Stateful Detection of Model Extraction Attacks

Machine-Learning-as-a-Service providers expose machine learning (ML) models through application programming interfaces (APIs) to developers. Recent work has shown that attackers can exploit these APIs to extract good approximations of such ML models, by querying them with samples of their choosing. We propose VarDetect, a stateful monitor that tracks the distribution of queries made by users of such a service, to detect model extraction attacks. Harnessing the latent distributions learned by a modified variational autoencoder, VarDetect robustly separates three types of attacker samples from benign samples, and successfully raises an alarm for each. Further, with VarDetect deployed as an automated defense mechanism, the extracted substitute models are found to exhibit poor performance and transferability, as intended. Finally, we demonstrate that even adaptive attackers with prior knowledge of the deployment of VarDetect, are detected by it.

==> cifar10data.dat <==
%% LaTeX2e file `cifar10data.dat'
%% generated by the `filecontents' environment
%% from source `appendix2' on 2021/09/15.
%%
Iterations Uncertainty K-center Adversarial Adv-K-center
0 0.4243 0.4294 0.4017 0.3992
1 0.5049 0.48 0.5012 0.4747
2 0.5521 0.5471 0.5597 0.5584
3 0.5951 0.6009 0.6229 0.61
4 0.5911 0.632 0.6199 0.62
5 0.639 0.6692 0.6371 0.6709
6 0.6484 0.6771 0.6908 0.6811
7 0.6812 0.7065 0.7068 0.6804
8 0.6972 0.7275 0.7107 0.7119
9 0.7168 0.7189 0.7271 0.7247
10 0.7299 0.7297 0.7152 0.7347


==> fashionmnistdata.dat <==
%% LaTeX2e file `fashionmnistdata.dat'
%% generated by the `filecontents' environment
%% from source `appendix2' on 2021/09/15.
%%
Iterations Uncertainty K-center Adversarial Adv-K-center
0 0.3554 0.3673 0.3088 0.3013
1 0.5312 0.5635 0.494 0.617
2 0.5268 0.6145 0.5527 0.7082
3 0.6275 0.6646 0.6506 0.6908
4 0.5802 0.6856 0.6274 0.7484
5 0.5985 0.687 0.7018 0.8024
6 0.7019 0.7868 0.6475 0.7181
7 0.6927 0.8039 0.7197 0.7834
8 0.7313 0.7943 0.7128 0.8188
9 0.7383 0.8248 0.7714 0.7762
10 0.7739 0.8121 0.8084 0.8324


==> gtsrdata.dat <==
%% LaTeX2e file `gtsrdata.dat'
%% generated by the `filecontents' environment
%% from source `appendix2' on 2021/09/15.
%%
Iterations Uncertainty K-center Adversarial Adv-K-center
0 0.2613 0.2483 0.2755 0.2844
1 0.5305 0.408 0.3922 0.3729
2 0.5263 0.5475 0.4845 0.5013
3 0.6052 0.6133 0.6394 0.6047
4 0.6529 0.6425 0.6702 0.681
5 0.7396 0.6917 0.7319 0.7143
6 0.7457 0.7502 0.7749 0.7975
7 0.7707 0.8106 0.7725 0.7933
8 0.7873 0.8005 0.7783 0.7952
9 0.8044 0.8197 0.7838 0.813
10 0.8007 0.8359 0.8343 0.8429


==> latex_data/adaptive_attack/0.001/pos_imagenet_imagenet-m-imagenet-m.txt <==
-133.487 -0.800732 0.403252
-137.846 -1.79938 0.688251
-136.373 -0.12517 0.411341
-138.157 -3.57588 1.05005
-136.145 -0.169827 0.419788
-137.752 -3.03703 1.58987
-136.791 -1.58721 -0.756862
-137.056 -1.18993 -0.497814
-136.84 -1.90573 1.00212
-135.943 -0.66913 -0.038414
-134.161 -0.525385 -0.952338
-136.571 -0.955232 -1.94128
-134.7 0.824347 -1.39381
-135.52 0.107883 -1.5398
-137.345 -2.03839 0.969133
-136.159 -1.1722 1.13276
-135.6 -1.04368 -1.34268
-135.745 2.64774 -0.580278
-135.316 -1.2908 2.55999
-136.207 0.144932 1.27436
-133.584 -1.46551 0.289639
-134.659 0.411505 -0.0551035
-136.85 0.185075 -2.23953
-135.242 1.54637 0.624255
-136.055 0.520541 -0.353782
-135.36 -1.21069 -1.52661
-136.868 -2.35533 0.434609
-135.051 0.213397 -2.12076
-135.101 0.159805 0.576922
-137.724 0.349901 -0.471561
-136.996 -2.25932 0.903762
-137.34 -1.46534 0.00345892
-136.324 -0.858887 -0.439246
-136.598 -1.25442 1.08216
-134.698 -0.0609101 0.495433
-135.505 -0.630309 0.137318
-137.415 -1.32988 0.377105
-137.273 0.0841587 -1.71913
-134.641 0.0883857 0.566737
-136.601 -0.453005 -0.0615423
-137.172 2.50304 -3.46278
-135.986 -1.46897 -1.00029
-135.893 -0.22812 -0.925999
-134.332 1.77629 -0.595152
-136.718 0.587578 1.04213
-135.926 -0.363135 -0.192255
-135.441 0.268635 2.44954
-135.289 -1.97471 -1.58085
-136.573 0.835741 1.12814
-134.977 1.12518 -0.969851
-136.175 -0.358373 -1.60165
-136.337 -0.639832 0.618114
-135.928 -1.15161 -0.731034
-136 0.95202 -0.820408
-135.986 -0.305309 0.942053
-136.089 -0.123727 1.64678
-136.267 0.510059 -0.846186
-136.202 -1.79791 -1.17067
-136.364 -0.236513 -1.19049
-134.094 2.91366 1.16206
-135.484 -0.125207 1.86085
-135.922 -0.715849 -1.33546
-136.586 -0.769459 -0.239774
-135.93 -0.540559 -0.823552
-136.542 -1.23128 -0.754455
-136.903 -2.08106 0.751575
-134.265 1.1927 -0.65838
-139.833 -2.26638 1.87424
-134.151 -1.10471 0.728062
-135.935 -1.4196 -0.366413
-136.798 -0.341634 -0.199202
-134.9 0.0754613 1.64344
-135.439 -0.820951 0.0140474
-133.967 -0.679321 -0.624383
-137.174 0.045246 0.465
-136.011 -1.14488 -1.54561
-134.692 0.222406 -0.52213
-135.048 -1.36155 -0.302453
-134.665 -0.472945 1.84398
-135.285 0.730964 -2.13669
-135.345 -0.530764 0.295197
-135.189 -0.0614107 3.14369
-136.286 0.0261935 -1.34077
-135.711 -0.888355 0.0626551
-136 -1.15207 -0.180103
-136.259 -0.934386 -0.496281
-134.724 -1.29693 -0.899559
-135.233 0.855735 1.30898
-136.71 -3.67628 -2.94613
-135.828 -1.04092 0.15769
-135.269 -0.554745 -0.532104
-136.655 -0.925928 0.182784
-136.858 -1.52891 1.19057
-135.232 0.831592 0.0778877
-140.189 -2.94246 -0.931011
-135.447 0.125924 0.696412
-134.539 0.941821 -0.692653
-137.137 -1.44451 -1.08555
-135.616 -0.757166 -0.307462
-137.508 -0.799843 0.351824


==> latex_data/adaptive_attack/0.001/pos_imagenet_imagenet-m-imagenet.txt <==
-134.239 0.60619 0.414704
-135.396 -0.0168102 -0.772241
-135.5 3.56017 -0.325635
-134.306 -4.58412 0.25543
-134.388 0.0172539 -1.3407
-135.277 -1.04949 0.69216
-136.185 0.596925 -0.249539
-135.309 -1.26705 -0.599429
-137.926 -1.46993 -1.24111
-136.335 0.362736 -1.03207
-135.498 -0.450688 0.756116
-136.393 -0.231572 -1.74205
-136.148 2.24088 -2.92711
-135.632 1.70142 1.56803
-133.459 -1.60275 1.18362
-133.942 0.388326 -1.02519
-135.408 1.26157 -0.949027
145.651 2.42494 1.49475
-133.485 0.531602 -1.05108
-132.618 1.42622 0.887029
-134.326 0.699204 1.68352
-134.233 0.788983 -0.990292
-135.017 1.11171 0.574593
-136.812 3.55525 -0.168298
-136.021 1.33361 1.05161
-134.88 -0.941124 0.468553
-135.498 -1.70899 -2.21904
-135.758 -0.15314 0.0113731
-136.36 1.07388 1.38656
-136.802 2.36352 -0.0601497
-135.793 -1.18428 -0.191125
-136.579 -2.73971 -0.792603
-131.892 1.11389 1.81851
-136.172 -1.05203 2.25343
-134.845 2.24593 -0.817675
-134.569 -1.00937 -0.131817
-136.341 0.354856 0.0934319
-135.794 2.16996 -0.433855
-135.173 1.36726 -0.244669
-132.967 1.25861 -0.136622
-43.4189 3.92422 0.0836703
-137.33 -0.144555 0.58686
-136.218 1.48894 0.0389791
-118.969 4.62862 0.560711
-134.744 2.71094 -0.573806
-134.86 -1.4019 -1.13221
-135.227 2.56931 -0.271797
-134.448 -0.340293 -0.349119
50.7596 0.830978 1.33836
-136.002 3.27098 -1.09138
-135.614 -1.2276 1.02433
-134.622 -0.211252 0.94476
-133.467 0.87237 1.65698
-135.164 2.78916 -1.01816
-134.448 1.99218 0.42407
-134.999 1.56569 0.362518
-135.999 0.997325 0.146523
-135.186 -0.199692 3.83919
-136.041 0.461373 1.04018
-125.089 4.32508 -0.0486043
-135.934 2.90375 -0.978743
-135.429 0.133524 -0.284442
-137.233 1.14811 -1.06684
-135.599 -0.277574 0.742428
-134.586 0.311975 0.700964
-136.019 0.229033 0.545755
-125.587 5.58316 -0.674137
-141.952 -2.83414 -0.406246
-135.904 -0.0976311 -0.976455
-137.47 -2.31495 0.254812
-133.641 1.60548 0.00276459
-135.683 1.89393 1.35986
-135.816 -0.37416 0.125354
-11.7946 -1.0202 1.81975
-136.523 0.895914 -0.079308
-134.516 -0.945895 -0.0284908
-136.003 3.63739 0.673409
-137.454 -0.468406 -1.82434
-135.44 1.44923 0.877079
-135.904 1.88517 -0.997604
-135.964 0.108435 1.43917
-136.224 1.58638 0.447713
-135.26 1.17875 1.04576
-134.442 -0.0340064 -0.365604
-133.271 -0.220283 -0.670193
-137.248 -0.423977 0.644016
-134.138 -0.370888 1.05253
-133.53 2.87801 -0.970544
-134.43 -4.07879 -0.564876
-134.102 0.750658 0.729642
-134.868 0.501056 -0.276411
-134.942 -1.15373 2.63881
-135.215 -1.5801 2.03446
-136.871 2.41978 1.60285
-139.429 -2.80761 -0.669236
-134.892 1.3524 -2.91127
-135.742 1.99346 1.41746
-139.61 -1.67623 0.14257
-133.304 -1.63115 -0.824396
-135.467 1.04519 1.31382


==> latex_data/adaptive_attack/0.001/pos_imagenet_imagenet-m-pos.txt <==
263.964 -1.38038 1.73216
264.63 0.816393 1.45867
265.993 0.500309 -0.296603
262.934 0.395471 -1.65954
261.176 -1.23596 -0.993175
263.866 0.940962 -1.57641
264.218 0.212084 1.63394
264.443 -1.37126 -0.784591
263.341 -0.569708 -1.23496
263.998 2.29338 -0.883005
264.113 -0.551499 0.811338
263.892 0.965356 -0.764123
263.89 -0.644158 -2.27181
264.162 1.99314 -0.950917
265.059 -1.17 1.13002
263.957 1.09773 1.2167
265.178 0.0146391 -0.72718
265.051 0.348786 -1.62536
265.315 -0.24843 -2.06353
263.713 1.53723 -0.0449384
263.599 0.613476 -1.00559
263.907 -1.11147 -0.53633
265.755 0.263168 -0.292097
263.933 0.468064 -0.773417
263.268 -0.56458 0.543359
263.383 0.585316 -1.29576
263.45 0.634281 -0.0159467
264.999 -0.806501 0.468393
265.809 -1.73409 0.749039
263.742 -2.23899 -0.317021
264.724 0.720682 1.68094
264.6 -1.57528 -0.563824
264.569 0.549124 -1.36396
263.679 0.70129 -0.472807
265.037 -0.748372 2.51606
263.5 -1.74665 -1.34346
264.513 0.134249 -1.45763
265.377 2.87321 0.593979
262.722 -1.00186 -0.0652476
263.95 -0.812465 1.00333
265.218 -0.443841 -1.42247
263.732 0.0354104 -1.19401
266.148 1.61111 -0.839133
264.348 0.78814 0.349387
262.958 0.751044 -1.92938
264.583 -1.41876 -1.11435
264.539 0.912914 2.20974
263.952 -1.08349 -1.85275
264.872 -0.371957 -0.258857
263.315 -1.87737 0.00258158
264.297 0.156002 -1.5219
264.474 -1.11359 -0.500115
263.259 0.76667 1.52488
263.513 0.427388 0.725657
264.634 0.118416 1.31641
263.587 -1.66871 -0.0942486
264.063 0.31998 1.16029
263.281 -0.710413 1.39308
263.305 0.399642 1.5263
264.503 0.469934 1.60749
263.636 -1.73351 -2.24084
264.573 -0.486508 0.0707853
263.711 -1.08668 -1.08338
264.911 -0.553074 1.00726
264.584 0.748222 1.55251
263.216 -0.0818806 -1.52785
265.3 0.145513 -0.618009
264.973 2.58132 1.59802
265.232 -0.317322 -0.818837
265.338 0.339168 3.70763
263.408 -1.21896 1.12777
263.283 -1.04244 0.987068
265.95 1.93639 -0.489878
263.527 -1.07282 0.541528
262.352 -0.706935 1.91653
264.744 -0.46468 -1.89543
262.889 -0.951431 -0.560948
263.581 -1.55306 -1.59532
266.406 1.86678 1.02265
263.344 -1.63915 0.984611
264.053 0.373926 1.59697
264.678 1.91851 0.413513
264.234 1.87647 0.195579
264.662 0.660285 -0.679075
264.756 0.574994 0.823897
264.483 -0.825527 1.45263
265.512 -1.59792 1.22911
265.098 2.27026 0.0363366
263.448 1.62329 -1.48234
265.232 0.0719402 -0.973717
263.114 1.71013 -0.323305
263.156 -0.368868 0.21116
264.893 -1.35801 1.38722
264.002 -0.199524 2.32058
263.651 -0.251219 -0.537921
265.372 0.0651746 -0.143064
264.611 -0.875051 -1.69544
264.555 0.405765 -1.00865
265.164 -2.58114 -0.446381
265.133 1.08868 0.341932


==> latex_data/adaptive_attack/0.001/pos_jbda-aug-m.txt <==
-140.819 0.384911 -1.12419
-139.099 -0.117703 1.62302
-138.308 0.423612 -0.791201
-139.929 -0.73617 0.181159
-139.424 0.226892 -1.81408
-140.092 1.36469 1.65742
-139.114 -0.430423 1.06756
-138.63 -0.752706 0.782106
-138.938 -0.242042 -0.140502
-138.927 -1.65137 0.429337
-139.601 -1.6621 0.547158
-139.118 0.416695 -2.19222
-139.095 0.165971 0.51954
-139.064 0.903858 0.0676815
-138.939 0.623773 1.70982
-139.458 -3.5964 1.27549
-139.877 -1.29012 0.103435
-139.042 0.112347 1.6595
-140.61 -0.322997 -1.23408
-138.056 -1.36712 2.54228
-139.457 -0.457384 0.90906
-139.72 0.247194 0.137193
-138.027 -0.508252 0.145126
-139.611 0.100394 0.651816
-139.157 -0.0471181 1.35996
-139.81 2.6176 -1.19457
-139.108 2.40753 -0.447458
-138.512 1.69733 0.539897
-139.36 0.14062 -0.0722392
-138.706 -2.34455 -0.501692
-139.294 0.296894 -0.517091
-140.049 -1.16199 2.10724
-139.58 0.802858 1.75026
-139.212 1.28599 0.778358
-140.062 1.56899 -0.921508
-139.101 1.09736 1.17453
-139.458 -2.60864 -0.424335
-141.37 0.505595 -0.636141
-139.871 -1.35912 -0.391484
-138.484 0.28865 0.481766
-139.408 -0.0785878 2.99955
-138.603 0.275991 0.0697229
-139.809 1.80983 0.567167
-140.515 1.39637 -0.994556
-139.129 -1.91291 0.75233
-138.868 0.386435 1.01806
-137.858 1.8414 1.91318
-139.715 -3.43255 0.172559
-138.927 0.800408 0.274617
-138.107 -1.70722 -0.378394
-138.677 1.14195 -0.0752571
-140.679 -1.50185 -0.995316
-140.303 -0.343287 -0.47909
-140.423 0.101525 0.27392
-139.151 -1.60081 1.42874
-139.173 0.763754 -0.394353
-140.268 -0.615954 -0.425519
-139.471 -0.293871 0.157898
-136.805 -2.27718 -1.43516
-138.6 2.39739 0.434414
-140.348 -2.70237 -2.91573
-140.104 2.1034 -0.957838
-139.609 -0.840768 0.367371
-138.845 -0.758589 1.51438
-139.392 1.00401 -0.534049
-139.169 2.15484 -0.0391944
-138.359 -1.85982 0.404955
-140.266 -0.908286 0.52307
-138.921 -0.108494 1.40793
-138.443 1.64166 2.57585
-141.048 -1.90718 -0.577345
-139.766 -0.155071 0.331549
-140.131 -1.77766 0.185974
-138.141 -1.12959 1.14699
-138.874 -0.391271 1.45199
-139.896 -0.212029 -0.143764
-140.326 1.93762 -0.619494
-140.009 0.0593933 1.60268
-139.19 1.73069 0.260382
-138.653 -0.0933774 1.2685
-141.323 -1.01806 -1.50615
-138.73 -0.035575 0.698022
-140.122 1.024 0.556125
-138.749 -0.970189 1.31897
-138.058 0.670985 -0.902883
-138.799 -1.01433 0.634975
-139.007 -1.66616 -0.364334
-138.874 1.60807 -0.421635
-140.298 -2.32737 -1.50959
-139.947 -3.56547 1.09903
-139.268 -3.36231 1.62007
-140.612 -0.105018 -2.24412
-137.534 0.113061 0.78818
-138.881 -1.197 -0.197716
-138.308 0.523885 3.26596
-139.226 -1.86523 2.2541
-140.113 0.132243 -0.281773
-139.76 -1.55292 0.468166
-140.531 0.555143 -1.1995
-139.645 1.01472 -2.49435


==> latex_data/adaptive_attack/0.001/pos_jbda-aug.txt <==
-123.77 1.12091 -3.12747
-113.392 0.763516 1.09138
-124.359 0.808233 -1.86925
-116.574 -1.42878 -0.482044
-120.503 0.819714 -2.78874
-115.974 1.60495 1.67289
-105.513 -0.182334 -0.357826
-129.839 -1.44069 1.06913
-99.3475 0.830638 -1.18544
-120.041 -2.65243 0.141666
-125.339 -2.39318 1.06762
-125.49 -0.153143 -2.18606
-128.811 1.96453 -3.05047
-127.472 2.26756 2.24981
-126.769 2.44116 0.887927
-134.554 -1.84117 1.7344
-128.856 9.35062e-05 -0.996419
-128.245 0.937596 1.87926
-117.07 0.0031409 -1.88444
-111.375 -2.58399 -0.397188
-116.554 0.0583441 1.96582
-122.41 -0.72238 0.139187
-105.145 -1.47081 -0.286406
-120.114 0.894625 2.55637
-118.305 1.28906 1.64017
-108.393 4.45453 -2.61211
-107.233 3.35757 -1.67038
-124.249 2.83848 -0.630341
-126.901 0.674773 0.0637888
-129.219 -3.46233 -3.61414
-114.704 1.71264 -2.00652
-126.885 -1.69458 -0.567169
-126.388 2.49678 0.920616
-131.595 2.14957 0.436692
-116.291 3.21195 -0.412985
-126.888 0.672479 1.98655
-117.89 -2.17783 1.87168
-130.818 2.21578 -1.71009
-125.604 -0.85583 -1.45709
-129.974 1.05638 0.472985
-124.065 -0.187808 2.7325
-124.257 0.621364 -0.100887
-129.33 1.91532 1.07298
-114.749 0.100513 -2.2751
-120.737 -1.87173 0.864936
-130.788 1.83267 3.10083
-119.647 2.07778 1.11411
-123.972 -4.0524 -0.0778699
-131.04 1.38794 0.840362
-101.319 -1.67677 -2.06871
-126.535 1.69668 -0.89746
-111.616 -4.27683 -0.992673
-130.986 -0.201488 -0.833006
-122.202 1.20899 1.96015
-116.415 -0.935193 0.0545247
-111.609 2.69632 -1.1767
-101.768 -1.16228 -2.24317
-126.361 1.25003 -0.116701
-116.469 -1.76266 -3.30986
-105.894 3.01208 0.485896
-121.965 -0.161061 -3.22628
-118.424 2.60944 -1.07169
-119.544 -0.749011 -0.0338938
-125.331 0.201572 -0.178356
-119.288 0.877324 -2.11785
-106.762 3.16484 -0.0905117
-122.562 -3.21902 2.5937
-129.096 0.51119 0.977108
-123.742 2.65015 -1.78065
-127.198 0.153693 3.05593
-114.867 -2.11195 -2.08106
-128.681 0.153539 -0.111539
-130.482 -0.582901 0.322526
-113.519 -1.30372 -1.19666
-127.539 -0.421291 2.28219
-125.806 -0.782724 -1.17723
-103.879 1.62408 -1.34275
-117.782 0.251167 3.07049
-128.377 1.98238 -0.90088
-123.462 1.52322 1.58991
-120.659 1.78582 -2.60025
-134.132 -0.897732 -0.024716
-130.01 1.08015 1.76916
-134.686 0.772663 -1.10666
-119.831 2.88698 -0.206711
-122.3 -0.794292 -0.82603
-125.094 -0.538453 -3.30348
-121.559 2.35336 -1.58161
-111.419 -2.12304 -3.50675
-124.455 -4.05295 -0.545453
-125.997 -2.41964 0.882504
-126.894 0.718796 -1.84637
-116.972 0.661546 0.654953
-118.644 -1.25593 -0.174152
-118.302 1.52569 1.50993
-125.261 -3.34438 0.805106
-108.31 0.080093 -0.692022
-123.34 -2.68525 -0.455944
-122.279 0.027827 -1.47207
-126.864 2.72994 -2.00509


==> latex_data/adaptive_attack/0.001/pos_jbda-pos.txt <==
261.029 -2.17675 1.27095
261.049 -0.655536 -0.488856
260.232 0.490701 0.313573
257.932 -1.99999 -0.694831
259.206 0.919076 -1.11691
259.73 -0.855457 -1.03865
260.216 -0.879042 -0.949122
260.068 -0.904785 1.59847
259.907 -3.46897 -1.27888
260.441 0.560705 -1.7893
261.659 0.385953 2.26206
260.7 -0.751506 -0.747918
259.554 -2.34711 0.165784
260.605 -0.432637 -2.33174
261.545 0.455736 -0.0621365
259.778 1.01059 0.193538
262.715 -0.585286 -0.861904
261.19 -0.523187 -0.356115
261.068 -0.432072 -0.208102
260.753 -1.46668 -0.322136
260.346 -2.93377 0.00220217
260.24 0.936448 2.0043
261.971 0.756129 -0.765475
261.145 -1.35068 -0.797099
259.366 1.79413 1.66854
261.574 0.949763 1.19548
259.403 -0.0494525 -0.893505
260.594 0.114046 1.40411
261.27 0.715157 1.39426
261.123 -0.802389 -0.929664
261.49 -0.249224 1.23201
261.45 -1.26688 0.302937
260.578 1.0804 -0.117449
260.172 2.60129 -0.552325
260.347 0.640817 3.77657
260.041 0.642376 -2.12378
258.712 0.0438175 -1.02676
262.058 -1.10273 -2.3084
260.02 -0.752255 -0.0536524
259.856 -0.191662 0.250945
261.564 1.39994 0.178962
259.495 1.09477 -1.90376
260.759 -0.995171 0.62439
261.594 -1.73304 -0.510664
257.946 0.805208 1.66913
260.61 -1.66515 0.279499
261.282 1.12358 -0.28501
260.293 -1.20932 2.00498
259.592 -0.17118 0.80692
261.106 -1.45187 0.347152
262.537 -0.575247 0.118026
260.846 -0.384604 -0.160963
258.797 1.23581 -0.315632
261.309 1.30494 1.19832
260.101 0.742443 -0.495163
260.857 -0.381568 -1.73084
260.627 0.847544 -0.612709
260.085 1.04503 -0.985239
258.842 0.0954189 -1.93436
261.117 0.427518 0.345384
261.251 -0.79235 2.09534
261.387 -0.135395 0.277632
260.286 0.583902 0.696959
262.056 0.253661 -1.37658
260.706 0.513543 -0.676356
260.633 -0.249594 -0.179668
261.33 0.820496 -0.0976735
261.392 0.451864 -1.98811
259.546 0.184232 2.07351
261.236 -0.110991 -1.54666
260.693 -0.605905 1.35476
260.788 0.938062 1.34905
261.354 1.34966 -0.0162768
260.036 1.55997 2.10381
259.837 0.0372257 -2.28564
260.682 0.239009 1.15601
260.411 0.520068 -1.10307
259.612 -1.54225 0.354046
262.176 -0.560163 0.578139
260.264 0.386466 1.10678
260.864 2.28995 0.98155
260.673 1.76625 -0.48186
261.253 0.571045 -1.33971
260.769 -0.697631 0.0495842
261.145 0.903785 -1.26196
262.127 0.49734 3.33126
261.431 0.328763 1.00904
261.866 0.121514 0.0501202
258.944 -0.719009 -0.141495
261.667 0.955899 0.386651
260.546 1.17185 0.804109
259.914 -0.808481 2.08755
259.68 0.762491 0.928754
260.006 0.829777 0.375703
260.177 -1.18083 -1.01837
260.662 0.9793 -0.00259055
261.071 -0.154045 -0.688989
259.686 -1.12339 -0.23258
260.085 -1.4529 -1.84806
261.06 0.570483 -0.793023


==> latex_data/adaptive_attack/0.001/pos_uniform_uniform-m-pos.txt <==
265.703 4.25199 -1.08357
266.556 1.61939 -1.5747
268.464 -0.00755642 0.503539
266.196 -0.364642 -1.41151
263.36 -0.560333 0.0308315
265.892 -0.952549 0.168987
266.706 1.26692 -2.57659
265.602 -0.977661 0.261563
265.486 -1.06235 0.547275
267.931 0.192487 -0.428063
265.922 -0.791781 0.922924
266.59 -0.54077 -1.9695
266.737 0.556713 0.438682
267.072 -0.674958 -0.740531
266.985 2.0582 -0.177923
265.78 0.45138 -0.346769
267.874 1.53156 -0.877576
266.853 0.172655 0.831965
266.724 -1.60943 2.23631
265.891 0.201694 0.0689176
266.049 1.51526 0.965249
265.269 0.294628 1.47478
266.86 -0.534156 0.43378
266.207 1.20255 0.484553
266.178 -1.68145 0.963004
266.323 -1.54423 0.568449
265.892 -0.413323 0.714297
266.106 0.927671 1.4481
268.152 -0.525043 0.492609
266.958 0.605324 0.295193
266.411 3.04215 -0.182995
266.343 -1.07959 0.353917
265.829 -0.941423 1.73138
265.697 -2.28381 -0.577148
265.703 2.64051 0.522323
266.499 -0.0627457 0.202716
265.675 0.565018 0.373375
267.719 -0.0966504 -1.87475
265.948 1.3836 1.23498
265.411 -0.585425 -0.622017
268.374 -0.141297 2.26029
265.931 -1.58789 -0.639873
266.825 -0.462084 -1.59436
266.62 0.586701 -0.790395
265.892 -0.777849 1.50065
266.137 0.638309 0.341643
267.381 -0.334308 -1.85015
265.099 0.106842 1.08989
267.164 -1.75676 -0.492337
265.995 0.355801 0.554113
266.91 0.310497 -0.340062
266.626 -0.666756 -0.0572064
266.228 0.988834 -1.16622
265.969 -0.143219 2.15867
266.04 -0.756067 -0.203372
265.42 -0.483128 1.33873
266.634 0.8468 -1.03377
265.605 -0.410366 -0.576813
264.666 0.610929 -1.87272
265.529 -2.23408 -0.0441831
266.306 -0.463445 0.0334943
265.909 0.885607 1.00733
266.012 -0.14272 1.20241
268.134 -1.34029 -1.21417
266.835 -1.90008 -2.57885
265.548 -1.03187 -0.886511
267.214 -2.27479 0.0919027
265.991 0.943566 0.705801
265.611 1.01482 2.07604
267.513 1.20511 -1.35961
267.344 -2.46404 0.530813
264.718 0.951852 0.302743
269.161 -3.02675 -0.860327
266.201 -1.23347 0.396622
266.395 0.0133498 -1.40691
267.051 -0.267623 0.141359
265.666 0.539082 -0.0983816
265.558 2.1902 1.14369
267.342 1.72255 0.0757958
265.635 -1.31559 -0.0313304
266.337 0.551696 -0.105628
266.594 0.385583 0.0149085
266.802 -1.32632 -1.24968
266.364 0.400233 -1.40236
267.497 -0.156793 -0.203686
267.254 -0.513554 0.365877
266.061 3.19938 -0.233128
266.765 -0.0200556 1.16242
265.748 -0.35307 -1.90533
268.004 0.504362 2.37824
267.046 -1.90994 0.756979
265.73 1.63618 -0.279238
265.997 0.507855 0.884235
265.275 2.22993 -0.547221
266.129 0.0638472 1.11003
267.508 -0.749167 1.38397
266.857 -0.625409 -2.03801
266.37 -0.296648 -0.929011
266.337 0.228967 0.160424
266.89 0.407325 -0.856462


==> latex_data/adaptive_attack/0.001/pos_uniform_uniform-m-uniform-m.txt <==
-135.361 -1.98073 2.40364
-131.239 0.0710666 0.244277
-132.87 -0.310496 -1.32045
-130.945 0.417019 -0.800043
-133.235 -0.622929 0.113541
-134.046 -0.23637 -0.219576
-133.228 0.492619 0.574022
-134.35 0.311047 0.430101
-133.713 0.253082 0.281953
-132.155 0.603888 0.772785
-133.249 1.20353 -0.522412
-135.45 1.12049 -0.068953
-133.074 -0.228896 0.236523
-133.852 -1.3022 -0.209229
-133.328 0.108615 0.536383
-133.04 -0.0994645 1.48676
-132.392 -2.38946 0.202382
-132.33 0.654735 0.0655029
-132.695 0.725732 -2.42181
-134.08 0.112042 0.408127
-133.924 -1.01803 -0.2293
-131.854 0.866668 2.23099
-132.593 -0.861422 1.18919
-132.585 1.72419 -1.10638
-133.185 -0.878738 0.581177
-133.489 -2.42771 2.17308
-134.479 0.497165 0.213708
-133.252 -2.85995 -0.085499
-133.5 -1.17504 1.45711
-134.49 -2.275 1.29862
-134.709 2.16933 0.928196
-133.822 0.13805 0.619465
-133.911 1.27526 0.166466
-134.631 0.0013377 -1.31266
-134.194 -1.04311 0.492837
-131.823 1.15511 -0.578095
-134.09 0.494947 0.666413
-132.371 -1.27411 -0.946613
-134.432 -0.946784 -1.13073
-132.867 -0.211519 0.945098
-133.331 -0.147611 0.0960758
-133.396 1.1569 1.47286
-133.485 0.494105 2.0883
-132.769 -0.357678 0.141525
-133.322 0.0635993 1.35602
-135.946 -0.978287 1.32799
-133.775 0.723361 -0.124899
-132.224 -0.0769491 -0.973339
-132.676 -2.49761 0.635432
-132.494 -0.174821 -0.486221
-133.046 -0.163681 0.794598
-133.704 -0.669384 0.434812
-132.709 -0.042736 0.837225
-132.867 1.36451 1.46813
-132.332 -1.75047 -0.263861
-132.493 1.20608 -3.3841
-131.526 2.68215 0.347017
-133.893 -0.534422 0.845049
-133.713 -1.05925 -0.707004
-133.692 0.575631 -0.977295
-132.279 2.45887 0.959953
-133.946 0.142789 2.00598
-134.293 -0.345308 -0.644247
-134.141 -0.48874 0.73786
-135.445 0.257297 0.210958
-132.601 -1.12437 1.38415
-132.057 -0.451224 1.17373
-134.858 1.57068 2.35378
-132.857 0.0428679 0.0514413
-135.294 -0.189815 -1.32906
-132.873 0.279739 -3.07785
-134.657 1.95952 0.461215
-134.045 0.160958 -0.131643
-134.042 0.882537 0.573441
-133.226 -0.952863 1.28776
-133.38 -0.677725 1.18154
-133.057 1.1269 1.39586
-133.975 1.30387 -1.57534
-133.26 0.579668 -1.1
-131.575 -1.31864 -0.536477
-134.334 0.412671 -0.0500067
-134.804 1.23041 3.62451
-132.615 1.5193 -0.119947
-133.765 0.753264 2.0347
-133.806 2.57364 -0.109014
-134.368 1.76012 1.7606
-131.826 1.08088 0.107003
-133.29 -0.640018 -0.315369
-133.171 0.250074 -0.683742
-134.597 -1.4754 1.22583
-133.518 0.136136 0.0402065
-133.942 -0.955373 -0.137147
-133.275 -0.70393 1.74859
-133.941 -0.952877 -0.210601
-132.93 1.56929 -1.21969
-131.721 -1.18664 -1.2107
-133.196 0.466466 0.79742
-133.011 -0.548497 0.156753
-133.104 0.407771 -1.49907
-134.61 -0.231739 0.267521


==> latex_data/adaptive_attack/0.001/pos_uniform_uniform-m-uniform.txt <==
-133.549 1.69679 -0.414965
-133.947 -0.892705 1.34765
-134.028 0.634874 -0.873512
-132.917 -1.29396 -0.667112
-132.278 1.14426 0.106893
-132.813 -0.934757 1.34486
-133.386 -0.667535 -0.145916
-132.608 0.413635 0.660778
-133.715 -0.18543 -2.46059
-133.155 -0.431243 -0.23211
-131.934 0.658122 0.934205
-133.887 0.417488 -0.767736
-131.992 0.10805 -0.507149
-132.878 0.593835 1.45932
-133.64 2.94334 -1.14372
-133.893 0.951773 0.806586
-131.701 1.15789 -2.30885
-132.744 -0.575417 0.43929
-132.538 0.51726 -1.28526
-133.66 0.421963 -0.17056
-134.024 -1.46696 0.223354
-133.431 0.799822 -0.960539
-133.055 -1.38517 2.32867
-132.953 0.661946 0.0268436
-133.808 -0.571643 -0.121018
-132.559 -1.65831 -1.81795
-132.395 -0.761937 -1.01806
-132.626 -0.333259 -1.0179
-132.893 0.435467 0.841324
-131.838 0.389598 -0.854129
-133.027 -0.580537 0.488502
-132.203 -2.08041 -0.519244
-134.335 -0.541939 1.25854
-132.307 0.0979851 -0.930788
-132.828 -0.489355 0.231961
-133.77 -0.684001 -0.964913
-132.636 -1.65373 1.7118
-133.842 -1.36991 -0.39761
-132.681 -0.769293 -0.643706
-133.367 1.14858 1.88301
-131.947 -0.440135 0.124689
-132.967 0.939354 -0.202687
-134.381 0.52693 0.704856
-132.382 -0.791952 -1.41793
-133.339 -0.273328 0.0467837
-132.64 0.558628 0.52385
-131.814 -0.320949 -0.590439
-133.151 0.823898 0.430714
-133.193 -1.63827 -1.20193
-134.095 -1.69102 -1.6607
-132.669 0.170644 0.763414
-133.039 -0.00151628 -0.187164
-132.661 0.807365 -0.268545
-132.844 -0.229142 -1.30599
-133.252 -0.171948 0.255065
-132.377 0.583156 0.819565
-133.722 -0.174288 -0.241137
-132.899 0.427627 -0.105204
-133.548 1.6344 1.59337
-132.628 -0.0838692 2.30179
-131.966 0.0841193 -0.0952716
-132.165 -2.86502 -1.38213
-132.991 -1.39405 -0.4296
-132.588 -0.786488 1.21551
-134.504 0.889622 1.57861
-132.02 1.37165 -0.455993
-132.095 -1.62518 -1.91988
-133.34 -0.592115 -1.76454
-133.176 0.751623 0.189933
-132.263 0.235371 0.773398
-133.871 0.135527 -0.773614
-133.382 -0.980305 -0.256513
-134.509 0.404515 -0.670675
-132.865 0.695462 -1.1157
-133.696 -0.310368 0.596432
-133.352 0.623423 -0.878186
-133.546 -2.02524 0.0247984
-131.895 -0.248805 0.615089
-133.705 -1.13993 0.714306
-131.569 0.485278 -2.52977
-132.87 -0.835311 1.08497
-131.907 -0.518098 -2.35446
-133.077 -1.16923 -1.65834
-132.016 1.99596 -1.04921
-132.015 0.353006 -1.48072
-133.451 -0.106116 -0.224538
-132.996 0.652837 -0.10433
-134.096 0.381429 -1.94005
-132.465 -2.62297 -1.4658
-133.267 2.17341 -0.292798
-133.168 1.58658 -0.968797
-133.254 -0.306878 0.0256573
-133.265 1.12135 -1.5864
-133.259 -0.848577 -0.288164
-133.995 0.45255 0.636603
-132.642 2.7226 0.202668
-132.358 -0.544485 -2.2547
-131.911 0.543814 -0.904673
-133.027 1.82917 -0.071916
-134.471 0.113495 -1.4281


==> latex_data/adaptive_attack/0.01/pos_imagenet_imagenet-m-imagenet-m.txt <==
-135.544 -1.1757 0.0772471
-135.796 -0.201763 -2.24098
-135.291 -0.295812 -0.109009
-136.207 -0.52367 -0.604256
-134.721 -1.10592 1.79762
-134.629 -0.658777 -0.763213
-135.069 0.279921 -0.958183
-135.401 -0.333991 -1.91789
-134.597 -1.36653 0.742827
-136.047 -1.18432 1.73663
-136.137 0.148544 -0.474779
-135.141 -0.290166 0.321593
-134.136 -0.8379 -1.63553
-135.659 -0.918908 -0.84387
-133.872 0.906748 -0.312762
-135.562 -0.444228 1.39451
-133.205 0.155769 -0.84353
-134.777 -0.0811184 0.500592
-135.129 -0.0932792 0.205581
-136.45 0.0168472 -0.779806
-132.972 -0.556076 -0.843597
-133.547 -0.481831 0.119152
-135.065 0.207994 1.50721
-135.763 -0.702023 1.66905
-133.617 -0.500925 2.15237
-134.03 -0.349532 -0.266301
-135.125 -0.832463 -2.80123
-134.667 -0.249168 -0.0215251
-134.573 -2.16765 0.354492
-136.128 -0.591117 0.0515589
-134.205 -1.40809 1.58948
-134.408 -0.640295 0.236875
-134.621 -0.466473 1.20845
-132.377 -0.862193 0.460712
-134.703 -0.679201 -1.08442
-135.97 -0.585249 0.409728
-134.02 -1.0708 -0.210909
-134.639 -1.38577 0.881336
-136.135 -1.15293 0.0496147
-133.903 -0.496113 -0.554382
-134.625 -0.681269 -0.293678
-137.583 -1.72414 0.255692
-135.533 -1.98182 0.0568866
-136.604 -1.2794 -1.30545
-134.542 -1.41769 -0.766025
-134.231 -0.997083 -1.18018
-132.744 0.22977 0.631006
-135.216 -1.33091 1.23142
-133.484 -0.485399 -0.0142493
-136.431 -1.45112 -1.18763
-133.468 -0.962367 -1.23386
-134.162 -0.621593 0.777743
-135.679 -1.18284 -1.25396
-131.283 0.307132 0.266215
-135.653 -0.822451 0.816987
-135.974 -1.03833 0.358713
-134.102 -0.12161 -1.25797
-137.042 0.14065 0.167157
-134.922 -1.28266 -1.42336
-133.1 -0.767028 0.038589
-135.975 -0.88894 -1.92478
-136.22 -0.338766 -1.61291
-136.485 -0.491129 0.233697
-136.263 -1.33815 -1.44717
-136 -1.1606 -0.235254
-133.177 -1.68244 1.91306
-135.595 -0.455422 -1.1725
-136.037 -2.05418 0.335185
-133.305 0.723359 -0.472586
-135.35 0.25823 -0.390914
-134.354 -0.845422 0.550095
-136.869 -0.887929 -1.62933
-135.453 0.0956657 2.44276
-133.416 -0.409376 2.22559
-134.284 -0.693599 -0.487717
-133.48 -0.735119 -0.363089
-135.53 -0.480741 -2.63143
-134.703 -0.971376 1.14765
-133.535 -0.291598 1.67879
-135.172 -0.85585 -0.630352
-135.944 -0.884374 -1.15828
-136.187 -1.4024 2.06001
-134.983 0.221053 0.630094
-133.368 0.0290505 0.531503
-133.92 -0.908357 -0.0381168
-133.186 -0.466783 1.15935
-134.348 -1.15023 0.292584
-135.354 -0.13114 -1.12976
-133.422 0.211261 1.49733
-134.329 0.290123 -1.06957
-133.194 -1.49028 0.249306
-134.757 -1.24266 0.788966
-135.428 -0.833978 1.32434
-135.147 -0.416993 0.556179
-135.321 -0.0495218 1.16163
-133.826 0.164959 -1.96431
-133.447 -1.0407 0.354167
-133.776 -0.398636 -1.28358
-135.31 -0.321245 0.549257
-135.701 -0.154139 -1.21126


==> latex_data/adaptive_attack/0.01/pos_imagenet_imagenet-m-imagenet.txt <==
-137.26 0.533391 1.37477
-135.844 -0.91123 -0.764297
-137.636 2.6155 -3.0008
-135.017 -3.22259 -2.06988
-134.901 0.843726 1.62735
-136.477 -1.48351 0.465738
-134.978 -0.266557 2.24178
-136.577 -0.601947 -0.262291
-139.288 -1.35019 2.29207
-137.117 1.45465 0.218492
-136.669 -0.15767 0.915482
-137.465 -0.149349 -0.460862
-135.404 2.56272 -0.016166
-134.16 0.692064 2.25485
-135.768 -0.845865 -0.92989
-134.14 0.05966 1.347
-136.075 0.580395 0.406615
145.471 2.69955 1.1237
-134.6 0.576797 -3.29935
-135.044 0.957677 -1.30692
-134.449 0.0287415 -0.925345
-135.694 0.845443 1.01573
-136.811 1.54762 -0.108503
-137.018 3.74844 0.815927
-135.709 2.23935 -0.0958323
-135.355 -0.686739 0.295217
-135.063 -1.44646 -1.22794
-135.832 0.385518 -0.0189797
-136.104 1.45958 1.01705
-136.606 1.13221 1.00005
-135.553 -0.925273 -1.20866
-139.307 -3.07608 0.468074
-134.665 1.57321 -0.280312
-135.897 -0.485362 0.619913
-135.381 1.12414 -0.93815
-133.055 -0.635556 -0.0817698
-134.347 1.57858 -1.41656
-136.388 2.51684 2.1889
-135.735 1.4112 1.41316
-135.44 1.14267 0.764064
-44.1567 4.00327 -0.310245
-135.362 0.556302 0.811504
-137.58 1.01297 -1.90268
-119.933 3.67093 1.44925
-137.015 2.76051 -0.104354
-136.05 -0.764928 2.36753
-135.308 3.228 -0.798112
-135.376 0.00841588 -0.875018
51.0844 0.77522 1.32404
-137.196 3.47195 -0.286284
-136.555 -0.330283 0.248772
-135.394 0.570711 1.31436
-134.415 0.542795 0.853343
-137.598 2.41525 0.739329
-136.159 2.20673 -1.0004
-136.058 2.29241 0.831904
-135.94 1.92767 0.358119
-137.253 0.562938 0.159345
-137.118 0.0242285 0.659372
-125.467 5.51957 -0.791028
-136.266 2.0943 0.572297
-135.667 0.95019 1.79243
-139.44 0.350417 -0.0910209
-136.094 -0.0678444 -1.84584
-135.32 -0.280556 -0.869232
-135.085 0.24939 1.65052
-127.098 4.99059 -1.05808
-144.385 -1.46744 -0.160694
-136.321 0.149182 1.14529
-137.838 -2.80774 0.0459169
-136.522 0.455275 2.17876
-134.209 1.93622 0.0948233
-135.627 0.5704 -0.62607
-11.0447 -0.934844 -0.647043
-134.39 2.41479 0.734949
-135.817 -0.629019 1.56891
-136.181 3.20685 -0.61624
-139.939 -2.5188 -1.28841
-134.334 1.67243 0.840042
-135.144 2.08012 -0.558827
-135.832 0.584201 -1.45167
-137.131 2.18063 -0.856047
-137.514 0.485541 -0.951457
-135.026 -0.130645 -1.27121
-136.128 -0.61244 0.179174
-136.367 -0.27562 -0.0596249
-135.518 -0.486567 -0.288832
-136.082 3.01304 -0.243283
-134.119 -2.6724 -1.05333
-135.39 -0.182275 -1.47925
-136.875 0.528373 -0.285852
-135.984 -1.13145 0.747136
-137.017 0.0103677 -1.00679
-135.724 3.44865 -0.905489
-140.436 -3.01426 -1.15485
-136.409 2.40437 -0.397457
-136.341 2.33071 2.43815
-140.008 -2.9702 -0.377698
-134.78 -1.76949 0.0439233
-133.96 0.572167 0.527533


==> latex_data/adaptive_attack/0.01/pos_imagenet_imagenet-m-pos.txt <==
263.649 -2.21381 0.472709
265.056 2.35691 1.06577
264.505 -0.969037 -1.12828
261.589 -0.316936 0.559278
263.086 -0.510878 -1.9128
264.372 1.48832 -0.652459
263.628 0.323504 -0.807197
261.867 -0.717464 0.327311
263.317 -1.13188 1.52284
264.392 1.52796 -0.74732
263.604 0.194966 1.04667
263.89 1.61589 -1.04131
263.08 0.126867 0.373219
264.773 1.73603 1.7804
263.542 -1.70841 0.930797
262.361 1.33417 -0.923191
264.062 -0.526794 0.370555
264.045 -0.117434 -0.651634
263.727 -1.07044 1.28473
263.762 1.04876 -0.0561784
262.317 -0.145759 1.23208
264.081 -0.221259 2.92207
264.978 0.184626 -0.942833
263.209 0.0368375 0.152948
262.658 -1.01972 0.458483
263.774 0.361396 0.580117
263.493 0.153486 0.161003
263.841 -0.373635 2.16741
263.005 -0.924486 -1.018
264.244 -1.43963 -0.766826
264.591 0.42301 -0.0266144
264.868 -2.00512 0.0218224
264.78 0.203913 -0.682013
263.828 0.387194 -2.19842
263.091 -1.32936 4.16837
263.311 -1.86543 -0.454988
263.051 -0.125416 -0.501353
265.282 1.88679 -0.363288
262.357 -1.35262 -0.670401
263.037 -0.368659 -1.22224
265.952 -0.0977755 0.435547
262.221 -0.518112 -1.71239
264.699 0.883528 0.883265
262.53 0.0245476 0.518255
263.248 0.991743 0.811848
264.832 -1.53936 0.132125
265.245 -0.181218 -0.437017
262.972 -2.20868 0.375045
264.055 -0.600138 -1.17386
263.754 -1.20023 -0.791223
263.335 -0.651825 -0.0105557
264.306 0.277408 -1.489
263.731 1.08963 -2.38835
265.665 -0.383331 1.20452
263.717 0.36221 1.78524
263.699 -0.844519 -1.92339
263.787 -0.198701 -0.182185
263.266 -0.60469 -1.04632
262.433 -0.132444 -1.7615
264.133 -0.837002 -0.482469
264.595 -0.956704 1.45228
264.482 -0.0313504 0.996853
264.109 -0.328791 0.984763
264.449 -0.662923 0.716576
262.94 0.814086 -3.10196
263.568 -0.13524 -1.92902
265.125 0.726214 -0.889677
264.661 2.50873 -0.856953
264.115 0.854858 -2.01761
263.78 -0.501639 -1.34421
265.751 -1.29881 0.872592
262.142 -0.68933 0.751705
263.591 3.24857 0.456208
263.352 -1.87741 0.760911
263.131 0.537468 0.298518
265.39 -0.0978535 -1.12574
262.393 -0.740285 -1.69483
262.855 -0.729622 0.0120347
265.425 2.1584 1.70913
262.995 -1.66579 2.12072
263.408 0.248918 1.70387
263.983 1.50257 -0.483551
263.332 2.16744 0.443989
264.35 0.316138 -1.69102
264.83 1.43139 -0.173897
263.885 -0.365911 -1.08876
262.99 -1.22102 -1.15136
265.872 1.12516 0.48435
263.129 1.23511 -0.278726
264.859 -0.294922 0.530439
262.688 2.53896 -0.493769
262.726 -1.92441 0.465419
263.9 -1.25257 0.404179
263.223 -0.913336 -0.193014
263.709 0.860609 1.44742
264.086 0.39072 0.0213292
263.851 0.861428 0.228846
263.069 0.7006 -0.814013
264.204 -1.65506 1.46456
263.311 1.22605 2.18494


==> latex_data/adaptive_attack/0.01/pos_jbda-aug-m.txt <==
-139.683 2.50191 0.257443
-137.874 2.90171 -0.141415
-138.037 1.99551 1.2129
-138.764 2.41343 -0.504904
-136.115 3.46821 -0.543162
-139.013 1.49665 0.542464
-139.225 1.78942 -0.886097
-139.647 0.860435 0.62301
-138.812 1.21054 1.45072
-137.963 3.29423 -1.17135
-138.285 2.38365 -0.154465
-138.986 2.32744 0.664736
-139.392 2.49879 1.06198
-139.028 2.61421 0.1254
-139.697 3.52234 -1.33162
-138.857 2.60501 -0.464547
-137.929 3.5855 0.42491
-140.467 2.40279 -0.0867372
-139.993 1.83054 0.096372
-138.273 2.29488 -0.143556
-138.62 1.9797 -0.89511
-139.192 2.59444 1.04734
-138.996 2.68262 0.802709
-136.615 3.05571 -0.868285
-137.399 2.51192 1.66712
-139.532 2.06922 2.75826
-138.97 2.1354 1.86377
-138.847 2.52105 -1.13559
-137.289 3.04475 -0.347128
-140.62 2.63848 0.37642
-138.351 2.21476 -0.256906
-137.262 2.53472 -0.995008
-139.354 1.69328 1.63725
-135.79 2.98688 -0.0231127
-138.094 1.8136 0.427529
-136.919 1.70136 -0.115875
-138.866 2.81754 -1.20158
-138.934 2.494 -0.312891
-137.308 1.2992 0.683524
-139.838 2.26387 1.35144
-136.853 2.35747 -1.32499
-137.418 4.51362 -0.689918
-140.552 2.62339 0.240408
-138.779 2.28543 1.08772
-138.398 2.48763 -0.649904
-138.668 1.68814 0.866184
-135.374 2.70653 -1.02835
-138.526 3.13856 -0.811208
-139.124 2.6404 -0.524006
-136.181 2.95317 1.08822
-138.895 3.34017 0.0948703
-137.577 3.76419 -0.0728135
-139.084 2.8301 -0.51481
-140.201 3.1788 -0.477826
-136.424 2.64015 -0.724772
-141.442 2.10342 -0.559597
-140.167 1.66266 0.304237
-138.977 1.80411 0.573795
-137.891 2.44773 1.75824
-139.47 2.67401 1.43136
-138.452 2.74195 0.0231305
-138.482 2.32855 1.58065
-135.577 3.00527 0.159484
-139.658 2.37285 0.0459149
-138.62 3.08048 1.1167
-138.977 2.85449 0.671201
-138.947 2.01943 0.144699
-136.515 2.12171 0.813784
-138.839 2.99157 0.386896
-137.455 2.87982 -0.83236
-137.157 2.01425 0.918646
-138.619 2.99691 0.436809
-137.702 3.19335 -2.48114
-139.478 1.77096 -1.46792
-139.61 2.2356 -0.166101
-137.132 2.41123 -0.538437
-137.686 3.35999 0.67082
-139.869 2.60284 -0.269187
-139.096 2.56285 0.136237
-138.806 2.89654 -0.185652
-137.536 2.74612 0.139506
-138.706 2.29578 0.816862
-137.782 2.38967 -0.622346
-138.244 3.15104 0.154585
-138.012 1.35961 2.01691
-140.085 2.20521 0.598256
-137.857 1.95501 1.3225
-140.075 2.50943 -1.17701
-137.642 2.25194 0.332287
-140.374 1.66614 -0.142452
-137.261 3.17555 -0.0823377
-138.209 1.8909 1.33992
-138.684 3.12812 0.118661
-138.543 1.9235 0.147588
-137.552 2.08465 1.99469
-139.343 3.59863 -0.577066
-138.966 3.38792 0.187982
-138.646 2.61406 -1.07238
-139.408 2.5172 0.0134756
-138.336 1.53357 1.04844


==> latex_data/adaptive_attack/0.01/pos_jbda-aug.txt <==
-122.536 -3.81324 1.83057
-114.363 -2.83225 -0.00295726
-125.06 -3.34394 2.23325
-117.521 -2.97036 -1.2805
-121.741 -4.41138 2.28521
-115.691 -2.35627 0.226869
-106.13 -2.65651 -1.7333
-131.366 -2.29551 -1.53652
-99.2524 -1.72718 1.36345
-120.033 -3.59747 -2.69173
-124.798 -2.09935 -3.32096
-124.816 -2.83213 1.56507
-128.704 -3.68315 0.179714
-130.263 -3.03419 -0.803001
-127.547 -1.81064 -0.0975472
-134.323 -1.82756 -2.64038
-129.048 -1.62385 0.839854
-129.381 -1.99634 -1.66964
-116.501 -1.89919 0.444065
-110.63 -2.86628 -2.81525
-119.052 -2.30334 -0.196613
-122.12 -1.85386 0.36075
-105.574 -2.6186 -1.71402
-120.411 -1.85203 -0.513804
-120.064 -2.7468 0.0121656
-110.357 -3.80539 4.97097
-109.265 -2.66489 3.63187
-124.448 -2.28863 1.3338
-127.213 -2.93638 -0.891411
-128.013 -1.40883 -0.847326
-116.941 -2.78077 2.59864
-125.71 -2.1323 -2.55709
-126.936 -3.58152 -0.00276316
-133.404 -3.78158 1.42332
-112.958 -2.62211 0.898525
-127.229 -1.6147 -0.832054
-116.569 -1.66461 -3.26282
-130.512 -3.41115 1.87484
-125.305 -2.50119 -0.65818
-131.103 -2.96462 -0.0798854
-124.754 -1.80988 -0.284032
-124.085 -3.56809 0.302938
-131.702 -2.29213 2.33925
-116.483 -2.49485 1.73829
-121.182 -3.03868 -2.66747
-127.551 -1.68543 -2.73825
-120.849 -2.45478 0.103121
-124.555 -0.767862 -2.86579
-131.865 -2.07834 0.602895
-100.674 -1.40851 0.134482
-127.091 -3.22457 0.0256233
-110.969 -2.44421 -2.18048
-131.709 -2.54188 -0.136719
-123.966 -2.54465 -0.123285
-116.969 -3.21656 -1.85878
-112.218 -2.9547 1.73022
-102.273 -2.94384 -2.11807
-128.332 -3.09948 1.84696
-116.675 -1.82772 0.829147
-106.282 -1.86509 2.91099
-123.012 -2.50858 1.96305
-118.982 -3.08576 2.06781
-120.933 -3.48006 -0.968399
-124.24 -3.23311 -1.19184
-120.431 -3.98817 2.40531
-107.557 -1.77594 2.85489
-120.975 -0.0604469 -4.41694
-130.008 -2.48411 -1.06853
-123.737 -2.48558 0.174663
-126.813 -2.78069 -1.74859
-115.523 -3.06423 -1.01938
-129.917 -3.6134 0.891714
-131.551 -2.88327 -2.23223
-112.416 -1.65641 -0.177667
-127.483 -4.50795 -1.6795
-124.486 -2.3418 -1.99137
-105.703 -2.54191 3.09618
-120.766 -1.99959 -1.84926
-128.469 -3.51071 0.0582074
-122.971 -3.12462 -0.248636
-122.004 -3.03162 2.31593
-133.678 -3.31415 -1.26404
-131.161 -3.54584 -1.44517
-135.366 -3.02217 -0.0497343
-120.857 -3.89623 2.98661
-123.54 -2.85119 -1.53215
-125.91 -1.84393 0.285281
-122.505 -2.91505 0.716242
-111.108 -1.46108 1.04051
-122.362 -1.32296 -3.84804
-126.457 -2.54124 -3.31687
-127.038 -3.66206 2.44144
-118.721 -2.73142 -0.487821
-119.329 -3.05674 -0.798706
-118.713 -2.92029 1.16511
-123.645 -1.61275 -4.23659
-109.249 -1.54095 -1.25585
-123.516 -2.34935 -1.92409
-122.296 -2.0654 -0.200253
-125.965 -2.17426 3.60266


==> latex_data/adaptive_attack/0.01/pos_jbda-pos.txt <==
260.602 1.24854 -1.03387
260.215 -2.16472 -0.901727
262.473 0.928609 0.997588
258.693 0.35106 -1.42663
258.615 0.980207 0.400154
259.99 -0.258796 -0.609747
259.8 -0.149402 -0.254809
260.634 2.42984 -1.40009
260.322 0.746927 -1.93537
260.083 -1.97971 1.41503
260.951 0.977838 -0.363753
259.828 -0.430807 -0.132321
259.137 0.489174 -1.39115
260.786 -2.15373 -1.15075
259.772 0.86351 0.531924
259.46 -0.785794 -0.265945
260.951 -0.716348 1.31549
260.279 -0.676899 -0.419486
261.459 0.388074 -0.00988087
260.714 -0.437124 -1.46117
259.986 0.106407 -1.52989
259.149 0.734596 -0.236482
260.615 -0.70629 0.646878
260.327 -0.281496 -1.62488
257.17 0.543324 1.04484
260.573 -0.703575 0.316736
260.511 0.13716 0.355261
259.974 1.39133 -0.760958
258.842 0.668555 0.342009
261.18 1.50205 0.277903
262.092 -1.09236 -0.999954
261.074 1.84205 -1.03491
261.251 0.0802387 1.11715
260.804 -0.271657 2.63006
260.642 0.62638 -1.00822
260.251 1.44215 2.54629
259.245 -0.262551 0.175601
261.615 -1.12096 0.488371
259.1 0.760435 0.17027
260.132 0.666245 -1.10019
261.617 0.133354 0.740769
259.159 -0.112885 1.84735
260.293 -0.94776 -1.05597
259.861 -0.834457 -1.78796
259.017 0.639768 0.0154219
260.047 0.956164 -1.01381
261.149 -0.804035 -0.284569
258.766 2.11786 0.229583
260.57 0.876108 -1.20964
260.039 2.14848 -0.590717
260.638 0.151501 -0.530908
260.274 0.466111 0.42932
258.263 -1.39503 0.827438
259.451 0.987758 0.661307
260.606 0.094056 -0.710106
259.962 0.664884 1.28982
260.549 -0.715294 2.25644
260.011 0.127748 1.2501
260.121 0.258807 0.914311
260.239 0.944289 -0.19442
260.836 1.74401 -0.576212
260.007 0.429128 -0.29483
258.771 0.0110549 -0.592776
260.518 -0.0515218 0.0286813
260.542 0.444232 1.16853
259.47 -0.37073 1.24958
260.471 -1.07204 1.90646
261.289 -2.18698 -0.0220748
260.943 2.37808 -0.31581
261.373 -0.645936 0.294642
259.398 1.31937 -0.469169
259.128 -0.182292 -0.254242
261.708 -1.61048 -0.0445131
260.543 2.16456 0.355151
258.254 -1.01759 1.07605
260.235 0.348059 -0.206274
259.093 0.842766 1.5407
259.059 -0.108755 -2.95311
262.161 -2.29743 -1.70192
260.29 1.20577 -0.0832768
259.897 -0.474709 0.478717
258.791 -1.63671 1.05786
261.021 -2.15088 0.00846358
259.742 1.2198 0.465974
260.933 -1.6602 0.354475
260.43 0.699172 -0.280281
259.248 1.66866 0.392911
260.739 -0.677897 -0.149302
259.432 -0.946394 -1.74757
260.3 0.154031 0.580658
260.039 -0.289038 1.00579
259.348 1.38572 -1.00137
258.717 0.720519 0.856569
259.704 0.303827 1.31783
260.169 -0.132967 -2.09445
260.257 0.152965 0.827563
259.999 -0.683232 1.01682
259.12 -0.362029 -1.02888
261.405 2.40195 -0.671892
259.926 -1.76544 1.78244


==> latex_data/adaptive_attack/0.01/pos_uniform_uniform-m-pos.txt <==
266.009 -0.681219 3.66122
265.877 -1.5806 -1.58092
266.667 0.957761 -0.183648
264.602 -2.01809 0.375732
263.931 -0.953013 0.517777
265.586 -0.287532 0.557081
266.454 0.523862 1.79973
265.784 1.66692 -2.46425
264.726 -1.22662 0.218074
266 0.490072 0.121069
267.397 0.511276 -0.199682
265.918 1.55338 0.622705
265.405 -1.94379 1.23754
266.357 -1.38176 -1.3791
266.604 -0.0458583 1.596
265.736 0.638686 0.58991
266.262 -0.00812795 0.277804
268.715 0.833717 0.812728
266.756 0.023976 -0.38377
266.109 0.684183 -0.58596
265.816 -0.202244 -0.707289
266.335 -2.347 -0.452338
267.099 0.262981 1.15424
266.241 0.0242797 0.610739
264.086 -1.1126 -1.66414
266.817 1.14019 -2.58441
266.215 0.902703 0.205022
266.971 -1.04106 0.215701
265.249 1.77556 -1.3738
266.233 -2.05399 0.597658
266.958 0.152874 0.534453
266.432 -0.840491 1.05624
266.291 1.09011 -0.340187
265.699 1.87802 -1.19446
264.992 -1.12303 -0.163257
265.237 0.462335 1.20243
264.239 2.11629 0.661611
267.273 -0.383827 0.936101
266.152 0.134728 -0.637593
265.914 1.1891 1.48936
268.136 0.723507 -0.54419
265.227 1.65205 -0.369787
266.531 1.69253 0.555564
266.347 0.230882 2.4767
265.632 -2.27598 0.0732583
267.538 0.0266262 1.4719
266.294 0.633664 0.905669
264.817 0.059849 -1.21798
265.947 0.807713 -1.82181
265.758 -0.464407 1.13714
265.342 -0.788485 1.40458
265.864 -0.0353192 -2.20401
264.527 0.527082 0.668724
265.031 -0.41329 -0.767663
266.63 -2.32133 -0.342441
266.368 0.100092 1.08009
266.591 1.46765 1.41166
265.75 0.457568 0.337442
264.968 0.801252 1.1764
264.856 -1.29116 -1.19167
266.248 -0.291654 -1.70457
265.847 -2.21256 -1.30583
266.554 -1.10198 -0.986004
267.253 -0.402558 0.208371
265.939 0.969447 0.0320334
265.039 0.81795 0.207776
267.284 1.82166 -0.699293
266.578 0.0762533 0.116878
264.455 0.0832076 -1.98432
266.387 -1.87523 2.70527
266.252 -1.14119 -1.13205
264.699 -0.84384 -0.0856303
266.263 0.608185 -1.70008
264.991 0.72841 -0.556275
265.923 -0.394359 -0.742486
266.207 -0.484159 -1.1174
265.156 1.2382 1.56959
265.799 -2.12905 -0.450605
266.412 -0.1167 -0.35694
267.181 0.0617597 -0.29511
265.269 -1.4818 -0.846425
265.412 1.62134 -0.567091
266.543 0.446834 0.183334
266.207 1.18465 1.732
266.347 -0.83114 0.266913
267.08 -0.0103258 -2.04873
265.432 -1.67836 1.19734
266.973 0.830102 0.434122
265.375 1.02616 0.380101
266.137 0.0871771 -0.919136
266.56 -0.712469 -2.36305
265.334 -1.7325 0.127639
265.412 2.38072 -0.655705
265.945 0.313365 1.82666
266.16 -2.03553 -0.883402
265.964 1.04401 -0.36267
266.628 1.90507 -0.572574
265.238 0.780039 0.907756
267.085 -1.12308 0.409096
265.407 1.15988 0.579113


==> latex_data/adaptive_attack/0.01/pos_uniform_uniform-m-uniform-m.txt <==
-134.875 -1.21914 1.42545
-132.774 -0.391726 0.640701
-133.59 0.870934 1.5942
-132.507 -1.05916 0.901853
-132.324 -1.3975 1.35803
-132.738 -0.886786 0.404913
-133.034 -1.3482 1.83706
-133.87 -1.74366 -1.27584
-132.858 -0.0311349 0.309433
-132.621 -0.166431 -2.11754
-132.455 1.20435 0.209948
-133.284 -1.31354 -1.28029
-133.776 -1.50735 -1.61232
-131.656 -1.69167 0.797461
-131.785 -0.00337883 0.446039
-133.895 2.89026 0.916523
-133.249 0.163802 -0.742311
-133.749 0.501841 -0.811938
-131.968 -0.506407 0.276214
-131.959 0.199107 0.124385
-133.23 1.21377 0.00295666
-133.483 -1.67619 -1.06988
-132.805 0.923562 1.65349
-132.144 0.721998 2.05419
-132.637 -1.26104 0.0995109
-131.117 -2.01615 -0.485207
-131.581 0.660811 1.66763
-133.502 -0.229713 1.13945
-134.278 -0.39875 1.17977
-134.315 1.36024 0.433068
-132.795 -1.5514 -0.204246
-131.072 0.429896 0.393717
-133.481 1.94366 0.901889
-135.344 -1.73722 1.20849
-130.241 0.759699 -0.213355
-131.49 -1.74511 -1.01311
-131.889 0.0714614 -1.40434
-132.119 -0.119725 0.926254
-131.843 0.0645265 1.00842
-131.085 1.08896 -0.921683
-131.636 0.378197 0.485642
-133.381 0.581646 1.28836
-134.279 0.58849 -0.731902
-132.816 -1.22571 -0.580694
-134.355 0.789225 0.0744864
-131.405 -0.0439503 0.713454
-132.303 -1.84453 1.61861
-131.23 1.19174 -0.304851
-132.1 -0.461992 1.03808
-132.354 0.0445058 0.787233
-131.15 -0.603794 1.03671
-133.759 0.824231 2.37637
-133.295 -1.07552 -0.140586
-132.583 0.329285 -0.948096
-132.885 -1.35762 -1.19535
-130.254 -0.562455 -0.281856
-131.628 -0.0376894 -0.172942
-134.229 0.0693131 0.491706
-130.156 -0.775247 1.06975
-133.277 -2.46254 1.46445
-134.183 -0.864813 0.183008
-131.928 -1.23343 0.55393
-131.542 -1.17156 0.470052
-132.806 -0.170229 -2.17424
-130.892 1.0057 -0.807488
-132.364 -0.122496 -1.33146
-133.604 0.120586 -0.0336481
-133.507 -0.255574 1.26663
-132.357 0.729852 -1.18762
-129.832 0.480315 0.847317
-133.245 1.02698 -0.423133
-133.728 -2.91362 0.970693
-133.59 -1.91322 -0.847758
-132.683 -0.135758 2.47766
-132.943 -0.574756 -0.251439
-133.721 -1.32139 -0.704307
-132.502 -1.83998 1.00441
-132.4 -0.0659115 -0.47567
-132.005 2.74381 -0.1657
-131.115 1.50933 1.90465
-133.264 0.828962 -1.12483
-132.081 -2.20056 -0.268854
-134.286 -0.2552 0.184597
-132.22 2.11772 0.407493
-133.243 0.574644 1.51119
-133.188 1.23903 0.183726
-132.44 0.298273 -0.633158
-132.121 0.314024 0.274428
-134.012 0.277064 1.95647
-131.897 -0.929918 -0.436703
-131.666 -0.843844 -0.552451
-133.133 0.424513 -0.351011
-132.272 -1.03942 2.1294
-132.522 -0.0796824 -2.54023
-132.159 -1.45695 0.682889
-133.559 -1.08634 0.869179
-132.577 -1.26315 1.23688
-132.253 1.7365 0.344223
-133.969 2.14006 0.980356
-131.596 -0.499312 0.430853


==> latex_data/adaptive_attack/0.01/pos_uniform_uniform-m-uniform.txt <==
-135.189 -1.63967 -1.06871
-134.252 -0.421002 0.926369
-133.376 1.6627 -0.177739
-133.23 0.877763 -0.871494
-133.089 0.728831 -0.877602
-133.988 1.94555 0.201016
-131.922 -0.00500701 -0.0102437
-134.789 2.50664 -0.793978
-131.625 1.04843 -1.75076
-135.319 -1.78801 0.214514
-133.69 0.305849 -0.342883
-133.755 0.962605 -2.28338
-133.212 1.03796 0.410509
-133.987 0.998446 -0.426578
-134.393 1.74842 -0.828543
-133.283 1.76902 -0.839273
-132.403 -0.430626 -0.726554
-132.217 0.190412 -1.61589
-132.408 -1.78302 0.443064
-134.258 -1.54419 -0.711556
-133.857 -0.660681 0.148902
-132.576 0.0660173 -0.708056
-132.131 0.666512 0.837562
-133.448 -0.394931 0.249281
-134.067 -1.77406 -1.40004
-131.924 -0.551952 -0.494698
-133.832 -0.483695 -1.39692
-131.963 1.10036 -1.24095
-134.631 1.87532 0.0426498
-134.244 1.06801 -0.670014
-133.116 -0.794391 -0.928198
-131.979 -0.209378 -1.69784
-132.862 0.201073 -1.19285
-132.785 0.320569 1.32892
-133.287 0.610769 -0.231608
-133.307 0.0537179 -1.62684
-133.186 0.348341 -0.479064
-131.945 0.164954 -1.83265
-132.392 0.580987 0.691435
-133.129 0.774041 0.0435341
-132.406 0.559417 0.604925
-132.937 -2.0474 0.129002
-132.365 1.62636 -0.739082
-134.261 -0.695095 0.793866
-133.316 0.818699 0.395938
-132.464 1.04844 0.13563
-133.781 0.281996 0.149213
-134.396 -0.497828 -0.714866
-134.173 -0.985761 -0.181803
-133.017 0.779396 -0.6935
-135.274 -0.244158 0.952625
-133.88 -1.48426 0.432639
-133.726 1.86497 -0.324466
-133.471 2.45486 -3.09936
-131.864 2.83752 -1.69502
-135.154 -0.477896 -3.24619
-135.437 0.0985372 0.40596
-133.686 -1.00321 -0.32869
-133.528 0.361336 2.26055
-131.261 0.351344 2.4405
-131.435 0.982017 -1.29817
-135.178 -1.30784 -1.25082
-133.239 -1.19364 -2.23801
-133.25 3.4704 -1.1729
-134.96 0.710263 -0.321623
-134.018 1.20654 1.05052
-133.68 3.36415 1.78559
-133.751 -0.732067 1.21465
-132.518 -0.245883 0.111554
-133.497 0.629588 -1.596
-134.111 0.0327862 0.899159
-133.991 0.61002 1.21759
-134.379 -0.128642 0.999382
-132.08 0.348798 0.396938
-133.36 0.59595 0.292382
-134.161 -0.346078 -0.632712
-132.476 -0.755044 1.78539
-131.925 -0.880414 2.0916
-133.19 1.0853 0.641826
-132.157 0.608506 -0.752669
-132.659 -1.44144 -0.501234
-133.67 -1.6038 -1.55359
-133.728 -1.38649 -1.7017
-132.693 -0.634219 -0.369749
-134.647 -1.65588 -0.120733
-133.507 0.378903 1.66282
-132.201 0.127863 1.64625
-132.498 0.771427 0.246944
-134.694 0.5525 0.177017
-132.895 -0.422392 0.143737
-133.028 2.7782 1.24679
-132.045 -0.319353 -0.771798
-133.723 3.02288 -0.293065
-132.703 -1.66243 -1.22325
-133.413 0.853802 -2.30596
-133.672 -0.094751 1.53982
-133.561 -0.368459 0.0690383
-134.405 -1.03535 -1.2286
-134.907 -2.08505 -0.0347684
-132.934 -1.31792 -1.20094


==> latex_data/adaptive_attack/0.1/pos_imagenet_imagenet-m-imagenet-m.txt <==
-134.119 0.0576833 0.705584
-135.803 -1.16412 -0.270891
-136.197 -0.507457 1.26238
-135.425 -1.14803 1.15843
-138.181 -0.3036 -0.115504
-136.374 -0.670838 -0.306715
-134.092 0.188532 -0.171056
-135.704 -1.2772 -0.574807
-136.45 -0.413438 -0.762809
-136.877 -1.07443 1.01467
-136.409 -0.146866 -0.464156
-136.061 0.08504 2.98269
-136.681 -0.596091 -0.29312
-136.35 -1.71839 -1.19434
-135.512 -0.953663 -1.14138
-135.841 -1.68688 0.0503561
-134.64 -0.53887 -0.274188
-135.935 0.366747 -0.562041
-137.417 -1.2346 -1.74705
-135.051 -0.782059 -2.21263
-136.036 -0.605505 -0.623048
-135.463 0.297751 -0.26063
-136.319 -0.622679 0.436306
-134.805 0.504528 0.125168
-134.884 0.516237 -0.323756
-136.493 -0.37189 -0.044337
-137.828 -1.3248 -0.184106
-135.879 -0.566852 0.451581
-136.315 -1.04118 0.0532005
-137.619 -0.315478 1.37985
-136.454 -0.413232 0.433172
-137.054 -1.47501 -0.224987
-136.739 -0.650505 1.0204
-136.264 -0.0931137 0.227459
-133.445 0.624353 -0.125255
-135.139 -0.919252 -0.346667
-135.038 -0.997993 -0.929787
-136.24 -0.804921 0.518969
-135.256 -1.08799 -0.422414
-134.307 -1.02379 0.0162328
-135.36 -0.340529 0.580223
-137.125 0.365279 0.225333
-134.72 -0.236454 -0.0676105
-134.504 -0.985417 1.59443
-137.164 -1.22366 -0.604593
-136.403 -0.983945 -1.77302
-134.173 -0.573084 0.76305
-135.357 -1.52588 -0.946392
-136.469 -0.153793 0.585961
-137.115 -0.339105 1.74153
-137.255 -0.827018 -0.344314
-134.641 -0.0952715 -0.294801
-136.556 -0.424025 -0.694863
-133.443 -0.829943 -1.34151
-137.483 -0.925594 1.83429
-134.276 -0.944322 2.15877
-134.466 -0.130852 -0.628097
-136.292 -1.035 1.46586
-136.162 -0.671051 -1.2656
-135.583 0.064737 -0.282921
-136.783 -1.73728 -0.236509
-135.945 0.106115 -0.603423
-135.372 -0.779585 2.04636
-136.618 -1.94414 -0.907984
-137.717 -1.02046 -2.01162
-135.371 -0.672256 -0.829724
-136.753 -1.22805 -0.980857
-136.928 -1.24064 1.30331
-134.848 -0.803437 0.578551
-135.463 -0.834126 -0.346166
-135.835 0.243983 0.744587
-135.179 -0.00254152 1.1422
-135.211 -0.999907 2.67793
-135.83 -0.558073 3.08132
-135.532 -0.63755 0.0882984
-135.931 -0.601344 -0.0870914
-137.087 -0.831694 0.50998
-135.591 -0.661589 0.957531
-135.164 0.549043 1.21256
-136.74 -0.359165 -0.715875
-135.839 -0.597881 -1.99395
-134.743 -1.06865 -1.31874
-135.786 0.564193 0.78317
-138.32 0.024797 0.902284
-134.998 -0.604129 -0.0516411
-135.122 -0.959608 -0.547097
-137.681 -1.07834 0.630609
-135.852 -0.768257 -0.373179
-136.872 -0.859824 0.348881
-136.451 -0.56656 -1.18905
-134.693 -0.184527 0.596172
-135.605 -0.918703 0.624448
-135.385 -0.803237 -0.866626
-135.306 0.464741 0.408992
-135.571 -0.198103 -1.16162
-135.334 -0.18153 -0.0585863
-134.178 -0.138668 -0.42108
-135.292 -0.987954 1.22687
-136.726 -1.34392 1.00313
-135.205 -0.617447 0.202085


==> latex_data/adaptive_attack/0.1/pos_imagenet_imagenet-m-imagenet.txt <==
-134.617 0.684387 0.955626
-135.381 -0.738129 -0.89612
-137.877 2.58411 1.25771
-136.251 -4.09069 2.13625
-135.127 1.2929 -0.505
-135.092 -1.66709 -0.268135
-135.31 1.36179 0.418436
-135.178 -0.861239 -0.0812785
-137.916 -0.845998 -1.09661
-136.017 0.836995 -0.112403
-136.019 -1.03569 -2.3736
-137.095 -0.507066 1.55291
-135.82 1.76598 -1.56727
-135.233 1.81496 0.994756
-135.592 -1.5429 -0.530366
-133.486 -0.235146 -1.19664
-136.008 -0.415953 -0.998991
145.407 0.959167 -1.31283
-136.284 0.359717 -1.46066
-132.003 0.390453 -0.166693
-134.743 0.396834 0.247383
-134.633 1.69938 0.760804
-137.237 0.451341 -0.141997
-136.723 3.14935 1.84552
-136.636 1.70252 -0.108614
-137.603 -0.835995 -1.39789
-138.27 -2.41658 -0.451912
-135.856 0.721433 -1.70665
-135.247 0.858436 -0.159157
-136.768 1.31819 -1.26368
-135.77 -0.971711 2.29074
-136.97 -2.75561 0.563364
-131.765 1.70739 -0.526343
-134.206 -0.353826 -0.0117312
-134.413 1.1724 -0.064584
-134.448 -0.333106 -0.291807
-135.001 0.310853 -1.30831
-135.088 2.28661 -0.317224
-133.344 1.60164 0.495296
-134.651 -0.768293 -1.97011
-42.6231 2.84566 -1.88093
-134.732 -0.204878 -0.600945
-135.891 1.89838 0.8445
-120.013 3.80666 -2.68605
-136.628 2.91685 0.108014
-134.548 -0.654224 1.1848
-134.631 3.26173 -0.0999067
-135.654 -0.279904 -0.310642
50.0448 0.892702 1.78462
-137.022 2.58715 -1.37516
-136.203 0.328065 1.60181
-136.441 0.869453 0.245651
-133.605 -0.286595 -1.02221
-134.818 3.45196 1.35684
-135.555 3.02621 -1.26487
-134.762 1.44169 1.12871
-135.297 1.79625 -0.60733
-134.479 -0.649633 0.6598
-134.686 0.93232 -1.33708
-122.525 4.20004 0.0646787
-136.204 2.71208 0.126877
-134.067 -0.222684 0.830063
-137.195 1.15978 -0.431661
-135.717 0.893862 0.0903178
-134.561 -0.0128476 -1.2337
-137.027 1.64723 1.0523
-128.431 4.35859 -0.670794
-143.15 -2.86666 0.218628
-136.694 -0.473426 0.219424
-136.259 -1.98395 0.900393
-134.941 1.10705 -1.31914
-135.93 1.89311 0.754393
-136.332 -0.683302 -1.34555
-12.643 -1.57388 0.442375
-135.805 2.03906 1.54507
-135.013 -0.813353 -1.54663
-137.422 2.57851 -0.588518
-135.344 -1.05499 -0.886854
-136.384 1.25929 -1.42153
-134.943 1.48664 0.726251
-137.356 0.273321 1.31071
-135.641 2.1746 0.0811418
-135.483 0.847823 0.156263
-135.236 -1.28736 -1.01666
-135.689 -0.508912 0.591796
-135.09 0.706558 1.99876
-134.096 0.649262 1.03408
-136.04 3.58027 0.756242
-135.695 -2.4471 2.26916
-133.411 0.979045 0.545923
-134.201 1.19803 -0.582334
-133.859 -0.125693 1.59428
-134.804 -0.213343 -2.38056
-136.181 3.28621 -0.392211
-138.834 -0.349644 1.23015
-135.696 2.03821 -1.37794
-134.348 2.87433 0.547892
-140.783 -3.52956 -1.17504
-133.605 -1.68713 0.327839
-136.282 1.24681 0.102977


==> latex_data/adaptive_attack/0.1/pos_imagenet_imagenet-m-pos.txt <==
263.365 -0.979933 1.98231
264.485 1.01222 -1.06045
266.273 -0.40051 1.5031
264.243 -0.745736 -2.06612
263.106 -1.8169 -0.70055
263.799 0.822163 0.886155
263.884 0.550705 0.622902
264.037 -1.44072 -2.40244
264.055 -1.03192 0.584384
264.446 1.52876 0.53931
265.948 -1.01936 -1.04593
264.349 1.20965 1.45231
262.28 -0.946621 0.375569
264.499 1.91311 -0.425203
265.051 -2.06002 0.189031
263.059 1.08249 1.03168
265.743 -0.207982 0.929234
264.876 1.04779 2.07341
265.313 0.739044 -0.104096
264.506 1.27887 0.254868
263.565 -0.257304 -0.0691656
263.475 -0.330259 -1.31045
264.617 1.01489 2.15768
263.423 0.73398 1.24692
263.38 0.857015 -0.714221
264.838 1.18663 0.785323
263.906 1.25339 0.816533
264.221 -0.691421 -1.14258
265.644 -1.68731 0.424673
264.612 -2.1557 0.676122
264.245 0.722629 0.230767
264.241 -2.0075 0.718193
264.348 0.937993 1.23863
263.475 -0.00558133 1.03256
263.787 -1.91085 -0.819465
264.464 -2.58843 1.89479
263.765 0.0110309 -0.571736
265.159 1.60884 0.597999
263.623 0.68113 -0.523669
265.193 -0.0242178 -2.3854
265.067 0.185108 0.529637
263.919 0.000718967 1.00307
265.063 2.20527 1.11823
264.18 0.835263 1.64816
263.235 -0.137023 -2.13322
263.201 -1.07854 0.840842
266.038 0.560475 0.32163
261.564 -1.17509 1.12952
264.948 -0.491367 -0.31739
264.279 -1.84585 0.560527
265.235 -0.542169 1.01972
264.617 -0.728631 -1.52006
264.896 0.1305 0.649834
265.434 0.585779 1.04641
264.027 0.0654601 -2.73438
264.787 -1.79738 0.743097
264.201 0.586903 1.07569
262.709 -0.913787 0.453797
263.752 0.160642 1.61978
264.935 -0.967413 -1.68528
265.598 -1.354 -1.79667
264.514 -1.13003 -0.296212
265.181 -0.0549501 -1.02629
265.568 -0.85727 -0.543485
264.9 -0.130739 -0.529893
262.522 0.46702 -1.04532
265.716 0.563142 0.523727
264.372 2.15832 -0.761899
263.267 -0.805014 -1.47901
264.609 -0.07015 -0.150024
263.938 0.154142 0.595744
263.985 0.661834 -0.0505496
266.67 1.61071 -2.77429
264.449 -0.836959 -1.70153
264.311 -0.749305 -0.644047
264.796 -0.833469 0.00847961
264.198 -1.20352 1.26777
264.209 -1.55713 0.0737784
265.593 1.75797 0.460848
263.568 -1.83049 -0.934643
265.145 0.540216 -0.377126
264.018 1.1551 0.388623
263.733 1.9127 -0.880414
261.655 0.416549 1.71072
265.708 0.0163644 -0.472316
262.704 0.402654 -1.09337
264.634 -2.84284 0.473901
265.791 2.34368 0.510672
263.408 1.51565 1.57449
264.19 0.757339 0.895453
264.937 1.35111 -1.86122
264.07 -0.848508 -1.66999
264.14 -0.127167 1.04903
264.079 -0.25287 -0.34276
263.941 0.528594 -1.74528
264.472 1.12696 -1.72563
265.688 0.694508 -0.4546
262.698 0.929785 0.913024
265.397 -2.04893 0.631346
263.08 1.10272 -0.45013


==> latex_data/adaptive_attack/0.1/pos_jbda-aug-m.txt <==
-138.584 -3.29566 -1.16138
-138.361 -2.84934 -0.730481
-139.504 -1.75562 -0.41704
-138.797 -3.46312 0.673586
-138.546 -2.90168 0.323932
-137.618 -2.06894 0.903599
-140.349 -2.32029 -1.44701
-138.12 -1.82123 -0.689792
-139.236 -2.87224 0.105277
-140.384 -2.45026 -0.675997
-138.969 -2.7295 0.29752
-137.349 -2.16076 -1.50608
-138.742 -3.11208 1.07558
-139.116 -3.83749 -0.827756
-138.147 -2.48642 -0.0273194
-140.557 -1.63084 0.898329
-139.208 -2.7901 -1.23568
-138.555 -1.3527 1.13468
-138.371 -2.49893 0.654063
-138.589 -2.58523 -0.205594
-138.355 -2.19381 0.318949
-138.127 -2.0759 2.20177
-138.292 -2.10707 -0.495229
-137.786 -3.10342 0.566026
-138.972 -2.89968 1.57725
-139.625 -3.55042 0.542699
-139.453 -2.80728 -0.666652
-138.842 -1.97207 0.341495
-138.373 -2.06685 2.03887
-139.521 -3.05223 0.158556
-138.367 -2.88762 0.438848
-140.297 -2.82622 -2.01586
-139.438 -3.02783 0.65187
-140.256 -3.45897 -0.0979001
-139.731 -2.49594 0.662733
-140.41 -2.45418 0.858153
-139.279 -2.18134 0.394137
-139.207 -1.96167 1.14976
-138.39 -3.02312 0.14168
-140.768 -2.85951 1.39348
-138.335 -2.58692 -0.340996
-139.826 -2.73926 -0.0520269
-138.411 -2.74194 -0.37835
-139.546 -3.11589 -1.16351
-139.419 -2.55239 -1.11699
-139.955 -2.37781 -1.16542
-139.531 -2.33823 1.05267
-140.426 -2.38384 -0.841743
-139.042 -2.4934 0.82955
-139.814 -1.58539 0.497939
-139.155 -3.70842 -0.414196
-136.665 -2.498 1.04701
-140.167 -2.67939 0.870259
-139.734 -2.81352 0.172593
-137.555 -2.72888 1.22614
-139.514 -2.60688 -1.08509
-138.17 -3.15534 -0.522419
-139.264 -2.56188 0.722204
-137.403 -2.13493 -0.881438
-138.136 -2.66571 -0.301276
-139.624 -2.70534 0.713167
-139.886 -3.00939 0.221111
-139.405 -3.29259 0.648963
-139.498 -3.13665 0.33946
-137.989 -1.86474 -0.782778
-139.03 -1.9055 -0.142527
-137.456 -3.05149 0.144246
-139.328 -2.09223 0.773654
-137.91 -3.14346 0.381483
-139.327 -1.95477 -1.65683
-139.732 -1.56967 -1.16977
-138.332 -3.26264 -1.6425
-139.918 -3.10877 -2.43321
-136.951 -2.71431 -0.872311
-139.221 -2.76063 1.69281
-140.394 -3.50644 -0.997708
-138.747 -2.35058 0.640731
-141.441 -2.86421 -0.809566
-139.943 -1.81382 -1.38296
-137.947 -3.04652 -1.04099
-136.257 -3.15937 -0.82197
-137.748 -2.58184 -1.14319
-139.301 -3.30781 0.044733
-138.214 -2.28044 -0.409808
-138.318 -1.75559 -0.52465
-138.341 -2.51454 0.808132
-138.57 -1.9751 -0.128799
-139.67 -1.46118 0.39858
-137.104 -1.92251 -0.425773
-139.767 -2.41641 -1.06944
-139.967 -2.2267 0.74986
-138.689 -2.12774 -1.0993
-139.016 -3.56105 0.937093
-137.695 -2.68713 -0.983748
-137.684 -1.61823 0.447693
-141.106 -3.7076 -1.2908
-137.76 -3.02387 0.532732
-139.983 -2.67178 0.278764
-138.308 -3.21212 0.255406
-139.149 -2.88951 -0.605191


==> latex_data/adaptive_attack/0.1/pos_jbda-aug.txt <==
-124.05 2.8503 1.66788
-114.4 2.91285 1.17706
-124.235 3.15337 1.26589
-117.799 3.502 -0.718864
-120.819 3.01923 1.73467
-116.243 2.09053 1.40533
-104.606 3.37872 -0.75527
-128.947 3.3691 -2.92442
-99.8065 1.74556 0.830211
-120.245 3.39505 -2.87976
-125.845 3.98128 -3.5951
-125.779 2.77097 1.82907
-128.673 3.02577 2.36823
-129.41 2.87571 2.11027
-129.152 2.10465 1.46585
-133.542 2.5756 -3.06519
-129.135 2.14622 1.10558
-131.286 1.59692 -0.455737
-116.481 2.1269 0.888327
-111.762 3.45783 -2.65495
-114.836 1.6502 -1.45164
-122.059 2.36355 0.766298
-105.173 4.08784 -1.96713
-119.745 1.32797 -0.846385
-120.351 2.00266 0.656292
-108.753 1.17016 4.76885
-109.079 2.05987 4.1412
-123.592 0.341404 2.24924
-126.88 3.5901 0.615462
-126.771 1.61907 -1.97329
-115.948 3.10433 2.45492
-126.354 4.40821 -2.44529
-126.792 2.44555 1.19668
-132.415 3.31921 1.39604
-114.44 1.88284 2.91701
-126.898 3.17829 -0.324564
-115.966 2.42766 -2.58072
-130.451 2.43049 1.60382
-125.608 2.32259 -0.845371
-129.261 3.00938 -0.335238
-123.118 2.29359 -1.24033
-123.51 3.605 1.45947
-130.136 0.901628 2.39916
-115.873 2.54545 0.656399
-121.754 3.7848 -2.8852
-130.277 2.27306 -0.0356946
-122.087 1.65361 1.17875
-124.629 2.7463 -4.00854
-131.788 2.41866 1.10583
-100.537 1.87345 -0.892895
-127.15 2.34419 1.55151
-110.82 3.37901 -4.12652
-131.636 2.49596 0.636432
-122.645 1.97335 -0.177808
-116.074 3.99502 -0.111388
-111.885 2.38806 2.89816
-102.824 3.01421 -2.22039
-126.19 3.09429 1.20491
-116.215 2.98146 0.113421
-107.563 0.966355 3.37816
-123.639 3.56945 -0.264713
-118.322 2.52633 2.83908
-119.55 3.4634 -2.58026
-125.125 3.40163 -0.50776
-118.515 3.31805 2.23438
-108.616 1.96738 2.16209
-121.991 3.06199 -3.42619
-129.112 3.39387 -0.739553
-124.154 2.79211 1.18333
-125.554 2.19794 -1.05308
-114.257 4.11009 -0.162459
-128.61 3.64683 0.875086
-131.303 2.89362 -2.07982
-113.151 1.6402 -1.46843
-128.188 4.08828 -0.855601
-123.637 3.51784 -0.511381
-103.982 2.72656 1.41422
-119.899 1.7831 -0.228324
-128.845 3.01646 0.408898
-120.464 3.0966 0.199728
-121.524 2.95548 1.91874
-134.245 3.4434 -0.422889
-130.179 3.72116 0.067202
-135.76 3.10915 0.33386
-119.416 2.94692 3.86755
-122.662 3.7004 -0.591263
-124.48 2.58925 -1.2303
-121.944 3.1495 2.878
-112.084 2.35945 0.189775
-123.332 3.28849 -3.02552
-126.342 2.04896 -2.73114
-125.498 2.74825 2.23634
-120.172 3.73832 0.797508
-118.765 2.45829 -2.83497
-118.4 2.06609 1.10301
-126.311 3.5745 -3.38226
-108.343 2.52214 -0.443772
-122.741 2.25052 -3.4598
-121.49 2.59659 -0.119562
-127.698 1.52242 2.2871


==> latex_data/adaptive_attack/0.1/pos_jbda-pos.txt <==
258.782 -1.36593 -1.41159
261.44 2.00049 -0.104177
261.523 -1.46927 -0.163316
258.918 -0.363536 -1.50014
259.116 -1.04894 0.589747
259.051 1.19476 -1.27355
260.318 0.670612 -0.467181
258.858 -1.12915 0.469148
261.193 -0.0553942 -2.09419
260.744 2.2234 1.12427
259.318 -1.50787 0.83428
260.089 0.326242 -0.939295
259.153 0.0490495 -1.96022
261.851 2.40932 -0.168547
260.426 -1.53396 0.979767
260.851 -0.246041 -0.0691225
261.911 0.321796 0.00632118
260.498 1.17167 -0.524514
261.1 -0.449426 -0.430386
261.191 0.637437 -1.77507
260.537 0.414822 -1.95285
260.185 -0.872836 0.72502
260.617 1.10293 0.927372
259.941 0.788943 -1.21899
260.159 -0.831526 -0.453127
260.746 -0.24577 0.517783
260.706 0.138993 -0.170447
259.935 -0.202862 0.25052
260.799 -0.637175 0.683328
260.308 -1.57169 -0.038943
260.096 0.991768 0.382508
260.997 -1.47229 -1.56577
259.865 -0.317142 0.473662
260.741 -0.235777 1.95802
261.163 -1.03987 0.987676
259.955 -1.30692 0.388198
258.859 0.428042 0.23392
260.806 1.70315 0.0743894
260.552 -0.530679 -0.661905
259.814 -1.46306 -0.708752
263.519 -0.519889 0.533877
259.649 0.329478 1.48771
261.898 1.20068 -1.76519
260.118 0.882961 -1.26897
259.51 -0.609425 -1.50019
262.127 -0.327673 -2.32491
260.993 0.979382 1.44698
258.765 -2.67177 -1.36616
260.462 -0.90986 -1.16969
259.614 -1.4903 -1.15844
260.181 0.0678108 -0.780567
260.437 0.00225717 0.528761
260.479 0.0726649 1.32639
260.056 -1.4149 0.663137
260.329 -0.0929423 0.783133
261.087 -1.18368 -0.00379892
260.453 0.641585 1.53246
260.382 -0.787774 1.03884
259.778 -0.423611 -0.149512
260.528 -0.868496 0.366369
260.101 -1.44634 0.0716301
260.482 -0.197111 -0.35813
260.364 -0.233383 -0.0502693
261.171 0.963243 0.681906
260.383 -0.741098 1.45749
259.661 -0.22071 0.320025
262.348 -0.293699 0.13335
260.572 2.07589 1.32494
259.42 0.107193 0.692289
260.907 0.0892869 0.460831
261.161 -1.56673 -0.907212
259.091 -1.29074 -0.034068
262.124 0.999132 0.972899
259.851 -1.46597 -0.727059
258.917 1.32924 1.12678
261.624 -0.520119 -0.937102
259.317 -0.98481 0.733544
260.518 -0.0934095 -1.75303
261.053 2.1742 -0.368951
259.148 -1.04909 0.334282
259.191 0.0897752 2.3024
259.851 1.40745 1.42671
260.733 1.78371 0.942475
259.631 -1.02941 -0.834693
260.09 1.94644 1.11901
259.796 -0.42276 0.591217
260.816 -2.50811 0.309322
261.469 1.38946 0.115425
258.926 1.46201 -1.22614
261.698 -0.786864 0.110286
259.57 -0.434692 1.32316
258.158 -0.849702 -0.753146
259.663 -1.86821 0.201525
260.098 -0.679247 1.23952
260.565 0.282483 -1.6802
260.824 0.449873 1.31608
260.076 -0.60797 0.308173
259.81 0.705766 -1.22991
260.523 -0.584014 -1.03181
260.806 1.227 1.5179


==> latex_data/adaptive_attack/0.1/pos_uniform_uniform-m-pos.txt <==
265.728 -1.7636 -0.61743
266.683 -1.56679 -1.23816
266.548 -0.339271 0.535801
264.522 -1.18278 -0.584357
266.097 -1.62657 1.37794
265.222 0.640982 -0.145833
266.267 -1.02487 2.37054
265.151 0.270782 -1.28599
266.019 0.761575 -1.57187
266.493 1.44199 0.782304
266.191 0.257133 0.674984
266.596 -0.677716 1.21862
264.842 -0.610021 -0.323404
266.896 -1.01271 -1.27213
266.001 -1.0093 -1.65748
266.384 1.19081 1.80621
267.917 -1.93196 -0.841353
266.251 0.585933 -1.19739
267.604 1.93916 -2.08389
266.488 -1.77871 -0.890957
266.529 0.238564 -0.304878
266.979 1.16656 -1.84904
266.283 0.55956 -1.08908
267.299 -0.61776 -0.76526
264.425 1.15737 1.14079
266.94 0.756334 -1.00927
267.169 -0.465646 -0.931714
266.541 0.506551 -1.33868
266.669 0.360036 -0.440143
266.773 -0.165955 0.298104
267.451 0.224323 0.521895
265.783 0.851398 0.342249
265.164 2.02958 -0.639982
265.023 0.118659 0.3989
268.318 1.33135 0.271556
266.875 -0.30801 -0.720451
265.341 -0.830707 -1.41036
266.604 -0.729036 0.442902
265.477 -0.132174 0.0828218
266.728 -2.10017 1.09614
268.33 2.91291 -0.219823
264.255 -1.40487 -0.461292
266.903 -0.719807 -0.225515
265.997 0.48452 0.948569
264.925 0.908698 0.646076
265.964 0.792792 -0.913828
267.482 -1.51215 -1.14007
264.266 0.219291 1.32919
267.124 0.206983 0.964466
267.025 -1.22073 -1.20942
266.334 0.141101 -0.526974
265.612 -0.407593 -0.321622
265.664 -2.82111 2.06641
266.359 0.666987 0.604536
265.721 -1.72224 -1.15265
266.154 -0.771174 -0.437974
267.538 0.28985 1.35167
266.78 -0.339752 1.44231
265.257 -0.690579 1.58013
265.63 1.04564 1.50706
266.087 0.218363 0.364156
266.622 -0.103132 -0.965751
266.598 -0.857037 -0.505621
267.729 -0.713718 -1.47149
267.709 -1.91845 2.23875
265.413 0.456285 0.830922
267.836 -0.11286 0.682101
266.378 -0.854692 -0.410994
267.337 0.524727 1.29754
266.901 -1.40038 0.764279
268.128 -0.339963 0.0381564
266.466 -0.817041 0.542729
267.691 0.337443 0.677558
266.404 -0.415116 0.120339
266.304 -2.48124 0.522092
266.276 -0.0721614 0.179473
265.156 -1.16225 0.142101
266.578 0.464951 -1.30326
267.501 0.72317 -0.601047
267.053 -0.366482 0.40698
266.405 0.638922 -0.808359
265.631 2.2952 0.447735
266.376 3.5769 0.956345
266.276 0.284891 1.81095
267.197 -1.24528 -1.18106
265.662 0.20003 0.101028
266.124 0.936711 2.46962
266.899 1.49863 -2.12866
265.331 1.29828 0.819773
266.206 0.965087 -2.10892
266.331 -0.764282 0.653502
266.126 1.19722 -0.716816
267.793 1.08874 0.244624
266.153 1.27467 1.03961
265.538 0.526983 -0.906744
266.995 1.24667 -0.0495806
267.266 1.54829 1.03145
265.13 -0.0387433 -0.230298
267.09 -0.733331 0.278369
265.675 0.491751 -0.255642


==> latex_data/adaptive_attack/0.1/pos_uniform_uniform-m-uniform-m.txt <==
-132.97 -0.217101 -0.521567
-133.133 1.19557 0.311907
-133.518 1.04118 0.116321
-135.117 0.0501589 0.744167
-134.32 0.565305 0.527806
-131.896 0.56607 0.14154
-133.122 0.00695601 -1.85291
-133.833 -1.16054 0.521474
-133.754 0.237165 1.02239
-133.548 0.906862 -0.560485
-132.325 -0.22299 1.63914
-133.873 -0.21807 -0.543124
-133.511 -0.867308 -0.237701
-134.61 -0.0226657 1.04935
-133.218 -0.412565 -0.711604
-135.754 -0.606963 -0.648313
-132.668 -1.90943 -0.384416
-131.729 0.243121 -0.578674
-132.97 1.67176 1.15892
-133.484 -2.01485 -0.796522
-134.673 -0.00227183 0.425615
-133.439 -0.543642 0.706611
-131.86 -1.3542 -0.82295
-133.159 0.304155 -0.184365
-132.376 -0.476917 -0.193096
-132.877 0.0855272 0.110467
-133.317 -0.549274 0.499737
-133.902 -0.218992 -0.709881
-132.751 0.619855 0.540812
-134.212 -0.688841 1.3834
-131.505 -1.15656 0.621111
-134.592 -0.903954 0.432664
-132.998 0.927649 0.850572
-135.824 -1.47856 -0.0479524
-132.912 -0.260144 1.03139
-131.594 -1.24627 -0.33947
-134.797 -1.88401 1.28573
-131.516 -0.868767 -0.490026
-132.301 0.444342 1.04685
-134.248 -0.046593 3.40453
-133.419 1.17732 1.42197
-132.068 0.707801 0.897306
-133.366 1.7422 -1.28738
-133.632 -1.02067 -1.6746
-133.813 0.807286 -0.83596
-134.186 -0.758056 -0.776015
-134.84 1.20141 -0.438797
-131.988 -0.952771 1.98223
-132.452 -0.518851 -0.156198
-131.798 0.723007 3.01316
-133.772 -0.930803 -0.0984653
-133.406 0.882037 1.07095
-132.961 -0.628159 -0.6154
-133.371 0.482242 -0.597397
-133.975 -1.4783 0.571455
-131.75 -1.3244 1.25357
-133.631 2.37581 -0.0862562
-132.467 0.802383 -2.46843
-132.826 -3.44017 -1.88292
-134.166 -0.271706 -0.0915689
-131.979 -1.13302 -0.547864
-132.564 -1.10288 1.61548
-133.607 -1.16843 -0.423997
-136.158 -0.417519 0.0150464
-135.337 0.0485023 -0.748912
-134.038 -2.57189 -1.03219
-135.472 0.0474061 0.330467
-132.315 2.64065 -0.775312
-134.602 -1.0155 1.27249
-133.293 0.96694 0.360517
-134.739 0.82379 0.324089
-132.785 0.66367 -0.367473
-132.017 -1.26601 1.39989
-134.825 -2.28446 1.21538
-134.258 1.39835 0.599729
-134.145 -0.989683 -1.04151
-132.503 -0.0999726 -0.735551
-134.912 1.07319 1.07547
-134.862 0.680468 1.52929
-133.106 0.716801 0.935725
-135.008 -0.0878451 -0.179656
-132.063 -0.0337086 -1.67901
-134.519 -0.346691 -2.6449
-133.615 1.37151 -0.923332
-133.445 0.319528 -0.185428
-133.701 1.16302 -0.499979
-133.429 0.788294 -0.488809
-133.834 -0.774333 -1.23383
-132.343 1.80741 -0.0317217
-133.961 -0.0525513 0.213014
-134.073 -0.541887 1.89904
-131.134 1.0219 -1.80012
-130.744 0.679724 1.14624
-133.157 -0.409306 0.19608
-134.104 -3.15109 -0.739349
-131.059 1.18704 0.474219
-133.789 1.33271 0.962867
-132.671 -1.34577 1.31187
-132.961 -0.780304 -0.156208
-133.828 -1.58616 2.12312


==> latex_data/adaptive_attack/0.1/pos_uniform_uniform-m-uniform.txt <==
-133.828 0.992288 1.97982
-134.362 -1.37565 0.698462
-133.417 -0.433127 -0.84063
-132.373 0.712769 -0.400348
-130.683 0.188519 -0.970998
-133.445 1.09126 -1.95502
-133.314 0.962569 1.19371
-133.392 -1.13285 -0.903031
-133.494 -1.00312 -0.391779
-133.579 1.46996 1.37608
-132.271 -0.196087 -0.600079
-132.236 0.41965 0.595157
-132.656 0.820709 -2.04932
-134.117 -1.15487 0.440147
-134.924 -0.43306 0.867159
-130.857 -3.22875 1.03139
-134.537 1.34712 -1.08088
-132.282 2.18411 -1.5811
-133.737 1.13023 0.845459
-134.415 0.985183 -0.245592
-133.752 0.681653 -2.09189
-133.24 -0.916537 -2.8487
-133.631 0.116087 0.511295
-133.019 -1.35796 -0.858335
-132.087 0.754106 -1.08796
-131.725 0.293756 1.39161
-132.644 0.785362 0.0878298
-133.692 -0.414636 -0.602958
-133.818 -0.249636 0.00974555
-132.811 -1.32193 -2.51116
-131.882 -1.53599 1.04114
-131.303 1.86049 -0.368898
-133.084 -1.84429 -0.425326
-132.921 -1.66567 0.296547
-132.996 1.25547 3.24478
-132.609 1.03008 1.397
-131.942 -0.375752 1.2292
-131.768 2.73513 1.0286
-134.133 1.88555 -0.388291
-133.333 0.501602 0.460637
-133.847 -0.388907 0.102896
-132.311 0.199291 1.82692
-131.596 0.364049 0.261885
-132.098 -0.480353 -0.520109
-134.979 0.319071 -0.810968
-132.653 -0.4786 -0.195818
-133.247 0.702452 -1.78491
-134.527 2.06556 1.00787
-131.946 0.525466 0.605821
-133.279 -1.4938 -1.76615
-132.012 -1.40389 1.0806
-134.773 0.796519 -1.36583
-133.338 -0.182601 -2.18203
-133.009 1.15001 1.8428
-132.666 -1.75477 -0.14416
-133.06 -0.529231 -1.55395
-133.152 -1.78129 -0.839541
-132.534 0.0493388 -1.60821
-132.743 -0.918279 -0.217326
-132.794 -0.836188 0.118305
-132.849 -0.79024 0.337453
-131.034 2.15182 0.67599
-133.685 0.321093 -1.62934
-132.492 -0.291434 -0.713871
-133.256 -0.707673 0.976916
-132.011 -2.36426 1.83265
-134.162 0.228366 0.478386
-132.655 1.01357 -0.233882
-133.574 -0.315154 -1.8852
-134.168 -0.309531 -0.595759
-132.767 1.91209 -0.311021
-133.666 1.69914 -0.624623
-133.769 0.223838 -1.54203
-131.832 -0.413221 1.42422
-131.509 -0.148898 -0.694614
-132.346 -0.402548 0.692991
-132.805 -0.153807 -0.542258
-133.602 0.328505 -1.87594
-134.609 0.2286 2.12786
-132.243 -0.541173 0.530862
-133.093 1.72973 0.275799
-132.282 -0.94798 -0.729128
-132.686 1.1866 -0.187489
-133.45 -0.477742 1.4661
-132.586 2.26713 0.979702
-134.205 0.873922 -0.173431
-131.023 0.0424546 0.605575
-133.535 -1.58478 0.884222
-133.371 2.51785 -0.239802
-132.747 3.0421 -1.20796
-133.913 0.16611 -1.06091
-132.417 0.97348 -0.777584
-132.721 1.43541 -1.43611
-132.293 -0.411783 1.07318
-132.365 -1.20911 0.25137
-133.177 -0.129478 -1.05702
-133.43 0.410406 1.32876
-133.693 0.47682 0.15699
-132.921 -0.992826 -0.43886
-133.098 0.813766 -1.44137


==> latex_data/adaptive_attack/1.0/pos_imagenet_imagenet-m-imagenet-m.txt <==
-133.557 -1.15682 -0.433679
-133.402 0.0684393 -0.398024
-135.052 -1.60342 0.600653
-136.077 -1.96337 -0.114532
-134.628 -0.803287 -0.776682
-135.695 -0.115545 -0.579166
-135.14 -2.17853 -0.516233
-134.718 -0.31489 -1.25929
-134.834 -1.13357 -0.580116
-135.425 0.135039 2.01729
-135.779 -1.16674 -1.06887
-134.958 0.541841 0.519929
-135.863 -0.998628 -0.118529
-134.583 -0.851748 -2.11245
-136.738 -1.09548 -0.975671
-136.276 -1.48514 1.23358
-136.204 -0.00558478 -0.626943
-133.415 -0.473464 -1.66909
-135.25 0.0192061 1.82327
-134.402 0.218712 -0.642815
-136 -0.809436 0.696275
-135.563 -1.15475 -1.06448
-135.418 -1.19127 -0.71145
-136.218 -0.793911 -0.92902
-135.225 -1.8638 -0.372189
-135.685 -0.285005 0.641068
-134.718 -0.675925 -1.25146
-135.662 -1.68353 1.10366
-135.924 -0.0114904 -1.05068
-134.509 -1.37031 -1.69034
-136.047 -0.441281 -0.0748837
-134.823 0.692242 -0.832126
-135.012 -1.96326 -1.11971
-136.926 0.13603 2.38545
-136.28 -0.0172785 2.37412
-135.713 -1.17291 -0.153459
-135.428 -0.915392 -1.77858
-134.359 -0.145933 0.141308
-136.179 -0.758928 -0.726113
-134.94 -0.645133 -1.48744
-137.159 -0.803021 0.786014
-135.462 -1.34461 -1.01553
-135.77 -1.2498 0.427405
-134.884 -0.609494 -0.228567
-134.601 -1.4065 -1.71984
-136.996 -1.51471 -0.235549
-134.43 -0.901296 -2.13274
-134.289 0.294395 0.543464
-134.921 0.210491 1.46726
-135.64 -1.09667 0.447201
-136.508 -1.18395 -1.56421
-134.972 -1.20456 0.961665
-134.677 -0.482646 -0.207643
-136.822 0.321899 1.85716
-135.502 -0.823899 -0.149679
-134.844 -0.997794 -1.52088
-135.15 -0.847059 -0.354306
-133.703 -0.263069 0.543917
-137.491 -0.651444 1.13913
-136.109 -1.00934 -0.477947
-135.078 -1.13346 -0.181978
-137.727 -1.90622 -0.956881
-135.281 -1.39349 -0.238285
-135.581 -0.742829 0.372121
-133.833 -1.56852 -1.3193
-134.756 -0.88836 -1.8409
-135.365 -0.888806 1.04318
-134.517 -0.112681 -0.273608
-135.565 -0.566122 -0.61739
-134.034 -1.46974 0.926524
-135.174 0.823656 0.524324
-135.1 -0.672658 0.0565946
-136.182 -0.872422 0.797118
-136.404 -0.811478 -0.584371
-137.575 -0.321462 2.03287
-135.112 -0.91521 -0.0743882
-134.634 -0.20457 0.0583716
-135.006 -0.569217 -0.0931785
-137.193 -0.793891 0.128556
-136.019 -1.41824 0.313419
-135.43 -0.659059 -0.131362
-135.245 0.137818 -1.2283
-134.977 -1.11107 -0.326492
-136.838 -1.57396 -0.840542
-136.574 -0.477433 -0.601916
-136.443 0.0665928 -0.356227
-135.699 -1.47755 -0.267013
-138.035 -1.04925 -0.16349
-135.233 -1.16162 0.560964
-134.069 -1.61592 -0.879969
-135.621 -0.291418 0.322833
-135.018 -0.67536 -1.23096
-136.156 -0.363624 -1.49259
-135.104 -0.880976 0.824369
-136.573 -1.68149 -1.19299
-136.26 -1.68811 -1.91237
-134.672 0.430399 -0.325316
-137.544 0.0984717 0.95657
-134.586 0.603591 -0.104042
-134.025 -0.815894 1.57169


==> latex_data/adaptive_attack/1.0/pos_imagenet_imagenet-m-imagenet.txt <==
-133.274 1.44786 0.477409
-137.642 1.12617 2.50764
-136.955 3.14921 -2.29195
-133.405 -3.2995 1.7972
-135.713 1.10525 0.348772
-136.23 -0.85021 1.26172
-135.489 0.489623 0.627905
-137.343 -0.379502 1.94271
-137.455 -0.825505 2.25649
-135.257 0.88017 0.616445
-135.737 -0.766755 1.1926
-136.531 -0.0200704 1.69539
-134.673 2.45577 0.826244
-135.997 2.111 0.125846
-135.185 -1.86466 0.0827145
-132.876 0.529807 1.59109
-135.024 -0.106339 -0.263564
144.443 1.37515 -1.20891
-134.165 0.628406 -1.26761
-132.211 1.5337 -0.797423
-134.127 0.882389 0.103786
-134.587 0.856991 -0.662961
-135.821 0.251219 0.00697927
-136.86 2.67696 0.651568
-135.47 1.73237 1.99929
-135.77 -0.503756 0.424672
-134.924 -0.273135 1.0539
-135.772 1.03524 0.62642
-134.906 1.60225 -0.931605
-137.272 2.2144 1.50715
-137.203 -1.78843 1.9035
-135.198 -1.44829 -0.338545
-133.546 0.421706 -1.15797
-136.091 -0.202832 -1.27784
-136.015 2.50216 1.66352
-134.511 1.28321 3.95988
-136.228 1.03233 0.962815
-134.068 2.43176 -1.8144
-134.76 1.84085 -0.974185
-134.915 1.2226 0.445451
-42.7481 2.91889 0.324001
-135.994 -0.0909052 0.698717
-134.511 1.27122 0.581729
-119.814 3.55822 -1.57691
-135.263 3.25306 -0.439787
-135.115 -1.22262 0.651048
-135.498 1.34437 0.761869
-134.54 -0.849964 -0.331634
50.8521 0.217567 -1.25966
-136.85 3.62819 -0.568126
-134.939 -0.034064 0.178206
-134.249 0.710847 -0.159396
-136.878 0.422385 0.554343
-135.818 2.39686 1.35507
-136.029 2.21611 0.268013
-136.938 1.57498 1.15299
-136.062 3.97736 0.121085
-133.877 -0.41566 0.662516
-136.8 1.15907 -1.33953
-124.432 4.93008 -2.65219
-136.799 2.37691 1.58886
-135.526 0.0651465 -1.03233
-136.899 1.05012 0.405124
-136.148 1.42874 1.56297
-135.947 -1.08904 0.234484
-136.825 -0.0444042 0.213555
-128.408 3.60551 -1.02731
-143.031 -1.17849 -0.316732
-136.267 0.562511 0.503403
-138.79 -1.80124 1.47604
-135.666 1.20934 -0.876607
-135.928 1.28605 0.357936
-136.034 0.384365 -1.19744
-10.902 0.12746 0.109888
-136.151 2.32866 -0.0229355
-135.738 0.0122796 0.322382
-137.865 2.44502 -1.15389
-137.65 -1.38299 1.9765
-134.186 2.32276 -1.18307
-135.203 1.20724 1.36187
-135.011 0.853071 -1.63315
-136.608 0.866148 -1.0887
-135.455 1.99522 -0.138529
-133.925 0.288633 2.02716
-134.935 0.634136 0.250547
-135.117 0.709541 0.651686
-135.401 -0.746309 -0.90746
-137.244 3.4591 0.937524
-136.318 -3.37753 1.45561
-134.528 -0.461062 -1.36385
-135.147 1.64586 -0.570204
-135.457 0.260772 -1.24788
-135.658 -0.238375 -0.715333
-137.547 2.84371 0.620697
-139.866 -2.30701 0.300371
-137.518 0.6653 -1.24071
-135.571 2.32939 -2.80901
-140.244 -3.41764 1.44871
-133.255 -0.906049 0.789891
-135.602 0.312178 -0.591991


==> latex_data/adaptive_attack/1.0/pos_imagenet_imagenet-m-pos.txt <==
263.016 -1.7144 -1.55496
264.364 0.812862 -1.75864
265.615 -0.38571 0.465239
264.065 1.24801 2.23021
263.358 -0.593828 0.390205
264.228 0.288861 1.74655
264.082 0.958907 -0.919029
265.063 -0.762519 0.645162
263.354 -0.743599 1.57952
264.309 1.64148 0.331376
263.899 -2.15984 -1.20464
264.884 1.01716 0.584913
262.735 -0.461198 0.459948
265.125 2.14697 0.232129
265.252 -1.22384 -1.14879
265.144 1.10547 -0.569774
266.367 0.159863 1.26252
265.332 -0.0942075 -0.0168287
264.127 -0.893541 2.29373
263.906 0.903791 -0.218258
264.184 0.952209 1.13321
263.517 -0.348393 -0.683778
264.782 0.390509 1.68752
264.347 0.802894 0.428479
263.801 -0.427257 -0.673981
263.288 1.26319 1.17194
264.535 0.39383 0.439012
264.038 -2.16363 -0.856569
264.397 -2.309 0.566835
264.981 -1.83884 1.24375
263.296 0.168816 -2.43433
264.845 -1.2873 0.316636
263.779 1.35694 1.97653
264.156 0.645424 0.729552
263.421 -1.98166 -2.44824
264.385 -1.84535 1.33092
263.048 -0.425355 -0.0319578
263.148 2.89439 0.845217
263.755 -0.381661 1.94429
264.636 -0.816466 -0.714947
265.215 -0.622954 1.43426
263.384 0.81593 1.24937
263.634 1.85195 -0.903541
263.731 0.665643 -0.615036
262.811 0.557424 -0.712355
264.511 -0.688218 0.411607
263.54 0.801855 -0.958795
261.512 -0.104679 0.162805
264.658 -1.05041 -0.713841
263.308 -1.52278 0.607658
263.971 -0.265658 1.38676
264.134 -0.00504343 0.227633
263.817 0.472467 -0.352133
264.795 -1.24168 1.41304
265.058 -0.571874 -1.32763
262.665 -0.940805 0.699285
265.085 1.05346 -1.20746
263.496 0.142274 -0.165342
262.733 1.05192 0.786313
264.701 -1.64103 -0.248639
263.778 -1.28616 0.264657
264.331 -1.24463 -0.605343
263.163 -0.91805 -0.884733
265.234 -0.949393 -1.00741
264.106 0.846098 -0.0260474
263.38 -0.0537045 1.95818
266.139 1.13925 0.601576
264.228 1.50726 -1.65365
264.437 -0.40732 -0.517183
263.618 0.27461 -2.30381
264.077 -1.80308 -0.982748
263.18 0.0303889 -0.755218
265.117 1.64362 -0.780282
262.633 -1.21987 0.310992
263.536 0.588341 -0.766167
264.144 0.191954 -0.108905
263.898 -0.882089 0.119808
263.912 -1.92539 0.109986
265.042 1.50311 -2.23191
263.555 -2.60628 -0.0776451
264.798 -0.54253 -2.42109
263.876 1.13734 -0.598729
264.805 2.16159 -0.81578
264.394 1.04603 1.2227
264.863 1.59958 0.720846
264.232 -1.67905 -1.28613
263.795 -1.21837 -0.977845
264.815 2.22561 0.398319
263.652 1.43975 0.096116
265.927 -0.0898393 0.313494
263.044 2.28295 0.312044
262.585 -0.757053 1.13444
265.011 -1.40038 -0.528991
264.478 -0.345154 -1.35124
263.715 0.661366 1.80378
264.104 0.282639 -0.114678
261.892 0.919774 -0.22039
262.894 1.08552 0.408572
263.905 -1.66713 1.20017
263.81 1.20919 -0.317814


==> latex_data/adaptive_attack/1.0/pos_jbda-aug-m.txt <==
-138.345 1.93467 -1.5072
-138.186 2.44518 0.865491
-138.998 2.87339 -0.841859
-139.14 2.54075 0.654308
-139.361 1.88764 0.156845
-139.436 2.77883 -0.422242
-138.838 2.93527 -0.775564
-140.489 1.73407 0.329589
-139.511 3.4932 0.273489
-139.149 3.6694 1.3877
-139.334 2.29288 1.77709
-140.567 1.53659 1.0363
-138.545 2.72057 0.471809
-137.774 2.04731 -1.59654
-142.041 2.67427 -2.38384
-138.804 1.64143 -0.968521
-139.542 2.71042 1.28719
-137.123 1.99584 0.938129
-137.316 1.91501 -0.549037
-138.772 4.41561 0.270835
-137.897 2.84144 -0.198885
-139.249 2.41638 -0.0365242
-138.998 2.03275 -0.559223
-137.979 2.69546 0.0910283
-137.689 3.3446 0.592726
-138.911 2.36447 -1.13894
-140.101 3.96382 0.125022
-140.28 2.05595 0.991678
-140.422 1.89064 -1.12431
-137.281 2.35888 1.15919
-138.429 3.51223 -0.606339
-138.814 2.51998 0.375618
-137.338 1.75043 -1.62372
-138.629 1.63703 -0.456578
-140.146 3.16902 0.866257
-139.933 1.78125 -0.580161
-139.099 3.07565 0.520766
-138.947 2.8992 0.404997
-138.712 2.15614 0.506739
-139.738 3.48629 -0.829384
-137.117 2.29976 -0.119544
-140.218 3.06146 1.22203
-140.732 2.30185 -1.76678
-139.652 2.32384 -0.173638
-140.063 2.78107 0.531377
-139.813 3.24717 0.295466
-137.464 2.24151 -0.367057
-139.766 2.1351 0.306192
-139.271 2.41265 -0.761603
-138.849 2.62717 0.661779
-140.744 2.41513 0.792116
-139.944 2.50417 0.333992
-139.865 2.32708 -1.43778
-137.22 3.06274 -1.53757
-139.747 2.64472 0.130088
-139.782 2.13703 -0.795864
-137.884 2.50942 -0.624786
-138.499 3.33883 -0.0231292
-138.953 1.62157 -1.35764
-137.706 2.5472 -0.869465
-137.816 2.47557 0.920886
-139.532 3.85286 1.17758
-138.88 3.26991 -1.65491
-139.087 2.00815 0.577108
-140.046 2.3949 -0.638349
-139.821 2.33768 0.7824
-138.902 2.86439 -0.0251377
-139.083 2.27912 -0.193384
-139.642 2.68055 0.300278
-138.079 3.28088 -2.33877
-137.24 2.64529 0.250573
-139.742 2.24927 -0.0670092
-138.3 2.99354 1.57792
-139.137 2.02548 0.838617
-139.389 2.56013 -0.397742
-138.086 2.80941 -0.604051
-140.33 1.81315 -0.192194
-138.266 2.33569 -1.78321
-137.984 1.72477 -1.75669
-139.018 3.14728 -0.0594363
-139.838 2.67172 0.474727
-137.473 1.88334 0.980645
-138.618 1.84068 0.902583
-138.676 1.64976 -0.976427
-141.247 2.64276 1.07114
-138.888 3.25719 1.00824
-140.982 3.61895 -1.14094
-140.487 2.0746 -0.190223
-138.037 2.71214 0.755996
-138.493 3.11969 -0.494574
-138.572 2.99085 0.0931647
-138.971 2.86904 0.814877
-137.17 2.63961 -0.0497877
-139.178 3.28475 2.64741
-139.854 2.53763 -0.661411
-137.594 2.17982 0.908409
-139.083 2.22471 -2.45344
-138.438 2.90566 0.131148
-139.619 2.54039 -0.692604
-137.792 2.29215 0.8488


==> latex_data/adaptive_attack/1.0/pos_jbda-aug.txt <==
-123.204 -3.87438 -0.658737
-113.05 -2.23967 0.343435
-124.141 -2.92955 -0.607929
-117.08 -2.13833 1.80644
-121.37 -2.99235 -1.23693
-116.489 -1.37703 -1.94419
-105.281 -2.3667 -0.438187
-129.638 -2.47492 1.56834
-99.4095 -1.49665 0.125527
-119.653 -3.85258 2.06579
-124.547 -3.06621 2.18143
-124.105 -1.95076 0.0471939
-129.222 -3.72425 -1.4677
-130.718 -2.48113 0.215985
-126.335 -1.89838 -1.78083
-134.342 -2.11272 3.71824
-129.068 -2.04482 0.45923
-130.565 -2.80029 0.293135
-116.715 -1.88629 -0.598538
-110.836 -2.86643 2.30396
-116.794 -2.26689 0.449851
-121.716 -1.90695 -0.184088
-106.204 -2.65008 1.4563
-121.314 -1.75029 0.489055
-118.383 -2.35484 0.216658
-109.735 -2.26244 -2.84022
-106.914 -2.36973 -4.20665
-123.995 -1.77122 -3.38648
-127.612 -2.78063 -0.66123
-126.206 -2.17507 3.87768
-115.761 -3.80013 -1.61919
-126.398 -3.8509 2.88404
-126.948 -2.35363 -1.18802
-131.42 -2.51205 -1.60273
-115.584 -2.87416 -3.47744
-127.415 -2.31983 -1.02229
-117.911 -3.16805 1.25429
-130.993 -3.47621 -0.996587
-124.768 -3.82014 -0.13907
-130.978 -2.23512 -0.821497
-122.99 -2.32047 -0.460722
-123.477 -3.43296 -1.18521
-130.573 -1.51877 -0.801125
-114.932 -2.64075 -1.31826
-120.787 -3.20848 1.32831
-130.867 -2.05704 -0.623371
-121.205 -2.10671 -0.00924173
-124.802 -1.96196 5.42393
-132.793 -3.58526 0.195113
-100.586 -1.91906 2.20387
-125.968 -2.95336 -1.00066
-110.608 -2.23812 3.40732
-130.356 -3.01498 -0.567915
-122.269 -2.97714 0.00808108
-116.671 -3.17421 0.176996
-110.633 -3.03838 -0.87183
-102.058 -3.23206 1.39433
-127.805 -3.07966 -1.45653
-118.387 -3.28282 0.511861
-105.896 -1.74445 -1.59706
-122.456 -3.7293 0.272948
-117.659 -3.54414 -3.25735
-120.372 -2.75379 0.963583
-126.031 -2.94571 0.254473
-118.82 -2.87089 -2.4971
-109.73 -3.17919 -2.3552
-122.034 -0.94889 3.1446
-128.203 -3.62976 0.598852
-123.867 -2.55678 -2.41457
-126.612 -1.73175 0.222074
-114.005 -3.98814 1.6423
-129.294 -4.25518 -1.12965
-131.146 -2.61166 1.94368
-112.846 -2.61923 1.23403
-127.883 -3.18464 0.180428
-125.809 -2.72979 0.184612
-103.549 -2.33147 -3.00928
-118.969 -2.02857 0.211922
-128.842 -4.09823 -1.11197
-121.026 -2.37324 0.323531
-121.47 -3.82809 -1.71803
-134.508 -2.85204 1.06761
-130.31 -2.20851 1.59862
-136.092 -3.8306 0.719573
-119.711 -2.14753 -2.30995
-122.563 -3.24878 0.983962
-124.125 -2.19176 0.289305
-120.385 -2.22639 -1.95127
-111.22 -2.8333 1.22514
-121.953 -2.3191 3.92495
-126.224 -1.51454 3.17267
-128.287 -3.89719 0.77326
-118.203 -3.38783 -0.427427
-119.113 -2.78976 0.83871
-118.808 -1.16431 -1.07262
-124.286 -2.17696 4.00384
-109.553 -3.06405 -0.0352036
-123.002 -2.5126 2.46885
-122.008 -2.94781 -1.31985
-126.584 -2.11447 -1.43522


==> latex_data/adaptive_attack/1.0/pos_jbda-pos.txt <==
259.684 1.45063 1.02355
260.631 -1.08309 1.15141
262.261 1.10126 -0.281111
259.575 0.480611 2.63578
258.129 0.463479 -1.45369
259.606 -0.317597 1.33154
260.897 -0.201039 0.170516
260.305 1.19989 -0.181577
259.877 0.69322 2.73989
261.941 -1.51724 -0.0591829
260.567 1.32837 -1.80571
260.152 -0.364539 0.380371
259.96 0.391614 2.22672
261.817 -2.24549 0.971647
260.926 1.24227 -1.15011
260.079 -0.0216109 -0.533122
260.784 -0.114487 0.420488
261.451 -0.297085 0.316282
261.646 0.421772 -0.114446
261.103 -0.314911 1.95617
259.951 -0.12028 2.99647
260.1 1.17058 -0.433803
260.509 -0.869399 -0.440956
259.658 -0.0724043 2.01803
260.328 1.2544 0.340214
260.786 -0.300675 -0.71714
261.239 -0.503195 -0.295419
260.015 1.38243 0.16023
259.261 0.639548 0.330368
260.105 2.00589 0.398568
262.486 -0.134177 -0.411267
260.947 1.71086 1.29842
259.153 -0.0705956 -0.402605
259.829 -0.920941 -3.00396
260.501 0.668997 -1.76897
260.683 1.01784 -0.907269
259.393 -0.347989 -0.468443
260.602 -2.41449 0.766931
259.892 -0.449976 0.832525
261.448 1.00101 -1.00797
262.703 -0.180693 -0.905348
257.908 -1.09837 -1.4179
261.192 -1.20917 1.06701
261.585 -0.165336 1.20804
259.36 1.36716 1.00831
259.888 0.493801 1.36638
261.122 -0.425187 -0.35136
258.409 1.66525 1.15121
260.421 1.49748 0.367695
259.7 0.301583 1.32691
260.257 -0.00861374 1.07123
259.909 0.274889 -0.837788
259.021 -0.543067 -0.861771
260.549 0.559884 -1.01596
259.515 -0.180864 -0.0983974
260.246 0.457034 -0.477612
260.624 -1.03898 -0.482599
259.767 0.126948 -0.538681
259.89 0.30209 0.709389
260.495 2.66288 -0.613191
261.04 1.50955 1.4828
259.947 0.8777 0.395057
260.495 1.07057 -0.59808
260.54 -0.291596 -0.348011
260 -0.104151 -0.901269
260.093 0.270085 -0.213984
261.311 -0.570955 -1.24718
261.844 -1.42929 -0.362757
259.643 -0.186742 -2.20654
260.766 -0.467918 -0.282302
260.081 1.14005 -0.182229
259.323 -0.677756 -2.03836
262.039 -1.50069 -2.2507
260.621 2.19001 -0.332586
260.157 -1.1008 -0.216352
261.04 0.672419 -0.0590716
257.714 0.851195 -0.644299
259.662 0.0869295 1.12343
262.734 -1.58796 0.958662
259.146 1.61954 0.715737
260.994 0.444857 -2.04118
258.914 -2.1276 -1.44286
261.235 -1.20861 -0.116112
259.789 0.247982 0.767241
261.087 -1.56602 0.428019
260.462 2.42349 -0.0153792
260.414 2.65205 -0.609534
261.597 -2.07721 0.31712
259.966 -1.23845 1.33457
262.927 0.385903 0.148282
259.457 -1.20577 -0.495619
258.481 2.01357 0.949437
258.926 0.960247 -1.98818
261.223 0.461912 -1.31139
259.273 -0.0758725 1.26216
259.087 -0.554808 -1.29723
260.051 -0.83405 -0.530586
259.708 -0.706407 0.794451
261.546 1.18665 1.71094
260.401 -1.64507 -1.2075


==> latex_data/adaptive_attack/1.0/pos_uniform_uniform-m-pos.txt <==
265.437 -1.93528 -1.47503
265.967 0.884955 -1.66851
267.697 -0.869169 -0.160137
264.262 0.184232 -0.143773
264.084 -1.28515 2.34103
266.08 -1.10656 1.46872
266.313 0.924533 1.44897
264.681 0.726856 -0.797384
265.626 -0.891331 -1.80132
266.037 0.0513957 1.34814
266.069 -1.49953 -1.53204
266.315 -0.0658906 0.694081
264.863 -0.0255794 0.0575474
266.64 1.30041 -0.0583767
266.861 0.423472 -0.844961
265.562 -1.30673 0.524589
268.304 -0.715135 1.08055
266.379 -1.6997 -0.855241
266.185 -1.04635 0.55536
264.339 -0.125067 -0.520025
266.556 1.53202 0.0250005
266.542 3.03388 -0.979412
266.702 -1.13243 0.704565
266.652 -1.20477 1.07892
266.877 -2.01967 -1.78944
266.233 0.0327999 0.59022
265.928 1.29033 -0.767853
265.424 -0.565375 -2.80882
266.938 1.06587 -0.860102
265.684 -0.899799 -0.181981
267.689 0.0369375 -0.88012
266.828 -0.177442 -0.191378
266.55 1.30141 1.38453
265.601 0.622788 2.30487
265.518 -0.570295 -3.0633
266.537 -1.55948 0.283113
264.777 -1.17466 0.571526
267.571 1.92965 1.96879
265.155 -0.62177 1.09916
265.514 -0.708203 -0.560432
268.231 -0.686582 0.219033
264.867 1.78782 1.471
267.505 -0.935597 1.18231
266.017 0.0126512 0.0715886
264.275 1.41274 -0.485843
266.208 -2.3309 -0.578728
267.434 1.86463 -1.62031
265.557 1.87125 -0.6709
265.433 0.270656 0.369707
265.99 -2.76705 -1.13975
266.888 0.13161 0.413535
265.657 0.675328 -1.00686
266.214 -0.23774 0.0476063
267.33 -1.00275 -0.290281
266.003 1.31411 -1.8989
265.401 -1.49287 0.894266
266.626 1.60157 0.299496
265.452 0.946197 -0.484839
264.644 -0.534561 0.283639
266.615 0.669435 0.168134
264.602 -1.26256 -1.46858
266.654 -1.61084 -0.203657
266.193 -1.20502 -0.502744
266.546 1.61669 -1.0288
265.402 0.268448 -0.298509
265.471 -0.102215 0.854095
267.182 -1.96621 0.156781
267.983 0.694342 0.331679
266.186 0.2437 -0.668764
267.633 1.11283 0.0249542
269.045 -0.689847 1.96454
265.317 1.11175 -0.12829
266.285 1.49802 -0.633795
266.98 1.37353 0.80793
266.006 1.20753 -0.0661945
267.893 -0.341975 0.742094
266.037 -1.33908 0.788138
265.286 -0.795433 -1.42495
267.1 -0.230803 -1.79038
265.754 -0.489763 0.411412
266.362 1.01641 -0.909227
265.623 1.12954 0.901444
266.884 -0.202544 0.822999
266.328 0.92309 2.0275
266.254 1.17072 -0.1337
266.657 -1.37032 -1.00722
266.64 -0.945759 -0.374276
268.038 3.09306 0.77799
264.35 -0.127289 0.805967
268.01 -0.189677 -0.343464
266.547 -0.982017 1.24546
265.435 -0.224328 -0.0410329
265.285 0.922776 -0.11612
265.92 -0.358725 -0.0927844
266.319 -0.102974 0.101575
267.289 -0.413247 0.346949
266.631 1.42084 0.948894
267.154 0.458568 1.02564
267.114 -0.0495302 1.51545
265.909 0.986755 -0.311211


==> latex_data/adaptive_attack/1.0/pos_uniform_uniform-m-uniform-m.txt <==
-133.797 -0.40883 1.47324
-132.926 -0.110378 -0.549268
-134.534 1.09829 0.484354
-133.427 -0.778589 -1.04274
-133.458 -1.04023 -2.68034
-135.935 -0.386004 0.22088
-133.563 -1.36468 0.499651
-132.858 0.658072 -0.941827
-133.035 1.2368 0.183135
-134.135 0.566213 1.31262
-134.839 -0.637831 -0.8691
-131.322 -0.872782 -1.34678
-133.862 -0.916799 -2.08407
-132.958 -0.504741 0.289009
-133.57 -0.428936 -0.117163
-131.438 -1.31351 1.63488
-133.623 -0.550302 -0.541346
-132.141 0.498866 -0.349209
-132.978 0.348668 -2.29492
-130.347 0.0869062 0.95521
-132.865 -1.23506 -1.0253
-133.702 1.18164 -0.0428763
-132.236 1.83256 -0.633983
-133.59 -0.195007 0.677115
-132.816 -0.605927 -1.38993
-134.742 0.916089 1.04782
-132.311 0.550999 0.237374
-133.531 -0.502958 -1.43952
-133.701 -0.401916 -1.78508
-133.526 1.18789 1.4235
-135.259 -0.381045 -1.60234
-133.731 -0.74875 0.828941
-134.102 -0.357659 -2.73739
-133.698 -1.73207 1.266
-131.206 -0.84942 -0.807011
-133.468 -1.62423 -0.772784
-132.372 -1.05143 -1.55006
-134.73 -1.20064 -0.849441
-133.657 -0.0391173 -2.4585
-132.899 1.50662 -0.137359
-133.076 -1.0648 -0.393541
-132.137 3.15567 0.824722
-133.458 -0.524853 -1.4945
-134.244 -0.165365 -1.5184
-132.543 -0.786144 -0.677019
-132.905 2.07869 -1.64183
-133.394 -0.140948 1.22102
-134.508 1.47363 0.0350187
-133.603 -0.0588202 -0.652319
-132.684 -0.426442 -0.9089
-135.06 -0.147049 -0.202128
-132.885 -1.753 1.8199
-131.752 -0.464181 1.44456
-132.179 -0.927452 1.97734
-132.256 -0.0586665 -0.841258
-134.644 -0.979781 -1.47327
-133.753 -0.918095 0.569103
-132.75 -0.353139 -1.53291
-132.299 -1.6614 3.23052
-133.106 -0.633574 -1.58262
-132.246 -1.04916 -0.0382806
-133.687 -0.531878 0.662643
-135.467 -0.0684591 -0.305695
-132.337 -1.61883 -0.179709
-132.167 1.37689 -1.73786
-134.821 -2.21379 0.692894
-133.002 -1.66448 -0.254234
-132.002 0.795734 -0.287105
-132.814 -0.188166 -0.791926
-133.322 -1.6838 0.74265
-132.672 -2.58784 0.223023
-131.704 0.480075 -0.806079
-133.165 -1.62276 -0.402219
-133.313 -0.576599 -1.85809
-133.543 0.677686 0.396964
-133.177 1.39749 0.0749824
-134.567 -1.67121 -1.77847
-133.352 1.22442 0.460129
-133.267 -2.10346 1.04028
-134.355 1.09126 -2.15642
-133.63 0.13002 -0.772989
-132.226 -0.872019 -0.84476
-134.211 -1.18392 -0.546119
-135.831 -1.87159 0.815204
-134.414 -0.661266 -0.623916
-133.464 -0.234476 -0.533146
-133.365 1.13459 0.416432
-133.098 -0.456397 0.123888
-133.052 -1.50473 0.0594
-132.899 -0.678775 -0.927179
-132.226 -1.31804 -1.93607
-136.799 0.114437 -0.187013
-133.436 0.178054 -1.39454
-131.861 1.2082 1.56326
-131.637 -0.242157 -1.73405
-133.676 1.99527 -1.02942
-133.592 -2.0573 1.18964
-135.398 3.14838 -0.18173
-132.47 0.272027 0.0926685
-132.662 -0.38367 -0.902321


==> latex_data/adaptive_attack/1.0/pos_uniform_uniform-m-uniform.txt <==
-133.99 1.68823 -0.277582
-133.214 0.850104 0.970505
-132.103 1.23233 1.72487
-131.823 -0.671744 0.143271
-132.742 -0.200653 -0.828083
-133.679 1.29877 0.945301
-132.467 0.637432 -0.198411
-133.136 0.0866217 -0.427659
-133.207 1.42712 -1.4518
-134.448 -0.331936 2.88556
-133.201 0.985358 -0.981209
-132.067 -1.27443 1.57491
-131.901 1.68393 -0.323332
-133.255 -0.975902 -0.980664
-133.502 0.689734 1.05712
-133.476 -0.532679 0.0899111
-133.164 -0.308973 1.55517
-132.38 0.453259 -0.766975
-133.188 1.23919 1.57362
-133.495 1.82529 -1.7958
-133.621 -0.213764 1.57747
-132.263 -0.815936 1.41861
-133.632 0.948759 1.43146
-131.905 -1.00367 0.580097
-132.006 -1.01506 -0.165759
-133.176 0.95427 0.657351
-130.885 0.570042 0.455131
-131.827 0.91013 2.56793
-132.681 0.00727715 -0.515839
-132.403 0.899795 0.354087
-132.998 0.606627 -0.0926605
-132.385 1.68131 0.413054
-132.844 1.40834 0.0490964
-132.647 0.052137 -0.0823319
-134.588 -0.421259 0.658044
-132.763 -0.513904 0.66405
-131.977 0.308023 -0.0774086
-133.661 0.242034 -0.928756
-133.832 0.861844 -0.610797
-133.639 1.71345 0.802506
-133.465 0.718068 -0.233528
-132.436 1.87536 -0.011013
-132.679 -2.0179 1.39563
-133.309 -0.923755 0.313163
-132.144 0.210507 2.41086
-132.95 0.228383 -0.0967322
-133.814 -1.01771 1.49164
-133.311 0.862772 1.01111
-132.829 -0.257814 -1.18908
-133.552 -0.0445815 -0.0763037
-133.09 -1.39496 1.5634
-134.451 -0.167731 -1.13924
-132.911 0.957155 1.11932
-131.013 0.511829 -0.436119
-131.718 1.02715 -1.29684
-132.512 0.825963 -1.57358
-131.461 0.96143 1.28381
-132.457 -0.488995 1.73617
-133.717 0.126114 1.61317
-132.099 -0.74214 2.10511
-131.095 -0.73084 1.23682
-132.648 0.70278 2.57433
-132.474 0.000220438 -0.903005
-132.343 0.887273 0.432644
-132.466 1.07943 -0.346085
-132.357 0.162783 -0.531463
-133.637 1.66323 -0.379191
-133.332 1.86629 -1.55319
-133.886 -0.556595 0.858095
-134.012 -1.18739 -0.908565
-134.06 -0.209017 0.476737
-132.621 -2.08409 1.78307
-133.432 0.0915711 0.511467
-131.921 0.41634 0.266103
-132.895 0.670346 2.27429
-134.21 0.855702 -1.24378
-132.722 -1.00786 1.23394
-133.297 3.3056 0.335759
-134.071 -0.604152 0.108976
-133.726 1.1939 -0.510302
-133.437 0.224764 1.45364
-133.078 2.97496 -0.179523
-133.652 -0.538575 -1.33347
-132.157 1.85232 1.19012
-133.797 -3.08436 0.639466
-132.642 -0.852805 1.35133
-131.794 -1.35471 -1.24541
-133.393 -0.525398 1.80501
-132.735 0.586961 -0.147254
-132.915 0.928343 -1.10076
-133.29 1.05974 0.727385
-133.148 -0.299895 -0.367847
-132.742 1.74316 0.227503
-132.003 -0.787857 0.368746
-132.069 1.12379 0.583058
-134.36 0.268565 -0.436579
-132.729 -1.81588 -0.691477
-132.896 0.631998 0.663284
-133.461 -0.901854 -0.714459
-132.978 0.807784 0.927534


==> latex_data/vae/fashionmnist/pca/cifar-10_imagenet-cifar-10.txt <==
-21.8393 -0.325113 0.632809
21.6098 -0.45378 -0.685572
-18.0554 1.17003 1.02428
-19.4815 -1.5663 -1.5585
3.84606 0.931527 0.890875
7.16648 -0.0125398 1.03273
-34.8947 -0.53223 1.00682
83.884 0.299003 -1.52402
-5.89727 -1.56881 -1.38936
22.7512 -0.316339 -1.35271
-15.3718 -1.04494 0.37652
-9.24504 0.210242 -0.103438
-16.2361 0.0629621 0.476942
5.6445 -0.429012 0.175851
-36.4114 -1.79815 1.03895
5.24048 -1.06881 -0.893617
9.17648 1.28884 -0.0175435
-27.7813 0.790889 0.390871
-0.638524 -3.74174 -0.439998
-0.408766 0.133228 0.0879007
-25.2957 1.94149 -0.287007
-37.7431 -1.13509 -0.259363
9.67526 0.0923673 -0.442896
-9.84106 0.503379 1.46468
-20.6369 -0.372898 0.226015
9.40895 0.0349207 -2.05016
13.4574 1.79933 1.62356
-4.48468 -3.0012 1.77858
14.4572 -1.4687 1.66083
-14.9905 -0.66087 -0.940679
-27.9216 -1.00897 -0.650712
-4.84235 0.919978 -0.100422
-21.3909 -1.74212 1.78522
-30.5452 -0.916513 1.94627
-25.6545 -0.95544 0.0121537
-17.1406 -0.448284 -2.00773
-22.0115 -1.58083 -0.806762
-19.7945 1.33676 1.28426
-32.5569 -1.19604 0.854469
-22.5336 0.833553 -1.14542
-8.18968 1.09212 0.44539
-19.3603 -3.03189 -1.10133
9.9704 0.949408 -0.539393
-15.6901 1.56384 1.40601
3.07821 1.5807 0.346813
17.3811 1.0562 -1.39415
4.07778 -0.29969 -0.301939
-30.3817 0.359363 0.680185
3.80316 1.48108 -0.373902
-14.5081 -0.93488 0.802443
-8.80053 0.345056 0.566762
-44.7018 1.15179 1.49957
0.979089 0.458636 -0.359993
-24.8634 -0.934788 0.0329099
-54.5332 -1.3035 0.536894
6.25639 -3.78711 2.39631
-50.7402 -0.870895 -1.95546
4.66362 1.65134 1.58922
-11.847 -0.735532 2.25764
5.24325 0.233743 0.964018
-21.6213 0.148588 1.21046
-7.0495 -1.30543 -0.716091
19.9344 2.74414 0.199691
-20.8494 -0.671432 -0.193418
-12.2942 0.966621 -0.940436
-13.9086 -1.61356 1.02028
-23.9331 -1.02155 -2.10473
-21.2588 -0.392631 -0.548966
7.52052 -0.417533 -1.3267
-3.55061 -0.117515 -1.11501
-27.8816 -0.63244 -1.26765
-24.5786 -0.120303 -0.476101
-24.2313 -1.71436 -2.21132
-33.8845 -0.769425 1.64243
5.35926 -0.498648 0.448266
40.035 0.654535 -1.4237
-0.228837 1.21605 0.636052
-10.4654 0.746341 0.590017
-1.6134 -1.10559 2.04766
-29.8606 -2.21948 -0.201786
-44.6793 0.503856 -1.70088
1.54031 -0.144216 0.554104
463.419 -0.888636 -0.313749
-29.2879 -0.704701 -0.554646
-19.2439 -1.49532 1.26469
-16.325 -2.24438 -0.966642
-32.0603 0.706739 1.02549
-5.42014 -1.44017 0.44929
-13.5357 0.299577 0.72857
-23.1947 -1.51327 -0.647785
-27.4117 -1.14418 0.502307
-26.4963 -2.44585 0.164083
-2.88028 -0.175134 1.84382
-14.5455 -0.174671 -2.46284
-20.8474 -0.782432 0.592585
-25.8809 0.801408 -0.700845
9.7879 2.67224 0.208881
-28.4479 1.97354 -0.889127
-30.7245 0.0254963 1.67816
-29.2345 -0.300679 1.56139
0.237712 0.838019 -0.667269
6.22193 -0.0129165 -0.751416
-29.4839 -2.34115 0.952616
38.126 1.83308 -0.1495
-15.4446 -0.503668 0.838946
-9.16465 -2.09558 0.767737
-6.28416 0.579758 -0.834316
-14.9778 -2.18756 0.62608
-25.3857 0.0622057 -0.599809
-34.1018 1.29683 -0.363385
28.7702 2.58169 1.74114
49.3541 2.24246 1.04543
-27.088 -0.553852 -1.06986
-11.0815 -0.310604 -1.2909
-19.8192 0.688911 0.279415
2.33423 -0.132822 0.584515
-11.4026 -0.562301 -0.464032
-38.7529 -0.105234 0.198844
7.57764 0.506917 0.878409
-27.6618 -0.889917 1.10489
-13.4256 1.90492 -1.08558
-12.3308 -2.05527 -0.671268
19.7781 1.70737 2.5954
198.249 1.82992 1.06879
144.006 2.35705 0.0791407
3.15339 -1.34313 -0.588513
-16.0063 0.1026 -0.263589
1.10043 0.777727 0.615742
6.30808 1.55457 -0.800812
55.2639 0.882685 0.341462
0.674446 0.405948 1.05432
-13.9343 1.71031 1.48006
3.64847 -0.60366 -0.82042
-8.08931 -1.66706 -1.50859
-15.2141 -2.97915 1.56626
-8.07337 1.65911 -1.7672
-24.7433 0.640564 1.16497
-0.433727 -1.90982 1.16881
-27.162 -1.10634 0.920932
9.45186 1.82127 0.0806808
41.7106 4.12602 1.45633
-19.782 0.659738 1.20967
-3.00217 -0.820016 -0.707411
-19.1107 -1.37715 0.805516
-29.0853 -0.0990697 0.701409
-38.9606 -2.05192 -0.730655
14.2336 1.55625 0.324151
-11.0625 -2.4768 1.40637
166.961 0.704927 -1.10173
-24.8491 -2.68739 -0.00610804
52.2422 2.51706 0.596599
63.3557 1.04307 0.37251
-9.76057 -1.87449 -0.0389112
-10.5398 -0.0240462 0.217888
-14.9742 0.189196 1.92872
4.22698 0.162873 0.966346
120.613 0.623106 -1.67926
-14.5019 -4.23179 -0.660984
-4.88793 -0.410941 -0.436897
-1.79221 0.626008 0.624799
-9.24031 -1.5971 -0.892704
-18.6218 0.101922 -3.01131
33.6465 3.50054 -0.538443
-14.7583 -1.63418 -2.76926
-21.9824 -0.774719 1.34102
24.0143 -1.65436 2.82019
-26.6879 -1.72271 0.589484
-11.5701 2.62361 0.387927
-23.6081 -0.420295 -1.79434
5.69849 0.837863 -1.04417
-14.7658 -1.37864 -1.07267
-22.094 -0.758885 -0.76955
-19.77 -1.24475 -0.759441
119.445 0.688027 1.74027
-1.61773 -1.16943 -0.314612
-0.0131906 -2.25703 -0.622238
-14.5192 -0.186353 2.20592
-16.7705 1.05629 0.628254
-36.4383 -1.02847 1.64377
17.1731 -0.113189 -0.896417
-21.8334 -1.58048 0.635302
-22.674 0.20126 0.171496
-9.86009 0.771299 -0.96932
-29.249 -0.385082 -1.18339
-13.2442 0.19637 -1.2249
-23.8589 0.295588 0.607336
7.50643 -3.22392 2.53405
35.44 1.48934 0.64192
-11.5431 1.04804 -1.05133
-2.83645 0.865771 -0.891534
16.4163 1.04322 0.950367
-4.43214 -1.65045 0.00441355
-6.15614 -2.3452 -1.06542
-22.3414 0.422961 -1.29614
-27.9533 0.0709328 -1.67238
4.78273 1.68002 1.28183
8.06816 1.8846 -0.515899
33.7306 0.871342 -1.63916
-1.34333 -1.82255 -1.56976
-17.4157 0.933878 0.837712
-22.6818 -0.307441 -0.687116
-9.39258 -1.68675 1.38383
-25.361 -0.0241864 1.5313
-23.4579 0.434529 -0.852064
120.515 0.895991 0.289352
-7.25354 -2.54514 -2.05765
-1.91649 -0.187278 -0.920682
-43.638 -0.930401 0.647655
-5.05865 -0.504495 -0.840624
-29.2668 -2.18966 -1.34944
-10.1319 -1.56413 1.91997
-10.8944 -0.37441 0.450125
-8.31657 1.20364 -1.23383
-15.7086 0.534924 0.53255
-16.4153 -0.783851 0.289168
35.325 2.24756 -2.01395
11.7642 -0.298807 -2.06548
160.635 -1.45541 -1.25239
66.2308 2.51914 0.328442
2.87882 -0.728528 1.64824
-16.5797 -0.334341 -0.122913
-12.3787 -2.65738 -0.450917
32.042 0.568087 0.518833
-49.5092 -1.18854 -0.126432
-14.9625 -0.301516 0.964521
-20.1608 -1.57327 -1.14358
-23.2741 -0.0560568 1.36691
21.4815 -0.969488 1.89748
-6.18564 -0.450674 0.0760848
-17.8481 0.950458 -1.15225
-34.8174 -1.82765 -0.424204
-23.7745 0.26221 1.22354
-17.8977 0.327969 1.02715
-19.2657 -0.909484 0.37171
-16.1466 -0.548339 0.190807
-2.96434 2.09809 1.05557
29.148 -0.802149 -1.68783
5.88846 -0.0144645 0.0351593
12.9483 1.69414 0.685394
-16.4183 0.411057 -2.08516
18.5056 0.711805 -0.345751
-7.67792 -0.153335 -1.26391
22.058 -0.469058 0.85906
-14.8166 0.699747 0.41448
8.59803 -0.554931 0.658536
-42.7032 0.201746 1.00435
-31.0829 1.55017 0.369807
16.1445 -0.534761 1.14152
0.972551 0.274296 1.49047
12.3724 0.275506 -0.92484
45.5905 1.07917 1.63542
-18.3587 -1.21132 0.671975
70.0207 2.23002 0.278424
-50.5198 0.628453 0.121893
-26.8866 -1.33192 0.0349798
-25.8105 1.27285 0.0238197
-7.03591 1.39392 -0.410288
-5.20394 -1.4356 0.695376
-19.2092 -1.21787 -0.807083
-12.538 -1.46548 -0.0458687
-38.2796 -0.618235 1.87474
-3.5101 -1.70437 -0.432261
-28.5985 -0.987727 -1.19873
20.7206 0.741191 0.707498
110.957 -0.217036 -1.16851
-21.8835 -0.831754 -1.61413
-24.9457 -2.09235 -0.385394
-26.4646 -2.8024 0.375944
-24.9298 -0.94544 -1.03721
60.601 0.809908 -1.09407
26.6252 -0.0681273 0.973416
-5.30374 -2.45942 0.914554
-20.0977 -3.08244 2.1197
69.3364 2.73594 -0.122543
161.811 1.29053 2.30084
3.20861 0.0230727 2.41048
0.337442 0.536671 0.230318
2.36264 0.197211 -1.08904
27.627 0.149934 -0.730136
6.53568 0.109889 -1.32443
66.2388 -0.240588 -2.0985
1.87163 0.280228 -1.13219
-24.8904 -1.26135 -0.399073
-23.5791 -1.11835 0.781488
42.6022 2.39943 3.17769
-6.84098 2.14541 -1.21748
-28.9527 -3.11107 0.725442
-4.96331 1.40442 0.0121207
-23.4587 -1.11774 -0.10222
-2.32199 -0.713072 -1.61099
-17.8773 1.13457 0.418697
-24.2808 -0.220616 -1.65973
-14.1398 1.05989 -0.245357
47.5858 -0.973603 -0.665428
4.12427 -0.00620092 1.84769
-32.3931 0.781196 -1.1349
57.4815 2.31353 0.870424
-6.56778 0.374297 -0.231468
-17.0309 -0.222189 0.119248
-18.5431 -1.57491 0.0777308
94.8032 1.20744 0.817253
-12.8543 -0.805703 -0.994171
-14.3008 -0.917921 0.190089
71.4669 1.80096 0.926842
-7.98902 -1.89019 2.04332
23.1422 0.676439 1.47254
9.90312 0.172124 -0.931411
-9.26354 -0.295018 -0.0485183
-1.38922 0.0989772 -0.430305
9.02448 -0.652904 0.874952
55.9625 0.705228 -1.0981
3.10163 -0.139933 -1.39797
-5.25093 0.500444 -1.24422
-19.0101 -0.0627037 -0.109091
-25.113 0.0147209 -0.293483
-13.2084 -1.21082 0.432269
-29.0834 0.90728 -0.911532
-33.8152 -0.393505 -0.215903
-2.00979 -1.23487 -0.139308
-43.9631 -0.589848 0.102273
7.29827 0.55308 -0.856097
2.541 0.72691 -0.086462
27.2426 1.70689 0.752174
-26.2477 -1.90174 0.0981869
27.7337 0.337117 0.712769
-17.5798 0.616916 -1.76002
5.07513 -0.694015 -0.960763
-25.0377 -0.207953 0.635551
-18.0182 -0.902858 2.67968
9.28965 -0.544397 1.48841
-24.9029 -0.177592 0.533686
-6.56784 1.28785 1.37743
17.1328 -1.19075 -0.183917
-9.83726 2.80909 -0.871325
-10.3056 -3.39186 -0.594703
-11.9579 -0.0826243 0.481337
62.9882 3.36666 2.45334
-40.7808 -0.880249 -1.60229
-50.2299 -0.497985 -1.31751
-39.2973 0.0213933 1.27983
-19.7215 0.557149 -1.15708
5.08346 0.842391 1.98948
-36.5888 -1.00049 0.181535
-23.7843 0.961211 0.068522
15.9202 -1.62616 -0.0540905
23.1273 -1.46887 1.12355
-38.8997 0.272355 -0.892245
-13.4978 -0.515332 -1.2567
-7.21565 -2.1857 1.44215
-29.722 0.457318 0.775286
118.717 2.55446 -1.42057
-14.3673 -0.0465293 1.78681
14.1224 1.35987 2.89936
-7.9318 -0.760804 0.844087
-31.967 -0.377077 -0.846306
2.99805 -2.38351 -2.03641
-22.348 -0.288992 1.98645
-39.9477 -0.835042 -2.53567
267.756 -0.480767 0.958534
-21.7234 0.880838 -0.55154
11.5451 0.0257633 0.245656
-25.0906 -0.806315 0.715188
-15.8588 2.8208 1.59679
-5.67817 -0.690006 1.45835
-20.1425 -1.07385 0.693821
-30.9022 -0.118308 -1.07955
324.539 -0.457483 -0.550278
11.4581 -1.44909 1.51472
-12.9413 1.35002 -0.757289
-61.9551 -1.44104 -1.43526
-22.9017 -0.624233 -0.0199965
126.963 -0.211017 -1.08332
-0.892597 -1.1781 0.86981
-63.2188 -0.625367 -0.97037
8.25479 -0.325927 0.462449
62.7252 1.25532 -0.835877
-7.59467 -2.84731 -0.337332
6.56146 -0.0497523 -0.378596
-23.4434 0.229329 0.801122
-7.54131 -2.21553 -2.19045
-4.8088 0.351044 0.761475
-41.34 0.664222 0.833989
-21.7375 0.651793 0.0366012
2.66667 -0.769121 -4.03564
-10.8599 -0.134472 -0.288242
25.8117 -0.843351 0.0170997
-32.8966 0.46211 -1.17481
-44.6345 1.44433 -1.33524
-33.0498 -0.0210157 0.219632
422.916 -0.934796 -0.7271
15.3043 1.00618 -1.91962
-24.8501 -0.525697 0.803068
-42.007 0.309941 -0.313725
438.108 0.264713 1.22039
7.19668 -0.275236 -0.748715
-26.9107 2.11968 1.11318
-4.92541 -3.43303 -0.58275
-30.2066 0.330311 0.459608
-38.9497 -0.797035 -2.04359
-32.7684 1.54943 0.1813
-16.6507 -0.570059 -1.12085
-1.27404 -0.2182 -1.01767
-33.4518 -0.709624 1.52859
-2.46107 -0.154847 -0.035737
-25.645 1.86119 -0.583478
-0.423097 0.260865 -1.41655
21.6759 2.18539 -0.841254
-7.96768 -0.182322 1.20811
42.098 3.77048 0.239613
-15.5312 -2.92297 -1.54378
123.258 1.03155 -3.47829
-8.22795 -0.643006 -0.282081
-6.07856 0.836909 -1.19064
41.2298 2.19558 -0.27861
-1.65671 0.551276 -0.51102
-29.259 0.546166 -0.0902549
11.8042 1.64657 1.5533
-1.87439 -1.41624 -1.61504
234.359 0.236649 -1.70412
63.0223 1.04363 0.64017
461.143 -0.0201675 -0.120741
25.1703 -2.27355 -2.30682
10.3 1.94291 0.544312
-21.6023 0.294296 -0.458932
12.9825 0.511625 0.733567
16.4863 0.708516 -0.588162
-26.5836 -2.94205 1.83307
-47.1281 1.54701 1.81068
-24.1356 1.3081 -1.24535
-20.2806 0.0579706 -1.39511
-21.3357 -1.61139 -0.4547
32.7484 -1.6857 -1.21446
-17.3454 -2.07159 -2.23575
-13.2392 -0.372026 -0.391222
54.9326 2.67833 0.898519
-33.0942 -1.27295 1.43255
-40.2138 -0.732482 0.759065
-23.7984 -0.0652997 -0.893776
12.5192 0.244843 -0.669292
15.168 0.592187 -0.333268
-42.3898 -0.903874 -0.37351
71.8586 1.2146 1.08501
37.4539 0.0597031 -0.809087
-31.8451 2.14977 0.730249
-6.57192 -3.05999 1.06192
10.8134 -1.22732 0.485722
-22.4611 0.0518815 -0.229407
9.20962 -1.44724 -0.0199612
2.46278 -1.13451 0.985723
-22.7627 -1.57104 0.395381
-24.5455 0.303319 -0.139444
13.6302 -0.6748 -0.763508
-8.64481 2.26102 0.654517
-8.09246 -1.26594 -1.24343
0.922349 1.37055 1.80286
37.4659 1.59682 0.762447
-6.44837 0.484959 1.93466
-18.7934 0.539949 -0.327123
-7.61421 -1.50545 -0.598456
-14.3128 -0.798405 0.924104
8.04464 0.219585 1.92125
-14.6093 -1.0263 0.632502
-35.0255 0.991585 0.799063
16.3751 -2.85778 -0.50596
-31.4029 0.0366448 -0.314444
-1.01013 1.7378 0.536972
-9.78637 -1.46701 -0.544919
-19.6731 0.74333 -1.86009
7.81219 1.7427 -0.065435
29.9041 -1.32764 -1.19313
-26.8636 -2.18695 -1.07916
5.93888 -0.259476 -0.479101
-28.383 -0.699811 -2.73955
-21.3879 0.184719 0.370347
322.505 1.02295 -0.293614
-32.8664 -1.90816 1.06776
-11.0765 -1.20815 0.133229
-59.3027 -0.275116 0.627462
-9.13724 -0.317855 0.637699
467.277 1.79598 0.907744
3.50293 2.44333 -0.732205
116.557 0.286381 -0.812844
68.1983 -0.682937 1.44824
-23.2597 0.0508628 -0.455147
-12.5124 -3.22046 -0.694456
-23.1567 -0.546373 -3.10835
-30.753 -2.12977 -0.509127
-57.4801 -1.77629 -0.548505
-18.6962 -2.77689 0.318745
466.054 1.04072 -1.35194
-18.1395 1.93015 2.07878
12.5937 0.425369 -0.790741
290.846 -0.595952 0.697812
27.3611 -0.816513 -0.0370687
7.48259 0.99665 1.32494
-23.5232 -0.771846 0.957936
7.86751 -0.214968 -1.74113
-7.28159 1.33021 0.0136302
-8.1056 -1.15086 -1.87461
-7.95648 1.94512 -0.842041
34.0579 0.74523 0.094898
-26.7242 -0.854967 0.804923
-23.6939 -0.486091 -1.14762
-14.0902 -2.16141 -1.89587
-18.2281 0.28557 -0.136697
-29.736 1.6236 0.4723
127.478 2.13056 0.166791
-20.895 -0.51343 -1.894
-19.9741 -0.182358 -0.281237
-11.7045 0.276924 -2.5703
-32.7368 -1.70479 -0.297307
-33.3192 0.791838 -0.112518
-17.5283 -0.38919 -2.15045
-32.1533 -0.549878 -1.32292
10.0908 -1.06629 -0.600963
-22.7342 2.32917 1.43474
-41.7817 0.84043 1.12787
-10.0938 0.247928 -0.57953
-6.98383 -0.474965 -1.1475
-29.4519 -1.63813 1.20824
39.0618 0.263264 -0.202884
-16.3569 0.00379517 0.00929549
-13.0955 -1.29871 -0.157552
29.4224 0.476744 -0.828463
-37.5865 -1.18158 -1.44697
-44.862 -1.50457 -1.07278
-14.8317 -0.127816 -0.624251
8.7509 -2.65035 2.10829
9.85553 -0.844733 0.512653
20.3178 2.63547 0.0884561
-30.6488 0.290892 0.635484
23.5204 -1.57183 -2.33129
-20.6135 -1.19298 -0.817972
-27.2192 -0.248404 0.792511
0.499209 1.7401 -0.747589
-19.3685 0.122255 0.46424
27.2203 2.3672 1.44632
-21.7429 -0.944131 -1.26111
-31.8298 -0.256514 2.33264
-14.3548 -2.1065 0.362853
-12.2306 -0.248338 -0.342749
-5.93484 0.742783 -1.28581
1.32315 -0.10833 0.84436
-0.967993 -0.168287 0.938219
-10.6726 -0.797941 -1.83
0.0254145 -0.0695141 1.00003
6.54426 -0.0293674 2.95883
-18.9329 -2.87535 -1.12481
-7.31071 1.02435 0.892904
-10.7144 0.179005 -2.08925
4.63586 -0.221816 0.00236567
2.78547 -1.27979 0.0289596
-31.5311 0.856565 0.665885
22.4617 2.63021 -0.0332307
-2.92216 -1.12817 0.00237113
16.9656 1.71859 0.154186
-9.5211 0.226178 -0.862189
53.5863 1.47529 0.159607
-21.5004 -3.6406 1.89069
-3.9646 0.97335 -0.555365
-7.92413 -1.29714 -1.95759
6.38469 0.813357 -0.0218288
-19.17 1.46145 0.157335
-3.83693 -1.01991 1.13416
-24.2586 1.1721 -0.926884
-18.4377 -1.39784 0.253295
-24.4685 -1.65565 1.71419
-25.0532 -2.24952 0.807055
-27.8627 -2.39783 0.0251172
466.647 -0.00901486 -1.98545
-19.9349 2.42545 0.972345
-1.4725 1.00481 0.802988
-5.4206 0.461844 -1.2952
-6.72181 -3.25959 1.00309
-24.455 -1.4252 1.9594
27.8736 1.13543 2.0778
-22.5372 0.578386 0.244735
-15.0238 0.0565725 0.0825745
44.33 2.47275 0.932288
-27.5655 -1.74416 1.15895
-57.3491 0.213424 0.627357
289.918 -2.17334 1.41289
-0.285773 -0.120935 -1.13657
328.014 -0.0283333 1.04374
-47.3929 -1.38007 -0.724616
36.0579 0.383817 -0.938648
14.8051 0.489518 1.07349
-26.9148 0.586073 1.39647
24.2597 -1.39571 0.29976
-23.1867 1.23895 -0.0913417
15.5417 0.757204 0.553103
-9.02395 -2.11488 2.06995
-8.35587 -0.699046 -0.582128
-13.3278 1.14086 0.766309
425.385 -0.291408 2.02786
23.1827 -1.56733 0.253021
-14.8248 -0.110653 0.733075
-10.0293 1.15376 -0.964061
1.34742 2.01084 0.441732
-1.25903 -2.3024 2.22289
0.929182 1.31827 0.329847
6.80653 -0.489699 0.990934
-30.6504 0.150551 0.957433
-42.9215 -0.331428 0.518021
-10.1052 0.584144 -1.96567
-10.2149 0.214908 1.03491
-57.4847 -3.68097 -0.540502
-8.10082 0.150043 1.93275
-33.1478 -1.51895 0.756891
-26.6418 -1.36374 0.125715
-32.897 1.08968 -1.97336
-21.6892 1.88096 1.7645
-11.3627 -2.94319 -0.239308
-15.3369 1.23011 0.265047
-17.9971 1.39296 0.707976
-11.0467 -0.358251 -0.23232
7.60232 -2.95832 -2.27522
4.49263 -1.90417 1.16854
203.802 -0.741693 1.101
-9.20532 -1.53154 -2.02261
19.0188 -1.41736 -0.235622
11.1126 2.55061 1.67639
-21.342 -0.419707 0.952604
354.739 -0.200173 0.690658
-4.03841 2.50659 0.521725
-10.6725 -0.809151 -0.308945
-34.8075 0.216223 -0.741345
66.8758 1.25022 0.0598265
13.9707 -0.867549 -0.579668
-7.97942 -0.515874 -1.11794
14.5938 0.226528 -0.673939
-21.4846 0.609027 -0.332965
-13.397 0.396977 0.690491
-9.71432 0.154841 -0.313367
-11.0282 1.11148 -0.0784577
-29.4743 -2.13144 -1.5479
-29.339 -1.65846 -1.31772
-27.1518 -1.07614 -0.33998
131.636 2.44473 1.35458
-23.6817 -1.15813 -0.73772
9.06477 -0.242422 -0.699299
-21.8485 1.13758 0.131525
29.3307 1.58396 -0.210989
-5.85844 1.31964 0.85876
-5.45963 1.00657 -0.00554293
-24.7041 -0.514672 0.328381
-22.47 2.25155 0.966296
-24.99 0.0188056 -0.996853
-28.1551 -2.39197 0.452613
-26.0763 1.59425 -0.447009
-10.4458 0.0347656 -1.4125
9.7398 2.39831 1.52073
-12.0574 -3.91885 -0.0917233
-27.6992 -2.06084 -0.0681278
-18.9645 -0.333354 0.539873
7.09043 0.0886725 -0.582436
3.55772 0.171369 0.078164
-2.15021 -3.30298 -0.609159
59.7885 -0.992295 -2.46765
-26.1918 0.3023 0.162233
-36.2229 0.37423 0.780893
1.8822 -0.297055 -1.09715
-12.902 0.0776336 0.946441
-11.8881 -0.964549 1.47836
50.7988 2.04723 -0.180138
13.7851 0.286041 -0.524314
-28.1818 -0.752166 0.327508
27.1192 0.352525 -1.67041
280.643 0.0538059 -0.038036
-31.7679 -1.14965 -1.4577
-15.3241 -0.311867 1.58279
-21.4998 -1.14872 -1.73077
-3.73547 -0.655936 0.777882
-13.1529 -0.679629 -0.706941
0.756317 1.27405 0.558641
-6.18906 0.669317 0.682415
-2.71249 0.857886 -1.25102
-18.2403 -1.66144 -1.30168
-31.643 0.219705 0.69481
-22.3476 0.937572 0.103125
-31.2153 -1.30754 1.72344
-19.1684 -0.848452 2.55626
12.6745 0.84679 1.78479
-21.2622 -1.31557 -0.521443
-5.49285 0.333809 2.8535
-1.08627 -0.0448679 -1.05014
-30.4214 -0.338154 -1.66323
-14.8379 -0.547064 0.675331
14.077 2.03495 -0.702496
65.7994 3.46483 -0.329561
-24.2603 0.724912 -0.802128
-7.09327 0.628538 0.827255
7.07189 -1.00211 -0.640436
-23.1325 -0.431263 0.648703
3.68112 -2.74627 -0.148513
-34.0107 0.959291 -0.158237
-19.7662 0.162112 0.604293
-12.2076 -0.685196 -0.19746
-9.7847 0.0858022 -0.612459
-0.350601 -3.17851 0.494831
-1.58096 0.994915 2.01017
-1.13343 -1.10843 -0.333251
4.83296 2.32821 0.705732
11.6808 2.05273 -1.84147
-26.2024 -0.437857 1.30256
-45.6315 -0.185458 -0.420134
-36.9828 -0.754451 0.979413
-1.49774 0.152723 -0.143382
-21.4424 -0.0979601 -0.132488
-11.9524 -2.30234 -0.195333
-12.3328 -0.894383 0.396672
-9.21812 1.22558 1.86131
4.31874 -1.13034 -1.19073
-11.2898 -1.0057 -0.450264
-16.7286 0.392496 1.14983
29.2321 1.81394 2.48396
-4.7923 1.09365 -1.71768
26.7244 -1.69357 -0.226061
-10.4189 2.35238 -0.641244
75.8512 -0.409683 -0.00751597
-21.6803 -2.00852 0.124722
-17.1401 0.507898 -0.763601
-27.5547 -0.45659 1.16613
-21.8496 0.353007 1.57743
-63.7437 -0.319497 0.0247142
-12.1091 0.907689 0.319645
-25.2853 -0.25257 -0.11364
-18.6148 1.40186 2.18711
466.555 -0.134038 1.85712
17.6687 -0.656985 -0.204397
-27.7604 1.8231 -0.192435
-7.85638 1.84116 0.534113
-10.5845 -0.443365 -0.314994
-38.093 -0.699833 1.27544
-1.9126 -0.663959 1.29202
-18.0182 -0.193976 0.122811
15.5152 1.05833 -0.995885
21.6876 -1.28267 0.935589
-13.5786 -4.19905 2.8556
14.9371 0.709636 0.307732
6.24563 -1.00194 -0.73529
2.14012 -2.90758 0.242571
-3.1215 -1.48488 1.18519
-57.473 -0.389566 -0.793137
-21.0634 -1.46634 -0.616533
1.37524 -2.03207 1.10294
-1.49597 1.47007 -1.00499
26.8317 2.19472 2.62741
-34.5078 0.452549 0.566353
-6.5171 0.665393 3.05168
-48.4846 -0.466978 -1.02401
16.5797 0.797881 -2.21058
-3.9934 1.76175 -1.40903
457.192 -2.18013 -1.10423
6.70751 -2.1971 -1.66217
-40.3178 0.417198 2.2269
-34.0676 -0.889055 0.841222
161.173 1.77185 -0.174329
-2.23666 0.65161 -0.493896
-25.3506 -0.0632966 -0.0155236
15.6092 0.899898 0.755832
-16.5028 -1.59112 0.594373
0.590685 -2.04881 -1.76939
-9.58838 -1.98427 -0.803037
-13.1483 1.94344 -0.525591
-11.0043 -0.334069 1.44146
-17.0114 -1.10069 0.782304
-23.6231 -0.0339534 1.80504
176.365 -0.112925 1.55771
-13.3701 1.44568 1.20176
-3.24151 -2.7764 0.0346153
-20.7319 -2.48588 -0.423675
-8.34104 1.86336 1.05636
-20.7023 -0.149749 0.0331424
-27.3824 0.127598 0.285746
63.0599 2.15423 0.635298
-16.4568 1.00369 0.501285
-8.84733 -0.31068 -2.32794
-29.5654 -1.8878 -0.160091
53.634 0.965333 -0.023403
-18.2329 0.248099 1.0727
12.4663 -1.39087 -0.692975
-2.03451 -2.58597 -0.924442
18.5528 1.74915 -0.223984
-16.8049 -0.449099 0.42427
-10.0578 -0.891639 -0.689781
-15.8661 -2.82903 -0.111138
-61.1835 0.423514 0.151281
-28.5262 -2.68928 0.642702
-39.1207 -0.731675 -0.161792
-3.80964 -3.08833 -0.378583
-38.2262 -0.352637 0.619225
16.6893 1.86218 -1.15697
-45.0488 -0.747145 -0.161888
2.82655 -1.30115 1.29621
-12.5426 0.614175 -0.780509
-14.399 -1.53324 -0.902365
-24.1792 -1.25606 -0.493447
33.0831 1.7005 -0.134655
-2.56608 0.185643 -1.04935
1.38041 -1.67739 -0.683079
-9.08455 0.210582 -0.432739
23.3323 1.35262 0.2454
181.332 0.352799 0.0589431
27.4214 0.903681 -1.87396
466.748 -0.534928 -0.268448
-22.4983 -0.00865866 0.280591
-23.6479 0.920941 0.327349
-37.4647 -2.69545 -0.630551
-6.40511 0.773857 -0.505517
-33.7487 -1.45187 -2.23546
-10.1435 -1.17142 -0.464665
-10.6275 -0.228618 0.389918
-27.3983 -1.745 -1.81034
-18.307 -1.52117 -0.83544
-0.544965 1.72015 1.80734
-1.30328 -3.27311 0.910263
-19.131 1.57562 0.606628
-5.1186 0.872824 -0.798042
-18.7033 -2.80545 0.49343
-11.3937 -1.40584 -2.14888
-39.0858 -0.445165 0.213759
-29.8547 -0.325636 1.1481
-31.2462 -1.59562 -0.760529
23.0498 2.18567 0.408803
-29.2353 -0.918721 2.14441
-31.9777 -1.01941 0.20295
-3.77322 0.671555 0.00803623
1.05209 -2.06519 -2.27536
-11.991 -0.104764 0.0707839
-8.62377 -1.08743 0.216443
-12.5484 0.121652 -1.62792
-41.1966 -0.892751 -1.55946
-28.3473 0.0374247 -1.84395
-4.7409 -3.13087 -1.19151
-2.4656 -1.93933 -1.35526
2.56012 2.41258 0.361396
0.385621 0.044335 0.326587
-2.29566 -2.89719 0.922572
-4.17174 1.13351 -0.365357
-28.5758 -1.12212 -0.588115
-2.95387 -0.490548 -2.02851
-20.2384 -0.072938 0.776952
8.32703 -1.98179 -0.654893
-16.1097 1.093 0.964214
-9.62574 -0.105498 0.121105
64.7207 0.996075 -0.875337
-17.9235 -0.927901 -0.445562
-11.1554 -0.402375 1.8802
-7.70175 -1.49425 -0.0252236
2.54303 1.80419 -0.646569
59.7602 -0.248384 3.25518
114.865 1.42654 -0.800381
-44.0514 -0.76491 0.235799
-22.9864 -0.688738 1.05678
-36.516 -0.0525151 1.31142
66.0514 0.297109 -0.0791405
-15.1072 -1.62709 -2.64124
25.4026 -0.192722 2.97835
-9.365 0.0692654 -1.04163
51.8547 -2.16104 -2.65575
-26.8072 -2.30919 -0.493575
-10.498 2.04 -0.234976
-7.8668 -1.41107 0.298994
94.0236 -0.337596 1.26096
-11.9839 -2.00956 -1.0113
-0.686453 -0.433569 0.896666
2.07132 0.475032 -0.969218
-16.5367 0.922677 -1.59555
7.48339 -0.587786 1.16195
16.9239 -0.72239 -1.19873
-19.6068 0.121401 -1.09052
-43.7076 -0.778172 -0.646761
-25.4779 -0.71817 2.10905
9.96816 -0.0709296 0.24785
0.134968 -1.51009 -2.07524
-19.2321 -0.672368 -1.6448
-19.6133 -2.38143 -1.54684
134.384 0.334403 0.636529
-12.6734 -2.41021 1.27125
1.79411 -3.1135 0.114092
37.1247 2.19856 0.352224
-14.3402 1.62823 -1.60103
-16.2495 -0.157599 1.51085
255.163 -1.46626 2.05515
31.4178 0.566215 0.948635
48.0717 1.14988 1.23213
-13.503 -0.628171 0.267301
25.0081 -0.00385612 -1.29186
7.72788 0.355892 1.12801
20.2037 1.55519 0.915945
2.3377 -0.652708 -0.15347
-14.7408 -1.30441 0.921228
4.45375 0.220243 1.1526
-18.0188 -2.29817 -0.197667
-34.5072 0.674496 1.16362
-37.7095 0.0992504 0.261584
-31.5109 0.566767 -1.69886
-32.0881 -3.74689 2.46581
29.0018 1.05177 1.73803
-13.3016 -1.64815 -0.628372
-0.250732 1.14325 0.857436
-22.2468 -0.368193 -1.6465
-6.66001 -0.181505 -0.17135
-6.54573 -0.0876322 0.0428174
-21.1542 -1.17524 1.08004
-23.6294 0.0333177 0.92713
-29.3816 0.544034 0.753533
15.5788 0.176119 -0.130184
-4.00148 -1.06584 -1.01703
-10.3327 0.963113 0.618911
1.12589 0.832084 -0.717593
10.8912 1.31019 -1.31852
-0.554865 0.0522104 -0.257912
3.92169 -0.19614 -1.91381
-26.7546 2.18226 0.728507
-27.9029 -0.689092 1.15048
-9.86065 -2.82698 -0.14139
-19.6518 0.15496 -0.0774871
-20.4633 0.511388 -0.306843
26.1903 -0.500432 1.49545
6.32537 1.75867 0.474213
124.37 0.124471 1.56847
14.2003 -0.570304 0.93867
-11.6841 -1.703 -1.64745
-25.3776 -3.0068 2.34967
-9.36226 -1.0047 -0.204125
-6.90134 -2.04407 0.53677
-34.2657 0.190783 2.34814
190.813 2.03714 -1.85699
-0.723073 -0.704038 -0.943726
-28.4503 0.619052 1.00398
-26.3156 0.297596 1.17348
-24.1225 -1.30197 0.55748
6.56103 1.79159 -0.728691
-42.1435 -1.03804 -1.76866
-12.2741 -0.696118 0.720348
12.2607 -1.5939 1.60924
7.50071 0.0311278 1.23381
272.385 2.56997 -1.94003
-7.88698 -1.13709 1.9355
-11.6121 -2.40435 1.44754
-16.6207 0.456784 -0.479853
29.49 0.624281 -1.741
-18.6862 -1.68836 0.349491
16.3739 0.300051 2.2566
-6.69611 0.439983 -0.657015
-22.1045 0.894881 0.872118
-34.8874 -0.44104 -1.86826
-41.7463 -1.18528 -1.73847
-19.3803 1.86147 -0.175405
15.9556 0.641688 -0.953669
-3.46373 -1.6758 -0.529131
24.3701 0.680563 1.57351
-24.1343 -0.476824 0.322607
12.5399 0.266081 0.04022
-11.7432 -2.89672 -2.06431
-5.43653 -0.827403 0.358227
18.6383 1.16962 0.685325
-30.0898 -2.40954 0.512314
-28.3721 -1.05494 -1.16223
-45.7556 0.355607 0.116604
-36.7752 -0.493614 1.52474
12.0868 2.17617 0.016617
-22.6736 -0.905686 -0.754821
-16.5716 -1.06033 -0.966995
-11.5497 -1.04311 -1.1651
13.6223 -2.16735 -1.4031
-27.2792 -0.22383 -0.387422
-13.7006 -1.28189 -0.616422
3.67451 -0.202871 -0.267857
-15.5441 -0.947273 0.444327
-20.2481 -1.08913 -1.4417
-26.9866 0.0430048 1.01698
-36.5914 -0.959384 1.46928
32.3092 0.025745 1.19736
5.54877 0.941309 -0.725413
-28.9193 0.589242 -0.367612
4.00081 -3.10682 1.05119
-25.367 -1.16782 -0.450423
6.38676 0.494282 0.66319
19.9994 -2.15764 3.04152
3.91829 -2.92417 1.64122
-22.6573 -0.563745 0.139497
34.1475 0.221276 1.13032
-14.5147 -3.0447 0.609011
-34.213 0.20559 -1.17948
-29.6735 -0.783372 0.275133
-9.44168 -0.120107 0.112565
-12.6961 -0.353296 -1.5455
7.32316 -1.51806 -0.847113
5.62178 -1.54799 -1.81514
-37.5234 0.157023 -0.41822
-31.3233 0.774113 1.17145
11.3085 -1.35516 -0.615418
28.8506 0.611221 -1.12608
-35.8341 0.65952 -0.819842
-47.8714 0.733402 0.52059
-19.1587 -0.189224 0.584362
13.0382 0.565459 -0.241842


==> latex_data/vae/fashionmnist/pca/cifar-10_imagenet-imagenet.txt <==
-28.9033 -0.70616 -1.99841
-73.8274 -0.130633 -0.284485
30.7976 0.486272 -0.623655
-11.2622 -2.27422 -0.219345
-27.4003 -0.483124 -1.2277
2.88053 1.83878 1.17298
-20.8569 -0.258793 -0.00715504
127.345 0.675982 -0.497044
466.635 0.401522 -1.42182
427.405 -0.0689915 0.07137
22.5278 0.808847 -0.476965
-58.2238 0.950254 -2.34771
-70.4351 1.27275 -1.55575
-37.6703 -0.0396415 1.13191
-39.2725 0.734778 0.935155
-66.3132 -0.483307 -1.14266
-23.4146 0.833752 1.57384
-37.3735 0.295262 0.653236
-30.4104 -0.371849 0.827665
-84.9415 1.241 0.590929
-57.3221 0.801185 -0.79962
2.4623 -1.06824 -0.822971
-34.2187 -1.17066 0.591643
-36.7623 -1.25819 -0.0951547
126.971 1.50254 0.950841
475.443 -0.660662 -0.508575
-3.35931 0.108768 0.458554
21.6294 3.28902 -1.06573
-62.8602 1.14694 1.05254
-49.7133 0.521726 -0.852404
-75.0047 0.900408 0.217816
-36.1394 0.907767 -0.458512
-18.3293 -0.110283 -1.28319
-21.3633 -2.23499 -0.667212
-36.9239 0.900524 -0.0694965
40.5483 2.5739 -0.290288
-26.3611 -0.202726 -0.204212
-14.2138 -3.10594 2.0129
-23.5703 -0.662831 -0.372552
-25.7482 2.34596 -0.135431
-29.2418 0.11174 -0.700369
-60.5071 1.94349 -0.788182
-52.2365 0.889823 -2.19881
185.703 -0.872706 -2.25613
-52.319 -2.43971 3.3722
-50.7105 -0.842277 -0.775767
4.02479 0.554223 -2.00268
-9.3703 2.71658 -1.10558
-31.2045 -0.691972 0.862618
-41.9454 -0.263302 0.844489
28.2867 1.66621 -0.457583
-42.7457 1.2505 0.125071
-28.9945 -1.29432 -0.489438
-8.13054 0.828535 -0.326571
484.631 -0.990536 -2.1961
-29.5304 -2.62268 1.52253
-29.9159 0.168119 0.429599
-51.6427 -0.0426419 1.72082
347.909 -0.553048 2.0774
-30.967 -0.731034 0.380359
-34.1564 -1.4898 -0.686944
2.72891 0.267515 0.510303
-47.9977 -0.599589 -1.19066
-28.215 0.405693 0.398513
-33.0708 1.35414 -2.62345
16.3739 -1.96647 3.0504
-25.3602 -1.7787 -2.64527
-25.3715 -0.568326 -0.226945
-10.6343 -0.709875 -0.74171
-33.1343 -0.816863 -1.51851
3.10777 0.00131321 1.58554
-21.4679 0.436348 -0.824397
-23.8169 -0.733041 2.03332
-64.9834 -0.498858 2.41786
-58.1638 0.165462 -0.00136732
-26.92 1.53806 2.16118
-37.828 -1.02619 0.946979
-19.5492 0.788225 -0.143209
193.194 2.56934 3.15041
5.27483 -1.47773 -1.14022
2.77519 -0.0720791 2.81789
-27.4689 -0.707333 0.101832
-30.5563 1.41545 -0.264696
-18.4763 -1.08742 -0.921467
-18.9721 0.043604 -0.422668
-22.7875 0.659607 0.363007
-32.4617 -0.752779 -1.22546
-38.1844 0.545981 0.644144
-34.5994 0.19794 0.527807
1.73856 0.39625 0.353468
-26.1351 1.49572 0.881385
-24.7103 0.584954 0.691616
-72.6782 2.18165 0.480617
47.7736 1.26662 -1.27945
-78.1671 0.617472 1.77452
-31.7041 0.125856 -0.637982
-24.228 0.670726 -0.194815
-50.7822 -0.900756 -1.52951
-29.2022 0.788148 1.79769
-65.6733 0.0980484 -1.90503
-36.3405 0.769368 -0.706771
5.58452 1.71058 1.13548
-23.9555 -2.62999 0.899513
-56.4833 1.27131 -0.0686434
-36.1658 -0.434674 0.223491
-9.55998 -1.06245 0.424523
457.545 -2.60192 -0.882821
-40.7127 -2.37702 0.286116
-31.5012 -2.71088 0.839035
-40.0716 -1.104 -0.741167
-4.64027 0.76814 -0.486994
-29.0821 -1.91093 -1.13648
-32.5872 -0.380143 -0.556867
-68.7736 -1.63365 1.54103
-33.9616 -1.29087 -0.064326
-17.5751 1.81289 0.341849
48.5034 1.75325 -1.28625
-9.20855 -1.46229 2.15125
-16.6152 -0.428355 0.0267197
4.17348 -0.607703 -0.151065
-17.2688 -1.11495 -0.850511
-82.041 0.315793 0.251831
-25.6323 -0.0218016 -0.0491276
-5.65849 -1.75592 -0.994217
-35.3457 0.109972 -1.60652
-47.417 1.62281 -1.66931
-24.412 -2.84209 1.59956
80.8139 3.38344 -2.35215
-43.6973 0.496513 0.727135
154.849 2.30067 1.99049
-10.7107 -1.95697 -0.511515
-27.9446 0.582568 1.68594
29.3387 2.16255 0.221767
79.0269 2.27212 -1.38152
-11.3377 1.00873 -0.0499802
-24.8518 -0.00520883 0.1486
-34.6977 0.0201996 0.221466
243.726 2.09527 -2.16629
-15.6765 -1.13639 -0.519105
-5.25403 -1.08296 0.285308
-21.1001 0.0667866 -1.0568
-47.8424 -0.802774 1.23752
-18.9793 -0.829126 0.0291143
-82.4549 0.905725 -0.84457
-11.2064 1.99685 0.0581562
-32.0932 0.860871 0.803496
-25.0264 0.0947588 -0.462026
51.8558 0.717345 -0.812568
-52.9238 -1.99123 0.665961
1.839 -0.523418 -1.54137
134.79 1.32807 -0.265906
281.332 -0.454435 -2.07184
-47.8137 1.70745 -1.02767
42.2107 1.70412 -0.463104
-6.73344 1.36862 -0.721393
-39.6685 1.01785 -0.593098
-59.7676 0.419454 0.926958
-20.8007 -1.17824 0.825154
-35.7841 -0.501411 0.334789
-19.9347 -1.63046 -0.811246
-37.9896 0.320639 -1.85676
-27.0707 -2.48538 0.687264
466.184 -0.181136 1.45651
-34.3047 0.977039 1.25839
-33.8708 -4.05361 0.548581
-80.6036 4.7506 0.227161
-4.5453 2.29401 -1.09916
-21.3431 -0.260257 0.528533
-58.2395 0.84904 0.444645
-34.3997 0.812659 -0.32696
10.5808 1.1031 1.27107
-27.4736 1.41647 3.06911
9.50264 0.857622 0.470632
0.167651 0.835661 0.69652
-19.8535 -0.624301 -1.28925
-21.0091 1.61828 -2.50241
3.68591 0.537087 -0.67824
-54.1678 0.819557 -1.93987
-29.9942 1.44651 2.33127
-11.4362 -0.259658 -2.06652
-46.6745 -3.38632 0.43898
-72.8595 0.807729 -0.204215
173.821 1.29174 1.01273
8.79039 0.330421 -0.583971
-35.3594 0.757339 2.3543
-29.7343 0.0792112 1.21213
-4.07048 2.19227 0.667724
2.17055 1.4497 0.233077
27.8936 0.193131 0.625054
-15.2456 -1.90078 -1.9456
-53.0586 2.00855 -0.672957
-31.5013 -0.588803 1.01755
-5.49262 0.503849 -0.0288292
-66.9363 1.76655 -1.24295
-23.107 0.667427 2.70682
0.261995 0.463382 -0.182153
-50.3454 0.112779 0.657359
5.69891 -1.43299 -0.509692
-17.5421 1.53955 -0.112581
-26.9605 -1.0159 -0.980035
-20.0469 -0.962642 -0.241035
-33.9556 0.388649 -0.672489
-77.3564 1.14231 0.719601
-6.30124 -1.19233 -0.121456
-25.6088 -1.7899 0.0362978
-51.7003 0.956454 1.33452
59.8105 2.09355 1.03493
-16.1921 -0.631711 -1.77099
-83.5095 1.16713 -1.36955
-36.1637 -0.150198 0.232103
141.265 0.714996 -0.455344
-34.9688 -0.545668 -1.41936
2.2383 0.296708 -1.94895
-40.6351 0.628992 -0.0465885
-50.3605 2.88083 0.471409
-25.0169 -0.613675 0.445587
1.99543 0.1393 -2.63022
-26.8605 -1.76457 -0.0986385
-38.9078 -0.932815 1.39263
68.3504 1.69617 2.5879
-8.37087 0.657409 -0.420339
27.4108 1.65964 -0.697942
2.76573 1.5722 0.190685
-17.3251 0.83549 -0.175682
-29.4756 -2.33296 1.70455
-41.0455 0.724882 1.01876
14.151 0.719559 0.464928
-17.62 0.0385776 -0.612629
-53.6019 -0.712177 0.697664
1.52599 1.44688 -0.153806
-33.7316 0.952572 1.87268
7.4719 0.510951 -0.581637
-28.4013 0.923949 -2.02074
-49.1437 -1.43251 -2.00414
-32.8347 -0.560013 -0.0396931
-66.8729 -0.45716 -0.959616
67.34 1.68183 -1.26727
-15.5456 -1.68319 1.39638
-37.4599 1.8952 0.692803
-53.9986 -1.0321 -0.240403
31.7349 -0.930167 -2.05117
-15.5996 -1.58051 2.15755
-49.4245 -0.771726 -2.00153
-17.9434 -0.269705 -0.0830636
-40.0817 -0.447725 1.60866
57.2965 1.14193 -0.866184
-42.5192 -2.98635 1.96778
-46.6516 -1.80698 -1.01039
-52.4008 0.93441 0.121735
-42.21 2.4691 0.00529676
-18.2978 -3.24358 2.57218
-0.0928449 0.817285 0.953938
-7.60542 0.756725 0.489044
-65.7186 -1.96765 -3.20991
-31.6043 -1.8677 -0.889519
50.6814 0.43211 1.22832
467.202 1.1917 -0.209924
-43.927 -0.168712 0.488889
-48.0606 0.220355 -0.0374781
21.854 0.90522 0.200035
-13.2378 -0.427312 0.439113
-45.8814 1.16529 -0.236456
-7.06017 -0.000203692 -2.01748
-46.285 -0.873622 1.14879
-23.5362 -2.06485 -0.754182
-65.3494 0.15987 1.337
7.7193 2.36195 1.80654
-9.51601 -0.818993 -1.95828
-4.09858 -0.446234 -1.26116
-6.94585 0.689064 -0.387387
-43.6518 -0.0501526 -1.48732
-32.8748 1.69571 -1.96687
-61.0762 -0.621426 0.655915
-51.7112 0.308941 0.906221
-50.0399 -1.20546 0.457571
-31.7452 -0.104043 -1.20553
-41.8968 0.468906 -0.00133817
-21.6723 0.0612897 -0.526681
-36.8334 0.136012 -0.0108963
-24.8163 -0.169464 -0.106173
115.958 1.39963 0.437532
-18.8477 1.11431 0.216744
-8.83082 0.654415 -0.73673
-28.4655 0.916083 -1.83054
-60.8856 2.26301 -0.319119
-15.2325 0.413548 0.542963
-46.1586 0.224305 0.668457
-79.3261 2.18591 -0.258642
-14.7005 -0.24976 0.983385
21.0349 -1.87764 1.27903
3.12367 0.257751 0.6381
37.9851 -0.303867 -0.399971
-28.3 -0.986571 1.38565
-34.7443 0.422521 -2.26174
-92.5118 0.0512823 1.14991
-46.8 1.16476 -0.325056
332.428 -0.30093 -1.16964
-10.0544 -1.30768 0.396673
59.5037 1.99152 0.996155
414.088 -3.53379 1.67149
-16.4411 -5.1615 0.756177
-53.8501 0.936365 0.676806
467.828 -4.36566 1.0844
-48.2243 0.891614 -0.801995
-83.3975 1.51886 0.419632
-51.1338 -1.66375 -0.656849
-21.5496 -1.8284 -0.52849
-46.5418 -3.14639 0.850494
-36.5443 0.290325 0.945707
15.6406 0.363403 -1.40418
-39.875 -0.767458 1.59594
300.178 1.40411 0.811121
-26.9741 -0.426107 0.207756
-26.0192 -0.307424 -1.15818
-0.119191 2.22666 -0.856174
50.4316 2.03169 -1.114
12.1505 2.18939 -1.32207
37.6092 1.6389 0.388784
-81.5458 1.45606 -1.3295
-26.8886 -0.197124 -0.552216
-27.0686 -0.624571 0.709244
-15.2907 2.14571 -0.529798
-60.017 0.965365 0.614223
-49.5112 -0.476847 -0.250151
-25.3348 1.33879 0.411969
-77.0519 2.41851 -0.649192
5.11974 -0.373616 1.60136
-17.324 0.914513 0.485589
-36.1142 -0.242434 -0.274161
-16.2007 -1.81518 3.12333
-49.4033 -0.721421 0.869627
-24.707 2.02166 0.381681
1.38024 -1.57391 -1.95334
-58.2333 1.13965 -0.250992
-41.3385 0.866206 -1.94668
-76.7319 1.39297 -0.659396
-49.9903 0.221653 -0.582333
52.133 2.92339 -2.24143
-14.3658 -1.67714 1.51276
467.924 0.439531 -0.970793
13.4125 1.39244 0.100457
-85.6729 0.976652 -0.307138
-81.5785 2.55846 -1.35617
-34.5018 1.20316 1.72262
-31.4095 0.611559 2.18848
-78.9488 1.08215 -0.809031
-16.0746 -2.38354 -0.965946
-81.0357 1.54358 -1.61894
-1.15368 -1.81118 1.59071
453.758 -0.858769 -0.470872
-23.5043 -1.58463 -1.25372
-9.00656 -3.53147 -1.04451
-3.93013 -1.27606 -2.68264
-31.634 0.25648 -0.749921
-36.3138 1.52449 -1.60336
-36.0515 -2.22868 0.513998
-86.5059 2.35327 0.0746381
-41.5237 0.110492 -1.7453
95.3952 1.1617 1.03249
-41.7315 -1.09458 -0.766563
-55.8272 1.24828 0.552577
-41.5588 1.26964 0.0519713
-34.5159 1.05285 -0.977583
142.233 0.436782 0.471363
-78.5609 -0.306368 -0.167687
-64.5876 0.30298 -0.546975
-21.5691 -2.6344 -1.19102
-21.9553 1.64543 0.303872
49.5867 1.81166 -2.08228
-38.0064 -1.85742 -1.47396
9.50777 1.33962 1.82906
-14.6534 -0.720192 0.766934
-18.1688 0.0247489 -0.553702
-13.5572 -0.728241 -1.09576
-23.4253 2.578 0.21668
-22.9613 -2.42056 2.84373
-42.5889 0.360981 -0.611936
-2.12405 -0.324193 0.130453
-43.4491 -0.679745 0.110965
-2.37892 0.117671 1.64751
-48.2662 0.97013 1.48797
-52.505 -0.920912 -0.0384079
-45.3537 -2.02398 0.759563
-1.5026 1.24013 0.272229
-73.5847 -1.43607 1.1844
-43.4879 1.95468 0.0683725
-31.4457 -0.814556 -1.31694
80.2228 2.72432 -0.447158
-29.9728 -1.59079 0.796045
25.216 2.30577 0.413849
11.2625 -1.72713 -1.52302
-32.7025 1.3856 0.50452
-8.19477 -0.222346 1.73561
-0.636189 0.598081 0.956948
458.791 0.101777 0.831516
-39.2524 0.197471 0.990436
-33.8195 -2.37266 -0.177147
-34.9163 1.74442 0.495989
-43.8107 1.15704 0.128433
-8.32948 1.38216 -0.683892
-12.6405 0.516962 -1.03744
32.1248 -1.00431 -3.95262
-45.3084 -0.388968 -0.482017
383.41 -0.846696 0.0347827
-29.2113 -1.1427 -0.981346
-31.597 -2.12657 -0.431956
-22.3723 -0.910251 -0.431611
60.3465 2.03153 -0.983928
364.377 -0.739589 -0.926622
43.3851 3.34818 -0.521143
-1.86518 -2.70766 -0.114875
-70.2252 2.47139 1.47692
8.55821 0.430654 0.459164
-51.4789 -2.10038 1.99788
-14.1798 0.852146 0.784581
-11.122 -2.23036 1.30688
-29.0836 -1.57036 -1.55681
13.0814 3.77427 1.31569
-88.089 1.7105 1.96368
-11.0469 0.278403 -0.688284
55.9037 -0.488723 -0.52549
-62.2413 0.59582 -1.37601
148.546 -1.74858 1.47732
134.701 1.15233 -1.23875
3.94789 -0.524427 -0.0548186
-28.6671 -1.82521 1.38347
208.347 1.89536 1.19792
-61.0559 -1.66568 0.192174
-5.80808 -0.525637 -0.131303
-34.8201 0.432583 1.31568
56.0963 1.53946 -1.2478
-14.2794 0.0499112 -2.82117
-41.3305 0.752511 0.650879
-7.80474 -1.43995 -0.113658
-54.1792 1.77463 0.483728
-21.1967 -1.01363 -0.520558
-31.9781 0.863008 0.997253
-21.1846 0.267288 1.16036
30.2447 1.48616 -1.97526
-10.267 0.0468054 0.674001
-56.0315 -0.569055 -1.23628
-42.4349 -0.382964 -0.617905
-24.1592 0.773387 -2.41273
-19.3323 1.17593 -0.371479
455.543 -1.14351 2.12062
-27.5386 -0.35414 0.372581
-20.82 -1.61441 2.56406
-44.8618 0.41336 0.631643
24.3429 -1.21738 -0.499754
-45.7272 2.25093 0.442765
-2.13055 1.04922 -0.691256
-38.8323 0.57763 0.0357139
305.583 -0.680254 -0.973826
393.927 -1.15749 3.04581
-1.23353 1.27604 -1.39307
0.811988 1.61789 0.148316
63.8543 -0.845501 -0.241637
-40.0461 0.631406 1.4529
-20.3179 0.831077 -1.27016
-21.3028 1.52754 -1.63461
-38.7329 0.137049 -1.30292
-10.4831 1.48198 -1.80248
-37.6471 1.30277 0.101895
-21.6325 0.180636 0.702484
-23.4256 0.285523 -0.311308
3.5686 0.520122 0.311357
-9.66317 -2.73184 -1.12002
-45.6387 1.98708 0.512105
-39.7486 0.568962 -1.66595
-20.6179 1.64199 -0.778522
-44.0265 1.06805 0.0977471
7.56766 1.0403 2.10476
-21.4464 0.663587 -0.661459
-34.7739 1.85699 0.425864
-57.486 0.656086 -1.09641
-37.7599 -1.403 -0.198003
-11.7964 0.789645 1.20909
0.772298 -0.708943 -0.300767
-17.0916 1.85843 -1.46933
-56.2832 0.85583 0.793587
-40.8697 0.156479 -0.889
-38.1776 -0.316162 -0.413004
-41.9235 0.296502 0.756234
83.9442 -0.043307 0.655384
-66.0154 0.668946 0.83016
-13.0758 2.86525 0.0950589
-51.1215 1.12396 -0.327956
-83.5167 1.46748 0.021774
-28.8424 -3.52652 1.61595
-21.4495 0.287655 -0.390764
-44.3559 1.17839 -0.115748
-21.6577 0.909044 1.50228
-33.2644 1.56744 -2.98436
-31.9336 -1.35208 -1.51916
-51.6207 0.641802 0.0647903
-21.9283 0.524919 0.695311
4.42899 -0.0602452 0.630365
-36.6541 1.09736 0.787601
-32.8105 1.60467 -0.329484
-16.2767 0.810911 0.342136
-31.1919 -1.72381 -0.251941
-54.8083 -0.190919 1.27368
-6.77015 0.869384 0.774876
-56.8282 1.24883 0.120489
-26.0749 1.0374 1.72766
-38.2553 1.41363 -2.37893
-79.2156 -1.00302 0.784399
41.3449 0.756003 -0.350795
6.73362 1.12369 0.0487573
-34.8895 -2.46991 -0.211587
-13.6263 0.434516 -1.88446
-54.2081 0.64219 0.0111229
-90.0422 0.256172 0.183686
211.964 1.75663 0.327858
-24.8042 1.62114 -1.83248
-16.1361 -0.0973916 -0.514756
-4.27403 0.233455 -1.25179
176.799 0.390513 -0.926469
-22.0193 -2.08014 0.623498
-44.6194 2.03766 0.117334
-16.4205 1.24158 -0.462672
-9.71217 -3.01909 1.14602
-26.7179 -0.69305 0.745153
-24.2444 -0.940105 0.174781
-40.4241 -0.841095 0.149196
-14.2805 -1.43903 0.447332
-16.8102 1.3979 0.135114
-46.6554 0.616475 0.122307
-4.54025 -0.0844993 -1.43283
-35.1407 1.02059 0.475567
-21.1877 1.26378 -0.410412
-64.6424 1.85336 -2.05475
-25.6666 -0.817887 0.824426
-40.206 0.351625 -1.44988
338.748 -2.23102 -1.93046
-27.647 1.55195 -0.0700743
417.948 -3.614 3.35075
-34.0673 -1.55564 1.20075
-15.5833 1.59363 0.304879
-41.5163 -0.435237 1.04975
-21.1068 1.38942 -0.235941
-56.7329 3.31546 -1.2339
465.046 -1.10476 -1.43368
-23.656 -0.143788 -0.388407
-56.3439 -0.697192 -0.354986
-24.0795 -0.977337 -1.81692
15.9216 1.49511 -0.0690897
-22.2629 -1.87249 -1.95877
-68.769 -0.387545 0.838455
-76.6166 0.256281 -0.0885843
-41.7199 1.84305 -0.703088
5.93189 -0.204075 -0.347646
17.9993 0.65102 -1.93631
-32.0663 -1.93972 0.479854
-37.5604 -0.505 -0.411252
-55.4392 0.370644 -0.17704
-26.8513 0.822087 -1.36373
-64.6599 1.33258 0.105315
-2.62831 2.01663 -0.739051
-56.8492 1.06383 0.0247745
-73.4234 0.338838 0.0550786
20.7216 0.490887 -0.426461
-71.4079 -1.68573 -1.10463
-29.2774 -0.509983 0.961806
-65.5582 -0.969411 -1.08587
-19.2227 -0.111175 0.250874
-37.4034 0.12793 -1.15445
-54.9139 -1.67923 1.08649
-7.45514 -0.000490038 1.04714
-25.471 -0.139979 -0.179641
-9.22976 -1.8343 -2.66801
-9.80259 1.27118 0.450967
-26.7472 0.54828 1.84256
-43.9285 -1.49307 1.34466
-18.3469 1.31203 0.919624
-16.1921 0.805732 -1.0148
-26.8551 0.144293 0.338135
-52.7894 4.46627 -2.6291
49.528 0.182746 0.169354
13.4827 0.885061 -1.68984
-21.6504 -0.876227 -1.30532
-21.7976 -0.919911 -0.700689
21.4575 1.146 0.268582
-21.3472 0.554344 -1.28543
-19.9886 0.306114 0.556488
-20.1055 1.33982 1.02615
-34.7667 1.95376 1.14594
-12.0012 0.266339 -0.329046
-70.6249 1.05425 1.00712
-10.9962 1.09145 -1.03905
-8.41019 0.697276 0.491784
113.285 1.44731 -0.229805
-22.7501 -0.088839 0.665339
-13.7335 -1.27956 0.0212892
-56.0065 -0.257962 0.834517
26.6797 1.64248 0.785107
-6.64303 -0.711232 -0.352876
-39.2473 -1.92849 -0.848664
-46.443 -0.199764 -1.14315
-22.348 0.253908 -2.69654
-45.1887 0.644536 -1.44709
-18.7559 -0.39212 -0.178059
467.287 -1.28093 -0.929546
14.9154 1.13579 0.622022
-13.6398 -0.304432 0.143086
-52.9315 -1.22423 -0.0612011
-44.1035 0.848731 0.146509
-40.0612 -0.0515196 0.264759
-31.0813 -0.68814 1.75742
-22.5204 0.559843 -0.933133
-5.43778 1.1653 -0.326668
-27.2577 -1.67682 -0.736658
-47.3812 1.74587 0.527048
469.09 0.887161 -0.970541
-23.3805 0.0408886 0.561667
-52.0344 1.93424 0.137647
47.5415 2.29214 -1.61963
-47.2711 0.27695 1.16063
-56.6156 0.242111 -0.849841
-55.4997 2.28681 1.17464
-46.5437 -0.678777 -1.79992
-32.2296 2.57245 -1.01059
-39.4955 1.66388 0.696157
-28.9037 0.819516 -0.633834
-26.3386 -1.20634 1.62392
-11.2613 0.897871 0.181446
461.713 -1.21707 -0.454625
23.8048 0.507514 -1.0125
-9.40029 0.170772 -0.753856
-56.0272 -0.663871 0.761292
-27.1831 -1.06303 -0.696904
-32.3464 -0.866301 -0.912726
21.7379 5.46396 0.70587
-49.7976 0.562831 2.44657
-9.34937 -0.575208 0.271791
-25.9797 0.185982 -1.28792
-25.9781 2.82528 1.01546
-41.5474 -0.224092 0.501218
-30.9808 -0.0854469 -0.174998
-44.413 0.291308 1.61724
-23.3778 0.471898 1.27958
-40.666 0.695907 -0.134759
-44.2327 -1.21826 -0.79442
-38.4955 0.336439 -1.96621
-18.7787 -0.486626 2.33051
-1.38894 -1.03758 2.26389
-37.3548 0.516912 0.437089
31.0716 -0.136866 -0.808789
-16.8042 0.286398 -0.0622498
-29.8896 0.100651 0.500541
-66.9675 0.78125 -0.421618
421.083 -1.78267 -1.25967
-18.5441 -1.269 1.4671
-49.9455 0.323534 -1.33941
-37.2782 1.33043 1.24002
-56.268 0.519601 1.70701
-75.7896 1.51174 1.54253
-7.88474 -1.0374 1.47595
100.591 0.39363 0.420799
-23.3463 1.11586 -0.575028
-42.3988 1.62742 0.967266
-29.4753 1.28447 0.230834
-11.1961 2.2191 -0.581631
-59.6423 0.015219 -1.17536
-62.3791 1.19411 -0.0766227
-27.4167 -0.473905 -0.0269471
-54.4666 0.3229 0.385529
-10.9858 0.98134 1.25822
-45.0232 1.02361 0.105677
-50.0627 -0.929494 0.997553
-14.344 -0.851909 0.678194
4.55948 0.632264 -0.42875
-29.3195 -0.87341 1.1878
-36.8397 0.29778 -0.763287
-26.0315 -0.949824 -1.19562
19.1772 -1.29305 -3.31375
-38.0622 1.4726 -0.721283
-18.5415 -0.349701 0.283702
-42.518 -0.630967 -2.10638
6.24226 -0.622034 -0.82136
-36.8233 1.83438 -1.49661
-55.2593 0.231167 -0.315988
-30.2163 0.148363 -0.258096
-43.2587 -0.701327 -0.107614
-34.6849 0.573367 -2.36836
-48.4233 -0.729281 -1.98239
-29.4957 0.327412 -0.923224
-31.46 3.22327 -0.249341
-28.5484 0.456479 1.08764
-30.1089 0.483135 1.23395
-39.3873 -0.863505 -1.43741
-22.3437 1.2895 -0.38334
-60.6959 0.0563859 0.476669
-18.8509 1.82538 0.283723
-28.2288 -0.207707 -0.406962
-53.4659 2.8014 0.706481
267.654 0.881242 -2.27881
114.456 1.41421 -1.48696
-6.21739 -0.275189 -0.385457
-44.6908 0.133819 -0.112277
-40.2584 -2.57917 -0.565423
-13.0813 0.127424 -0.931138
23.2489 1.4916 1.41057
1.34514 1.52367 1.43307
7.12517 -2.61921 1.13475
46.6032 1.34378 -0.108089
117.306 -0.868148 -0.703138
-75.5011 0.259016 0.293769
-31.4482 1.6718 0.314092
66.5852 2.15856 -0.523746
29.2025 0.887659 -1.80252
-39.4932 2.14804 -0.0706882
-37.7034 -0.525596 0.107194
-25.8586 1.09533 -0.434959
4.58491 -2.79955 3.50809
-25.6037 2.93966 -1.85643
-12.2647 -2.49066 2.3677
52.7273 0.565172 2.44811
124.885 2.38061 0.472679
-52.4691 -0.608254 1.24155
-11.0196 -0.707705 -0.871017
-54.7467 -0.247469 0.0661115
-36.616 -0.437205 -2.07496
24.3019 1.36395 -0.124166
-42.1736 0.202424 1.55807
-33.6964 -0.975364 -0.379774
-27.1339 -2.66667 0.104544
-31.3721 0.749946 1.73002
36.8475 -0.611017 1.40422
-24.1766 1.42727 -2.54803
-25.0749 -0.365903 1.61621
467.01 -1.14124 -0.080213
-21.7297 0.701179 -0.31623
-3.77625 -0.890768 0.138785
-50.77 -0.530706 0.910745
-30.6947 0.729431 0.631533
10.6162 -1.34649 -0.122219
-13.0624 -0.682384 0.170554
-23.4888 1.54793 0.248688
-14.4999 1.09767 -0.844274
-87.5277 -0.0426397 1.25169
-46.9912 2.92955 0.0292375
-18.3416 -1.51823 -1.45773
3.70089 1.78212 -0.370124
-18.032 1.0956 0.775193
50.5453 3.96053 -0.254689
-77.1347 2.7664 0.0642107
-31.1516 0.0220581 -0.164084
-22.683 -0.769712 -0.055592
-57.9925 0.685663 0.496342
-12.7638 1.44735 0.896576
-17.1733 1.33599 -1.86087
-67.0771 0.449747 -0.158757
457.109 0.975962 0.123541
-29.4489 1.24444 0.799781
-0.784665 1.90574 0.309528
-38.8147 -0.467116 0.319503
38.1452 1.1843 -0.397739
-14.8928 -0.0628445 0.9398
-29.5686 0.968229 -0.890503
-21.6982 -2.33419 -2.2659
-34.5685 -0.632599 2.42017
-25.9448 -1.92199 -0.0903111
31.6927 1.47349 -0.0950033
-20.8357 1.22501 0.360714
-21.6179 0.617868 -1.4878
-12.1704 1.11225 -1.65295
-25.6811 0.854569 2.50419
-38.9267 0.987165 -0.826092
-2.30632 -1.81817 2.16103
-52.0567 1.05581 1.12535
15.2934 1.08009 1.27357
-8.98008 -0.700368 -0.633592
15.7567 -2.28706 -0.135728
-45.2446 0.0582135 1.41932
-25.2807 1.07646 0.228995
-83.8001 0.623404 -0.230858
-77.0854 -0.259588 0.443341
-9.84777 -0.0972406 -1.9275
-82.6089 0.60085 1.4169
-38.8104 2.18484 -1.65741
2.75381 0.223211 1.88204
7.0264 -0.1722 1.0517
17.672 1.55555 0.429458
-49.3056 0.721282 0.718589
-30.335 -0.205194 0.9962
-20.0495 0.584009 3.18416
-46.8424 2.19476 0.220933
-29.4952 -0.376837 -0.831821
-11.353 1.94723 -0.149804
-22.0824 0.0940797 -0.0190025
-44.8363 -0.0957181 0.184231
-30.5798 -0.344625 0.094085
-5.89349 -0.595175 0.895006
-37.9259 0.0987003 1.10135
-34.6769 2.79695 2.03291
-37.2509 -0.291434 -1.45195
343.332 0.363557 2.02999
-66.2085 1.68949 -0.99175
-31.2649 -0.998827 -3.6288
-26.5444 0.322 0.0233917
13.2699 2.73766 1.0825
1.98244 0.807316 -0.0562725
20.8167 -2.50119 1.92208
-24.8092 -2.24235 0.896296
-27.6845 -1.87197 -0.0277753
-14.3452 -1.27871 -0.453471
1.48201 1.10285 -0.398733
-26.7293 0.725833 0.544492
-2.64126 1.2629 1.00239
401.297 -2.51078 -2.66961
-35.6377 1.04716 2.43457
-20.7653 0.268719 0.509162
-11.1387 -0.0600761 0.462825
-10.0126 0.884636 -1.27632
-79.9974 0.437181 -0.787342
-40.4315 0.588017 2.33849
-15.1149 -0.321941 -0.68519
-42.1582 0.380141 -1.57615
-16.7786 0.766966 -0.948068
-32.0563 -0.761736 -2.38718
-28.5683 -0.695285 -0.866136
-26.5847 -0.761907 0.433465
-7.94184 -1.71211 0.113175
216.61 0.721195 -0.166324
-2.94927 -1.30212 -1.17425
-7.33342 1.98112 -0.246493
-24.6747 0.890559 -0.685351
-60.8351 1.29535 -0.0656934
190.864 2.35695 0.993972
-52.5319 -0.0352744 0.990633
-55.9463 1.31821 -0.164295
-21.3904 -1.87758 0.709002
-71.9195 -1.18292 0.0857772
-21.6509 -0.815582 1.2218
-59.3535 -0.188438 0.094569
-30.6217 -0.590946 -1.21335
-26.4568 1.89026 0.548489
-40.5053 -0.909303 -2.29026
-27.0938 -0.149247 -1.45703
-27.2117 2.10694 0.853231
-67.6057 0.85366 0.0845982
-74.4099 2.14868 1.20854
-30.0497 0.0138915 -0.656805
-9.73516 -0.120533 -0.627509
-7.79526 1.7889 2.02901
-47.6075 -0.435336 0.0528859
-6.30764 0.382153 0.678504
-51.0053 -1.03165 -0.214143
-17.5965 -0.0604253 0.283264
-29.371 0.825587 1.36549
-54.4362 -0.476758 0.526058
-68.5629 1.23492 -0.464362
-54.7613 2.33544 0.630841
-46.8635 -0.201441 2.65476
-32.7079 -0.330754 -0.215263
-49.0068 -1.0469 1.43191
-4.719 0.342906 0.135321
-83.6989 0.302317 1.12601
-37.7899 -1.78883 -0.656681
-56.9941 -0.496473 -1.57507
-47.7076 -1.48929 0.780941
-48.9848 2.43215 -1.47386
460.465 0.999634 -0.164987
-58.4395 -0.20748 -0.585422
-42.7782 0.231221 -0.359952
9.07083 -0.674813 -0.5807
-45.1374 1.19499 0.222581
-29.6829 1.04564 0.571783
-33.1882 0.130655 1.05179
-49.0142 0.801797 1.52075
-13.8601 2.87787 -0.985545
-29.5009 -0.297261 0.539833
-62.4146 3.25984 -0.411776
-13.5634 0.244513 -1.20904
1.03702 0.719906 -0.222352
-31.6739 -2.05155 -0.375392
-53.2165 -0.536877 -2.16761
-26.1025 -0.337646 0.916782
-28.2877 0.903534 -0.402268
-68.4912 2.29038 0.0172606
-44.9673 0.224622 1.26416
-19.4506 1.59193 0.0684683
-25.1049 -1.99903 1.47636
-48.7456 1.36477 2.0349
6.73302 -1.51919 -1.04666
-54.0909 1.96756 0.290421
-23.9035 0.223888 -0.762243
28.5388 0.448502 -0.692493
-47.1281 -1.50597 0.756811
-38.7827 -0.293842 -1.52642
-37.414 0.596798 -0.225846
-32.4097 0.332399 0.216102
-42.5992 2.02473 0.00745688
-17.075 1.5555 0.0445456
-60.9757 0.045403 0.0265101
21.0426 0.976059 -0.616675
-23.864 -0.695846 0.794677
-80.743 -0.239814 1.23737
427.911 -1.61718 0.449315
-37.3193 1.34216 -0.159441
10.8957 3.89625 -0.726724
-24.5338 0.720612 -1.56663
-76.1801 0.980753 -0.328366
-51.501 -1.94471 -0.122136
-54.2697 0.209923 -1.71999
-28.8098 -0.141002 -0.26065
-6.31747 -0.750073 -0.691662
-20.4523 -1.38081 1.62706
-0.612058 0.0646342 -0.692288
-21.0478 -1.14502 0.812431
-68.8998 1.45778 1.36835
-35.7272 -1.72701 -1.342
18.5525 2.2739 -1.09163
-20.8371 2.00801 0.0855178
-65.1124 -0.0522631 1.44153
-62.5064 1.67053 0.961319
-0.320304 -0.686287 -0.0581235
-41.9737 -0.748293 0.342309
-53.0233 -0.927472 0.904307
-36.9086 -1.61169 1.67656
-26.376 -0.801873 -0.515001
314.836 -1.18081 -0.805113
-10.4271 0.982542 1.12285
30.0667 3.0155 0.592709
177.991 1.28713 0.754876
-39.9333 -0.769276 -0.759572
9.57335 -0.359819 -0.202052
-39.1284 1.21912 -0.595099
-12.6374 -2.01705 1.9095
-34.071 0.333793 -1.16517
-17.7026 -3.14974 0.367399
-12.5642 -0.745456 0.950454
-10.5888 0.49111 4.27092
-21.5237 0.137108 0.504762
-14.3386 -1.79058 0.891809
221.216 -0.708745 0.703218
-82.3772 1.79166 -1.21712
-11.1438 -0.306866 -0.0627622
301.729 -1.21197 -0.62398
-15.6268 1.30476 -0.701639
-55.4476 -1.32602 1.50822
-7.97513 0.363523 1.90893
-2.75323 1.87202 -1.18174
-41.9812 1.88725 -1.65247
-78.0664 -0.157972 -1.82922
-28.8069 0.808412 0.162895
19.1228 0.782881 -0.778837
30.1545 -1.11814 2.65411
-64.3871 2.01969 -3.22141
48.2566 -1.18168 -1.86035
448.026 -0.257164 1.05053
22.2098 1.28408 1.47201
-33.7062 -0.168543 0.778231
-24.856 1.00681 1.29267
-41.3077 0.0700908 0.0295732
-42.8241 -0.111146 -0.377065
-67.16 -0.910637 -2.46759
-33.2376 2.0477 -1.01913
-29.3887 1.37441 0.139662
11.5393 1.03873 1.40418
-26.4199 -3.24154 0.794506
-22.8476 -2.19673 0.927739
-64.2253 -0.0875832 -0.917111
-20.8174 1.55156 0.21295
-29.4257 1.47266 -0.391156
0.16653 2.3268 0.325652
0.0995285 2.66472 1.81085
-57.7372 1.86233 0.823797
-79.2581 0.972376 -1.25768
15.7998 0.0432156 0.00489541
-43.5284 0.338121 -2.77222
-22.3168 -0.537061 0.300564
-4.11602 1.26826 1.21168
-0.223104 0.20764 1.66215
-21.3997 0.651396 1.86776
-1.91646 -1.38608 -1.37342
-14.4414 1.5379 -0.948048
-66.4572 1.12329 -0.184201
-13.5664 -1.67883 -0.931009
-36.4078 2.80972 -1.21695
-1.90898 -2.31731 -0.579214
19.9792 0.215783 -1.93589
-30.0385 -2.67789 -0.0599453
-7.71554 -1.64417 -0.23744
16.6081 -1.49465 0.483189
-32.2112 0.139439 -1.14376
-83.6664 1.15631 -0.365701
-67.8285 -0.242737 -0.674566
-89.6647 0.809346 0.0830686
-39.5517 -0.878025 -0.670319
-12.9802 0.576208 1.14598
-5.74294 2.30837 0.970148
19.3334 -0.010093 0.666704
10.2161 2.5586 0.00925507
-22.7566 -0.0656135 -1.42149
-15.0722 -0.242829 1.50495
16.9818 1.14613 -0.666307
-2.22444 -2.92943 2.2614
-26.0648 -1.78913 -0.0698348


==> latex_data/vae/fashionmnist/pca/new/pos_altpd_neg-altpd.txt <==
-9.32993 1.29002 0.607636
-8.97823 -0.708944 0.351296
-8.98045 -0.868664 -0.166219
-9.22577 2.01966 1.68003
-10.0923 -0.0953932 -1.64246
-10.4669 -0.162099 2.59254
-9.09009 1.08297 -0.505881
-10.2487 1.43434 -1.37812
-8.70067 3.53142 0.183602
-8.16071 1.69624 -0.358438
-9.75127 -0.869791 -2.09244
-9.6811 1.36138 -1.03798
-10.0579 1.21932 -0.479208
-9.31619 -0.18348 1.46623
-9.46525 0.674792 -1.77785
-8.75221 -0.627847 -0.576551
-9.73966 -0.996052 -1.99837
-9.36672 -0.561498 -0.100674
-9.58235 -0.368493 0.389887
-9.57637 2.87818 -0.66295
-9.26859 0.810844 0.577243
-9.93182 -2.33501 0.113057
-9.51137 2.21702 -0.249598
-8.97134 -0.795566 -0.487428
-9.43971 -1.44039 -1.37308
-8.95332 1.21827 -1.66619
-9.22976 -0.136295 0.582716
-9.44172 -0.396723 0.906802
-9.63921 0.41312 -2.17921
-9.19844 0.900565 1.133
-8.7063 0.718803 -0.222798
-9.07528 -1.46434 -0.285726
-9.71264 1.04221 -2.04537
-10.1957 -2.49288 -0.886243
-10.1519 1.76464 -1.54691
-9.16101 -1.02927 -0.684455
-9.81284 2.21638 -0.784132
-7.76282 1.45795 -0.997334
-8.68369 2.31901 0.938683
-9.15742 -0.123608 1.79999
-9.47956 0.330638 1.088
-9.80612 -1.2885 2.40697
-9.24552 1.95299 -0.526643
-9.61596 0.554574 0.799191
-9.09015 -0.340831 0.506069
-9.1052 0.242122 2.52568
-8.94884 0.502788 0.488126
-9.43064 0.966312 -1.46539
-10.0041 -1.22143 -1.50308
-9.32169 0.198395 0.560828
-9.68788 1.62117 1.08385
-9.64025 0.229912 0.675704
-9.57613 -1.1733 -0.619143
-9.15425 0.923186 -0.179328
-9.99855 -2.59255 -0.524591
-8.75609 0.591986 -1.22192
-9.40147 -0.245667 -0.270571
-7.05159 2.42709 0.0445045
-9.97313 0.410977 -0.349034
-9.23693 0.0805039 0.0223925
-9.22526 1.0933 0.364051
-9.21973 2.08019 -0.376857
-9.31904 1.13666 1.20854
-9.53378 -0.512972 1.23488
-8.77991 -0.1655 1.06555
-9.1589 1.22925 -1.97506
-9.86729 -2.46077 0.317808
-9.68614 -2.00015 -0.413321
-9.29266 2.02479 1.3862
-9.2605 -1.36508 -1.22481
-9.48902 0.817492 -1.88619
-9.11398 0.964336 0.223679
-9.18956 1.41616 0.774712
-10.1144 0.263053 0.113777
-9.97682 0.61423 1.3588
-8.86212 0.726705 -1.28907
-8.63787 1.47066 1.16514
-8.85966 0.326046 -0.191476
-8.81974 2.40064 1.03721
-9.48041 -0.22685 0.129549
-9.20866 -1.85047 1.52011
-9.12181 -1.8432 0.0235639
-8.45605 1.2744 0.250467
-9.20011 0.518203 -2.46989
-9.10964 -0.705684 0.99161
-9.36761 1.56576 1.40796
-9.28488 -0.949918 1.78744
-9.58621 -0.237834 1.32922
-9.11283 2.47949 -0.223579
-9.1972 0.015937 0.311564
-10.225 -1.37801 0.416556
-9.19466 -0.225932 -0.411838
-9.19966 0.999581 1.26032
-4.32116 1.98419 1.51292
-9.13263 2.42185 -1.92142
-9.85003 -1.5482 -0.10149
-9.85995 -1.63269 -0.391345
-9.16963 0.357979 -1.67496
-8.96336 0.806912 0.253524
-9.11979 -0.905443 1.22382
-9.44761 -0.0147857 -1.03738
-8.98295 1.41122 0.413994
-9.20889 1.73478 1.30058
-9.84126 -0.0952331 -1.69824
-9.04022 -0.762638 0.990934
-9.39763 0.990524 -1.97851
-8.828 -0.643814 -0.306642
-9.39253 -0.976483 -0.60707
-9.63648 0.288401 -0.304448
-9.53477 -0.671432 0.802706
-9.44041 -0.392823 -1.25212
-9.1655 -0.0346392 0.641429
-9.88841 -1.4029 0.46935
-8.1478 0.52161 0.396177
-9.36939 0.483975 -1.90565
-9.38014 -0.997311 2.7497
-9.1444 1.55919 1.87809
-8.78532 3.36713 0.323252
-10.1003 -2.25565 -1.49679
-9.59211 0.707853 0.412167
-9.28559 -0.42745 1.38691
-10.269 2.55278 -0.516418
-8.82737 1.18724 0.389966
-8.99092 -0.819677 0.404111
-9.74862 0.815348 0.07379
-10.1665 -1.70258 -0.227491
-9.75409 0.429391 0.982661
-9.68563 0.0580903 -1.97214
-9.38315 1.35346 -1.30577
-9.51873 0.0986312 -0.0252132
-10.0884 2.77265 -1.79923
-9.0311 1.33396 1.89142
-9.43911 -0.676366 0.641396
-9.47468 0.063298 -1.78041
-10.1701 -0.896119 -0.69406
-9.54282 -0.35321 -0.463681
-9.80519 1.25124 -0.244849
-9.67942 0.240731 -2.39099
-9.48786 0.467607 -2.2917
-8.81011 2.20647 1.30684
-9.52774 -0.265544 2.58577
-9.36405 1.24902 1.26852
-7.01708 0.860443 0.275171
-9.20028 -0.147895 -1.53221
-9.40113 -2.00295 0.283384
-9.15464 2.28007 0.422231
-9.85301 -1.30497 -0.940987
-9.89242 0.705461 -0.150404
-9.13211 -1.18104 0.705741
-9.64594 -2.19718 1.26645
-9.57107 2.73165 -0.166744
-10.3377 1.45037 -1.43633
-10.1283 -2.46368 -0.435733
-8.32134 2.03878 -0.6217
-10.0506 1.53609 -1.81279
-9.73282 0.986471 -2.23198
-9.27582 0.953854 -1.99477
-9.53889 0.596367 0.854088
-9.55894 -1.33069 -0.290271
-8.67919 -0.342801 -0.0779835
-8.86033 0.172579 0.348
-9.16519 0.174268 0.749194
-8.85495 1.70602 0.911619
-8.80467 0.118439 -0.356686
-10.1434 -1.38577 -1.61365
-9.12864 1.73272 -1.32142
-9.07727 0.141376 1.68044
-9.19744 0.0849975 1.30921
-8.39968 -0.154604 0.589554
-9.7778 0.7185 -2.53096
-8.87585 0.798482 1.00529
-9.13808 0.431577 -0.00992756
-9.05885 0.23755 -0.17716
-9.95622 -2.58483 -0.602266
-9.36492 0.910594 -1.38171
-9.77458 -0.6643 -0.0253381
-9.20767 0.643133 1.35206
-9.40144 0.289084 -0.504801
-8.80455 1.09751 -0.99066
-9.16905 1.45342 0.728218
-9.7072 1.48309 1.80832
-8.8604 -0.874049 -0.356371
-8.64791 -0.169317 0.672257
-9.5414 1.3332 0.663021
-9.44277 0.125783 0.70875
-9.84128 0.437229 -0.173676
-9.9225 0.638059 -0.229544
-8.91679 -0.573377 -0.956622
-5.47627 2.47463 0.169366
-9.27162 1.57533 -2.62243
-9.60922 1.33684 0.266217
-9.18028 0.390173 -0.200696
-9.04049 0.660523 0.867817
-8.28771 1.99807 -0.820529
-10.0981 2.83839 -0.391296
-9.41417 1.85228 -0.946149
-8.95162 0.264255 0.512399
-9.95299 -1.09078 0.504086
-9.01562 -0.595311 -0.509602
-9.27286 0.895092 0.227887
-9.3242 0.250117 -1.78603
-10.0044 0.960615 -1.16194
-9.18375 0.333068 0.0584332
-9.41042 1.34843 0.137516
-8.91375 -1.29939 0.490154
-9.91769 0.769745 1.40547
-9.15819 -0.062125 -1.91168
-8.97722 -0.445067 -0.184684
-9.01204 -0.182933 -1.1763
-9.41813 -0.994318 -0.603583
-9.10307 -0.284405 -0.0317156
-8.96533 -0.786445 0.626419
-9.51744 1.9899 0.623547
-9.07901 0.717504 0.743266
-9.06497 -1.01684 1.35159
-9.53668 -0.572394 -0.266518
-9.5925 0.597237 0.846382
-8.98882 -0.213755 0.0253889
-9.33737 -0.957619 1.18901
-9.09039 -0.0496897 0.0339243
-6.71445 1.30942 -0.655515
-8.92349 -0.907721 -0.823942
-9.31598 -0.0894442 -0.595758
-9.95974 2.32348 -1.40232
-9.24038 0.58169 -0.75753
-9.86235 0.637538 -2.60902
-9.16907 -0.0684428 -0.167282
-9.64065 0.129401 0.877691
-9.51443 0.196419 0.145751
-10.3396 -0.612668 -0.968014
-9.41858 -1.13419 -0.929631
-9.35648 0.126575 -1.27579
-9.13255 -0.425285 0.30258
-9.87894 1.88757 -2.24251
-8.73313 2.62346 -0.115512
-8.74801 0.492987 1.15067
-9.73428 -1.3228 -0.94321
-10.2708 -1.56848 -1.5013
-9.39899 -2.29879 -0.837517
-9.59976 -1.96552 -0.93884
-8.29528 2.05962 0.865573
-8.87713 3.0409 0.789845
-10.5719 0.0457909 -0.311184
-10.0941 -2.25022 -1.51799
-10.6066 0.168552 -0.512138
-9.52108 -0.0182997 -1.13761
-8.92796 -0.179644 0.114102
-9.8075 1.3907 -1.57437
-9.4001 -0.442251 1.53461
-9.14208 -0.651183 0.0771672
-8.73978 1.42618 -1.33566
-8.83534 1.20919 -1.42373
-9.14575 0.517159 -1.16361
-9.05707 1.23408 -0.0360641
-9.78431 1.25978 -1.66027
-8.8925 1.34754 1.35249
-8.56794 -0.857839 1.91896
-9.04462 0.896082 -2.03846
-8.06878 1.5051 0.462398
-8.71579 -0.251505 0.492148
-9.74886 -1.95776 -1.96345
-9.90349 -1.06686 1.20301
-9.64772 1.35929 -0.830278
-7.56443 2.40503 -0.315226
-9.55996 0.618731 -2.04853
-9.13733 0.235303 -0.0700585
-9.32973 -0.252708 -1.61988
-9.5477 0.426121 -0.388031
-9.77602 1.62292 -1.75895
-9.31892 0.400016 0.395065
-9.11028 -1.42121 -1.5311
-9.59878 -1.55299 0.0437523
-8.69113 1.7818 1.7033
-9.5573 -1.35602 1.26398
-9.18353 0.998628 -0.681576
-9.72323 -0.787104 -1.2441
-8.93063 -1.42356 0.60933
-9.59664 -2.17258 -0.592114
-9.04242 2.89509 0.711074
-9.51934 0.241484 1.52393
-9.7652 3.53352 -0.475049
-9.0234 0.536835 0.776361
-9.23514 -0.429385 2.42496
-9.005 0.743194 0.407575
-8.70326 1.22306 -0.264084
-9.08501 2.41994 -0.477234
-9.25598 -0.0733362 -0.0968229
-9.78854 -0.993871 1.66497
-8.90341 1.42641 1.64111
-9.0122 -0.864637 -1.36219
-9.75489 -2.34016 0.0507307
-9.50397 0.0896295 0.102762
-9.77186 2.79906 -0.340692
-9.39617 -1.53599 -0.790465
-8.83352 -0.520558 -0.113066
-9.19841 -0.849136 0.234424
-9.61154 0.77953 -2.87177
-9.16525 -2.00574 0.574315
-9.25345 0.524507 0.948691
-9.57935 2.99787 -0.0960904
-9.90195 0.749443 -2.06315
-9.77005 0.236399 0.684353
-9.09126 0.220961 1.22725
-9.47465 -1.46548 -0.135907
-9.51272 1.05598 -2.18566
-9.96705 0.0442917 -0.85476
-8.96326 -0.0692115 0.310011
-9.98163 -0.995073 1.09873
-9.56942 2.13063 -0.8596
-9.78749 -2.71312 -1.82052
0.248203 3.67405 -0.195422
-9.11201 -1.18534 1.21674
-9.26015 -0.146649 -0.342662
-9.89103 -0.963929 -0.981013
-9.36754 2.14265 0.798359
-9.94209 0.448128 1.28886
-9.35649 1.31129 1.24622
-9.89311 -1.01656 0.700911
-9.9907 -1.66101 -0.398502
-8.66023 2.07094 -0.0188641
-9.61007 0.79251 -2.05072
-10.0896 0.271929 -1.28114
-9.41384 1.67162 0.617469
-8.91235 -1.55843 0.648564
-8.94907 -0.797524 -0.123163
-9.08053 -0.0322232 0.106322
-9.33995 0.582631 0.0997089
-9.3795 -1.60078 0.0337229
-8.38445 2.04164 -1.29887
-10.0793 0.319102 0.352526
-9.33365 -1.30025 -1.05653
-7.86458 1.21857 -0.937332
-9.24866 0.441367 -1.71762
-9.56244 -1.33449 -1.66219
-8.09116 1.36322 -2.0908
-9.20478 2.40176 0.305977
-9.66118 -1.28412 1.21968
-9.88771 -0.177259 -0.62807
-9.37107 0.425226 -0.300811
-8.5007 0.734324 -1.77176
-9.75717 0.754888 0.727384
-9.49484 -0.281122 -1.4377
-9.55108 -1.36897 1.35396
-9.49794 1.15716 1.00669
-9.31985 1.30581 -2.53261
-9.31643 -0.751624 -1.36794
-9.30997 1.03718 0.789686
-9.50437 1.05061 1.68349
-10.5745 0.132184 0.249749
-9.35988 0.87459 -1.94293
-9.74154 0.481361 -2.58437
-9.46238 -2.32574 -0.0225671
-9.53759 0.527204 -1.31164
-9.327 0.287815 -0.125086
-8.90856 0.520583 -0.635857
-9.00397 0.312277 0.21131
-8.46211 2.11621 1.21252
-9.09741 -0.713275 0.751645
-10.1803 -2.20613 -1.33907
-9.53113 2.10779 1.7556
-9.13313 0.257392 -1.38658
-9.20411 -0.600346 0.627524
-9.36157 -0.733652 1.39244
-10.2967 0.223496 0.322001
-9.75695 -2.08932 0.848588
-9.86988 1.94564 -1.73195
-9.20539 0.32962 0.668148
-8.9931 0.666227 -1.12872
-9.76118 0.545939 -2.32441
-9.34753 1.46993 2.34732
-10.0413 0.888052 -2.20715
-9.32725 1.86826 1.08784
-9.76616 -2.34581 0.269578
-9.32117 -0.467683 -0.698843
-9.44929 1.43274 0.490832
-8.95506 -0.250402 0.0383202
-10.0497 -2.4734 -0.275432
-9.48862 -0.270837 -0.00458749
-9.85403 -0.782746 -0.696356
-9.99763 -1.63277 -0.801096
-8.80675 0.82141 0.0781874
-9.38041 0.499764 1.03059
-9.36997 0.127043 0.947384
-9.09802 0.0145408 0.255543
-9.53345 0.527332 -2.42433
-9.63159 -0.221559 -0.936782
-9.14542 1.66785 2.84229
-9.56888 2.19708 0.0796713
-9.24584 2.53325 0.162116
-9.98641 1.98126 -0.921543
-8.23775 0.218313 1.30497
-9.7619 -0.391648 0.816302
-9.80458 -0.877828 -0.528378
-9.13196 2.74427 0.467628
-8.88471 0.506851 0.829686
-9.64723 -1.62089 1.11838
-8.89664 2.03582 0.0242175
-8.09334 1.46194 -1.29553
-9.22802 -0.940028 1.4793
-9.21785 1.02136 1.74457
-9.57895 -0.146223 -0.216797
-10.2555 -1.32466 0.13821
-9.39649 0.199553 1.39791
-9.37018 3.10384 -0.356908
-9.90633 -1.83844 -0.240185
-9.42585 1.41132 0.0129425
-9.80434 0.474453 -2.02459
-9.39007 -2.82364 0.669888
-9.2177 1.03564 0.0936378
-8.82952 0.758612 -0.0732089
-8.84735 1.72989 0.695093
-8.80207 0.387514 0.421456
-10.1326 -2.31035 -1.60226
-9.36975 -1.46967 -0.257638
-9.45643 -0.0238088 0.678061
-9.67392 0.336553 -1.52085
-9.27495 -1.87174 -2.04321
-9.10275 0.740624 0.681772
-8.80656 1.28486 0.514153
-9.2442 1.89553 0.725996
-8.9868 -0.377316 -0.153726
-9.56736 0.15867 1.73406
-9.89682 -1.58435 -0.180701
-9.16573 -0.729589 -0.455547
-8.92711 -0.525096 -0.262978
-9.12504 -0.601613 0.791957
-9.02134 1.26855 0.292031
-9.79185 0.470384 0.868849
-9.8366 0.736869 0.16821
-9.29037 -1.35392 -0.994015
-9.96768 -0.940556 0.473052
-8.84978 1.18696 -1.73892
-9.66817 0.0625961 -1.59946
-9.86738 -0.215124 -0.0163678
-9.08444 1.04093 1.04563
-9.68165 0.24367 0.924797
-9.49457 0.543801 -2.07589
-9.68985 0.0175211 -2.12444
-9.48006 2.29258 -0.570871
4.06426 1.08495 -0.0933897
-9.44091 -1.05545 1.28841
-9.58841 0.490252 -1.70582
-9.79299 -1.18871 -0.950821
-9.77092 0.0401767 0.00657264
-8.97362 1.05082 -0.213775
-9.62532 1.8645 0.0944125
-9.67052 -0.119954 -1.28733
-9.21328 -0.246085 -1.1223
-9.05771 -0.895562 1.34242
-9.37463 0.735001 0.163295
-9.52874 3.20647 -0.195085
-8.44792 1.97773 -0.7718
-9.60418 -0.133246 2.44067
-10.0172 0.0281421 0.708475
-8.08911 2.3073 0.899085
-9.59141 0.414965 -1.95838
-9.84041 0.350136 1.36199
-9.28128 1.41712 1.88478
-8.85867 0.356537 0.218106
-10.0979 -0.530489 -2.13713
-9.60272 0.927205 -2.30376
-8.56426 2.29471 0.720483
-9.63115 -1.24315 1.30063
-8.96955 -0.204091 -0.0140384
-9.59242 -0.109984 -0.499183
-9.52271 0.628944 -2.08592
-9.40006 -0.851257 0.371959
-9.29891 0.116621 0.310048
-7.48697 1.98119 -0.781072
-9.18113 -1.42214 0.00150385
-8.95982 2.64567 1.43993
-9.13932 -0.671346 -0.550751
-9.62931 1.26768 0.471408
-8.84356 -1.25591 0.831688
-9.28054 -1.14574 -0.267302
-10.21 -1.51742 -1.61712
-10.042 0.344064 1.32883
-8.8467 2.27322 -1.36347
-8.11647 1.09766 -0.574106
-9.37829 1.53636 1.22136
-10.1472 0.858678 -1.64871
-9.50465 2.65886 -0.560726
-9.63275 -0.716425 0.511814
-8.59585 0.721223 0.337758
-9.19069 0.057005 0.509423
-8.88569 -0.704127 -0.852857
-8.99723 -0.0107989 0.525075
-8.52291 1.30033 -1.22919
-9.91576 2.24047 -1.08992
-9.29334 -0.380473 -0.344591
-8.96183 0.489398 0.794293
-9.7502 -1.91844 0.658294
-10.1578 -1.50158 0.899419
-9.43671 0.621972 1.06603
-9.51046 1.07079 -0.151901
-9.59296 0.714122 -0.967799
-9.3543 -0.851977 -1.53585
-8.95065 -1.6128 0.875113
-9.08635 2.62305 0.807255
-9.24993 -0.924341 1.09337
-8.7241 2.34995 1.0849
-8.82673 0.971548 1.13977
-9.74535 -1.21567 0.0816774
-10.1266 0.163508 -0.271856
-9.84539 -1.01334 -0.534462
-9.55712 0.973391 -2.49676
-9.2875 -0.349007 -1.1725
-10.1155 -1.96863 -0.629129
-9.99528 -1.93448 -1.26817
-8.9229 0.696183 1.27862
-8.66649 1.09236 0.00729187
-8.88619 2.16261 0.0893039
-10.4929 -1.21803 0.833289
-9.71401 0.256573 0.572174
-9.37583 2.51458 -0.870236
-9.17002 0.488462 0.795638
-9.66917 1.06298 1.09844
-9.52834 0.817638 0.00472819
-9.0518 0.121377 -2.19721
-9.22727 -1.10679 -0.787581
-9.28517 -0.243649 -1.44824
-9.57107 -1.59995 1.82976
-9.12968 0.650498 -0.28755
-9.47768 -2.07254 -0.196374
-9.09956 0.145865 0.427312
-9.45371 0.824679 -1.20112
-8.85897 2.47873 0.819336
-9.3685 2.58775 -1.08156
-8.74474 2.59714 -1.10953
-9.12623 -0.463945 0.445934
-9.66316 -0.941708 -1.7647
-9.21024 1.36212 0.42895
-9.51135 0.770307 0.840318
-8.89905 0.245321 0.88309
-9.09642 0.823207 0.27308
-9.63938 -0.967762 0.892895
-9.48137 2.86615 -0.62942
-9.74503 0.342185 0.303559
-9.28326 -0.141907 1.19385
-10.4459 0.0653403 -0.304286
-9.06581 0.773243 0.345923
-9.92373 -2.21694 -0.76766
-9.23001 -0.250876 1.42371
-9.42939 -0.0991262 0.431692
-10.0392 0.0879347 -2.00225
-9.48826 0.75983 0.76422
-9.27889 -1.43868 -1.42729
-8.93913 -0.253332 -0.385293
-9.77867 1.57854 -0.941542
-9.31491 1.4773 -0.689872
-9.0401 2.85278 0.872348
-8.77653 0.416285 -1.53068
-9.80473 -0.12458 1.68503
-9.3579 -2.30302 0.600164
-8.93211 2.34532 1.4963
-8.59525 0.540741 0.91602
-9.24165 -0.913855 2.46655
-9.30357 2.13115 1.41493
-9.83574 -2.43571 -0.00148067
-9.28823 2.05265 -0.0456131
-9.4213 -0.978728 -1.62675
-9.32569 1.60813 0.918519
-9.40417 -0.597233 0.284202
-10.5125 -1.77086 0.0199238
-9.61763 -0.749932 2.24751
-8.65123 0.321243 -0.697785
-8.97438 -0.935037 -0.633779
-6.42261 1.9576 0.137147
-9.70263 -1.16417 -1.23662
-9.1687 -0.576506 0.187612
-10.212 -1.89643 -0.970055
-9.26156 0.0500885 1.08052
-9.09724 0.4548 0.192595
-9.8857 -0.803825 -0.629085
-9.43984 0.639254 0.347461
-9.53364 1.49773 -1.06206
-9.23169 2.15616 -0.50382
-9.17865 0.719336 0.807263
-9.42074 -0.359591 -1.20632
-9.17111 2.34545 0.423123
-9.3068 1.5219 -0.316526
-9.71437 2.04623 -0.957411
-9.49745 1.08751 1.58277
-9.17177 -1.2831 -0.344069
-9.13222 -0.472339 0.741496
-9.27586 0.632846 -0.597924
-9.89558 0.249896 0.293911
-10.1557 0.80541 0.450757
-9.63811 0.967581 -1.23692
-9.26451 -0.671067 -0.0448188
-9.10715 2.26018 0.650777
-9.59163 2.21312 -0.440103
-9.24304 1.72521 0.255115
-9.33933 2.47152 0.18779
-9.46234 1.03809 -1.776
-9.15552 -0.373581 1.09308
-9.44628 -2.0745 -0.775083
-9.01326 0.986352 1.09904
-9.38692 0.173224 1.4879
-9.12354 2.1277 -1.65228
-8.97914 0.443764 -1.56819
-9.15912 -1.5498 0.731251
-9.66443 1.91058 1.47631
-8.52611 2.60501 0.978297
-9.75105 1.1442 -1.6763
-8.83087 0.939732 0.192053
-9.43983 1.09642 -0.103965
-9.34292 -1.71133 -0.659188
-9.319 1.41504 0.624303
-9.43116 -1.5406 -0.977818
-9.61367 -0.806549 -0.350115
-9.06762 1.68753 1.23296
-9.87293 -1.1145 -0.343461
-9.42483 -2.02975 1.76856
-9.52012 -1.91954 0.800815
-9.44707 1.52114 -1.63891
-9.62563 -1.34582 -0.368966
-8.83753 0.494327 -0.9324
-8.94037 1.67639 1.48184
-9.88708 2.89305 -0.874745
-9.55057 0.969613 -1.80902
-9.29721 1.26133 -2.37037
-9.03589 1.3357 -0.796836
-9.80021 -0.901967 0.887407
-9.64091 2.55041 -0.293277
-10.0147 0.299205 0.528942
-9.179 1.95182 -0.820376
-9.0982 1.45369 -0.660352
-8.83757 -1.24691 0.233478
-9.91983 -1.25749 -0.438241
-9.34098 2.5852 -0.322378
-9.38513 0.0976259 2.69756
-9.38241 -0.523839 -0.235945
-9.16462 0.886128 1.22781
-9.564 1.80582 -0.72606
-9.16372 -1.0924 1.23422
-9.57426 -0.32082 1.24891
-9.6297 1.02458 -2.36436
-9.63286 -1.00558 0.103933
-9.48513 0.217575 -0.0552952
-8.68578 1.23053 1.7381
-9.82324 -1.09125 -1.78709
-9.40637 0.410015 0.427207
-9.87858 1.56343 -0.488813
-8.52757 1.89363 1.11367
-8.85878 0.0795113 0.736362
-9.36077 1.77895 0.358197
-9.39569 -0.201406 1.5517
-9.28104 0.864926 0.768033
-10.2381 -2.04977 1.08435
-4.18126 1.68046 0.503975
-5.5174 2.4968 0.35965
-9.30984 0.357884 0.306453
-9.65392 0.683854 -1.81919
-9.52717 0.799303 -2.32815
-8.70379 -0.38756 0.55757
-9.3068 2.09229 0.363998
-9.12589 0.0414533 -2.46919
-8.87629 0.758973 -0.512208
-8.10249 0.745203 0.105753
-8.58542 0.56561 1.25725
-9.46392 -0.081843 0.449856
-9.3161 -0.239438 0.206083
-8.88739 0.650228 0.444579
-9.4681 -1.71317 1.97284
-8.68627 0.175484 0.160032
-9.14992 -0.0571516 0.880733
-3.58759 1.42716 1.19755
-9.91368 -1.61817 -1.34599
-9.61307 -0.0438295 -0.766589
-9.67304 1.34307 0.671495
-9.14912 -0.494801 0.99124
-9.7749 0.532273 -1.98543
-8.50842 -0.664465 -0.257041
-9.02219 0.746047 -1.25979
-9.0022 -0.550202 -0.460472
-8.94065 0.72387 1.13534
-8.72545 2.20809 0.884912
-9.58406 -1.17168 -1.21237
-9.42592 0.875603 -0.832675
-9.24346 -0.160261 0.377241
-9.77994 2.93071 0.812158
-9.28226 2.16557 0.254946
-10.3006 -2.74448 0.878071
-9.17835 0.0363897 -2.45586
-9.42113 -0.0778859 -0.0180911
-3.41048 3.15974 -0.641518
-9.0617 0.52214 0.882321
-9.19469 -0.623479 1.41142
-10.0684 -1.00136 -1.55738
-9.21062 0.468733 0.504898
-9.10158 1.70517 -0.575077
-10.3179 0.0513491 -1.46586
-8.9436 -0.220502 -0.187474
-9.00869 -0.978202 1.16069
-9.34645 1.68916 0.407869
-8.95454 -0.657396 -0.508204
-7.83523 2.4214 0.602941
-9.23352 -2.14293 0.917554
-8.92183 1.74631 -0.498235
-9.4176 2.76686 -0.00313683
-4.08904 0.986233 2.1692
-9.56118 -0.191476 0.288207
-9.41167 0.508451 0.63743
-9.00691 -0.286001 0.953609
-9.37435 -0.587927 1.10166
-9.32732 0.29609 -1.76021
-8.95852 -1.10301 -0.120605
-9.2251 1.75813 -1.47296
-8.73175 2.95514 0.784721
-10.1632 -1.66232 -1.30555
-7.41984 2.07024 -1.34755
-8.1658 0.925903 -1.36139
-9.27973 -0.061548 0.834562
-9.10803 0.271059 1.50933
-8.77858 0.82057 0.25512
-8.426 2.2971 -1.24333
-9.75208 2.19195 -0.33843
-8.78003 0.494208 1.24754
-10.9983 2.40106 -1.5998
-9.71212 0.961174 1.60805
-3.40617 2.21923 3.36266
-9.13942 0.84176 0.167133
-9.24509 1.18499 -2.49639
-9.70266 2.93861 -0.868625
-9.25288 2.89903 -0.4263
-8.6706 0.187995 1.00759
-9.07794 1.22877 -2.11413
-9.08463 0.354103 -0.390905
-9.1391 -1.83214 -2.12444
-8.82917 1.51143 2.26773
-8.79888 1.24912 3.47847
-9.38486 0.737812 0.532456
-9.07415 0.345395 0.805113
-9.46367 0.928418 1.80918
-9.22295 2.11112 -0.577953
-9.5826 -1.92497 -0.557846
-9.0145 0.581817 -0.68131
-8.8704 3.16682 0.568818
-8.78801 -0.963247 0.38069
-9.35201 1.18017 -2.08752
-10.1512 1.64955 -1.89278
-9.15932 -0.878181 -1.04944
-9.08189 1.32355 1.46799
-10.2543 -2.1034 0.39786
-9.21521 -1.10456 0.452237
-9.08589 -0.126627 -1.2583
-9.46483 0.596153 -2.10976
-9.3327 0.000581069 0.916552
-8.2142 0.780295 -1.09544
-7.17756 2.61604 -0.166465
-8.87018 0.933959 1.71543
-9.47278 -1.21002 1.23964
-9.42052 1.69341 2.82712
-9.30719 1.84083 -0.581659
-8.99221 -0.563226 2.45027
-8.82566 1.41889 -0.299765
-9.32386 3.29676 0.14601
-9.59814 1.41189 -1.32336
-9.20061 -0.685806 0.412151
-9.99816 1.02583 -0.212315
-8.97307 0.145913 -0.279592
-8.8841 3.00953 0.223206
-9.87343 -0.172615 -1.35164
-8.83994 1.45305 1.20403
-9.8047 0.332884 2.24011
-9.66289 -0.313314 2.76783
-8.95879 -0.617644 0.231784
-9.8475 -0.235778 0.646406
-9.04701 1.31765 1.22959
-9.35093 -2.07061 0.670068
-9.67259 0.160379 -0.412018
-9.65298 -0.690259 0.364483
-9.21808 0.970468 -0.647761
-9.85654 -0.00633004 0.893181
-9.38641 -0.154485 -1.67448
-9.17997 2.16047 0.197295
-9.7123 -1.08147 2.11034
-9.05603 0.867789 1.15598
-9.86942 0.540128 0.677663
-9.25594 0.972079 -0.813136
-8.30674 -0.185787 -1.07557
-8.87605 -0.140387 -1.02282
-9.06064 1.37934 1.82653
-9.40354 -0.363991 -0.432965
-9.03413 0.360641 -1.45546
-9.17377 0.487301 0.0744708
-9.82477 -1.72437 -0.0053346
-9.20893 1.17562 2.91288
-9.77465 -0.983248 0.358567
-8.95251 -0.311697 0.930535
-10.181 1.28662 0.01462
-9.91485 -0.152871 0.768719
-9.04496 0.367388 0.408069
-9.23557 1.418 -1.74744
-10.0181 -1.92301 0.521818
-8.8384 3.08733 0.0124496
-9.96862 0.427711 -0.930312
-9.19487 2.07083 -0.396043
-10.1192 0.978534 -0.839363
-9.83779 0.578033 -2.22812
-8.51415 1.30239 0.0284702
-8.75872 1.01213 1.25267
-9.81181 -0.0519087 1.63719
-9.85736 0.628209 0.27347
-9.50832 0.941401 -2.18167
-9.8712 -0.879679 1.79755
-9.68318 -0.523642 0.599497
-9.35955 2.36832 -0.275576
-9.80405 0.171251 -1.48223
-8.53493 0.729948 -1.88478
-9.98819 2.36692 -0.833795
-8.9636 1.51566 -0.520745
-9.73636 1.23823 -0.488286
-10.1992 -1.58817 -0.726642
-7.61649 2.66743 -0.471194
-9.32143 -0.630246 -0.536675
-9.78948 1.93652 -1.50454
-8.72335 -0.964555 -1.23292
-9.92745 -0.657246 2.04833
-9.88871 0.689893 0.881481
-9.04969 1.36014 -0.762952
-9.36918 0.546731 1.27295
-9.28694 0.363211 0.900373
-10.1981 0.885182 -0.285504
-8.94112 -0.735764 -1.40476
-9.40662 1.45546 0.0719324
-9.30396 0.942924 -0.344071
-9.67991 0.234472 -0.12856
-8.2601 -0.93436 -0.123505
-9.29914 0.748155 0.696499
-8.99635 2.7421 0.52558
-8.9398 -0.491627 0.741224
-8.85496 -0.11358 0.0519521
-8.89317 -0.422972 -0.0522497
-8.03229 1.21237 1.03286
-9.04713 0.2653 -0.101026
-9.9958 -2.49215 -1.08373
-9.13143 2.37222 1.97345
-9.85232 0.373313 0.0296324
-9.17674 1.69178 1.05948
-10.2643 -2.45608 -1.09409
-9.13472 -0.362239 0.620962
-8.76336 2.48607 0.735705
-10.6526 0.95564 0.923946
-8.71023 1.61675 -1.29947
-9.10302 -0.358346 0.551346
-8.95609 0.98355 1.04693
-9.3633 2.12383 0.618563
-9.17833 0.425638 -3.01926
-9.58889 -0.728233 0.454368
-8.99332 2.70708 0.866286
-9.91783 2.1087 -1.39042
-9.87628 -1.84698 -0.728578
-8.80027 -1.00131 0.390997
-9.00825 -0.149187 0.434308
-9.29321 0.656597 2.44165
-9.09852 0.0306152 0.270572
-9.40433 0.693319 0.107638
-9.02067 -0.328351 0.433339
-10.2275 -1.15663 0.669247
-9.58182 -0.821185 -0.846359
-8.61512 2.1695 0.515732
-9.90483 -0.0751958 -0.106078
-8.41494 2.44141 0.954138
-9.68492 -1.15993 0.317941
-9.78068 -1.39171 2.20555
-8.9842 -0.148507 1.2888
-9.58174 -0.0536274 -1.25201
-9.65583 0.449695 -2.4586
-9.44994 2.80503 0.592473
-9.1903 1.06974 -2.07977
-9.76479 0.646143 0.25686
-9.84522 -1.45918 -1.16239
-9.27096 1.41026 0.079176
-9.60462 -2.37643 -0.0483959
-9.73329 0.754843 0.736781
-8.81085 -0.394028 -0.239278
-9.25104 -1.68556 0.50769
-9.7104 0.517506 0.0462795
-9.17135 0.74116 0.815712
-8.9951 1.83115 0.18907
-9.14228 -1.6186 2.0245
-8.90324 -2.11969 0.124689
-9.68927 0.811656 0.507307
-9.09175 -0.370236 -1.47831
-9.56018 0.430814 0.0971151
-8.90341 0.972663 0.989043
-8.97316 0.338874 0.371813
-8.90027 -0.593734 -0.917856
-9.09667 0.0206447 -1.31675
-9.00994 1.37837 1.69337
-9.47178 -1.02212 -0.316118
-8.73974 0.888196 -2.06115
-10.4489 -2.25316 -0.507045
-9.21569 0.117165 -1.4709
-9.61495 0.635677 -2.01445
-8.89463 0.848693 0.403766
-8.68204 1.62258 0.398511
-9.15704 -0.671584 -0.159917
-9.43495 0.519382 0.564272
-9.62411 0.593804 -1.79336
-9.14582 1.39201 -0.118497
-9.64693 -0.000703647 1.26357
-8.47719 -0.414779 0.0201001
-9.03311 -1.01363 0.70563
-9.46675 1.24385 1.62948
-9.2714 0.375705 -2.08144
-9.55422 -2.19217 -0.664982
-8.87962 1.79379 0.797398
-8.71684 2.68063 0.330081
-10.2306 1.81524 -1.41971
-9.93098 -0.581936 0.333786
-9.11174 0.289918 -1.1355
-9.68576 0.967191 2.28959
-7.63614 2.45916 -1.25752
-9.5693 1.63709 -1.75092
-9.38275 0.696606 1.53471
-9.56281 0.967312 -2.64613
-8.79705 -0.453203 0.097672
-9.28545 2.125 -0.0717745
-9.32499 0.832938 0.786257
-9.50786 -0.151451 -2.22259
-8.89089 -0.583137 0.238874
-8.12512 1.29075 1.01824
-9.76383 -1.68137 1.43548
-9.1383 -0.320217 0.203331
-7.48847 2.26277 1.58248
-8.12191 0.810352 -0.758413
-9.40526 -0.654155 0.674
-0.866436 2.90508 -0.731266
-9.38298 -0.0613152 -1.54803
-9.97657 -1.79559 0.349595
-9.49599 1.60272 -0.291735
-9.48234 1.30532 0.803569
-10.1226 -1.95668 -0.255587
-9.36049 0.158297 0.0140596
-9.67761 2.65132 -0.372474
-9.6751 -1.7154 -0.159343
-9.46153 1.94539 -0.433032
-9.50352 1.23752 0.804864
-9.25971 -0.445793 -1.03814
-8.6983 0.999579 0.25911
-9.05465 1.01242 -2.13448
-9.16922 3.16481 -0.341827
-9.14106 2.11444 0.153015
-9.58739 0.322752 -1.96674
-8.7851 -0.717204 0.672684
-9.67283 0.778051 0.55062
-9.01187 -1.0938 -0.175722
-9.73423 0.428155 -0.0759771
-9.43488 0.841718 0.362513
-8.95707 -0.598033 -0.58982
-9.26489 -0.712174 2.71959
-9.15853 0.308484 0.71908
-9.13516 0.75885 1.55252
-9.81663 -2.59105 -0.960342
-8.73169 0.851285 0.381217
-9.52007 0.5941 -2.11874
-9.56627 -0.679797 0.804026
-9.07486 0.446424 0.3208
-9.63604 -0.838847 0.385243
-9.30054 0.65448 -2.14145
-9.05058 -0.832381 -0.748149
-8.90851 -0.603178 1.71476
-9.02725 0.990627 1.64774
-9.38719 1.12486 1.43446
-9.44514 1.40352 -0.0455932
-9.37214 -1.55041 1.83683
-9.02489 1.27969 1.34816
-9.53474 -0.0559789 -2.61715
-9.22561 -1.63148 -0.332011
-9.67106 1.57501 -2.34311
-9.34716 0.523889 1.07519
-9.58235 1.31925 -1.51321
-9.84641 1.98231 -0.3224
-9.46083 -0.285412 0.530094
-9.55413 -0.304446 -1.90689
-9.39882 1.63448 2.18212
-9.27075 1.50906 1.97967
-9.60822 0.335028 -1.94837
-9.13864 0.979763 0.41665
-9.73253 0.669899 1.27264
-9.20161 1.46472 0.473204
-9.65283 0.790722 0.383645
-9.56459 -2.04862 -1.78521
-8.61475 2.55296 0.758163
-9.19953 0.274496 -2.33768
-9.40175 -0.741068 0.736791
-9.91713 2.12088 0.190759
-8.86379 0.238846 0.266757
-9.31567 -1.26153 1.28057
-8.98351 1.10022 -0.959602
-9.38035 -0.242995 -1.86024
-9.4439 -0.267858 0.598867
-9.49718 0.647179 -1.75066
-9.11726 -0.690934 -0.612078
-9.82609 0.195851 0.911363
-9.0294 0.0771438 0.223907
-9.16094 0.942691 0.39323


==> latex_data/vae/fashionmnist/pca/new/pos_altpd_neg-neg.txt <==
18.4498 -0.493174 0.593382
18.6366 -0.447991 -1.08541
18.9371 0.193727 0.376912
19.2238 1.34725 0.344564
18.6752 1.81987 -0.781178
18.4794 0.244502 -0.277102
19.0906 -0.0960712 0.210038
18.503 -1.61342 0.47688
18.6674 2.26593 -0.810225
18.6206 -0.291644 -0.447213
18.2894 -0.945741 -0.857401
18.5529 -0.628707 1.85323
18.5803 0.898743 -0.554088
18.928 2.11629 0.164208
18.6719 -0.0944836 -1.11491
18.7944 1.38762 -1.17143
18.4522 -1.84766 -0.598053
18.362 -1.53189 1.78118
18.5817 -0.456124 -0.237682
18.8907 0.114638 0.303844
18.7402 -1.10689 0.565074
18.6578 0.775476 0.252845
18.6643 -2.11492 -1.46682
18.4436 -0.236784 1.51784
18.4321 1.28183 -0.113932
18.7684 -0.669977 -0.674368
18.6874 -0.815426 0.595829
18.6394 -2.08802 -0.543777
18.6759 1.76205 -1.24566
18.1896 -0.384551 -1.15452
18.6976 1.38254 0.491554
18.4539 -1.11962 -0.252257
18.7788 2.76548 1.96697
18.5005 1.25297 1.58874
18.3899 -0.937831 0.323715
18.6711 -0.538293 0.0815602
18.7167 0.360032 -0.171748
18.4191 -0.610217 2.98751
18.4874 -0.81906 0.229115
18.4957 -0.326762 -0.956866
18.4555 -0.796074 -0.944218
18.6162 -1.88271 0.107977
18.4492 -0.506715 -0.733595
18.4942 -2.14388 -0.0391361
18.9739 -0.754767 0.841247
18.571 0.643474 -1.80788
18.6828 0.158903 0.340907
18.5242 -0.0782752 -0.821469
18.7025 1.67803 -0.404994
18.3894 0.887531 2.00305
18.6234 -0.196758 1.66052
18.2407 -0.85994 -1.69724
18.9057 0.165446 -0.288497
18.5434 -0.711132 0.284692
19.1095 1.64428 -0.211073
18.9543 -0.960642 0.286003
19.2542 -0.270355 0.833398
19.0159 2.03818 -0.529289
18.5274 -0.701512 -0.263628
18.749 0.0490016 0.935726
18.7575 0.604901 -1.88518
18.8513 0.843433 0.500071
18.6236 0.081017 -0.68966
18.9377 1.19154 -1.56337
18.7332 1.65965 0.211801
18.7784 1.06163 -0.121362
18.3558 -0.684888 0.410756
18.8438 0.24911 -0.184988
19.1409 1.78651 0.0467361
18.7138 1.68454 -0.993524
19.1982 0.533036 -0.454906
18.6752 -0.577609 -0.575762
19.0511 1.43144 1.81627
18.3758 1.2944 0.164783
19.2133 0.692859 -0.791675
18.8765 0.536594 -1.65157
19.0988 1.0167 -1.20878
18.5169 -0.821142 -0.279295
18.4876 1.60802 0.74418
18.7796 0.644413 0.110067
18.6393 0.814851 1.05417
18.5635 0.553638 1.57894
19.0194 1.22854 0.601258
18.6037 -0.0353678 -0.342932
18.4999 -1.82664 0.0212146
18.3337 0.335437 1.10007
18.4977 -1.36074 -0.613371
18.8915 0.742065 -2.00159
18.6185 0.426449 0.877484
18.4113 1.62231 2.6917
18.6532 0.892775 -0.837154
18.5792 -2.46684 -0.0941944
18.7681 -0.792775 -1.70216
18.342 -1.12002 0.659826
18.9645 0.906948 0.767553
18.6964 0.106019 0.268281
18.6543 1.02734 -1.661
19.0477 1.76352 -0.617265
18.8432 -0.00528307 1.45643
19.009 1.21396 0.57795
18.5154 -1.64712 0.981718
18.9766 -0.324664 0.101151
19.1071 0.120154 -0.349461
18.9043 2.36761 0.0115095
18.5823 1.79215 -1.64042
18.5086 -0.655683 3.1149
18.8165 -0.431404 0.859353
18.3059 -1.19378 2.49272
18.5822 0.463051 0.745229
18.9554 -0.0442557 -2.12789
18.8405 0.816271 2.02088
19.0244 0.811082 0.246119
18.5586 -2.43906 -0.221063
18.6973 1.64999 -1.40952
18.996 2.29601 -1.72503
18.3238 -1.44234 2.07816
18.9091 0.324339 0.20443
18.5134 -0.514363 -0.14296
18.3139 -0.598582 -0.577266
18.4896 0.0231276 -0.814066
19.1343 -0.896534 -1.02093
19.0977 1.13797 -1.45541
18.7959 -0.727171 1.61717
18.9609 0.0251062 -0.913442
18.751 -1.19769 -0.910531
18.5022 -1.34107 1.09161
19.2034 2.06741 -0.11117
18.5428 -1.8524 0.324908
18.3805 -1.52921 -1.05389
18.8615 -0.0155725 1.72274
18.7674 -0.662665 1.10076
18.7609 1.36799 -1.79752
18.6801 1.55889 0.542166
18.8252 -1.99669 -1.0097
18.7627 0.732901 -0.404283
18.5261 1.32332 -0.697999
18.7895 -1.40663 -0.475328
18.0018 -0.904821 -0.545267
19.2322 1.75945 -0.460629
18.6871 0.621503 -1.28617
18.3523 -0.0491291 -1.21224
18.7408 -0.414942 0.582546
18.9546 0.934581 0.957736
17.9697 0.213374 0.268397
18.0974 3.39317 0.857879
18.3755 -0.570003 2.70266
18.8653 -0.410477 0.498179
18.4748 -0.460924 -0.926896
18.41 -1.7814 0.773784
18.8537 0.885247 -1.2991
18.473 -0.979648 -0.826732
18.5952 -0.811949 1.95024
18.7992 1.35525 0.228299
18.4754 -1.00862 -1.0623
18.583 -0.119687 0.556221
19.0179 1.10341 -1.94435
19.4386 2.24705 1.55812
18.8479 -0.130794 0.127674
18.3365 -1.08734 -0.716129
18.9227 0.778448 -1.04229
18.2016 -0.00270356 -0.850892
18.7796 -0.0726143 0.609452
18.7164 1.47154 0.0459107
18.4367 -2.2758 -0.731632
18.6087 -0.364314 -1.18066
19.2248 0.187257 -1.53357
18.637 -1.11919 -0.550726
18.2927 -0.350428 -1.32178
18.9665 1.88099 -1.92161
18.3772 1.81641 2.21871
18.4301 -2.54871 -1.09571
18.6046 -0.166197 0.939202
18.5763 1.44918 3.21531
18.3295 -1.02608 -1.09994
18.8977 -2.0919 0.361119
18.4439 1.30545 2.14669
18.523 -1.56674 0.242864
18.8642 -0.49839 -0.35952
18.693 0.0774313 1.34573
18.9656 -0.389082 0.443186
18.6296 -0.734388 0.922747
18.56 -1.09595 -0.543319
17.9367 -1.28637 1.01486
18.3986 -0.652333 -1.02741
18.7559 0.32608 0.295785
18.374 -2.14112 0.397669
18.5672 -2.5051 -1.26519
18.6715 1.04229 -2.81373
18.8873 0.210137 0.516656
18.4111 -1.08397 -0.055512
19.0035 -0.932495 -0.628116
18.5803 -0.299059 -0.09334
18.5785 -0.104435 0.569719
18.8638 -0.230578 0.590023
18.9698 2.17611 -2.46592
18.7235 0.942016 0.947178
18.5939 -0.706364 -0.90173
18.8206 1.55788 2.59981
18.6241 -1.80673 -0.805656
18.9495 1.53631 -0.550376
18.9029 0.54398 0.735742
18.7327 1.05609 -0.179144
18.3243 0.994325 0.79071
18.5205 0.585258 -0.401269
18.6821 -1.95503 -1.24195
18.3604 1.96175 0.894684
18.412 1.10854 -2.22754
18.3568 0.635321 -1.73705
18.4577 -0.378711 -1.72899
18.412 -0.866315 -1.08109
18.6303 0.181736 0.812767
18.5407 -1.84156 -1.49632
18.4026 0.134034 -0.309455
18.5083 -0.4442 -0.337884
18.7881 1.44297 -0.514822
18.5948 -0.295211 0.79121
18.917 -1.98533 1.01683
18.1089 -1.60819 -0.810187
18.7507 1.21815 -0.0556639
18.5662 2.80642 1.59704
18.2174 -0.289551 0.567251
18.4655 -0.483415 -1.18654
18.8788 1.61828 0.379982
18.434 1.14877 -0.17386
19.1224 1.15401 0.893031
18.6814 0.0120217 -0.22998
18.5602 0.199019 -0.303211
18.7194 0.553554 1.21373
18.8573 -0.409494 1.4593
19.034 0.749984 0.126397
18.7766 -0.904289 -1.81681
18.3437 -0.734765 1.03763
18.2375 -0.777262 -0.523067
18.5205 -0.898883 0.197035
18.7902 0.480591 0.147885
19.075 0.574591 1.33438
18.9798 0.810482 -2.15894
18.9607 -0.228365 0.219109
18.4768 -1.11332 -0.696818
18.8202 2.20718 1.01968
19.2016 1.1379 0.372715
18.5123 -1.65015 -1.91714
18.8455 1.4081 -0.200244
18.4436 1.46613 1.98431
18.6582 1.68851 -1.42354
18.3673 -0.130837 -0.63385
18.4832 -0.327002 2.06569
18.3589 -1.88317 -1.6262
18.6782 -0.380318 1.48591
18.5259 -0.107787 0.720818
18.7016 1.16014 -1.97147
18.3911 -0.650888 1.34651
18.5303 -0.0960866 0.34546
18.4958 -2.1898 -0.342983
17.9681 -0.270481 -1.42708
18.3151 0.395173 -1.47142
17.9026 0.873562 2.9972
18.2735 -0.49994 -0.412714
18.4601 -0.170488 -0.423109
18.4849 -1.37648 -0.766887
18.6137 -0.162681 0.0490361
18.6638 -0.589919 0.302153
18.2399 1.15348 2.23666
18.6208 -1.04889 -0.342194
18.1451 -1.78238 -0.896677
18.8524 1.77228 2.13484
18.8876 0.51801 -0.0402317
18.7546 -1.02283 -0.520734
19.0437 -0.799856 -1.09263
19.0266 -0.436501 -0.287923
18.4584 0.175592 -1.2068
18.6407 -0.47091 0.811647
18.724 -0.736975 1.11194
18.7351 -1.26174 0.138604
18.8346 -1.42754 0.59679
18.5639 -0.79368 -1.08928
18.2583 -0.803131 2.33938
18.75 -0.355177 0.0984941
18.5795 -1.12484 -0.660909
18.8979 0.809374 0.401061
18.9399 0.535561 0.136528
18.5585 -0.98807 -0.237621
18.6277 -2.40987 -0.00550063
18.7028 -0.626209 -0.269404
18.9137 0.125203 1.33627
18.7471 -0.117118 -0.453684
18.5226 -1.7251 -0.516104
18.5464 0.401401 -0.897662
18.8503 2.84241 -1.02197
19.0333 -0.437614 0.297207
18.6399 -1.20072 -0.881246
18.994 1.35417 -1.37834
18.9033 1.51041 -1.73458
18.8768 0.068791 -0.606509
19.0558 -1.8956 -0.0212063
18.7388 0.476208 0.932035
18.9399 -0.615567 -0.444501
19.1594 1.15131 -1.72712
18.2991 1.3629 2.37036
18.9788 1.73504 1.27877
18.6485 0.569684 -0.355464
19.1673 -0.486276 -0.843957
18.5002 -0.771948 1.29258
18.0121 -1.10055 2.68941
18.7152 1.06217 0.609871
18.6045 -2.09081 0.410262
18.9747 0.534121 -1.55821
18.5956 -0.0810056 -1.21578
17.9331 -0.0404712 2.11787
18.6617 0.0853435 -2.42134
18.5878 -0.674825 -0.697823
18.9286 1.21448 0.710821
19.3234 0.941195 0.18088
18.2851 -0.841359 0.27009
18.6326 -1.64734 -1.57823
18.6611 -0.958996 -1.04285
18.8762 0.656777 0.284122
18.6621 -2.26627 -0.0706793
18.7861 -1.76005 -0.154996
18.5366 -0.982605 0.918796
18.6414 -0.550212 1.562
18.1847 0.320759 -0.326797
18.9851 0.0799637 -0.393481
18.3737 -0.59527 1.8626
18.8477 -1.11496 -0.0457717
18.5548 -0.341458 2.6476
18.5668 -0.427854 0.446008
18.539 -2.57716 0.071485
18.575 1.35835 1.52822
18.585 0.310886 -1.91735
18.9414 0.415791 -0.138883
18.6498 -0.809941 -0.861301
19.21 1.00928 0.813331
18.132 -1.13368 0.183311
18.8454 -0.638425 0.930066
18.2553 -1.0429 0.951274
18.4531 -0.268567 -0.858023
18.7866 -0.225674 -1.4944
18.6087 -1.76311 0.145163
19.08 0.797629 -0.258933
19.0172 0.952427 -1.04978
19.1135 1.05313 -0.329245
18.8544 1.00486 1.49778
19.3363 -0.11602 0.513983
18.7877 -0.760907 0.980978
18.7291 1.60908 2.2824
18.3194 -0.363523 2.77767
18.8339 2.63555 -0.604445
18.4067 -1.0344 -1.43838
18.4864 -0.316198 -0.310688
18.6324 -0.901185 -0.953736
18.9263 0.505533 0.377941
19.0582 1.79201 -1.66492
18.719 -0.353151 -0.0150527
18.5421 -0.969193 -0.203953
19.4493 0.950924 0.874813
18.6728 2.03263 -0.740232
18.4601 -0.827647 0.84765
18.8232 0.0358753 -2.06324
18.7232 -0.425451 0.480784
18.8185 -1.23997 -0.347733
18.9292 0.277675 -0.0437347
18.0958 -2.51585 0.207416
18.7037 -0.455206 -1.07249
18.4111 -0.237056 2.01501
18.5823 0.468185 -2.3167
18.5904 0.481667 0.587992
18.8852 2.05306 2.98575
19.1179 1.30887 0.761563
18.5054 -2.9018 0.778268
18.3795 -2.30246 0.418324
18.6778 0.0380183 0.257977
18.4057 2.925 1.30566
18.7883 0.0162874 -0.0749852
19.0204 1.09476 -1.13113
18.6127 2.0585 1.67728
19.1504 0.212722 -0.177306
18.8924 2.28318 1.48227
18.5125 -0.739735 1.21878
17.8594 -0.806677 -0.317787
18.5022 0.76003 2.6163
18.8851 0.301387 -1.85257
18.3362 -0.269795 -0.503378
18.9652 1.24886 0.341404
18.4461 -1.90704 -0.653344
18.8298 -0.225075 -0.81829
19.1165 0.444587 -0.126486
18.9126 -0.0416196 0.955605
18.683 -0.225223 1.0721
18.9305 0.555537 -1.17819
17.8306 -2.28117 -1.8779
18.5961 1.76897 -0.0105943
18.5949 -0.521291 0.0360626
18.8322 1.66626 1.12805
18.5905 -0.39439 1.71953
19.2479 1.6863 -1.48183
18.6126 0.0432702 -0.508637
18.6299 -0.464024 -0.344282
18.1224 -0.179128 -2.23771
18.8658 -0.16075 0.749261
18.7036 -1.97245 0.159245
18.5195 2.09967 3.63099
18.9576 0.969827 1.55216
18.7599 1.00419 0.272157
18.6043 -0.263356 1.21129
18.6818 1.03784 1.1931
18.0862 -1.01647 -1.57193
18.3312 -0.739047 -1.02945
18.575 -1.84845 -0.0759182
18.4206 -2.21836 0.100651
18.9829 1.96688 0.872701
19.0499 -0.315732 1.08348
19.0137 0.83215 -0.43541
18.3666 -0.933031 -0.363317
18.6089 -0.0398145 0.602443
18.4697 -0.980891 -0.558575
18.8444 -0.480856 -0.926107
18.7161 0.4982 0.0202384
18.4711 -0.861761 -0.508688
18.5611 -1.68489 -1.36911
19.0347 0.378054 0.0505942
18.1355 -0.721974 0.325451
18.226 -1.17674 1.9815
19.0213 2.00825 -0.762529
18.7525 0.332148 0.383714
18.0904 -1.40472 2.87928
18.5412 2.04533 0.112695
18.9359 1.71211 0.723814
19.0436 1.65151 -0.0880462
18.3448 -0.73584 -0.790647
18.8123 -0.069613 0.697035
19.1949 1.88739 -1.44277
19.1944 -0.456299 0.806401
18.4015 -0.366608 -0.310104
18.5977 -2.1342 0.88139
18.5615 1.47302 -1.64098
18.7752 0.722025 0.460785
18.8902 -0.475769 0.891951
19.0826 0.932503 -0.781195
18.7556 1.27871 -1.13584
18.9677 -0.601506 0.819808
18.6334 -2.29073 -0.740992
18.5184 -2.57318 0.34832
18.482 2.42537 3.38592
18.9383 2.03511 -0.778421
18.7366 -1.60395 -0.397558
18.9438 1.39319 -1.4322
18.469 -0.486663 -0.558807
19.028 1.95349 -1.05947
18.6255 0.449267 -1.09269
18.5254 -0.299395 -0.0712711
18.6204 -1.08642 -0.786441
18.6287 0.933199 -1.32461
18.4051 0.244511 -0.524608
19.0048 0.723109 -0.159837
18.6297 1.8318 0.962951
18.4669 -1.1212 -0.921224
18.7394 1.04868 -0.98354
18.8071 -2.38999 0.927442
18.8125 0.791416 0.270767
18.8238 1.44985 -2.11633
18.709 0.807469 -2.27087
18.7791 -0.104398 0.0276668
18.7173 -1.42561 -0.760959
18.6097 -0.904455 -0.701677
18.6095 -0.739955 -0.730608
19.2698 -0.637908 -0.683737
18.8168 2.48758 -0.572938
18.6419 0.797506 1.42024
18.8798 1.00195 -1.5206
18.8255 -0.288292 -1.70349
18.5782 -0.742107 -1.17169
18.2451 -0.954327 -2.00874
18.5863 1.25992 1.94895
18.9737 1.01733 -0.772095
18.5871 0.0942131 0.895489
19.1444 0.60684 -0.122506
18.7355 0.421595 1.54392
18.6732 -1.8152 -1.27618
18.8823 1.18906 0.576573
18.9007 0.0611102 0.442164
18.4835 1.42761 0.533213
18.2582 -0.25547 1.14455
18.4951 -0.818706 1.55731
18.91 0.985646 1.15583
18.6559 -1.19273 0.802253
18.9719 -0.628232 -0.752245
18.4893 -1.85089 -0.830161
18.6431 -1.4147 -0.221596
18.5686 -0.400855 0.141102
18.6929 -0.812127 -0.92586
18.1532 0.256362 2.43051
18.9987 0.77891 0.603948
18.399 -2.01587 0.624957
18.4301 -1.13279 0.162771
18.4248 -0.91091 -2.37146
18.547 -0.316451 -0.50871
19.0149 0.231091 0.886068
18.5228 1.66458 1.38206
18.7212 -0.751043 0.313231
18.59 -0.230667 0.611918
18.476 -1.76121 -0.499741
18.7095 -0.465004 -0.95909
18.6358 -2.00514 -0.390305
18.1719 0.00288698 0.257664
18.3626 0.918346 -2.55075
18.3196 -2.43614 1.41949
18.6089 -0.296161 -0.0141945
18.8255 -1.79148 -0.99985
18.4745 0.551934 -2.17503
18.96 0.69183 -1.76224
18.5986 -0.983089 -0.746378
18.5611 0.575058 -2.36152
18.337 1.27428 0.158323
18.5826 -0.949971 2.54646
18.1896 -0.889803 2.87409
18.7098 -1.01514 -0.0370127
18.7101 -2.38082 -0.428228
18.3822 -0.611213 1.11077
18.8935 -0.186315 0.194615
18.7828 0.428543 2.94049
18.6841 0.715733 0.948071
18.7141 -0.68411 1.1426
18.5238 -0.900025 1.42958
18.4992 -0.551797 -0.367082
18.7293 -1.70878 -0.278452
18.8303 -0.522535 -2.85204
18.9033 -1.31779 0.396802
18.7733 1.57603 -1.49556
18.5123 -2.62602 -1.25367
18.2942 0.277401 0.325562
18.6263 -0.420995 0.91254
19.3167 1.87635 -0.870242
18.5219 -0.0305872 -1.13884
18.4206 0.855678 0.481654
18.8488 -0.220714 -1.99451
19.3355 0.546363 0.556715
18.5057 0.477876 -0.0973454
18.878 -1.92016 -0.138213
18.4909 -0.560956 0.226252
18.2758 -0.0357962 0.200108
17.3746 -0.96791 -1.77089
18.9208 -1.3329 1.03904
18.5494 -0.0965214 1.12933
18.7004 -1.31096 -0.330034
18.9356 1.16119 0.636081
18.7256 -1.97717 0.190985
19.0338 -0.763975 -0.716549
18.849 0.151717 0.394803
18.6133 -1.24335 -1.10641
18.9904 -2.01126 -0.736306
19.1035 1.12933 0.0730368
19.0722 0.534771 -0.800596
17.9258 1.01711 -0.242286
18.8217 1.00994 0.251634
18.6029 -0.157406 -0.0928378
18.7787 -1.05665 0.989478
19.0852 0.458419 0.0299586
18.3445 -1.40568 1.24181
19.1425 0.643894 1.6104
18.5216 -2.29405 0.188508
18.4926 -2.36515 -0.528673
18.8275 0.409637 0.0624236
18.5824 -0.469347 0.78432
17.5697 -0.551887 1.2801
18.4082 1.72392 1.99643
19.1915 1.12899 0.993834
18.3258 -1.56198 -0.512792
18.681 -1.15816 -0.886107
18.4909 0.280566 -0.0312236
18.9798 0.504581 0.574316
18.5096 -0.896982 -0.393571
18.4272 -1.04792 -0.191885
18.4367 0.137686 2.16087
18.3952 -1.67346 -2.56111
18.9813 1.82386 -0.984439
18.6413 0.347581 -0.0611012
18.558 -1.3677 -1.11744
18.5841 2.30855 -0.417398
18.6982 2.76307 -0.83031
18.63 0.727636 0.630594
18.6081 -0.60528 0.951484
18.3876 -0.763505 0.602164
18.6262 1.12675 0.781162
18.2544 -1.43931 2.10405
18.7298 -0.590468 0.891592
18.2262 1.37774 1.73513
18.1669 -0.771036 2.27765
18.7115 0.369328 -0.859493
18.4245 -1.05556 -1.07446
18.8805 -0.802743 -0.570404
18.8194 1.74802 -1.25935
18.832 -0.925612 0.079022
18.8935 -2.04067 0.788191
18.6907 1.48154 0.948628
18.564 -2.4175 -0.645114
18.2759 -1.56736 -1.60222
18.3263 0.262406 0.411627
18.5586 -1.78894 -0.844529
19.1999 2.0816 0.216856
18.8883 -1.35058 0.707772
19.0017 0.823335 -0.11068
18.2945 -0.0803578 1.42275
18.7235 1.17163 -2.12543
18.5246 -0.991765 -0.795946
18.5025 -1.40775 0.565176
18.6611 0.426965 -1.85972
17.9469 -0.16518 -0.0262223
18.5206 0.812797 0.0272897
18.4524 -2.04287 0.890054
18.6897 -0.941087 1.28526
18.4638 -2.41732 0.00799062
18.6481 -1.37455 0.166316
18.7838 -0.303485 -0.286231
18.5496 -0.801013 1.91703
19.0861 0.166631 -0.07773
18.6567 -0.498791 1.10987
18.452 -0.773214 2.3529
18.2762 1.37541 -0.357091
19.0914 1.94679 0.485352
18.4621 1.58933 1.93787
18.4197 -0.319057 -0.155726
18.8728 -0.137823 0.313854
19.0302 -0.804539 -0.964295
18.6013 -0.334943 -0.37933
18.4795 -2.45391 -1.71077
18.5128 1.51155 1.14094
18.7578 -0.106969 0.703333
19.1414 -0.658407 1.54921
18.4738 0.38908 1.18355
18.5244 1.89884 -0.322497
18.2543 -1.76671 -1.72764
18.3554 0.30027 1.42124
18.6532 1.07875 -1.07598
18.6342 1.15908 0.336758
18.6409 -0.953366 -0.501883
18.9619 -0.653419 -0.879048
18.7765 -0.18092 1.57994
19.0096 -0.574904 -0.469989
18.7841 -1.49215 1.01297
18.7531 -0.323342 0.391119
18.888 1.1521 0.54145
18.7189 0.49485 0.92214
18.9011 -1.4881 -0.312803
18.3032 -1.47539 0.0855706
18.8895 -0.317932 -0.382066
18.6883 -0.874047 0.0370506
18.809 0.0816768 -0.437224
18.8944 -0.441627 0.798723
19.3833 0.492876 0.757211
18.88 0.263077 -1.91997
18.5538 0.299115 -1.12344
19.0114 -0.1336 0.129192
19.2074 1.15255 -1.4136
19.0732 0.556062 0.138681
18.9089 1.47206 -0.509047
18.4734 2.23818 0.553679
18.3575 -1.03111 -1.05603
18.8761 0.599476 -2.79448
18.528 -0.468013 0.680453
18.6392 -1.75997 -0.577581
19.601 0.580535 1.28511
18.8958 0.832551 -1.61352
18.4142 -3.2583 -0.867269
18.5005 -1.33944 -0.586534
19.1734 0.770385 1.24832
18.8436 0.779836 -0.998149
18.924 1.53566 0.680331
18.7152 0.915081 0.482651
18.7192 0.763331 -1.01597
18.4492 -0.747371 -1.46651
18.6698 0.822851 -1.17893
18.5769 0.449373 0.476383
18.9066 -0.0932982 0.891245
18.683 0.780021 0.580183
19.0186 -0.180158 0.536734
18.7412 -0.123292 -0.696445
18.54 -1.69677 0.225859
18.2843 -1.00124 -1.87981
18.9352 -0.183711 0.166778
19.0492 -0.305654 -0.307209
18.779 -0.527695 -0.672502
18.6092 -1.50893 -1.63002
18.6698 1.40379 0.348701
18.7362 0.798019 -1.87284
18.9232 -0.426444 -0.389645
18.7641 -0.341411 -1.03494
18.3546 0.494034 -0.419919
18.5985 -1.18927 -0.53137
19.2058 0.110887 -0.453128
18.6556 2.56877 0.914088
19.1976 0.556698 0.0833942
18.8784 -2.26554 0.281775
19.0116 0.949751 0.782153
18.6332 -1.18372 -0.467873
18.9342 -0.287984 0.419176
18.2523 -0.660622 1.4376
18.9215 2.08171 0.829189
18.4537 -0.59612 -0.394421
18.8264 1.19156 -1.47535
18.6528 0.840143 -0.0575038
18.6922 0.358258 0.27642
18.8206 -1.18028 0.309997
18.6177 1.07209 0.998201
19.0893 1.21724 -0.824478
18.2582 -1.60926 -0.932887
19.0986 0.901443 0.221893
18.8355 -0.703128 0.0196961
18.5167 -1.13333 -0.765387
18.4424 -0.264843 -1.08762
18.7978 0.857443 0.913867
18.4066 1.50788 1.55479
18.4453 -0.706383 0.134293
18.6782 -1.70192 -0.176687
18.7526 0.353857 1.56059
18.853 0.956787 -1.33213
18.1196 -2.29815 -1.81253
18.535 2.22588 0.481531
18.4558 1.04341 0.289297
18.8392 0.776011 -0.545094
18.564 0.399975 0.437385
18.7027 -0.843075 0.775605
18.5163 0.666963 -2.24289
18.715 -0.726916 1.26164
18.7753 0.66396 0.399186
18.076 0.163935 -2.44511
18.4793 -2.27261 0.641768
18.1357 -0.293556 -0.591248
18.7777 1.80016 -0.435358
18.6229 0.384154 0.931681
18.5098 0.231978 -0.452112
18.847 -2.17976 0.733906
18.233 1.94387 3.26786
18.7641 -1.19647 2.01858
18.7974 -1.91034 -0.152416
18.1851 -1.48353 1.91355
18.9041 0.185259 0.229433
18.6802 -1.73253 -1.42551
18.6348 -1.07065 2.16749
18.8977 -0.628493 0.992797
18.2653 -0.713988 -0.131688
18.5472 -1.33133 -0.165511
18.8078 0.88808 -1.32738
18.6181 -1.62722 -0.723881
18.4346 0.732142 0.859963
18.7333 1.69808 -0.460671
18.3509 0.662163 2.0133
18.6966 0.569607 -0.211472
18.6304 1.00276 -0.544726
18.6696 1.06939 -1.04464
18.6383 1.86722 0.958287
18.9444 1.10134 1.13254
18.8876 1.2977 -0.887501
18.1778 -1.28182 1.09004
18.5943 -0.294796 -1.08567
17.9129 -0.75259 0.6064
18.4586 -2.14524 0.871381
18.6961 -0.455836 0.932577
18.4106 -0.362895 -2.07041
18.2322 -0.0371419 2.10448
18.2541 -0.479059 -2.58516
18.4502 -0.813163 0.0948879
19.0464 1.43727 -0.698634
18.8009 -0.0993923 -0.563168
18.994 0.810677 -0.606365
19.0194 -0.151017 0.967324
18.8954 0.924006 -1.2572
19.018 1.1084 0.273028
19.2405 1.80626 0.0837947
18.5228 2.93892 -0.684612
18.6123 2.4265 2.96076
18.3389 1.03649 0.516115
18.7367 -1.21781 0.850075
18.7404 1.50261 0.768373
18.7375 1.54206 1.46689
19.2652 2.44367 0.578251
18.0921 -2.50779 -1.63604
18.8425 0.806158 -1.34593
18.6692 -0.398503 0.258563
18.4308 -2.1472 -0.421991
19.1052 0.204669 -1.64609
18.9907 0.735997 -1.54235
19.0347 1.15264 0.603746
19.0867 1.67049 -0.545481
18.9077 0.855644 1.96577
18.3714 -2.48995 -1.03564
18.6318 0.777139 -1.62409
18.5854 -1.21861 0.111618
18.1291 -1.15858 1.8446
18.7022 0.89918 -1.25111
18.6122 -0.696391 0.774036
18.2999 0.911861 1.12183
18.3939 -0.643726 -0.518162
18.721 -1.24536 2.19994
18.4878 -0.406001 -0.106472
18.7561 -0.381749 -1.68005
18.4413 -1.25302 -0.143614
18.653 0.581298 -2.14844
18.9708 -0.43653 1.56766
18.8363 0.590551 -0.152552
18.5621 -1.40563 -0.303356
19.0926 0.932979 0.217269
18.2531 -0.718344 0.282284
18.6417 0.803996 0.105854
18.4858 2.0248 -0.500486
18.664 0.494594 -0.475389
18.8299 0.0570091 2.14845
18.8236 1.08038 0.0449991
18.4305 -1.72736 0.263721
19.0647 1.49976 1.32923
18.7328 -0.591146 0.329689
18.4609 -1.6882 -0.613613
18.5056 -1.01768 -1.2947
18.6741 -0.835739 -0.0720948
18.3506 -0.990669 0.129416
18.3617 0.341767 -1.97548
18.854 1.20243 -0.594931
18.8895 1.03818 1.49516
18.5734 0.34855 1.55039
18.8301 1.61646 -2.14235
18.6453 0.102318 0.618483
18.5443 0.901091 0.900577
18.8526 0.258646 -0.262638
18.4977 1.2979 -2.03959
18.4802 1.14421 -0.561025
18.3318 -0.535021 1.46247
18.8052 0.0578804 -0.51881
18.5991 -0.545558 -0.0335627
19.0215 -0.377987 -0.577549
18.4907 -1.32682 -1.8168
19.0331 1.65514 1.76947
18.6014 -0.0933898 1.26476
18.7294 0.0507853 0.695957
18.608 -0.207584 0.977758
19.1269 -0.487535 -0.597185
18.9849 -0.0397919 -0.161403
18.7682 -0.314318 -0.756585
18.4488 0.490828 2.08955
18.5787 1.03491 1.82994
18.4555 -1.23938 1.90475
18.635 -0.622028 -1.13683
18.7913 -0.43858 0.572734
18.8768 0.40145 0.299399
18.4902 -0.867128 0.709254
18.7827 0.608157 -0.304121
18.5876 -0.726089 0.0790481
18.6962 -1.88078 0.0480692
18.294 -1.78225 -1.31048
18.8117 -0.69386 -0.505044
19.2508 0.882529 -0.087611
18.8707 0.637674 -0.998191
18.5142 -1.6412 -0.652528
18.5716 1.76847 1.62026
18.5782 -2.16315 -0.788583
18.297 -0.894875 -1.80978
18.5296 -0.594095 -0.364952
18.6458 -1.91595 -0.374461
18.8092 -0.768547 -0.337361
19.1096 0.0343443 -2.0645
18.3123 -1.26359 0.847635
18.5612 -0.409316 -0.557807
18.5771 -0.21557 0.603094
18.4986 -0.864587 -1.70244
18.4667 0.902063 -1.70688
18.4249 0.217652 0.609783
18.5929 -0.0191716 0.272337
18.8634 -0.341426 0.224823
18.6558 0.007148 -0.584765
18.6482 0.715252 -0.254889
19.2104 1.43087 0.437033
18.6805 3.09221 1.08297
18.7524 0.570757 -0.0814078
18.6327 -0.0571461 1.76699
18.5609 -1.04746 -0.199518
19.224 0.717093 0.666803
18.9186 2.42649 0.0630823
18.2495 -1.87156 -0.3331
18.728 0.731254 -2.07461
18.5215 1.00119 -1.5286
17.1057 2.68779 -0.554095
18.5224 -2.1284 0.0536381
18.5297 -1.86705 -0.976451
17.3901 1.65797 0.520899
18.7646 0.401992 1.01181
19.1016 0.766608 -1.23761
18.496 -1.49237 0.224899
18.7535 0.286042 -0.309616
18.6728 -0.134205 1.27187
18.6231 -1.82297 0.00263079
18.5453 1.61185 0.237657
18.7676 2.26484 -0.199375
18.5859 -0.298186 1.1495
19.4327 0.290958 -0.00367884
19.0209 0.553975 0.255839
18.7217 2.18018 -0.171756
18.7757 0.520273 1.82098
18.5951 -2.38953 0.671199
18.6729 -0.226637 -0.0843079
18.4081 -0.531426 1.01274
19.1718 1.61549 -0.0985008
18.4131 -1.88177 0.281955
18.9007 0.153702 0.825713
18.5007 2.42784 0.104618
18.3527 -0.611196 -0.68467
18.3599 -0.289312 0.16514
18.6588 -0.895547 -0.724541
18.9695 0.248849 -0.225212
18.7621 0.807713 -2.38213
18.6352 -0.0357889 -0.70801
19.0972 0.633603 -0.165652
19.2276 1.98326 -1.82042
18.8357 0.341004 0.70011
18.694 -0.00957335 0.78567
18.8237 -0.093259 1.38334
19.1602 1.01842 -1.30747
18.0022 -0.205273 -0.601974
18.0978 -0.746707 -0.855485
18.9067 0.742315 1.47523
18.9793 1.2098 -2.09235
19.3971 2.19404 -0.580353
18.9478 2.53305 -0.784371
18.853 1.0682 -0.423207
19.0429 1.35378 -1.58515
18.7744 0.0535027 -0.318384
18.4342 -0.164361 -1.68237
19.0517 -0.188378 2.77816
18.9688 -0.219515 -0.620868
18.8706 1.02551 -1.79455
18.6714 0.496064 -0.977522
18.7049 0.059373 -0.244561
18.7311 -0.30336 0.545868
19.0355 -0.244877 -0.456171
18.4374 -0.806096 1.63444
18.456 -0.515364 2.775
19.0442 -0.650424 0.60439
18.3759 -1.51969 0.33328
18.388 -0.789951 1.62864
19.1222 1.56112 0.161147
18.5285 -1.48109 -1.15028
18.2181 -0.958071 1.89193
18.5581 -0.744796 0.591485
18.6124 -2.85718 -0.66302
18.1836 -0.437147 1.40875
18.3651 -2.38122 -0.176042
18.9683 -0.191311 0.468574
18.342 0.20075 -0.0903246
19.1249 2.22875 2.08628
18.9644 0.0396057 -2.36263
18.7131 -0.655854 1.18084
18.8347 0.634891 -0.0624576
18.5611 1.64445 0.805095
19.1088 1.81471 -0.672231
18.9096 -0.314328 -0.564911
18.9278 0.851429 -0.663414
18.9206 -0.983738 -0.898192
18.7499 0.464902 1.86282
18.5986 0.430372 -0.315388
18.8931 1.06633 1.95064
18.8514 -1.37006 -0.250919
18.6131 -0.298399 -0.182576
18.9988 1.28203 0.695164
18.5028 0.888681 1.19851
18.4779 -0.789814 -1.18818
18.5401 0.693606 -0.141067
18.4629 0.0404881 2.75492
18.6663 -1.40534 -0.402988
19.1988 1.11527 -1.56091
19.0422 -0.281045 -0.0650356
18.6412 -1.96994 -0.4591
18.6339 0.289174 -2.49631
18.4945 -0.363928 -1.13436
18.7408 1.02599 -1.94401
18.5581 0.28559 0.375867
18.7278 0.111878 -1.83622
18.9367 -0.315452 0.190982
18.6591 0.713332 0.117561
18.6861 2.76628 0.922017
18.5579 -0.294635 -0.82238
18.6483 -0.242138 1.14127
18.4346 -1.66271 -0.477701
18.5542 -0.699559 1.5838
19.2078 1.40024 -1.61406
18.7395 -0.218006 0.353355
18.617 2.01233 -0.224605
18.6667 -0.0765047 0.209987
18.5281 -2.05283 -1.015
18.4648 0.870867 0.241844
18.4261 0.793712 -2.06116
18.7477 0.0310359 0.607546
18.6727 -0.821381 0.0601159
18.5184 -0.875198 -0.644458
18.13 -0.83878 2.36788
18.2866 -1.50437 -1.62205
18.5984 -0.774104 -0.125644
18.3918 -0.0094782 -1.3758
18.8219 0.401407 -1.79319
18.4664 -0.354558 0.285861
18.6841 0.123313 1.65179
18.8097 1.21172 -1.50062
18.7082 -0.740475 -0.284993


==> latex_data/vae/fashionmnist/pca/new/pos_altpd_neg-pos.txt <==
-9.68896 -0.934157 0.665442
-10.4122 0.0444818 -0.45596
-9.11611 -0.11394 1.00501
-8.69048 0.800765 0.14546
-8.9167 1.39808 -0.947138
-8.75288 -0.747744 -0.214293
-9.14316 -0.674307 0.726306
-9.78611 -1.17534 0.508785
-9.6716 1.91279 -0.592458
-9.365 -0.915121 -0.459653
-9.47234 -1.11083 -0.624447
-9.58259 -1.21249 1.42011
-8.87351 0.938028 -0.383017
-9.65846 1.6018 0.0193765
-8.96996 -0.835855 -1.32277
-9.49532 0.732792 -0.954129
-9.99089 -1.79385 -0.719588
-9.4712 -2.31006 1.8169
-9.53765 -0.589109 -0.162207
-8.85218 -0.508621 0.361232
-9.32757 -1.48809 0.214128
-9.23456 0.424867 0.275355
-9.79598 -2.01805 -1.47895
-9.33986 -0.899487 1.29796
-9.44985 0.900403 -0.40955
-9.20186 -0.78077 -0.222832
-9.38585 -1.39348 0.621073
-9.8155 -2.17469 -0.334381
-8.83097 1.29514 -1.13724
-10.288 -0.136385 -0.722908
-9.0787 1.17567 0.373182
-9.12857 -1.80642 -0.742209
-9.86576 2.40421 2.09487
-9.18053 0.64624 1.35669
-9.76925 -1.16312 0.235223
-9.70787 -0.649143 0.96101
-8.71855 -0.272556 -0.0122753
-9.58854 -1.2925 2.44075
-9.46167 -1.39672 0.492491
-9.90184 -0.239979 -0.602623
-8.98411 -1.30412 -1.44776
-9.93077 -2.05379 -0.0187518
-9.8029 -0.308669 -0.317792
-9.57344 -2.15428 0.254235
-9.11383 -1.07246 1.06306
-9.80762 0.165653 -1.75344
-8.96951 -0.289924 0.426843
-9.31136 -0.459983 -1.01977
-9.19115 1.32992 -0.17423
-9.45536 0.270466 1.58539
-9.49344 -0.588867 1.24558
-10.1398 -0.598398 -1.37025
-8.74127 -0.449121 -0.428031
-9.65015 -1.17197 -0.391396
-8.81221 1.30663 -0.118653
-9.58617 -1.32116 0.711936
-9.27794 -0.623488 1.57995
-9.17846 1.12976 -1.082
-9.42658 -0.751901 -0.458706
-9.19834 -0.252097 0.962935
-9.55886 0.385132 -1.91048
-9.69225 0.486195 0.581125
-9.3024 0.170384 -0.3212
-9.05141 0.625598 -1.42306
-9.42326 1.05442 -0.123107
-9.57656 1.11004 0.226594
-9.45914 -1.00582 0.203348
-8.81277 -0.990881 -0.323929
-9.94028 2.11842 0.54517
-9.15562 1.22247 -0.866883
-9.65329 0.575865 -0.120911
-9.32329 -0.613881 -0.714552
-9.19243 0.996468 2.17748
-9.6539 1.15433 0.323314
-9.1422 0.874468 -0.314172
-9.98879 0.379579 -1.13825
-9.02184 0.268345 -1.3005
-9.24478 -1.36267 -0.164725
-9.92336 1.30894 0.633223
-9.37742 0.430264 0.393948
-9.01132 0.194701 0.939791
-9.43945 0.224644 1.59123
-8.68578 0.623477 0.368634
-9.11585 -0.598037 -0.443806
-9.51281 -1.64373 -0.0361685
-9.55578 0.098866 0.729557
-9.74762 -1.26593 -0.254283
-8.84351 -0.0678939 -2.06665
-9.11147 -0.190316 0.947844
-9.49428 0.971287 2.72802
-9.32362 0.167529 -1.23103
-9.82542 -2.78212 -0.207871
-9.80583 -1.28261 -1.91433
-9.12059 -1.92199 0.250161
-9.14585 0.228014 0.329137
-9.13582 -0.52903 0.121101
-9.17769 0.575135 -1.3324
-9.63367 1.58758 -0.326535
-9.11325 -0.593594 1.35585
-9.4603 1.04033 0.793285
-9.47001 -2.09193 0.891786
-9.29682 -0.405119 0.770322
-9.03548 0.242087 0.152861
-8.80756 1.43904 -0.0477955
-9.91948 1.39595 -2.27844
-9.88006 -1.4226 2.84027
-9.02156 -0.95675 1.30644
-9.81622 -1.64168 2.28734
-9.497 0.39136 0.628938
-9.5771 -0.297361 -1.96192
-8.98016 0.0787917 2.40129
-9.22668 0.211645 0.277682
-10.0843 -2.34778 0.0810646
-8.94378 1.46836 -1.34563
-9.02984 2.3649 -1.35553
-9.85534 -2.27712 2.27633
-9.23754 0.203077 0.941741
-9.6272 -0.74695 -0.131392
-9.87566 -0.445321 -0.457973
-9.18412 -0.435243 -0.911573
-9.61425 -0.651268 -0.492703
-8.80897 0.961833 -1.06097
-9.60425 -1.09593 1.73713
-9.00364 -0.165116 -0.831898
-9.68061 -1.30075 -0.721322
-9.22101 -2.13928 0.707939
-9.44854 2.09792 0.130259
-9.85893 -1.72844 0.346025
-9.72449 -1.8239 -1.0355
-8.73504 -0.848135 2.00037
-9.57031 -1.00204 1.12615
-9.46271 1.04486 -1.5529
-9.67842 1.4122 0.809347
-10.1001 -1.59506 -0.637578
-9.50761 0.248683 -0.226147
-8.66973 0.849462 -0.875477
-9.46186 -1.5194 -0.595827
-9.65224 -0.877866 -0.648386
-9.45264 1.97589 -0.11167
-9.77797 0.204841 -1.02583
-9.0956 -0.410384 -1.3726
-9.30652 -0.760875 0.268617
-9.08038 0.418371 0.906836
-9.15592 -0.55362 0.0994902
-8.74749 2.90675 0.76168
-9.96699 -1.30403 2.5283
-9.69935 -0.308731 0.61398
-9.56072 -0.660198 -0.760938
-9.4874 -2.42459 0.700609
-9.24537 -0.0986647 -1.58137
-9.35997 -1.79167 -1.15236
-9.92776 -1.73814 2.71698
-9.01678 1.25071 0.471063
-9.94971 -1.27208 -1.40207
-9.18845 -0.939918 0.0986
-8.96264 0.966807 -1.74569
-8.9479 1.05324 1.41917
-9.31979 -0.848004 0.171661
-10.0067 -0.771317 -0.517138
-9.72264 0.0444671 -1.16843
-9.1455 -0.205244 -1.18647
-9.65072 -0.126649 0.621089
-9.45391 1.00781 -0.0530188
-10.1439 -2.06788 -0.71509
-9.03705 -0.899013 -1.04992
-9.52871 0.58193 -0.844704
-9.59777 -1.03666 -0.259889
-9.73118 -0.658703 -1.36547
-9.13871 1.60458 -1.96691
-9.83426 1.59099 2.50581
-9.94302 -2.77939 -1.15743
-9.42757 -0.260222 0.784026
-9.28464 0.391553 2.83109
-9.3692 -1.55439 -1.36391
-9.80886 -2.49991 0.73918
-9.51346 0.631908 2.11463
-10.5466 -1.14089 0.495784
-8.98175 -0.634591 0.0785384
-8.90626 -0.401787 1.17324
-9.30674 -0.727071 0.782076
-9.56131 -1.17526 0.878289
-9.66626 -1.02198 -0.265044
-9.31909 -1.51452 0.893955
-9.43378 -0.872713 -0.953293
-9.66919 -0.0228433 0.343803
-9.53564 -2.26727 0.746841
-10.1323 -2.34524 -1.0634
-10.038 0.983939 -2.53111
-8.81784 -0.583406 0.599443
-9.41374 -1.06385 -0.00710158
-9.26599 -1.36634 -0.293096
-9.1595 -0.641358 0.194255
-10.1718 -0.295229 1.11624
-9.2952 -0.591431 1.00948
-9.64525 1.73068 -2.42582
-9.5139 0.820469 1.40254
-9.67886 -0.656502 -0.638892
-9.01324 0.452401 2.2509
-10.248 -1.62106 -0.835485
-9.42042 1.18579 -0.402211
-9.49132 0.0538685 0.819772
-9.47669 0.928123 -0.0756511
-9.97702 0.696422 0.719149
-9.49422 0.146718 -0.47593
-10.0029 -1.77218 -0.940378
-9.75214 1.56357 0.819194
-9.47231 0.270449 -2.73554
-9.75129 -0.329729 -2.06279
-10.1842 0.0136244 -1.44528
-9.82763 -0.956025 -1.05739
-8.98917 -0.114954 0.830117
-9.69738 -1.93903 -1.43944
-9.89358 -0.116887 -0.260196
-9.37781 -1.14751 -0.517265
-9.15723 0.708043 -0.633467
-9.59788 -0.73472 0.808709
-9.99932 -1.81378 1.53703
-9.65395 -1.50504 -0.495692
-9.57923 0.921568 -0.341451
-9.56388 2.58506 1.60866
-9.98566 -0.619799 0.225705
-10.3288 -0.0123786 -0.715443
-8.93218 1.50776 0.469555
-8.73827 0.873892 0.0385385
-8.89022 0.0943679 0.691696
-8.79044 -0.472864 -0.0850891
-8.60682 -0.258235 0.0639409
-9.67256 0.159732 1.16173
-9.02422 -0.631526 1.80048
-8.98764 0.71956 0.320022
-10.1197 -0.121607 -0.996475
-9.6912 -0.900007 0.892649
-9.70911 -0.657571 -0.234426
-9.41199 -1.01341 0.220712
-9.13356 -0.0458355 0.0513285
-9.59314 0.211637 1.31949
-8.80852 0.289239 -1.9462
-8.61354 -1.14126 0.235089
-9.9459 -1.27924 -0.701676
-9.85711 2.09848 1.27272
-9.24125 1.01771 0.728539
-9.98054 -1.32151 -1.58958
-9.38807 1.11339 -0.372447
-9.26852 0.572281 1.28172
-8.97312 0.933122 -1.5778
-9.97733 0.120359 -0.322462
-9.05432 -0.962494 1.83078
-10.2221 -1.30017 -1.35586
-9.51594 -0.834067 1.20607
-9.08684 -0.700814 0.173097
-9.51444 1.14593 -2.20816
-9.21255 -1.44824 0.829657
-8.78617 -0.613024 0.49306
-10.0146 -2.24151 -0.229437
-10.6302 0.161518 -1.18797
-9.89073 -0.138429 -1.49653
-9.17757 0.312529 2.68823
-10.6166 -0.291124 -0.32431
-9.2707 -0.531179 -0.573594
-9.77672 -1.51362 -0.883149
-9.17298 -0.842768 -0.0556109
-9.01504 -1.4642 0.0591166
-9.43196 0.40037 1.56053
-9.84556 -1.09209 -0.391642
-10.2361 -1.19049 -0.452956
-9.12326 1.16928 1.86479
-9.11232 0.388827 0.120416
-9.60609 -1.01187 -0.557403
-9.43207 -0.837742 -0.964462
-8.82275 -0.791405 0.0980271
-9.66174 0.324861 -1.11137
-9.13972 -0.556214 0.745505
-9.15382 -1.72282 1.21718
-9.22369 -1.66432 0.303656
-9.90733 -1.45405 0.9921
-9.44318 -1.16067 -1.25255
-9.9275 -1.32866 1.98218
-9.1403 -0.824849 0.158453
-9.7303 -1.02334 -0.538339
-9.17982 0.308108 0.345795
-8.81515 0.00379346 0.242919
-9.22993 -0.793357 0.0279345
-9.8189 -2.89271 -0.328174
-9.68856 -1.13455 -0.287143
-9.14852 -0.492618 1.36772
-9.48499 -0.26488 -0.1836
-9.67513 -1.38772 -0.152295
-9.63866 -0.220493 -0.610637
-9.9875 2.17184 -1.19399
-9.58933 -0.621984 0.697231
-9.61805 -1.97735 -1.27294
-9.20048 1.17984 -1.28239
-9.14704 1.16049 -1.91757
-9.08849 0.031367 -0.390787
-10.0576 -1.53479 0.26224
-9.21606 0.246049 0.919749
-9.43488 -0.520184 0.0303174
-9.8796 1.47749 -1.18518
-8.98176 0.560959 1.89551
-9.00655 1.49765 1.50544
-9.43186 -0.341734 -0.701914
-9.1233 -0.234396 -0.109508
-9.10417 -1.47711 1.25038
-9.23948 -1.93466 2.03277
-9.19719 0.666742 0.521916
-9.86756 -2.312 0.234524
-9.64756 0.657754 -0.966798
-9.089 -0.482629 -1.33239
-9.95843 -0.249924 2.31697
-10.0294 0.0981716 -1.90134
-9.04682 -1.20269 -0.558099
-8.84268 0.48926 0.503327
-9.073 0.507301 0.466535
-8.79484 -1.85258 -0.340855
-9.96933 -1.24879 -1.28518
-9.71243 -0.715993 -0.727525
-9.65747 0.307454 0.373988
-9.71512 -2.82316 -0.461547
-9.78798 -1.64103 -0.02521
-9.13809 -1.75988 0.64408
-9.32055 -1.21728 1.1771
-9.51939 0.0591729 -0.56761
-9.21491 -0.00405462 -0.0390936
-9.36896 -1.50843 1.63927
-9.50043 -1.31706 0.197125
-9.35389 -1.47196 2.70195
-9.41293 -0.86774 0.463252
-10.3322 -2.54386 0.606639
-9.19417 0.554857 1.11852
-9.63616 -0.582572 -2.21922
-9.4514 -0.0950812 0.0658589
-9.41864 -0.916902 -0.706764
-9.35025 0.728184 1.00854
-9.84815 -1.46387 -0.16737
-9.59553 -0.791639 0.867528
-9.78876 -1.7579 0.83216
-9.64504 -0.103527 -0.418004
-8.9603 -0.0364474 -1.35406
-9.3533 -2.01984 -0.245449
-9.39339 0.990392 -0.109575
-8.79537 0.737312 -1.099
-9.34022 0.987481 -0.158884
-9.56608 0.731526 1.97627
-9.12749 -0.608835 0.732572
-9.27005 -0.929907 1.09847
-9.43558 1.01104 2.2193
-9.90097 -0.780059 2.80381
-8.7837 1.9256 -1.04461
-10.0332 -0.999529 -1.13898
-9.51604 -0.589932 -0.456672
-9.43166 -0.810798 -0.827546
-9.16587 0.299348 0.764646
-9.13606 1.56423 -1.32438
-8.5632 -1.1276 -0.272323
-9.34293 -1.35916 -0.324403
-9.1353 0.748447 1.26599
-9.55327 1.72685 -0.938344
-10.213 -0.842573 0.80018
-10.0122 0.198603 -1.5071
-9.2669 -1.11583 0.548175
-9.2537 -1.97219 -0.48395
-8.64853 -0.367112 -0.203342
-10.1661 -2.33728 0.605311
-9.23006 -1.02607 -0.813423
-9.05398 -1.29555 1.3377
-9.73474 0.570761 -1.7421
-9.62156 0.396838 0.691768
-8.95835 1.24985 2.83798
-9.34302 0.894652 0.968971
-9.82688 -2.83194 0.899785
-10.6849 -1.94808 0.642741
-9.32924 -0.744583 0.220343
-8.28089 2.03603 1.15582
-9.21754 -0.639107 -0.0728478
-10.1161 0.3928 -1.31426
-8.94568 1.05316 0.959886
-8.78053 -0.30755 0.204842
-9.00102 1.4825 0.969063
-9.0398 -1.29575 0.740213
-9.06729 -1.54637 -0.324532
-9.49387 0.289631 2.70671
-9.56866 0.198205 -1.52934
-10.0101 -0.0637533 0.0469003
-9.08188 1.38511 0.876911
-9.6754 -2.60734 -0.716471
-8.97944 -1.11265 -0.857387
-9.22792 0.480408 0.284341
-10.1366 0.220829 1.37342
-9.51364 -0.402074 0.733879
-9.24847 0.0346149 -0.84964
-10.0122 -2.15725 -1.71673
-8.87873 0.798334 -0.196309
-9.09442 -1.46041 -0.179528
-9.06665 1.01294 1.22498
-9.43706 -1.04023 1.10409
-8.92948 1.17237 -1.39346
-9.3228 -0.252704 -0.14877
-9.18753 -0.822161 -0.155255
-9.63531 -0.494392 -1.87235
-9.38721 -0.552841 0.75088
-9.65118 -2.51834 -0.0637911
-9.20798 1.07887 3.21356
-9.16284 0.499252 1.66294
-9.28565 0.405647 0.00162672
-8.92135 -0.76589 0.99996
-9.26756 0.863764 1.37168
-10.7508 -0.826599 -1.07162
-9.93012 -0.84953 -0.90407
-10.1029 -1.69052 0.0273227
-9.7119 -3.00746 -0.498397
-9.43762 1.78663 1.09858
-9.12377 -0.779529 1.63279
-8.72746 -0.373411 -0.880273
-9.54373 -1.15518 -0.349893
-9.08724 -0.664282 0.486247
-9.60411 -0.841826 -0.439968
-9.12751 -0.666661 -0.755555
-8.95613 0.0826729 0.0482857
-9.4269 -0.959791 -0.258515
-9.77141 -1.96004 -1.33946
-8.97538 0.0944364 0.215
-10.2764 -0.873906 0.565645
-9.81337 -1.66401 1.37902
-9.18043 1.3034 -1.05896
-10.051 0.453647 0.43496
-9.71672 -1.6593 2.46693
-9.1249 1.42395 0.0437368
-9.47863 1.31064 0.622704
-9.42049 1.8648 0.336055
-9.39908 -0.999809 -0.950197
-9.22573 -0.502863 1.16682
-9.29735 1.40413 -1.20249
-8.96817 -0.818561 1.11854
-9.04766 -1.19898 -0.501937
-9.91555 -2.17211 0.785699
-8.92414 0.879658 -1.99754
-9.92065 0.558634 0.525453
-9.37034 -0.988527 1.11715
-9.51672 1.20678 -0.5229
-9.26863 0.814263 -0.851667
-9.39318 -0.940462 1.04598
-9.98468 -1.63651 -0.448243
-9.43815 -2.70879 0.519994
-9.17638 1.60127 3.09308
-9.40782 1.90096 -0.96037
-9.96955 -1.34643 -0.0202551
-9.641 1.12402 -1.22421
-9.47594 -0.807339 -0.581316
-8.29252 1.41295 -1.2473
-9.04361 -0.0883132 -0.78707
-9.15857 -1.13709 -0.160054
-9.24339 -1.58127 -0.666304
-9.60456 0.168171 -1.3751
-9.52795 -0.2495 -0.512823
-9.8762 0.596383 0.289833
-9.67479 1.39213 0.812325
-10.0889 -0.976999 -1.1307
-9.11076 0.476694 -0.811091
-9.25988 -2.73726 0.76468
-9.61646 0.838738 0.617176
-9.4328 1.24565 -1.87953
-9.66286 0.62099 -2.00454
-8.97974 -0.621495 0.0910284
-9.48534 -1.66668 -0.757496
-9.26519 -1.29469 -0.845803
-10.071 -0.455814 -0.166696
-9.16175 -0.7695 0.188365
-8.52964 1.6998 -0.849521
-9.41782 0.298616 1.10742
-9.50771 0.487274 -1.41834
-8.95011 -0.408052 -1.66757
-9.36882 -0.971101 -1.21437
-10.2424 -0.438696 -1.58702
-8.91246 0.412933 1.53153
-9.30205 0.379045 -0.901488
-9.50256 -0.304404 0.716994
-9.52052 0.767053 0.334236
-8.99175 -0.534087 1.36478
-10.0785 -1.48425 -0.768574
-9.15652 0.475206 0.47111
-8.87431 -0.0705421 0.829372
-9.74743 1.30859 0.635267
-9.51671 -0.41317 1.24302
-10.0417 -1.15793 1.3988
-9.0166 0.450642 1.5593
-9.38127 -0.981632 0.852014
-9.60724 -0.385706 -0.199326
-10.0556 -1.21761 -0.463565
-9.47226 -1.38472 -0.142909
-10.3048 -0.37253 0.443126
-9.67468 -0.683772 -0.640032
-9.3369 -0.298112 1.90436
-9.21796 0.446058 0.91284
-10.1239 -2.35437 0.716678
-9.91822 -1.0917 0.178165
-9.611 -1.58076 -2.81781
-9.85482 -0.0141868 -0.253438
-9.39534 -0.287907 1.11557
-9.57766 1.50092 1.74664
-9.63742 -0.964388 0.452342
-9.38345 -1.25287 0.557675
-9.57091 -2.05149 -0.470517
-9.17362 -1.18336 -0.884805
-10.1533 -1.61311 -0.425371
-9.06289 -0.686112 -0.288783
-8.97995 0.540276 -2.45966
-9.93963 -2.64993 1.90634
-9.61211 -0.119723 0.350278
-9.65364 -1.63146 -0.856601
-9.59891 0.186572 -2.21494
-8.69078 0.0813655 -2.03165
-9.73455 -0.868189 -0.335417
-9.50628 -0.129903 -2.76831
-9.44606 0.906281 0.0171051
-9.18913 -1.61463 2.48069
-10.0442 -1.23774 2.69633
-10.1238 -0.639138 0.428955
-9.85715 -2.44386 -0.11906
-9.24844 -1.26319 0.658348
-8.80086 -0.677555 0.531061
-9.12045 -0.129321 2.70351
-8.9761 0.141909 0.79442
-9.09298 -1.33478 1.00969
-9.1898 -1.79928 1.78141
-9.09188 -1.0023 -0.608105
-9.61047 -2.17184 -0.234369
-9.8211 -0.500072 -2.26845
-9.63397 -1.34415 0.626038
-8.90211 1.3544 -1.34073
-10.2563 -2.04134 -0.95805
-9.95162 0.189733 0.210386
-8.82935 -1.03942 0.47725
-9.24807 1.4632 -0.977689
-9.15809 -0.713065 -1.2794
-5.92702 0.352626 0.453286
-9.53017 -0.183978 -1.31447
-8.60066 0.108123 1.11119
-9.05392 0.0252398 -0.0548658
-9.45211 -2.37733 -0.0786074
-9.76227 -0.546103 0.174345
-9.20461 -0.568236 0.144303
-9.84708 -0.887187 -1.41161
-9.42773 -1.38781 0.962506
-8.60559 -1.11955 0.834812
-9.75644 -1.56033 -0.172751
-9.37334 0.833408 0.882764
-9.22553 -2.2679 0.123343
-9.28487 -0.462774 -0.0972149
-9.44894 0.140119 0.471019
-9.86115 -0.913948 -1.06042
-9.69186 -1.90922 -0.381118
-9.292 0.511759 -0.122623
-9.18674 -0.0478143 -0.731176
-9.28504 1.33278 0.00990218
-9.19337 0.568438 0.246549
-9.33265 -0.0814472 -0.193548
-9.30796 -1.77372 1.25295
-9.74892 0.704849 0.400204
-9.81365 -1.9581 1.24604
-8.9623 0.113185 2.14161
-9.93923 -1.86951 0.237446
-10.2755 -2.03482 -0.40284
-9.02245 -0.231373 0.265634
-9.41484 -0.978788 1.00077
-9.56858 -1.07805 1.53673
-9.35898 0.974392 1.51758
-9.37778 0.297896 0.993317
-10.0234 -1.09618 -0.284071
-9.81304 -0.965239 -0.644327
-9.00495 -0.392794 -0.11244
-8.56638 -0.628407 0.490697
-9.70605 -0.787036 -0.38266
-9.38083 -1.45496 -0.454106
-8.83837 -0.416206 1.78653
-9.7911 -1.79592 -2.66115
-9.0263 1.13396 -0.853776
-9.57945 0.475093 0.437328
-9.88941 -1.61396 -1.32494
-8.80321 1.98615 -0.147095
-8.52985 2.41624 -1.13156
-9.2313 0.0265018 0.721046
-8.76877 -1.24703 0.866956
-10.1026 -0.8552 0.77286
-8.66847 0.641511 0.871677
-9.94736 -2.08453 2.64171
-9.27222 -0.924931 1.09106
-9.48766 1.02744 2.02072
-9.63162 -1.42397 1.8254
-8.7434 -0.26536 -1.1364
-9.71487 -0.97321 -0.721987
-9.50436 -0.745583 -0.229105
-9.43485 1.2413 -1.27005
-9.28809 -0.963921 0.20697
-9.28097 -2.59842 0.845902
-9.35855 1.34894 1.467
-10.5245 -1.91099 -0.312094
-9.89086 -1.16414 -1.35591
-9.17167 -0.439337 -0.164424
-10.0155 -1.28379 -0.752573
-8.66236 1.5055 0.221052
-9.38622 -1.09773 0.915091
-9.56177 0.0472093 -0.200022
-9.4165 -0.72501 0.777034
-9.34194 1.2052 -1.82116
-9.80245 -0.782103 -0.370176
-9.61563 -1.87049 0.426433
-9.82934 0.425481 -1.57446
-8.7732 -0.792315 0.0715541
-9.21611 -0.398828 -0.198579
-9.77455 -1.95646 1.00256
-9.41393 -1.6111 0.68714
-9.8935 -2.41776 0.088389
-9.59434 -1.62105 0.0108939
-8.9523 -0.44095 0.0418188
-9.84454 -1.24238 2.75525
-9.56785 0.0321452 -0.141422
-9.59 -1.1944 1.14678
-8.96586 -1.38593 1.93649
-9.62715 1.02971 -0.681142
-9.33077 1.66153 0.349712
-9.21239 0.977637 1.72005
-9.18797 -0.648199 -0.142688
-9.14913 -0.718285 0.249141
-9.85351 -0.424733 -0.302413
-9.28157 -0.784589 -0.173442
-10.3207 -2.01214 -1.35387
-9.79052 1.29739 1.41487
-8.97799 -0.660125 0.435602
-9.28682 -1.25803 2.01861
-9.46218 -0.141682 0.830762
-8.46879 1.14994 -0.467175
-9.95966 -1.781 -1.96155
-9.45729 0.0130595 1.62095
-9.0499 0.47548 -0.945873
-9.66944 0.706476 0.244085
-9.28719 -1.29138 -0.486125
-9.21642 -0.908059 -0.464016
-9.51027 -0.555651 1.50066
-9.21422 -0.802519 0.0382543
-9.65657 -1.39623 0.997541
-9.11666 -0.949244 0.17391
-8.535 0.565404 0.565778
-8.99201 -0.196871 0.978866
-9.23537 -1.48912 -0.129806
-9.97529 -1.13482 0.251131
-8.81179 -0.910717 -0.314294
-8.94562 -1.74752 0.0120372
-8.85606 0.109618 -0.155412
-9.23362 -0.976799 0.677577
-9.54429 0.161002 1.17741
-9.89099 0.688338 -1.2428
-9.1375 -0.323325 -1.33873
-8.85308 -0.747105 0.315554
-10.2292 1.14381 -1.03741
-9.48381 -0.124748 0.100964
-9.69014 1.70487 -0.188158
-9.01387 1.94812 0.549595
-9.24046 -1.1406 -0.750546
-9.34331 -0.00423063 -2.69623
-9.63337 -0.361786 0.601262
-9.79765 -1.48803 -0.39338
-9.71944 0.331893 1.74549
-9.55352 0.820924 -1.18014
-10.2096 -2.59206 -0.849715
-9.7918 -0.936686 -0.243388
-9.37025 0.0231384 1.10226
-9.25993 0.882671 -0.687481
-9.23481 1.05533 0.55785
-9.37551 1.00122 1.05409
-9.43735 0.293625 -0.739286
-9.26309 -0.911283 -1.37045
-9.82079 0.215972 -1.18458
-9.11906 0.0296114 0.417979
-8.8552 -0.816696 0.668025
-9.0315 0.384882 0.28003
-8.92896 -0.791244 0.317098
-9.60152 0.087322 -0.144705
-9.61299 -1.64129 0.565938
-9.4193 -1.32359 -1.99114
-9.49764 0.154387 0.592541
-9.02519 -0.629743 -0.604484
-8.97392 -0.996482 -0.56952
-9.86659 -1.29267 -1.49283
-9.53619 0.891222 0.253044
-9.41762 0.315145 -1.75827
-9.13029 -0.862462 -0.120866
-8.9651 -0.526187 -0.421721
-9.85977 0.704526 -0.131861
-9.95656 -0.738756 -0.172148
-9.19114 -0.136261 -0.185248
-8.77291 1.56156 0.637517
-9.40367 0.539741 0.59627
-9.25294 -2.98956 0.381804
-8.58822 0.776807 1.49392
-9.30159 -1.60422 -0.531595
-9.33545 -0.613376 0.834832
-9.68748 -1.59951 1.10349
-9.3424 1.90717 1.03416
-8.95278 -1.34672 -0.560693
-8.95938 1.01392 -1.20325
-9.22253 0.46992 -0.235994
-8.83697 -0.383344 -0.101083
-9.42928 -1.17161 0.582572
-9.25401 0.740862 0.969205
-9.72554 0.613743 -0.554828
-9.62062 -1.76556 -1.04945
-8.81152 0.652939 0.690146
-8.98052 -1.60904 -0.301059
-9.21053 -1.78905 -1.08878
-9.53302 -0.0786779 -0.824003
-9.52946 0.882095 1.12561
-9.58256 0.870754 1.24573
-9.07095 -1.29443 0.221671
-10.1427 -1.27307 0.0239099
-9.19826 -0.202974 1.33117
-9.38352 0.853461 -1.01836
-10.7373 -1.51314 -1.31574
-9.4727 2.0349 0.621395
-9.57606 0.848192 0.0789382
-8.7396 0.160283 -0.608227
-9.4429 0.00291247 0.36683
-9.2018 -1.33663 0.943416
-9.05942 0.474332 -2.38979
-9.30806 -1.69513 1.30284
-9.10655 0.654786 0.761437
-10.0348 0.612282 -1.70273
-9.46935 -2.98137 0.527201
-9.59887 -0.242663 -0.240942
-10.7766 1.56557 0.0229764
-9.46863 0.00929716 0.959413
-9.52448 -0.0114391 -0.438766
-9.56698 -2.52441 0.71941
-9.2549 1.10694 3.22092
-10.123 -1.55554 2.0419
-9.67325 -2.19202 -0.214824
-9.75657 -2.16251 1.80008
-9.61778 0.175063 0.738048
-10.0097 -1.56469 -1.06819
-9.43257 -1.67558 1.83416
-9.98713 -0.670518 1.25045
-9.64431 -0.919954 -0.318875
-9.6994 -1.3437 0.0491993
-9.23399 0.691471 -1.1092
-9.42791 -1.88801 -0.448704
-9.447 0.275966 0.294814
-9.41231 1.10025 -0.145169
-9.4132 0.0809694 1.59934
-9.75935 0.148492 -0.0214442
-9.71988 0.648558 -0.938345
-9.9243 0.354932 -1.0929
-9.77112 1.51306 0.91364
-8.83533 0.190354 0.856895
-9.73367 1.74565 -0.635125
-10.0937 -0.984422 1.14518
-9.0457 -0.513345 -0.958974
-9.11761 -1.60714 0.0108976
-9.69382 -1.90428 0.594525
-9.6176 -0.669104 1.04635
-9.12247 -0.936633 -2.2712
-9.49207 -0.773923 1.78245
-9.72839 -0.610906 -2.3988
-9.61681 -1.15254 0.081297
-9.19423 1.15844 -0.421999
-9.2346 -0.939775 -0.710737
-9.62586 1.22724 -0.0745589
-9.11878 -0.643086 1.10768
-8.94734 0.726485 -0.937948
-8.82514 -0.0156836 -0.131718
-9.46905 1.88957 0.426565
-8.93892 1.83263 -1.11996
-8.79564 1.20647 2.35738
-9.49568 0.573916 0.331543
-8.88108 -2.27759 0.967237
-9.10096 1.22585 0.865119
-9.2142 0.644723 0.794678
-8.74541 1.96312 0.654224
-10.7627 -1.89278 -1.0929
-9.48497 0.161756 -1.13524
-8.83346 -1.05914 0.207713
-9.51608 -2.58413 -0.33117
-9.75663 -0.40871 -1.84256
-10.2619 0.728818 -1.25296
-9.53125 0.875827 0.797852
-9.51908 1.00936 -0.646205
-9.43019 0.168929 1.58451
-10.2092 -2.27713 -1.05238
-9.53384 0.330576 -1.59957
-9.22666 -1.70295 -0.065356
-9.8092 -1.61434 2.44274
-8.70859 0.794808 -0.889636
-9.48255 -0.769918 0.680535
-9.16534 0.693203 1.63367
-9.59623 -0.99905 -0.926942
-8.97951 -2.1036 2.42667
-9.75565 -0.410306 0.411253
-9.71096 0.192449 -1.09628
-9.63553 -1.34962 0.0848298
-9.44175 0.426081 -1.83393
-9.24501 -0.933791 1.58845
-9.27865 0.485741 0.107163
-9.38443 -1.54261 -0.0988597
-8.99604 0.729573 0.690441
-9.27447 -1.62481 0.331992
-9.47903 0.417436 -0.0706871
-10.4364 2.37765 0.0908891
-9.20361 -0.160948 -0.387363
-9.23343 -0.591472 1.93347
-9.23057 0.911711 0.0552698
-9.49705 -1.65173 0.343779
-8.26065 0.272125 0.957799
-9.29761 -0.729891 0.934563
-9.5415 -1.73121 -0.49088
-9.4384 -1.22541 -1.3307
-8.91798 -1.66481 -0.227517
-9.91522 -1.00698 0.285108
-9.56708 -0.176479 -1.73572
-8.36962 0.707986 -0.68028
-9.97829 0.609327 1.89351
-8.97704 -0.656154 1.14287
-9.89843 1.5766 -2.25862
-9.54964 0.081675 0.906257
-8.80356 -0.013239 0.71789
-9.73928 0.0232887 -0.274368
-8.83058 1.1609 -1.96228
-9.96548 1.46372 -0.180342
-9.06018 -1.30862 0.7617
-9.5117 -0.0412922 -0.35898
-9.62655 -0.750056 0.049234
-9.01957 -0.623868 -0.184574
-10.0419 -0.883202 -1.67723
-9.59958 1.25973 1.89506
-8.82501 -0.930129 0.918466
-8.77745 -0.356597 0.812335
-10.0813 -0.279777 0.96047
-8.78037 -0.883345 -0.130839
-9.67327 -0.380593 0.304395
-8.87858 -0.743935 -0.782623
-9.25198 -0.340725 1.44374
-9.45868 0.747074 2.41584
-9.62963 -1.58795 1.41677
-9.78206 -0.806712 -1.10645
-9.57851 -1.03355 0.833263
-9.44836 0.353039 0.564923
-9.9749 -0.519329 1.14755
-9.19285 -0.122448 -0.167359
-9.13705 -1.20604 0.0981957
-10.0939 -1.2499 0.318754
-9.90757 -1.43695 -0.953703
-8.91591 -1.41522 -0.576056
-9.24747 0.948842 0.43233
-8.93964 0.20524 -0.899612
-9.99101 -2.04367 -1.22825
-8.92489 0.681922 1.51151
-9.89269 -1.90662 -0.53855
-9.97455 -0.7212 -1.71693
-9.38281 -1.16085 -0.380979
-9.88116 -1.84487 -0.682066
-9.66435 -0.810294 -0.244323
-10.6197 0.447267 -1.20405
-9.19907 -1.66938 1.00516
-9.28092 -0.56847 -0.342666
-9.38954 -0.607527 1.21034
-9.41696 -1.03027 -1.70504
-9.31927 -0.0280781 -1.8452
-9.3141 -0.374385 0.447925
-8.82494 -0.487879 0.0291108
-9.40496 -0.30046 0.692589
-8.8885 -0.0847413 0.0133036
-9.99625 0.594479 -0.190326
-8.72038 0.376724 0.0298107
-8.47936 2.31377 0.36525
-9.15312 -0.0256959 -0.0168242
-10.0334 -0.140497 1.79104
-9.17394 -1.2195 -0.121096
-9.0963 0.388939 0.801455
-9.53163 2.14881 -0.0862852
-10.1926 -1.56752 0.0268984
-9.92497 0.622966 -1.8701
-10.0877 0.0533659 -1.85047
-8.51437 2.55255 -0.765623
-9.90847 -1.92807 0.553402
-10.2232 -1.18367 -0.600584
-9.90799 1.74126 0.749912
-8.81624 0.221806 1.00051
-9.03528 0.917433 -0.642251
-9.31821 -2.40112 -0.141769
-9.14846 -0.161519 -0.383557
-9.05412 -1.17408 1.16715
-10.053 -1.82944 -0.0398613
-9.5853 1.08204 0.296176
-8.66317 1.51702 -0.610213
-9.76252 -0.17651 1.34065
-8.77011 0.445209 0.692142
-9.62018 0.339584 0.281278
-9.09305 1.34959 -0.426228
-9.50382 0.229884 1.7275
-10.4099 -2.01951 0.795995
-8.88072 -0.617058 0.290103
-9.36175 -0.85845 0.856072
-8.86212 0.77926 -0.411106
-10.1447 -1.5511 0.32188
-9.28177 -0.700221 0.509256
-9.57002 1.97576 -0.202692
-9.70231 -0.68486 -0.473137
-9.30286 -0.238072 0.221024
-9.87802 -1.38211 -0.618924
-8.76867 -0.337423 -0.0579916
-8.88772 0.00948708 -2.50779
-9.0231 -0.485891 -0.776477
-9.17981 0.671778 -0.027509
-9.49053 1.94677 -1.61915
-9.77436 0.488333 1.03897
-9.32491 -0.603455 0.814686
-8.68158 -0.897845 1.00595
-9.12219 1.37362 -0.467628
-8.77379 -0.307916 -0.105533
-9.73876 -0.784717 -1.00624
-9.09419 -0.0683535 1.75558
-9.98676 1.3899 -1.93162
-9.30689 1.62225 -0.769405
-8.91259 2.08644 -0.840133
-9.22538 0.0253279 -0.827684
-9.64667 1.32951 -1.23358
-8.8346 -0.632369 -0.152912
-8.94311 -0.620186 -1.8765
-9.18258 -0.964021 2.97431
-9.10427 -0.526968 -0.468217
-9.26561 0.884817 -1.75815
-8.6179 0.323657 -0.56978
-9.06794 -0.667316 -0.0909702
-9.51377 -0.85567 0.633203
-9.61444 0.0370803 0.0396008
-9.28778 -1.61301 1.01098
-9.48202 -1.09407 2.68425
-9.14423 -0.933913 0.618612
-9.47703 -2.53247 0.0544783
-9.65847 -1.58335 2.02508
-9.64621 1.39627 0.387302
-9.92757 -1.74865 -1.11628
-9.75772 -1.23224 1.85132
-8.74644 -1.31987 0.114071
-10.1443 -2.26067 -0.472173
-9.28375 -1.14172 0.93461
-10.2405 -2.35688 -0.247881
-9.24592 -0.583564 0.849026
-8.91753 -0.266754 -0.147816
-8.80893 1.97418 2.78253
-9.55685 -0.0206436 -1.76535
-9.50567 -1.0376 0.931841
-9.21812 0.100533 -0.228274
-9.49753 1.23324 0.639228
-9.01773 1.48587 -0.531583
-8.83151 -0.33321 0.191295
-8.78765 0.240275 -0.454061
-9.87505 -0.949721 -0.654779
-8.97953 -0.162858 1.74732
-9.52822 0.678355 -0.0203367
-9.15982 0.672653 1.97708
-9.27749 -1.65079 -0.0722624
-8.99011 -0.972143 -0.0422992
-8.93544 0.304051 0.368011
-9.15946 0.163461 0.937612
-10.5472 -0.295284 -0.348988
-9.06258 0.52832 -0.0436386
-9.04806 -0.803488 2.33318
-9.57261 -1.44425 -0.161525
-8.68675 1.17981 -1.26047
-9.10349 -1.19165 -0.00485457
-9.94188 -2.02763 -0.813034
-9.57823 -0.0874488 -2.09542
-9.38445 -1.28591 -1.51657
-9.31594 0.165383 -1.97493
-9.56031 -0.0364509 0.333638
-9.69369 -0.261577 -1.64571
-9.4108 -0.596232 0.560457
-9.22503 0.0173711 0.11933
-9.3362 2.36659 0.681898
-9.79874 -0.419989 -0.57968
-9.53779 -0.629983 1.43787
-9.9648 -1.35549 -0.241377
-9.50894 -1.24113 1.56602
-9.6674 1.15549 -1.31627
-9.01323 -0.882347 0.359267
-9.84544 1.57767 -0.123771
-9.03359 -0.718041 0.00706561
-10.0675 -1.35874 -0.821669
-8.97355 0.404478 0.561144
-9.29613 0.11958 -2.36356
-9.19697 -0.496034 0.348066
-9.05871 -1.35449 0.026808
-9.28421 -1.12117 -0.859331
-9.43884 -1.39721 1.76698
-10.0869 -1.46228 -1.53319
-9.51681 -1.24544 0.183702
-8.91687 -0.595616 -1.46456
-9.20968 0.158219 -1.69007
-9.50734 -0.181323 0.470305
-9.16976 -0.380409 1.5809
-9.18896 0.728281 -1.65714
-9.49274 -0.919446 -0.344659


==> latex_data/vae/fashionmnist/pca/new/pos_imagenet_neg-imagenet.txt <==
-9.8733 1.36135 0.0136275
-9.28703 -1.08238 -0.530741
-9.19278 0.0337061 1.49051
-9.27418 2.28882 0.234312
-9.48319 3.1608 0.0210469
-8.71923 4.68669 -3.80811
-9.07707 1.44388 -0.670562
-10.6449 4.53207 -0.251625
-9.26052 3.95834 -1.69072
-9.28882 0.203754 -2.14589
-9.34976 0.791853 1.14553
-9.60295 0.00377931 0.573956
-10.0245 0.540496 -0.205563
-9.6911 2.72659 1.53764
-9.48116 2.98523 2.07266
-9.28397 -0.737911 -0.189732
-9.25138 1.8928 -0.516289
-10.1766 4.60931 -0.242356
-5.38441 -2.0087 0.186725
-9.47404 2.94285 0.83371
-8.5476 0.145139 -2.59898
-10.1207 0.915572 0.880558
-10.0059 1.71339 0.018881
-9.9227 2.72487 -0.265503
-9.37163 6.12205 -2.55893
-9.52315 1.36052 -0.248678
-8.44735 2.27934 4.16495
-9.63143 4.8085 1.28246
-8.33486 1.2976 0.596832
-9.78469 1.77739 0.148196
-9.5689 1.06187 0.550915
-10.4623 5.32068 0.537004
-9.89155 -0.0262148 1.6697
-9.7645 0.0548719 0.49115
-9.84746 1.59811 -2.01061
-9.55671 -0.297032 -0.120458
-8.56181 4.03968 2.39228
-9.57459 -0.263604 0.384221
-9.87839 2.17362 -1.23999
-9.38562 2.34889 0.00668495
-10.0317 1.41528 -0.735579
8.04672 -1.49351 0.167511
-9.94753 0.744645 -0.943519
-9.6738 0.520171 0.272337
-9.78396 1.15387 -3.08891
-9.90881 1.5449 0.274356
-9.00539 0.275018 1.9608
-10.1448 1.93136 1.02318
-9.86814 1.19114 0.156452
-7.9519 0.115293 2.89116
-9.49839 2.18952 1.0432
-9.88162 -0.732582 2.78379
-10.0285 3.65415 -0.459872
-9.25861 2.04118 -4.11301
-9.13787 2.53064 0.0306629
-9.53168 -0.214132 -1.77253
-9.30371 3.88538 -0.109972
-9.53231 2.10772 -1.52633
-9.51692 0.633329 2.23345
17.9164 0.733196 1.9755
-10.0539 1.30877 0.645769
-9.64025 1.43718 2.53704
-9.59868 -0.134878 1.13507
-9.60479 1.21802 -0.521311
-8.97512 2.42572 3.22019
-9.10902 1.37178 -1.78965
-9.10418 3.46059 3.73913
-9.81668 2.63939 -1.04705
-9.97293 2.92426 -2.06503
-9.42149 3.71124 -0.337862
-8.815 3.6924 4.10739
-8.16435 1.18336 3.11755
-10.952 3.54398 -0.229893
-9.42898 2.4219 -0.674591
-8.39662 2.78245 5.42143
-7.68776 0.991578 1.91343
-8.50754 2.50801 -0.61038
-9.26157 0.801536 1.13557
-9.30959 -0.167 -0.0740513
18.7458 0.943187 1.25043
-9.36021 0.701316 -0.919859
-9.62174 3.53028 -1.61049
-9.57741 0.0362689 -0.45781
-9.78978 -0.0861982 -0.0481912
-9.06694 -1.22857 -1.75095
-9.57143 1.51793 0.142732
-10.1316 2.22204 1.0676
-9.18742 3.7317 2.79284
-9.72754 1.18278 0.218237
-9.38187 -0.300369 0.908788
-9.51631 -0.511832 -0.343562
-9.48938 1.28083 2.22568
-9.55269 0.495324 -0.33869
-9.02911 1.60945 -1.57482
-9.05397 1.86046 0.962342
-8.99553 2.92958 1.22323
-9.67807 1.30862 0.780706
-9.95861 1.74765 0.316639
-9.72025 1.84792 -1.17695
-9.91397 0.830054 -0.132101
-9.17741 1.97724 2.1497
-9.70487 4.29479 -1.22276
-9.62081 1.07857 -0.0849937
-9.03854 2.80178 2.74347
-9.37979 0.41626 -3.39099
-9.65109 2.23717 2.53875
-9.34782 3.19373 0.791353
16.7733 1.21572 0.17462
-9.8318 0.493721 0.449847
-10.0454 3.14198 0.15702
-10.1633 2.07962 -1.23421
-9.75865 -0.74558 0.861015
-9.89178 5.93404 -2.21706
-9.7606 1.97858 -2.60352
-9.83623 1.25452 1.93587
-9.70922 3.21789 2.22559
-9.74152 1.97804 -0.0525379
-8.86942 0.318306 1.42703
-9.64316 -0.665789 -0.778239
-9.52579 1.34557 -0.419089
-8.84195 2.01425 -0.637648
-10.0786 6.27536 -3.16156
-9.84614 -3.60364 -0.246532
-9.76271 2.78167 -1.38501
-9.44777 -1.74087 0.859118
-9.19314 1.33084 0.603089
-9.18602 4.14808 0.25718
-9.02957 1.4878 -0.530133
-9.46378 -1.03415 2.14699
-9.90805 1.53262 -0.707786
-9.95394 0.0935187 -0.531054
-9.83525 3.13844 0.741996
-9.65746 1.27901 1.17699
-9.53225 -0.320956 -0.133354
-9.36626 1.97925 1.00754
-9.24446 2.08897 1.76548
-9.65018 0.658023 -0.150707
-7.84764 1.10576 0.136234
-9.84922 0.690979 0.746818
-8.9443 0.558808 3.05859
-9.52454 1.13075 0.11946
-10.0702 3.12702 -1.25384
-9.64393 2.00463 -0.402187
-9.43583 1.29379 1.02618
-8.74029 2.95997 -1.32929
-7.62995 -0.943987 -1.67742
-9.87327 -2.22996 1.47382
-9.59857 -0.201454 0.184739
-9.29209 -2.40293 -3.37701
-4.54149 -2.55564 -0.545976
-9.37086 -0.987813 0.0936047
-9.23784 3.68751 -1.68247
-9.58485 2.50952 -0.111605
-9.57945 1.27549 0.112757
-8.80014 2.98993 -3.98048
-9.10387 3.62932 -2.25733
-9.80642 1.27039 -0.732267
-9.66122 2.12655 0.0538327
-9.1272 -0.221529 -2.51865
-9.42199 -0.820255 -0.76253
-9.00973 -1.25082 0.714022
-9.44403 2.12397 -0.948128
-8.56976 0.390316 0.21133
-9.91144 0.969893 0.1444
-9.15791 3.48608 1.43964
-8.68982 0.857819 -2.52977
-9.42451 2.03926 1.3254
-9.7193 -2.76202 -0.785805
-7.01706 2.65006 -1.02518
-9.38106 1.6128 -1.47699
-9.66967 3.20302 -0.567891
-10.2766 2.38631 -1.14595
-9.41634 1.40172 -0.794909
-9.30663 2.44014 0.485812
-10.1507 1.32608 -0.435132
-9.77782 -0.451412 0.815166
-9.57784 1.62656 1.28874
-9.24273 2.38273 0.936093
-9.27969 -1.27598 0.504568
-9.53962 1.44412 0.078781
-9.42013 1.04929 1.33335
-9.84697 0.302232 0.254025
-10.1763 3.77224 -0.667325
-10.2888 2.36763 0.353573
-9.59933 3.78552 1.62013
-9.78966 0.813665 0.750984
-9.96187 -1.31029 2.80349
-9.69849 1.54913 -2.05343
-9.75518 0.347243 1.96303
-9.61243 1.71032 0.404659
-9.16155 2.01861 -0.0925153
-8.85303 1.11244 -0.874819
-9.40557 -0.950991 -0.436125
-9.56561 3.74644 -1.36925
-9.53541 0.251545 1.31948
-9.99889 2.9919 0.244366
-9.28084 -0.490538 -2.04334
-9.67034 2.8913 -2.14349
-8.82748 3.56801 -1.38157
-9.58066 0.997711 1.85137
-9.36768 0.964098 0.816958
-9.15181 4.86081 2.01985
-8.99926 2.44881 -4.06311
-9.79327 0.625196 0.105398
-9.5322 2.76453 2.11242
-9.49889 2.88815 -1.49172
-9.35626 -0.51225 -0.917556
-9.52043 -0.176229 1.38082
-9.48624 1.18743 0.944548
-9.67538 1.82112 1.56473
-7.94787 -0.234958 -3.62812
-9.83289 2.36566 0.857268
-8.29145 -1.15697 2.23341
-9.24435 1.52029 3.12937
-9.53668 1.45655 -0.569897
-9.52456 0.962078 1.11007
-10.347 2.65938 0.639939
-9.18476 6.56178 -2.01171
-9.14113 1.17144 1.27278
-9.06086 0.791426 1.93949
-9.50552 5.44379 -0.97873
-9.53996 0.933945 0.124551
-8.49437 0.952347 4.82863
-9.3405 3.69567 -1.26714
-9.62086 0.831768 0.731119
-9.45946 1.18122 -1.44552
-9.68557 -1.1845 -0.444777
-9.29429 1.77411 0.165856
-9.53141 1.97183 0.698236
-9.54069 2.90269 0.0701458
-9.64508 -0.115543 2.22542
-4.72925 -2.87119 1.08523
-11.0697 5.59069 -4.45702
-8.99105 2.19171 -1.58652
-9.63829 0.743241 0.709974
-9.87836 2.49788 -0.931722
-9.61219 0.891415 -1.08087
-8.80309 0.269131 1.00947
-9.58183 1.02797 -1.4391
-9.34784 0.918593 -0.957855
-7.82004 -0.951539 -2.46953
-9.49706 -1.21969 -1.0993
-9.62297 0.411649 1.26828
-9.50674 1.12988 -1.69414
-9.48236 0.833674 1.69941
-9.6021 0.739341 -2.03273
-9.78019 2.50826 0.84922
-9.36324 4.20146 0.0327408
-9.30364 1.1909 1.46679
-9.07281 2.42508 -2.33048
-9.5961 3.55797 -0.0336774
-10.168 0.99685 0.347113
-9.59002 1.18504 0.34309
-10.1248 3.91582 -0.787268
-9.17139 2.94505 0.463349
-9.18209 1.38606 -3.39296
-10.0376 3.7852 -1.24766
-9.44472 2.36183 0.134268
-9.36495 0.929377 -0.580159
-9.72994 0.501099 0.669076
-9.64733 0.662492 -0.226979
-8.729 3.53521 2.65809
-8.57291 1.04228 2.92403
-9.23191 3.7766 0.0706372
-9.41489 -0.351448 -0.30494
-9.66453 5.20072 0.622916
-9.59169 -0.497627 0.448483
-9.77384 1.69721 -0.177333
-9.84165 1.03136 0.665286
-8.16908 1.44036 1.55186
-9.73725 1.65319 0.761715
-9.93089 2.40365 0.218201
18.1749 -0.635807 0.376445
-9.66949 1.24077 2.78312
-10.044 0.527409 0.466339
-9.53895 -0.567726 -0.620583
-9.76865 0.813889 1.87762
-9.6643 3.67202 1.25408
-8.9651 2.30575 -1.00987
-9.93152 0.0971479 0.873757
-8.57495 2.68018 0.372494
-9.64165 3.82534 -2.62385
-9.22232 2.56617 -1.65903
-9.48668 2.61866 0.535573
-9.76474 1.85666 -0.50578
-8.667 0.628656 -1.21977
-9.7955 2.94646 0.72823
-8.7932 1.60537 0.702869
-9.95638 0.251777 -0.124312
-9.62631 -0.39591 1.88172
-9.44688 1.69103 -1.71571
-9.90317 2.99379 -3.19204
-9.71382 0.58813 0.720339
-8.87772 -1.7643 -2.85889
-9.48884 0.97407 1.58368
-8.80474 1.71257 -0.673195
-9.47112 1.45451 -1.51326
-9.62923 2.57989 -2.32702
-10.1326 2.39344 2.19455
-8.75351 1.39544 -2.60261
-9.3709 1.7317 0.897592
-9.76397 3.75458 -2.0247
-9.59476 2.31133 -0.573485
-8.49461 -2.25068 0.901173
-9.73811 3.02566 -0.978503
-9.25051 2.83237 1.08448
-9.07404 -1.90523 1.16989
-9.77304 0.307993 -0.820167
-7.55715 -0.976115 2.69749
-9.25991 0.931279 0.556939
-9.85432 4.76759 -0.675241
-9.43647 2.77491 -1.92997
-9.3288 2.86481 0.680309
-9.60134 -0.577009 -1.50226
-9.69304 3.90452 1.76517
-10.0362 1.63465 1.46957
-9.66734 0.186082 0.360476
-10.1901 3.37356 -1.1356
-9.47806 0.801918 2.54165
-8.85451 1.17836 -5.19351
-9.60307 3.44029 1.80631
-9.27754 -0.299315 -0.594371
-9.34063 2.86441 0.269879
-8.90257 -1.22278 -3.0186
-9.66336 4.62544 0.580477
-9.43604 1.9281 -0.384664
-9.02855 0.738396 -1.09986
-9.72197 3.17664 -1.11205
-8.98752 2.04221 3.82473
-9.3215 0.372609 0.76798
-9.42306 1.35421 1.56305
-9.2237 0.607821 -1.65147
-9.96177 4.00414 -1.74834
-9.35 2.13748 -0.117899
-10.1945 -2.25203 0.4763
-9.61248 2.02956 -0.441279
-9.0506 0.70814 0.668953
-8.9755 -0.649861 1.1192
-8.70971 0.559098 1.14531
-9.21505 1.7574 1.92403
-9.22355 2.45228 0.217947
-9.04831 -1.48106 2.18464
-7.84186 0.800045 0.445683
-9.91335 0.370885 1.18689
-9.91505 6.68534 -2.19736
-9.58253 -0.257222 -0.402987
0.0822711 -1.16883 -2.79699
-8.13002 0.188078 -2.49206
-9.53422 -1.13162 -0.229149
-8.47931 2.19643 3.08368
-8.95959 2.68486 -0.207865
-9.09323 0.89146 1.89048
17.1185 -0.187693 0.658159
-9.54835 1.94991 0.656055
-9.04448 -0.0208165 0.564254
-9.61594 1.78512 -0.218128
-8.28144 0.273933 -0.471694
-9.66663 -0.668989 0.190387
-9.46684 0.00117194 -0.0146628
-8.67472 0.538685 -1.65193
-10.0419 2.61927 -2.89111
-9.23052 6.40589 -2.76268
-9.9141 3.46949 1.12819
-9.49658 2.83682 0.254873
-9.23629 1.5391 -2.14393
2.70873 1.60604 -1.59072
-9.0701 -1.24953 -2.61018
-9.43014 0.68263 1.20885
-9.51477 1.64632 1.33753
-5.91593 1.55646 -4.07737
-8.98867 0.0454055 -2.73429
-9.28964 -0.413086 -0.889049
-2.22801 0.41137 0.577242
-10.4245 5.59184 -0.906719
-9.45906 2.03694 -0.494794
-9.79431 2.89201 2.12169
-10.019 1.12455 0.495242
-9.43393 0.968301 -1.95885
-9.42452 2.41284 -0.0452225
-8.94195 1.89156 -0.490867
-9.18492 2.57071 0.368533
-9.03242 2.86574 3.5228
-9.49151 1.85936 -0.634582
-9.62332 -0.272355 0.584059
-9.13126 3.138 -0.840682
-9.94028 2.64468 -0.162196
-8.85771 2.59488 -0.941525
-8.53387 -0.967456 -0.570068
-9.27953 -0.934021 -0.398133
-9.24907 2.2946 -1.59387
-8.5224 0.166647 2.88731
-9.35643 1.22456 1.6349
-9.47048 1.5892 1.56948
-8.90398 2.68268 1.57591
-8.34065 -1.70815 -0.498483
-10.0683 -0.0541867 1.3102
-8.81993 -0.452836 0.274163
-8.74967 3.13208 1.47002
-9.56906 0.951803 -0.859892
-9.46655 3.04291 1.21478
-8.33884 2.18 -0.866567
-10.2269 1.06474 0.227881
-9.36584 -0.215975 1.16979
-9.20422 2.56711 -0.329096
-9.60498 2.75923 -0.387974
-8.85483 1.88293 -3.54286
-9.89667 2.62095 -0.088291
-9.79928 1.85521 -0.0577178
-9.31228 3.56591 0.0551403
-9.44225 3.23294 -2.3348
-9.67739 1.23743 -1.59402
-10.6169 5.24813 0.0405287
-9.84374 3.59761 3.43033
-9.98695 0.507492 1.33163
-9.28474 -0.59425 -1.97319
-7.39159 -0.298436 -1.90157
-9.66771 0.639454 0.800565
-8.60927 2.52191 -0.319408
-9.5249 -1.11301 -0.453942
-9.0198 2.87769 2.10801
-10.4533 0.902133 1.06909
-9.89476 1.01999 -0.0720878
-10.1746 3.00963 1.2648
-9.63763 1.92276 -0.0364767
-9.31681 2.00993 -0.259086
-9.4438 5.09558 -1.23477
-9.84356 2.32408 2.19203
-9.11745 1.75163 -1.67403
-8.25529 -1.46774 -0.401804
-9.92363 4.01536 0.695844
-9.10946 1.44342 -0.661771
-9.74504 0.687463 1.89233
-10.9303 6.74855 -1.46691
-9.29963 2.18381 0.000672977
-8.85382 3.72149 0.146464
-9.76013 4.40234 0.88529
-8.64601 2.80454 2.03309
-10.1343 1.66459 1.85132
-8.68599 3.21328 3.76952
18.2743 -0.987055 -0.54407
-8.61787 1.59216 2.8809
-9.80555 1.78712 -2.61505
-8.47373 2.92138 1.52357
-8.74782 -0.955498 -2.37617
-4.46945 -0.309803 -0.593875
-9.28559 -0.237296 1.96461
-6.17105 1.89462 4.45825
-9.62729 -0.352413 0.853579
-9.67163 3.13762 -0.733648
-9.79586 1.7905 -0.884771
-9.73386 4.28411 1.13849
-9.46159 1.90072 0.899343
-9.39042 0.767302 0.420556
-8.43873 3.9874 1.77439
-9.60299 -0.105738 1.78121
-9.53717 -0.0779663 -1.60743
-9.31901 -2.93102 2.27461
-5.49359 3.1626 3.72803
-8.99113 3.52414 2.77245
-9.45525 1.00773 -2.71762
-9.28524 1.53174 1.33242
-9.35643 -1.09316 -0.939238
-9.03076 3.84471 -0.795022
-9.70897 2.87703 -0.685766
6.55319 -0.739107 1.72415
-9.51603 1.14129 0.466327
-9.43699 1.19433 -1.68232
-9.3625 0.607687 -1.58409
-9.02896 0.678288 -3.44381
-9.37444 1.25957 -1.76323
-10.0432 1.244 1.58578
-9.55348 1.84929 -1.05818
-9.14156 1.95199 0.640038
-9.42785 0.882881 0.335582
-9.37357 -1.35661 2.06818
-9.34433 1.34397 0.158838
-9.88073 0.789547 0.28823
-9.94538 1.63164 0.968695
-9.71964 1.88119 0.212486
-8.86236 1.51307 3.35449
-9.44492 1.63103 -0.074153
-10.1625 3.96097 -0.623309
-9.77264 2.36987 0.4938
-9.41591 2.50113 0.207562
-9.79012 1.29366 1.25115
-9.94492 1.49311 -1.38083
-3.64418 -2.45389 -0.893601
-6.3393 -0.727492 0.0513158
-9.27871 2.99841 1.86485
-10.2089 3.58798 -2.38971
-9.51863 1.84691 2.1244
-9.54629 1.23335 -1.78902
-9.20021 1.55556 -0.0337332
-8.84679 2.94068 -0.698982
-9.4731 1.97221 2.23734
-9.58628 2.81139 0.0199435
-9.53622 2.55961 1.00964
-9.28199 3.21887 3.11547
-8.72346 -0.216651 -0.929163
-9.47811 1.57867 0.258652
-8.67936 0.681204 2.14194
-9.53723 -0.952426 0.224628
15.9545 0.855498 -2.83705
-10.5128 5.74329 -2.66562
-9.31557 1.49065 -0.20642
-8.2729 -1.00197 -0.690483
-9.09931 1.25365 1.8254
-10.4472 6.04173 -2.56702
-9.14223 0.422405 1.78909
-8.57672 0.295021 2.8054
-7.38434 0.198718 2.54278
-9.40059 0.808148 1.18999
-9.91123 0.462371 0.72176
-9.53284 1.81106 0.853181
-9.54533 2.89859 -0.76146
-4.31042 1.11215 1.79524
-10.0114 1.79344 -2.31217
-9.22695 -0.0796301 1.14379
-9.43988 1.16117 2.4538
-9.48238 1.33065 -1.32605
-9.36292 2.95369 -1.43177
-9.65384 3.77987 0.243149
-9.84205 0.94259 0.092568
-9.05091 -0.0329754 -1.58757
-9.64363 0.191624 0.274132
-9.15955 4.74067 1.46031
-10.4164 1.17336 0.137498
-9.73736 1.44649 0.801279
-10.0655 1.71475 1.82212
-9.18985 4.50562 1.43036
16.5337 3.29052 -0.247707
-8.58208 2.73199 1.9989
-8.7604 2.03959 -0.438901
-9.38805 1.29187 -0.976536
-9.79131 -0.847409 0.945317
-9.22406 4.06672 2.48906
-9.95328 0.472534 -0.198771
-9.45197 2.51977 0.424657
-9.86225 4.76956 -0.300817
-8.49662 2.47598 3.20608
-9.75393 -0.351503 0.821672
-8.86231 3.82083 -0.475355
-10.0446 4.58479 -1.21009
-9.6172 4.01735 4.08458
-8.8573 3.19016 -1.02928
-9.3637 -0.05247 -2.10963
-9.51337 2.20229 -0.516478
-9.64054 0.374725 0.723572
-9.60077 2.62125 -0.485091
-9.81072 1.24865 -0.822838
-9.0252 0.138543 -2.68566
-9.53783 2.63898 -0.434475
-9.5873 1.75409 -1.16202
-9.32859 0.933273 1.13308
-9.19787 2.81524 1.89863
-8.57187 -0.847818 0.938345
-8.93016 -0.984249 0.332848
-9.73547 1.06098 -0.251346
-9.95053 1.71264 1.68318
-9.49228 2.49802 0.388092
-9.452 2.3985 -1.20792
-9.42428 1.42826 1.51042
-8.45766 3.39089 2.06784
-9.25117 1.77024 -0.769514
-8.99197 3.19862 1.68332
-9.294 2.28762 1.6011
-7.87594 -3.02266 0.28734
-8.37503 0.466475 -1.5673
-9.32516 2.39069 -0.229381
-9.88401 1.11728 0.343272
-9.6761 1.09108 0.98261
-9.77324 0.139539 1.56213
-9.91929 1.60858 1.55864
-9.33743 -3.00497 0.0394428
-8.72324 1.12261 0.742156
-9.47198 1.63767 1.84251
4.77606 -0.732482 -1.55399
-8.82432 -0.220074 -2.59724
-9.44918 0.79766 -0.255096
-9.93792 1.52086 2.388
-9.43069 1.72423 -0.365995
-9.44233 1.36221 -0.109619
-9.62711 0.35115 1.66751
-8.6722 1.34371 1.81406
-9.91959 3.15349 -2.35284
-9.29773 -0.613386 -1.88629
-9.88953 2.12005 2.1704
-9.97983 1.89645 1.31977
-9.77798 3.79876 -0.479647
-9.75822 3.0151 1.88963
-9.10823 -0.0357348 -0.78739
-8.23089 1.70047 3.74019
-9.6668 2.02293 -1.78791
-9.63208 0.669268 0.613663
-10.6976 3.3799 0.922196
-9.47091 1.96049 -2.3632
-5.93451 1.96608 -0.204525
-9.86417 3.7268 -0.444271
-9.87203 3.89268 0.648798
-9.8925 6.56736 0.195025
-9.07504 1.0041 -1.10905
-9.52471 1.16556 1.54718
-10.21 0.802009 -1.11597
-9.20583 -0.0375159 -0.127769
-10.0087 4.12752 2.54983
-9.49625 3.25178 -0.872096
-9.66077 1.39978 0.28974
-9.61893 0.64816 1.54389
-6.65419 2.44225 -0.172055
-9.33082 1.95565 -1.43005
-9.97432 -1.97126 1.65967
-9.66983 3.90225 -0.234175
-1.68582 -1.54818 -1.75652
-9.33348 0.597586 1.13264
-10.477 5.04229 -2.45256
-9.57566 -0.241349 0.204006
-9.35002 1.33545 2.66636
-9.69474 0.660374 1.43929
-6.43303 -1.45813 0.410588
-9.15962 3.82825 2.73797
-9.43908 0.549022 1.40129
-8.99417 3.31989 -0.646254
-9.8525 0.555985 -0.937096
-9.55373 -0.392317 0.458718
-8.11887 -1.39291 2.5459
-9.21078 2.05626 -0.184364
-8.91985 1.94302 0.539562
-7.46923 3.10906 -2.40924
-9.8591 0.997067 0.0678815
-9.62031 5.35341 1.31118
-9.35742 0.0815415 2.00623
-9.32524 0.165927 -0.117274
-9.30919 2.2096 1.11531
-9.69948 3.22534 -0.278918
-2.78081 1.18575 -0.265223
-9.86071 1.39284 -0.201869
-9.75467 0.651806 0.642357
-9.93448 1.35694 0.814539
-9.70842 2.41641 -0.957431
-9.7808 2.05717 -3.28101
-9.64953 3.83103 1.74344
-9.46241 -1.78641 0.613325
-9.0587 1.35508 -1.45133
-8.96994 -0.798686 0.690122
-10.1383 1.79081 0.0845229
-9.11706 -0.132945 -2.54394
-9.34181 1.52342 -0.390546
-9.5107 -1.18456 0.562945
-9.77762 2.60581 0.17193
-9.62836 3.81758 -2.28132
-9.50532 1.38954 -0.395841
-10.3055 1.23284 -0.769179
-8.96403 -1.20804 -1.75824
-9.08586 3.59662 -0.550344
-10.6057 5.7049 -2.08967
-9.30631 1.11266 -0.612925
-9.80812 4.71595 -0.364639
-9.42473 -0.168269 -1.25523
-9.35135 3.15892 0.513182
16.7155 -0.787594 -0.405588
-10.2654 5.99801 -1.27476
-9.63992 -1.77686 -1.16083
-9.73823 0.378136 1.32022
-9.40987 3.45947 1.24356
-9.77323 0.920761 1.01365
-8.90907 2.48692 0.558392
-9.29533 3.97398 -1.32401
-10.0356 2.42183 1.83393
-8.95178 0.771071 1.25272
-10.6258 6.28181 -0.284132
3.79782 -1.60731 0.878562
-10.1095 3.53727 -0.767363
-9.46624 2.42766 0.295801
-8.9811 3.71429 1.21761
-9.45986 -0.73074 1.16712
-9.97825 3.60491 -0.965059
-8.98024 1.46775 -2.867
-9.4441 0.743742 -2.55478
-9.45539 -0.602278 0.20939
-9.81483 1.27203 1.45026
-9.66334 2.98939 -0.924984
-10.148 1.36684 0.36291
-8.8728 3.45745 1.58698
-10.1318 4.03941 -0.67392
-9.42302 4.87582 0.165636
-9.0211 2.09098 2.16172
-9.22201 1.70422 -0.0990933
-6.55489 -0.424354 2.54571
-9.514 1.43824 0.0149889
-9.44796 2.36328 -0.292487
-8.72316 2.32553 0.788067
-7.84769 -1.94237 -1.80983
-9.57546 3.81595 1.62077
-9.7362 2.0001 -4.47211
-9.51865 0.353305 1.44054
-9.24396 1.90764 -0.356681
-9.65874 2.37789 -0.264022
-9.79839 0.857457 -0.149658
-7.97968 -0.709249 0.934392
-9.14606 1.22067 0.632227
-9.2274 3.51455 -1.16917
-9.07666 1.95448 2.1561
-9.43867 1.14792 -1.63735
-9.77859 3.73473 -0.652851
-9.69669 0.732769 -0.454179
-9.11863 3.19835 -3.30476
-9.40147 1.16195 -3.59208
-9.50607 2.48077 -0.0797784
-9.86019 4.41981 -1.44084
-9.87309 2.67376 0.54203
-9.24236 2.01663 -0.086166
-9.06369 -0.302527 1.58142
-9.66544 3.51724 0.0548538
-9.18725 0.171096 -0.562132
-10.1052 -2.00385 1.13552
5.20152 -0.998207 -0.783005
-9.06608 1.90736 -1.40602
-10.2551 0.633439 1.36056
-9.87477 5.61044 2.92858
-9.66231 1.52615 0.656193
-9.52335 -2.13903 -0.280564
-9.33866 1.64697 0.154543
-9.62912 1.63766 -1.59297
0.704886 1.99603 -1.46457
-9.70174 2.07385 1.14771
-9.47286 1.13018 -0.201137
-9.54914 1.8125 -0.374777
-8.74391 -0.266058 1.14164
-9.81668 1.74726 1.46795
-9.34701 2.15388 -0.3577
-9.71208 0.551453 -0.60481
-8.89303 1.29484 -3.38487
-9.52317 1.19592 1.61613
-8.67348 -0.547091 0.0958886
-9.5543 3.25294 2.09092
12.5351 1.77182 -0.272553
-9.3934 2.72045 2.08416
-9.2522 0.021568 -2.98892
-9.45575 1.85738 0.511331
-9.30432 1.04987 -0.756515
-5.58813 -1.25514 0.688087
-9.46419 2.6465 0.79866
-9.94671 2.81667 -0.431323
-9.4984 1.1503 0.191179
-9.26379 4.71559 4.05415
-8.90203 3.84381 -1.15826
-9.39131 2.15148 -0.15184
-9.71349 1.14888 0.144826
-9.81792 0.537259 2.23991
-9.1821 1.71549 -0.194157
-8.45151 -1.45768 -0.396546
-9.35768 6.34015 -2.96161
-8.11505 3.13631 -1.27587
-10.3231 2.48061 0.7263
-10.0435 0.403416 0.335123
-9.05188 2.40984 0.269014
-9.94619 0.729534 0.644122
-8.8659 3.34488 1.41957
-8.69915 -0.0671937 -3.00457
-10.115 3.63805 -1.34616
-8.80675 0.922342 -0.674568
-9.24669 1.83668 0.895123
-7.68766 2.4028 0.255733
-9.71973 -0.89356 -0.604255
-10.1684 5.58573 -1.94902
-9.65568 1.62439 0.488344
-9.32356 2.61878 2.03494
-9.58271 -2.27266 0.776834
-9.76239 1.34645 -2.1772
-9.60529 1.08393 0.258378
-9.27291 1.65812 0.320675
-9.84686 2.49963 -0.793311
-9.48778 4.78542 -0.589544
-9.57518 1.71916 1.70847
-9.85831 0.882708 1.16281
-9.74457 3.7058 1.09754
-8.97644 -0.855495 0.100991
-9.32276 1.76895 -0.503327
-9.65348 0.736752 -0.421058
-4.68414 0.622241 -1.77316
-9.60783 1.70279 0.385139
-9.60619 0.856084 0.0376083
-9.83193 1.17622 1.01463
-9.66949 1.04047 -0.711226
-9.80483 1.65083 2.47482
-9.37072 2.32292 0.689988
-10.0576 2.88531 0.0613595
-9.36518 2.11881 -0.357516
-9.71658 0.285623 0.0902353
-9.45551 0.974001 1.51034
-7.20116 1.0245 -5.15209
-8.34424 1.04022 -0.278039
-9.40522 4.68331 -1.06079
-9.94604 5.35778 -1.72126
-9.50038 1.90524 -1.87401
-9.48082 0.476885 1.35689
-9.63809 2.85326 1.94704
-9.94413 0.245346 0.978987
-10.1657 4.873 -0.219485
-9.19891 1.04888 -0.4701
11.9835 -0.890742 0.338156
-9.86717 1.07169 0.310425
-9.60439 1.37073 1.09041
-8.32126 1.4445 -0.418423
-9.28027 1.9104 0.0299997
-9.21009 1.82727 1.47565
-8.80577 -1.97012 1.93818
-9.4171 0.385952 2.02064
-9.43859 1.63176 0.612792
-5.99799 -0.309022 0.590062
-9.51049 1.37713 0.934951
-9.31997 2.42196 0.408344
-9.69065 3.03815 2.83551
-9.49505 1.79257 -0.681317
-9.65971 4.54072 0.946608
-9.9882 6.56899 -2.07828
-9.52302 4.07389 1.60466
-9.22044 -3.16915 -0.786455
-9.23769 1.62622 0.0155914
-9.10658 0.117261 -1.8464
-8.74713 -1.72212 0.723094
-10.7147 6.07739 -3.97788
-9.03296 2.65108 0.403845
-9.86082 -0.813279 0.942243
-10.4868 2.69944 -2.95737
-8.32368 2.40736 1.15831
-9.76321 3.61447 1.99921
-9.61978 0.22983 -0.375355
-9.25094 1.19028 0.32675
-9.79724 0.0124983 0.612418
-8.94879 -0.185848 -2.68312
-9.37153 1.10391 1.99915
-9.37703 -1.73883 -1.44186
-9.86722 2.62466 -2.38384
-9.4064 0.793661 1.47801
-9.69401 1.4538 0.00166695
-9.58205 2.74706 0.799686
-9.2034 0.224899 1.12892
-9.31964 0.886454 1.39461
-9.37967 1.94098 0.66196
-9.28293 1.62062 2.80096
-9.96985 5.11467 -4.27628
-9.98857 1.55441 -1.16143
-9.19364 -0.179287 -0.342088
-9.4271 2.5037 0.270754
-9.76792 4.18877 0.646548
-9.01835 1.17621 0.0451489
-9.78357 2.4874 -1.45132
-9.22808 5.32454 -2.10323
3.24705 -2.14784 -0.013787
-9.45304 -0.160043 -1.25748
-8.98075 0.0926865 -0.796922
-9.62241 3.0318 -0.281508
-6.84057 -1.63447 -0.0234226
-4.17533 -0.066996 -1.33621
-9.5764 1.12481 1.68495
-9.59928 2.79212 -1.95004
0.84808 -0.0396395 2.34916
-9.25592 0.10693 -0.636486
-9.53817 -1.74042 0.623133
-9.31084 1.55923 -0.19414
-9.81819 1.64602 1.86752
-11.1018 5.76985 -2.77021
-10.3188 5.7922 -3.14708
-9.36713 -1.57707 0.0297516
-9.59345 3.01546 0.222325
-10.1621 3.2969 -0.197002
-9.24739 4.06282 -1.09752
-9.42226 2.71458 -0.806476
-10.1749 5.58341 -1.05475
-9.72732 1.40735 1.20751
-8.27872 -0.202199 -2.68416
-6.91042 4.77768 -2.69323
-9.69491 3.66056 -0.026414
-9.40987 -0.464564 2.61917
-3.86603 -1.80835 1.96522
-9.65969 2.53062 0.536821
-9.32606 0.499077 0.682559
-9.36741 3.47044 -0.922523
-9.67401 2.21134 1.27881
-9.66329 1.47385 -0.411015
-9.29648 2.34378 1.29702
-9.56984 0.0159565 -0.807261
-9.26498 4.11881 -0.472162
-9.45773 1.03608 1.89721
-10.1005 0.630793 -1.12063
-11.1636 0.96807 -2.58623
-9.8462 1.5271 0.176865
-9.61869 -0.757762 1.63699
-9.84775 0.848336 3.56284
-9.15129 0.864079 1.08741
-8.86551 0.996352 -1.58313
-9.32237 4.22615 -0.476122
-9.41802 0.958753 -0.0482531
-8.91431 3.05534 -1.1952
-9.10736 1.22103 1.14472
-9.12072 -0.201279 -1.48249
-9.7079 2.17396 1.18006
-10 5.35932 -1.70172
-9.44092 3.31735 0.985878
-6.18899 -0.653753 2.06964
-9.29701 3.82852 -3.0814
-9.75044 3.54503 -1.01977
-8.77245 2.05133 -0.49541
-9.17294 -2.02316 -0.575277
-9.60497 0.081274 0.493979
-9.6752 0.538914 -0.00115036
-9.69416 4.88026 -1.51994
-9.62362 1.9035 -0.600968
-9.57946 2.55869 3.1805
-6.7476 -0.25651 2.59613
-9.8544 1.44863 -1.06212
-9.88651 2.3927 2.09343
-9.86834 1.01471 0.949552
-9.84922 0.905338 -1.91791
-10.8206 5.35337 -3.40872
-9.54266 1.60531 1.34055
-9.37187 2.13549 2.61918
-9.89774 1.3818 0.491842
-9.12691 2.54398 0.0954719
-9.70725 -3.27424 -1.06207
-1.32182 -1.53888 -0.420799
-9.45262 0.501786 -1.39412
-9.71128 3.12858 -1.75877
-9.88426 4.50569 -1.67634
1.51804 0.651577 -1.66681
-8.86716 0.0716875 2.77833
-9.17743 3.1009 -1.18361
-9.81958 2.14294 -0.289216
-9.57366 3.09443 2.30517
-9.53033 0.289152 0.0895216
-9.76881 0.329483 0.496972
-8.55969 1.41074 1.73207
-9.56588 1.46185 1.72554
-8.07676 -0.503754 -3.63406
-9.69854 1.26596 0.860308
-9.38892 -0.0140893 0.352265
-9.76617 0.607621 0.908565
-8.09334 3.62562 3.53488
-9.34393 1.97248 1.23727
-9.03389 2.15723 -1.122
-9.73858 4.79802 0.5098
-8.58261 2.71987 2.1616
-9.80402 1.29137 0.29438
-9.7504 1.66986 0.793658
-9.00578 2.29297 1.07497
-9.41766 1.68303 -1.14325
-9.92981 2.13667 1.36691
-8.58329 0.450557 -0.891491
-8.78346 0.277229 -0.229746
-9.3506 0.891332 0.266791
-9.21841 1.17543 0.280022
-9.27955 2.3839 1.64645
-9.75301 2.32953 0.382566
-9.00385 3.09939 2.99351
-9.56397 1.46603 0.473621
4.05288 -1.45235 1.18435
-9.59718 0.922235 0.309982
-9.44208 -0.0112337 -0.163834
-9.83401 1.71811 0.823092
-9.02269 3.74059 -2.66361
-9.69303 1.42813 1.54227
-10.1954 1.25958 -0.697748
-9.34469 1.50802 0.731699
-10.0875 4.3106 3.09448
-11.22 2.06401 -0.749108
-9.458 0.31665 0.0627997
-9.86488 1.03992 0.0704265
-9.01552 1.36751 0.00180878
-9.38639 -0.397885 2.18013
-9.98049 5.30351 -0.0168369
-9.10261 2.66499 -0.676659
-9.71904 -0.521238 -0.615588
-9.70932 1.65089 -0.069602
-9.6474 2.80249 1.06661
-9.50659 1.22854 0.342999
-9.12812 -0.388366 -0.345119
-9.76245 4.18766 -0.96929
-9.23402 -2.83278 1.20253
-9.49686 2.42634 1.8894
-9.64259 3.58364 0.149236
-9.66728 1.52214 -0.0761665
-8.96657 1.93016 3.91248
14.8405 -0.0541608 0.41584
-9.31168 0.101929 -0.13383
-10.3756 4.63711 -3.88658
-9.60901 1.01318 0.156424
-9.88577 3.26362 -0.181265
-9.74257 1.35666 -0.449361
-10.3873 1.51347 1.41918
-9.73806 -0.381598 0.0774513
-9.48134 2.21412 1.60863
13.4484 0.0335297 0.136175
-9.73567 1.99577 0.138597
-9.4732 -0.914174 0.946771
-9.1899 0.460725 0.665582
-9.49344 1.38208 -1.05547
-9.33914 0.205054 -0.736844
-9.73387 2.09705 1.69658
-9.51408 4.52767 -2.96589


==> latex_data/vae/fashionmnist/pca/new/pos_imagenet_neg-neg.txt <==
-9.35862 -1.77901 0.551541
-9.46551 -3.27157 0.632439
-9.86991 -1.49755 0.292367
-10.1859 -1.20097 -0.0149797
-9.6596 -1.44211 -0.370301
-9.50228 -0.139848 0.0917011
-10.0102 -1.6865 -0.430568
-9.42744 -1.42273 0.434976
-9.70273 -0.654584 -0.23571
-9.48492 -3.01527 -2.003
-9.19384 -1.91119 0.138457
-9.4689 -1.55987 -0.605009
-9.44985 -2.88308 -0.359285
-9.96137 -0.201744 0.015079
-9.61078 -1.93588 -0.794202
-9.77434 -1.22761 -0.179779
-9.38442 -1.36694 0.882899
-9.2153 -2.23029 -0.0728812
-9.4441 -2.82087 -0.689475
-9.85921 -0.824702 -0.308088
-9.65171 -1.7571 -0.430392
-9.54573 -2.49821 -2.09802
-9.52162 -2.70466 1.09867
-9.42064 -0.649109 -0.298262
-9.34114 -2.19532 -1.20014
-9.65802 -2.22937 0.162199
-9.59176 -1.69381 -0.0845841
-9.53359 -1.74016 1.16241
-9.68686 -0.730345 0.551371
-9.13406 -1.40685 1.67398
-9.59337 -2.26717 -1.32824
-9.42098 -1.29724 -0.499509
-9.7546 -0.898529 -2.38696
-9.42613 -1.56958 -1.44525
-9.27892 -2.30091 -0.108261
-9.55315 -2.23331 0.25212
-9.70955 -0.573446 0.534631
-9.38321 -0.376564 -0.869499
-9.36922 -2.14472 0.507826
-9.33258 -3.19252 0.159104
-9.35308 -2.36117 0.0133415
-9.56186 -1.14722 0.764421
-9.2825 -3.14453 0.968273
-9.39303 -1.44279 1.63431
-9.84538 -2.293 0.0857513
-9.53472 -1.4764 0.990935
-9.59357 -2.15749 -1.10685
-9.488 -1.29905 -0.831645
-9.69635 -1.06039 -0.401532
-9.43169 0.482997 -1.4349
-9.59934 -0.613052 -0.477794
-9.1225 -2.56195 1.02743
-9.86967 -1.32828 -0.796102
-9.53308 -0.475697 -0.67138
-10.0266 -2.37062 -1.75523
-9.79722 -2.99468 0.649093
-10.1671 -1.59803 0.226706
-10.1302 0.862424 -0.825603
-9.50052 -1.08472 0.192533
-9.66286 -1.74557 -0.910602
-9.70341 -1.67352 0.578811
-9.81723 -0.947767 -0.423193
-9.46571 -3.37419 -0.89148
-9.86822 -2.22285 -0.170882
-9.7436 -0.473232 -1.06774
-9.666 -2.47994 -0.541874
-9.26452 -1.80093 -0.196932
-9.87142 0.0243046 0.468929
-10.1145 -0.917524 0.915191
-9.71625 -0.933382 -0.469298
-10.108 -1.94256 0.10536
-9.61449 -1.41227 0.506389
-10.0219 -0.860635 -1.11169
-9.33631 -1.39344 -0.976588
-10.1288 -2.12067 -0.219357
-9.79002 -2.12778 -0.0238049
-10.0391 -1.8997 -0.209246
-9.45458 -1.2595 -0.158987
-9.50154 -0.173304 0.0628999
-9.7582 -0.688647 0.473141
-9.62422 -0.895231 -0.97457
-9.53573 -1.00866 -1.89119
-9.92517 -2.20866 -1.29639
-9.59223 -0.824241 -0.169212
-9.42662 -1.28728 0.531516
-9.30424 -0.719016 0.258053
-9.39255 -1.75338 0.422115
-9.83556 -2.08892 -0.172706
-9.62456 -0.165004 0.0593722
-9.44102 -0.0133238 -0.917414
-9.67115 -0.39184 0.938943
-9.43598 -2.3864 0.43791
-9.7905 -0.27814 1.5551
-9.20698 -2.619 -1.75537
-9.89203 -2.12243 -1.93183
-9.58243 -2.75312 -1.69617
-9.55984 -2.50983 -0.326924
-9.98542 -2.10576 -0.30173
-9.77096 -1.60519 -1.40297
-9.87478 -3.06684 -1.76782
-9.48488 -0.39838 -0.0445267
-9.8705 -2.06052 -0.0857608
-9.99909 -2.19769 -0.0849219
-9.91761 -0.809091 -0.915102
-9.63934 -0.14171 -0.193097
-9.43592 -0.796792 -1.90312
-9.77152 -0.903241 0.332175
-9.26198 -0.702199 -0.738112
-9.58729 -0.530455 -0.114484
-9.88485 -1.87649 1.38116
-9.79199 -1.37637 -1.33398
-10.0191 -0.592504 -0.522328
-9.43667 -1.90921 1.68259
-9.5904 -2.74539 -0.495838
-9.98774 -1.3267 1.04153
-9.23874 -1.27204 -0.501594
-9.82593 -1.81851 -0.533565
-9.51141 -0.250905 0.370912
-9.2394 -1.70083 0.70073
-9.48358 -0.81347 0.489685
-9.9615 -3.60346 2.71418
-9.97347 -3.02033 -0.246096
-9.68397 -1.9315 -0.0736523
-9.86361 -2.26278 0.247079
-9.67804 -1.2779 3.04704
-9.4131 -1.70528 -0.888353
-10.1894 -0.921634 1.20164
-9.50248 -0.534474 1.32923
-9.33147 -1.20729 0.951346
-9.78002 -1.48 -1.13371
-9.58795 -3.26931 -1.21272
-9.67786 -2.24959 0.107153
-9.62564 -1.52082 -0.391836
-9.60497 -3.98253 0.746621
-9.70365 -1.64551 -0.0348234
-9.43067 -2.51394 -0.670108
-9.73789 -1.11296 0.657193
-8.9157 -2.08755 0.770948
-10.1314 -2.53877 -0.594616
-9.644 -1.47336 0.324791
-9.23123 -2.96505 -1.47399
-9.69003 -1.10733 0.196217
-9.88363 -1.53053 -0.719579
-8.9677 -0.439482 -0.0299183
-9.07664 -1.54307 -2.34815
-9.34993 -0.451439 -2.04734
-9.70259 -3.13046 -0.566417
-9.44205 -0.9967 0.231239
-9.28045 -2.31433 -0.377022
-9.86476 -0.725203 0.252683
-9.45864 -0.512171 0.817161
-9.50129 -1.36543 -0.194014
-9.73531 -2.13592 0.451938
-9.47369 -0.600315 1.40971
-9.44449 -3.15026 -1.3188
-9.89825 -3.06741 -0.372873
-10.456 -0.50255 -1.64381
-9.82421 -0.713132 0.421605
-9.26617 -1.40641 0.967952
-9.91844 -0.823825 0.478806
-9.17867 -1.31819 -0.89369
-9.6379 -2.78412 -1.58105
-9.74292 -0.15548 0.117458
-9.33194 -1.82083 1.58575
-9.54078 -1.88577 0.0155058
-10.0809 -3.1911 0.239589
-9.50317 -2.38876 0.317148
-9.23706 -1.48628 1.31417
-9.90938 -2.13896 0.101486
-9.347 -0.812452 -1.3547
-9.29244 -2.53638 0.801526
-9.46744 -2.78095 -1.03525
-9.52689 -1.26263 -1.58329
-9.32164 -0.755411 1.39964
-9.707 -3.19539 0.645643
-9.40813 -0.820209 -1.61992
-9.37414 -2.50099 0.991066
-9.74484 -2.33683 0.10283
-9.648 -1.1608 -1.60803
-9.88169 -1.6632 0.368438
-9.54167 -1.64916 0.345847
-9.47787 -1.7494 -0.565043
-8.89509 -0.711175 1.88591
-9.36674 -0.976964 0.668805
-9.70587 -1.24244 -0.652369
-9.17594 -3.3455 0.322772
-9.38305 -3.32843 0.953984
-9.59086 -2.35772 1.48029
-9.91024 0.00350773 0.0494512
-9.34296 -1.33061 0.513308
-9.8875 -2.1467 0.465943
-9.47923 -2.063 0.307243
-9.52508 -1.29518 1.22391
-9.81835 -1.00061 0.486936
-9.94638 -1.58106 0.516576
-9.66269 -1.44957 -1.37364
-9.46585 -2.54004 0.31361
-9.85855 0.407361 -2.53417
-9.59721 -0.627769 1.48657
-9.90574 -1.64309 -0.619734
-9.90975 -0.209701 0.29102
-9.63227 -2.39415 -1.38691
-9.2641 -1.25211 -0.762704
-9.4972 -0.796679 0.309054
-9.50753 -3.24518 -0.112467
-9.32625 -1.3218 -1.68457
-9.42106 -1.1264 0.199406
-9.38184 -0.454209 0.599652
-9.38796 -1.8961 1.72107
-9.42 -0.161025 1.25849
-9.55855 -1.89255 -1.7053
-9.42175 -2.38908 1.38003
-9.35622 -1.35178 -0.108722
-9.54279 0.149839 0.602041
-9.7889 -0.923771 -0.0498292
-9.60182 -0.0392372 1.3856
-9.73492 -2.80514 0.312704
-8.96655 -2.63049 0.640079
-9.76056 -0.598699 0.582932
-9.58911 -0.403837 -1.18908
-9.17756 -1.05836 0.20302
-9.30245 -3.27781 0.80223
-9.779 -2.53878 -1.26147
-9.3904 -1.4483 0.740739
-10.1604 0.301144 -0.868572
-9.61775 -1.65672 -0.66816
-9.49374 -1.81547 -0.306278
-9.65258 -1.42472 -0.276365
-9.76447 -1.59053 -0.52799
-9.90556 -2.79563 -1.07558
-9.59503 -3.63757 2.2732
-9.26403 -1.64816 -0.257305
-9.16759 -1.4496 0.906938
-9.41232 -2.17052 0.498026
-9.81505 -0.0961085 0.500849
-10.0802 -0.344605 -0.594982
-9.90972 -1.97002 0.767695
-9.85517 -2.29308 -1.49476
-9.3414 -2.62945 0.191591
-9.76003 -1.73781 -2.11355
-10.1068 -2.19405 -0.0216344
-9.43341 -1.78871 1.89775
-9.8565 -0.532269 -0.182769
-9.44544 -0.537098 -2.55506
-9.62403 -1.78019 -1.34572
-9.2796 -2.01056 0.54208
-9.45903 -0.459802 -0.445925
-9.20374 -2.82014 1.4414
-9.58575 -1.8471 -2.23362
-9.48834 -0.791762 -0.766646
-9.6405 -1.87871 0.0448083
-9.31311 -1.47404 -0.333229
-9.50016 -0.887647 -0.452242
-9.33014 -2.92943 0.294689
-8.91601 -1.54044 1.37171
-9.30834 -0.803776 0.667537
-8.87739 -0.449511 -1.39985
-9.20241 -1.78368 0.973973
-9.43418 -1.25183 0.236404
-9.48289 -0.203477 2.01074
-9.5813 -1.1007 -0.758808
-9.60567 -1.7327 -1.00586
-9.214 -0.539288 -1.31438
-9.57068 -1.06493 1.57373
-9.00054 -2.54293 1.02041
-9.84243 -0.673634 -1.96502
-9.7673 -2.54956 -1.52942
-9.71264 -1.0276 0.512438
-9.91717 -2.67213 0.618182
-9.90695 -2.46559 -0.483028
-9.30655 -3.05087 0.139583
-9.56482 -1.69047 -1.22486
-9.66902 -1.31484 -1.58002
-9.59613 -2.45512 -1.46466
-9.63124 -3.31142 -0.669214
-9.56095 -0.544019 0.605852
-9.19202 -0.88259 -0.256028
-9.63067 -2.27899 0.289603
-9.55019 -0.784328 1.20895
-9.90755 -0.261521 0.000417793
-9.93137 -0.805306 0.922496
-9.4954 -1.49381 0.65643
-9.56045 -1.18495 0.652589
-9.69092 -0.873429 -0.427581
-9.91492 -0.186235 -0.228297
-9.6477 -2.08216 -0.00417462
-9.44078 -1.29608 2.01562
-9.50207 -1.30543 0.563414
-9.89142 -0.4639 -0.451823
-9.95066 -1.64695 0.246365
-9.61736 -0.82443 0.774534
-9.93148 -1.94101 0.210369
-9.83554 -2.19449 -0.625117
-9.84082 -1.12024 1.1486
-9.88931 -2.62857 1.14581
-9.67475 -1.63304 -1.39318
-9.81521 -2.43844 0.122871
-9.99357 -3.72121 -0.387638
-9.22986 -1.43675 -0.998819
-9.93307 -1.44042 -0.995808
-9.65515 -0.518083 0.281241
-10.0664 -1.93869 0.908389
-9.39253 -1.86193 -0.209316
-8.9219 -1.38734 -1.75675
-9.70034 -0.791675 -0.128182
-9.58533 -0.300786 0.643479
-9.8245 -3.34925 -0.100004
-9.51731 -2.26847 -0.44826
-8.8871 -0.512132 -0.232035
-9.56487 -2.2882 0.917469
-9.46292 -2.55471 -0.0492514
-9.89765 -1.15527 -1.41781
-10.2452 -1.73517 0.0684574
-9.21083 -1.79987 -1.95483
-9.49569 -2.75394 1.49826
-9.55453 -2.13651 0.825975
-9.86957 -0.551187 0.262458
-9.58475 -1.34164 0.46303
-9.63608 -2.67462 0.560883
-9.4468 -1.80501 -1.53101
-9.52017 -2.18739 -0.678704
-9.1417 -1.38808 -0.512637
-9.84981 -2.54471 0.340729
-9.39221 0.354368 0.04444
-9.80231 -0.770098 0.317842
-9.49705 -0.772954 -2.32845
-9.43255 -2.90346 -0.923662
-9.40139 -1.96921 1.5399
-9.51745 -1.28464 -1.55876
-9.58902 -0.739218 1.10123
-9.90697 -0.972908 0.0260884
-9.58699 -1.4742 -0.116073
-10.1464 -1.49409 -0.0984398
-9.06326 -1.33733 -0.292659
-9.71707 -2.57581 -1.08189
-9.20801 -1.12971 -0.88675
-9.35154 -2.23883 0.459622
-9.63135 -3.56704 -0.33653
-9.57198 -0.704304 0.223927
-9.93283 -3.12518 -1.27887
-9.96218 -1.69148 0.65433
-10.0395 -1.82543 0.329809
-9.80541 -1.11527 -0.108135
-10.2531 -1.6169 -0.482704
-9.73112 -0.939249 -0.25534
-9.73921 -0.234495 -1.91201
-9.28552 -0.477201 -0.958555
-9.89171 -0.123995 -0.765704
-9.22349 -3.69301 0.980301
-9.43707 -1.12997 0.679971
-9.56817 -1.49583 0.767988
-9.82346 -2.03859 -0.992256
-10.0369 -1.44065 1.27828
-9.63017 -1.84278 0.0213336
-9.3987 -2.84545 0.129234
-10.3834 -1.26845 -0.811308
-9.65396 -1.80311 -0.828922
-9.38766 -1.4407 -0.204825
-9.70218 -2.68311 0.774581
-9.7124 -0.410909 0.39525
-9.69499 -2.74316 -0.52842
-9.83995 -2.35627 -1.51737
-8.93999 -2.27159 1.39377
-9.61258 -2.22315 -0.379976
-9.40133 -0.306744 -0.837328
-9.49087 -2.49877 0.35632
-9.46245 -2.59634 -0.107669
-9.89989 -0.176605 -1.27681
-10.0693 -1.38704 -0.274394
-9.3557 -1.92424 1.7183
-9.36652 0.130983 1.81673
-9.70854 -0.0217696 -0.458277
-9.45908 0.00127251 -3.07376
-9.81066 -0.222032 0.0970139
-10.0498 -0.379737 0.283675
-9.58226 -1.45292 -3.23916
-10.0961 -1.30903 -0.0431233
-9.91847 -0.334628 -1.76645
-9.41977 -1.64352 -1.11944
-8.74608 -2.48726 -0.489243
-9.48758 -0.536637 -0.517844
-9.76339 -2.69186 0.224092
-9.19411 -2.93084 0.757381
-9.88297 -2.07017 -0.227225
-9.36542 -1.55681 0.909937
-9.78501 -1.29653 0.177234
-10.0582 -1.30761 0.088414
-9.8596 -0.98462 0.734861
-9.67565 -0.419321 -0.297335
-9.83032 -2.2045 -0.437609
-8.66887 -3.00744 1.35433
-9.59765 -0.850276 -1.13636
-9.48559 -2.53919 -1.32264
-9.92567 0.578393 -1.09902
-9.60927 0.420825 0.267879
-10.2057 -1.94071 0.358188
-9.5359 -1.72197 1.32962
-9.53736 -1.9105 -0.03554
-9.05221 -1.77965 0.856994
-9.82372 -1.06711 -0.0179487
-9.64001 -1.03871 0.321189
-9.55395 0.231107 -2.37187
-9.90455 -1.12157 -1.02262
-9.73683 -0.798157 -0.230745
-9.57943 -0.655359 -0.0847027
-9.5727 -2.26723 -0.994506
-8.95736 -2.49311 1.90046
-9.27609 -1.35689 1.37751
-9.49991 -1.42573 1.1798
-9.42284 -0.052692 0.992435
-9.90444 -2.00076 -1.07838
-9.98629 -1.24711 -0.304062
-10.0239 -0.564866 0.174403
-9.32154 -0.990669 0.807302
-9.62727 0.00834267 0.288895
-9.42381 -1.10978 0.615003
-9.73922 -2.39545 0.118859
-9.64226 -1.79086 -1.02881
-9.39646 -1.50229 0.619605
-9.36795 -3.90816 0.44736
-9.94129 -2.05651 -1.09807
-8.98984 -2.66566 1.17174
-9.17451 -0.781613 -0.349406
-10.0751 -0.132693 -0.364409
-9.69249 -1.54005 0.269031
-9.05404 -0.258833 0.235155
-9.51697 -1.60894 -1.80126
-9.92026 -0.788736 -0.350722
-9.9806 -1.82405 0.0682063
-9.33077 -0.638933 0.805607
-9.69919 -2.43794 -1.69351
-10.1521 -1.78289 0.0995631
-10.0646 -2.37293 -0.675284
-9.39179 -0.63585 -0.0531488
-9.51804 -1.21446 0.477222
-9.53717 -1.72539 -1.21198
-9.72466 -1.00765 -0.143973
-9.80359 -1.68487 0.203414
-10.0106 -1.7472 0.915213
-9.76148 -0.611714 0.57461
-9.83838 -2.27974 -0.352321
-9.48544 -2.46761 1.86914
-9.4138 -1.63601 1.97864
-9.56258 1.0338 -1.99493
-9.91973 -1.2827 -0.0820473
-9.63005 -1.76133 0.843843
-9.86531 -2.18595 -0.455427
-9.4143 -1.35513 0.544838
-9.96844 -2.15982 -0.74974
-9.55752 -1.64052 -0.0873908
-9.52646 -0.648473 -1.12839
-9.51916 -2.00294 -0.25062
-9.6402 -0.520305 0.24395
-9.41808 -0.409603 0.751014
-9.91323 -1.93687 0.0361492
-9.58469 -1.1489 -0.803719
-9.3868 -1.92817 0.637907
-9.72806 -1.00717 0.28018
-9.74971 -0.732151 0.893382
-9.70251 -2.18782 -0.525196
-9.74341 -2.0966 0.568305
-9.66047 -1.90259 0.582047
-9.73299 -1.39081 -0.832576
-9.63435 -1.7271 0.726
-9.49731 -2.65164 -0.107437
-9.46321 -2.70334 1.22752
-10.1706 -1.89048 0.81285
-9.89077 0.199891 -0.447588
-9.60612 -1.05026 -1.30812
-9.87157 -1.16735 1.42841
-9.6968 -3.18362 -0.50414
-9.53172 -1.3398 -0.00801816
-9.07048 -3.63642 1.47588
-9.57825 -0.409226 -1.04979
-9.94147 -1.35871 -0.418319
-9.50331 -1.8818 -0.100493
-10.0545 -1.94804 1.03759
-9.68919 -1.21275 -1.08529
-9.46483 -3.78547 0.994217
-9.9055 -0.308611 0.369051
-9.75791 -2.59723 0.348502
-9.40087 -2.09522 -1.73589
-9.11127 -2.74505 -1.19087
-9.46348 -0.524374 -0.230785
-9.86806 -1.25695 -0.281758
-9.55495 -1.67445 -0.320601
-9.83038 -2.73788 0.394757
-9.37799 -2.22948 1.64149
-9.55344 -1.68266 0.456262
-9.44977 -2.464 0.242303
-9.57902 -2.26179 0.618827
-9.14823 -0.214285 -0.107772
-9.9102 -1.85855 -0.869418
-9.27653 -2.14504 0.503746
-9.3431 -1.80381 0.494741
-9.41908 -0.836897 1.45417
-9.45155 -2.34677 0.793914
-10.0082 -0.429236 0.0679193
-9.45989 -1.57423 -0.357184
-9.57349 -2.99553 -0.925475
-9.58492 -0.079818 0.854987
-9.36126 -2.083 0.164807
-9.62612 -2.16779 -0.213704
-9.56085 -1.47853 0.801688
-9.12468 -1.36097 -0.54401
-9.24749 -3.20621 -0.704269
-9.30511 0.266316 1.63499
-9.4695 -2.79262 -0.00212674
-9.70085 -2.34703 0.745686
-9.43149 -1.60282 0.647214
-9.93323 -1.39646 0.594813
-9.46678 -2.49834 0.195861
-9.55384 -1.13961 0.783591
-9.21084 -2.86389 -1.95062
-9.48422 -1.58705 -1.32042
-9.15614 -0.310518 -0.150447
-9.56156 -2.60724 0.41249
-9.54518 -2.76744 0.980165
-9.35073 -0.69903 -0.195232
-9.81986 -1.59024 0.00830093
-9.77289 -0.30971 -1.47697
-9.72018 0.103169 0.0109342
-9.65297 -1.40271 -1.65056
-9.39827 -2.07456 -0.463064
-9.39555 -2.42116 -0.711826
-9.68095 -1.11109 0.355408
-9.72329 -2.41773 1.92085
-9.72622 -2.96865 -0.677548
-9.7812 -0.970769 0.678255
-9.3677 -2.29452 1.65678
-9.25436 -1.31886 -0.572661
-9.52924 -1.8841 -0.919755
-10.2953 -1.4009 -0.383075
-9.48342 -1.65261 -0.611899
-9.40913 -0.796338 0.143768
-9.75176 -2.11339 1.03038
-10.3432 -0.322235 -0.953766
-9.49065 -0.801004 -0.253152
-9.70045 -3.05694 -0.126452
-9.37027 -2.44481 -0.264537
-9.23134 -1.18376 -0.756439
-8.16796 -4.05744 0.426855
-9.85594 -1.02803 -1.15014
-9.5014 -1.35979 -3.32323
-9.68144 -0.480102 1.05156
-9.86528 -1.48582 -0.779493
-9.63205 -1.36705 1.26408
-9.92083 -2.15576 1.70383
-9.68532 -3.42977 -1.04457
-9.55404 -1.41918 0.559343
-9.86274 -2.1684 1.30764
-10.1125 -0.38696 -0.0376318
-9.98337 -2.18875 -0.402467
-8.83536 -2.09318 0.0235502
-9.67329 -3.31399 -2.00737
-9.52854 -1.86939 0.104877
-9.6614 -2.11941 -0.11077
-9.97393 -2.46204 -0.0701542
-9.21613 -2.05103 0.31025
-10.0632 -1.63566 0.720953
-9.41389 -1.89418 1.22747
-9.34539 -2.47192 1.00287
-9.82938 -0.239968 0.470425
-9.53424 -0.942181 0.481378
-8.42583 -2.47424 -0.93109
-9.45007 0.545583 -0.285372
-10.2022 0.0289884 -0.113184
-9.18693 -2.61838 0.775031
-9.53758 -2.69248 0.162199
-9.50689 -0.279423 -0.283576
-9.99545 -0.156791 -0.58154
-9.47412 -0.948984 -0.0946404
-9.38695 -1.11635 -0.142928
-9.42329 -0.488794 -0.534402
-9.3181 -1.99837 1.65565
-9.98468 -0.917299 -0.295557
-9.50972 -2.52974 -0.269814
-9.53559 -0.812778 0.374262
-9.53706 -1.98472 -1.84081
-9.70982 -1.13578 -1.41526
-9.61983 -0.410475 -0.226001
-9.53561 -1.44572 -0.388195
-9.22657 -2.93645 -0.127126
-9.6096 -0.871504 -1.21084
-9.13576 -1.82434 0.0729808
-9.6237 -1.94036 -0.341396
-9.19111 -1.13945 -0.40087
-9.15167 -0.154705 -0.783177
-9.69386 -1.18616 -0.924165
-9.30349 -2.65061 -0.121695
-9.73502 -2.82514 -0.75613
-9.78601 -1.62184 -1.06283
-9.68875 -2.55174 -0.582017
-9.7777 -1.90402 -0.455527
-9.58941 -2.31166 -1.12799
-9.40404 -2.63652 0.95172
-9.18627 -1.97032 1.51693
-9.29793 -1.40748 -1.86887
-9.43496 -2.38265 1.01518
-10.1676 -1.39249 -1.77573
-9.76436 -1.88536 0.568414
-9.94203 -1.60344 0.254921
-9.26654 -0.775232 -0.606624
-9.60564 -3.21332 -0.605905
-9.3767 -2.825 0.4767
-9.35974 -2.50014 -0.162356
-9.50995 -3.19757 -0.00425514
-8.84134 -2.3324 -1.58215
-9.58772 0.703951 0.253889
-9.33019 -1.99406 -0.30945
-9.67423 -0.214024 0.219037
-9.3735 -1.607 0.768748
-9.5057 -2.56894 -0.317536
-9.71903 -1.59437 0.497658
-9.46701 -1.44677 0.217922
-10.0311 -1.36531 -0.0221711
-9.55578 -1.77473 -0.237463
-9.38654 -1.19194 -1.75417
-9.15251 -2.841 -1.91442
-10.041 -1.63617 -1.40764
-9.43389 -0.869018 -1.56992
-9.28789 -2.57713 -0.381428
-9.81017 -1.31297 -0.234811
-9.86717 -3.35242 2.27284
-9.51584 -2.05089 -0.413478
-9.31097 -2.8762 1.93943
-9.42633 -2.12626 -2.17706
-9.74726 -0.524625 -0.361828
-10.0466 -1.75851 -0.426676
-9.49267 0.0489723 0.123528
-9.55676 -0.425425 -0.93783
-9.19447 -1.54766 1.06114
-9.32336 -0.683403 0.569232
-9.63601 -1.18627 0.233372
-9.64142 -0.227085 -0.135097
-9.62385 -0.570685 0.636841
-9.87572 -1.65905 0.964456
-9.67742 -2.03528 -1.01078
-9.91422 -1.82142 0.898312
-9.72727 -0.871227 0.362868
-9.7197 -0.816741 0.221919
-9.87198 -0.968381 -1.24502
-9.70061 -0.840726 -0.273223
-9.75575 -2.54751 0.0659947
-9.23939 -1.19121 1.33877
-9.8102 -1.69504 0.393053
-9.56356 -2.65656 -0.965246
-9.71467 -2.07482 0.194984
-9.85071 -0.761536 0.546666
-10.364 -0.714735 0.354518
-9.71904 -3.35215 0.151548
-9.5828 -0.53067 0.484537
-9.98571 -0.734421 0.617446
-10.1128 -2.23386 0.198357
-10.0503 -0.75846 -0.567845
-9.81167 -2.31291 0.236673
-9.39794 -2.20797 -1.91179
-9.1729 -3.51497 1.03525
-9.81841 -2.09869 0.686813
-9.46879 -1.31478 -1.04869
-9.48363 -2.91736 0.712264
-10.4934 -2.08387 -0.159078
-9.76755 -3.02367 0.0813919
-9.30026 -1.61375 3.02495
-9.38946 -2.06794 1.2159
-10.1326 -1.0846 -0.407506
-9.7198 -2.66379 0.727687
-9.84625 -1.99673 -1.01497
-9.62166 -1.8826 0.0527939
-9.6774 -1.47148 -0.522797
-9.32563 -2.82931 0.263347
-9.67603 -0.743137 0.120276
-9.56327 -0.846447 -0.630815
-9.88209 -0.716779 -0.131903
-9.65206 -1.11708 -0.752395
-9.92851 -2.14138 -2.27677
-9.64948 -1.93022 0.819207
-9.40536 -2.26265 0.00802312
-9.21406 -1.75417 0.669951
-9.77362 -3.2086 0.428149
-10.016 -0.996072 0.949748
-9.67168 -2.27641 -0.328432
-9.45746 -2.92471 1.01834
-9.65601 -1.02343 -1.78318
-9.7012 -1.51322 0.928539
-9.83592 -1.7242 0.574157
-9.67589 -1.99083 0.445193
-9.27886 -2.02451 0.931521
-9.44234 -2.91312 -0.40017
-10.1223 -1.68175 0.291024
-9.71291 0.0618338 -2.03088
-10.0992 -2.06822 0.350246
-9.77535 -1.75508 0.702555
-9.9872 -0.944537 -0.279662
-9.51565 -2.54326 0.155163
-9.85253 -1.60809 0.317621
-9.2511 0.116399 -0.463601
-9.86855 -1.51578 -0.44094
-9.37775 -1.76848 -0.237916
-9.72268 -2.88438 -0.148473
-9.5995 -1.43515 -1.3488
-9.66122 -1.32185 -1.86539
-9.6583 -2.86897 -0.464934
-9.60771 -0.627516 -0.553532
-10.0579 -1.15743 -0.237357
-9.15262 -2.30745 1.08866
-10.0454 -1.37557 0.643099
-9.75455 -2.03288 -1.47241
-9.44756 -1.79483 0.0166986
-9.26635 -3.69412 -0.619946
-9.73546 -1.60453 -0.383354
-9.34483 -1.66503 -2.80794
-9.31477 -2.66646 -1.06561
-9.49347 -3.22316 0.61125
-9.71761 -1.03471 0.939807
-9.75932 -2.25495 -0.152794
-8.94461 -3.1211 1.67567
-9.57058 -0.129487 -0.142702
-9.47276 -0.300116 -0.673221
-9.82897 -1.00378 0.238879
-9.47453 -2.05757 -0.196574
-9.60304 -1.78315 0.0288105
-9.43629 -2.20549 0.65502
-9.65438 -1.15267 -0.542743
-9.66914 -2.28703 -0.612484
-8.98496 -2.38583 1.32935
-9.357 -1.88786 0.0113123
-8.98993 -2.90319 0.531944
-9.7691 -0.932183 0.585803
-9.50956 -2.55766 -1.81533
-9.46073 -1.45688 -0.0579911
-9.72163 -2.03952 -0.191119
-9.26142 0.295668 -1.74204
-9.65432 -1.72197 0.0776055
-9.7717 -0.473865 0.381029
-9.15038 -0.384515 0.129287
-9.80156 -2.05736 -0.0321415
-9.51898 -3.10079 1.09609
-9.51302 -2.11268 -0.704097
-9.79307 -1.94107 -0.220665
-9.23111 -0.713874 0.823471
-9.50153 -0.744245 0.495361
-9.74111 -2.06192 0.0456257
-9.48705 -2.36574 0.541916
-9.36004 -2.00923 -1.68931
-9.74169 -0.726795 -0.113808
-9.36692 -0.0676061 -1.10861
-9.70734 -0.0899927 1.04878
-9.57068 -2.26622 -1.56772
-9.69288 -0.469975 -0.0272802
-9.62573 -0.68775 -0.422904
-10.0044 0.558347 -0.252641
-9.88308 -0.650353 0.937018
-9.09893 -1.06515 0.316143
-9.48944 -2.40729 -0.0993281
-8.84684 -1.46113 -1.21272
-9.35735 -1.44475 0.421661
-9.54526 -2.87249 -1.15404
-9.34975 -2.01194 0.384631
-9.22676 -0.159494 -1.4586
-9.19385 -1.96046 1.91072
-9.33761 -2.18248 0.918003
-10.0451 -0.723069 -0.124152
-9.80326 -0.619938 -0.255014
-9.86258 -2.92785 0.773688
-9.95434 -1.33305 0.19665
-9.79753 -2.52252 -0.14831
-10.0323 -0.428121 -1.39488
-10.1677 -1.98538 -0.245987
-9.56693 -0.50424 -1.49899
-9.71506 1.12192 -2.30985
-9.29623 -1.20452 -1.8714
-9.60162 -2.60567 -0.524089
-9.7219 -0.87081 -0.833944
-9.7891 0.491462 -1.31732
-10.2492 -1.16882 -1.12765
-8.94339 -2.5097 2.0116
-9.83693 -0.96762 0.456072
-9.63108 -1.14927 -1.02388
-9.31353 -2.11049 0.83354
-10.0228 -2.07475 0.198295
-9.97003 -1.10085 1.10448
-9.9716 -1.49513 -0.268891
-10.059 -1.52355 -1.0179
-9.93266 0.198828 -1.4925
-9.23349 -2.39882 1.15183
-9.59594 -1.50954 0.249898
-9.49253 -1.95724 -0.320747
-9.02557 -1.68117 0.444416
-9.67189 -1.28902 0.813302
-9.50915 -2.19 -0.70022
-9.26551 -0.794128 -0.282372
-9.33689 -1.59145 -0.10055
-9.57681 -2.16115 -0.631136
-9.3118 -3.31465 -0.0149846
-9.61379 -3.14333 2.36943
-9.35668 -1.59248 0.848664
-9.58995 -1.91493 0.730911
-9.8434 -2.1083 -0.390004
-9.70534 -2.63124 -0.719825
-9.4772 -1.52545 0.757246
-10.0166 -1.79442 -0.327516
-9.11278 -2.86938 -1.48236
-9.67902 0.058669 -0.259774
-9.48053 -0.758843 1.0943
-9.65851 -0.607278 0.70979
-9.77486 -1.19389 -1.62359
-9.72628 -2.18559 0.160055
-9.34183 -1.49267 0.572478
-10.1144 0.332846 -0.902655
-9.63164 -1.99178 0.297607
-9.36582 -1.54059 1.41525
-9.42962 -1.73287 0.282
-9.55082 -2.60238 -0.789515
-9.23177 -2.21127 -0.0253435
-9.32415 -1.57862 0.330299
-9.80479 -1.64025 -0.378079
-9.84509 -1.20825 -0.54694
-9.61949 0.394304 -0.959278
-9.78824 -1.71633 0.242588
-9.5211 -2.51638 -0.244477
-9.57578 -0.116419 -2.17912
-9.84198 -0.761683 0.300143
-9.41862 -2.5843 0.285432
-9.43152 -1.2822 0.608082
-9.26812 -1.29492 -1.09323
-9.69738 -2.37796 -0.0118215
-9.49384 -2.05309 0.586249
-9.92971 -1.85805 0.745484
-9.35962 -2.92249 1.25751
-10.0091 -0.844253 -1.17143
-9.59842 -0.321001 -0.677998
-9.64229 -2.02632 -1.4639
-9.54074 -1.20833 0.215576
-10.0321 -1.73637 0.647847
-9.8895 -1.91193 -0.313234
-9.67814 -2.24826 -0.155912
-9.39462 -1.35724 -1.25506
-9.5671 -0.356782 0.0471877
-9.371 -1.55602 -1.02358
-9.45909 -3.58502 -0.716398
-9.71307 -1.49475 -0.00106013
-9.81229 -1.58647 0.128222
-9.43946 -0.822904 2.07036
-9.76376 -0.984552 0.468278
-9.44396 -2.65143 0.0325659
-9.55506 -2.36638 1.35494
-9.16824 -2.31693 1.17345
-9.68956 -2.59559 -0.696158
-10.1695 -1.9413 0.0614385
-9.838 -1.29402 0.871259
-9.53894 0.20627 2.19483
-9.64621 0.813775 -0.719582
-9.43092 -2.36457 1.23283
-9.14922 -3.20162 0.41035
-9.49235 -1.22328 -0.237674
-9.62003 -0.540303 1.39105
-9.75189 -1.24944 0.556434
-9.94231 -3.40054 0.880096
-9.15771 -2.59554 0.503553
-9.45513 -2.36791 -0.0590657
-9.46122 -2.22586 -0.40009
-9.33476 -3.65149 -0.469863
-9.50474 -0.424422 0.0520668
-9.40135 -1.16146 -2.3019
-9.55283 -1.1897 -0.582126
-9.74646 -2.22733 0.527776
-9.60934 -1.21991 1.35253
-9.69473 0.160727 1.21902
-10.248 -0.112229 -0.5802
-9.70819 -0.584014 -1.6649
-9.72507 -0.868093 -0.100452
-9.53658 -1.80097 -0.698334
-9.48065 -1.55595 0.118776
-10.1557 -1.45221 -0.60527
-9.90463 -1.16578 -0.523488
-9.05449 -3.55509 -0.334206
-9.67512 -1.73184 1.10927
-9.5324 -0.733957 -0.122561
-8.07216 -1.55797 -0.650911
-9.40193 -1.72045 0.970045
-9.36566 -2.82475 0.953745
-8.27106 -2.59088 -1.84787
-9.67717 -2.08826 -1.89398
-9.95852 -3.26382 -0.333574
-9.47285 -0.877509 -0.372053
-9.71937 -1.2746 0.0541581
-9.65372 -0.417359 -0.0397974
-9.61024 -0.483465 1.22873
-9.4771 -2.05459 -1.04691
-9.78431 -0.787896 -0.653677
-9.55101 -0.545074 0.530623
-10.3874 -1.15593 0.962176
-9.97065 -1.23908 -0.649459
-9.77185 -0.144486 -0.742698
-9.7269 -1.07737 -1.07935
-9.54102 -0.497533 1.57413
-9.61163 -1.43998 0.330657
-9.39559 -0.422675 -0.085943
-10.1936 -0.489798 -0.522983
-9.29988 -2.03933 0.694266
-9.92257 0.073017 0.384466
-9.47009 -1.58487 -1.42542
-9.32282 -0.913546 1.2307
-9.25627 -2.15626 -0.293189
-9.61659 -0.691966 2.94062
-9.9353 -1.09711 0.0287311
-9.67981 -2.63056 -0.362285
-9.55319 -2.13712 -0.51344
-9.98525 -2.38589 -0.581165
-10.12 -3.28931 0.0393552
-9.7314 -2.17245 -0.323427
-9.65523 -1.0092 -0.836931
-9.71535 -2.50677 -2.56488
-10.0906 -2.11027 2.00041
-8.8934 -2.31097 0.212343
-9.09381 -0.530148 0.614573
-9.8874 -0.591775 -0.505812
-9.94893 -1.1939 2.21948
-10.3608 -1.63115 -1.17629
-9.88961 -2.19251 -1.58664
-9.87869 -0.260407 -0.00501562
-9.96683 -2.3354 -0.124872
-9.77196 -0.493614 -0.152132
-9.33635 -2.68843 -1.15217
-9.97441 -1.30277 -1.77798
-9.85268 -2.38501 -0.0156982
-9.7951 -2.23022 -0.0476471
-9.59295 -2.1078 0.976637
-9.71031 -0.325789 0.630904
-9.72445 -0.437602 -0.108964
-9.9507 -1.74112 1.16628
-9.36943 -1.15079 -0.48739
-9.45593 -0.152136 -1.22039
-9.90238 -2.88722 -1.37834
-9.27199 -2.11538 -0.57292
-9.2721 -1.9108 -0.998011
-10.1087 -1.39436 0.274022
-9.51396 -0.697455 1.01608
-9.20547 -0.0759746 0.541171
-9.46428 -2.20479 -1.64367
-9.47133 -2.18797 1.69331
-9.13964 -0.863838 -0.405655
-9.25166 -1.99708 0.862389
-9.92592 -0.884827 0.0413564
-9.31764 -1.10142 -0.488317
-10.1777 0.344718 -0.997744
-9.81338 -3.30686 0.412048
-9.59839 -2.06482 0.118718
-9.82012 -0.603837 0.162966
-9.55646 -0.759573 -1.1344
-10.0234 -2.27694 -1.52274
-9.82726 -1.87204 0.615376
-9.90714 -1.03308 0.128815
-9.73786 -3.61186 0.00733835
-9.67345 -1.67206 -1.5586
-9.48397 -2.38486 0.0714668
-9.9281 -0.0105649 -0.355613
-9.73741 -2.04115 0.122604
-9.5773 -0.958679 0.595859
-10.0475 0.265581 -0.941745
-9.49848 -0.369459 -0.959945
-9.32401 -3.03242 2.09877
-9.38978 -3.20064 0.219493
-9.39365 -1.1189 -1.91853
-9.59159 -1.38943 0.615273
-10.1277 -2.09687 0.577912
-9.98112 -1.35731 -0.753826
-9.60011 -0.813983 0.997963
-9.55828 -2.3188 0.55285
-9.50985 -0.541972 0.749829
-9.73253 -1.16506 -0.173347
-9.55904 -0.278692 0.444328
-9.62583 -2.46748 0.58226
-9.85114 -1.68797 0.519832
-9.69671 0.145025 -0.166312
-9.72954 -0.0799378 -0.334933
-9.46153 -2.04976 0.448181
-9.53899 -2.2008 -0.488465
-9.35497 -1.36826 0.784249
-9.47175 -1.40051 0.0232936
-10.1242 -2.44627 -0.435565
-9.69552 -1.14945 -0.566615
-9.69111 0.607632 0.592352
-9.59014 -2.03526 -1.47854
-9.38074 -2.77615 1.28894
-9.42711 -1.2594 -0.63429
-9.42006 -1.18526 0.253639
-9.6771 -1.53528 -0.0649648
-9.58683 -1.83286 -0.359773
-9.34999 -3.54866 -0.33875
-9.05772 -1.1895 -1.46914
-9.17747 -2.3555 0.853482
-9.43022 -3.03371 -0.400888
-9.30476 -2.53034 -0.954076
-9.72919 -2.17249 0.646626
-9.3123 -3.0136 -0.464791
-9.59324 -1.78046 -1.44397
-9.81787 -0.794285 -0.0500102
-9.64317 -1.3022 1.30943


==> latex_data/vae/fashionmnist/pca/new/pos_imagenet_neg-pos.txt <==
18.7033 0.433399 0.782033
19.3919 0.731617 0.235648
18.1333 0.202294 -0.387479
17.723 -0.26984 0.447591
17.8739 0.29032 -0.456351
17.7852 -0.0740732 -0.245501
18.2028 -0.356471 -0.773538
18.7549 1.09531 0.126322
18.5767 1.18876 -0.702386
18.4777 -1.70269 -1.69498
18.54 -0.5706 0.0800393
18.6379 -0.248572 -0.366964
17.8923 -0.249005 -0.19753
18.6215 0.656257 0.0530525
18.0302 -1.01461 -0.299488
18.5228 -0.352391 -0.150515
19.0428 -0.29959 0.836664
18.5677 -0.38546 0.446443
18.5903 -0.539672 -0.358058
17.9087 -0.331186 -0.106869
18.388 -0.385368 0.0915813
18.2878 -0.647662 -1.88583
18.8775 -0.872737 1.63062
18.3682 0.135905 -0.21414
18.524 -1.1127 -0.517784
18.2453 -0.297303 0.0164503
18.4834 -0.836557 0.199232
18.8619 0.136796 1.55881
17.7832 0.775251 0.64088
19.248 1.02365 1.28317
18.1509 -0.963234 -1.24815
18.1892 -0.898958 0.455804
18.8379 0.847931 -2.46743
18.2248 -0.225089 -1.07976
18.7618 0.485686 0.101205
18.7103 0.576151 -0.193287
17.7509 -0.0719647 0.506849
18.6388 0.26997 -0.495414
18.5146 -0.0918616 0.751719
18.9498 -0.370544 0.447803
18.0792 -1.39685 0.926102
18.9285 0.597826 0.801776
18.8127 0.314039 1.07718
18.6205 0.320131 1.77975
18.1761 -0.347955 0.100667
18.8051 0.0835509 1.06788
17.9843 -0.0374871 -1.18243
18.4053 -1.46145 -0.500922
18.1129 1.23751 -0.527567
18.4296 1.05987 -1.56246
18.5064 0.306042 -0.487246
19.1471 0.12922 1.17819
17.785 -0.618741 -0.668285
18.7416 -0.940629 -0.0311185
17.7812 0.37611 -1.83827
18.5739 0.777365 0.580928
18.3017 0.451941 -0.357034
18.1822 -0.297531 -1.15484
18.4179 0.308014 0.354266
18.2174 0.280705 -0.987309
18.5729 -0.197595 1.15764
18.6814 0.672536 -0.703891
18.3124 -0.123796 -0.997508
18.084 -0.64225 0.138899
18.4921 -0.893195 -0.905295
18.5621 0.392676 -0.661511
18.5238 -0.523226 0.468788
17.9015 -0.872557 0.661483
18.8493 1.87242 0.33116
18.1354 0.310376 -0.511847
18.6594 0.279734 -0.085348
18.3775 -0.586084 0.689427
18.1841 0.639043 -1.66855
18.5946 1.06847 -1.46255
18.1129 0.518638 -0.379866
19.0159 -0.118714 -0.402141
18.0778 -0.931234 0.172915
18.3677 -1.3182 -0.190713
18.8826 1.12193 0.0258906
18.3862 0.335558 0.351136
18.0521 -0.532433 -0.980373
18.4069 0.844662 -2.22043
17.7467 -0.826576 -0.666919
18.1649 -0.606839 -0.187215
18.5588 -0.0711112 0.60769
18.5505 0.636257 0.588217
18.8095 -0.116616 0.397992
17.9013 -1.19251 0.205283
18.1127 0.654558 -0.106965
18.453 1.02262 -0.901932
18.3363 -0.0461232 1.2365
18.9239 -0.765986 0.921368
18.8264 -0.10681 1.14075
18.2611 -1.73698 -0.738331
18.1861 -0.710608 -1.36608
18.1703 -0.556318 -1.4107
18.2066 -0.501212 -0.149121
18.5637 0.956599 -0.454861
18.1671 -0.443277 -1.37223
18.4464 0.252927 -1.89012
18.551 -0.28585 -0.226075
18.3156 0.284203 -0.333585
18.0369 0.349663 -0.401258
17.8153 -0.213673 -0.684613
18.9274 -0.404072 0.110988
18.9714 -0.173913 -1.66769
18.0479 0.315643 0.0932925
18.8133 0.953059 -0.748851
18.4336 1.19034 -0.147009
18.5795 0.11384 1.78607
18.0021 0.0291013 -1.85014
18.251 -0.0380979 -0.571173
19.0784 1.0789 1.90683
17.9773 -0.697338 0.112513
17.8936 1.91133 0.962734
18.9126 0.231185 -0.561838
18.2534 0.123489 -1.31056
18.6696 -0.0184525 0.451628
18.88 0.233638 0.553237
18.1988 -0.148438 0.298146
18.5744 0.741403 2.66877
17.803 -0.00318007 0.0915236
18.6297 0.430234 -0.193436
18.0522 -0.714205 0.326401
18.704 0.365851 3.50368
18.3081 -0.695692 -0.250708
18.3628 1.55642 1.04879
18.8821 0.575987 1.33612
18.778 -0.411068 0.699471
17.8432 -1.00731 -1.35099
18.6046 0.0360836 -1.06786
18.4946 -0.482562 0.37401
18.6634 0.535912 -0.865672
19.1244 0.0788502 1.01673
18.5287 -0.125212 -0.472156
17.7044 -0.707657 -0.0102972
18.519 -0.395319 0.750894
18.6566 0.0102993 0.960743
18.4344 0.214851 -0.855449
18.7898 0.0228228 0.376296
18.2028 -1.91319 -1.00068
18.3707 -0.533245 0.502309
18.1773 -1.09183 -0.710555
18.2277 -0.714663 0.400909
17.7262 -0.0232176 -2.0615
18.9913 0.530275 -1.9737
18.6998 0.347437 -0.549793
18.6014 -0.216109 0.407512
18.5557 -0.267291 0.171736
18.2865 -0.612922 0.896631
18.454 -0.946867 1.16613
18.9718 0.698512 -0.19177
18.0236 -0.486716 0.89605
18.9405 0.417356 1.50239
18.274 -1.34691 -0.403304
17.9966 -0.862262 -0.111762
18.0086 -0.795889 -1.45551
18.3699 -0.218602 0.590321
19.0157 0.394113 0.794819
18.7551 -0.299252 0.450398
18.1699 -0.538421 -0.672378
18.6449 0.516941 -1.65746
18.4249 0.747566 0.360072
19.1672 0.332023 1.93928
18.0777 -0.554883 0.0659488
18.4865 0.639871 0.0167529
18.6422 -0.0334737 0.599888
18.7843 -0.594964 1.52989
18.1378 -0.416123 0.576328
18.7873 1.33826 -1.87853
19.0271 -0.751647 1.38858
18.4312 0.251074 -0.785052
18.3736 -0.982179 -0.920638
18.4124 -0.501304 1.42877
18.8483 0.287799 1.13723
18.5447 0.175794 -1.53063
19.5433 0.833797 0.755754
18.0003 0.189881 0.448273
17.9307 0.0263652 -1.5994
18.3232 0.309681 0.457757
18.6043 -0.0249748 0.402265
18.7305 -0.608489 -1.05684
18.3546 0.130762 2.19795
18.4837 -0.474715 0.377754
18.7021 -0.0579701 -0.765166
18.5717 0.243941 0.950695
19.1792 -0.196943 1.27379
19.0219 0.112279 1.69225
17.8615 -0.200206 -0.230945
18.4401 0.138052 0.660049
18.3463 -0.513192 0.890591
18.2203 -0.587015 0.277638
19.1456 0.87126 0.538436
18.2928 0.672606 0.198181
18.6366 -0.131639 0.855299
18.4957 0.710566 -2.18951
18.733 -0.500996 0.428124
18.062 -0.0328569 -2.15017
19.2464 0.713062 1.48397
18.4074 0.140128 -1.06627
18.4863 0.61911 0.218291
18.4784 0.0497361 -1.37701
18.9908 0.387259 -0.736809
18.5203 -0.0137844 0.670904
19.0733 -0.677839 0.0504021
18.7344 0.399807 -1.76689
18.5079 -1.01283 0.826894
18.7659 -0.145583 0.536341
19.1298 0.954308 1.36869
18.8523 0.157138 1.17433
17.9827 0.287836 -2.01939
18.7397 -0.239029 1.61394
18.9025 0.157451 -0.314307
18.4263 -0.289967 0.55357
18.1482 0.113754 0.11144
18.5733 1.06531 1.19638
18.9736 1.53443 0.257167
18.6875 -0.0201413 0.822089
18.5437 0.567626 1.08193
18.4823 1.36405 -1.52073
18.9915 0.287832 0.706035
19.2847 0.999752 0.814067
17.9449 -0.338705 -1.02066
17.7157 0.476299 0.638688
17.9394 -0.121521 -0.373324
17.861 -0.897064 -0.751592
17.6274 -0.216313 -0.708282
18.6895 0.209917 -0.305939
17.9955 1.30339 -1.00129
18.0195 -0.45783 -1.00336
19.0581 1.17395 1.86548
18.6802 0.672151 -0.296274
18.725 0.229331 0.664886
18.4174 0.37857 0.60673
18.1422 0.207001 0.188417
18.5783 0.570642 -0.9085
17.8467 -0.4927 1.22542
17.7234 -1.41139 -1.20339
19.0072 -0.510288 0.88231
18.8239 0.689117 -2.45186
18.203 0.849445 -0.272899
18.9675 0.529043 1.64833
18.3877 0.103333 -0.0240406
18.3166 -0.538829 -1.85586
18.0571 -1.72254 -1.06136
18.9553 0.560088 0.227642
18.1051 -0.0612567 -0.211137
19.2432 0.137837 1.63475
18.5808 -0.475316 -1.90755
18.1624 -0.484618 -0.300333
18.5344 -0.410743 0.628712
18.3179 -1.09585 0.398713
17.8274 -0.222462 -0.69747
19.0533 0.0853351 0.744422
19.5549 1.46033 1.06842
18.8914 0.22505 0.621647
18.2019 0.35848 -0.983367
19.5699 0.952099 0.872085
18.2596 0.177188 0.274079
18.782 0.571864 1.94296
18.2298 -0.568846 -0.742634
18.0551 -0.513936 -0.559372
18.5132 -0.680679 -0.799274
18.8388 0.770902 1.92941
19.2376 0.614449 0.862199
18.1515 -0.185856 -1.88773
18.1642 -0.601939 -1.47536
18.6618 -0.439562 0.292507
18.4363 0.152923 1.25718
17.8865 -0.713529 -0.692218
18.7155 -0.645822 0.304494
18.1455 0.281581 -1.16956
18.2007 -0.123303 -1.73074
18.3748 -1.74054 -1.49643
18.9768 -0.210272 -0.411873
18.5146 -0.834985 0.366385
18.9693 0.392152 -0.0669806
18.2272 -0.884593 0.476038
18.7493 0.133703 0.660927
18.1903 0.220565 -0.0280195
17.8057 0.335894 0.818887
18.18 1.11722 0.600668
18.9027 -0.530114 0.907165
18.682 0.365454 -0.75524
18.1753 0.246728 -0.49908
18.5316 -0.375075 -0.115166
18.6837 0.703069 1.82216
18.6736 -0.179305 0.24023
18.9924 -0.310149 -0.336927
18.6098 0.258811 -0.168805
18.6784 -0.527204 0.925294
18.1754 0.319419 0.764157
18.2108 -1.34979 -0.0964279
18.0598 0.704125 0.971108
19.0727 0.703187 1.34524
18.1737 0.926837 -1.45006
18.4438 0.243912 0.128181
18.8546 0.285359 -0.484882
18.0251 -0.17054 -0.343606
17.9577 0.968246 -1.21697
18.4878 -0.645065 0.000674756
18.1361 0.306302 0.381812
18.1999 -0.740971 0.0906054
18.3725 -1.2467 -1.05457
18.1756 0.631593 -0.310432
18.9312 -0.143684 0.371011
18.6524 -0.0378834 -0.210806
18.1067 -0.395471 -0.0702025
18.9566 1.07178 -0.410557
19.0315 0.175803 1.27972
18.1432 -1.21254 0.14451
17.914 -0.992823 -1.15678
18.1258 -0.338472 0.0099855
17.967 -2.40902 -0.854381
18.979 0.148427 1.47602
18.7332 0.0454654 0.692552
18.676 0.0502326 -0.0797712
18.8266 -0.948438 1.08557
18.8072 0.291723 0.910125
18.223 -0.75444 -0.993827
18.4043 -0.685097 -0.214034
18.552 -0.417536 -0.0921587
18.2621 -0.250939 0.72994
18.4118 0.208618 0.267254
18.5712 -0.279109 0.208035
18.4648 -0.568874 -2.32754
18.3925 0.540004 -0.570488
19.3611 0.8165 1.46992
18.3011 -1.19326 -0.906447
18.6748 -0.479675 1.80484
18.4844 0.0376069 -0.0924728
18.4846 -0.704488 -0.265117
18.328 0.791184 -0.256898
18.9297 -0.63603 0.492377
18.5843 0.58993 -0.951471
18.842 -0.243828 -0.659725
18.6234 0.635198 0.191825
17.97 -0.423079 -0.0285003
18.4555 -0.948659 0.479967
18.4109 -0.267151 -1.34628
17.7701 0.446847 1.00888
18.3352 0.266543 0.18217
18.5176 1.40434 -0.43707
18.188 -0.281612 -0.693265
18.3148 0.0851634 -0.494903
18.4166 0.751253 -2.2308
18.8793 1.34083 -1.09193
17.8268 -0.922115 -0.981083
19.0473 -0.00562797 1.4049
18.5656 -0.328321 0.767338
18.473 -0.369269 0.65146
18.1905 0.116615 -1.15699
18.059 1.04655 1.04196
17.6947 -1.74144 0.579322
18.4223 -0.908389 0.803549
18.1448 0.561764 -1.35886
18.5231 -0.25503 -0.820875
19.2073 0.693501 -0.244492
19.012 0.200228 0.611501
18.3146 -0.135484 0.264516
18.3068 -0.595575 0.11779
17.6984 -0.816174 -1.11979
19.1616 1.28055 1.66065
18.2913 -0.757489 -0.270838
18.1347 -0.510821 -0.326331
18.7149 0.202032 0.130994
18.6379 0.038368 -0.19784
17.9159 1.16251 -1.39154
18.3278 0.558154 -0.299987
18.9064 0.0409045 1.82687
19.6583 1.66056 1.60238
18.3644 -0.174345 -0.875982
17.2596 0.393468 -3.14973
18.2392 -0.0295564 -0.248364
19.1276 -0.13459 0.523771
18.0249 -1.38916 -2.4503
17.8323 -0.348963 -0.29004
18.0144 -0.155348 -1.47296
18.1392 -0.859884 -0.594354
18.1316 -0.745303 0.0304625
18.4545 1.22933 -0.878954
18.6186 -0.683297 0.541068
18.9623 1.07582 0.640281
18.0204 1.08702 -0.849953
18.756 -0.555076 1.31563
18.074 -1.21115 0.314951
18.2316 0.400548 -0.195433
19.0426 2.2741 0.0379414
18.4826 1.00164 -0.246511
18.348 -1.22077 -0.549322
19.0818 -0.651474 1.58846
17.9488 -1.07707 -1.00021
18.1776 -1.14712 -0.737247
17.9726 1.45155 -1.54135
18.4909 0.000265497 0.691791
17.8976 0.223215 0.435494
18.3288 0.29837 1.1137
18.2499 -0.533462 -0.0398092
18.6718 -0.314801 0.816358
18.4053 0.136914 -0.11415
18.7711 -1.00646 0.398449
18.2254 0.217789 -2.2506
18.1829 0.333619 -1.03343
18.3374 -0.449069 0.160444
17.9339 0.394758 -0.179417
18.2564 0.554374 -1.02209
19.7224 1.06941 1.89441
18.9393 0.29001 1.46587
19.0748 1.14382 1.18117
18.7995 -0.645459 1.24689
18.4031 0.683511 -1.30978
18.1482 0.368526 -0.558634
17.7919 -0.844991 0.463812
18.5975 -0.367761 0.677295
18.1378 -0.326022 0.17269
18.6343 -0.0681968 0.345265
18.1468 -0.140438 0.335545
18.0247 -0.861328 -0.97765
18.4586 -0.0347653 0.417015
18.8267 -0.747059 1.42729
18.0322 -0.615497 -1.18538
19.2655 0.792161 1.11305
18.8632 0.0858719 0.0952442
18.1837 -0.219227 -0.522499
18.9853 1.33826 0.124322
18.7119 1.21695 0.322781
18.1018 0.0573455 -2.09155
18.4651 0.504271 -0.478628
18.3361 1.39481 -0.474728
18.4591 -0.597799 0.792838
18.2224 0.503474 -2.11765
18.2839 0.137113 0.22231
18.0265 -0.269711 -0.831789
18.1457 -1.20087 0.0370214
18.9601 0.226538 0.589022
17.9753 -1.34847 -0.662889
18.9372 0.401469 -0.319786
18.4006 0.169791 0.126787
18.491 0.622288 0.725713
18.226 0.942033 0.499723
18.4497 -0.193813 -0.51267
18.9649 1.04254 2.11887
18.4274 1.14261 2.12241
18.1151 1.5872 -2.29343
18.3892 0.111577 0.202402
18.9956 0.432388 0.870054
18.6694 -0.417517 -0.134298
18.5198 -0.301087 0.52946
17.3225 -0.899604 -0.539759
18.1133 -0.727239 -0.102778
18.2306 -0.858707 -1.0847
18.3433 -1.07045 0.236675
18.6444 -0.356952 0.502582
18.5341 0.154431 0.466334
18.8703 0.611351 -0.130719
18.6734 0.485743 -0.606795
19.0976 0.0644765 0.578955
18.1053 0.235021 0.237766
18.3232 0.0824843 1.01973
18.6222 0.407648 -0.574786
18.4296 0.18564 0.839422
18.6275 0.403569 0.463775
18.0337 -0.688376 -0.78593
18.542 -0.434609 0.982772
18.2949 -0.376346 0.529959
19.0594 0.715398 1.05717
18.1969 0.110461 0.50707
17.5282 -0.115783 0.0400624
18.4207 0.32321 -1.08754
18.4883 0.141964 1.45112
17.973 -0.588614 0.10023
18.4322 -0.759777 0.00508093
19.2062 0.672816 1.62752
17.9533 -0.071184 -0.584773
18.3417 -0.639387 -0.457125
18.5212 -0.022338 -0.066468
18.4773 1.06197 0.906549
18.0733 -0.876724 -0.921413
19.1003 0.108727 1.14566
18.1509 0.284821 0.5039
17.9251 -0.171685 0.507129
18.7575 -0.0693733 -1.89708
18.5122 0.592469 -1.28985
19.091 0.0457097 -0.476665
18.0404 -0.0787008 -0.586626
18.397 0.470935 -0.337313
18.6035 0.519102 0.402575
19.0028 1.27855 1.30746
18.5126 -0.0746816 0.470856
19.2788 0.795731 -0.176901
18.7122 -0.211678 0.565315
18.3443 0.525076 0.329908
18.2374 0.171481 -0.885434
19.1614 0.22873 0.731022
18.9163 0.493993 0.471567
18.6738 -0.935482 1.64358
18.8116 0.714134 0.531734
18.3908 0.664036 -0.432863
18.5368 0.968449 -0.754767
18.6105 0.829442 -0.92336
18.464 -0.347576 0.889545
18.6912 -1.34975 0.414073
18.2231 -0.641514 0.0416705
19.1527 0.541613 0.62189
18.1504 -1.21493 0.171102
18.0346 -1.34059 -0.239046
18.9241 1.78636 1.23493
18.5888 0.695097 -0.231612
18.7165 -0.490774 0.901724
18.6279 -0.507312 0.939328
17.7145 -0.51456 1.07255
18.7671 0.000959197 0.222056
18.5495 -0.863668 0.970434
18.5176 -1.12051 -1.33342
18.2072 0.657085 -1.29211
19.0216 1.49833 -0.0225629
19.1109 0.8858 0.220139
18.9005 0.159953 1.31357
18.3312 -0.740051 0.0317779
17.8452 -0.235714 -0.118214
18.1063 0.975498 -1.50778
17.9648 0.490222 -0.100083
18.1444 -0.315409 -1.47476
18.3093 -0.905789 -0.293693
18.1513 -0.848518 -0.083878
18.6394 0.0980926 0.508446
18.8427 -0.160549 2.09735
18.7001 -0.256124 -0.46708
17.8295 0.935724 0.497532
19.3297 -0.375695 1.57831
18.906 0.920438 -0.486332
17.9342 -1.16248 -0.384918
18.2086 0.460293 -0.486627
18.1881 -0.61649 -0.541549
14.9331 -0.00773534 0.338228
18.5326 0.328476 1.01147
17.5485 1.29077 -1.37647
18.0835 -0.181517 -0.57712
18.5538 -0.91877 0.795977
18.7509 0.582346 -0.373191
18.2576 -0.501312 -0.756553
18.9038 -0.6915 1.04096
18.5128 -0.52399 -1.26834
17.7115 -1.31866 -2.82266
18.7556 0.794476 1.26352
18.3796 0.448961 -0.785186
18.3016 -0.229446 1.70896
18.2561 0.891242 1.37743
18.4191 0.610394 -1.10204
18.8909 -0.196084 0.412335
18.7275 0.220587 1.51858
18.3147 -0.0156017 0.1969
18.2463 -0.816829 -0.315297
18.2439 0.772343 -0.0978935
18.2581 -1.05807 -1.27935
18.293 0.793548 0.0169764
18.3631 -0.0936944 0.092373
18.6831 1.25821 -0.448344
18.8918 -0.228747 0.621283
18.0166 -0.26773 1.189
18.9177 1.04429 1.13
19.2914 0.509711 1.19977
18.0393 0.388192 0.49793
18.4445 0.255037 0.335306
18.6474 -0.467172 -0.910102
18.3802 0.333987 -0.152738
18.4373 -0.0972087 0.00368358
19.0069 0.740736 0.543368
18.8692 -0.420853 0.219341
18.0642 -0.661865 -0.43344
17.6131 -0.261014 -0.642254
18.7513 -0.309639 -0.434653
18.4596 -0.913278 0.243945
17.8243 0.727947 -0.445811
18.8333 -0.590792 1.81239
18.0154 0.220901 0.0263394
18.5859 0.346703 -0.499671
18.9733 -0.96178 0.1027
17.7931 -0.22044 -1.91957
17.5092 -0.23836 -1.18209
18.2895 -0.275547 -0.0430052
17.8315 -0.38967 -0.0861889
19.1079 0.515877 -0.140841
17.6453 0.610139 -1.24068
18.9465 1.25345 -0.0138138
18.2875 0.375792 -0.239099
18.4566 0.814122 -0.676371
18.6745 0.220461 -0.737764
17.8265 -1.4151 -0.85494
18.7089 0.241866 -0.068578
18.5683 -0.616791 -0.725315
18.4515 -0.375313 -0.754072
18.3628 -0.572521 -0.381916
18.3668 -0.476624 -0.00189022
18.3437 0.475033 -1.54406
19.5381 0.670644 0.967597
18.8956 0.201803 1.39433
18.2206 -0.85072 -1.20893
19.034 0.0858137 0.995516
17.6896 -0.402853 -1.47736
18.3849 0.97775 0.70958
18.635 -0.897572 0.596354
18.4544 -0.104609 -0.0425514
18.34 -0.455052 -0.232649
18.8091 0.328146 0.457962
18.7049 -0.679335 0.46328
18.8892 -0.785718 0.102738
17.8515 -0.989882 -1.46216
18.2864 -0.465433 0.561355
18.7837 0.730744 -0.269623
18.4976 -0.530819 0.910111
18.9191 0.384394 0.879314
18.6789 -0.70591 0.311852
17.9616 0.14041 0.201326
18.7713 2.15459 -0.420135
18.5732 0.249772 -0.0273659
18.6656 -0.444244 0.16987
18.0375 -0.418211 -1.42287
18.7308 -1.67813 -1.16612
18.342 -0.150326 -1.30228
18.2279 0.139992 -1.43171
18.2655 -0.861943 0.0927087
18.2212 -0.433475 0.0156216
18.8193 0.712198 2.11169
18.3026 -0.0715741 -0.53399
19.3714 -0.125337 2.1155
18.7659 0.593324 -2.42992
18.0366 -0.528818 -0.0996082
18.3007 0.522398 -0.413981
18.4672 0.42818 0.0147846
17.4746 -0.209036 -1.10479
19.0169 -0.700882 1.24564
18.3985 1.7255 0.489328
18.0449 0.163274 0.542938
18.6703 0.452253 -0.152407
18.3598 -0.628149 0.438802
18.2738 -0.298703 0.97323
18.546 -0.161701 -0.959769
18.251 0.038495 0.875606
18.6849 0.401555 -0.00447178
18.2025 -0.879904 0.333671
17.534 0.188487 -1.36059
18.0449 -0.569996 -0.568071
18.3217 -0.737415 0.374441
18.9479 1.08736 0.867421
17.9015 -1.01167 0.531341
18.03 -0.986087 -0.313116
17.8935 -0.42143 -0.352315
18.2812 0.0890912 0.840363
18.5447 0.447512 0.20213
18.8743 0.440264 0.0355542
18.1294 -0.0760986 0.492979
17.8838 0.0829686 0.503255
19.2048 0.62892 -0.0182851
18.546 -0.470561 -0.444332
18.6784 0.293489 -0.119009
18.0497 -0.746375 -1.91787
18.326 -0.953841 1.53004
18.4035 -1.19359 1.02169
18.6315 0.498899 -1.16609
18.8043 0.331662 1.16358
18.7204 0.585008 -0.529965
18.5848 -0.594343 0.557016
19.2109 0.964194 3.27001
18.8083 0.264918 0.741086
18.4128 -0.202911 -0.211731
18.2623 0.134891 0.748871
18.2511 -0.12821 -0.720403
18.3787 0.506803 -0.280623
18.4605 -0.243948 -0.540581
18.2985 -0.450416 0.790831
18.8506 -0.312601 -0.653716
18.1166 0.223278 -0.85898
17.9144 -0.424784 0.0241433
18.0469 -0.111434 -0.513014
17.9919 -0.774304 -1.64993
18.5585 1.11284 0.625725
18.6372 0.418064 -0.0326713
18.5118 -1.28666 0.771317
18.4366 1.22483 0.223527
18.0483 -0.101234 1.497
18.0442 -0.821999 -0.00342144
18.9199 -0.537374 1.36009
18.5263 0.286948 -1.63753
18.4167 -4.73905e-05 0.954602
18.1831 -0.2012 0.682211
18.0082 -0.355787 0.245108
18.8009 0.90345 0.686413
18.9736 0.206929 -0.462711
18.2315 -0.0831212 0.266803
17.8163 -0.70183 -1.688
18.3985 0.50115 -0.119527
18.3273 -0.299152 1.04746
17.5485 0.943052 -0.983622
18.3507 -0.462523 0.534432
18.3634 0.120655 -0.0302236
18.7819 -0.516365 -0.262046
18.327 0.487003 -0.829482
18.0609 -1.41285 0.270657
17.9412 -0.0286638 -0.330555
18.2867 -0.806594 -1.01451
17.9176 -1.24251 -1.30961
18.4693 0.013499 -0.155658
18.2289 0.734269 -0.916984
18.7586 -0.174948 -0.248777
18.6567 -0.267707 1.65049
17.8029 0.488783 0.397405
18.0848 -1.47599 -0.858525
18.2906 -1.04434 0.356079
18.5637 -0.484269 -0.472255
18.468 1.26167 -0.659112
18.6303 -0.542213 -2.69476
18.1357 -0.691455 -0.703777
19.1716 0.128456 0.817348
18.1876 0.477179 1.52586
18.3926 0.0142165 0.104946
19.6981 1.24719 1.70537
18.3834 1.54493 -0.589753
18.538 0.782221 -0.893285
17.7129 0.485998 0.207627
18.4653 -0.131483 -0.23869
18.2441 0.0755372 0.0707453
18.0965 -0.703792 1.09914
18.3951 -0.577044 -0.308482
18.0882 0.534904 -0.994296
18.9521 1.23721 1.11402
18.5985 -1.01719 0.250421
18.6075 0.176127 0.709684
19.7385 0.793867 0.0665803
18.4858 -0.0911683 -1.95256
18.5454 -0.169556 -0.135962
18.6246 0.00805808 0.332965
18.2626 0.628253 -1.76794
19.121 1.07395 0.138927
18.8014 -1.28849 -0.121514
18.841 -0.368412 0.136852
18.6076 0.650728 -0.334908
19.043 -0.174246 1.28102
18.4891 -0.181439 -0.324503
18.964 1.0229 -0.200275
18.7042 -0.311639 1.18583
18.7766 -0.393648 0.0430805
18.2264 0.0242084 -0.380766
18.5178 -0.827363 0.695386
18.4781 -0.479135 -0.965583
18.4011 0.29975 -0.364082
18.3967 0.7376 -1.15284
18.7571 0.67005 1.08705
18.7046 -0.129482 -1.3998
18.9545 -0.395794 0.203665
18.7229 1.17404 -0.624853
17.8452 0.284192 -0.298226
18.6564 1.46831 0.680297
19.1083 0.738118 0.0464981
18.0955 -0.724537 0.0569417
18.2543 -1.62634 -0.317584
18.7785 -0.459293 0.780414
18.6247 0.382067 -1.13996
18.1549 -0.666848 0.548637
18.5325 0.147814 -1.46433
18.7326 -0.122347 1.80724
18.6529 -0.0368556 1.12387
18.146 1.0276 -0.365323
18.2913 -0.67505 -0.120815
18.5653 1.02832 0.354744
18.1566 0.0268756 0.15211
17.9771 -0.540141 -0.202736
17.9459 -1.6787 -1.0084
18.4305 0.695917 -0.46098
17.9841 -1.05076 -1.111
17.7735 0.690256 -2.03603
18.5606 -0.738885 -1.76614
17.9369 -0.34052 0.513237
18.0774 0.65093 -1.08391
18.2452 -0.0455215 -0.928118
17.6863 0.975295 -1.42285
19.7419 1.1097 1.89053
18.4786 0.241706 0.714257
17.9147 -0.956354 -0.784422
18.5681 -0.133864 1.14359
18.8605 -1.46503 0.522858
19.1962 1.17043 0.59536
18.5184 0.631872 -0.547911
18.57 -1.04878 -0.933256
18.4474 0.345243 -1.23236
19.2874 -0.600702 1.45074
18.5439 -0.200699 0.590664
18.3089 -0.901293 0.186079
18.7659 1.81093 0.368441
17.6774 0.48592 0.657489
18.4747 0.467106 -0.557151
18.149 0.949518 -1.01216
18.6505 -0.64025 0.197843
18.0657 -0.157749 -0.612422
18.7667 0.252655 -0.0226227
18.6665 0.689629 1.84507
18.6751 0.014529 0.82618
18.4421 -0.0422851 0.964504
18.3263 -0.431663 -0.334767
18.3252 -0.403288 -0.379492
18.4561 -0.474104 0.77591
18.0338 -0.334329 -0.796038
18.3557 -0.920644 -0.981192
18.4774 0.286096 -0.607447
19.3137 2.15169 0.469187
18.2432 -0.209096 0.848088
18.2886 -0.327617 -1.46851
18.2606 -0.227833 0.558309
18.5457 -0.0273042 0.675607
17.3088 -0.353509 -0.492392
18.2918 0.642997 0.0200591
18.6018 -0.169682 1.68155
18.5209 -1.01635 0.257941
18.0143 -1.18343 -0.196776
18.9379 0.22532 0.0082863
18.5858 -0.363892 0.183458
17.393 -0.370253 0.198856
18.9555 0.801686 -1.01606
18.0571 -0.860072 -0.897375
18.8893 -0.0380123 0.435815
18.5592 0.137148 -0.518046
17.8619 -0.748949 -2.21132
18.7266 0.490723 0.333608
17.7995 -0.0415864 0.431666
18.9131 1.12661 0.166501
18.1792 -1.36079 -0.342328
18.534 -0.144483 0.0982151
18.6548 0.0996658 0.816297
18.0503 0.051526 0.744976
19.0049 0.674283 1.40105
18.5483 1.25953 -1.55941
17.8874 -0.408918 -0.445604
17.8017 -0.0894284 -1.47457
19.0659 0.961344 -0.0118829
17.88 -0.896904 0.514355
18.7174 -0.159858 -0.451545
17.9239 -0.671336 0.0812002
18.3158 -0.661619 -0.786109
18.4119 1.57896 -0.284974
18.6827 -0.245467 -0.436273
18.8516 -0.926733 -0.146679
18.6157 0.154157 0.0992708
18.3964 1.14277 -0.335816
18.8973 2.06152 1.12724
18.2201 -0.197009 0.265387
18.2283 -0.899091 0.573763
19.0914 0.75318 0.837115
18.9284 0.233156 1.29115
18.0238 -1.39843 -0.0519335
18.2491 0.216417 -0.505712
17.8924 0.906985 0.884141
18.9815 0.863042 2.74534
17.9326 0.419025 -0.485653
18.9699 -0.40097 1.23322
18.99 -0.160447 0.618673
18.4419 -0.666219 -0.135251
18.9099 0.244872 1.36749
18.6915 0.0857832 0.506992
19.6055 0.505571 0.609176
18.2778 -0.48616 0.81403
18.292 0.0819825 -0.0211482
18.4066 0.368868 -0.693222
18.4719 -0.980643 0.217566
18.3432 -0.531117 0.101753
18.3306 -0.0521368 -2.38362
17.8666 -0.399674 -0.200611
18.3872 0.822162 0.205376
17.8609 0.826768 1.01134
18.9415 1.02121 1.05725
17.7877 -0.922813 -0.380428
17.5331 -1.13422 -1.03021
18.1984 -0.240491 0.0092139
19.0136 0.918564 -1.12666
18.2296 -0.346612 0.303448
18.1104 0.265186 -0.796493
18.4965 0.459131 -0.417153
19.2065 0.347961 -0.331695
18.9146 0.162803 1.18992
19.1532 -0.961401 -0.203699
17.4972 0.00507269 -0.128515
18.9539 0.397232 0.640176
19.2306 0.533812 1.00459
18.9239 -0.108726 -2.09229
17.7977 0.476994 -1.86647
17.99 0.753431 -0.695442
18.3985 -0.939736 0.120592
18.1706 -0.23283 0.126733
18.1625 -0.901955 0.105671
19.0316 0.946758 0.862246
18.6217 -0.662356 -1.09419
17.7184 -1.20782 -0.0253035
18.7139 1.60399 0.0531462
17.7313 0.99049 0.5052
18.6317 0.228536 -0.66496
18.1128 -0.405566 -0.349869
18.4917 0.7263 -1.19885
19.4182 1.05386 1.23647
17.9017 0.0983481 0.265469
18.3928 0.102984 -0.233488
17.8904 -0.471907 -0.307771
19.1269 0.917648 0.578088
18.3314 -0.241952 0.302088
18.566 -0.18845 -0.990399
18.7129 0.232718 0.861228
18.293 0.477195 -0.357567
18.9186 0.195281 3.39927
17.8013 -0.141884 -0.00576243
17.9743 -1.77624 0.193164
18.0672 -0.645198 -0.233221
18.1998 -0.0982039 -0.553613
18.4396 0.200441 0.124747
18.7171 1.30022 -0.686764
18.3796 -0.450244 -0.902161
17.7395 -0.800004 -1.79773
17.9849 2.11194 0.931312
17.8321 -0.750266 0.092874
18.7659 -0.154746 0.471894
18.1289 0.126446 -0.630035
18.9266 1.0638 2.44753
18.338 -0.674875 -0.707739
17.9403 -0.870128 -1.31435
18.2648 -0.38898 0.352052
18.6179 0.268486 -0.232132
17.8883 -0.448016 -0.381242
18.0131 -1.35855 -0.757356
18.2392 0.0263522 -1.88327
18.1713 -0.708815 0.476774
18.268 -0.215186 0.407748
17.6113 0.0758432 0.975641
18.075 0.448817 0.6453
18.5517 -0.104089 -0.284598
18.5713 1.13901 0.76306
18.4007 -1.04674 0.0568532
18.4716 0.867477 -1.34963
18.1565 0.165795 -0.953776
18.586 -1.16486 0.319206
18.7212 -0.0401568 -1.11206
18.5579 1.09517 -0.28211
18.9671 -0.195161 0.520107
18.7452 1.16163 0.38043
17.819 -0.971776 -0.583842
19.1828 0.304116 1.66163
18.3607 -0.586609 -0.126657
19.2927 -0.0933373 0.840843
18.2691 0.30387 -0.243163
17.9427 -0.280504 -0.504754
17.688 2.38813 -1.82824
18.6196 -0.945841 0.396455
18.5529 -0.109125 0.266712
18.2496 -0.0346034 0.642779
18.4634 0.729808 -1.00074
18.0421 -0.379342 -1.32418
17.805 0.73408 0.0970284
17.7753 0.426024 -0.13914
18.9076 -0.26492 0.081757
18.0273 -0.324713 -1.53357
18.4973 0.788702 0.139326
18.046 2.17092 -0.471583
18.372 -0.800467 0.149226
18.0348 -0.178547 0.898024
17.9766 -0.255328 -0.633561
18.2077 -0.258031 -0.819899
19.4576 1.82113 1.56857
18.1062 -0.613953 0.632864
18.1341 -0.473748 -1.70876
18.608 0.10164 0.576478
17.6358 0.737146 0.51258
18.2067 -1.05124 -0.622027
18.9946 -0.112822 1.28599
18.5864 -0.241844 0.446486
18.414 -0.374261 0.978743
18.3679 -0.896962 0.0260052
18.5631 0.503478 0.406093
18.7481 -0.789908 0.515147
18.4255 0.354442 0.381056
18.2559 -0.0197038 -0.234415
18.2601 1.21369 -0.48187
18.8244 -0.0102061 0.570962
18.5615 0.106874 -0.792376
19.0036 0.110387 0.721979
18.5526 0.129311 0.0876063
18.6582 0.0163204 -0.205332
18.0691 -0.439157 -0.530155
18.7699 1.50882 0.239281
18.0816 -0.659197 -1.23321
19.0582 0.561185 1.27643
18.0056 -0.325624 -1.00998
18.3138 -0.519163 0.494107
18.2663 -0.71089 0.0273963
18.117 -0.508453 -0.0370157
18.323 -0.569479 0.365231
18.5176 -0.50282 -1.12894
19.1071 -0.0789446 1.05408
18.6027 -0.75248 0.152203
17.9622 -0.920423 -0.422266
18.2498 -0.447956 1.22824
18.4995 0.423511 -0.301276
18.2172 -0.194431 -1.40348
18.2018 -0.292054 0.383636
18.5157 0.277455 1.68219


==> latex_data/vae/fashionmnist/pca/new/pos_jbda_neg-aug.txt <==
4.23433 0.538668 2.16483
-3.13352 0.282413 -2.49326
-9.3041 -0.762806 -2.99174
-7.8357 -1.68928 1.17252
-7.04499 1.55806 2.57932
-6.23017 -2.44349 1.22086
-9.71705 -2.7089 -0.848636
-7.78312 -1.43156 1.5283
-9.88697 -1.14959 0.928738
-7.51681 -0.6972 1.80229
-9.28993 -0.946161 -2.23177
-10.2144 1.04587 0.909773
-8.60011 -0.252543 0.160154
-6.62042 2.89372 1.79436
-8.81914 0.798205 0.314989
-9.78129 -0.0648263 -1.47826
-12.1648 0.0463895 2.14925
-7.38299 1.88309 -1.58574
-11.1578 -0.437607 -0.204562
-7.1573 -0.0742897 0.0646662
-8.11009 -2.39232 -2.26702
-7.78822 -0.528932 0.795061
-9.68761 -0.345521 0.147207
-7.42805 -0.463127 -2.24065
-9.37125 2.4546 -1.15368
-3.4954 0.225944 -0.505752
-7.77875 -1.45592 2.68109
-9.95116 -1.57859 2.18884
-5.44992 -0.555207 0.0959199
-10.077 0.431812 -0.676615
-5.66215 -1.57023 -0.35911
-10.4671 0.311341 -1.75299
-6.37034 -1.95502 -0.89461
-10.0086 -1.71033 1.03003
-9.35047 -1.55452 -0.0349114
-2.46104 1.53935 -0.618989
-8.2826 -0.344892 0.129313
-10.9802 1.90172 -1.92452
-8.64552 -0.599631 -0.118561
-8.24755 -0.67421 0.241675
-10.2897 1.69042 -1.07805
-6.73853 0.229366 -1.25754
-6.34593 0.228096 0.355472
-12.2033 -0.881108 0.298048
-9.98518 -0.263758 0.232457
-8.93358 2.24676 -0.309281
-5.19847 2.43979 -0.700058
-2.39121 -0.444403 -2.50639
-12.3169 -0.945896 1.00487
-10.0073 0.0137517 2.59995
-9.63 -1.92752 -1.58956
-7.83538 -1.02569 -2.00339
-6.94687 -1.27148 0.258175
-1.36762 0.738642 1.19262
-8.39443 -1.78444 -0.991703
-9.28488 1.6466 -0.223673
-9.95031 -0.53882 -1.5762
-7.24783 -1.77664 1.83755
-7.56028 0.489782 0.339126
-3.04218 0.997202 0.929411
-8.91219 0.163502 0.238804
-10.2583 -2.75087 -0.0237936
-2.96918 -2.33317 -0.751882
-9.68726 -1.27016 1.55302
-8.37017 0.520445 0.389902
-9.2669 -0.834352 0.471281
-10.5813 -1.33366 -1.19432
-4.4164 -0.612591 -1.69799
-11.8903 -0.0251997 -1.13815
-9.03542 -0.0827445 -0.115124
-8.32596 0.996182 0.0501569
-11.6273 -1.82652 -2.91758
-6.95148 -3.56428 -1.39962
-3.79122 -2.91832 1.48011
-4.65505 -2.26277 -0.872016
0.422317 -0.225133 2.41124
-12.8396 -0.475821 -0.066695
-11.0009 -2.80485 -2.23036
-10.5051 -0.12841 0.209716
-8.09553 -1.13043 -0.428313
-8.65501 0.79654 -0.0982179
-12.2796 -1.10037 -1.91171
-9.38058 1.22106 0.994574
-3.72103 -0.700901 0.159931
-11.9012 -0.636235 0.964717
-4.91059 0.136013 -2.07622
-9.23571 -1.61992 1.81997
-12.4057 1.8994 -1.73037
-11.8293 -0.432601 1.68177
-11.0324 -0.0537651 -2.17457
-10.5038 -0.374793 -3.21483
-7.3737 0.667195 -0.204325
0.412685 -2.40318 -0.561389
-4.32382 -1.41043 -0.932476
-3.74971 -3.15205 -1.0202
-9.21251 -0.430621 -2.35782
-10.2716 3.66585 -1.00807
-7.77429 -0.132754 -1.52048
-12.1779 -2.03255 1.79761
-7.7793 1.08594 -1.19576
13.1343 -2.49575 -1.26396
-5.84271 -1.83512 1.10693
-0.160748 -1.56314 2.69357
-10.2345 -2.40022 0.672198
-8.25614 -1.82639 1.04477
-9.66631 0.615464 0.42284
-6.30151 -2.31588 -0.535377
-1.16716 -0.530018 -0.128544
-11.6712 -2.08216 2.04608
-10.8598 1.68294 -2.58434
-12.3788 -0.91969 0.88265
2.88774 -1.88156 1.95244
-0.547824 0.670687 -0.37933
-11.5154 -1.19871 1.47212
-3.62552 -2.35068 -2.03889
-12.3856 -0.521207 0.330068
-10.4753 -2.89287 0.399373
-12.395 -0.109749 -0.175639
-10.7503 -0.217816 -2.74103
-5.43138 2.37376 -0.753363
-9.9146 2.48519 -0.71584
2.3727 -0.285634 0.445741
-5.55767 -1.30105 -2.60846
-8.89575 0.833147 0.100451
-4.67942 -1.7255 -2.09896
-9.43518 -0.409102 -2.10864
-6.905 1.24612 -0.810552
-6.68938 1.82978 -0.559658
-6.67119 2.43298 0.259759
1.05052 -0.36983 1.37824
-12.532 -1.02163 0.0785701
-7.8188 0.3519 0.00224679
-9.76841 -1.25995 -0.665506
-11.9281 -1.27749 -2.34908
-2.15073 -2.62115 -0.830969
-2.12966 -0.39905 0.271678
-10.4026 -0.0737566 0.891993
-6.68159 0.684716 -0.931394
-7.37337 -0.586146 -2.29673
-8.50322 0.172264 0.73727
-3.5857 0.167135 -0.436276
-13.0408 -1.04479 -1.75711
-9.7183 -2.64543 1.5648
-8.32542 -3.14939 -0.864664
-11.0908 -0.0675567 0.845305
-7.49904 -1.2391 2.09735
-9.31681 -0.997156 0.968884
-8.6018 -1.31938 1.18189
-4.76569 0.225714 0.423733
-6.54974 0.600122 -0.187247
-10.0012 0.763216 2.4998
-7.34203 0.431563 -2.76821
-9.72555 -0.540619 -3.13323
-5.11238 -1.76765 0.987084
-8.09951 1.75489 2.98767
-12.0411 -2.37004 1.32782
-9.79057 -2.96358 -0.919549
-6.18898 -1.56107 1.52676
-8.14176 -1.1776 1.13706
-9.44401 -0.850335 1.59554
-9.5048 -0.881295 -2.54028
-9.12656 1.15587 1.01464
-5.65198 -0.306711 0.39888
-7.67142 3.05925 1.61155
-10.2309 0.675084 0.243928
-6.61766 -0.0760355 -1.64431
-11.5436 0.0221639 2.22619
-2.13361 1.79023 -1.69771
-11.13 -0.484542 -0.373629
8.52124 -0.297863 0.054167
-9.5918 -2.49549 -2.25236
-9.85229 -0.595866 0.653447
-7.7797 -0.378826 0.104234
-6.66143 -0.390379 -2.42652
-2.26994 2.24719 -1.08124
-6.08286 0.315037 -0.463252
15.5958 -1.0712 1.97484
-12.3696 -1.67216 2.16713
-1.39728 -0.553526 0.0026343
-9.42345 -0.159824 -1.1175
-12.676 -1.33498 -0.431397
-7.22641 0.310251 -1.94317
-10.4416 -1.91042 -0.843552
-10.8875 -1.52047 1.12282
-9.88553 -1.40425 -0.0322411
-1.77743 1.58952 -0.780474
11.4857 -0.448373 -0.074959
-8.46023 1.9872 -1.75764
-12.5545 -0.605733 0.0474176
-10.0138 -0.602752 0.282125
-9.20043 1.67851 -1.47646
2.65454 0.136322 -1.25187
-11.277 0.238292 0.182797
2.26928 -0.829636 0.650526
-10.2141 -0.172079 0.187773
-11.351 2.32513 -0.369808
-7.70278 2.4588 -1.05734
-10.7121 -0.438532 -2.81814
-13.2397 -0.819405 0.936872
-9.97319 -0.00575463 2.57508
-9.98305 -2.03109 -1.64228
-5.73218 -1.18449 -2.05033
-12.9455 -1.43633 0.209176
-6.79185 0.76753 1.14358
-11.592 -2.01673 -0.934485
0.372029 1.40202 -0.371391
-5.71237 -0.574498 -1.44028
-11.3777 -2.16975 1.63342
-10.3108 0.56637 0.28954
5.26276 1.09838 0.972784
-12.4861 0.0768134 0.0105225
-6.86766 -2.81873 -0.202853
-8.55725 -2.35888 -0.772097
-11.0334 -1.27495 1.51681
-10.438 0.482447 0.576435
-10.4638 -0.963827 0.39576
-3.82703 -1.17002 -1.66855
-10.1287 -0.48417 -1.94229
-8.04893 -0.0950291 -1.13591
3.19694 -0.176692 -0.0754953
-12.01 1.34572 0.213833
-1.62929 -2.04151 -2.67182
-7.86598 -3.34489 -1.43866
-0.768815 -2.71128 1.34687
-0.119315 -2.45159 -0.856477
-8.64711 -0.35833 2.78714
-8.1742 -0.605322 0.066923
-5.83724 -2.73112 -1.89563
-9.02904 -0.159759 0.238547
-0.101511 -1.07387 -0.604443
-8.2548 0.982292 -0.521524
-10.2005 -0.995135 -1.88308
-5.62512 1.20904 1.01257
-10.0733 -0.881212 0.37158
-7.39221 -0.6872 0.854454
-1.66681 0.229775 -2.0682
4.04134 -1.45805 1.65372
-6.98427 1.8676 -1.49664
-11.0934 -0.447865 1.57234
-10.5154 -0.208643 -1.92155
-11.4644 -0.485987 -3.33802
-8.0163 0.716769 -0.219292
0.405686 -2.7215 -0.531771
-3.71117 -1.70009 -1.01456
-5.98293 -2.95204 -0.83768
-9.30715 -0.511909 -2.33553
-9.90522 3.46238 -1.33172
-6.35503 -0.112622 -1.85181
0.611122 -1.78516 1.13832
-8.51295 0.797738 -0.862553
1.16115 -3.47652 -0.989857
-8.13429 -1.73835 1.07195
6.91937 -1.6206 2.86022
-12.0904 -2.67865 0.643835
10.1133 -1.77181 0.793675
3.15312 0.583644 0.428982
9.84967 -2.04623 -0.566009
-3.14984 -0.504278 -0.0825431
-8.6655 -2.08727 1.90538
-8.81497 1.68947 -2.47741
-9.72001 -0.929709 0.797412
5.83458 -1.84621 2.06126
-4.47095 0.786862 -0.386955
-0.479447 -1.17331 1.36604
-12.032 -2.52222 -2.48555
-11.4512 -0.273192 0.410586
-7.90649 -2.61559 0.343287
-11.8661 -0.265365 -0.0552112
-5.96127 -0.23078 -2.76576
-9.4976 2.48347 -1.02328
-8.80841 2.31581 -0.940342
-4.93449 -0.281247 0.503115
2.85251 -1.54656 -2.4614
-11.5895 0.814175 -0.393612
-8.45756 -1.47046 -2.42545
-7.39647 -0.536801 -1.88091
-9.84372 1.26825 -1.13197
-7.08224 1.93994 -0.693371
-9.42935 2.51146 0.0997669
-7.23392 -0.191836 1.31563
-9.6245 -1.01748 0.0077393
-12.5874 0.494925 0.167214
-9.51836 -1.33558 -0.681476
-8.12053 -1.18461 -2.07354
-9.39952 -2.60253 -1.15007
-9.48377 -0.270757 -0.0467133
-8.37607 0.136764 1.08732
-9.35385 1.11384 -0.655806
-8.70286 -0.69218 -2.37855
-7.30888 -0.0223436 0.525857
4.2209 0.140695 -0.120337
-11.1456 -1.24899 -1.79177
10.2696 -2.4203 1.28945
-7.5274 -2.98268 -1.09175
-11.8603 -0.0966327 0.823281
-4.33674 -1.4848 1.96923
-13.1822 -1.06767 1.14322
4.42821 -1.38642 0.860618
-8.67947 0.135725 0.170802
-12.4256 0.472403 -0.239083
-6.53824 0.475704 2.00017
-6.21984 0.0479823 -2.11344
-7.8894 -0.623166 -2.62058
-10.9191 -1.56545 1.28878
-10.7971 1.18395 2.27334
-3.58695 -2.36175 1.1656
-12.3082 -2.50852 -0.888358
-8.97678 -1.25244 1.52442
9.67654 -0.90054 0.645008
-10.8686 -0.858055 1.48761
-8.33526 -0.827078 -2.19505
-11.1562 0.663013 0.667389
4.12069 -0.405485 0.0122258
-9.3594 2.86004 1.48771
-8.16497 0.750731 0.506364
-8.37517 0.0443577 -1.42617
-5.99776 0.142268 1.83568
-11.4411 1.64272 -1.63566
-9.21007 -0.235302 -0.326561
-9.38499 -0.288972 -0.0143585
-9.52361 -2.29349 -2.19003
-1.32052 -0.467462 0.878288
-9.53322 -0.195774 -0.0750479
-10.0282 -0.325098 -2.23172
-11.2563 2.28288 -0.999612
-0.0220126 -0.0559564 -0.491494
12.2418 -1.17328 2.21805
-8.76597 -1.52369 2.28891
-9.22792 -0.518767 0.0752114
-8.03097 0.212937 -0.699972
-11.1484 -1.48564 -0.302851
-1.66878 -0.0985277 -1.68728
-10.2776 -1.79837 -0.940135
-2.21559 -1.45496 1.07547
5.2976 -1.38681 0.0636709
-10.9718 1.59569 -0.459442
-11.7298 -0.371071 0.0607018
-10.8918 1.77685 -1.61859
-9.67563 -0.609981 0.0482849
1.39201 -0.605933 0.262547
-11.3909 1.82527 -0.918839
-11.2823 0.432722 -1.00942
-4.11961 0.265752 0.143653
4.23619 -0.85426 0.172897
-10.6603 -0.116135 0.341605
-9.5163 2.37213 -0.024441
-10.9874 2.23094 -0.839769
-4.7777 -0.390516 -2.4953
-5.91942 -1.08756 0.865162
-11.2212 -0.185458 2.35339
-10.4707 -2.06331 -1.4084
-2.30307 -0.863512 -1.73784
-5.17188 -1.34327 0.178552
-8.64283 0.615809 1.02979
-10.1567 -1.6883 -1.10679
-7.77172 1.79753 -0.0840872
-7.16153 -0.555952 -1.2536
-11.0568 -2.04823 1.54979
-10.2209 0.620469 0.207226
-10.4708 0.755367 0.999868
-12.2746 -0.011106 0.31698
-9.3235 -2.50888 -0.469308
-11.9506 -2.62656 -0.503639
-9.97571 -1.18713 1.62643
-10.104 0.511992 0.697111
-5.17147 -0.624654 0.56274
-11.0166 -1.42599 -1.26615
-0.35997 -0.666661 -1.86609
-9.25522 -0.213466 -0.987547
-8.3594 -0.232161 -0.570935
-10.7916 1.3239 0.0887939
-10.8588 -1.98572 -2.70807
2.35373 -2.93032 -1.26784
-1.09691 -2.78237 1.46093
-0.894448 -1.79 -0.730029
2.48227 -0.107465 2.24674
8.87467 -0.701509 -0.526164
-1.40035 -2.31984 -1.90468
-5.58519 -0.225666 0.160658
-8.02575 -0.962803 -0.434768
-11.4428 0.906343 -0.0356023
-7.29126 -0.914402 -1.617
-11.4851 1.03712 1.08197
-10.8914 -0.46577 0.202149
-1.1322 -0.617636 0.707304
-11.4653 0.178893 -1.79205
1.94395 -1.27593 1.7581
-7.2602 1.81945 -1.35562
-6.70318 -0.427502 1.56823
-13.5394 -0.0174867 -1.95064
-11.9006 -0.453998 -2.9646
-9.90906 0.579125 0.0690822
-1.67705 -2.33712 -0.5258
-5.82159 -1.09619 -0.732137
-5.72497 -2.89804 -1.16286
-12.8789 -0.394246 -2.00351
-6.24701 2.92319 -0.926641
-10.8495 0.0162968 -1.49625
10.0024 -1.59674 1.27538
-10.1269 0.97674 -1.08031
5.25375 -3.18823 -1.11415
-4.8393 -1.94814 1.09816
-3.92221 -1.47678 2.52046
-12.3693 -2.64203 0.427644
7.55335 -1.34857 0.835637
-11.7465 0.462796 0.280946
6.18888 -1.77625 -0.379042
-13.0823 -0.445137 -0.451027
-7.70026 -1.93484 1.53461
-9.94285 1.56508 -2.26636
-4.36124 -0.938859 0.636899
-6.96988 -1.93321 1.96375
-4.8109 0.724445 -0.641094
-0.47851 -1.12549 1.15956
-8.67227 -2.55351 -2.28209
-8.19825 -0.445386 0.270957
-10.6476 -2.49357 0.133023
-3.1861 -0.143978 -0.192504
-11.2856 -0.0796049 -2.60507
-11.3975 2.24945 -0.908223
-4.35574 1.7664 -0.701437
0.712467 -0.397303 0.131821
-5.69923 -0.954103 -2.38006
-6.97345 0.540071 0.102593
-8.89322 -1.66327 -1.94957
-12.8654 -0.271889 -1.75408
-11.1234 1.11907 -0.261391
-9.60435 1.44141 -0.79017
-12.1179 2.24415 0.0159724
-7.27709 -0.369382 1.3713
-11.6801 -1.14008 0.171572
-11.3659 0.350382 -0.081588
1.97032 -1.38057 -0.772627
-11.6175 -1.10386 -2.11891
-9.23841 -2.82543 -0.635948
-9.09065 -0.241504 0.336745
-11.042 0.0550986 1.03123
-10.2708 0.527382 -0.926106
-12.5867 -0.419251 -2.07843
-11.5247 0.155941 0.934183
-10.2667 0.0811192 -0.150465
-6.58644 -0.946727 -1.32307
-6.77116 -2.26175 1.61299
-7.8859 -2.93628 -0.863945
-1.99192 -0.252374 0.751089
-8.9704 -1.12651 2.01
-6.11528 -0.988029 0.865197
-2.89881 -1.04841 0.959889
-10.158 0.276862 0.389623
-10.9142 0.613316 -0.209325
-8.9147 0.749721 2.46483
0.12598 0.173789 -2.52781
-9.27319 -0.550285 -3.14473
-4.39433 -1.90379 1.16745
9.0817 1.48139 2.50917
-11.2758 -2.32102 1.28583
2.70721 -2.7281 -0.732062
-0.0369769 -1.48329 1.3913
-6.80447 -1.18435 1.17408
-2.00397 -0.635081 1.56671
-10.4856 -0.987046 -2.37063
6.30405 0.83257 0.539259
-10.847 -0.240122 0.242621
0.0444607 2.82712 1.72021
4.60489 0.675717 0.3307
-0.155068 -0.163369 -1.44806
-10.1832 0.108501 1.91759
-1.80247 1.69895 -1.75622
-9.86058 -0.469 -0.308928
8.1475 -0.228709 0.0830368
-8.62212 -2.476 -2.31126
-10.9802 -0.585234 0.823096
4.08381 -0.503754 0.450476
-5.32684 -0.506686 -2.34988
-5.60577 2.15744 -1.28146
2.15097 0.108997 -0.471056
4.29717 -1.51022 2.62871
-9.57423 -1.6178 2.17324
-8.6516 -0.493508 0.0200275
0.222683 0.100331 -0.956932
-8.11497 -1.34 -0.458438
3.73014 0.0703151 -1.68598
-8.56227 -1.89376 -1.04404
-11.5951 -1.63864 1.1072
-11.7566 -1.52214 0.0705733
0.821765 1.45666 -0.58267
8.29885 -0.478729 0.0229576
-10.6536 1.9503 -2.04399
-13.822 -0.533404 -0.118975
-7.69338 -0.639253 0.269922
3.43157 1.32757 -1.1546
2.19582 0.000213052 -0.758636
-1.4213 0.15749 0.183424
-12.2289 -0.812119 0.607037
8.93611 -0.354832 0.0974466
-3.33157 2.08373 -0.305543
-8.86954 2.42181 -1.01657
-1.06688 -0.525031 -2.50709
-10.7446 -0.869392 0.943939
-7.7574 0.11092 2.30181
4.3275 -1.57279 -1.57723
10.2732 -0.929591 -1.58086
-12.914 -1.24719 0.118404
-9.25195 0.716246 1.18483
-12.0196 -1.99868 -0.84385
-9.09608 1.83845 -0.155566
5.10549 -0.53088 -1.42521
1.20941 -2.10484 1.49398
-12.6617 0.592411 0.170314
-7.67012 1.09217 0.96964
-11.0886 0.1371 0.0181827
-9.48102 -2.82275 0.0192634
8.40438 -1.98514 -0.579032
-6.23273 -1.2851 1.36169
-10.8572 0.617095 0.249479
-6.47965 -1.01026 0.42887
-10.8261 -1.12078 -1.2979
4.34682 -0.478699 -1.64334
-10.3789 0.0547088 -1.2858
13.6651 -0.417083 -0.150055
-7.88685 1.15551 0.16511
-3.40571 -1.74568 -2.78863
-0.902967 -3.30823 -1.26792
-1.75167 -2.86916 1.52002
4.86276 -2.30639 -0.835457
8.25982 -0.0829793 2.63943
-11.2627 -0.458055 -0.294047
4.01451 -2.48878 -1.75864
6.86272 -0.404076 0.409357
4.12006 -1.04499 -0.562995
-5.00422 0.968922 -0.600311
2.34858 -0.88986 -1.53139
11.0791 1.12345 0.865126
-12.2078 -0.823766 0.38289
-11.7173 -0.62465 0.931358
9.26744 0.146151 -1.64802
-8.61881 -1.8736 1.6936
-11.0156 2.07824 -1.69599
-11.0314 -0.382836 1.43042
-5.60641 -0.288372 -1.95075
-6.6968 -0.536427 -2.9601
-4.72339 0.512977 -0.523796
-4.03402 -2.61375 -0.35871
3.5604 -1.74155 -1.05753
5.99705 -2.80525 -0.716874
5.42071 -0.61448 -2.14118
-5.30565 3.27235 -1.35531
-10.4407 -0.173444 -1.6291
-7.73365 -2.11209 1.97645
-5.55361 0.959964 -1.02375
6.95018 -3.16933 -1.1422
-11.1707 -1.7785 1.16807
-1.89212 -1.7655 2.93519
-3.48261 -2.66561 0.688382
-6.82329 -1.95302 0.879493
-7.09175 0.789583 0.557164
7.71669 -2.36097 -0.53461
3.06076 -0.490447 -0.0910735
-9.90479 -2.16757 1.98587
-10.9041 1.72436 -2.59289
-11.1095 -0.885856 0.822775
2.27392 -2.05067 1.96975
-5.20769 0.786008 -0.377735
-11.8626 -1.24522 1.52411
-5.27324 -2.28449 -2.27255
-4.80672 -0.0227225 0.0992834
-9.61774 -2.65876 0.336566
-6.32108 -0.23104 -0.333598
0.559677 -0.307073 -2.29545
-8.98639 2.40841 -1.00734
-3.4656 2.10127 -1.0081
13.2833 -0.352191 0.348139
11.5644 -1.23875 -2.38018
-6.55424 0.825903 -0.392779
2.05291 -1.47822 -2.26011
4.3622 -0.510818 -1.72199
2.99441 0.880824 -0.681897
-2.55724 1.59119 -0.79496
-3.48299 2.21044 0.281001
13.2896 -0.339592 1.02858
-11.3403 -1.03197 -0.0576934
-7.39683 0.51229 -0.0833221
-4.19508 -1.41885 -0.599528
5.29115 -1.0931 -1.71567
-12.0142 -2.6529 -1.25495
-1.47596 -0.328878 0.18545
-9.62179 0.190291 1.43029
-10.7474 1.11967 -0.735872
-6.89634 -0.625512 -2.24744
-0.131841 -0.0572991 0.639175
-7.53705 0.200955 -0.659061
4.17089 -1.00341 -1.63887
-3.71391 -2.63774 1.39508
3.46813 -2.90724 -0.807798
-3.56627 -0.332805 0.579561
-1.66517 -1.3553 1.90585
-12.3709 -1.17198 1.28014
4.5938 -1.28448 0.93264
-9.06633 0.315484 0.181954
-11.7702 0.424739 -0.305524
-10.2643 0.614147 1.94898
1.32419 0.164279 -2.15017
-7.68648 -0.662419 -3.00049
6.55137 -1.50095 1.14696
-4.43299 1.40296 2.36512
5.2725 -2.35173 1.25099
4.19103 -2.39041 -0.877269
-1.80164 -1.21616 1.42947
-2.5528 -0.976678 0.83275
-10.197 -0.562829 1.71175
-13.3396 -0.989815 -2.15811
-4.85965 0.677398 0.495947
6.68146 -0.494921 0.0515281
2.2909 2.41135 1.3777
-5.97183 0.806203 0.367228
-11.3083 -0.0487779 -1.5437
-5.17929 0.209128 2.04346
2.14902 1.25245 -1.16035
-7.75053 -0.217816 -0.221847
-1.60093 -0.321021 0.0505336
-8.14233 -2.2462 -2.1321
4.23807 -0.554295 0.69534
-11.8869 -0.311342 0.0729702
-7.5201 -0.425118 -2.23536
-8.47425 2.28123 -1.27311
-8.34205 0.112562 -0.418269
-6.33647 -1.21686 2.26736
-4.96776 -1.37294 2.17215
-10.7076 -0.64749 0.187624
-8.71821 0.628987 -0.573535
-11.2496 -1.33423 -0.340583
-3.96058 0.00258774 -1.80919
-8.09931 -2.07749 -0.701357
-1.92056 -1.39378 0.993014
4.98512 -1.51103 -0.0938054
-1.93742 1.10838 -0.566605
-5.87403 -0.345692 0.0509524
-5.80055 1.84768 -1.66053
-7.34978 -0.541969 -0.189525
-0.637483 -0.637185 0.244667
-6.18303 1.59194 -1.09621
-9.6752 0.158113 -0.930919
-6.69685 0.183663 0.370273
-6.16961 -0.839958 0.365921
0.540284 -0.243741 0.298322
-5.8781 2.24458 -0.0941813
-2.71793 1.89112 -0.694473
-5.81844 -0.362787 -2.2842
3.27792 -0.940369 0.917347
-10.9588 -0.113817 2.27317
5.48443 -1.85033 -1.2079
-2.17737 -0.862417 -1.81293
-9.3308 -1.31614 0.0832349
-1.50464 0.466124 1.04482
-8.01129 -1.58675 -0.882859
-5.67964 1.40516 -0.224532
7.04083 -0.638635 -1.17696
-6.45711 -2.13418 1.46483
-7.49443 0.642263 0.347122
-5.27058 1.06605 1.14505
-11.5984 -0.000628882 0.0362899
-10.1927 -2.40949 -0.351037
-13.0634 -2.64333 -0.691822
-5.08748 -1.34146 1.40209
-7.57487 0.40808 0.48787
-3.24835 -0.579855 0.572294
-8.76845 -1.45992 -1.4346
-10.2437 -0.737738 -1.56405
-11.6013 -0.132007 -1.11315
-9.83939 -0.332702 -0.535215
5.34083 0.859646 -0.102656
-10.0413 -1.82955 -2.82643
-6.41113 -3.35269 -1.36839
-6.72186 -3.02656 1.5583
5.24788 -1.80391 -0.512633
4.77106 -0.149959 2.23453
-12.0385 -0.522178 0.0302809
-12.4188 -2.58485 -2.27828
-7.96042 0.0339987 0.336123
13.7179 -0.837983 -0.198901
-10.7602 1.0869 -0.256555
3.74729 -0.865291 -1.37207
3.43659 0.996148 0.966031
-11.1734 -0.436728 -0.00274762
1.50892 -0.632964 0.784682
-7.7861 0.242911 -1.79041
-10.3853 -1.55768 1.87782
-8.68698 1.88772 -1.5245
-10.1617 -0.434188 1.61735
-11.185 -0.256323 -1.86619
-11.0615 -0.472461 -2.84856
-1.37325 0.255718 -0.450385
-10.2927 -2.26596 -0.475441
-2.40612 -1.25236 -0.546098
-5.12726 -3.14529 -1.20258
-9.49135 -0.511541 -2.16425
-4.02123 2.948 -0.976935
-0.891956 0.0929199 -1.45118
-11.1724 -1.92559 1.71512
-11.2233 0.919335 -1.09231
9.70961 -2.38708 -1.19134
-1.11732 -1.88727 1.00724
-5.82855 -1.57262 2.51265
-9.03369 -2.62047 0.569197
-8.11833 -1.46052 0.963513
-11.7535 0.656015 0.378191
2.09728 -1.81146 -0.435397
-12.305 -0.38123 -0.147385
-11.9277 -2.04758 1.72663
-11.8578 1.65601 -2.46856
-11.0598 -0.845509 0.90367
-6.87532 -1.83428 2.03528
-4.84649 0.676153 -0.530601
-10.1652 -1.13674 1.28918
-11.7824 -2.45209 -2.32842
-6.60179 -0.41307 0.130324
-11.1319 -2.64814 0.0460688
-12.8186 0.0520885 -0.251321
-11.5627 -0.302257 -2.47668
-0.18342 1.77723 -0.673894
-10.8522 2.1759 -0.730057
-4.4636 -0.389184 0.1151
8.49436 -1.08734 -2.37643
13.7593 0.283614 0.217488
-3.55406 -1.81892 -1.89856
-4.86502 -0.269801 -1.90203
-7.55864 1.08695 -0.545319
-6.05236 1.35754 -0.414567
-2.27393 1.80456 0.153299
-11.6393 -0.48506 1.24961
-0.51114 -0.820826 0.349064
-0.10505 0.218812 -0.00980384
-3.69972 -1.39565 -0.858932
0.229492 -1.07869 -2.12153
-2.62952 -2.65654 -0.782335
-10.6253 -0.173985 0.0377625
-11.8852 0.0422159 1.1272
-4.15045 0.543968 -1.14417
-10.2354 -0.436658 -2.38835
1.64598 0.226486 0.712355
-8.37332 0.129146 -0.234175
-11.6173 -1.01744 -1.37321
-5.53743 -2.21318 1.46278
3.32667 -2.54905 -0.867965
-7.71294 -0.114823 0.686058
-3.17056 -1.05587 1.98983
-9.14355 -0.923103 0.931223
-0.800128 -1.10406 1.0795
-11.813 0.251202 0.564887
4.45025 0.335895 -0.317304
-8.44846 0.503253 2.14921
-5.41507 0.212745 -2.21585
-6.62562 -0.510207 -2.78688
10.6617 -1.30611 0.814375
-1.49826 1.58778 2.50341
-7.32143 -2.39247 1.2806
-5.87467 -2.63387 -1.08376
-9.42635 -1.65983 1.71499
1.8599 -1.0131 0.974953
-1.10076 -0.808999 1.39386
5.38773 -0.822168 -1.9265
-6.68988 0.749921 0.624917
-7.12115 -0.3093 0.0577013
0.536419 2.43406 1.39167
-10.5328 0.610893 0.378909
9.05839 -0.220172 -1.18611
-11.4447 -0.119331 1.91923
-6.59359 1.48853 -1.68596
-10.217 -0.525309 -0.22566
-9.06133 -0.078919 -0.0813069
-0.578712 -2.09754 -2.11704
-7.84449 -0.615956 0.532089
-3.95322 -0.436603 -0.0476672
-10.494 -0.54038 -2.5132
11.7341 1.59583 -0.652483
-12.0266 0.177214 -0.412831
-0.632307 -1.43355 2.32235
-10.1322 -1.62229 1.98696
-7.83969 -0.619818 0.196782
-5.48737 0.0598552 -0.942105
-9.10379 -1.26191 -0.502233
-8.04964 0.0719073 -1.98891
-11.6024 -1.76531 -0.783332
-6.90626 -1.33651 1.07347
-2.47061 -1.44713 -0.0757391
4.22015 0.896696 -0.580337
-7.15377 -0.429232 -0.223601
-10.6507 2.12727 -1.83731
-8.99446 -0.597412 -0.00500829
-7.46002 -0.608244 0.375948
-4.89448 1.70421 -1.32976
-9.7904 0.0532157 -1.09576
-10.6604 0.148534 0.112619
-6.97337 -0.797145 0.711679
-9.09566 -0.233825 0.381741
-3.1317 1.75568 -0.378151
1.28442 1.71175 -1.02185
-11.6782 -0.429034 -2.93204
-3.06759 -0.668968 0.882766
-10.9489 -0.0676537 2.21752
-3.70156 -1.90055 -1.70388
-10.3325 -1.30636 -2.06283
-11.4122 -1.37087 0.174441
-2.85956 0.596261 1.10174
-9.3758 -1.80621 -0.895375
-11.3872 1.46623 -0.267342
-9.9476 -0.480906 -1.28435
-7.08603 -2.32035 1.35619
-8.00153 0.513168 0.18188
-8.84924 1.22534 0.885638
-10.2302 0.145319 0.326528
-10.6493 -2.73213 -0.348003
-5.21067 -2.36876 -0.668561
2.48589 -1.17514 1.39497
-3.7301 0.440612 0.391895
-7.58022 -0.769649 0.431691
2.58004 -0.967888 -1.43327
-2.70779 -0.528357 -1.60797
-8.48785 -0.331793 -0.937118
-11.8989 -0.136197 -0.138093
-6.48972 1.42508 0.185093
-10.3729 -2.06292 -2.25328
-9.86886 -3.05514 -1.34858
6.16505 -2.3335 1.2135
-0.172268 -2.70506 -0.907197
-6.20953 -0.304089 2.18649
2.33001 -0.634966 0.285505
-7.19798 -2.81993 -1.71458
-3.90783 -0.0445648 0.198443
-9.90421 -1.23235 -0.796984
-11.4912 1.14791 -0.637088
-11.7132 -0.961392 -1.67195
-5.3696 1.18571 0.759412
-7.43113 -0.568412 0.33442
-7.26171 -0.631741 0.896256
-11.932 0.0207134 -1.79693
-1.6237 -1.23591 1.4848
-11.3111 2.08301 -1.4349
4.42157 -0.335657 1.41703
-10.4735 -0.256069 -2.20493
-3.32583 -0.487562 -2.57459
-11.6624 0.875232 -0.0123769
-10.7274 -2.85899 -0.460818
-6.86624 -1.85236 -1.20784
-0.763764 -2.85288 -1.0624
-10.4884 -0.592083 -2.20286
-2.58635 2.75764 -1.31497
-10.9299 -0.0639207 -1.61558
-11.3053 -1.75592 1.30001
-11.1119 0.863334 -0.797099


==> latex_data/vae/fashionmnist/pca/new/pos_jbda_neg-neg.txt <==
-12.4468 0.56996 0.38446
-12.6518 0.423618 -0.751519
-12.9381 0.0278653 0.36245
-13.2337 -1.28429 0.248305
-12.7124 -1.30241 -0.971992
-12.472 0.440602 -0.254493
-13.0888 0.452874 0.398976
-12.485 1.97653 0.70105
-12.7078 -1.64248 -0.946736
-12.6398 0.548945 0.0413484
-12.2828 1.36406 -0.503439
-12.545 0.683961 1.69723
-12.6032 -0.885056 -0.299039
-12.9457 -1.86872 0.213841
-12.6928 0.711441 -0.925799
-12.8178 -1.00618 -0.905012
-12.4298 2.25074 -0.246928
-12.3348 1.37916 1.94264
-12.5926 0.544034 0.15356
-12.8802 0.233618 0.634342
-12.7351 1.34832 0.709189
-12.6826 -0.678282 0.791974
-12.6481 2.47444 -1.17253
-12.4348 0.506074 1.35339
-12.4569 -1.39524 0.203311
-12.7659 1.04005 -0.469771
-12.6704 0.964236 0.763975
-12.6055 2.45903 -0.267695
-12.6949 -1.31408 -1.17623
-12.1875 0.549435 -0.975416
-12.719 -1.38397 0.779267
-12.4555 1.72239 -0.270648
-12.8177 -2.64426 2.12874
-12.5131 -1.30461 1.78665
-12.3955 1.1913 0.377388
-12.6665 0.73754 0.244602
-12.7097 0.0380841 -0.150143
-12.3894 0.588249 3.10071
-12.4808 0.971067 0.217983
-12.5069 0.273313 -0.589504
-12.4621 1.1465 -0.846386
-12.5934 2.40078 0.244765
-12.4574 0.354839 -0.613082
-12.4506 2.36165 0.205582
-12.9637 0.833067 0.858363
-12.5895 -0.254336 -1.76412
-12.7021 0.219021 0.418872
-12.5281 0.488604 -0.303984
-12.7293 -1.15534 -0.389262
-12.3907 -0.542433 2.06523
-12.6153 0.447491 1.62742
-12.2469 0.981032 -1.36156
-12.918 0.384173 -0.180417
-12.5278 1.03572 0.655829
-13.1577 -1.21877 -0.16702
-12.9599 1.06255 0.218755
-13.2444 0.424193 0.859742
-13.0393 -1.15367 -0.600561
-12.5282 1.23385 -0.275608
-12.7532 0.0269353 1.28518
-12.769 -0.22356 -1.56388
-12.8596 -0.642373 0.69705
-12.6496 0.00336646 -0.161014
-12.9709 -0.910875 -1.35505
-12.7485 -1.38178 0.361317
-12.8044 -1.04332 0.110067
-12.3478 0.716043 0.669903
-12.8318 0.28716 -0.121037
-13.1544 -1.70842 -0.0345861
-12.7427 -1.24011 -0.713103
-13.2056 -0.361663 -0.183009
-12.6626 0.798409 -0.267531
-13.0636 -1.27662 1.77189
-12.4046 -1.1114 0.374251
-13.231 -0.294861 -0.575911
-12.8952 -0.253228 -1.14255
-13.1251 -0.560902 -1.20552
-12.4986 1.20259 0.237037
-12.4936 -1.59392 0.819611
-12.7737 -0.376234 0.246006
-12.6493 -0.44517 1.02393
-12.5749 -0.193121 1.9043
-13.0396 -1.25193 0.688632
-12.6065 0.552698 -0.242312
-12.4701 2.22962 0.372786
-12.3237 -0.430993 1.26209
-12.4701 1.48277 0.172104
-12.9238 -0.123899 -1.98367
-12.613 -0.0625587 0.862554
-12.4166 -1.5075 2.26176
-12.6581 -0.33938 -0.994602
-12.5493 2.78313 0.283167
-12.7573 1.55081 -1.58474
-12.3428 1.24899 1.006
-12.9964 -0.630511 0.79508
-12.726 0.228819 0.372707
-12.685 -0.751635 -1.27601
-13.0892 -1.38082 -0.632465
-12.846 0.223893 1.61418
-13.0522 -1.253 0.802792
-12.4781 2.12075 1.35079
-12.9724 0.597541 0.288064
-13.1115 0.0630036 0.033435
-12.9393 -1.92319 -0.0745353
-12.6062 -1.21191 -1.36757
-12.4804 0.73393 3.44826
-12.7987 0.705066 0.891309
-12.285 1.47365 2.55283
-12.5851 -0.236221 0.943978
-12.9605 0.461897 -1.98177
-12.8557 -0.641667 1.8205
-13.0279 -0.421242 0.456333
-12.5223 2.6431 -0.0215485
-12.7351 -1.45909 -1.25433
-13.0313 -1.91508 -1.77614
-12.2949 1.54774 2.26849
-12.9158 0.0637008 0.363945
-12.4901 0.921026 0.306147
-12.3132 0.826628 -0.433731
-12.4938 0.555776 -0.816261
-13.1384 0.844984 -1.36525
-13.1323 -0.956951 -1.2751
-12.786 0.754216 1.55715
-12.9717 0.393771 -0.879807
-12.7162 1.36458 -1.01443
-12.4924 1.58697 1.25423
-13.2217 -2.08043 -0.281137
-12.4996 2.11448 0.636981
-12.3635 2.12352 -0.820669
-12.8529 0.171625 1.8125
-12.7809 0.619448 1.42092
-12.7889 -1.1491 -1.49647
-12.7038 -1.58908 0.593597
-12.8235 2.02608 -0.704136
-12.7797 -0.353482 -0.40857
-12.57 -0.945379 -0.873179
-12.7684 1.89096 -0.21486
-12.0043 1.13394 -0.48547
-13.2703 -1.55894 -0.422232
-12.7029 -0.253598 -1.05224
-12.3764 0.323682 -0.643642
-12.7276 0.586951 0.599476
-12.9538 -0.897392 1.12288
-11.9611 0.181076 0.260662
-12.1549 -3.04811 0.720855
-12.3634 0.916356 2.98474
-12.8796 0.432211 0.740127
-12.4656 0.890634 -0.46793
-12.3987 1.96552 0.840029
-12.867 -0.390426 -1.1754
-12.45 1.57054 -0.588551
-12.5724 0.870575 1.93728
-12.8268 -1.29418 -0.343251
-12.4673 1.59737 -1.08639
-12.6092 0.221 0.399799
-13.0554 -0.896925 -1.64907
-13.4663 -1.76692 1.11933
-12.8368 0.511525 0.186075
-12.3194 1.4264 -0.394206
-12.9349 -0.324063 -0.961527
-12.2181 0.553144 -0.550074
-12.8023 0.234848 0.984088
-12.7175 -1.28237 0.300915
-12.4066 2.60106 -0.568596
-12.6214 0.960081 -1.12939
-13.2503 0.126885 -1.30419
-12.6231 1.32342 -0.0753879
-12.2918 0.662014 -1.33992
-13.0033 -1.59226 -1.81158
-12.3957 -1.85721 2.22126
-12.4091 3.02566 -0.756739
-12.6223 0.20926 1.13987
-12.584 -1.5684 2.80168
-12.3234 1.57749 -1.21272
-12.8791 2.1497 0.556576
-12.4472 -1.32172 2.34224
-12.507 1.44797 0.631454
-12.8619 0.785985 -0.150692
-12.6945 0.288541 1.62934
-12.958 0.640091 0.480496
-12.6186 0.841209 0.846848
-12.5537 1.5434 0.0448706
-11.8962 1.32968 0.900231
-12.3875 1.1534 -0.692397
-12.7608 -0.04762 0.55798
-12.3556 2.18177 0.695756
-12.5546 2.82559 -1.02143
-12.6999 -0.858919 -2.62525
-12.874 0.244458 0.571954
-12.3923 1.39984 0.230933
-12.9906 1.20714 -0.282273
-12.5791 0.52047 -0.0568535
-12.5803 0.563926 0.284179
-12.8531 0.532533 0.535932
-13.0083 -1.88503 -2.30593
-12.7391 -0.775408 1.21004
-12.5932 0.937797 -0.573909
-12.8188 -1.2774 2.87634
-12.5942 2.30765 -0.534342
-12.9835 -1.16359 -0.577023
-12.8934 -0.221156 0.729755
-12.7637 -0.948494 0.235248
-12.33 -1.14606 1.23335
-12.5146 -0.36915 -0.0407834
-12.6744 2.31453 -0.57851
-12.395 -1.85043 1.06554
-12.4421 -0.416419 -2.23453
-12.3677 0.061291 -1.57412
-12.4675 0.6608 -1.64317
-12.3865 1.35323 -0.666134
-12.6514 0.196065 1.1212
-12.5306 2.33849 -1.47144
-12.413 0.19126 -0.110739
-12.4917 1.06468 -0.174469
-12.8143 -0.999516 -0.588568
-12.5711 0.625289 0.67051
-12.8911 1.98405 1.48945
-12.0985 1.94549 -0.613013
-12.7615 -1.01437 -0.185638
-12.6004 -2.70614 1.46334
-12.2117 0.382024 0.559708
-12.4841 0.463735 -0.958641
-12.9172 -1.6004 0.368186
-12.4535 -0.775159 -0.543296
-13.1134 -0.715416 1.10985
-12.6878 0.401637 -0.00650204
-12.5739 0.330613 -0.321074
-12.7214 -0.504227 1.24738
-12.8519 0.660095 1.55562
-13.0574 -0.64868 0.41677
-12.7887 0.948309 -1.86488
-12.3436 0.963787 1.11962
-12.2258 1.00364 -0.225438
-12.5202 1.12159 0.112283
-12.7841 -0.029421 0.121374
-13.0721 -0.187052 1.35068
-12.9922 -0.513072 -1.82975
-12.9694 0.583991 0.490788
-12.4753 1.16441 -0.363094
-12.8627 -2.10024 1.25179
-13.2241 -1.15796 0.431231
-12.5004 2.19154 -1.89027
-12.8517 -1.1673 0.104694
-12.4584 -1.30083 2.23472
-12.695 -1.2113 -1.06952
-12.3747 0.221684 -0.401351
-12.4613 0.503991 2.08854
-12.3428 2.01132 -1.14892
-12.6797 0.541626 1.98686
-12.5192 0.18017 1.04044
-12.721 -0.836187 -1.50922
-12.3773 0.675903 1.34442
-12.5236 0.523483 0.563187
-12.4813 2.47345 -0.0617926
-11.9783 0.451086 -1.2339
-12.3224 0.149359 -1.29295
-11.8913 -1.00293 3.07918
-12.2793 0.57586 -0.389443
-12.473 0.708341 -0.596677
-12.4528 1.90192 -0.715643
-12.6167 0.621704 0.263552
-12.6767 1.12739 0.249221
-12.2303 -1.23156 2.43259
-12.6036 1.13842 -0.311289
-12.1291 2.04264 -0.590387
-12.8677 -1.60543 2.24989
-12.9046 -0.434918 0.516111
-12.7383 1.4005 -0.152573
-13.0488 1.2149 -1.09682
-13.0302 0.76582 -0.0430772
-12.4717 -0.277612 -0.787245
-12.6451 0.883448 1.11104
-12.726 1.23832 1.30493
-12.7197 1.53519 0.965114
-12.8198 1.23628 1.32981
-12.5501 1.42649 -0.734041
-12.235 0.854872 2.3066
-12.7478 0.430492 0.0788427
-12.5597 1.54704 -0.440268
-12.8949 -0.47328 0.502149
-12.9441 -0.185539 -0.127398
-12.5514 1.49742 -0.193651
-12.5931 2.92734 0.273762
-12.7104 1.28899 -0.179375
-12.8986 0.209784 1.32983
-12.7509 0.352472 -0.203015
-12.4857 1.92661 -0.281228
-12.5522 0.0289238 -0.819276
-12.8908 -2.31268 -1.07964
-13.025 0.735514 0.414709
-12.6252 1.90191 -0.751056
-13.0176 -1.02894 -1.21373
-12.9368 -1.17841 -1.49429
-12.8722 0.257753 -0.604989
-13.0263 1.80717 0.467092
-12.7567 -0.13343 1.17563
-12.938 0.908515 -0.223114
-13.2034 -1.10596 -1.25964
-12.2996 -1.64874 2.452
-13.0019 -1.68882 1.33962
-12.6555 -0.0104685 -0.454577
-13.1549 0.758261 -0.568763
-12.4856 0.805806 1.34581
-11.9864 1.08287 2.97385
-12.7244 -0.830327 0.581085
-12.565 2.57716 0.727112
-13.007 -0.362076 -1.2773
-12.6235 0.690749 -1.23052
-11.912 0.204335 2.53942
-12.6712 0.208515 -1.91877
-12.5901 0.971095 -0.530144
-12.9415 -0.949191 0.842718
-13.3307 -0.883365 0.153907
-12.2853 1.19558 0.688438
-12.6276 1.96071 -1.5213
-12.6534 1.25575 -0.747819
-12.8767 -0.340769 0.262414
-12.6265 2.73959 0.321915
-12.7731 1.9762 0.0736692
-12.5396 1.33929 1.09707
-12.6373 0.478951 1.51853
-12.1959 -0.0413063 -0.0680082
-12.9832 -0.155004 -0.100953
-12.3409 0.888809 1.83993
-12.8164 1.47904 0.492131
-12.5406 0.575479 2.8926
-12.5899 0.77362 0.350087
-12.4947 2.70661 0.427962
-12.5809 -1.44837 1.72683
-12.5887 0.262962 -1.77683
-12.9388 -0.0628455 0.115596
-12.6424 1.29409 -0.331631
-13.2213 -0.972444 0.863598
-12.1147 1.2315 0.607575
-12.8583 0.817887 1.18708
-12.2456 1.42459 1.1516
-12.4614 0.535628 -0.726562
-12.8148 0.546886 -1.28076
-12.5759 2.27004 0.491858
-13.1108 -0.774227 0.135573
-13.0354 -0.543222 -1.16131
-13.1274 -1.08042 -0.191961
-12.8631 -0.982252 1.30946
-13.3317 0.393021 0.66467
-12.7602 0.900386 1.5064
-12.7413 -1.38425 2.33854
-12.3042 0.559191 2.71062
-12.8659 -2.11456 -0.627253
-12.4229 1.04712 -1.43185
-12.477 0.51574 -0.119791
-12.6222 1.24719 -0.681672
-12.9333 -0.340479 0.750828
-13.087 -1.4678 -1.75174
-12.7116 0.603825 0.0406594
-12.5426 1.02993 -0.172383
-13.4481 -0.778773 1.24642
-12.7276 -1.58538 -0.985945
-12.4523 0.927314 1.2284
-12.8383 0.246315 -1.70352
-12.7057 0.815937 0.500569
-12.8296 1.67657 -0.35786
-12.9555 0.156161 0.0868671
-12.056 2.60502 0.517467
-12.717 1.02479 -0.919712
-12.393 0.420692 2.07069
-12.6104 0.0164339 -2.05275
-12.6077 -0.689273 0.582346
-12.8957 -1.97634 2.75307
-13.1367 -1.1917 0.673755
-12.447 2.88384 1.09703
-12.3213 2.60703 0.794662
-12.6757 0.593053 0.368032
-12.4418 -2.27687 1.44961
-12.786 0.581113 0.00279219
-13.0358 -0.567532 -1.00554
-12.6503 -1.94114 1.86336
-13.148 0.145814 0.0582625
-12.9161 -2.08424 1.45423
-12.5022 0.744291 1.65872
-11.87 1.23672 -0.334253
-12.5026 -0.704481 2.26381
-12.8986 -0.0595132 -1.36131
-12.3504 0.223806 -0.350055
-12.9901 -1.17909 0.393787
-12.4224 2.45045 -0.498684
-12.8289 0.724785 -0.685998
-13.1127 -0.199498 0.168584
-12.9051 0.0988527 1.21906
-12.6756 0.560395 1.1879
-12.9387 -0.282476 -0.606349
-11.817 2.64045 -1.62222
-12.6249 -1.33274 -0.00393954
-12.6123 0.923922 0.18379
-12.8548 -0.920533 0.846357
-12.5525 0.553356 1.83237
-13.289 -1.40769 -1.65465
-12.613 0.316417 -0.759983
-12.6282 0.781466 -0.167326
-12.1248 0.671657 -1.80022
-12.8574 0.475915 0.785307
-12.6685 2.43124 0.557271
-12.5271 -1.9909 3.49691
-12.9592 -0.962709 1.7742
-12.7607 -0.88506 0.46397
-12.5935 0.555188 1.19909
-12.7012 -1.12666 1.50858
-12.0829 0.963008 -1.33045
-12.3262 0.995797 -0.9588
-12.5535 2.33064 -0.0340545
-12.3816 2.89342 0.233452
-13.0196 -1.97733 0.881472
-13.0367 0.589847 1.14973
-13.0212 -0.23478 -0.633397
-12.3478 1.33358 -0.13809
-12.5913 0.423787 0.646716
-12.4558 1.32318 -0.172279
-12.8547 0.944494 -0.884612
-12.7265 -0.259231 0.406477
-12.4572 1.25222 -0.242785
-12.568 1.82309 -1.25376
-13.0441 -0.129804 0.469197
-12.1394 0.596444 0.108879
-12.2009 1.29947 2.08765
-13.0503 -1.39521 -0.837685
-12.7621 -0.315421 0.558777
-12.052 1.48679 2.83219
-12.5905 -1.55877 -0.111456
-12.9498 -1.59364 0.776228
-13.0736 -1.59432 -0.0948046
-12.329 1.22737 -0.508905
-12.8309 0.435245 0.946227
-13.2292 -1.61065 -1.27909
-13.1922 0.617549 0.975211
-12.3924 0.876822 -0.154113
-12.5627 2.37107 1.23839
-12.6011 -0.89761 -1.39322
-12.7695 -0.754989 0.889153
-12.8832 0.676907 0.752263
-13.0914 -0.888184 -0.720248
-12.7678 -0.807352 -0.98026
-12.9611 0.720017 0.944541
-12.6053 2.51411 -0.660445
-12.4816 2.91328 0.150478
-12.49 -2.20846 3.19055
-12.9662 -1.90587 -0.742168
-12.7111 1.89038 -0.0542328
-12.973 -1.06814 -1.08791
-12.4652 0.906269 -0.443388
-13.0738 -1.54354 -1.25494
-12.6285 -0.106591 -0.568372
-12.5287 0.930041 0.213212
-12.6093 1.6012 -0.326741
-12.6338 -0.428853 -0.971199
-12.4048 0.279864 -0.499854
-13.0167 -0.686946 0.037079
-12.6419 -1.98287 1.32873
-12.4726 1.50365 -0.778263
-12.7556 -0.585049 -0.849767
-12.7604 2.8474 1.05599
-12.8228 -0.883951 0.659894
-12.8485 -1.22927 -1.78354
-12.7431 -0.325675 -2.2189
-12.7837 0.568201 0.30963
-12.7029 1.89204 -0.579482
-12.6235 1.32039 -0.811886
-12.6081 0.69842 -0.541389
-13.2556 0.981458 -0.45337
-12.8362 -1.88773 -0.542639
-12.6508 -0.669882 1.63922
-12.8982 -0.616979 -1.77085
-12.8565 0.791306 -1.56987
-12.576 1.31488 -0.739976
-12.2658 1.0506 -1.96057
-12.5795 -1.33685 2.12441
-13.0002 -0.504216 -0.842866
-12.5972 0.00411408 0.65996
-13.1508 -0.556503 -0.163663
-12.7378 -0.272673 1.40121
-12.6701 1.83046 -0.896007
-12.8906 -0.861003 0.168903
-12.8963 -0.380336 0.674898
-12.5142 -1.44003 0.923941
-12.2721 0.282221 1.48121
-12.472 1.08245 1.7118
-12.9274 -0.777268 0.764191
-12.6361 1.43644 1.26612
-12.9733 0.841103 -0.508553
-12.4792 2.22139 -0.886585
-12.624 1.76865 0.111508
-12.5799 0.429325 0.295418
-12.6883 1.09613 -0.642909
-12.1375 -0.181843 2.22527
-13.0088 -0.650773 0.833193
-12.3816 2.10768 0.720354
-12.4245 1.33896 0.255076
-12.4188 1.57398 -2.15418
-12.5613 0.487346 -0.474116
-13.007 0.135251 0.874851
-12.5457 -1.70821 1.18514
-12.7401 1.07201 0.448612
-12.5616 0.57382 0.637506
-12.4524 1.99818 0.140841
-12.725 1.10184 -0.961384
-12.6158 2.46757 -0.138291
-12.177 0.306431 0.223153
-12.4071 -0.619762 -2.20788
-12.2573 2.80464 1.63976
-12.6218 0.368194 0.229859
-12.8108 2.17459 -0.724722
-12.49 -0.0556476 -1.92197
-12.9755 -0.20988 -1.71462
-12.5938 1.26254 -0.40573
-12.5787 0.116282 -2.29048
-12.3739 -1.38216 0.478672
-12.5687 1.09555 2.70549
-12.1611 0.951476 2.82262
-12.7049 1.08012 0.309525
-12.6847 2.57397 -0.158916
-12.3621 0.833553 1.14362
-12.8884 0.511492 0.304482
-12.7756 -0.237595 3.00384
-12.6796 -0.270578 0.893369
-12.7135 1.15299 1.37208
-12.5055 0.850383 1.54531
-12.5125 0.944752 -0.243871
-12.709 2.41746 -0.110417
-12.8306 0.903278 -2.60614
-12.8903 1.33193 1.05725
-12.8005 -1.0945 -1.47654
-12.4724 2.71953 -0.558351
-12.3143 -0.0137993 0.444185
-12.622 0.53046 1.07844
-13.3606 -1.42864 -1.03084
-12.5471 0.722884 -1.06873
-12.4283 -0.532805 0.369748
-12.8455 0.577972 -1.53463
-13.3352 0.115846 0.655566
-12.5073 -0.0495256 0.122089
-12.8582 2.05434 0.376763
-12.5029 0.769065 0.361921
-12.28 0.446109 0.364155
-11.3909 0.882247 -1.4207
-12.8886 1.61972 1.84672
-12.5631 0.636775 1.67038
-12.6718 1.85132 -0.181928
-12.944 -1.09062 0.967931
-12.6836 2.21265 0.433599
-13.021 0.919839 -0.70349
-12.8813 -0.121582 0.69476
-12.6011 1.73091 -0.688204
-12.9632 2.34725 -0.555187
-13.1088 -0.7737 0.0930494
-13.0942 -0.0958113 -0.819126
-11.9421 -0.92146 -0.0655206
-12.859 -1.07291 0.617603
-12.6158 0.481946 -0.0274847
-12.767 1.22877 1.00071
-13.1077 -0.349859 0.114779
-12.3227 1.31021 1.3323
-13.1371 -0.778197 1.14773
-12.4992 2.65693 0.166627
-12.466 2.60546 -0.152648
-12.8137 0.004806 0.231148
-12.5666 0.712376 0.744293
-11.5695 0.548746 1.46533
-12.3995 -1.63572 1.89108
-13.1793 -0.891123 1.13443
-12.3209 1.78331 -0.326725
-12.6758 1.3471 -0.390077
-12.4862 0.228458 0.205366
-12.9734 0.161608 0.553589
-12.4976 1.37763 0.0731142
-12.4153 1.48637 0.0288458
-12.4289 0.124149 1.9848
-12.3901 2.29936 -2.37658
-13.0088 -1.41166 -0.753969
-12.6499 -0.383579 0.332313
-12.5425 1.98721 -0.648615
-12.6309 -1.85251 -0.27424
-12.7453 -2.2528 -0.785762
-12.6205 -0.519041 0.830162
-12.5971 0.857594 1.0568
-12.3954 0.637162 0.818631
-12.6406 -0.654913 0.870775
-12.2325 1.48781 2.05663
-12.7241 0.808073 0.969432
-12.2452 -1.36816 1.29493
-12.1443 1.07011 2.28684
-12.7276 0.175284 -0.490167
-12.4331 1.53966 -0.743989
-12.8833 1.09099 -0.0271992
-12.8567 -1.35078 -0.876537
-12.8225 1.0928 0.615255
-12.864 2.42428 1.2111
-12.7241 -1.55488 1.02156
-12.5404 2.65803 -0.240193
-12.2665 2.0136 -1.52461
-12.3501 0.221534 0.49519
-12.5462 2.02521 -0.600219
-13.237 -1.67344 0.352347
-12.8602 1.43608 1.16843
-13.0147 -0.446287 -0.35571
-12.2909 0.268877 1.31306
-12.77 -0.959524 -1.80546
-12.5244 1.20197 -0.522396
-12.4899 1.3586 0.820268
-12.6837 -0.319548 -1.40479
-11.9616 0.589381 0.283406
-12.508 -0.310437 0.193867
-12.428 2.36537 1.27663
-12.6539 1.12541 1.44745
-12.4371 2.87475 0.158608
-12.64 1.38593 0.506177
-12.7809 0.642444 -0.172204
-12.5398 1.01045 1.73383
-13.0869 0.0693121 0.178858
-12.6504 0.569497 1.11704
-12.4376 0.960148 2.61717
-12.3056 -1.49741 0.103477
-13.1236 -1.91718 0.601777
-12.4759 -1.51588 2.07445
-12.425 0.44314 0.0558026
-12.866 0.234497 0.663532
-13.0329 0.840962 -1.21494
-12.614 0.76455 -0.288339
-12.452 2.52894 -1.2209
-12.5498 -1.47773 1.3482
-12.747 0.443646 0.85065
-13.1308 0.89989 1.51475
-12.464 -0.113299 1.03879
-12.5502 -1.30193 -0.371548
-12.2419 2.36162 -1.39806
-12.3517 -0.248303 1.28089
-12.6726 -0.646973 -1.00647
-12.6296 -1.01063 0.689182
-12.6192 1.47269 -0.194762
-12.9464 1.00151 -0.634508
-12.7831 0.310901 1.62294
-12.9962 0.818138 -0.332009
-12.7509 1.68812 1.46172
-12.7389 0.595211 0.449005
-12.9047 -0.662328 0.5832
-12.7198 -0.186321 0.873401
-12.883 1.7145 0.149078
-12.2821 1.75175 0.209065
-12.8827 0.649361 -0.268635
-12.6975 1.27701 0.0938452
-12.8124 0.0880821 -0.174474
-12.8726 0.636999 0.900504
-13.3784 -0.0729811 0.627021
-12.9035 -0.150532 -1.40998
-12.5659 0.365381 -1.16419
-12.9973 0.524577 0.186897
-13.2316 -0.89523 -1.12148
-13.0713 -0.20821 0.461857
-12.938 -1.54793 -0.454718
-12.5172 -2.22851 0.520119
-12.3568 0.895923 -0.857447
-12.9053 -0.0956172 -2.71695
-12.5292 0.814855 1.11277
-12.6324 2.07711 -0.494055
-13.6116 -0.650165 1.27523
-12.923 -0.676834 -1.32686
-12.3586 3.44164 -0.693075
-12.4867 1.50245 -0.344174
-13.1751 -0.633653 1.14625
-12.8609 -0.839547 -0.931175
-12.9538 -1.55437 0.719245
-12.722 -0.992395 0.605576
-12.7352 -0.290845 -0.615207
-12.4672 1.18735 -1.456
-12.6882 -0.272894 -0.99356
-12.5882 -0.0166499 0.508715
-12.8961 0.436888 0.930892
-12.6944 -0.517215 0.70739
-13.0363 0.639914 0.928774
-12.743 0.421939 -0.517943
-12.5205 1.99588 0.59442
-12.2795 1.51689 -1.47352
-12.9498 0.0835406 0.35499
-13.0379 0.600973 -0.280849
-12.7822 0.963235 -0.451678
-12.6024 1.76279 -1.30392
-12.6962 -1.12829 0.714582
-12.7579 -0.40783 -1.82613
-12.9137 0.719747 -0.241399
-12.765 0.779374 -0.906715
-12.3746 -0.267698 -0.565615
-12.5981 1.47839 -0.0397672
-13.2006 0.117726 -0.155191
-12.6889 -2.02159 1.00857
-13.2078 -0.467736 0.0724462
-12.8477 2.81422 0.286262
-13.0153 -0.671841 0.685727
-12.638 1.5215 -0.494819
-12.9267 0.528588 0.435116
-12.2214 0.994683 1.66969
-12.9461 -2.18141 0.867669
-12.4512 0.968825 -0.221012
-12.8688 -0.910175 -1.4548
-12.6599 -0.679129 0.493272
-12.7081 0.128585 0.527994
-12.8127 1.28603 0.795059
-12.6256 -0.846642 1.01679
-13.1046 -0.817009 -0.514619
-12.2564 1.89091 -1.02675
-13.1026 -0.792867 0.120519
-12.8466 1.18573 0.285799
-12.5215 1.66538 -0.785653
-12.4671 0.349673 -0.632866
-12.8151 -0.821131 1.0348
-12.4349 -1.48494 1.93463
-12.4543 1.02504 0.343452
-12.6668 1.58227 0.300933
-12.7463 -0.388247 1.12036
-12.8722 -0.726724 -0.845101
-12.1038 2.52405 -1.38132
-12.5536 -1.96308 0.522103
-12.4661 -0.710565 0.524509
-12.8563 -0.210302 -0.763963
-12.5808 -0.328574 0.226531
-12.6923 1.08183 0.800097
-12.534 -0.34682 -1.99363
-12.6971 0.997757 1.36436
-12.7928 -0.591983 0.593575
-12.0934 0.261525 -2.24777
-12.4437 2.66904 1.0013
-12.1447 0.255316 -0.427116
-12.807 -1.40987 -0.478528
-12.6465 -0.268277 1.1779
-12.5211 0.118655 -0.344079
-12.8184 2.50623 1.12142
-12.2317 -1.91065 3.15443
-12.7484 1.19557 1.97851
-12.7584 2.42724 0.380333
-12.1433 1.68524 2.0584
-12.9089 -0.07025 0.475
-12.675 1.96178 -1.18433
-12.6263 1.09993 2.06301
-12.8936 0.815193 1.13741
-12.2402 0.797871 0.207015
-12.5144 1.70013 0.392966
-12.8385 -0.470303 -1.27057
-12.5999 1.97375 -0.392737
-12.4599 -0.662526 1.01345
-12.756 -1.21821 -0.350729
-12.3533 -0.346924 2.0178
-12.6837 -0.258272 -0.0751411
-12.6821 -0.58077 -0.590714
-12.6844 -0.568243 -0.81858
-12.6545 -1.93472 1.08625
-12.9365 -0.666111 1.0185
-12.8874 -1.15476 -0.459052
-12.1453 1.26836 1.65385
-12.6038 0.681612 -0.854609
-11.9055 0.922321 0.937715
-12.4119 2.2074 1.46984
-12.7102 0.508565 1.25603
-12.4301 1.0911 -2.0733
-12.2201 0.333249 2.20231
-12.2667 0.925215 -2.64387
-12.4462 0.898442 -0.0379364
-13.0636 -0.973914 -0.459482
-12.8042 0.832987 -0.50129
-13.0192 -0.85217 -0.576211
-13.0108 0.328725 0.887394
-12.9249 -0.633073 -1.16892
-13.0253 -0.662198 0.540318
-13.2722 -1.84129 0.0965327
-12.5665 -2.39325 -0.631013
-12.6236 -2.00457 2.75257
-12.3497 -0.869789 1.05099
-12.7316 1.41824 0.875279
-12.7562 -1.3298 0.924359
-12.7343 -1.23405 1.67874
-13.3045 -2.03266 0.338712
-12.064 2.75353 -1.24299
-12.8581 -0.299411 -1.19821
-12.6672 0.870844 0.474457
-12.4097 2.651 -0.390367
-13.1157 0.150982 -1.25769
-13.0069 -0.334605 -1.41814
-13.0501 -1.14329 0.723657
-13.1229 -1.24821 -0.455838
-12.8966 -0.635783 2.25871
-12.3435 2.65646 -0.530915
-12.6503 -0.330679 -1.37994
-12.5778 1.55181 0.239408
-12.1143 1.26307 1.61525
-12.7135 -0.463995 -1.19832
-12.617 0.889698 1.03395
-12.3029 -0.757432 1.06191
-12.403 1.06074 -0.441898
-12.6989 1.1552 2.3919
-12.5008 0.289696 0.209671
-12.7654 0.371221 -1.66508
-12.4229 1.52007 0.0427063
-12.6701 -0.233316 -1.86357
-12.9588 0.372663 1.74031
-12.8485 -0.65441 0.304574
-12.5372 1.73059 -0.0057542
-13.1048 -0.764412 0.261776
-12.2626 0.975868 0.608505
-12.6413 -0.340006 0.305385
-12.5061 -1.9481 -0.483912
-12.6593 -0.157397 -0.304667
-12.8263 0.109711 2.3332
-12.8347 -1.27348 0.232479
-12.4014 1.98243 0.580307
-13.0593 -1.04313 1.25725
-12.7293 0.833773 0.349621
-12.4263 1.92093 -0.25085
-12.4965 1.49198 -0.782475
-12.6849 1.21966 -0.0146476
-12.3438 1.05317 0.573976
-12.3791 0.311034 -1.74085
-12.8741 -0.883366 -0.533443
-12.9027 -0.992398 1.36019
-12.5602 0.14288 1.61491
-12.8619 -1.28155 -1.80205
-12.6565 0.01872 0.606387
-12.5551 -0.268253 1.15275
-12.8546 0.0182429 -0.101645
-12.5385 -1.03426 -2.04073
-12.4831 -1.13497 -0.0868081
-12.3194 0.627595 1.48172
-12.8163 0.189077 -0.385863
-12.5959 0.602675 0.0241577
-13.0142 0.695375 -0.446798
-12.5034 1.73928 -1.8141
-13.0521 -1.54709 1.79245
-12.5867 0.467164 1.37427
-12.7417 0.349351 0.895006
-12.5964 0.160739 1.25371
-13.109 0.776398 -0.292798
-12.983 0.435111 0.157295
-12.7825 0.784153 -0.740116
-12.4559 -0.459361 1.85843
-12.5765 -0.98885 1.63398
-12.4396 1.41449 2.10858
-12.6585 0.727989 -0.736135
-12.7844 0.70132 0.620591
-12.8892 -0.250257 0.422373
-12.4688 1.14902 0.685768
-12.7916 -0.132214 -0.485205
-12.5835 0.778755 0.210373
-12.6758 1.91881 0.281654
-12.276 2.13366 -0.974153
-12.8193 1.05195 -0.336572
-13.2673 -0.748658 -0.126086
-12.8852 -0.116908 -1.14191
-12.4778 2.24152 -0.684372
-12.568 -1.34401 1.42758
-12.5447 2.30072 -0.241354
-12.3169 1.22177 -1.60739
-12.5317 1.10115 -0.210776
-12.6124 2.46411 -0.233953
-12.7957 1.11756 -0.0579702
-13.134 0.0482273 -1.66937
-12.2939 1.18976 0.88089
-12.5719 0.765164 -0.461146
-12.5792 0.393592 0.74425
-12.5238 1.22871 -1.40841
-12.4853 -0.108944 -1.57121
-12.4445 0.289114 0.995849
-12.5948 0.396585 0.409443
-12.8638 0.465475 0.204377
-12.6497 0.322478 -0.624787
-12.6453 -0.312152 -0.305815
-13.2185 -0.965232 0.389532
-12.711 -2.95462 0.797377
-12.7499 -0.269224 0.196893
-12.6362 0.0621692 1.94658
-12.5433 1.45125 0.160994
-13.2261 -0.507313 0.932101
-12.9556 -2.33137 0.0385843
-12.2523 2.11957 0.00236194
-12.7455 -0.419903 -1.89463
-12.5412 -0.444302 -1.19092
-11.1406 -2.63274 -0.493655
-12.4802 2.28868 0.646222
-12.5136 2.0962 -0.608574
-11.4263 -1.74732 0.99107
-12.7841 -0.0352999 1.26862
-13.1383 -0.537422 -1.03318
-12.4798 2.03909 0.305898
-12.7639 0.107328 -0.333076
-12.652 0.369267 1.2494
-12.5982 2.43721 0.0096335
-12.5824 -1.34965 0.113985
-12.8038 -1.81638 -0.465517
-12.564 0.403024 1.55001
-13.4259 0.0106274 0.0144611
-13.0271 -0.292334 0.571824
-12.7441 -1.58938 -0.245913
-12.7795 -0.339533 1.96392
-12.5418 2.63255 1.01908
-12.6675 0.569607 0.000343267
-12.3903 0.830002 1.16982
-13.1923 -1.0542 -0.241841
-12.3997 2.11978 0.456967
-12.8843 0.224416 0.804131
-12.5453 -2.29633 0.121719
-12.342 0.98813 -0.58194
-12.3659 0.537978 0.359648
-12.6247 1.08825 -0.806497
-12.9682 0.154395 -0.0213415
-12.8034 -0.224705 -2.40681
-12.6535 0.493357 -0.620034
-13.1084 -0.580096 0.271902
-13.2946 -1.82548 -2.04581
-12.8501 -0.3255 0.9111
-12.6902 0.391111 0.932998
-12.8467 0.430712 1.54819
-13.1835 -0.740331 -1.63742
-12.006 0.488284 -0.488129
-12.0853 1.29342 -0.538976
-12.9083 -0.285459 1.26283
-12.9885 -1.17285 -2.03268
-13.435 -1.73139 -0.562327
-13.0014 -2.15122 -0.801512
-12.8576 -0.49264 -0.3704
-13.0793 -1.10705 -1.31747
-12.7681 0.500359 -0.0891901
-12.4646 0.781818 -1.37967
-13.0419 0.368214 2.91645
-12.973 0.477388 -0.449578
-12.8978 -0.688598 -1.51636
-12.6879 -0.253965 -1.15975
-12.694 0.425631 -0.146396
-12.7186 0.728088 0.721597
-13.0287 0.451 -0.305727
-12.4147 0.814441 1.70224
-12.4421 0.890094 2.79252
-13.0595 1.0115 0.745843
-12.366 1.77354 0.494651
-12.3815 0.968837 1.68515
-13.1627 -1.08722 -0.304185
-12.5134 2.22232 -1.02047
-12.1864 1.16489 1.84541
-12.5681 1.15015 0.757467
-12.5738 2.98047 -0.237173
-12.1678 0.610401 1.40268
-12.3428 2.65653 0.0642717
-12.956 0.568257 0.566971
-12.3517 0.296014 -0.0407062
-13.1383 -1.91168 1.86602
-12.9869 0.188561 -2.01315
-12.7048 0.554063 1.16034
-12.8257 -0.445937 0.222695
-12.5763 -1.5267 1.16955
-13.1462 -1.46171 -0.372319
-12.9098 0.778389 -0.584013
-12.9384 -0.303646 -0.684669
-12.9357 1.04765 -0.562856
-12.7599 -0.345881 1.88722
-12.6097 -0.345103 -0.0594741
-12.9018 -0.736032 1.65014
-12.8321 1.72681 0.165729
-12.6019 0.646411 -0.126212
-12.9999 -0.803401 0.854932
-12.4991 -0.653094 1.36715
-12.4821 0.665259 -1.13401
-12.5648 -0.909409 -0.223238
-12.4534 0.00217142 2.97598
-12.6431 1.81551 -0.0435167
-13.2279 -0.865444 -1.54188
-13.0382 0.829199 0.236416
-12.6102 2.47231 -0.113541
-12.6607 0.337258 -2.36718
-12.4989 1.06692 -1.24466
-12.7651 -0.513579 -1.5957
-12.5486 -0.0726505 0.510833
-12.7457 0.257082 -1.65772
-12.9306 0.542655 0.185936
-12.653 -0.24149 0.339107
-12.711 -2.68691 0.837891
-12.5599 0.545502 -0.625559
-12.6547 0.431364 1.09115
-12.4044 1.87173 0.162254
-12.5367 0.779581 1.55805
-13.2466 -1.14572 -1.23339
-12.7361 0.664672 0.507917
-12.6221 -1.6498 -0.0915202
-12.6855 0.5023 0.378656
-12.5176 2.35831 -0.942971
-12.4783 -0.415646 0.199658
-12.4506 -0.0859834 -2.00325
-12.7472 0.130793 0.548069
-12.6711 1.19777 0.164022
-12.5365 1.09172 -0.597443
-12.1179 1.00764 2.50821
-12.2833 1.98099 -1.34493
-12.5991 0.682468 0.281418
-12.4282 0.676782 -1.34099
-12.8288 -0.0770633 -1.48844
-12.4791 0.491331 0.46185
-12.6855 0.0098916 1.88514
-12.8267 -0.729431 -1.21247
-12.6936 0.838578 -0.226399


==> latex_data/vae/fashionmnist/pca/new/pos_jbda_neg-pos.txt <==
15.701 0.648067 0.32939
16.4063 -0.158256 -0.35821
15.1155 -0.0631697 0.801759
14.679 -1.26288 -0.131046
14.8824 -1.1944 -1.27548
14.7596 0.840692 -0.157362
15.1468 0.531919 0.832201
15.8046 1.30939 0.55975
15.6361 -1.59131 -0.846824
15.3472 0.649343 0.00228142
15.4765 1.01267 -0.398017
15.5905 0.87115 1.17181
14.8551 -1.18021 -0.337383
15.6351 -1.7943 -0.163741
14.9514 0.939558 -1.25291
15.4731 -0.900834 -0.814014
16.0063 1.7046 -0.55201
15.5105 1.73125 1.90529
15.5319 0.324168 0.0788664
14.8604 0.245196 0.56225
15.3331 1.26865 0.238845
15.2123 -0.741538 0.704838
15.811 1.87409 -1.43248
15.3475 0.683316 1.03922
15.4194 -1.50187 -0.298094
15.2033 0.742298 -0.212489
15.3995 0.995961 0.631376
15.85 2.06732 -0.271164
14.8153 -1.26596 -1.23147
16.2929 0.0257112 -0.793746
15.0511 -1.63835 0.536938
15.1267 1.82711 -0.93354
15.8275 -2.6641 2.13949
15.1699 -1.11598 1.42895
15.775 1.2019 0.151501
15.7202 0.570757 0.94478
14.7255 0.0866534 -0.119806
15.616 0.782952 2.46403
15.4778 1.15114 0.329471
15.8975 -0.131951 -0.42975
14.9757 1.08654 -1.51061
15.9553 2.22628 -0.0414856
15.8048 -0.061514 -0.416789
15.617 1.90995 0.285643
15.1266 0.75401 0.933806
15.7925 -0.176871 -1.87821
14.9565 0.35698 0.426087
15.2944 0.164582 -0.655601
15.1742 -1.09781 -0.267538
15.4462 -0.37069 1.53263
15.4946 0.433596 1.03967
16.1386 0.428129 -1.28732
14.7257 0.486564 -0.403738
15.6486 0.780702 -0.131345
14.7752 -1.10919 -0.206255
15.6033 1.27323 0.560465
15.2952 0.356619 1.52766
15.1376 -0.874896 -1.15643
15.4244 0.868307 -0.630122
15.1985 -0.0108699 1.20414
15.5462 -0.48429 -1.8599
15.6847 -0.65934 0.61795
15.2862 -0.273491 0.0544607
15.026 -0.804041 -1.39244
15.3922 -1.49236 -0.0531118
15.5545 -1.2845 0.187993
15.4673 0.554741 0.257534
14.8223 0.739236 -0.289191
15.9285 -2.30781 0.273714
15.1308 -1.24467 -0.670587
15.6439 -0.74839 -0.0835501
15.3248 0.306586 -0.674548
15.1803 -1.2588 2.04979
15.6296 -1.19043 0.393565
15.1263 -0.773281 -0.309832
15.9722 -0.518731 -0.707742
14.9974 -0.336933 -1.42397
15.2551 0.990869 0.287633
15.9136 -1.70055 0.53872
15.3793 -0.677786 0.293734
14.993 -0.342749 0.746961
15.4333 -0.171875 1.80548
14.6675 -1.09101 0.28239
15.1056 0.555744 -0.471408
15.5345 1.5434 0.0938088
15.5646 -0.574936 0.67941
15.7726 0.886749 0.411875
14.8142 0.162908 -2.15049
15.1178 0.0570064 0.82194
15.4908 -1.32802 2.1229
15.3159 -0.196876 -1.54357
15.8577 2.58543 0.0450512
15.8094 1.49566 -1.8621
15.1234 1.47693 0.523623
15.1183 -0.361908 0.241303
15.1154 0.547921 0.159552
15.1548 -0.687726 -1.15554
15.6049 -1.40226 -0.532267
15.1099 0.366008 1.41916
15.4302 -1.23279 0.890032
15.4989 1.91206 1.23699
15.3028 0.30453 0.761546
15.0333 -0.348408 0.308732
14.776 -1.54339 -0.207139
15.8828 -1.48345 -2.04891
15.9046 0.96849 3.11825
15.0421 0.761592 1.19935
15.8409 1.60996 2.25717
15.4951 -0.47181 0.625236
15.5762 0.306325 -2.09085
14.97 -0.332553 2.1723
15.2183 -0.364265 0.333618
16.1286 2.2905 0.0772735
14.908 -1.69452 -1.44078
15.0058 -2.14614 -1.62194
15.8935 1.93511 2.46534
15.2276 -0.197576 0.966895
15.6412 0.486356 0.18771
15.8732 0.330904 -0.532841
15.1754 0.52766 -1.01651
15.6281 0.582658 -1.12519
14.7848 -1.04007 -1.15366
15.6234 0.80468 1.6241
14.9884 0.124373 -1.02473
15.7136 0.967257 -1.12726
15.2335 1.88114 0.80002
15.4353 -2.39212 -0.241364
15.8952 1.49595 0.425345
15.7371 1.91265 -0.890134
14.74 0.399861 2.05183
15.5726 0.801113 1.34913
15.4368 -1.27427 -1.46402
15.6567 -1.79887 0.790556
16.1142 1.48499 -0.576806
15.4943 -0.294135 -0.321859
14.629 -0.844828 -1.25916
15.4751 1.4372 -0.514391
15.6533 0.787851 -0.808807
15.4165 -2.04978 -0.274898
15.7645 -0.280842 -0.972563
15.0688 0.145259 -0.918944
15.3107 0.385088 0.0945311
15.0735 -0.995437 1.02026
15.157 0.229398 -0.0888625
14.6929 -2.96506 0.531181
15.9799 1.21048 2.7559
15.6958 0.204636 0.643615
15.5641 0.508799 -0.468538
15.5109 2.24186 0.6958
15.2339 -0.0573103 -1.57701
15.375 1.65931 -1.07166
15.969 1.28131 2.70964
14.9851 -1.65562 -0.44784
15.9551 1.43503 -1.62456
15.1719 0.661918 -0.158122
14.928 -1.13281 -1.71243
14.919 -1.28065 0.95095
15.328 0.649901 0.0236327
16.0173 0.686929 -0.387554
15.7082 -0.168111 -1.16402
15.1235 0.250251 -0.972194
15.6384 0.149547 0.873781
15.4503 -1.31571 -0.00541762
16.1727 1.99721 -0.792528
15.0259 1.032 -1.15643
15.5113 -0.395556 -0.910262
15.6148 0.838173 -0.00308602
15.7266 0.418263 -1.61742
15.1034 -1.74539 -2.10351
15.8197 -1.94543 2.40971
15.9688 2.78151 -1.01385
15.4205 0.144365 0.810215
15.2773 -1.11845 2.3371
15.371 1.56266 -1.65766
15.8478 2.32152 0.739405
15.5116 -1.154 2.24474
16.5696 0.865308 0.666983
14.9908 0.568329 -0.0213834
14.9047 0.338779 1.36044
15.3176 0.628957 0.543974
15.5742 0.908217 0.676552
15.6638 0.959519 0.239352
15.3531 1.09993 0.56256
15.4355 0.81253 -0.771554
15.6595 -0.159096 0.465209
15.573 2.09787 0.814805
16.1526 2.36693 -1.00247
16.015 -1.13207 -2.61277
14.8235 0.41706 0.570795
15.429 0.93399 0.0476399
15.287 1.07459 -0.0822608
15.1593 0.426075 0.0211293
16.1724 0.45199 0.640137
15.3082 0.495695 0.753774
15.6085 -1.91141 -2.45242
15.4985 -0.956876 1.58056
15.678 0.46914 -0.537428
15.0099 -0.876485 2.52176
16.2728 1.65236 -0.725059
15.388 -1.16196 -0.567715
15.4975 -0.231313 0.629871
15.4494 -1.07165 0.123491
15.9701 -1.18662 0.999517
15.4957 -0.469578 -0.381356
16.0129 1.74434 -0.484806
15.7206 -1.77389 0.880557
15.4383 -0.178353 -2.87506
15.7404 0.516995 -1.87387
16.1768 0.0662356 -1.59861
15.842 0.826595 -0.813641
14.9761 0.232588 1.11783
15.7114 2.03117 -1.56518
15.881 0.046984 -0.208769
15.3872 1.08521 -0.427159
15.1363 -0.720442 -0.86064
15.6204 0.660113 0.470135
16.0441 1.75584 1.82739
15.6667 1.49947 -0.529655
15.5645 -1.15858 -0.773703
15.5294 -2.79421 1.3357
15.9905 0.277494 -0.033197
16.3241 -0.0837387 -0.69934
14.8941 -1.80767 0.236126
14.7214 -0.858817 -0.478651
14.8964 -0.402937 0.839122
14.7803 0.319452 0.0605816
14.5947 0.397862 -0.0724954
15.6719 -0.470562 1.02446
15.0395 0.67611 1.81734
14.9645 -0.928577 0.350717
16.1215 0.182729 -1.35237
15.6968 0.881779 0.829082
15.7179 0.472972 -0.174964
15.4192 0.976791 -0.0300842
15.1329 -0.0610234 -0.0859663
15.5875 -0.261149 1.14103
14.8 -0.515782 -1.79543
14.6071 0.932546 0.461101
15.9518 0.934166 -0.603086
15.8172 -2.28742 1.39494
15.2295 -1.20743 0.579451
15.991 1.5231 -1.76484
15.3723 -1.40782 -0.263656
15.247 -0.976917 1.39656
14.9308 -1.12127 -1.28892
15.9721 -0.273134 -0.335544
15.0723 0.613666 1.70817
16.2382 1.15456 -1.19976
15.5155 0.553145 1.62795
15.0852 0.220382 0.410167
15.4901 -1.34082 -1.93516
15.2218 0.886907 0.665251
14.7884 0.537906 0.599458
16.0398 2.22298 -0.0828555
16.6262 -0.192255 -1.12159
15.881 0.230267 -1.42426
15.1856 -0.919167 2.61384
16.6172 0.146705 -0.56311
15.2587 0.688498 -0.915145
15.802 1.51094 -1.00048
15.1673 0.740171 0.116261
15.0092 1.58173 -0.079479
15.4308 -1.06108 1.63311
15.8644 0.778723 -0.582914
16.2519 1.21057 -0.333284
15.1006 -1.50006 1.89968
15.095 -0.690869 0.508359
15.6105 0.809545 -0.359178
15.4315 0.961648 -1.3017
14.8195 0.711712 0.214446
15.6477 -0.777284 -0.869414
15.138 0.623407 0.913352
15.1588 1.78166 1.43597
15.2327 1.30092 1.09209
15.931 1.00482 1.51392
15.4457 1.09288 -0.955531
15.9507 0.96205 1.85545
15.1425 0.414701 -0.0119471
15.7381 0.992869 -0.509417
15.1759 -0.506623 0.246561
14.8112 -0.067947 -0.23037
15.2405 1.07624 -0.162952
15.8521 2.83814 -0.101432
15.6836 1.38412 -0.187643
15.1577 0.282229 1.27129
15.4789 0.0735014 -0.128993
15.7081 1.21366 -0.184642
15.6355 0.160057 -0.625048
15.941 -2.27296 -1.38114
15.5965 0.547288 0.674415
15.6303 2.108 -1.1978
15.1822 -1.22604 -1.42752
15.1061 -1.40816 -1.96107
15.0927 -0.0599105 -0.631149
16.0932 1.22386 0.475617
15.2073 -0.111396 0.983855
15.4375 0.514122 -0.0093824
15.8463 -1.52331 -0.973948
14.9878 -1.24259 1.85785
14.9912 -1.71576 1.43934
15.4179 0.328014 -0.810697
15.1329 0.122396 -0.00895926
15.1214 1.01338 1.21834
15.26 1.35691 2.23701
15.1884 -0.810344 0.33304
15.895 2.1689 0.486844
15.6245 -0.718525 -0.876733
15.0659 0.714413 -1.49472
15.9775 0.0544033 2.54506
16.0242 -0.192178 -1.73515
15.0452 0.977967 -0.52999
14.8226 -0.829711 0.530707
15.0674 -0.959652 0.360248
14.7877 1.39051 0.0312251
15.977 1.2883 -1.43315
15.7167 0.645364 -0.683402
15.6461 -0.524596 0.158612
15.749 2.62736 -0.148619
15.8081 1.58599 -0.0386139
15.1377 1.64639 0.75406
15.3292 0.72265 1.05725
15.5037 -0.27667 -0.508233
15.2189 -0.437046 -0.0187716
15.3952 1.23831 1.43704
15.5219 1.04195 0.565765
15.3669 1.04981 2.98928
15.4063 1.08313 0.223797
16.3836 2.33193 0.831876
15.1811 -1.27775 1.22936
15.6339 0.511274 -2.25618
15.4534 -0.0779999 0.240608
15.4191 0.812236 -0.310778
15.3452 -0.979099 0.887505
15.8613 0.966343 0.102031
15.5969 0.81739 0.975929
15.8022 1.59448 1.00465
15.6405 0.118699 -0.448428
14.9387 0.149145 -1.36981
15.3724 1.80893 -0.0287439
15.3615 -1.17506 0.0171349
14.7801 -0.661316 -1.42456
15.3259 -1.32696 -0.24136
15.5679 -1.0073 1.62019
15.1313 0.386247 0.79665
15.2907 0.565869 1.51529
15.4208 -1.23387 2.18854
15.9199 0.634361 2.6288
14.7376 -2.14452 -1.03525
16.0337 0.855036 -1.35111
15.5169 0.286446 -0.461554
15.4328 0.663961 -0.78008
15.1609 -0.500347 0.959057
15.1167 -1.49635 -1.61135
14.5629 0.72141 -0.385334
15.3479 1.01502 -0.461981
15.1359 -0.959468 1.59702
15.4952 -1.60312 -1.38992
16.2239 0.648574 1.01288
16.0014 -0.209337 -1.39718
15.2777 0.934584 0.39998
15.2573 2.05135 -0.577616
14.6282 0.371209 -0.166039
16.2176 2.21804 0.735016
15.2208 1.11826 -0.786137
15.0685 0.852334 1.39508
15.7102 -0.390866 -1.66946
15.6103 -0.842796 0.496208
14.954 -1.54818 2.54976
15.3311 -1.16105 0.719279
15.8829 2.39653 0.992007
16.736 1.81528 0.873601
15.3233 0.780856 0.293129
14.2453 -1.92744 1.35748
15.2153 0.684649 -0.0676047
16.0961 -0.47787 -1.3301
14.9046 -1.53386 1.08362
14.7827 0.130767 0.332889
14.9709 -1.82866 0.844673
15.0466 0.784853 1.08698
15.0675 1.5703 -0.456568
15.4984 -0.573805 2.24705
15.5566 -0.416269 -1.30889
16.0143 -0.081645 -0.00136223
15.0647 -1.47947 0.760914
15.7039 2.57193 -0.641009
14.9768 0.959928 -0.85704
15.2276 -0.663406 0.393822
16.1521 -0.294886 1.41911
15.516 0.376562 0.642828
15.2387 -0.350473 -0.34501
16.0271 2.13423 -1.64419
14.8445 -1.01779 -0.213446
15.0859 1.39478 -0.0936233
15.0429 -0.671117 0.832388
15.461 0.554455 1.02564
14.9002 -1.20397 -1.6981
15.3259 0.237706 -0.578071
15.1866 0.68255 -0.124403
15.6341 0.492022 -1.57027
15.3941 0.42447 0.641893
15.6782 2.26991 0.28847
15.1963 -1.51476 3.02895
15.1639 -0.95947 1.78736
15.2764 -0.853576 -0.0151774
14.9292 0.643448 0.917304
15.2588 -1.15382 1.49294
16.7682 0.571158 -0.987646
15.9354 0.684194 -1.03953
16.1271 1.92231 -0.0648177
15.7431 2.99675 -0.454095
15.409 -2.02037 0.930911
15.1422 0.584939 1.61112
14.7191 0.300134 -1.09375
15.5536 1.01428 -0.313754
15.0915 0.419145 0.362745
15.6088 0.706512 -0.292975
15.1213 0.779939 -0.898468
14.942 -0.355429 0.313333
15.4357 0.929058 -0.213163
15.7804 1.8145 -1.43556
14.9631 -0.313826 0.510625
16.2874 0.597237 0.199052
15.8358 1.33272 1.36077
15.143 -1.26254 -1.19592
16.0498 -0.591905 0.380207
15.7544 1.40071 2.28648
15.0818 -1.27804 -0.215379
15.4625 -1.58966 0.524506
15.3974 -1.93943 0.124752
15.4044 0.844079 -0.845069
15.22 0.645305 1.41333
15.2726 -1.53597 -1.17423
14.9767 0.58266 1.23019
15.0469 0.998776 -0.453254
15.9484 1.96272 0.940652
14.8797 -0.909172 -1.8595
15.9213 -1.00885 0.79374
15.3826 0.801916 0.859151
15.5041 -1.47662 -0.701541
15.2626 -0.751929 -0.828575
15.4031 0.699286 1.06306
16.0155 1.64638 -0.640945
15.4857 2.80054 0.147047
15.1667 -1.84217 2.86834
15.374 -2.2259 -1.14644
15.9924 1.20207 0.0906632
15.6124 -1.26399 -1.06419
15.4773 0.733685 -0.600753
14.2456 -1.41473 -1.56901
15.0413 -0.142404 -0.390687
15.1515 1.09705 0.121581
15.2533 1.45545 -0.382735
15.5987 -0.322276 -1.10822
15.5235 0.267163 -0.614114
15.8697 -0.870126 0.299503
15.6648 -1.89776 1.01251
16.0821 1.00993 -1.12254
15.1013 -0.48665 -0.774791
15.3048 2.6232 0.81587
15.6109 -1.22778 0.833785
15.4127 -1.40375 -1.75912
15.6344 -0.446182 -2.09595
14.9724 0.546404 0.235895
15.4983 1.60592 -0.764331
15.2628 1.37371 -1.09918
16.0808 0.241441 -0.249471
15.1786 0.654675 0.238759
14.5051 -1.8123 -0.930669
15.4113 -0.527575 1.16555
15.4925 -0.523109 -1.87992
14.9273 0.576313 -1.75297
15.3647 0.941837 -0.930912
16.2349 0.488484 -1.81973
14.9181 -1.03437 1.62648
15.2704 -0.353511 -1.12299
15.4934 0.0764567 0.325534
15.5198 -0.956012 0.0122272
14.9882 0.0988335 1.15625
16.094 1.34167 -0.633004
15.145 -0.677635 -0.114998
14.8862 -0.618589 0.934285
15.716 -1.66413 0.878809
15.5166 0.313573 1.45331
16.0538 0.942571 1.4203
14.996 -0.688791 1.00858
15.3981 0.904944 1.07587
15.6126 0.323906 -0.181883
16.0714 1.46507 -0.667322
15.4879 1.29525 -0.0279189
16.305 0.248016 0.441266
15.6767 0.578911 -0.601656
15.3496 -0.0861562 1.5164
15.2124 -0.690803 0.983034
16.1522 2.13433 0.688502
15.9275 1.01795 0.115395
15.6087 1.66235 -2.75823
15.8476 0.00595636 -0.437927
15.4011 0.229052 0.997089
15.5631 -1.82253 1.39438
15.6367 1.19182 0.537604
15.4082 0.89989 0.507307
15.5892 1.67767 -0.025012
15.1659 1.36885 -1.00119
16.1685 1.74863 -0.352718
15.0494 0.408187 -0.476304
14.9394 -0.656054 -2.31971
16.0058 2.60786 2.02271
15.611 0.0686398 0.360502
15.6662 1.54103 -0.773288
15.5809 -0.220737 -2.14749
14.6747 -0.107973 -2.14622
15.741 0.807504 -0.204814
15.4838 0.240254 -2.73382
15.4104 -1.44413 0.151357
15.2135 1.48331 2.60708
16.0785 0.958672 2.50592
16.136 0.535711 0.55188
15.8912 2.32017 -0.0142809
15.2571 0.891727 0.556954
14.8074 0.538583 0.491625
15.1316 -0.0795717 2.72718
14.9741 -0.187835 0.570629
15.0956 1.32059 1.19937
15.2157 1.16529 1.89199
15.0813 0.954875 -0.643489
15.6317 2.40395 -0.186649
15.822 0.446448 -2.34037
15.6524 1.04492 1.08492
14.8797 -1.18426 -1.4895
16.2859 1.70236 -0.56926
15.9378 -0.18922 0.146538
14.8291 0.630114 0.54264
15.2083 -1.33461 -1.27696
15.1344 0.97018 -1.25821
11.9179 -0.449193 0.160346
15.5363 0.153323 -1.07758
14.6047 0.142784 1.05494
15.0467 -0.12433 0.120897
15.48 2.0478 0.208203
15.7584 0.569406 0.191943
15.1946 0.483086 0.148581
15.8439 0.57136 -1.27408
15.4471 1.08532 1.65336
14.5921 1.01565 1.40702
15.7853 1.59806 -0.163606
15.3692 -1.13873 1.04465
15.2659 1.95202 0.14881
15.2994 0.422526 -0.423514
15.4349 -0.128081 0.634849
15.8615 0.913119 -0.870353
15.7198 1.82399 -0.433114
15.2811 -0.757709 -0.28822
15.1665 0.00488118 -0.894643
15.2686 -1.42382 -0.0674756
15.1639 -0.979486 0.390189
15.3251 0.213228 -0.312596
15.3312 1.56395 1.15213
15.7362 -0.663504 0.241044
15.8432 1.42724 1.29595
14.9719 -0.835687 1.42834
15.9657 2.01382 0.0649985
16.3053 1.99864 -0.205012
15.0354 0.0844132 0.301672
15.4315 0.735027 0.828988
15.5765 0.673229 1.68179
15.3573 -1.50936 1.29843
15.3849 -0.778316 1.12156
16.0334 1.16973 -0.265757
15.8164 0.76515 -0.36237
14.9995 0.223902 0.0489497
14.5716 0.674128 0.447398
15.7047 0.714188 -0.0624085
15.3847 1.25918 -0.398963
14.8452 0.320488 1.49256
15.7944 1.95394 -2.65412
15.0064 -1.22407 -0.77064
15.575 -0.752838 0.587272
15.8914 1.56601 -0.919606
14.7577 -1.92874 -0.133818
14.4776 -2.4 -1.25729
15.2357 -0.491803 0.790143
14.7819 0.998349 0.861628
16.111 0.595563 0.822886
14.6564 -0.576851 0.807361
15.9921 1.86672 2.57996
15.2838 0.836904 0.951281
15.4731 -1.38244 1.43019
15.6458 1.249 1.72355
14.719 0.130281 -0.806301
15.7124 1.22936 -0.602076
15.5006 0.619635 0.132697
15.3991 -1.3733 -1.00284
15.2967 0.705857 0.565482
15.3154 2.4638 1.14518
15.335 -1.68918 1.41677
16.5513 1.91387 -0.0608167
15.8972 1.25005 -1.47851
15.1466 0.37912 -0.170442
16.0248 1.22736 -0.741816
14.6236 -1.60239 0.248254
15.419 0.926393 1.10197
15.5483 -0.255695 -0.566688
15.4181 0.423587 0.536775
15.3007 -1.25166 -1.84358
15.8078 0.75112 -0.338825
15.6346 1.39402 0.569291
15.8086 -0.70508 -1.31608
14.7611 0.750079 0.339591
15.2254 0.0142601 -0.0288239
15.805 2.01496 1.29389
15.4386 1.14177 0.657723
15.9231 2.49293 0.115562
15.6059 1.22284 0.199071
14.9551 0.401215 -0.00393194
15.8763 1.31675 2.48909
15.5641 -0.183999 -0.0900561
15.6017 0.755831 1.01392
14.9773 1.09297 2.15678
15.5917 -1.65124 -0.393304
15.2951 -2.04791 0.324732
15.1978 -1.34178 1.7154
15.1834 0.325134 -0.150278
15.1553 0.252038 0.566507
15.8646 0.366773 -0.867062
15.2729 0.898493 -0.185872
16.3481 1.7652 -1.17297
15.7622 -1.54247 1.50236
14.9785 0.403968 0.383522
15.3094 1.16069 1.83526
15.4624 -0.0788374 0.551292
14.438 -1.08226 -0.541691
15.9659 1.83321 -1.81018
15.4712 -0.236578 1.31854
15.0389 -0.520228 -1.02725
15.6659 -1.04765 0.395864
15.298 1.13294 -0.315686
15.2294 0.70984 -0.476273
15.506 0.340698 1.42111
15.2301 0.618954 -0.0660285
15.6826 1.17341 1.28054
15.1185 0.593234 0.0171591
14.52 -0.531379 0.518943
14.9849 -0.033233 0.834071
15.251 1.23479 0.0992849
15.9957 1.14729 0.157801
14.8155 0.639118 -0.370007
14.9459 1.70348 -0.00676135
14.8465 -0.326083 -0.0467281
15.2537 0.63045 0.625248
15.5452 -0.258027 0.820539
15.8739 -0.731456 -1.01039
15.1231 0.551298 -1.5165
14.8658 0.632262 0.21571
16.2105 -1.15841 -0.919963
15.4803 -0.167547 0.308354
15.661 -2.05425 -0.320309
14.9668 -2.36512 0.412592
15.25 0.6337 -0.695355
15.3151 -0.0959608 -2.7981
15.6304 0.361107 0.862363
15.8113 1.54926 -0.561057
15.7186 -0.694789 1.57373
15.5297 -1.01848 -1.18579
16.2615 2.47455 -0.969932
15.8025 0.79925 -0.223022
15.3697 -0.405295 0.877559
15.2462 -1.1835 -0.857435
15.2094 -1.39645 0.432543
15.3725 -1.44493 1.0652
15.4227 -0.301634 -0.465175
15.2525 0.972269 -1.54256
15.7973 -0.21471 -0.872285
15.105 0.0037142 0.324612
14.8603 0.61112 0.599104
15.0147 -0.550981 0.175066
14.9158 0.770581 0.589309
15.6049 -0.013442 -0.238761
15.6358 1.63936 0.766243
15.4175 1.22595 -1.69921
15.4996 -0.209776 0.496796
15.032 0.433305 -0.900911
14.9714 0.969889 -0.534252
15.8728 1.15178 -1.44423
15.5109 -1.02727 0.465485
15.4017 -0.358042 -1.88533
15.1436 0.660739 -0.139606
14.964 0.454434 -0.481152
15.8437 -0.631845 -0.595447
15.958 0.773571 0.120966
15.194 -0.0980704 -0.0998355
14.7314 -1.74087 0.667967
15.3985 -0.766281 0.424354
15.29 3.02609 0.263439
14.5855 -0.844792 1.23951
15.3056 1.5742 -0.646329
15.3425 0.458462 0.666562
15.7049 1.26431 1.19691
15.3197 -2.35385 0.988478
14.9524 1.07961 -0.518881
14.9267 -0.952684 -1.36596
15.2064 -0.862825 0.106294
14.8156 0.225152 0.0657734
15.4447 0.983422 0.848253
15.244 -0.879723 0.837882
15.7112 -0.766352 -0.357857
15.628 1.67318 -1.33438
14.8111 -0.942377 0.423775
14.9713 1.50089 -0.0886555
15.2051 1.78291 -1.12596
15.516 -0.0477411 -0.557649
15.5185 -1.0464 1.07837
15.5547 -1.28134 1.56832
15.069 1.23234 0.311363
16.1597 0.984359 0.214551
15.2082 -0.221709 0.627502
15.3686 -1.00406 -0.760687
16.7616 1.66575 -1.07904
15.4522 -2.08686 0.478397
15.5577 -0.912738 0.130369
14.7272 0.0246919 -0.94155
15.4288 -0.28171 0.041996
15.2173 1.17558 0.825251
15.0384 -0.649435 -2.34646
15.3284 1.38621 1.3402
15.0945 -0.781902 0.738656
16.0242 -0.336864 -1.81608
15.5065 2.76736 0.884669
15.5997 -0.0151713 -0.335946
16.7506 -1.59677 -0.188717
15.4544 -0.141899 1.1381
15.5091 -0.073961 -0.504678
15.6021 2.42271 0.965648
15.2554 -1.66329 3.07497
16.1526 1.322 1.90867
15.6936 1.91214 0.312876
15.7889 1.82976 1.77837
15.6189 -0.338455 0.754826
16.0207 1.5057 -1.06
15.4491 1.38292 1.6111
16.0002 0.627835 1.18113
15.659 0.399871 -0.190881
15.7178 1.08667 0.508032
15.2059 -0.578084 -1.12867
15.4452 1.71298 -0.285999
15.4241 -0.565029 0.244323
15.3943 -1.1184 -0.119777
15.4078 -0.177188 1.47289
15.7682 -0.385511 -0.12608
15.6757 -0.512892 -1.0698
15.9068 -0.514726 -0.986022
15.7579 -1.86278 0.889791
14.8362 -0.378135 0.659306
15.7288 -1.94771 -0.406319
16.1203 0.64225 1.46506
15.0349 0.480895 -0.93131
15.1185 1.07169 0.343052
15.7279 1.44367 0.935324
15.6178 0.558769 1.24984
15.1062 1.2408 -2.33575
15.4979 0.536194 1.84385
15.7169 0.685507 -2.64241
15.6265 0.91759 -0.215982
15.1813 -1.07837 -0.278069
15.2254 1.02353 -0.770741
15.6105 -1.31902 -0.284801
15.1303 0.339624 0.919294
14.921 -0.842713 -1.00585
14.8055 -0.404546 0.115621
15.4416 -2.20712 0.260243
14.8907 -1.99693 -1.10144
14.7786 -1.37992 2.1313
15.4754 -0.966226 0.743593
14.9047 2.14214 0.764086
15.0844 -1.44303 0.87709
15.2045 -0.985151 0.896937
14.7152 -1.86098 0.354577
16.7939 1.95056 -0.879711
15.4775 -0.148108 -1.13619
14.8305 0.909992 0.336901
15.542 2.69108 -0.457631
15.7436 0.0997935 -1.57988
16.2453 -0.585743 -1.36716
15.5204 -1.17768 0.768045
15.4777 -1.11884 -0.689199
15.4319 -0.496627 1.73322
16.2333 1.99612 -0.770827
15.5178 -0.350556 -1.54535
15.2349 1.51788 -0.0769414
15.8483 1.50888 2.16321
14.6968 -0.758021 -1.07953
15.4868 0.742155 0.772214
15.1624 -0.938796 1.51572
15.5832 0.903569 -0.932591
15.0143 1.62293 2.64621
15.7579 0.133166 0.489774
15.7091 -0.251222 -1.37589
15.6535 1.16922 0.0790516
15.4271 -0.485826 -1.81297
15.2611 0.435475 1.68376
15.2692 -0.904762 0.317181
15.404 1.31712 -0.00883135
14.9802 -1.00595 0.589073
15.2772 1.4555 0.623903
15.4675 -0.514837 0.0259914
16.4184 -2.51068 -0.163491
15.2086 -0.134983 -0.369815
15.2363 0.256576 2.04814
15.2225 -1.50628 0.0629576
15.5215 1.44025 0.43714
14.2609 -0.551634 0.841306
15.3081 0.702188 0.750262
15.5721 1.43339 -0.391055
15.4402 1.11838 -0.943092
14.9133 1.57871 -0.272955
15.9272 0.765208 0.546436
15.552 0.363634 -1.57542
14.3521 -0.893062 -0.820577
15.9719 -0.929545 1.6165
14.9726 0.432667 1.09278
15.8633 -1.67239 -2.09527
15.5397 -0.203762 0.68218
14.7817 -0.0138661 0.896286
15.7349 -0.184496 -0.306612
14.7971 -1.15374 -2.26863
15.9596 -1.71533 0.0189174
15.0639 0.767859 0.699826
15.5017 -0.0605265 -0.441569
15.6346 0.453557 -0.0645356
15.0298 0.517146 -0.214312
16.0375 1.14518 -1.88624
15.587 -1.44132 1.78897
14.8334 0.704367 0.950774
14.7704 0.381527 0.943179
16.0959 -0.0342641 1.03145
14.7961 0.534316 0.0308287
15.6742 0.342684 0.414009
14.8668 0.807892 -0.900215
15.2438 -0.0993981 1.14304
15.4667 -1.13766 2.07439
15.6454 1.35078 1.44954
15.7658 0.586005 -0.885688
15.5913 0.843031 0.732196
15.4437 -0.381716 0.486513
15.9977 0.646351 0.911756
15.1833 0.111361 -0.459752
15.1456 0.82076 0.0720153
16.1149 1.11358 0.330107
15.926 1.4472 -0.864513
14.9119 1.22646 -0.529168
15.2293 -1.18479 0.225877
14.9334 0.0323249 -1.20249
16.0255 2.09981 -1.4193
14.925 -0.943385 1.20646
15.9216 1.57515 -0.192487
15.9606 0.789611 -1.70209
15.3794 1.08259 -0.301542
15.9054 1.84768 -0.64228
15.673 0.659103 -0.154386
16.6044 -0.508291 -1.1365
15.2254 1.22216 0.890138
15.2768 0.633385 -0.40015
15.3988 0.486071 1.2578
15.4019 1.05405 -1.59844
15.2981 0.19823 -1.71921
15.2956 0.441891 0.897552
14.8178 0.356588 -0.0162466
15.4106 0.190013 0.448723
14.8973 0.065671 -0.259701
15.987 -0.622743 -0.577042
14.7041 -0.670682 -0.0784003
14.4357 -2.87508 -0.0101876
15.1532 -0.244208 0.118986
16.036 -0.0377835 1.8387
15.1878 1.11614 0.0525105
15.0949 -0.562754 0.930831
15.4938 -2.42242 -0.28922
16.2019 1.67518 0.242014
15.909 -0.699931 -1.93263
16.0638 -0.195768 -1.45428
14.4764 -2.86212 -0.871274
15.9484 1.70114 0.987972
16.2391 1.1721 -0.490146
15.8729 -2.09228 1.07283
14.8028 -0.108643 1.14782
15.0141 -0.769054 -0.593713
15.333 2.31523 -0.173911
15.1349 0.0844629 -0.587835
15.0677 0.681448 1.09916
16.0751 2.05272 -0.125721
15.5494 -1.25683 0.0478348
14.6152 -1.7399 -1.08128
15.7851 0.00893473 1.50539
14.7753 -0.498214 0.439888
15.609 -0.495874 0.372112
15.0668 -1.4527 -0.596468
15.5003 -0.380858 1.70953
16.4535 1.85174 0.925465
14.8889 0.536389 0.184251
15.3714 0.638637 0.908002
14.8362 -0.817021 -0.646426
16.1639 1.60516 0.321217
15.288 0.467828 0.349422
15.5249 -2.23317 -0.357753
15.7075 0.610233 -0.574706
15.3009 0.247015 0.213613
15.908 1.01152 -1.04894
14.7708 0.251478 0.0195597
14.8483 0.00378263 -2.63957
15.0067 0.502057 -0.829299
15.1678 -0.929435 0.169879
15.4362 -1.90742 -2.07632
15.7713 -0.600266 1.03172
15.3218 0.45473 0.810995
14.6661 0.869166 1.04306
15.1134 -1.09849 -0.99735
14.767 0.113286 -0.252579
15.7389 0.76778 -0.852007
15.0931 -0.0281279 1.45888
15.974 -1.66839 -2.20524
15.2682 -1.70997 -0.898037
14.8589 -2.1764 -0.999144
15.2194 -0.0715051 -0.820822
15.6152 -1.37109 -1.17005
14.8346 0.567357 -0.0216081
14.9143 0.760144 -1.63057
15.1968 0.669272 3.09322
15.1 0.272374 -0.588827
15.2401 -0.957408 -1.70572
14.6028 -0.425013 -1.07248
15.0824 0.641173 -0.119432
15.518 0.746571 0.631695
15.622 -0.0523551 -0.113457
15.3037 1.0463 0.9661
15.4943 1.07516 2.58997
15.1423 1.05188 0.662006
15.496 2.19491 0.176541
15.6737 1.3659 2.00142
15.6104 -1.11607 -0.261735
15.9352 1.9322 -1.0206
15.7879 1.02487 1.66498
14.7401 1.23897 0.150668
16.18 2.04471 -0.278602
15.2922 0.786466 0.811952
16.263 2.23543 -0.109717
15.2564 0.471172 0.767386
14.9041 0.28498 -0.213053
14.8006 -1.99845 2.46136
15.5372 -0.158441 -1.64666
15.5189 0.605478 0.781527
15.2222 -0.478532 -0.183809
15.4832 -1.47074 0.825281
14.9829 -1.55901 -0.368839
14.8356 0.51208 -0.0525107
14.7815 -0.103962 -0.545957
15.8716 0.805444 -0.48493
14.9713 -0.145151 1.71169
15.5203 -0.786127 -0.0483746
15.1607 -0.600774 1.53283
15.295 1.43798 0.238101
15.0039 0.756742 -0.170875
14.9284 -0.551216 0.449154
15.1554 -0.507041 0.993439
16.5641 0.220546 -0.569152
15.0444 -1.02435 -0.339074
15.0557 0.338753 2.54523
15.5923 1.39857 -0.00321315
14.6629 -1.1699 -1.48215
15.1044 1.09489 0.219214
15.9679 1.93628 -0.612996
15.5583 0.329154 -2.04981
15.3794 1.45277 -1.7658
15.2918 -0.288466 -1.7041
15.5633 -0.231561 0.285442
15.6769 0.198711 -1.6352
15.4196 0.463823 0.335161
15.2248 -0.213689 0.307778
15.3093 -2.6205 0.427398
15.7972 0.278158 -0.613958
15.5379 0.513101 1.31256
15.9868 1.10148 0.178448
15.5294 0.911728 1.42351
15.6377 -1.23361 -1.16902
15.0149 0.81173 0.406469
15.8356 -1.66749 -0.14819
15.0175 0.707205 0.117641
16.08 1.4589 -0.952502
14.9575 -0.459721 0.430634
15.2699 0.0764207 -2.37743
15.1916 0.155749 0.146842
15.0622 1.28378 -0.0243601
15.2782 1.09378 -0.955682
15.4448 1.12835 1.80549
16.0932 1.58502 -1.45024
15.5262 0.702443 0.427248
14.8885 0.814754 -1.53901
15.2046 -0.326776 -1.62825
15.5029 0.159911 0.397715
15.1712 0.119158 1.72719
15.1667 -0.809957 -1.55432
15.5069 0.595708 -0.511485


==> latex_data/vae/fashionmnist/pca/new/pos_jbda_neg-seed.txt <==
15.5368 0.395281 1.75092
15.662 0.0485502 -2.15755
15.1862 -0.773973 -2.27535
14.9789 -1.4767 1.03215
15.8191 1.61416 2.007
15.6198 -2.11532 1.19467
15.457 -2.49481 -0.436925
14.7931 -1.30238 1.0306
15.5132 -0.94697 0.967325
15.4266 -0.472429 1.58806
15.6329 -0.901381 -1.63332
15.6212 0.92346 0.527492
15.2026 -0.374935 0.432651
15.9642 2.385 1.35755
15.6652 0.405729 0.135924
15.1111 -0.204669 -1.30626
15.2317 0.275402 1.76571
15.6346 1.21059 -1.5791
14.96 -0.201052 -0.571075
15.7712 -0.439756 0.0249487
14.9086 -2.07084 -1.78763
15.6087 -0.717576 0.680411
14.9373 -0.6657 0.466444
15.264 -0.572475 -1.86385
16.1015 1.18105 -0.904283
15.6791 0.00380733 -0.301822
15.959 -1.12043 2.20038
14.9794 -1.22654 1.73825
14.9783 -0.493318 0.0904584
15.0463 0.140677 -0.960238
14.7509 -0.919042 -0.388784
15.9379 -0.183398 -1.65868
15.0085 -1.50121 -0.575593
15.0937 -1.14275 0.794256
15.9323 -1.41404 0.249514
15.2514 1.2295 -0.687783
15.2841 -0.541692 -0.167542
15.2139 1.48861 -1.90844
15.062 -0.298972 -0.0909145
15.5361 -0.732675 0.28968
15.5709 1.16038 -0.931864
9.32668 0.022024 -0.964237
15.2999 0.196793 0.211345
14.684 -0.794274 0.508326
16.2489 -0.431805 0.103719
16.1274 1.40677 -0.127914
15.8729 1.68382 -0.743397
14.8485 -0.596413 -2.11073
15.2493 -0.827783 0.881625
15.7086 0.208046 2.16739
14.8648 -1.64848 -1.41103
15.8513 -1.3276 -1.29514
15.2594 -1.18396 -0.042455
15.9833 0.635889 1.09245
15.2348 -1.72738 -0.700827
15.7657 1.14036 -0.50307
15.988 -0.693645 -1.10739
15.22 -1.55652 1.30275
14.9055 0.576066 -0.0569339
15.0905 1.02834 0.5965
14.9364 0.177701 0.0881213
14.2436 -2.32306 -0.0827745
15.1863 -2.13946 -0.477085
14.3808 -1.0224 1.38996
15.1816 0.348908 0.517959
15.4142 -0.834 0.30819
14.8589 -0.888146 -1.22746
15.834 -0.698338 -1.05875
15.3809 -0.412748 -0.777145
15.778 -0.676093 -0.324503
15.3536 1.19382 0.275157
14.7313 -1.6667 -2.45844
15.6772 -3.05689 -0.822475
14.8421 -2.23163 1.09596
15.4344 -2.41477 -0.86983
14.8387 0.119403 2.11044
15.3528 -0.708477 -0.00681082
15.8283 -2.63565 -1.47358
16.2763 -0.389694 0.469147
14.8329 -1.16311 -0.357203
14.8961 0.81903 -0.192555
15.0577 -1.07057 -1.68727
15.1051 1.02151 0.530355
14.8937 -0.751536 0.3493
15.1464 -0.542248 0.535396
15.247 0.19988 -1.63216
15.0756 -1.26528 1.37269
15.3123 1.26733 -1.35056
15.2779 -0.0369956 0.867828
15.4728 -0.325548 -1.54756
15.841 -0.493324 -2.5711
15.0159 0.721922 -0.423037
13.5089 -2.36745 -0.635707
15.645 -1.82137 -0.949416
15.1026 -2.66319 -0.479858
15.4117 -0.427078 -1.99746
15.4473 2.86129 -1.33416
14.845 -0.218591 -1.43516
15.5949 -1.51794 1.15634
15.564 0.389062 -0.900728
13.3715 -2.71664 -1.27749
15.4056 -1.59608 0.870239
15.0976 -1.50765 2.80327
15.0639 -1.95807 0.406377
14.7816 -1.79152 0.503772
15.2775 0.467462 0.233547
15.4964 -2.33821 -0.686892
14.8322 -0.469125 0.0647117
15.0132 -1.4943 1.70917
14.9734 1.48874 -2.44472
15.4956 -0.800634 0.569911
15.1322 -1.6486 1.82556
14.8751 0.581674 -0.372753
15.3115 -0.862267 0.954218
15.0201 -1.98128 -1.86567
15.1083 -0.186367 0.384929
13.6684 -2.33976 0.461918
15.5133 -0.337398 -0.192949
15.5698 -0.446018 -2.00305
15.9838 1.60134 -0.720099
15.4513 1.7218 -0.806064
15.3717 -0.597296 0.229109
14.6248 -1.3484 -2.53068
15.3426 0.671043 -0.106381
14.9142 -1.42304 -2.07947
15.4047 -0.380363 -1.6436
15.2986 0.688889 -0.445914
15.6339 1.13154 -0.486126
15.5342 1.85596 0.203464
15.5005 -0.488917 1.27326
14.5369 -0.900238 0.243234
14.8845 0.491755 0.118836
15.8889 -1.64082 -0.579177
15.6411 -1.29062 -1.57092
15.5392 -2.06147 -0.819217
15.167 -0.514443 0.123771
14.8678 0.10949 0.525686
15.2426 0.708987 -1.02639
15.7392 -0.592955 -1.94692
16.0599 -0.187158 0.685126
14.9671 0.0411876 -0.59661
13.745 -0.979449 -1.57569
14.5987 -2.36649 1.07048
15.6204 -2.76569 -0.566053
16.1757 -0.547289 0.663249
14.9706 -1.07392 1.47826
15.1714 -1.00878 1.10065
14.8749 -1.23 0.664495
14.7234 0.29885 0.377685
14.9734 0.0740207 -0.100724


==> latex_data/vae/fashionmnist/pca/new/pos_uniform_neg-neg.txt <==
-8.98718 2.0093 0.256123
-9.08372 3.46636 0.27877
-9.49091 1.7975 0.673671
-9.81933 1.30894 2.24676
-9.28896 1.31484 1.23875
-9.12938 0.47642 -0.0913577
-9.62606 2.11096 0.421493
-9.05488 1.7719 -2.14209
-9.34034 0.472598 0.937606
-9.11974 3.02959 -0.31918
-8.81196 2.31767 -0.691766
-9.1051 1.79972 -0.0811006
-9.06802 2.96713 1.77043
-9.60448 0.190955 1.77128
-9.24464 1.93891 -1.04857
-9.41054 1.21818 0.994757
-9.01666 1.65891 -2.35161
-8.83583 2.72644 -0.103501
-9.07453 2.91052 -0.26941
-9.48606 1.21258 0.32984
-9.28982 1.96597 -1.2488
-9.18176 2.57122 0.937055
-9.13491 3.06004 -1.71755
-9.06005 0.875428 -0.308461
-8.98699 2.10931 2.00748
-9.2695 2.62989 -0.0695099
-9.21424 2.12869 0.17158
-9.14343 2.35758 -1.30299
-9.31528 0.778987 1.56938
-8.7702 1.46813 -0.576316
-9.21667 2.47154 2.4168
-9.06981 1.2312 -2.44359
-9.39189 1.11199 2.83956
-9.05838 1.79972 2.0645
-8.90739 2.44066 -1.27527
-9.16387 2.64648 0.248705
-9.33744 0.853107 0.56341
-9.02638 0.803423 -0.0606273
-8.98503 2.54633 0.109838
-8.95491 3.3358 0.635397
-8.98304 2.43342 -0.832939
-9.18972 1.48008 -2.66385
-8.90378 3.29542 0.691031
-9.00296 2.13626 -1.00934
-9.45862 2.71645 0.40023
-9.168 1.44457 0.355653
-9.21942 2.28838 -0.158487
-9.13454 1.31446 -0.789142
-9.32241 1.10478 1.07
-9.08739 -0.236308 0.255708
-9.23994 0.869091 -0.423908
-8.75745 2.55046 -0.904324
-9.50432 1.43912 -0.465965
-9.19002 0.617194 -1.20068
-9.6518 2.40144 1.35858
-9.40925 3.23627 -0.547164
-9.78347 2.05462 0.666178
-9.78281 -0.889546 0.424045
-9.14128 1.12886 -1.76637
-9.29829 1.95571 0.138773
-9.32792 1.79843 0.741691
-9.45294 1.18747 0.951641
-9.09058 3.38086 0.0445702
-9.50259 2.06845 0.939737
-9.39095 0.543201 1.72224
-9.29079 2.59449 1.67743
-8.90404 1.95181 -0.306865
-9.50517 0.276031 0.0326509
-9.73779 1.15508 2.62246
-9.35779 0.859697 0.798567
-9.72562 2.26192 1.32901
-9.24819 1.60305 -0.335509
-9.6532 1.13014 1.78868
-8.98323 1.32131 0.741216
-9.74136 2.37073 0.924688
-9.417 2.27045 0.61145
-9.66212 1.98592 1.13098
-9.07942 1.69163 -0.646972
-9.15055 0.256948 1.89427
-9.38216 1.04852 1.15224
-9.26037 0.986292 0.367222
-9.17725 1.12213 -0.5298
-9.55805 2.26037 2.21949
-9.23256 0.923725 -0.760927
-9.04941 1.76874 -1.83304
-8.95157 0.82656 0.672661
-9.017 2.23219 -0.700275
-9.46282 2.01715 0.20086
-9.25912 0.500048 0.329088
-9.08765 0.0360904 1.67762
-9.29744 0.586271 0.774834
-9.04677 2.94485 -1.92446
-9.42716 0.422112 -2.10194
-8.8469 2.75285 -0.879018
-9.53333 1.99252 0.335111
-9.21467 2.70799 -0.450495
-9.185 2.50488 1.05268
-9.60483 2.07275 1.31133
-9.40451 1.80906 -0.0571905
-9.51103 2.93725 1.17425
-9.11312 0.994174 -1.85739
-9.48051 2.51615 0.50275
-9.61446 2.54546 0.766846
-9.55356 0.750604 1.84558
-9.29261 -0.0293364 0.585147
-9.06375 1.53301 0.428863
-9.39499 1.32716 0.0243744
-8.89878 1.0926 -1.71609
-9.23975 0.444809 -0.704701
-9.50227 2.06769 0.261359
-9.42882 1.43426 0.667077
-9.65424 0.826998 0.635281
-9.05044 2.46618 -1.68181
-9.20855 2.77272 2.45674
-9.61174 1.20126 1.97373
-8.86836 1.74481 -1.01651
-9.43596 2.2438 0.781858
-9.14783 0.608983 -0.801784
-8.87323 1.82014 -0.697776
-9.1182 0.905451 -0.74706
-9.56482 3.58618 -0.05988
-9.59109 3.03109 1.7546
-9.30546 2.31644 0.0917465
-9.4742 2.53804 0.459045
-9.2851 1.78649 0.218489
-9.05279 1.93333 -1.54147
-9.82219 0.920465 2.66005
-9.1335 1.03335 -1.68957
-8.95768 1.51623 -2.14224
-9.40125 1.94498 0.952885
-9.21118 3.50297 -0.29019
-9.30069 2.3089 1.92094
-9.26492 1.51424 1.87998
-9.21484 4.25707 -1.1249
-9.32455 1.84338 0.873143
-9.04941 2.57558 1.50468
-9.36534 1.48905 -1.65025
-8.55179 2.01829 -1.49954
-9.74567 2.65182 2.37007
-9.27671 1.53028 0.317348
-8.86946 2.83004 -0.499909
-9.32502 1.35662 0.0773868
-9.50513 1.85536 2.19568
-8.60213 0.692467 0.372616
-8.70543 1.42074 3.10708
-8.99458 0.838459 -1.32197
-9.32209 3.32244 -0.059608
-9.07736 1.22467 -0.839769
-8.91051 2.60685 -1.47305
-9.50813 0.665163 0.197988
-9.08551 0.940132 -1.11501
-9.11989 1.97019 0.478096
-9.36658 1.85327 1.70171
-9.11571 0.674172 -2.18424
-9.08059 2.98241 -0.0452005
-9.5231 2.96495 1.42401
-10.0873 0.647351 2.29933
-9.45216 1.05727 0.0419095
-8.8892 1.78071 -0.96479
-9.55517 0.886326 0.320277
-8.82967 1.15982 -1.48865
-9.26432 3.01394 -0.108768
-9.38756 0.209948 1.3955
-8.95013 2.26753 -1.85483
-9.16549 2.02646 -0.855389
-9.68794 3.36802 0.500635
-9.11379 2.88087 -0.248266
-8.86735 1.60737 -0.12645
-9.5369 1.98595 2.05078
-8.98753 0.999599 2.21919
-8.90482 2.96588 -2.55085
-9.09671 2.86256 -0.235435
-9.1618 1.34147 2.47026
-8.96588 0.762503 -2.08848
-9.31093 3.69731 -1.02593
-9.04632 1.09603 2.0096
-8.99922 2.80655 -1.0373
-9.35337 2.76312 0.313018
-9.2826 1.40982 -0.394653
-9.49706 2.06291 0.180837
-9.16836 1.94784 -0.11949
-9.10854 2.0423 -1.6386
-8.52271 1.02305 -0.653214
-8.99621 1.24749 -1.06177
-9.33966 1.48845 0.34466
-8.78062 3.8118 -1.16257
-8.9902 3.73196 -1.96607
-9.21837 2.2328 1.30913
-9.54759 0.27745 -0.0178764
-8.96809 1.7066 -0.986285
-9.49814 2.63759 -0.056661
-9.09482 2.38582 0.474833
-9.13113 1.67447 -0.391586
-9.44094 1.3845 0.164778
-9.58441 1.37549 2.16181
-9.29712 1.66208 1.06541
-9.08089 2.85512 -0.0818159
-9.50702 -0.0640562 1.53424
-9.23143 0.977741 -2.38547
-9.53707 1.64681 1.3851
-9.54133 0.525066 0.693275
-9.26804 2.40646 1.0697
-8.90906 1.41522 1.66492
-9.12955 1.04346 0.947318
-9.11711 3.65251 -1.77433
-8.97336 1.24492 1.6179
-9.06216 0.90183 -0.0468307
-9.0183 0.510625 -0.404773
-9.02096 1.84583 -0.928928
-9.05846 0.45771 -1.39778
-9.196 1.92169 -0.983593
-9.03264 2.74406 -1.62701
-8.9948 1.43349 -0.39495
-9.18391 0.090702 -1.3845
-9.42702 0.85961 0.739235
-9.22927 0.420615 -0.275188
-9.33782 3.46975 -0.96353
-8.57452 3.06701 -0.972863
-9.40623 0.49656 0.958242
-9.23844 0.289229 2.40329
-8.82635 1.08044 -0.311367
-8.92692 3.3169 -0.104693
-9.41213 2.43445 2.02759
-9.00378 1.62654 1.45891
-9.79526 0.101045 1.34647
-9.24586 1.84929 -0.118179
-9.11017 2.032 -4.3216e-05
-9.2797 1.68116 1.16138
-9.37919 2.14296 0.0869767
-9.52471 2.93996 1.25612
-9.20055 3.74743 -0.155947
-8.89767 1.83279 -1.23185
-8.79627 1.7175 -0.6969
-9.03475 2.39818 -0.685635
-9.45115 0.290634 0.108368
-9.71536 0.584755 0.180542
-9.52921 2.10259 1.42071
-9.47964 2.54415 -0.0228184
-8.97518 2.7589 -0.647434
-9.39915 1.75225 2.04984
-9.73188 2.26495 1.58617
-9.05273 2.05875 -1.78449
-9.49937 0.543743 1.19428
-9.10361 0.523129 0.980235
-9.26215 1.61323 1.03083
-8.91521 2.03568 -0.131934
-9.09427 0.830053 -0.0389832
-8.82044 3.14362 -1.20775
-9.22773 2.04982 -0.595107
-9.14316 0.981039 0.124457
-9.26516 1.96537 1.4337
-8.95057 1.6956 0.0226774
-9.13002 1.19825 -0.246351
-8.94112 3.36826 -1.71215
-8.5639 1.39803 -1.0687
-8.94098 0.946582 -0.117911
-8.52004 0.738541 1.71813
-8.84923 1.64618 -0.987016
-9.0735 1.19638 -1.25889
-9.11133 0.612265 -1.58816
-9.22159 1.23547 -0.80058
-9.24581 1.71264 -1.71647
-8.85164 0.871073 2.28479
-9.2156 1.1911 -0.898182
-8.6095 3.02224 -1.07393
-9.48238 0.823309 1.70972
-9.39669 2.7136 1.00377
-9.34978 1.27171 -1.4272
-9.52515 2.9755 -0.318414
-9.52069 2.80032 0.0639838
-8.93056 3.1703 1.3915
-9.19431 1.94628 -1.13163
-9.30804 1.54843 -1.65485
-9.21288 2.97686 -0.734035
-9.24626 3.80014 -0.0408938
-9.19676 0.779332 -1.72049
-8.82176 1.4057 0.000818987
-9.24861 2.60196 0.899558
-9.18391 1.06105 -1.53737
-9.54334 0.512641 0.815384
-9.56257 0.870162 0.238981
-9.11526 1.7851 -1.4611
-9.18594 1.65711 -2.77833
-9.33846 0.907435 -2.25122
-9.54904 0.552759 0.248726
-9.26781 2.37668 0.419123
-9.05688 1.83491 -0.888829
-9.12186 1.57897 0.606911
-9.53009 0.372095 2.29306
-9.56543 2.07189 0.0634317
-9.24416 1.14327 -1.96156
-9.55013 2.02522 1.67447
-9.46541 2.13143 1.749
-9.46548 1.32675 0.247201
-9.50098 3.17018 -0.573586
-9.3062 1.79448 -0.203595
-9.42398 2.85249 0.139414
-9.61036 3.69152 1.59021
-8.86206 1.59517 2.61335
-9.56804 1.44782 1.75881
-9.28722 0.705629 0.134536
-9.67276 2.4464 0.615857
-9.01577 2.25104 0.234312
-8.56122 1.77193 -0.420105
-9.33594 0.917238 1.04967
-9.22362 0.74144 -2.73347
-9.4401 3.40803 0.998859
-9.14604 2.25353 -0.92754
-8.50185 1.22276 0.287868
-9.18441 2.46645 0.443755
-9.07893 2.8424 -0.0289718
-9.53405 1.27549 1.41595
-9.86604 2.01242 2.27513
-8.86082 1.83272 -1.35636
-9.11116 2.97896 -1.29811
-9.1715 2.47068 -0.550754
-9.5034 0.778806 0.730759
-9.20683 1.85042 -2.35463
-9.24868 3.08641 -1.25777
-9.0867 2.04288 -1.35015
-9.15139 2.43328 0.460907
-8.78565 1.37478 -0.140169
-9.4644 2.88686 1.75404
-9.03361 0.0687563 -0.49505
-9.42772 1.31915 -0.841985
-9.13133 1.39304 0.330394
-9.05222 3.0204 -0.69177
-9.00908 2.68326 -1.40008
-9.15521 1.49602 2.55359
-9.22315 0.804143 -0.247488
-9.53135 1.32124 0.672954
-9.21513 1.77721 -1.24437
-9.77468 1.6836 1.50663
-8.713 1.49665 -1.03853
-9.34739 2.71975 -1.11877
-8.85157 1.30126 -1.78786
-8.97279 2.42657 -0.00560359
-9.24842 3.52885 -0.324825
-9.20357 1.15683 -2.08244
-9.55773 3.213 1.37638
-9.57701 1.87496 1.32828
-9.67167 1.88174 1.79026
-9.43609 1.35343 1.66206
-9.87113 2.08629 0.715574
-9.36273 1.38312 -0.406617
-9.38431 0.426734 1.38304
-8.92067 0.937615 -0.209043
-9.53776 0.0182953 2.02059
-8.84632 3.67568 -0.399119
-9.07142 1.36666 -0.0284058
-9.19919 1.70736 -0.987291
-9.44017 2.44896 1.38891
-9.66255 1.33139 1.63093
-9.24861 2.18436 0.585552
-9.02463 2.96509 -0.196374
-9.99765 1.82663 2.03636
-9.30058 1.32236 0.640269
-9.03128 1.58797 -1.36218
-9.31561 2.89316 0.514838
-9.3455 0.761889 -0.392507
-9.32318 2.80797 -1.69645
-9.47101 2.36245 -0.289207
-8.5438 2.9896 -1.19036
-9.23327 2.42589 -0.750325
-9.04813 0.555677 -0.245501
-9.1092 2.54633 0.200844
-9.09517 2.62059 1.38992
-9.53816 0.33402 2.19207
-9.70029 1.49688 1.60017
-8.95908 2.76306 -1.1168
-9.00021 0.478985 -2.26591
-9.35453 0.186653 -1.1426
-9.09862 0.134552 2.06797
-9.45238 0.353726 -1.08886
-9.69554 0.345811 0.158537
-9.24178 1.19447 1.48235
-9.71615 1.68301 0.619314
-9.57186 0.256324 1.99766
-9.06352 1.89436 -0.447254
-8.36773 2.65773 -0.877967
-9.12857 0.678911 0.913759
-9.37638 2.92573 1.01748
-8.81894 2.94489 0.00108042
-9.50854 2.11102 1.43222
-8.9813 2.02463 -1.88942
-9.41145 1.55042 -0.252927
-9.67714 1.70847 1.17047
-9.48997 1.3148 -0.129397
-9.32066 0.622874 -0.909019
-9.44385 2.5576 1.37538
-8.27716 3.38466 -1.69304
-9.2384 0.846579 1.32526
-9.11687 2.59125 -1.04411
-9.57875 -0.688801 -0.352837
-9.25168 0.016797 0.0997602
-9.84497 1.6334 1.33615
-9.13997 2.11434 0.904843
-9.15754 2.25475 0.0543115
-8.66837 2.06666 -0.0753694
-9.45086 1.34821 -0.10925
-9.26382 1.59847 -1.96263
-9.20186 -0.0551491 2.14148
-9.53733 1.42387 1.70601
-9.37472 0.993478 1.61515
-9.2148 0.939137 -0.396703
-9.19845 2.41984 1.42222
-8.58753 2.59815 -0.367694
-8.91368 1.46426 -0.857518
-9.11786 1.85509 -2.14791
-9.05892 0.477116 -3.18941
-9.53641 2.02081 2.35103
-9.60656 1.69195 0.281189
-9.65197 0.7476 0.700017
-8.94732 1.36553 -0.935657
-9.26683 0.265913 -0.196678
-9.06139 1.31661 -1.48732
-9.3543 2.62805 -0.389122
-9.27283 1.96454 0.62021
-9.01324 1.93637 -0.576254
-8.98803 3.90765 -1.22282
-9.56419 2.33151 0.733232
-8.61259 2.84488 0.249385
-8.81564 1.14017 -1.0947
-9.72096 0.0602363 1.04833
-9.33602 1.49351 -0.0722642
-8.68943 0.776919 -1.1739
-9.1569 1.40364 1.26457
-9.55512 0.935751 2.06666
-9.61182 1.79553 1.86617
-8.96534 0.886335 -1.25895
-9.32167 2.67077 -0.369392
-9.78267 1.67577 1.76827
-9.67782 2.82227 0.497948
-9.0299 0.849384 -0.742667
-9.1487 1.67617 -2.24432
-9.17954 1.4686 0.389116
-9.35915 1.33613 1.62862
-9.42312 2.04288 0.211997
-9.63409 1.9134 2.00299
-9.38974 0.792521 1.09077
-9.45134 2.75974 0.537496
-9.08982 3.02108 -1.18578
-9.02254 2.21979 -1.99989
-9.216 -0.824488 2.22033
-9.56324 1.10773 2.22927
-9.24397 2.34416 -0.826873
-9.48565 2.29689 1.68304
-9.03973 1.6216 -0.578178
-9.5943 2.07012 2.1026
-9.17554 1.97911 0.873142
-9.17727 0.695963 -1.71202
-9.13011 2.50666 -0.788232
-9.27479 0.670486 0.567408
-9.05338 0.533972 -0.524413
-9.53878 2.17555 1.6052
-9.22358 1.28644 2.60161
-9.02516 1.94893 -2.04233
-9.35869 1.07708 0.568081
-9.36745 1.41968 -2.1809
-9.32804 2.43101 1.83789
-9.36044 2.27903 2.32431
-9.29587 1.75461 0.0873084
-9.36705 1.53023 -0.774423
-9.25452 2.08015 -1.44024
-9.12544 2.65322 -1.2164
-9.08124 2.97141 0.282389
-9.77445 2.44488 0.391938
-9.52882 -0.198774 1.92913
-9.25058 1.14342 0.549242
-9.50658 1.00814 0.654202
-9.31957 3.13218 -0.801627
-9.16464 1.54405 -1.52887
-8.69104 3.5936 -0.726078
-9.22449 0.57183 1.97255
-9.57283 1.45532 0.788709
-9.13562 1.96413 0.416095
-9.66908 2.19737 1.5655
-9.32834 1.34301 0.85506
-9.07539 4.05894 -0.926732
-9.54596 0.320822 1.09162
-9.3811 2.82263 1.7991
-9.045 2.01583 1.39709
-8.73508 2.99023 -0.117678
-9.09896 0.945285 -0.849862
-9.49952 1.374 1.24918
-9.17337 2.2172 -0.881488
-9.43915 3.11094 0.227568
-8.99608 2.47776 -2.01118
-9.17373 2.10396 -1.29598
-9.08219 2.50298 -0.5318
-9.19385 2.61357 -0.284877
-8.78748 0.462866 0.522442
-9.53122 2.18579 1.58659
-8.9101 2.3825 -1.92182
-8.97801 1.94098 -1.43507
-9.06007 0.870073 -1.98967
-9.08397 2.23775 -0.932209
-9.63923 0.751477 0.163475
-9.08784 1.67267 2.29033
-9.19271 3.19473 -1.07662
-9.20619 0.665044 0.574491
-8.98595 2.45326 -1.57346
-9.24541 2.3337 -1.00012
-9.19028 1.80083 -2.63481
-8.76413 1.42988 -0.0591157
-8.88291 2.9105 0.680677
-8.92842 0.512138 -2.37665
-9.09041 2.95341 -0.116042
-9.31601 2.75319 -1.44933
-9.05769 1.66489 0.308321
-9.56489 1.37809 0.456405
-9.07929 2.90836 -0.315272
-9.18417 1.14352 -0.153355
-8.85356 2.74415 1.84107
-9.11004 2.06084 -0.708764
-8.79475 0.765322 -0.672422
-9.1767 3.01318 -0.328616
-9.15386 3.28423 -1.45705
-8.99009 0.981658 -0.308785
-9.43669 1.96474 0.298193
-9.41339 0.619968 0.139596
-9.35794 0.0809479 0.0971599
-9.28861 1.66807 -1.3344
-9.02065 2.50924 0.51528
-9.02458 2.4948 -0.890096
-9.30144 1.55093 -2.38685
-9.33135 2.69137 0.218371
-9.3388 3.48318 -0.288357
-9.41658 0.830587 0.706535
-8.98569 2.81301 -1.76526
-8.90575 1.22632 -0.838391
-9.16124 2.14904 0.244852
-9.93265 1.31326 1.347
-9.12301 1.56074 -1.4929
-9.04064 0.910863 0.636625
-9.35966 2.49971 0.505509
-9.96935 0.743885 0.237977
-9.12254 1.00961 0.185946
-9.3101 3.54538 -0.920978
-8.99606 2.6271 -0.71204
-8.86612 1.41967 -0.255889
-7.79032 4.04545 -0.0804156
-9.48863 1.55215 -1.38563
-9.15128 1.50239 -1.28149
-9.30821 0.933992 -1.46415
-9.48855 1.84615 2.0619
-9.24441 2.03174 -0.925335
-9.52813 2.55655 0.378386
-9.31019 3.41323 -0.165669
-9.18497 1.66417 -1.82758
-9.46861 2.76359 -1.03205
-9.74883 0.588518 1.22484
-9.59973 2.42694 0.97294
-8.45253 2.27018 1.69879
-9.30823 3.19296 1.32686
-9.15877 1.93754 -0.773703
-9.27898 2.51497 -0.349433
-9.59821 2.55701 0.575388
-8.84257 2.44068 -0.300192
-9.68118 1.86906 2.30566
-9.03215 2.3019 -2.41295
-8.95753 2.97822 -1.78998
-9.45283 0.691649 0.7549
-9.15974 1.34232 0.0470197
-8.04518 2.87578 0.445554
-9.08897 -0.19733 2.54857
-9.82978 0.46158 1.98887
-8.80601 2.89151 -1.43509
-9.15597 3.03079 -0.61416
-9.14711 0.45473 -0.386516
-9.61754 0.614219 0.468879
-9.11124 1.21842 -1.62619
-9.02828 1.27003 -1.58043
-9.05861 0.742376 -0.0370063
-8.94322 2.10394 -2.40759
-9.62399 0.85781 1.17613
-9.12792 2.82913 1.41968
-9.17617 1.03155 -2.49469
-9.16301 1.90415 1.89362
-9.34993 0.912714 2.03661
-9.25259 0.772394 1.38695
-9.16209 1.78475 -0.303297
-8.85571 3.09311 -0.301715
-9.23701 1.12072 0.805348
-8.75317 2.33632 -0.696682
-9.24006 2.38304 0.0859875
-8.83057 1.13006 1.74955
-8.79237 0.614139 -0.8228
-9.34034 1.12272 -0.836054
-8.92214 2.84095 -1.59181
-9.34994 3.18583 -0.413527
-9.42591 1.51096 1.1043
-9.30162 3.03249 -0.0847332
-9.39108 2.51332 -1.74891
-9.22237 2.32504 1.87553
-9.01456 3.18994 -1.77195
-8.80899 2.18455 -1.68689
-8.95343 1.20051 -1.18917
-9.05979 2.6134 -1.71235
-9.79848 1.49917 1.90029
-9.37312 2.54289 -0.39578
-9.55432 1.89229 1.5062
-8.91352 0.912136 -0.114036
-9.23926 2.92837 0.956425
-8.98808 3.16133 -0.370078
-8.99128 2.7565 -0.601694
-9.12508 3.36816 1.42623
-8.46422 2.57342 -0.234672
-9.23063 -0.436149 0.453981
-8.94635 2.55122 -1.94525
-9.31478 0.613363 -0.535572
-8.99734 2.02701 -2.73303
-9.13955 2.79535 -0.770282
-9.34171 1.80837 -0.327619
-9.08542 1.8694 -0.693813
-9.66291 1.57479 0.269603
-9.18154 2.15929 0.402585
-9.02641 1.50425 -0.91942
-8.79209 2.75882 2.44705
-9.68651 1.53995 2.20046
-9.07172 1.05667 1.79767
-8.90769 2.85773 0.573558
-9.44895 1.54279 0.209939
-9.46878 3.45804 0.105067
-9.14307 2.2004 -0.663339
-8.92506 3.28809 -1.45325
-9.06879 2.09071 1.44845
-9.38855 0.74861 -0.314082
-9.6621 2.19687 -0.131472
-9.13565 0.190416 0.409123
-9.1951 0.438805 1.30914
-8.82686 1.69856 -2.74229
-8.95909 0.939901 0.545423
-9.26925 1.17261 0.644199
-9.2823 0.461291 1.47252
-9.25513 0.931858 -1.32753
-9.48417 2.19066 0.303688
-9.30704 2.21282 -0.200542
-9.5246 2.29185 0.505324
-9.35998 1.31431 -1.62284
-9.35347 1.11946 0.0438896
-9.50199 1.14633 0.834795
-9.33428 0.978366 0.276142
-9.3653 3.06894 -0.569671
-8.8678 1.52021 -1.7089
-9.42538 2.07838 0.381202
-9.18573 2.85078 -0.871749
-9.33579 2.2892 0.577623
-9.4763 1.23337 0.247299
-9.9801 1.11359 0.730032
-9.33217 3.53226 1.05999
-9.23046 0.361437 -1.324
-9.608 1.12648 0.14393
-9.72593 2.50354 1.86528
-9.68222 1.09404 0.756923
-9.44042 2.31917 2.31496
-9.03901 2.03479 2.7392
-8.7901 3.63384 0.280059
-9.45105 1.96185 0.242866
-9.10767 1.55575 -1.23729
-9.09181 3.28458 -1.32354
-10.1155 2.35496 1.42057
-9.38344 3.06142 1.45214
-8.91382 2.22938 -2.23934
-9.01149 2.37753 -0.975843
-9.76309 1.3076 1.37288
-9.33871 2.78235 2.13539
-9.48409 1.95704 1.89611
-9.24239 2.16597 2.20545
-9.30553 1.60796 0.348273
-8.94682 2.90537 -0.907879
-9.31781 0.740477 -0.232496
-9.20438 0.925332 -0.355457
-9.5129 1.02999 -0.0803941
-9.29096 1.19413 0.485114
-9.56359 2.28361 -0.946353
-9.26069 2.2979 0.318874
-9.01465 2.84732 -1.09971
-8.84112 1.95111 -1.37115
-9.39115 3.29136 0.174345
-9.64779 1.18913 -0.165062
-9.28557 2.63156 -0.138775
-9.06991 3.23554 -0.848934
-9.31095 0.922783 0.538795
-9.33537 1.44726 0.453352
-9.44862 2.17801 0.454707
-9.28823 2.32992 0.115352
-8.90152 2.02179 0.259631
-9.05386 3.32131 -0.822999
-9.73662 2.13352 1.12914
-9.36089 -0.0569763 1.42456
-9.71584 2.34666 1.5071
-9.37925 2.40281 -1.87462
-9.61384 1.15753 1.32679
-9.14243 2.64244 -1.31691
-9.46829 2.02503 0.463086
-8.88913 0.435823 -0.347722
-9.50227 1.53461 2.72311
-9.00631 1.97542 -0.495779
-9.34669 2.71817 1.0592
-9.23932 1.57044 1.15251
-9.308 1.29518 -0.591798
-9.27089 3.30088 -0.478778
-9.24628 0.792659 1.04841
-9.68305 1.4115 1.33555
-8.78756 2.31793 -1.85205
-9.66695 1.59117 1.7643
-9.39448 2.08269 -1.59961
-9.08502 1.85857 -1.84451
-8.88864 3.69232 -0.0623126
-9.37382 1.60803 0.574605
-8.99675 1.61282 1.33699
-8.93612 2.90531 -0.584088
-9.11397 3.49203 -0.977988
-9.3528 1.04866 0.795612
-9.3772 2.45285 1.4254
-8.55179 3.5284 -1.7092
-9.21063 0.158762 1.82024
-9.12358 0.350033 0.335842
-9.45773 1.08236 0.302535
-9.10826 2.09697 0.934633
-9.22026 2.24312 -0.179664
-9.0575 2.26717 1.11837
-9.28248 1.5529 -0.333951
-9.29254 2.46006 1.12137
-8.59737 2.48046 0.123892
-8.96238 2.61963 -1.61204
-8.6114 3.02363 0.543783
-9.39406 1.03108 1.24503
-9.14488 2.55394 0.175538
-9.09543 1.54205 -0.0687859
-9.33624 2.62269 -1.87686
-8.90456 -0.00500924 2.59984
-9.28072 2.1454 -0.647618
-9.40664 0.946109 -2.36337
-8.78323 0.892198 -1.16457
-9.41964 2.37529 0.781874
-9.13324 3.35304 -1.26586
-9.14068 2.42328 -0.548187
-9.41282 2.3201 -0.360769
-8.87544 0.94265 -0.31395
-9.1285 1.28617 -1.18941
-9.36743 2.05175 0.538729
-9.09513 2.87889 -0.892789
-9.01118 1.82682 0.315715
-9.37191 0.791218 1.02656
-9.01457 0.246753 -0.0876823
-9.33645 0.465916 0.959582
-9.22458 1.85221 -0.511198
-9.33928 0.431373 0.137935
-9.27348 0.717936 2.1423
-9.64575 -0.321227 0.93643
-9.51638 0.78086 1.50976
-8.73151 1.56689 -0.810876
-9.1082 2.59836 -0.124698
-8.49773 1.53994 -0.840854
-8.98204 1.99716 -1.47437
-9.1714 3.07197 -0.410432
-8.97475 2.02435 -1.24713
-8.87207 0.529964 -0.0716006
-8.82696 1.81728 -1.09258
-8.96052 2.40663 -0.0923742
-9.67494 0.91527 1.12034
-9.43785 0.820745 -1.02766
-9.4789 2.94287 1.44772
-9.57758 1.67301 0.4989
-9.41819 2.56668 1.2584
-9.6773 0.544392 0.747361
-9.80169 1.92774 2.26907
-9.21347 0.321496 2.15834
-9.3721 -1.04815 1.63382
-8.94023 1.3494 1.15447
-9.22174 2.85849 -0.834357
-9.36099 0.979118 1.48068
-9.43694 -0.24278 1.48677
-9.87423 1.26268 2.40623
-8.55288 3.01604 -1.76239
-9.47275 0.970933 0.066112
-9.27025 1.32669 -0.876862
-8.92119 2.64209 -1.77376
-9.64578 2.24543 0.413047
-9.60379 1.15154 0.230924
-9.60489 1.64971 1.63724
-9.69697 1.41124 1.01333
-9.58189 0.081111 0.799408
-8.85926 2.73511 -2.14924
-9.22752 1.50597 0.33083
-9.12352 2.15922 -1.25379
-8.6437 2.12909 -0.571936
-9.29154 1.43745 0.9587
-9.14298 2.27991 -1.27931
-8.89353 1.15978 1.67124
-8.98092 1.58802 -1.49068
-9.19435 2.73956 0.0763652
-8.93203 3.4828 0.352389
-9.22744 3.08477 0.0398667
-8.97901 1.96516 -0.949249
-9.21752 1.93751 0.583477
-9.45934 2.59677 0.88895
-9.32876 2.8414 1.69305
-9.09505 2.00924 -0.905447
-9.63688 2.03965 1.7422
-8.7373 3.04169 -0.666145
-9.32436 0.0769075 0.106921
-9.11484 0.783164 2.21963
-9.29054 0.800019 0.459509
-9.41227 1.4359 -0.00704051
-9.35585 2.21798 2.19579
-8.96512 1.95354 -1.40516
-9.74712 -0.0266503 1.72033
-9.24776 2.34115 -0.122327
-8.97993 2.11127 -0.738523
-9.05411 2.01782 -1.30477
-9.17441 2.80062 -0.847308
-8.86217 2.44919 -0.819517
-8.94847 1.6399 -0.450211
-9.43203 1.7093 1.46693
-9.48323 1.29378 1.25265
-9.26519 -0.157033 -0.332372
-9.42055 1.65467 1.44175
-9.13471 2.77364 0.753441
-9.22486 0.258424 -0.22839
-9.48947 0.773537 -0.270207
-9.05176 2.27789 1.0853
-9.05942 1.46164 1.71573
-8.9125 1.47999 0.0754735
-9.31522 2.58502 0.520817
-9.12105 2.27907 0.187482
-9.5387 2.30405 0.465331
-8.98051 2.96063 -1.79906
-9.64725 1.00901 1.66354
-9.2366 0.625261 -0.253081
-9.26529 2.25527 -0.202549
-9.17735 1.48806 0.252042
-9.63695 2.3385 0.853543
-9.49419 2.45063 0.67789
-9.30109 2.36197 -0.56619
-9.03919 1.38112 0.787687
-9.20144 0.663098 1.70462
-9.00731 1.81907 -1.47283
-9.08844 3.61501 -0.361754
-9.33439 1.91601 0.13187
-9.4458 1.68516 0.141619
-9.04944 1.36827 -0.91597
-9.38865 1.15982 0.495701
-9.06028 2.98872 0.48916
-9.17373 2.75465 -1.35751
-8.77922 2.76383 -1.26462
-9.31197 2.81405 -0.381366
-9.79283 2.10703 1.62099
-9.45665 1.47497 0.484638
-9.17517 0.124968 -2.34006
-9.28515 -0.527885 1.88617
-9.04041 2.95712 -1.0519
-8.77184 3.24607 -1.0683
-9.13306 1.30898 -1.48876
-9.24935 0.974972 -2.34137
-9.37889 1.58204 -0.770554
-9.55477 3.58531 0.747381
-8.76957 3.02679 0.263144
-9.07561 2.54935 -0.390962
-9.07551 2.60349 0.469932
-8.95784 3.60425 -1.21126
-9.14569 0.373933 -0.538296
-9.05734 1.08634 -1.4227
-9.18871 1.35086 -0.313455
-9.36031 2.58369 0.542972
-9.22625 1.51967 0.430467
-9.33807 -0.11471 -0.0332892
-9.88873 0.195295 1.05218
-9.35664 0.374258 3.57354
-9.35413 1.16681 0.868874
-9.16711 2.0523 0.00222943
-9.09769 2.0235 -0.780317
-9.77275 1.87831 1.44031
-9.55031 0.987596 2.29557
-8.66533 3.90108 -1.63512
-9.30393 1.73588 0.751259
-9.17701 0.692205 -0.0850252
-7.70596 1.41007 3.36657
-9.01235 2.4414 -1.13502
-8.97078 3.36155 -0.915236
-7.90119 2.65025 2.13353
-9.3024 2.26489 -0.0807493
-9.572 3.33823 1.07991
-9.121 0.9592 -2.50222
-9.35513 1.31764 -0.125371
-9.28534 0.831247 0.528858
-9.24469 0.774381 -2.98281
-9.10453 2.02382 1.6179
-9.42407 0.671534 1.85421
-9.18116 0.985691 -0.248062
-10.0014 1.52371 0.797668
-9.60204 1.51943 0.67608
-9.40829 0.166629 1.64674
-9.35846 1.37884 0.469538
-9.16602 1.18146 -2.02234
-9.23231 1.74419 0.0495954
-9.03755 0.678058 -0.882156
-9.82766 0.580238 1.22653
-8.92669 2.33745 -2.20186
-9.5592 0.227034 0.0351399
-9.11832 1.31583 2.16512
-8.95538 1.11277 -0.920379
-8.87702 2.41201 -0.172577
-9.23035 1.22664 0.329487
-9.56132 1.34991 0.203821
-9.30653 2.49297 0.490333
-9.1808 2.21834 -0.383035
-9.60633 2.59925 1.3748
-9.75496 2.79894 1.57457
-9.36011 2.31211 0.432174
-9.28614 1.319 -0.0198765
-9.35088 2.53779 -0.797342
-9.70034 2.11463 1.19654
-8.50511 2.60284 0.479664
-8.73356 0.716445 -1.6661
-9.50318 1.09777 1.09956
-9.58353 1.19319 2.03159
-9.98361 1.70552 2.32821
-9.51713 2.08573 2.60053
-9.50926 0.467838 0.768118
-9.59901 2.18827 1.07634
-9.40438 0.806324 -0.248177
-8.96726 2.6267 -1.10715
-9.59823 1.81112 0.271273
-9.46712 2.71707 0.653206
-9.42112 2.21689 1.06376
-9.2143 2.12899 0.852746
-9.34052 0.627935 -0.143127
-9.36219 0.712485 -0.769105
-9.56425 2.10458 0.381508
-9.0094 1.46009 0.0405994
-9.10077 0.427546 -1.56178
-9.5196 3.1442 -0.769879
-8.90921 2.25227 -1.57454
-8.89163 2.44049 0.0251187
-9.73988 1.17362 0.202307
-9.14666 0.967129 -2.57098
-8.84171 0.523098 -0.860502
-9.10186 2.25495 -1.44103
-9.09155 2.70078 -2.15775
-8.77607 1.17874 0.0339046
-8.88088 2.31759 -2.56736
-9.54687 1.37872 0.312221
-8.95439 1.17658 -0.496902
-9.81783 -0.17076 1.96914
-9.42771 3.42876 0.767604
-9.22908 2.29589 0.27288
-9.45546 0.865097 1.19208
-9.20493 0.711454 1.16934
-9.6411 2.46362 2.25327
-9.43525 2.24359 0.0421412
-9.52677 1.29501 0.90782
-9.36071 3.68965 -0.72838
-9.30696 1.85594 0.679148
-9.09978 2.63636 1.21068
-9.57483 0.0134478 0.0277858
-9.34782 2.58664 -0.794413
-9.20537 1.25217 -0.0340829
-9.69156 -0.0656849 0.834707
-9.13634 0.669753 1.22233
-8.94476 3.08038 -0.086908
-9.01494 3.12536 1.8512
-9.02773 1.55867 0.678157
-9.21117 1.87142 -1.24165
-9.75595 2.06324 1.31283
-9.59842 1.85161 -0.101786
-9.23222 1.21221 -2.535
-9.17603 2.34754 -0.222786
-9.15398 0.528234 -1.714
-9.37766 1.04668 0.127729
-9.20188 0.489915 0.273412
-9.24333 2.60298 0.332088
-9.46732 2.085 0.468753
-9.33814 0.0766776 0.254751
-9.38062 -0.0626641 2.50046
-9.08237 2.31631 0.226871
-9.1577 2.46794 0.0288536
-8.98586 1.76536 -1.58897
-9.09606 1.81434 0.0851633
-9.75602 2.33002 1.09119
-9.32385 1.45344 -0.359919
-9.33395 -0.493065 1.63069
-9.22762 2.04523 -0.847817
-8.99458 3.08473 -1.74571
-9.04829 1.50513 0.951297
-9.05323 1.1369 -0.156861
-9.30548 1.77694 0.653464
-9.21451 2.09828 -0.806681
-8.96996 3.56863 -0.688301
-8.69557 1.5721 -0.791459
-8.79738 2.57549 -1.82274
-9.05511 3.30247 0.406962
-8.93516 2.45365 -1.11359
-9.33888 2.47504 1.30263
-8.92443 3.27466 0.11371
-9.21895 2.1066 0.513072
-9.46018 0.753441 0.59549
-9.27753 1.53459 -0.197701


==> latex_data/vae/fashionmnist/pca/new/pos_uniform_neg-pos.txt <==
19.0548 -0.417197 -0.146137
19.7377 -0.825007 -0.0780691
18.4934 -0.15173 0.530437
18.0818 0.118379 2.18977
18.2275 -0.693155 0.830159
18.1594 0.307792 -0.120943
18.573 0.589243 0.164389
19.1103 -0.979633 -1.71172
18.9257 -1.56137 0.752297
18.8274 1.46272 -0.834788
18.909 0.738641 -0.448767
18.9898 0.248101 -0.465523
18.2509 0.050079 1.43217
18.9727 -0.918588 1.69402
18.3904 0.81886 -1.26006
18.8822 0.20259 1.0949
19.4056 0.368859 -1.57029
18.9325 0.717374 -0.699651
18.9413 0.387713 -0.495292
18.279 0.513521 0.504127
18.7412 0.405344 -1.18442
18.633 0.457883 0.563611
19.2474 0.907711 -1.3337
18.7235 -0.10188 -0.383072
18.8695 0.743453 1.82871
18.6129 0.389411 -0.314467
18.8531 1.02893 0.0196853
19.2358 0.213836 -1.21968
18.1429 -0.922165 1.45006
19.5963 -1.14988 -0.134659
18.5122 0.852023 2.27983
18.5449 0.644728 -2.23707
19.1849 -0.872241 2.47325
18.5809 0.214 1.64021
19.1095 -0.605029 -1.83419
19.0721 -0.430992 -0.35779
18.1219 0.191164 0.887477
18.9944 -0.00685197 -0.0329382
18.8802 0.290227 -0.384268
19.3045 0.277337 0.469876
18.4395 1.18978 -0.848529
19.2897 -0.492856 -2.59333
19.1587 -0.458157 0.292284
18.9969 0.130038 -0.715762
18.5419 0.475809 -0.0382579
19.1613 -0.296594 0.241679
18.3379 -0.0534252 -0.757877
18.7617 1.20699 -0.218639
18.4687 -1.38129 0.713471
18.7698 -0.990738 0.257282
18.8583 -0.320631 -0.447985
19.4942 -0.360058 -0.673686
18.1443 0.493673 -0.656758
19.0943 0.907156 -0.474678
18.1287 -0.602314 0.702559
18.925 -0.778066 -1.61589
18.6653 -0.183843 0.479382
18.5457 0.116649 0.712529
18.7712 -0.467054 -1.29548
18.5646 -0.255351 -0.0264286
18.937 0.0274264 0.804199
19.0318 -0.643834 0.901235
18.6565 -0.173765 -0.553182
18.4388 0.319107 0.895335
18.8489 0.760054 2.16636
18.9109 -0.588814 1.16216
18.8774 0.437447 -0.193699
18.2816 1.09821 0.474398
19.201 -1.89406 2.77669
18.4881 -0.515229 0.982499
19.0203 -0.253457 1.22001
18.7368 0.459323 0.164811
18.536 -0.612847 1.49083
18.9246 -1.37458 0.41208
18.4743 -0.620634 0.601706
19.3721 0.111016 0.664906
18.4464 0.786229 0.828773
18.7424 1.55259 -0.034997
19.2248 -1.24396 1.97303
18.7546 -0.234965 1.51831
18.4129 0.371601 0.26492
18.7514 -0.917418 -0.5964
18.1011 0.599023 1.72181
18.5264 0.515411 -0.505074
18.9271 0.276624 -1.08379
18.8967 -0.749167 0.887871
19.1736 0.396867 -0.239258
18.2677 0.924666 -0.110563
18.4746 -0.450417 0.540239
18.7971 -1.24273 1.51594
18.708 0.0170762 1.00174
19.2966 1.03495 -1.99149
19.1942 0.122602 -1.45303
18.617 1.70117 -1.09909
18.5343 0.362373 -0.0828421
18.5149 0.246319 -1.38342
18.5641 0.277047 0.727522
18.9165 -1.24427 0.793229
18.5221 0.407725 -0.391248
18.7781 -0.651817 0.346432
18.9247 0.747615 -1.16352
18.6811 -0.104095 0.173973
18.3967 -0.313986 0.571463
18.1768 -0.00848719 1.63915
19.2819 0.0254392 1.31215
19.3392 0.723803 0.179638
18.4155 -0.0833187 -0.0703495
19.1671 -0.716625 -1.92064
18.7725 -1.49622 -0.484159
18.9456 -0.197336 0.134948
18.3498 -0.150487 0.177308
18.6124 0.056516 0.701815
19.4403 -0.780207 -1.97556
18.3392 0.417556 2.19353
18.2429 -2.27339 1.60763
19.2706 0.11278 -1.50461
18.6186 -0.0154456 0.356414
19.0363 0.204999 0.0862182
19.2313 -0.375495 -0.442541
18.5602 0.0249914 -0.592138
18.9335 -1.05046 -0.770886
18.1561 -0.288877 1.05811
18.9862 -0.258015 -0.36334
18.4211 0.609427 0.247921
19.0816 -0.179196 0.342959
18.6624 0.774549 -1.80206
18.7101 -1.81047 2.61979
19.2482 -0.27332 -0.77037
19.1488 0.548146 -1.70051
18.2124 1.22688 0.548816
18.9501 -0.0493624 -1.26006
18.8565 0.308835 1.79445
19.0042 -0.754799 1.79372
19.4774 -0.144537 -1.65294
18.8916 0.0965104 0.761421
18.0682 0.471482 0.889677
18.8882 0.529599 -0.953551
19.0048 -0.353119 -1.33956
18.7928 -0.429651 2.18569
19.1487 -0.10813 0.393754
18.5543 1.49631 -0.545735
18.7321 0.524825 0.380769
18.5496 1.16356 2.24424
18.5969 0.758566 0.797554
18.0831 -0.348222 2.66286
19.3428 -0.266005 -1.54748
19.0482 -0.462528 -0.631579
18.9648 0.27172 -0.264986
18.9129 0.449599 -1.91514
18.6487 0.417857 0.376218
18.8333 1.17634 -0.586045
19.3345 -0.174145 -0.0784536
18.3732 -0.21037 1.4832
19.2974 -0.503329 -1.61756
18.6233 0.966907 -0.85069
18.3489 0.417987 1.11812
18.3815 0.788411 2.26181
18.7399 0.379723 0.193856
19.3773 -0.301665 -0.475011
19.1157 0.222737 0.526291
18.5167 0.179341 -1.03055
18.9876 -0.538965 -0.758616
18.776 -0.902065 1.57272
19.5319 -0.176065 -1.58091
18.4397 0.457823 -1.07158
18.8413 -0.848978 -0.134085
19.011 0.255444 -0.173693
19.1464 0.46784 0.25654
18.4933 -0.0828026 1.80816
19.1254 -1.38205 1.96694
19.4016 0.942255 -2.3796
18.777 -0.412312 -0.729865
18.7379 0.867018 2.15273
18.7725 0.353636 -1.44796
19.2119 -0.045418 -2.00536
18.8978 -0.100716 1.8011
19.8925 -0.773901 -0.947619
18.368 -0.0601488 0.00677764
18.2864 0.0118052 -0.481808
18.6914 -0.164469 -0.1646
18.9647 0.114682 -0.409789
19.0899 0.672353 -1.11663
18.7251 -0.0618121 -0.456694
18.8508 0.508325 -0.505544
19.0587 0.103744 0.389759
18.9362 -0.0430301 -1.88013
19.5417 0.281474 -2.28239
19.3742 -0.500508 1.19114
18.2289 0.325832 0.203912
18.8046 -0.0288716 -0.595909
18.7233 0.832758 0.107264
18.5891 0.61391 0.208705
19.5182 -0.750745 -0.658047
18.6553 -0.515502 0.0394242
18.9879 -0.293977 2.0837
18.8377 -0.749513 0.750175
19.0977 0.500863 -0.0795651
18.4209 0.255291 1.57975
19.609 -0.526741 -1.47128
18.7574 -0.389527 1.14567
18.8498 -0.521302 0.808799
18.8212 -0.305711 0.671438
19.3354 -0.407549 1.53262
18.8831 0.0098831 1.17946
19.4382 0.761201 -1.78572
19.0751 -0.665695 1.37143
18.8694 0.573821 -0.0250405
19.1322 0.110129 -0.517259
19.4754 -1.24295 -0.693625
19.2172 -0.0351085 -0.39086
18.3288 -0.41513 -1.24274
19.1093 0.338932 -1.63125
19.2524 -0.263135 -0.298489
18.7965 0.431236 -0.599338
18.5049 -0.348804 0.70193
18.9393 -0.898636 -0.179225
19.3319 -1.13553 -1.77033
19.0523 0.124987 -1.23111
18.8906 -0.969692 1.05035
18.8179 -1.71833 2.24673
19.3328 -0.544153 -0.242273
19.6232 -1.24395 -0.576407
18.2899 -0.0987276 1.5342
18.0826 -0.557991 1.14189
18.3137 0.411922 1.65204
18.2241 0.852231 -0.0971788
17.9922 0.172598 -0.447092
19.048 -0.218558 0.88347
18.3509 -0.993782 -0.594464
18.3755 0.240813 0.840686
19.4097 -1.38585 -0.51883
19.0277 -0.712923 -1.43574
19.0831 -0.221854 -0.234723
18.7738 -0.382555 -0.955738
18.5047 -0.200804 0.52743
18.9336 -0.627032 0.096757
18.2134 0.392531 1.22762
18.0874 1.43372 -0.589871
19.3589 0.405078 -0.728652
19.1608 -0.925347 1.68643
18.5507 -1.0371 1.03422
19.3288 -0.534468 -1.48895
18.7414 -0.33605 1.52286
18.6618 0.308126 0.861293
18.4184 1.32856 1.09323
19.299 -0.813874 -0.0316535
18.471 0.242663 0.087338
19.6017 -0.152829 -0.973778
18.9296 0.495897 -0.672589
18.5107 0.561652 0.396893
18.8953 0.167204 1.65048
18.6764 1.04937 -0.16061
18.1926 0.332116 -0.214076
19.4149 0.085599 -2.15992
19.8876 -1.75402 -0.658423
19.2529 -0.236965 -0.171133
18.5533 -0.316102 1.5596
19.9038 -1.3374 -0.756009
18.6099 -0.452162 -1.25009
19.1508 -0.36865 -0.869951
18.5863 0.541178 -0.744162
18.408 0.325722 -2.23309
18.8789 0.765532 2.26983
19.1845 -0.824122 -0.488442
19.6 -0.443699 -1.11605
18.508 0.0813999 1.46793
18.5155 0.471916 0.763319
19.0216 0.454463 -0.513572
18.801 -0.205104 -0.87623
18.252 0.73808 -0.487239
19.0668 0.428595 1.205
18.5005 -0.263623 -1.10059
18.5525 0.266457 -2.21943
18.7479 2.01167 -0.632591
19.3337 0.410255 -0.654757
18.8843 0.877714 -0.760696
19.3293 -0.0791519 -0.181918
18.5931 0.919594 0.603679
19.1102 -0.100805 -0.880205
18.5519 -0.205623 1.03458
18.1669 -0.476484 0.175628
18.5401 -1.10576 -1.58136
19.2765 0.844986 -2.33878
19.0279 -0.46227 -2.27885
18.5384 -0.0607627 0.368579
18.894 0.384379 0.35681
19.053 -0.42267 -0.358015
19.0446 0.296234 0.604886
19.3555 0.0291506 2.65279
18.9759 -0.0864904 -0.187719
19.0526 0.694126 -1.76714
18.5365 -0.552054 1.45911
18.5699 0.941914 1.88469
18.4198 -0.78368 0.341752
19.4327 -0.46525 -0.706374
18.5206 -1.01575 -0.613129
18.8065 -0.205356 -0.401249
19.2016 -0.6123 0.975075
18.3848 0.113018 2.09711
18.3014 -1.20051 1.33629
18.8584 0.689403 0.221985
18.5056 -0.136286 0.562286
18.5667 0.923768 -0.108352
18.7361 1.44432 -0.535881
18.5279 -0.731968 1.01818
19.2951 0.425116 -1.81302
19.0061 -0.168444 0.561181
18.4617 0.145304 -1.25119
19.3292 -0.613186 0.152383
19.3919 -0.267953 0.429599
18.5097 1.20149 -0.370974
18.276 0.859626 1.32059
18.4925 0.424076 2.23204
18.326 2.31097 -1.01546
19.3386 -0.222207 -1.24923
19.095 -0.0407806 -0.417972
19.0344 -0.105201 0.919541
19.2062 1.29466 -1.78339
19.1678 -0.204485 -1.54213
18.5783 0.857991 -1.68152
18.7585 0.68873 -0.0447445
18.9029 0.160283 0.13628
18.6272 0.290327 1.39452
18.7781 0.062976 -0.439465
18.9436 0.62997 -0.131491
18.8269 1.07092 -0.00650953
18.7385 -0.70387 -1.99381
19.7297 -0.304394 -1.5342
18.6647 1.20597 2.46833
19.044 0.389349 0.0352312
18.8538 0.166062 0.792998
18.8501 0.74957 -0.64765
18.6799 -0.840791 1.14097
19.2809 0.626186 -0.516247
18.9281 -0.676827 -1.63454
19.1939 0.274201 -1.7677
18.9745 -0.726359 -0.315408
18.3231 0.0307979 -0.842137
18.8302 1.19917 -1.0071
18.7559 -0.0232146 0.865564
18.1357 -0.548921 0.9769
18.684 -0.500795 1.59626
18.864 -1.39442 1.35351
18.5546 0.533905 0.554364
18.6739 0.112842 -0.15868
18.7602 -0.802917 1.1465
19.2293 -1.07176 -0.48472
18.1876 0.639697 2.66594
19.3948 -0.261667 -0.998036
18.9256 0.32174 0.254844
18.8329 0.288818 -0.461121
18.5505 0.00715359 1.00709
18.4129 -1.38051 1.35867
18.0718 1.77634 0.438547
18.7804 0.775801 -0.569539
18.5125 -0.231507 1.77117
18.8628 -0.518196 0.325609
19.5506 -0.742534 -1.19222
19.3716 -0.270764 0.368136
18.6801 0.290035 -0.267312
18.6629 0.488393 -2.36407
18.0531 0.590099 -0.754168
19.5267 -0.822358 -1.67147
18.6579 0.774333 -0.981874
18.4944 0.658919 -0.177477
19.0706 -0.436333 -0.0667036
18.9801 -0.311477 0.982916
18.2656 -1.20436 1.67314
18.6792 -0.692622 1.33462
19.2837 0.487267 -0.989268
20.0206 -1.20918 -1.41004
18.7236 0.229361 -0.835268
17.6176 -0.394884 1.86787
18.6014 0.0490284 -0.692303
19.4846 -0.0836197 0.419653
18.3666 0.920034 1.2131
18.2037 0.517692 0.635665
18.3611 -0.139603 1.90596
18.4913 0.930068 -0.400924
18.4954 0.722383 -1.45156
18.7969 -1.29711 0.646592
18.9846 0.568605 0.899632
19.3031 -1.31948 -0.483124
18.3631 -1.35283 0.964949
19.1332 0.859038 -1.82894
18.446 1.2504 -0.192305
18.5963 -0.292911 1.26504
19.3845 -2.18282 -0.144502
18.8272 -1.03319 -0.759819
18.7232 1.36235 1.35572
19.4507 0.731909 -1.71212
18.3126 0.940481 1.37953
18.5331 0.991993 -1.73713
18.3149 -1.72606 -0.50716
18.8554 0.200128 0.541683
18.2429 -0.695252 0.999683
18.7026 -0.190018 0.566295
18.6162 0.638364 -0.131553
19.042 0.372971 -0.0724073
18.7674 -0.121157 -0.180416
19.1482 1.40305 -1.30157
18.5794 -0.238492 1.85567
18.536 -0.258666 1.55205
18.6979 0.39578 1.67955
18.2902 -0.305191 -0.552361
18.6063 -0.651851 0.93769
20.0644 -1.15649 -0.57248
19.292 -0.371039 -0.52032
19.44 -0.909941 -2.18766
19.1761 0.944972 -2.40832
18.7459 -0.944046 1.8316
18.5135 -0.118135 0.0848302
18.1674 0.873411 0.665999
18.9666 0.469265 -0.513885
18.503 0.381438 0.178698
18.9919 0.0522488 -0.632784
18.5102 0.0822445 -0.783457
18.3859 0.793435 0.6199
18.8268 0.158523 -0.572218
19.1785 0.43457 -2.06451
18.3926 0.598797 0.541541
19.6092 -0.892558 -0.558316
19.2198 0.0873405 -0.943589
18.5427 -0.0192768 1.31317
19.3226 -1.60224 -0.0645337
19.0674 -0.902657 -1.07889
18.4455 -0.460837 0.813705
18.8191 -0.607074 1.93006
18.6756 -1.70726 1.52935
18.8274 0.624781 -0.326604
18.5708 -0.437557 -1.2853
18.6401 -0.401478 1.64189
18.391 0.470017 0.0570509
18.5151 1.2491 -0.284968
19.3221 0.0405064 -1.64898
18.3306 0.83559 0.458464
19.2918 -0.303463 1.7277
18.763 -0.038298 -0.250128
18.8442 -0.792522 1.98411
18.5893 -0.90394 1.07303
18.8143 0.40334 0.0181758
19.3284 -0.862715 -1.30473
18.7958 -0.789985 -2.35627
18.4571 -1.54476 2.06046
18.7324 -0.593652 2.31375
19.3616 -0.134019 -0.521547
19.034 0.296676 1.56766
18.8874 0.370904 -0.277538
17.683 0.514992 1.58371
18.4875 0.871065 1.02143
18.5884 0.831745 -1.28273
18.7212 1.29595 -0.711408
19.0154 0.409613 1.04372
18.8976 -0.186919 -0.180813
19.2224 -0.594767 1.32467
19.0234 -0.551898 2.35982
19.444 -0.279812 -1.65526
18.4687 -0.292817 0.719499
18.7014 0.428581 -1.64539
18.9751 -0.407513 1.66385
18.7912 -0.265329 2.04537
18.9741 -0.741603 -0.118374
18.3945 0.585829 -0.726963
18.9101 0.522159 -1.17968
18.6508 0.175836 -1.55419
19.4113 -0.750142 -0.0326448
18.5742 0.200838 0.309483
17.8973 -0.06537 2.38339
18.7693 -0.42385 0.424258
18.8454 -0.518945 0.606666
18.327 0.247751 -1.1315
18.7966 0.754844 -0.800561
19.5498 -0.997617 -1.15548
18.3086 0.0629175 1.88728
18.7033 0.495188 0.61691
18.8685 -0.203235 -0.130971
18.8344 -1.12747 1.31263
18.4303 0.806816 0.614018
19.4536 -0.184175 -1.51026
18.5063 -0.479873 1.07895
18.2802 0.151715 1.49977
19.0931 -0.283627 1.16944
18.8561 -0.614735 -0.90878
19.4548 0.210264 -0.509446
18.3965 -0.0410132 0.86263
18.7598 -0.23451 -0.748231
18.9623 -0.471962 -0.109264
19.3584 -1.27023 -1.96907
18.878 0.21163 -0.961358
19.6173 -0.999286 -0.892932
19.0779 0.249931 -0.181808
18.7018 -0.507055 0.576527
18.5975 -0.0932449 1.2039
19.5121 -0.145029 -2.17005
19.2658 -0.570764 -1.37564
19.0398 0.805762 -1.51743
19.1541 -1.09964 -0.935749
18.7516 -0.513391 0.0748942
18.8832 -1.1519 1.94805
18.9547 -0.863408 -2.17132
18.8466 0.787389 0.781629
19.0596 1.43427 -1.179
18.591 0.622818 -1.36242
19.5108 -0.456866 -2.0639
18.5119 1.04896 -0.0608581
18.3815 0.779998 0.318798
19.298 -1.04487 -1.86479
18.9369 -0.817747 -0.485985
19.085 0.610327 -1.03463
18.9921 0.317807 0.455874
18.0761 0.246197 0.337963
19.1322 0.134974 -0.44305
18.9182 0.663298 -0.0831788
18.8578 0.707709 1.44866
18.5593 -0.39536 -1.62051
19.372 -1.21725 -0.660665
19.4651 -0.766734 -0.569188
19.2644 0.080086 -1.95853
18.6926 0.787836 -0.152066
18.2143 0.357358 0.035291
18.4579 -0.828628 0.0487985
18.3268 -0.512913 0.251577
18.5003 0.398071 -1.56351
18.6745 1.17735 0.0603749
18.5082 0.65401 -1.19552
19.0111 0.128565 -2.45646
19.2119 0.0960987 0.14233
19.0621 0.489649 -0.623096
18.1811 -1.27066 0.695625
19.6959 0.569083 -1.02723
19.2411 -1.20814 -0.764395
18.2963 1.19682 0.0451566
18.5555 -0.773635 1.06942
18.5421 0.35331 -1.80055
15.2956 -0.110586 0.486135
18.9012 -0.237967 0.279424
17.907 -1.10452 -0.0237595
18.4463 0.191801 0.33524
18.9223 1.07111 -1.51964
19.097 -0.649241 -1.07913
18.6171 0.507098 -0.287976
19.2539 0.432528 -0.589618
18.8784 0.833647 -0.64455
18.066 1.35723 -1.36041
19.1247 -0.491383 -1.11217
18.7394 -0.33376 1.78319
18.6796 0.626739 -0.629053
18.618 -0.875194 -0.0120304
18.7572 -0.892022 -1.07124
19.251 0.147207 -1.03163
19.0974 0.0565179 -1.06988
18.6769 0.0105751 1.54698
18.6141 0.783838 0.646779
18.5988 -0.937976 1.35494
18.6037 0.662388 0.663318
18.6413 -0.969002 -0.858754
18.728 0.307272 -1.01435
19.0246 -1.46202 0.0543106
19.2501 0.441289 -0.665922
18.3858 0.24055 2.18413
19.2771 -0.8779 -2.20481
19.6525 -0.316135 -1.92604
18.414 -0.098356 0.880219
18.8073 -0.0833914 -0.0380175
19.0057 0.63375 -0.194297
18.7434 -0.203598 2.80584
18.815 0.474075 2.31611
19.3594 -0.736468 -1.53791
19.229 0.457354 -0.514605
18.4291 0.65116 0.0764637
17.9923 0.550343 0.2579
19.1113 0.356906 -0.710887
18.8205 0.852317 -0.997007
18.1779 -0.728337 -0.440873
19.1975 0.450491 -2.04687
18.3739 -0.376737 1.31462
18.94 -0.35219 1.07856
19.3384 1.01433 -1.46644
18.1478 -0.15124 1.45176
17.8595 -0.279142 2.13716
18.6568 0.439706 1.63211
18.1961 0.518353 -0.476693
19.4496 -0.591053 -0.845886
18.0028 -0.619248 0.501068
19.3019 -0.867855 -1.56044
18.6476 -0.241595 -0.542949
18.7963 -1.0812 1.44439
19.0332 0.0560638 -0.839242
18.1834 1.14986 -0.378011
19.065 -0.352138 -2.06372
18.9305 0.675148 -0.507191
18.8016 0.076307 1.13487
18.7304 0.76439 -0.132855
18.7409 0.84958 -1.96498
18.6823 -0.735558 1.39226
19.9006 -0.364314 -1.79252
19.2559 -0.266724 -1.26332
18.5646 0.477259 -1.1007
19.3902 -0.157717 -1.36361
18.0518 0.303571 1.65738
18.7521 -0.612874 -0.39358
19.0161 0.955724 1.33827
18.8054 0.0407796 -0.0628545
18.6827 -0.151474 0.580352
19.1665 -0.31609 -0.744934
19.0598 0.729662 -0.911445
19.2496 0.678669 1.30027
18.213 0.996291 -0.775861
18.6608 0.705502 1.31348
19.1453 -0.41032 -2.17159
18.8657 0.7117 -0.124696
19.284 -0.122187 -2.42355
19.0335 0.730786 -0.839104
18.3237 -0.174715 -0.360405
19.1185 -1.90709 -1.72024
18.9279 -0.314046 0.330874
19.0271 0.573234 0.0272856
18.3936 0.554194 -1.06228
19.0811 1.31653 2.23607
18.6827 -0.205567 2.04375
18.5811 -0.208202 1.51605
18.6273 0.824868 0.252557
18.5785 0.557295 0.357128
19.1814 -0.930959 -0.32185
18.6583 0.0288469 -1.2328
19.7346 0.229443 -1.22173
19.0947 -0.901704 0.932815
18.3992 0.523695 0.0214238
18.6646 -0.315127 -0.889999
18.8211 -0.432568 0.499626
17.8358 0.046034 1.23267
19.3825 0.631613 -1.86859
18.744 -1.64878 0.337162
18.4062 -0.298415 0.758971
19.0248 -0.459724 1.53794
18.7315 0.794354 -0.440131
18.6497 0.544406 0.476445
18.8983 0.0664558 -0.662884
18.6243 0.182392 0.435106
19.0451 -0.165072 -0.956587
18.5679 0.916831 0.294328
17.8928 -0.221173 0.663547
18.4096 0.500873 0.252981
18.6937 0.94551 -0.459159
19.3036 -0.982761 -1.18715
18.2762 1.10968 0.397052
18.393 0.993649 -1.672
18.2519 0.289229 0.506025
18.6504 0.188462 0.409595
18.9171 -0.339319 0.717274
19.2255 -0.568772 0.600099
18.487 -0.244708 -1.20217
18.2559 0.120065 0.142675
19.5644 -0.635537 1.47576
18.9125 0.607288 0.959786
19.025 -0.577633 2.24756
18.3921 0.287233 2.44749
18.6874 0.837588 -0.0366284
18.7627 0.833073 0.381689
18.9809 -0.470611 -0.809475
19.1658 -0.318399 -1.6657
19.0721 -0.58314 0.979036
18.9495 0.322667 1.09837
19.5792 -0.659268 -1.6777
19.1664 -0.227483 -0.59544
18.775 0.208593 1.21049
18.6177 -0.321919 1.74483
18.5989 -0.142095 1.38749
18.7362 -0.460589 2.19817
18.8244 0.189778 0.289234
18.6575 0.302244 -1.05371
19.2068 0.240603 0.0700542
18.4682 -0.355918 -0.397212
18.2838 0.547616 -0.0775996
18.3996 -0.0916052 0.443073
18.3467 0.704044 -1.19954
18.9196 -1.03906 0.0778843
19.0016 -0.118424 -1.44217
18.8818 1.25113 -0.841812
18.7795 -1.4641 -0.586914
18.4115 -0.0108104 0.0976017
18.4156 0.890108 -0.518088
19.2828 0.468803 -0.83246
18.8644 -0.544664 0.484479
18.772 -0.248382 0.521865
18.557 0.449835 0.477157
18.377 0.416508 0.146971
19.1525 -1.23207 0.0194161
19.3327 -0.105791 -0.937332
18.6006 0.269954 1.09062
18.18 0.552715 1.66406
18.7551 -0.512838 1.27931
18.7086 0.728831 -2.23769
17.9032 -0.98212 1.08403
18.7084 0.38617 -1.61094
18.7283 0.00669767 0.10342
19.1528 0.916124 -0.151198
18.6741 -0.699035 2.56188
18.4287 1.38343 -0.488861
18.2887 -0.410206 0.519644
18.6417 0.674828 1.32497
18.273 1.02882 -0.429553
18.8303 0.127999 -0.854048
18.5777 -0.81795 0.974608
19.1278 0.277001 1.40866
19.0096 0.0891813 -1.74305
18.1633 -0.544605 1.55863
18.4418 1.33577 -1.83235
18.6491 0.943541 -1.88134
18.912 0.177475 -0.513556
18.8033 -1.5241 0.221794
18.9695 0.299972 1.08537
18.494 0.663665 -1.37291
19.5251 -0.155946 -1.08478
18.5397 -0.77885 0.353451
18.7548 -0.0893038 1.25037
20.054 -1.1338 -2.05719
18.7289 -1.75816 1.74127
18.8778 -1.00369 0.471587
18.071 -0.608136 -0.0200087
18.8097 -0.127751 0.408173
18.6078 0.145307 -0.592893
18.4571 0.428438 1.08971
18.7644 0.839442 -0.566353
18.4358 -0.681265 0.612429
19.3056 -1.4943 -0.27588
18.9824 1.5447 -1.69084
18.9591 -0.343728 0.151211
20.1014 -0.871545 1.54404
18.8278 -0.138606 -0.441913
18.8997 0.0100128 0.0212042
18.9923 0.332932 -2.13326
18.6173 -0.504833 2.59185
19.4724 -0.835615 -1.1658
19.1766 1.59235 -1.11044
19.2141 0.706299 -1.04533
18.9633 -0.620439 0.507183
19.4023 0.100584 -1.55527
18.8447 0.249317 -1.14621
19.3183 -0.920835 -0.782689
19.0612 0.324707 0.378763
19.1488 0.745111 -0.297384
18.581 -0.255942 0.245489
18.8914 1.02403 -1.02442
18.8184 0.0730537 0.133274
18.7672 -0.350188 1.21527
18.7443 -0.76299 -0.0960023
19.1252 -0.48851 1.34505
19.0352 -0.456411 -0.671981
19.3143 0.217916 0.624767
19.062 -1.33148 1.92854
18.208 -0.219721 1.11062
19.0078 -1.60764 1.98189
19.4642 -0.483729 -0.257957
18.4586 0.587382 -0.401112
18.6095 1.59857 -0.647098
19.1482 0.707287 -0.682785
18.9683 -0.436959 -1.18786
18.5185 0.472136 -1.52746
18.8857 0.0496146 -0.127486
19.0869 -0.185045 -0.875997
19.0121 0.0373835 -0.454018
18.5049 -0.9903 1.1542
18.6589 0.696224 -0.815094
18.9128 -1.32059 0.946722
18.5205 0.0894774 0.417893
18.3364 0.309715 1.07659
18.3133 1.64805 1.1936
18.7717 -1.03377 2.07512
18.3451 0.714167 2.3043
18.1229 -0.759796 1.37853
18.9123 0.644749 1.26376
18.2982 0.356894 -2.16508
18.4245 -0.780223 1.44149
18.6037 0.0786404 1.59487
18.0404 -1.09094 1.96371
20.0996 -0.919997 -2.0497
18.841 -0.335801 0.224632
18.2775 0.961022 -0.694501
18.9409 0.407813 -2.26109
19.2302 1.40811 0.745392
19.544 -1.35031 0.207975
18.8662 -0.708018 1.37169
18.9307 0.717493 0.939492
18.8007 -0.26715 0.831743
19.6487 0.665613 -1.64664
18.9049 -0.0137307 0.346231
18.6716 0.887786 -1.20679
19.1167 -1.51173 -1.4199
18.0389 -0.658615 0.891689
18.821 -0.602794 -1.46749
18.5016 -0.792453 1.57641
19.0009 0.46408 -1.16298
18.4275 0.572979 -0.833448
19.113 -0.390243 -0.334777
19.02 -1.0455 -0.140495
19.0404 0.128507 -0.67442
18.8002 -0.201523 0.558291
18.6932 0.682824 0.553996
18.6832 0.330249 1.40697
18.8289 0.693159 -0.474843
18.3973 0.297156 1.62591
18.7089 0.843887 -1.75682
18.8302 -0.369709 0.546339
19.6541 -2.4066 2.29997
18.6122 0.260022 0.988678
18.6437 0.342794 -0.199471
18.615 -0.00413504 2.08463
18.9116 0.230979 -0.910955
17.6829 0.485569 1.6939
18.6511 -0.55252 -0.598828
18.9742 0.424637 -0.358573
18.8897 1.04528 -0.822755
18.3774 1.18617 -1.4225
19.2874 -0.233374 -0.90375
18.9526 0.230983 -0.602429
17.7543 0.173826 1.3731
19.2968 -0.966833 0.938301
18.4259 0.922818 -0.0501618
19.2429 -0.2901 1.61715
18.9156 -0.237356 0.134996
18.221 0.714118 -0.093455
19.0735 -0.667831 0.0402308
18.1406 -0.609603 0.740268
19.2641 -1.24977 1.83491
18.5373 1.33023 0.113707
18.8938 0.044141 0.22439
19.0102 -0.107982 -0.00421456
18.4236 0.14927 0.275769
19.3543 -0.908155 -1.93111
18.8907 -1.33015 1.29488
18.254 0.563926 -0.115851
18.1594 0.0909025 -0.636723
19.413 -0.914752 0.3067
18.2651 1.25211 1.16094
19.094 0.427759 0.329457
18.2873 0.532881 -0.903428
18.6662 0.478092 0.451713
18.7594 -1.46442 1.73635
19.0396 0.26627 -1.47141
19.198 0.683329 -0.885491
18.9795 0.0631064 -0.178858
18.7396 -1.28937 -0.106771
19.2607 -1.78151 -0.83656
18.5898 0.205141 0.349505
18.5958 0.97565 0.0308038
19.4464 -0.65171 -1.05585
19.2965 -0.0687421 -1.07373
18.3901 1.39819 -0.714001
18.6022 -0.343318 1.58919
18.2555 -0.934094 0.020426
19.3487 -0.661907 -1.58901
18.3012 -0.25849 2.07023
19.3396 0.660627 -0.725608
19.3392 -0.0734647 -1.27487
18.8001 0.583663 -1.20292
19.279 -0.00123439 -1.35889
19.0529 -0.0142141 -0.328097
19.9593 -0.59562 0.441645
18.6456 0.639803 -0.280015
18.6509 -0.123021 -0.712428
18.7674 -0.201178 -0.207554
18.8249 0.648123 -1.61177
18.7077 0.334689 -0.491704
18.6694 -0.106207 -1.53882
18.2246 0.31536 -0.292471
18.74 -0.794611 0.0471366
18.2257 -0.784358 0.354178
19.2939 -1.2546 0.291952
18.1556 0.837411 1.44811
17.8895 0.673471 3.76791
18.5661 0.357965 1.04837
19.3573 -0.935183 -0.400343
18.6021 0.534048 -0.587831
18.4755 -0.124314 1.11241
18.8377 -0.892991 2.16285
19.5602 -0.253063 -2.15325
19.272 -0.404546 0.858413
19.5128 0.821283 0.29513
17.8503 -0.420151 3.14346
19.3257 0.0909399 -0.915291
19.5941 -0.350031 -0.910801
19.269 -0.119177 1.83231
18.1465 -0.584185 -0.675858
18.3387 -0.922435 0.387093
18.7567 0.848054 -2.30416
18.526 0.0425026 -0.104005
18.5367 1.18147 0.68002
19.3909 -0.809766 -2.42516
18.9799 0.37951 1.29865
18.0848 0.824271 2.02275
19.0673 -1.40774 0.0491605
18.0961 -0.956751 0.783767
18.987 -0.215108 0.674005
18.4836 0.250573 2.03043
18.8427 -0.69902 0.202906
19.7844 -0.599604 -1.22326
18.2685 -0.015562 -0.0824077
18.7496 -0.0343976 -0.451027
18.2583 0.34456 1.21469
19.4787 -0.856283 -2.0882
18.6995 0.361558 0.284682
18.9084 -0.316601 1.89122
19.0735 -0.237233 -0.373315
18.6465 -0.528665 -0.438092
19.2978 0.0643766 0.476297
18.1706 0.240257 0.231024
18.3394 1.41146 0.181383
18.4258 0.482456 -0.609018
18.5566 -0.0107975 1.1506
18.7748 -0.942001 0.935527
19.0558 -1.45704 0.03895
18.7425 0.498139 -0.166718
18.0889 0.587756 -1.66988
18.3327 -2.40495 0.643972
18.1991 0.66212 0.39501
19.1268 0.110698 -0.802238
18.507 0.208352 0.884257
19.2742 -1.38197 2.00612
18.707 0.479845 2.22821
18.299 0.46905 2.31369
18.6415 0.472957 0.844098
18.9628 -0.673065 0.830654
18.2574 0.583613 -0.00910603
18.3702 1.0615 -1.32248
18.6015 0.291847 -0.27699
18.5372 0.713943 0.543872
18.6228 -0.119532 0.853267
17.9653 -0.391539 0.490527
18.4448 -0.243186 0.0272896
18.9146 0.183534 -0.595743
18.9298 -1.1022 0.235102
18.7624 1.15141 0.0370863
18.821 -0.77841 -1.78959
18.5109 -0.165444 -1.58928
18.9428 1.14429 -1.92828
19.0817 0.364732 -0.809693
18.9043 -1.57181 -0.206405
19.3344 0.33132 -1.87196
19.1012 -0.92194 -0.661834
18.1753 0.815103 -1.63835
19.5442 -0.0580371 -1.51972
18.7232 0.689388 0.000654491
19.6496 0.217317 -2.22028
18.6365 -0.0544792 0.328777
18.3003 0.149825 -0.465815
18.0283 -2.40747 1.81206
18.981 0.773787 0.552884
18.9048 0.0941392 -0.0275886
18.6123 0.0626077 1.4019
18.806 -0.970918 1.06013
18.4049 0.295168 1.8926
18.169 -0.677998 -0.385418
18.1417 -0.361822 0.541885
19.2534 0.0498257 -1.26953
18.3792 0.270787 0.212077
18.8506 -0.876932 0.758163
18.384 -2.34195 -0.2267
18.7479 1.09888 -0.585758
18.4033 0.290574 0.087567
18.3415 0.326962 1.27196
18.5698 0.340075 1.24178
19.7948 -2.05902 -0.628081
18.4576 0.251247 1.29585
18.4938 0.739872 0.358422
18.9775 0.139264 -0.94805
17.9808 -1.05484 1.02329
18.5858 1.37267 -0.218165
19.3645 0.360431 -1.36076
18.9503 0.0724822 -0.606724
18.7752 0.240496 -1.52405
18.7241 0.643854 0.312835
18.9182 -0.480105 0.609491
19.1132 0.66942 0.137903
18.7896 -0.218763 0.165602
18.6218 0.137096 0.756532
18.5996 -1.60043 2.35296
19.1848 0.0116819 0.120574
18.9185 -0.0930542 -0.65168
19.3646 0.0471821 -0.888861
18.9142 0.0587824 -0.259377
19.0075 -0.355467 0.858114
18.4366 0.564438 -0.414591
19.1219 -1.57376 1.78959
18.4308 0.453466 -1.28465
19.4157 -0.575969 -1.61606
18.3733 0.318455 0.848149
18.6766 0.264313 -0.268279
18.6273 0.667252 0.519277
18.4791 0.545728 -1.06622
18.6748 0.286566 -1.49547
18.8768 0.672876 -0.924382
19.4678 0.00657666 -1.84888
18.9528 0.704389 -0.273846
18.319 0.641554 -1.39647
18.6239 0.450766 1.24535
18.8534 -0.513304 -0.505348
18.5764 0.287685 0.135621
18.5604 0.0436056 0.852846
18.873 -0.234195 0.0499113


==> latex_data/vae/fashionmnist/pca/new/pos_uniform_neg-uniform.txt <==
-9.55932 -1.96192 -0.174092
-9.60358 -1.9054 0.210883
-9.95749 -1.62485 -0.174195
-8.99163 -2.09921 -0.244126
-9.89889 -1.70776 -0.242545
-9.86961 -1.97988 0.154377
-9.10691 -1.78784 -0.0858999
-9.58953 -1.88836 -0.148807
-9.52771 -1.98952 -0.343026
-9.53252 -1.53897 -0.222358
-9.96941 -1.67279 -0.188012
-9.13042 -1.86293 -0.152566
-9.43532 -2.06168 -0.179045
-9.76459 -1.70148 0.00765409
-9.74057 -1.75599 -0.0179218
-10.0525 -1.65127 -0.0723927
-9.43677 -1.66396 -0.109445
-9.81174 -1.86696 -0.0173458
-9.04828 -1.83007 -0.144571
-9.67072 -1.87376 -0.108185
-10.128 -1.83458 -0.0284447
-9.34154 -1.59931 -0.149329
-9.83809 -1.46414 0.0915357
-8.7372 -1.72575 0.1194
-9.71196 -1.66785 0.0258424
-9.42487 -1.73774 -0.0722833
-9.7599 -1.66673 0.07299
-9.31383 -1.77622 0.086766
-10.0184 -1.87565 -0.00724497
-9.51935 -1.57608 -0.0440829
-9.68417 -1.81972 -0.0448516
-9.8431 -1.77903 -0.047395
-9.2713 -1.81841 -0.19484
-9.80275 -2.06954 -0.262528
-9.44915 -1.72681 0.0560152
-9.69969 -1.98658 -0.350519
-9.6911 -1.79554 -0.0116558
-9.5424 -1.64039 -0.297935
-9.7414 -1.72301 -0.295514
-9.05057 -1.96766 -0.0974069
-10.1612 -1.2132 -0.0575292
-8.81801 -1.84803 -0.108227
-9.37494 -1.71735 -0.0127661
-9.75426 -1.92702 0.0644732
-9.00867 -1.7345 0.0903896
-9.38986 -2.02368 -0.0159036
-9.52591 -1.73707 0.247995
-10.073 -1.73115 -0.0553471
-9.87511 -1.64625 -0.273736
-9.8391 -1.78525 -0.321336
-9.76613 -2.07862 0.00946338
-9.35661 -1.69309 -0.193495
-9.44408 -1.87439 -0.166311
-9.85034 -1.91088 -0.242165
-9.62415 -1.85748 -0.0185434
-9.84005 -1.62219 -0.135363
-9.23432 -1.752 -0.0448661
-9.52124 -1.53721 0.247329
-9.96335 -1.70915 0.114203
-9.32115 -1.89346 -0.0984739
-9.63605 -1.68447 0.22808
-9.81316 -1.77914 -0.34416
-9.21334 -1.81222 -0.316603
-9.89069 -1.75899 -0.169309
-9.97652 -2.03527 -0.200476
-9.28618 -1.43084 -0.244824
-9.8733 -1.64339 0.0560073
-9.2804 -1.80473 0.0406943
-9.64509 -2.0308 -0.382477
-10.1029 -1.73598 -0.0961924
-9.96567 -1.72964 -0.197949
-8.98733 -1.86656 -0.0303923
-10.3673 -1.97562 -0.0476288
-9.13868 -1.6693 -0.172811
-9.26474 -1.73387 -0.131899
-10.0571 -1.78777 -0.129908
-8.726 -1.75795 -0.00896289
-10.3435 -1.72183 -0.00916222
-10.0913 -1.89229 -0.308406
-9.11375 -1.94379 -0.329281
-8.89339 -1.74755 -0.147302
-10.0088 -1.6797 -0.119088
-10.2849 -1.59756 -0.209112
-9.36203 -2.19326 0.0634559
-10.0897 -1.63297 -0.271417
-9.37034 -2.00536 -0.163105
-9.25381 -1.88424 0.0548001
-9.60838 -1.78785 0.0416006
-10.046 -1.78088 -0.107452
-9.88009 -1.95322 -0.227981
-9.81499 -1.71587 0.0590274
-9.59034 -1.93562 -0.389274
-9.48792 -1.84932 -0.217635
-9.97663 -1.57927 0.0356977
-9.81561 -1.41831 0.0841561
-9.20724 -1.86006 -0.0632451
-9.80619 -1.65982 0.0454871
-9.16607 -1.69153 -0.24198
-9.87091 -1.91547 -0.0547585
-9.5383 -1.68132 -0.0774143
-9.70808 -1.81761 -0.393223
-9.49343 -1.96313 -0.225493
-9.76794 -1.98257 -0.141315
-10.0228 -1.77821 -0.0439514
-9.7184 -1.76899 -0.0624212
-9.19751 -2.11139 -0.00805392
-10.1936 -1.49276 -0.1261
-9.53579 -1.89933 -0.213426
-9.59952 -1.79623 -0.277738
-9.16838 -1.80983 -0.173889
-9.52735 -1.6545 -0.00726866
-9.53318 -1.71356 0.0516145
-9.93563 -2.01077 -0.213885
-9.83626 -1.80257 -0.176904
-9.8763 -1.61039 -0.253244
-9.96491 -1.79772 -0.0862794
-9.37511 -2.14605 -0.0133109
-9.21432 -1.61882 0.329602
-10.1817 -1.62794 -0.0297485
-9.48042 -1.91511 -0.28253
-9.45421 -1.78819 -0.0279254
-9.26528 -1.41464 -0.174822
-9.71763 -1.80095 -0.205047
-9.72365 -2.03428 -0.250462
-9.47139 -1.48731 -0.0715241
-9.64596 -1.62248 -0.0654391
-9.59236 -1.45947 0.266029
-9.22439 -1.8298 -0.0398757
-9.4987 -1.84401 0.101649
-9.01113 -1.63926 -0.300445
-9.12014 -1.59703 0.0686335
-9.22068 -2.22882 0.0302482
-9.4088 -1.88046 -0.243789
-9.8939 -1.60608 -0.0117087
-10.1361 -1.96799 -0.07471
-9.13092 -2.06834 -0.118679
-10.158 -1.39767 -0.215076
-9.47566 -1.79603 -0.124215
-10.1699 -1.34781 -0.154151
-9.75459 -1.99775 -0.222948
-9.05696 -1.75946 -0.154099
-9.17943 -1.4548 0.0426879
-9.77253 -1.83777 -0.230002
-9.92521 -1.60319 -0.0247146
-9.69202 -1.75269 -0.0817313
-9.8115 -1.66472 -0.0390994
-9.56723 -1.79295 0.0359054
-9.6532 -1.96584 0.254802
-10.3675 -1.5361 -0.200222
-8.74692 -1.60195 -0.161359
-9.33111 -2.04797 -0.0942441
-10.0364 -2.01271 -0.251081
-9.88845 -1.74312 -0.0688565
-10.4238 -1.48044 -0.0893163
-9.42097 -1.26721 -0.0482534
-9.96125 -1.56765 -0.138068
-9.86071 -1.71548 -0.0918043
-9.34407 -1.68772 -0.00692532
-9.63224 -1.62033 0.0948549
-9.56707 -1.51846 -0.24417
-9.67727 -2.08036 -0.0685314
-9.43218 -1.76224 0.0196065
-9.8034 -1.92416 -0.200148
-9.66131 -1.76785 -0.294683
-10.3168 -1.63974 -0.205855
-9.46106 -1.7012 -0.107632
-8.72124 -1.7607 -0.123779
-10.01 -1.81303 0.00683685
-9.93852 -1.6045 -0.000859783
-10.1093 -1.83249 0.0633191
-9.47963 -1.99496 -0.122405
-9.441 -1.96571 -0.172634
-9.74547 -1.77379 -0.0183946
-10.1724 -1.95232 -0.474762
-9.88259 -2.03072 -0.0435079
-9.61792 -1.75637 -0.0582612
-9.1223 -1.95813 -0.0251035
-10.2787 -1.77388 -0.113281
-9.44093 -1.91351 -0.0129692
-10.157 -1.86112 -0.216173
-9.31084 -1.71599 0.00604276
-9.43977 -1.60033 -0.241071
-9.52871 -1.98503 0.00613597
-9.09326 -2.0674 -0.150495
-9.63705 -1.71014 0.100912
-9.5008 -1.68988 -0.377956
-9.49703 -1.71444 0.23738
-9.34632 -1.72148 -0.165929
-9.53249 -2.04217 -0.0815413
-9.18663 -1.98603 -0.141586
-9.53489 -1.68246 -0.205834
-9.49777 -1.58055 -0.074557
-9.29073 -1.60138 -0.54066
-9.55432 -1.55385 0.0358342
-10.1129 -2.0555 -0.152951
-9.37566 -1.79861 -0.162352
-9.80709 -1.67361 -0.166804
-9.63301 -1.771 0.123274
-9.45033 -1.85977 -0.0197441
-9.37104 -1.88603 -0.188196
-9.29909 -1.72581 -0.044824
-9.82371 -1.93058 0.0229907
-9.27513 -1.79847 -0.320445
-9.42806 -1.8594 -0.0655785
-9.7503 -1.67744 0.20967
-8.58679 -1.80057 0.102662
-9.31138 -1.96682 -0.159252
-9.94525 -1.80805 -0.20877
-9.85254 -1.37797 0.0690031
-9.4264 -1.13363 0.0368974
-9.4682 -1.85488 -0.192048
-10.1707 -1.79573 -0.285905
-9.27578 -1.60388 -0.26102
-9.45088 -1.95141 -0.258959
-9.15033 -1.98152 -0.146705
-9.20671 -1.85809 0.0329776
-9.3251 -1.92495 0.0334376
-9.52238 -1.78015 0.040859
-9.13865 -1.48437 -0.322399
-9.37291 -1.57955 -0.0997368
-9.34568 -1.38696 0.0328927
-9.23205 -1.82554 -0.140717
-9.3636 -1.83918 -0.171102
-10.2032 -1.53121 0.194299
-8.90669 -1.85099 0.0542767
-9.68096 -1.8069 0.123736
-9.9501 -1.80491 -0.0263724
-9.77001 -1.54035 -0.0355294
-9.44854 -1.57605 -0.0879631
-9.65189 -1.58223 0.252586
-9.31924 -1.75417 -0.0319542
-9.60158 -1.83461 -0.123506
-10.1841 -1.74434 -0.159989
-9.88924 -1.96183 -0.087894
-9.84147 -1.45006 0.201902
-9.48478 -1.54024 -0.0535642
-9.30699 -1.75013 -0.207959
-9.74944 -1.70876 -0.161797
-9.47918 -1.68638 -0.103264
-9.91315 -1.59815 -0.14396
-10.0735 -1.93648 -0.174023
-9.5323 -1.57926 -0.0488334
-9.32255 -1.74617 0.00637257
-9.47398 -2.10523 -0.031257
-10.0997 -1.59729 0.0791638
-9.52096 -1.84396 0.0310434
-9.57365 -1.87597 -0.344025
-9.75571 -2.07074 -0.185742
-9.97979 -1.52436 -0.219015
-9.49121 -1.77832 0.178311
-9.60352 -1.85037 -0.185076
-9.8057 -1.89316 0.104232
-9.67997 -1.87038 0.0129328
-9.42304 -1.9755 -0.272815
-9.34564 -1.66234 -0.36687
-9.27564 -1.73656 0.0295519
-10.207 -1.7041 -0.200767
-9.40135 -1.90602 -0.179681
-10.0965 -1.59491 -0.00679588
-9.01519 -1.61724 -0.00839891
-9.73578 -1.65482 -0.176257
-9.88063 -1.88783 0.0124513
-9.30944 -1.63777 -0.235776
-10.1358 -1.84681 -0.132622
-9.3088 -1.78816 0.0906307
-9.75172 -1.63527 -0.116132
-9.53724 -1.66659 -0.130583
-9.28763 -1.72973 -0.290468
-9.61395 -1.57166 -0.0623838
-9.56706 -1.58757 0.16394
-9.28932 -2.07015 -0.137222
-9.32683 -1.77328 -0.184539
-9.83152 -1.81264 0.0743032
-9.25237 -1.61455 -0.132628
-9.7507 -1.81576 -0.115089
-9.56932 -1.66826 -0.0649551
-9.96548 -1.75609 -0.168049
-9.17478 -1.72849 -0.0680073
-8.75225 -1.61648 -0.271883
-9.5812 -1.67204 -0.0432372
-9.64674 -1.72427 -0.126732
-9.26908 -1.79396 -0.251682
-9.44371 -1.70534 0.0916365
-9.44326 -2.12709 -0.135083
-9.49398 -1.81258 -0.10746
-9.36813 -1.50212 0.0727093
-9.59738 -1.87366 0.119651
-9.21895 -1.74298 -0.0891755
-9.49465 -1.50611 0.0250475
-9.85074 -2.1275 -0.289915
-10.3125 -1.86721 -0.471525
-9.86266 -1.55375 -0.26396
-9.51645 -1.54033 -0.0277953
-9.51939 -1.49415 -0.0504142
-9.92373 -2.18603 -0.197422
-9.24193 -1.94099 -0.126167
-9.16337 -1.76898 -0.0389983
-9.6196 -1.68553 -0.135839
-9.22349 -1.94676 -0.13521
-9.24574 -1.89894 -0.151209
-9.6352 -1.48313 0.196081
-8.9647 -1.75458 0.134614
-9.40346 -1.8683 -0.115647
-9.6409 -1.85302 -0.247596
-9.43313 -1.88358 0.106259
-9.67216 -1.67008 -0.0995698
-9.29595 -1.66614 -0.0762343
-10.085 -1.75477 -0.246106
-9.52679 -1.74786 0.0324789
-9.4737 -1.59655 -0.137774
-9.53886 -1.92076 -0.108346
-9.41117 -1.42581 0.162489
-9.17973 -1.76853 -0.26665
-9.6556 -1.78587 -0.161358
-10.2242 -1.70305 -0.0446948
-8.92904 -1.86177 -0.0455628
-9.2964 -1.51766 -0.191011
-9.5739 -1.62344 0.0538238
-9.66286 -1.70134 0.141278
-9.59458 -1.83645 0.331722
-10.0102 -2.17173 -0.241187
-8.97196 -1.8354 0.0724412
-9.59967 -2.04769 0.099585
-9.57147 -1.86814 0.18906
-9.43268 -1.85372 0.034072
-8.90655 -1.81091 -0.129091
-9.94789 -1.86375 -0.174774
-9.34639 -2.16507 -0.210806
-9.91074 -1.60467 -0.418746
-9.1497 -1.78192 -0.295617
-9.09648 -1.61023 -0.0423559
-9.0548 -1.77745 -0.226014
-9.59247 -1.90546 0.113029
-9.62784 -1.76666 -0.199157
-8.93937 -1.77518 0.199025
-9.5763 -1.82136 0.200881
-9.9818 -1.81552 0.0147924
-9.56732 -1.56593 -0.108936
-9.79166 -1.8083 0.192917
-9.60795 -1.75335 -0.0383874
-9.60094 -1.6604 0.119239
-9.72912 -1.70205 -0.0282725
-10.0929 -1.93423 0.0849273
-9.78332 -2.00502 -0.298388
-9.12165 -1.40037 -0.0436023
-9.80904 -1.54374 0.187498
-9.5107 -1.8259 0.0511267
-9.83942 -1.71741 -0.192658
-9.4168 -1.6673 0.0989121
-9.37385 -2.09268 -0.0709836
-9.59155 -1.69165 -0.143955
-9.54375 -1.66589 0.0513664
-9.45374 -1.79642 -0.102818
-9.82954 -1.88569 -0.109967
-8.78362 -1.64629 -0.0805729
-9.52118 -1.75646 -0.0188749
-9.97175 -1.72807 -0.238157
-9.15377 -1.86102 0.0470552
-9.89397 -1.75448 -0.183439
-9.24025 -1.94741 -0.16038
-9.89379 -2.21932 -0.49104
-10.2709 -1.95659 -0.407046
-9.55284 -1.77814 -0.177011
-10.1208 -1.89785 -0.113137
-9.57994 -1.76679 -0.147582
-9.44756 -1.87714 -0.033564
-9.45501 -1.88173 -0.100184
-8.99877 -1.65064 -0.124658
-9.46626 -1.81951 -0.127412
-9.59253 -1.87545 -0.181193
-9.74854 -2.08263 -0.332165
-9.92069 -1.55468 -0.144594
-9.21209 -1.40568 0.125931
-9.99623 -1.71544 -0.458916
-9.73227 -1.69248 0.139289
-9.42596 -1.93368 -0.173632
-9.832 -1.80864 0.164941
-9.48351 -1.40696 -0.00138754
-9.39542 -1.99436 -0.233566
-10.1444 -1.77907 0.0927801
-9.2889 -1.79503 0.0256987
-9.80786 -1.89406 -0.039291
-9.52819 -1.60982 -0.184069
-9.86767 -1.86615 -0.00613342
-9.22061 -1.85539 -0.131065
-10.2176 -1.74411 0.0799122
-9.75838 -1.81592 0.0638848
-9.91214 -1.81644 -0.0216971
-10.1033 -1.82741 0.0244737
-9.20207 -2.09852 -0.105833
-9.89492 -1.88161 -0.0037368
-9.904 -1.82998 -0.251853
-8.5257 -1.72317 -0.0437289
-9.92926 -1.72718 0.0423832
-10.2105 -1.63786 -0.124283
-9.10633 -1.82379 -0.035974
-9.22174 -1.6612 -0.165706
-9.90317 -1.713 -0.439356
-9.06524 -1.9839 0.0226892
-9.66838 -1.74589 -0.0177017
-10.3489 -1.73908 0.100572
-9.61665 -1.9584 -0.13452
-9.07188 -1.87687 -0.161399
-8.71969 -1.67191 -0.247198
-9.03834 -1.85072 -0.0538496
-9.71004 -1.59681 -0.00254359
-9.49142 -1.87912 -0.00364812
-9.81432 -1.54969 0.0037942
-9.44295 -1.66227 -0.301265
-9.15416 -1.81034 0.289142
-9.51729 -1.70305 -0.0224032
-10.0687 -1.78533 0.228306
-9.29445 -1.65661 -0.183712
-9.88162 -1.79649 0.034538
-9.51302 -1.48292 0.0786332
-9.61668 -1.58107 -0.38271
-9.82528 -1.85913 -0.00644978
-9.54399 -1.68619 -0.128675
-9.66355 -1.61807 -0.00935212
-9.69758 -2.18565 -0.325499
-9.58834 -1.45921 -0.0657015
-9.68828 -1.35408 0.115747
-9.88897 -1.88239 -0.172867
-9.93259 -1.75291 -0.0975559
-9.86861 -1.64405 -0.0578382
-9.33761 -1.64686 -0.12349
-9.64781 -2.02699 -0.125998
-9.60948 -1.9144 -0.277886
-9.5423 -1.70093 -0.0499755
-9.53819 -1.85912 -0.224531
-9.96082 -1.29468 0.207898
-10.2599 -1.80222 -0.266626
-9.66204 -1.54875 -0.20462
-9.47791 -2.01836 -0.262309
-9.95704 -1.80681 -0.227947
-9.43891 -1.97134 -0.258719
-9.08932 -1.92356 -0.116362
-8.98558 -1.51949 -0.0249854
-9.52791 -1.39964 -0.073186
-10.2458 -1.54545 -0.213232
-9.99223 -1.89788 -0.272338
-9.4891 -1.75429 -0.388311
-9.56308 -1.63466 -0.113046
-9.82646 -2.1857 -0.00813247
-9.6101 -1.52091 0.0372887
-9.43652 -1.81847 -0.250377
-8.98286 -1.73904 -0.166854
-9.80937 -1.76117 -0.0840896
-8.80622 -1.72753 -0.0486851
-9.67648 -1.2681 0.0105825
-9.25932 -1.50015 0.155299
-9.55431 -1.85434 0.0867855
-9.15378 -1.89412 -0.14764
-9.51798 -1.77526 0.0715298
-9.35744 -1.54199 -0.175471
-8.73789 -1.64291 -0.00864728
-9.27635 -1.93946 -0.228795
-9.43679 -1.53738 0.106495
-9.19784 -2.01188 -0.248069
-9.44559 -1.88828 -0.0389577
-9.53466 -1.74731 -0.122485
-10.2313 -1.5756 0.0230186
-9.6476 -1.70902 -0.0028366
-9.19025 -1.88031 -0.11677
-9.51747 -1.4805 -0.158973
-9.42408 -1.79078 -0.0206606
-9.87395 -1.52794 -0.226428
-10.2657 -1.95999 -0.0216977
-9.23672 -1.88536 -0.196326
-9.67795 -2.06455 -0.245859
-9.38848 -1.68216 -0.22047
-9.64745 -1.65948 0.00932914
-9.67968 -1.79589 -0.251285
-9.10374 -1.91493 -0.10323
-10.1279 -1.92501 -0.197697
-9.14501 -1.82544 -0.117091
-9.49889 -1.87388 -0.105702
-9.67495 -2.03317 -0.518604
-9.22558 -1.86653 -0.318507
-9.88756 -1.75776 0.0456647
-9.35357 -1.64841 0.131988
-9.77265 -1.81393 0.0205458
-9.71714 -1.71947 -0.138127
-9.41925 -1.74423 -0.10898
-10.0943 -1.99758 -0.155094
-10.0172 -1.73196 0.423129
-9.71968 -1.59303 -0.17882
-9.69086 -2.03957 -0.120568
-10.0807 -1.55252 0.126536
-9.44729 -1.67217 -0.067595
-9.40808 -2.07342 -0.31884
-9.55281 -1.90299 -0.074151
-9.56061 -1.71737 0.134794
-9.1165 -1.67235 -0.0718194
-9.8996 -1.70023 -0.383219
-9.58491 -1.69268 -0.233669
-9.9439 -1.62499 -0.0922423
-9.51918 -1.74519 -0.175983
-9.43039 -1.77513 -0.130446
-9.21565 -1.82241 -0.203189
-9.68106 -1.59112 -0.311899
-10.2819 -1.90623 -0.0990581
-9.41899 -1.67136 0.123909
-9.57306 -1.76246 0.0573477
-9.49139 -1.81736 -0.24533
-9.38505 -1.62297 0.0205983
-10.017 -1.91219 -0.0392346
-9.22059 -1.73323 -0.178892
-9.87777 -1.96537 -0.10377
-9.66334 -1.57857 -0.163694
-10.0012 -1.52113 -0.216812
-9.29433 -1.68394 -0.0989957
-9.60655 -1.68256 -0.0556576
-9.64185 -1.49633 0.0420095
-8.87253 -1.82317 0.0514321
-9.94007 -1.56276 -0.237011
-9.17831 -1.64788 -0.0299926
-9.44078 -1.66975 -0.164529
-9.65826 -2.17084 -0.212497
-8.94766 -1.75472 0.00477081
-10.1947 -2.00109 -0.0500747
-9.55114 -1.77377 -0.162276
-10.3588 -2.04938 0.0924861
-9.26473 -1.85369 -0.0865233
-8.76799 -1.65047 0.025424
-8.79296 -1.87708 0.136486
-9.71451 -2.1488 -0.488752
-9.34283 -1.95349 0.182724
-9.33294 -1.52376 -0.0876873
-9.66251 -1.7107 -0.120919
-9.59005 -1.85117 -0.134351
-10.1851 -1.95594 0.00447642
-9.42278 -1.87302 -0.0848474
-9.23993 -1.85262 -0.113252
-10.25 -1.34746 -0.0121685
-9.63414 -1.68899 -0.110932
-9.4122 -1.85331 -0.074218
-8.85914 -1.98693 -0.358366
-9.57487 -1.87372 -0.084767
-9.48002 -1.70378 -0.166461
-9.5353 -1.71325 -0.0586509
-9.77472 -1.64535 -0.140565
-9.22201 -1.5553 -0.0910646
-9.34555 -1.98761 -0.196388
-9.29584 -1.53269 -0.0544447
-9.30305 -1.87142 -0.277403
-9.29236 -1.53845 0.115506
-8.80239 -1.83177 -0.22515
-9.8136 -2.06861 -0.0556718
-9.43574 -1.64066 0.147524
-10.0412 -1.4259 -0.234876
-9.48055 -1.65067 -0.0187547
-9.56107 -1.61493 -0.00330681
-9.31539 -1.74648 -0.163119
-9.19018 -1.92661 -0.285982
-9.69689 -1.77804 -0.179847
-9.63857 -1.70728 0.0907136
-10.1794 -1.69976 -0.0808392
-9.07129 -1.66513 -0.247292
-9.31921 -1.67392 0.0186293
-9.99134 -1.9254 -0.372786
-10.057 -1.81976 -0.255862
-9.60729 -1.89055 -0.088922
-9.8615 -1.60719 0.235828
-9.68504 -1.66874 0.0809333
-10.0408 -1.79685 -0.029214
-9.42274 -1.69805 0.0145111
-9.39867 -1.47248 0.0523521
-9.41357 -1.7289 0.0266614
-8.80797 -1.79454 -0.0427532
-9.64065 -1.64011 -0.275071
-9.23242 -2.04584 -0.248255
-9.29119 -1.73867 -0.231368
-9.9722 -1.75441 -0.0104462
-9.33984 -1.99885 -0.0278258
-9.74802 -1.48385 -0.0794383
-8.9045 -2.18959 0.104388
-9.78673 -2.07966 -0.101145
-9.09467 -1.58826 -0.571322
-9.57991 -1.60339 -0.0764872
-9.87493 -1.90777 -0.262749
-9.95349 -1.58697 -0.112721
-9.16772 -1.98341 -0.146279
-10.1478 -2.07304 -0.424113
-9.77406 -1.84682 -0.148684
-9.32305 -1.79891 -0.0313014
-9.90952 -1.8231 -0.162781
-9.89115 -1.71963 -0.0638548
-9.62673 -1.43692 -0.217902
-9.79885 -1.57138 0.125677
-10.1197 -1.82666 -0.537462
-9.88226 -1.72395 0.178862
-9.65351 -1.83872 0.0883274
-9.56575 -1.58477 -0.135608
-9.71167 -1.54974 0.0292107
-8.67098 -1.90098 -0.234235
-8.96418 -1.78447 -0.202971
-10.0228 -1.84614 -0.0411104
-9.41832 -2.2899 -0.147567
-9.65356 -1.7147 -0.102065
-9.00045 -2.05817 -0.350022
-9.92136 -2.03826 -0.442812
-9.83751 -1.58375 -0.336109
-9.71306 -1.70695 -0.127355
-9.7197 -2.05168 0.057095
-9.37897 -1.89419 -0.0661445
-9.86 -1.49438 -0.0147892
-9.24662 -1.66224 0.116735
-9.51571 -1.75921 -0.0851565
-9.90336 -1.76609 -0.00755678
-9.02292 -1.82165 0.051489
-9.11116 -1.84612 0.0346768
-9.32212 -1.81072 -0.171486
-9.87556 -1.71729 -0.0497208
-9.958 -1.72745 -0.178344
-10.3175 -1.75966 -0.131417
-9.34794 -1.92973 0.0357978
-10.652 -1.98227 -0.324087
-9.36924 -1.91117 0.0645922
-9.47131 -1.6757 -0.011365
-10.2615 -1.7582 -0.206511
-9.70528 -1.5144 -0.00402605
-9.27762 -1.73108 -0.192314
-9.10909 -1.6457 -0.243125
-9.48357 -1.78596 -0.0455688
-8.77301 -1.50078 0.176728
-10.5817 -1.68336 -0.0246882
-9.29305 -1.65129 0.245965
-9.52676 -1.92423 0.0340589
-9.99251 -1.84052 -0.057098
-9.32098 -1.40408 0.21947
-9.42307 -1.58168 0.123607
-9.86951 -1.96396 -0.265114
-9.866 -1.80203 -0.0461233
-9.78485 -1.81799 0.0136226
-10.0293 -1.94201 -0.0121382
-9.21431 -1.80192 -0.268705
-9.52661 -1.77587 0.0599193
-9.69236 -1.46584 0.0884944
-9.2566 -1.72849 -0.0284884
-9.47388 -1.7618 -0.0570732
-10.0724 -2.15466 0.0332796
-9.57767 -1.82225 0.0263325
-9.50955 -1.80735 -0.279532
-10.2907 -1.5688 -0.367294
-10.0993 -1.76065 -0.239397
-9.71539 -1.58092 -0.121019
-9.88829 -1.86099 -0.0661141
-9.77584 -2.11071 -0.225883
-9.22995 -1.66028 0.2186
-9.62429 -1.96043 0.100268
-9.72975 -1.90259 -0.145173
-9.92104 -1.54416 0.0947625
-9.49666 -1.39802 0.16603
-9.46583 -1.55315 0.0490199
-9.43299 -1.94279 -0.304353
-9.23548 -2.0474 0.29908
-10.1337 -2.047 -0.297263
-9.41126 -1.5965 0.172751
-9.97867 -1.81463 -0.0360282
-9.685 -1.68974 -0.392839
-9.88751 -1.79145 -0.151022
-9.53838 -1.73598 0.00300391
-9.45964 -1.70213 -0.374332
-9.68718 -1.54413 -0.204364
-9.69349 -1.84076 -0.257367
-9.84403 -1.83649 -0.113323
-9.28611 -1.78303 0.0944205
-9.93913 -1.48302 -0.35411
-9.24271 -2.01454 -0.340963
-9.21269 -1.66325 -0.39529
-9.40254 -1.62096 0.024853
-9.52145 -1.94681 -0.00613008
-10.1308 -1.82594 -0.149564
-9.56176 -1.58629 0.062704
-8.82906 -2.02465 -0.108094
-10.073 -1.83169 -0.243015
-9.20497 -1.87545 -0.0945528
-10.118 -1.78439 -0.070404
-9.62456 -1.68825 -0.0930257
-9.18479 -1.98785 0.0840537
-9.82814 -1.58812 0.161344
-10.2594 -1.80537 -0.288522
-9.85891 -1.58505 -0.214723
-9.30271 -1.8131 -0.186368
-9.44079 -2.16587 -0.294189
-9.5002 -1.64667 -0.283954
-9.68862 -1.46107 0.140995
-9.37985 -1.77981 -0.2181
-9.59373 -1.61403 -0.0222671
-9.73149 -2.00411 -0.150773
-9.6345 -1.52139 -0.0844017
-9.15003 -1.8354 -0.134896
-10.1587 -1.62287 -0.0513019
-9.61279 -1.63309 0.147079
-9.71903 -1.31983 -0.0782563
-9.55665 -1.94943 -0.111951
-9.45026 -2.20451 -0.175391
-9.39586 -1.73446 -0.0191243
-9.69906 -1.65188 -0.201736
-9.6377 -1.75 -0.394667
-9.65146 -1.82956 -0.0251759
-9.5161 -1.73591 -0.564596
-9.37872 -1.89875 0.0874868
-9.65785 -1.8575 -0.312422
-9.76302 -1.64492 -0.409152
-9.98364 -1.9944 -0.212883
-9.56304 -1.80216 0.0344984
-9.43467 -1.65498 -0.187147
-9.45867 -1.99044 -0.0307402
-9.19702 -1.98915 -0.375215
-9.36853 -1.67716 -0.122012
-9.28675 -1.88115 0.0128184
-10.4266 -1.71434 -0.158499
-9.49228 -1.72642 0.0204325
-9.43016 -2.14843 -0.250212
-8.96809 -1.67553 0.0387872
-10.0283 -1.72915 -0.574297
-9.64513 -1.68942 0.0244978
-9.18935 -1.70317 -0.237378
-10.136 -1.81447 -0.143754
-9.11931 -1.69792 -0.139158
-9.57562 -1.79248 0.112159
-9.23878 -1.85465 -0.307653
-9.84545 -1.60232 -0.0878281
-9.71754 -1.47073 -0.143748
-9.2704 -1.66074 -0.246964
-9.85041 -1.95826 -0.265617
-9.14694 -1.70686 -0.14159
-9.50528 -1.88922 0.0498327
-9.2674 -2.01451 0.0816978
-9.7296 -1.5071 -0.261107
-8.91083 -1.67815 -0.231375
-9.40266 -1.82664 -0.175361
-9.05232 -1.59454 -0.0701863
-9.29156 -1.83143 -0.197513
-9.37492 -1.86188 -0.15155
-9.65519 -1.74012 -0.0203212
-10.1334 -2.0562 -0.0624727
-10.1135 -1.71869 -0.0868654
-9.22546 -1.67542 -0.185437
-9.90699 -1.76269 0.0279661
-8.98195 -1.778 -0.0530119
-10.1637 -1.54971 -0.0317844
-9.30153 -1.92126 0.0628047
-9.44466 -1.44466 -0.0833623
-9.42372 -1.69057 -0.0302956
-9.53359 -1.41873 0.031063
-9.62883 -1.44218 0.147721
-9.02034 -1.7253 -0.286348
-9.13875 -1.6296 -0.0575836
-9.61501 -1.78349 -0.123466
-9.57658 -1.61092 0.0806368
-9.2132 -1.73684 -0.165559
-9.52991 -1.95961 -0.31597
-9.73456 -1.6728 0.0626914
-9.49247 -1.54576 -0.0727326
-9.59644 -1.98188 -0.303362
-9.32207 -1.65259 -0.0695801
-9.5456 -1.75707 -0.0748948
-9.95127 -1.75664 -0.0707383
-9.34397 -1.65483 0.266962
-8.99492 -1.81105 0.024755
-9.85163 -1.51867 0.18139
-9.77588 -1.93753 0.0331544
-9.30091 -1.93203 0.0312594
-9.56646 -1.7705 -0.12268
-9.16153 -1.72653 -0.197504
-9.7586 -1.90038 -0.119317
-8.99142 -1.61067 0.10498
-8.79436 -1.76246 -0.450589
-9.48663 -1.63722 0.106558
-9.73105 -1.68791 0.0256729
-9.00714 -2.15389 0.0513196
-9.41873 -1.7242 0.060069
-9.31897 -1.53979 0.102139
-9.75294 -1.82082 -0.325089
-9.6376 -1.66023 -0.0094679
-9.15054 -1.76429 -0.0479377
-9.69181 -1.87835 -0.0546518
-9.61151 -1.76117 -0.171198
-9.24867 -1.74594 -0.152459
-9.51627 -1.80455 -0.060934
-9.25199 -2.07121 0.139598
-9.14888 -1.41941 -0.0410744
-8.7686 -1.76138 -0.0130607
-9.5693 -1.73903 -0.147359
-9.66431 -2.01027 -0.057696
-9.5863 -1.75228 -0.08079
-9.26229 -1.79839 -0.0731127
-9.5207 -1.60245 0.0404277
-9.59947 -1.98389 -0.0334204
-9.05323 -1.82789 -0.000262947
-9.36126 -1.53517 -0.0942214
-8.75201 -1.95625 0.106507
-10.1309 -1.90267 -0.420754
-9.57321 -1.6225 0.0842137
-9.66273 -1.34574 -0.0961786
-9.69387 -1.76263 0.0516162
-9.18795 -1.59273 -0.393094
-9.46167 -1.87632 0.00660081
-9.94687 -1.90833 -0.135234
-9.59962 -1.88179 -0.273203
-9.73303 -1.99743 -0.302756
-10.0151 -1.7121 0.0737774
-9.73853 -1.94118 -0.145193
-9.85082 -1.87556 -0.334222
-9.3352 -1.59826 0.0432594
-9.7078 -1.63835 -0.236209
-9.61736 -1.77752 0.158321
-9.22655 -1.95235 -0.157607
-10.1109 -1.53548 0.113278
-9.56297 -1.66062 -0.208228
-10.3158 -1.72038 0.0747491
-9.91761 -1.67197 0.0331396
-9.26007 -1.80439 -0.152518
-9.65913 -1.88415 -0.0255475
-9.87606 -1.87511 -0.0601871
-9.90453 -1.79751 0.00626603
-9.45564 -1.85011 -0.0348636
-9.87456 -1.66325 -0.291192
-10.3084 -2.04458 -0.109258
-9.51161 -1.72423 -0.162581
-9.3216 -1.65728 -0.106083
-9.03028 -1.87037 -0.268899
-9.04165 -1.57489 0.139264
-9.76074 -1.90724 -0.0782529
-9.57568 -1.38785 -0.253162
-9.51861 -1.67509 0.00827436
-9.28576 -1.85747 0.00945342
-9.25457 -1.56163 -0.317165
-8.45942 -1.92343 0.173687
-9.66166 -1.87078 -0.0933191
-9.67983 -1.45224 -0.23106
-9.14745 -1.74144 -0.354755
-9.70331 -1.70891 -0.0682374
-10.2448 -1.70083 -0.0279582
-9.64357 -1.7248 -0.124891
-9.64796 -1.67791 -0.158569
-10.0802 -1.59148 -0.130164
-9.62988 -1.83826 -0.0812624
-9.51392 -1.77253 -0.0366858
-8.52968 -1.77582 -0.00303645
-9.76311 -1.72113 -0.207021
-9.67326 -1.67504 -0.0529419
-9.4023 -1.773 0.010826
-9.60741 -1.63547 -0.0110826
-9.55497 -1.5302 -0.157371
-10.1406 -1.79613 -0.194924
-9.46109 -1.72666 0.016252
-9.13999 -2.01977 0.0109199
-9.48569 -1.63043 0.107363
-9.38122 -1.8338 -0.190839
-9.18483 -1.87891 -0.0590472
-9.83924 -1.83295 -0.291405
-9.47948 -1.67166 -0.103044
-9.07052 -1.58881 -0.0572986
-10.2077 -1.94584 0.0860383
-9.43267 -1.82337 -0.0120119
-8.80457 -1.65266 -0.00286104
-8.91144 -1.6365 0.0696065
-9.01958 -1.70135 0.149998
-9.36519 -1.8365 0.0611721
-9.26759 -2.23042 -0.10719
-10.0824 -1.75789 -0.0124376
-9.81327 -1.62488 0.0376663
-9.45983 -1.6799 -0.115095
-9.69631 -2.00979 0.283845
-8.92363 -1.80737 -0.179647
-9.63088 -1.92308 0.0454051
-9.25674 -1.95127 -0.101314
-9.9972 -1.86469 -0.134438
-9.95879 -1.43069 -0.235431
-10.0463 -1.81465 -0.0216228
-10.0018 -1.63774 -0.103521
-9.1757 -1.77267 0.14046
-9.1564 -1.8789 -0.160514
-8.95311 -1.90764 -0.176285
-9.76934 -1.83723 -0.336301
-9.58489 -1.54263 0.0162066
-9.15531 -1.58554 0.0593089
-10.1327 -2.05707 -0.652484
-10.1824 -1.54602 0.0449549
-9.35048 -1.92541 -0.220685
-9.589 -2.1211 -0.36208
-10.061 -1.84041 -0.201679
-9.43053 -1.57906 -0.318472
-9.59706 -1.38654 -0.210763
-10.3918 -2.10254 -0.277133
-9.45141 -1.7636 0.092188
-8.90416 -1.68671 -0.0402096
-9.55493 -1.59443 -0.0908115
-9.3067 -1.72527 0.0061865
-9.58848 -1.82844 -0.199523
-9.61202 -2.13875 -0.145817
-9.14131 -1.80467 -0.088967
-9.52916 -1.84386 -0.370275
-9.47396 -1.62595 -0.105533
-9.50043 -1.77555 -0.0631243
-9.85841 -1.54126 -0.25288
-9.8436 -1.59799 0.197232
-9.19263 -1.45254 -0.0126476
-9.54417 -1.73653 0.0209325
-10.0505 -1.74498 -0.246706
-8.83631 -2.23531 -0.175265
-9.73205 -1.68379 -0.161644
-9.32833 -1.79484 0.00497082
-9.21344 -1.54818 -0.00402799
-8.66241 -1.64137 0.0419539
-9.27768 -1.66695 -0.263262
-9.8467 -2.14931 -0.227478
-9.90165 -1.73087 -0.303738
-9.2688 -1.69513 -0.0568127
-10.0341 -1.65626 -0.109666
-9.4013 -1.85134 -0.310796
-9.34205 -2.03343 -0.0458015
-9.67819 -1.52791 -0.189565
-9.61799 -1.89799 -0.263866
-9.63026 -1.77856 -0.0800276
-9.25487 -1.65386 0.116549
-9.49209 -1.80743 0.254858
-9.21692 -1.80995 0.00406748
-9.86865 -1.88793 -0.317009
-9.33345 -1.69868 -0.0556373
-10.071 -1.74968 -0.270323
-10.1277 -1.79975 -0.0941932
-9.91178 -1.89551 0.075454
-8.66744 -1.66153 -0.179169
-9.82826 -1.69896 -0.0959184
-9.71228 -1.94819 -0.0908153
-9.39909 -1.76336 -0.133441
-9.2159 -1.95869 -0.240653
-9.40223 -1.93503 0.194479
-9.10862 -1.85265 -0.182471
-9.39249 -1.5786 -0.0796039
-10.0027 -1.64936 -0.227666
-9.41058 -1.95116 0.136018
-9.90335 -1.51236 -0.0447802
-10.0959 -1.68624 0.0956817
-9.0523 -1.64197 -0.349595
-8.79569 -1.68898 0.00954233
-9.22214 -1.73287 -0.0254466
-9.24079 -1.77807 -0.113578
-9.77905 -1.58958 0.125805
-9.27543 -1.69968 -0.163373
-9.76051 -1.88905 -0.308379
-9.99745 -1.51725 -0.243911
-10.047 -1.62916 -0.0740055
-9.50973 -2.05777 -0.141154
-9.71491 -1.35615 -0.0856817
-9.14214 -1.56828 0.11212
-9.26537 -1.86939 -0.478992
-8.85553 -1.74167 -0.173257
-9.45573 -1.78819 -0.0200674
-9.52074 -1.73401 -0.0983108
-9.72831 -1.53059 0.0726573
-9.82148 -2.03505 -0.318995
-9.90748 -1.9337 -0.11043
-9.9636 -1.82707 -0.0691889
-9.29021 -1.73986 -0.0248904
-9.96028 -1.55089 0.00480609
-9.2421 -1.92553 -0.258371
-9.51621 -1.82201 -0.0221829
-9.112 -1.94503 -0.16948
-10.0165 -1.73842 -0.0853308
-9.63777 -1.82674 -0.149963
-9.42856 -1.94835 -0.241176
-9.69578 -1.69492 -0.181706
-9.15304 -1.95174 -0.0887578
-9.18816 -1.71751 -0.295935
-9.57221 -1.97435 -0.272078
-9.60937 -1.96591 -0.257828
-9.58785 -1.58766 0.0965462
-9.69187 -1.55553 -0.00727447
-9.91265 -1.86214 -0.209183
-9.99169 -1.94481 -0.283763
-9.55537 -1.69525 -0.164502
-9.7682 -1.65462 -0.35078
-9.50392 -1.94966 -0.0717783
-9.64065 -1.84578 -0.358934
-9.01165 -1.90038 0.12338
-9.13948 -1.54466 -0.0203262
-9.46254 -1.571 -0.0853551
-9.25986 -1.89536 -0.0941825
-9.39399 -2.04884 -0.322251
-9.28826 -1.89718 -0.217091
-9.70124 -1.45711 -0.0541401
-9.8126 -1.75177 -0.08613
-9.1716 -1.83068 -0.0032102
-9.80875 -2.19578 -0.460762
-9.40038 -1.93651 -0.183584
-9.7532 -1.55848 -0.282077
-9.68419 -1.62261 -0.224758
-9.3526 -1.8995 -0.347566
-9.70864 -1.55931 -0.148272
-10.0739 -1.68952 -0.0504229
-10.6269 -1.47956 0.122375
-9.71282 -1.50286 0.0176677
-9.64541 -1.72813 0.035286
-10.0378 -1.65318 -0.0594233


==> latex_data/vae/fashionmnist/pca/pos_altpd_neg-altpd.txt <==
-8.79801 2.17185 -1.74185
-9.0511 -0.0377781 -0.400861
-9.4991 -0.043156 0.684837
-10.3844 1.38231 0.325256
-9.52164 0.861534 1.93672
-9.12617 -0.524449 -2.36868
-9.90209 0.537973 1.23621
-9.33358 0.764941 0.981633
-9.52679 3.40864 0.205123
-9.41252 1.35403 0.192715
-9.68071 0.246432 2.78521
-8.86153 0.879851 -1.57228
-10.1209 0.76994 1.51958
-9.07085 0.30274 -1.44783
-9.53825 0.531578 1.27947
-9.41168 -0.51652 1.80952
-9.3607 -2.62651 0.650807
-9.87236 -0.875596 0.739981
-9.56465 0.0273239 -0.313205
-10.2439 3.05252 1.39629
-10.1157 0.751029 -0.56845
-9.38773 -3.13329 -0.316278
-10.0233 1.94586 2.00401
-9.56434 -0.499725 1.35792
-9.15752 -3.0183 0.52483
-9.43701 1.42453 0.438157
-9.67425 0.420257 0.528106
-9.0631 0.0722711 -0.352693
-9.88957 0.59421 3.14321
-9.68535 0.919448 -0.957846
-9.66454 0.986745 0.769902
-9.1425 -2.19303 -0.54502
-9.11407 1.39716 -0.0767298
-9.81804 -3.4586 -0.0237809
-9.45989 1.3807 2.02048
-9.334 -2.37302 1.30546
-9.99592 1.64669 2.14297
-8.89835 2.19296 -0.205705
-10.1815 1.65615 1.14413
-9.55967 -0.179665 -1.61133
-9.15838 1.91787 -1.71381
-8.79861 -0.523496 -2.46662
-9.53663 1.85902 1.73066
-10.1056 -0.120751 0.676354
-9.66847 0.191504 0.131031
-9.29858 0.960502 -1.95696
-9.56861 1.2509 -0.00821587
-9.58906 0.777451 1.10485
-9.21073 -2.60224 0.148987
-8.88012 1.30278 -0.718876
-10.238 0.144833 0.609426
-9.77653 1.61595 0.145841
-9.7442 -1.4531 0.881612
-9.8116 0.543054 -0.115035
-9.37847 -3.23191 -0.402835
-10.0526 1.1254 0.906551
-9.69553 0.0606219 0.330224
-9.43065 3.46166 -0.482322
-9.0903 0.778203 0.0679355
-9.73786 0.593223 0.956988
-9.90055 1.40635 -0.243343
-9.50263 1.02863 0.7422
-9.80138 1.52342 -1.44699
-8.9175 0.448886 -2.03069
-9.65348 0.850313 -1.2547
-9.48524 1.36967 0.922298
-9.84675 -2.84532 0.0113627
-9.84188 -2.23662 -0.14296
-10.2866 1.41963 0.977054
-9.80071 -3.15128 0.882925
-9.80993 1.07501 1.80939
-8.91552 1.63825 -0.497721
-9.57207 1.50413 -0.887476
-9.81769 -0.402142 -1.2311
-9.91661 1.83037 -0.328642
-9.90833 1.63125 0.00373655
-9.8116 1.56173 -0.818502
-9.91515 0.785932 0.58119
-9.59224 1.56357 0.00427265
-9.54585 -0.66355 -0.451706
-9.07631 -0.59923 -2.11995
-9.21307 -3.00419 -0.314711
-9.56463 3.4429 -1.08257
-9.13599 1.04775 1.5696
-9.18249 -0.321632 -0.172404
-10.0298 -0.225618 -0.100187
-9.05047 -0.559206 -1.47304
-9.92436 -1.2125 -1.42188
-9.69892 3.49896 0.920577
-10.1931 -1.39435 0.0183524
-9.58504 -3.03737 -0.997961
-9.91467 0.895929 -0.248535
-9.63321 1.96755 -1.05305
-9.76789 2.98782 -0.544695
-9.55584 2.09816 1.78078
-9.17526 -2.23214 -0.217326
-10.0205 -1.8342 -0.152817
-9.59229 0.311871 1.41583
-9.50713 0.636552 0.319991
-9.04298 0.162921 -1.06045
-9.6239 -0.925395 -0.553104
-9.52118 1.87846 -1.04874
-9.50035 1.98639 -1.3728
-9.72803 0.158731 2.1924
-8.91938 0.711286 -1.53353
-9.76678 1.31816 2.50355
-9.72057 0.372446 1.06791
-9.13843 0.101744 0.183514
-9.93426 -0.143469 0.407542
-9.62455 -1.77209 -0.520025
-9.93972 -0.103868 2.3443
-9.68764 -0.544745 0.0517816
-9.3879 -1.63844 -1.55526
-9.37447 1.62787 -0.274637
-9.13641 0.0959591 0.687273
-9.00986 -0.046298 -2.09029
-9.66779 2.34349 -1.74632
-9.70931 3.25236 0.386259
-9.76492 -3.35659 0.276879
-9.87715 0.328537 -0.983061
-9.45032 0.0485231 0.00632291
-9.07095 1.15696 -1.34699
-10.2149 1.44683 0.422535
-10.0121 -2.63282 -0.0623427
-9.19307 0.718194 -1.05247
-8.94773 -1.10741 -1.76718
-10.0207 0.233213 -0.220144
-9.57767 1.13577 2.07819
-9.36333 1.26304 1.04102
-9.71323 -0.284339 -0.967549
-9.10248 2.28469 0.932041
-9.85167 1.5816 -1.42279
-10.3804 -0.740074 1.49446
-9.77879 0.601526 2.78649
-9.39011 -2.15897 -0.74283
-9.40637 0.540615 -0.652595
-9.85489 1.02199 -0.878927
-9.66371 -0.127184 2.74894
-9.4853 0.744003 1.96661
-9.69753 0.765128 -0.0477842
-9.04009 0.306817 -2.52269
-9.75501 1.86755 -1.68582
-9.80621 1.87269 0.816817
-9.84076 -0.037913 2.07832
-9.86119 -1.95457 0.22055
-9.8443 1.99655 -0.821735
-9.70648 -2.89506 0.392433
-9.49847 0.947411 -0.361779
-9.22307 -1.15901 -0.305469
-8.78429 -0.81134 -2.26046
-10.3558 2.48536 0.973317
-9.69112 0.585923 1.58782
-9.74461 -2.75414 -0.132689
-10.211 1.97684 1.48607
-9.33283 0.435858 0.667536
-10.1461 0.821623 2.87979
-9.52242 1.51101 1.489
-9.6802 1.59888 -1.36693
-9.94714 -2.44138 0.597214
-9.93191 -1.32791 1.16847
-9.68101 1.40119 -0.406788
-9.79663 0.356347 -0.1452
-9.30375 2.87817 -1.08433
-9.59518 0.412361 0.723662
-9.62387 -2.50873 0.51331
-9.38914 2.49723 -0.152048
-9.1195 1.82439 -1.92524
-9.55198 -1.61587 -0.116106
-9.31856 0.238103 0.275411
-9.04359 1.24838 0.328285
-10.2777 1.20928 0.585511
-9.65641 0.502525 0.19613
-9.46181 0.906925 0.0168174
-9.97252 -2.1837 -0.0719627
-9.52386 1.43804 1.8163
-9.41963 -0.541733 -1.04351
-9.96702 -0.0120906 -0.799036
-9.24039 0.542835 -0.0700919
-9.81365 1.52895 0.989771
-9.43284 1.81285 -1.12452
-9.95 1.17111 -1.54281
-9.77812 -1.85084 0.829622
-9.51666 -0.151429 0.0732702
-9.25939 1.35802 -0.564743
-10.062 0.55613 -0.946969
-9.74039 0.381556 -0.929445
-10.1518 0.932502 1.35782
-9.31036 -2.10316 1.29967
-9.72505 3.51396 -0.270499
-9.35502 1.96655 1.20701
-9.29808 0.652475 -0.511151
-9.8107 -0.57889 0.470085
-9.24028 1.07845 -0.409695
-9.6464 2.13816 0.0177187
-9.62471 1.17871 0.702613
-9.19938 2.43168 0.836283
-8.97786 1.87034 -0.98341
-10.0576 -2.74981 -0.504493
-9.69025 -1.76752 0.67337
-9.92051 1.07557 1.06526
-9.47627 0.110929 1.82508
-9.69533 0.180439 0.44401
-9.61997 0.655367 1.09845
-9.35944 1.12918 -0.693079
-9.29569 0.450658 -1.23086
-10.4947 0.854322 0.854486
-9.69918 -0.263683 2.20948
-9.81785 0.262199 1.44446
-10.069 0.324272 1.82699
-9.10681 -0.7373 -0.61201
-9.41945 0.441135 0.962389
-9.18475 0.39171 0.205059
-10.3238 1.26059 0.368195
-9.93981 1.74535 -0.971317
-8.96545 -0.17529 -0.807505
-9.59973 -1.07673 0.414411
-9.52277 1.10358 -1.11603
-9.88478 -0.91381 0.6407
-8.93207 0.0864243 -1.67632
-9.21666 1.18686 0.304386
-9.06503 2.21875 0.141866
-9.41924 -2.10304 1.42455
-9.77234 0.685127 0.292068
-9.70464 2.52511 1.9596
-9.23821 0.871047 -0.0153355
-9.47698 0.51529 2.08672
-9.56574 0.472226 0.893234
-9.78943 -0.845392 -0.855424
-9.3935 0.161562 0.783004
-9.1351 -1.81448 -0.928429
-9.27443 -1.76916 0.230538
-9.80455 -0.284298 1.29201
-9.12492 0.383006 -0.594321
-9.12872 1.44988 1.05402
-9.58923 1.16708 0.830012
-9.30184 1.78138 -1.13619
-8.79904 -1.52545 -1.12296
-9.54379 -2.13731 -0.168468
-8.90916 -2.85907 -0.821349
-9.315 -2.66309 -0.0078773
-9.79707 3.1043 -1.36566
-9.97416 2.09489 1.45041
-9.57083 -0.939943 -1.92256
-9.28948 -3.04187 -0.0907179
-9.31938 -1.24856 -1.23961
-9.86218 0.923328 2.21716
-9.59372 -0.455819 0.32311
-9.986 1.55698 1.92626
-9.29218 -0.336111 -1.29163
-9.86316 -0.812755 1.0261
-9.74595 0.859178 1.11085
-9.10343 0.936232 0.10243
-9.45741 -0.0724187 0.302624
-10.1653 1.33848 0.712607
-9.83416 2.6143 0.271054
-9.62355 2.31697 -1.41455
-9.09559 0.852719 -2.4736
-9.62487 1.19837 1.52871
-9.21523 0.531508 -0.179317
-9.19542 0.723501 0.342358
-9.56154 -2.78214 0.505101
-8.85987 -0.666577 -1.58646
-9.63095 0.807925 1.58493
-9.21333 2.00811 -0.440683
-9.70144 -0.779511 2.02022
-9.93996 0.633784 0.685627
-9.77191 0.432077 2.30994
-10.0166 -0.0788851 0.478942
-9.3709 1.13418 1.67385
-10.0054 0.130258 -0.17463
-9.28502 -3.13305 0.620321
-9.14755 -2.16555 -0.241297
-10.1813 1.32208 -0.590476
-9.0986 -1.00636 -1.91003
-9.74838 0.265294 0.902702
-8.99373 -1.52672 0.421185
-9.04822 -0.018632 -0.983033
-9.33344 -2.65461 0.144453
-10.1707 2.45077 0.284709
-9.79809 1.74672 -2.31683
-9.24176 3.05151 0.845839
-9.80555 1.7322 -0.372601
-9.08216 0.219221 -1.92797
-9.5012 1.22796 -0.232221
-10.0261 1.05237 1.32962
-9.35698 2.41018 0.569445
-10.0477 0.848573 1.36672
-9.05913 0.042025 -2.33983
-9.79449 3.48266 -1.81753
-9.50795 -2.29765 1.37152
-9.4599 -3.14272 -0.238962
-9.9211 0.746441 -0.893523
-10.4354 0.477286 1.24239
-9.0265 -0.811332 -0.941389
-9.53694 0.218044 0.648245
-10.299 -2.85612 0.535627
-9.18904 1.14845 1.56819
-10.2492 -1.9495 0.39481
-9.06932 1.28624 -1.07445
-9.8285 3.01781 1.02694
-9.8115 -0.150303 2.32894
-9.18001 0.735341 -1.0803
-10.1104 0.568307 1.6931
-9.0581 -2.15345 -0.800861
-9.60642 1.41897 1.59952
-9.39802 -0.878598 0.0883434
-9.08262 0.85305 0.226545
-10.0286 -2.22166 -0.0193
-9.59351 2.39465 1.54779
-9.49159 -3.26277 -0.0514446
-8.98666 4.06678 -1.24125
-8.87197 0.536938 -1.4746
-9.68249 0.961444 -0.0352453
-9.48485 -2.63423 0.494437
-9.54658 1.9685 1.07841
-9.57813 1.15214 -2.10601
-9.5484 2.11215 -1.37672
-9.81369 -2.50317 -0.620771
-9.58911 -2.31049 0.265518
-10.8454 3.30987 0.778444
-9.32629 -0.414071 0.695813
-9.359 0.47693 1.62773
-9.33222 1.46898 -1.17412
-9.14753 -0.365799 -0.638466
-9.69876 0.236961 0.383393
-9.75073 0.0988788 1.3239
-9.53987 0.765403 0.590379
-9.52453 -1.78426 0.371631
-9.4988 1.98884 0.640069
-9.51569 0.221766 -1.5514
-9.4945 -1.89436 0.952808
-9.4609 2.24457 0.420215
-9.33126 0.933366 1.25926
-10.1091 -3.42828 0.303206
-8.71586 2.61684 0.501349
-10.0498 1.73012 1.70849
-9.03874 -0.855164 -1.40906
-9.0332 -0.45351 -0.196438
-10.2646 0.441971 -0.48588
-9.7324 0.738377 0.903734
-10.1 0.437829 -1.16579
-9.81814 0.0586699 2.41983
-8.82841 -0.55445 -1.60642
-9.25334 1.59752 -1.84188
-9.88221 0.94461 2.5561
-9.50872 -1.96337 1.32539
-9.7198 0.748503 -0.0521994
-10.1206 0.44965 -0.000889311
-9.09837 -0.627152 -1.87678
-10.0023 1.1821 2.62359
-9.42542 0.859665 1.80978
-9.55647 -2.60769 -0.105796
-9.51349 0.47277 1.4048
-9.82159 0.986466 1.15755
-9.75589 0.869214 0.35616
-9.49704 1.18948 -0.212914
-10.5605 2.40034 -0.931871
-9.59743 -1.868 0.181589
-9.69426 -2.48146 -0.052107
-9.83441 1.29672 -1.95585
-9.69337 0.372026 1.23512
-9.53016 0.432702 -1.22173
-9.07641 -0.140095 -1.63003
-9.34549 -0.168473 -1.59308
-9.45815 -1.79492 -0.619792
-9.85245 2.72894 2.11675
-9.44891 1.22927 -0.950227
-9.83089 0.34253 1.59409
-9.38619 0.151802 1.84424
-9.68285 0.0559738 -0.0978174
-9.44139 1.66908 1.40198
-8.95414 2.39271 -2.86021
-10.0093 -1.87242 -0.212035
-9.95773 -2.74674 0.337436
-10.181 0.981083 -0.770803
-9.39329 0.986824 0.44007
-10.01 -2.42286 -0.227331
-9.44154 -0.430803 -0.144473
-9.20693 -1.39167 0.472772
-8.96513 -2.36834 -0.432836
-9.97774 1.55166 1.61683
-9.29909 1.71577 -1.32331
-9.54328 0.508403 -0.46355
-9.68736 -0.00962282 0.353563
-8.995 1.07239 1.21097
-9.52574 -0.617747 -0.160458
-9.19861 2.00726 -1.82311
-9.30507 1.68165 -1.19817
-10.2328 1.56188 0.984309
-9.84904 1.70837 2.54452
-9.76168 0.626456 0.700109
-9.83457 -1.52271 -0.858784
-9.34875 -1.68558 0.593904
-10.2568 1.68982 2.58555
-9.45364 1.77375 -0.519254
-8.78674 -0.795059 -1.68926
-9.64917 1.00316 1.23614
-9.33799 2.32272 0.734858
-8.8429 0.0201724 -1.24263
-9.33606 2.28832 -1.96246
-9.55673 0.151424 -0.697559
-9.14523 -2.072 -0.621535
-9.6151 1.28427 -1.53643
-10.0184 2.41952 2.06247
-9.82338 -2.73561 0.22229
-9.97473 0.638015 1.28988
-9.51062 -0.504726 1.65041
-9.95338 -2.7313 -0.112717
-9.72879 0.924432 -0.0385831
-9.78396 1.28579 0.845086
-9.71351 1.13322 -0.209147
-9.62311 2.13267 -0.42723
-9.44065 -3.18061 0.00990877
-9.60705 -1.79901 0.34726
-9.33405 -0.778819 -0.366449
-9.44907 1.35372 1.16767
-9.15715 -3.6519 0.214809
-9.76332 2.29107 -0.707456
-9.51957 1.57592 -0.674886
-9.79504 1.90314 -1.25602
-9.90917 -0.561497 1.28917
-9.88746 1.01482 -1.95572
-9.25583 -2.77131 -0.25684
-9.82198 0.367093 1.4676
-9.98251 -0.993795 1.25126
-9.07717 0.729528 -1.54658
-10.0797 0.54821 1.52854
-9.20323 1.37241 -2.18028
-10.0187 -0.242089 -0.313522
-9.75794 -3.28353 0.921137
-9.12455 -0.627774 -1.09455
-9.72836 1.43388 0.89431
-9.62641 0.739476 1.78086
-9.46331 -0.22242 -0.257231
-9.21989 3.20006 -1.30246
-10.2278 -1.7955 -0.713784
-9.38808 -0.859504 0.775363
-9.65808 0.308626 2.43709
-10.1097 1.90265 1.31446
-9.49342 1.6698 0.368614
-9.29747 -0.681748 -0.852547
-9.16293 -0.236136 0.156851
-9.33505 -1.58343 0.38319
-9.5077 0.155932 -0.950805
-9.40775 1.62765 0.0588191
-9.69129 1.73212 -0.960493
-9.72386 0.505072 1.97293
-9.76928 -1.90008 -0.00471767
-9.16673 0.212844 -0.874978
-9.26048 0.874039 -0.238459
-9.63881 2.96189 0.37209
-10.3186 0.306557 1.40039
-9.09644 0.4202 -2.18985
-8.50928 1.11146 -2.0199
-10.5774 3.25939 0.883599
-9.43633 -0.336993 1.86222
-9.3174 0.327846 -0.77336
-9.10274 2.8988 -1.64284
-9.15894 1.18575 -1.18338
-9.59169 0.605263 2.03123
-9.19963 1.3098 0.015377
-9.68955 2.0578 0.59276
-10.113 -1.71839 -0.557462
-9.1411 0.0273818 -0.0486819
-9.57416 -0.887589 0.639763
-9.56096 0.174639 1.87801
-9.43025 -0.891724 -1.10949
-8.95 1.03578 -0.116248
-9.24665 1.67265 -0.11824
-9.51919 -2.45419 0.111669
-9.80043 1.89104 0.337465
-9.6878 -0.121264 0.0687424
-9.07538 1.17592 -1.58399
-9.65569 0.340117 0.558171
-9.67631 -0.974126 0.589172
-9.27095 -3.3328 -0.0536292
-9.52233 0.794601 -2.36562
-9.82609 2.82137 0.543369
-10.0775 2.17161 0.97877
-9.31083 2.27352 -1.9524
-9.35375 1.30232 1.81435
-9.88625 2.78963 2.4188
-9.27999 -0.0822344 -2.02918
-9.40287 2.34129 -0.95748
-9.85885 0.382679 0.893482
-9.55534 -2.00808 1.25219
-9.45695 0.0972087 0.353954
-10.2271 1.61409 0.871962
-9.50384 0.957518 2.72526
-9.98256 -1.68141 0.315533
-9.29936 1.47588 -1.00387
-9.82644 -1.60491 -0.261688
-9.48236 -1.22149 -1.33323
-9.5296 0.149495 -0.254447
-9.82446 0.466727 0.624798
-9.80764 0.657562 1.60627
-9.47912 -2.84831 0.909568
-9.27784 -1.27645 -0.92387
-9.55772 1.30561 -0.384485
-9.06214 0.633584 -2.04425
-9.81717 2.6044 -0.866124
-9.59076 1.96391 -1.17965
-9.33188 -1.61591 -0.315057
-9.03696 -0.547268 -1.00958
-9.17191 -2.20141 -0.0248572
-9.62963 1.46658 2.33101
-10.0902 0.277666 2.2937
-10.0312 -2.07759 -0.131902
-9.60268 -3.5474 0.482988
-9.57612 2.49509 -1.5163
-10.3611 1.13035 1.66037
-9.21866 2.38476 -0.579343
-9.55695 -1.02044 -1.28657
-9.50283 0.863638 -0.50067
-9.64685 3.02793 1.85584
-9.21368 0.374632 0.391194
-9.94345 1.07767 0.333693
-10.3669 -0.257067 0.073836
-9.59897 0.0112205 2.32602
-9.20763 -1.7892 0.557504
-9.81226 0.0884547 2.23195
-8.95441 -0.672374 -2.00082
-9.36864 0.768586 0.77014
-9.35493 -3.54799 -0.3427
-9.29153 1.05828 0.532251
-9.75406 0.345909 0.94163
-10.5535 2.02332 0.521435
-9.61451 2.82596 0.512065
-9.25931 1.89365 0.429335
-9.96697 -1.39274 0.488125
-9.07784 -1.94487 0.386818
-9.24982 2.20247 -1.07237
-9.73102 1.26492 0.576103
-9.09057 1.11264 -0.812349
-9.89372 0.324983 0.0600443
-9.35227 -0.602559 -1.61714
-9.39966 2.78792 1.05336
-10.0052 0.126312 0.51871
-9.19083 0.294919 -1.195
-9.14278 -1.90362 -0.596196
-10.4872 1.49903 0.720662
-10.0353 -2.5059 0.0200272
-9.49417 -1.47977 -0.926224
-9.72991 -1.14054 0.203672
-9.44587 0.723969 1.90961
-9.28012 0.433776 -1.22125
-9.24171 -2.77702 0.0663359
-9.71518 -0.301048 0.211085
-9.20187 0.666071 -1.35655
-8.88351 1.86238 -0.503635
-10.0433 1.42216 -0.0495955
-10.0207 0.941625 1.47804
-9.44131 0.95044 -1.62668
-9.86686 -2.4674 -0.33855
-9.73818 2.3038 -1.40639
-9.27112 0.929879 -0.474491
-8.94508 -0.120279 -1.8497
-10.2231 1.32203 1.8842
-9.31525 -3.22355 -0.358314
-10.0811 1.501 2.14672
-9.87136 -2.6823 0.546876
-9.72765 1.97539 -0.512968
-9.26238 0.152902 -0.815008
-9.80617 -2.09071 -0.157088
-9.10536 0.00784206 -2.4149
-9.49086 1.47662 1.33893
-9.52667 -0.567383 1.31897
-9.86134 2.77485 -0.76659
-8.93581 -2.38423 0.0436872
-9.54413 -0.665791 0.332428
-9.44277 -3.19832 0.0491346
-9.71351 -0.055798 -0.414464
-9.91123 2.28475 -1.42868
-9.6509 -1.42492 0.815727
-9.10252 1.03385 -0.102716
-8.71017 1.99827 -1.61373
-9.37173 1.44141 1.54749
-9.25164 1.14277 -0.155407
-9.7165 0.228125 1.98907
-9.62564 1.20978 0.875593
-9.6353 1.35484 -0.94911
-9.94778 2.08624 2.07448
-9.39158 1.23501 -1.8476
-9.90852 -1.21139 0.832257
-8.99666 0.757872 -0.88114
-9.73781 0.691079 1.0629
-8.94473 0.262182 -1.46619
-9.42175 0.161641 -2.26785
-9.63353 0.605948 1.08716
-9.21044 0.237361 -0.517607
-9.38001 2.20591 -1.20251
-9.75844 1.48082 1.86976
-10.2064 1.5235 1.31525
-9.9432 2.22965 0.503099
-9.41458 1.27693 0.830461
-9.23587 0.527082 -1.13441
-9.60309 -2.48779 0.18918
-9.18501 2.9995 -1.62177
-9.46415 1.4484 -1.29738
-9.60884 1.2888 -0.386063
-9.50067 0.353995 0.50575
-9.39648 -2.44048 -0.397854
-10.5535 1.58067 0.398446
-9.21654 1.80246 -0.793733
-9.20782 1.25307 1.57768
-9.24399 1.72857 -0.245356
-9.72663 0.565614 0.0820406
-9.4331 -1.75286 0.43641
-9.7059 1.80134 -0.893029
-9.16024 -2.17433 -0.530841
-9.47155 -2.16411 0.512345
-10.5125 1.85529 0.432136
-9.25761 -2.12466 0.221038
-9.01093 -0.375582 -2.65759
-9.94308 -1.43762 0.0210198
-9.37668 1.87461 1.88262
-9.34522 -2.08864 0.160501
-9.76965 0.792494 1.24844
-9.55983 1.54077 -1.24077
-9.64997 2.3514 1.75584
-9.82868 1.44318 1.88592
-9.38863 1.71865 1.42715
-9.98537 1.30571 1.64916
-8.99426 -1.01016 -0.580206
-9.5772 2.3503 1.0953
-9.45091 0.2915 -1.174
-9.4311 1.67609 0.401116
-9.78456 1.20553 1.21124
-9.45057 -1.93251 0.176226
-9.06038 -2.26406 -0.262128
-9.67934 2.16198 -0.749752
-9.23573 1.15192 -1.80826
-9.46529 0.0801142 -0.178587
-9.89535 1.58216 -0.935968
-9.92751 2.00589 1.80501
-10.3278 -3.19138 -0.143152
-9.26186 -0.0875444 -0.855937
-9.26896 1.36505 1.50206
-8.97205 -0.179186 -2.19458
-9.55566 -0.0324212 0.952982
-9.68775 1.63993 -1.1074
-8.7606 -1.54939 -0.495972
-9.90872 0.601397 -0.948107
-9.52194 1.08883 -0.574312
-9.33564 1.77872 -1.47769
-9.23383 0.391097 -0.765648
-9.77007 2.22822 -0.747678
-9.01479 -0.334724 -0.91318
-9.4812 1.22947 -0.275901
-9.5831 -2.23408 -0.851536
-9.6837 1.36265 -1.07186
-9.0737 3.78078 -0.853573
-9.40842 1.19176 -0.0188037
-9.38776 0.104014 1.35658
-9.16896 1.00335 0.504965
-9.52922 -0.0988319 -0.92398
-10.3391 1.87192 1.07522
-9.58395 0.191712 2.47588
-9.53857 0.999708 0.920162
-9.55412 1.67666 0.022895
-9.29944 0.768205 -0.438747
-9.44094 -0.887248 -0.044002
-9.89532 -0.169931 1.03753
-10.1959 1.23594 0.0826399
-8.66842 -0.184684 -2.4947
-9.3905 0.557371 -0.199445
-9.65771 0.969316 -1.08313
-9.98566 1.47383 0.135552
-8.97705 -2.40649 -0.3167
-9.26794 0.147077 0.115746
-10.2457 -0.488387 -0.465546
-9.18189 0.609401 -0.945848
-9.3773 -0.131937 1.67041
-9.98105 -1.40818 1.06439
-10.0688 1.21459 1.66291
-9.64102 0.0765533 0.2258
-9.1548 2.05921 -2.05453
-9.29944 3.41769 -1.45066
-9.66148 -2.09172 0.696496
-9.40675 1.2153 1.57108
-9.92559 -1.0226 0.0364069
-9.10437 1.69394 -1.94826
-9.63416 1.76457 -0.849853
-9.13579 -2.65794 -1.0145
-9.60242 0.832491 2.27326
-9.46973 0.0849621 -0.0610694
-9.09978 3.92138 -0.645084
-9.03845 1.49565 -0.447258
-9.16243 -0.347139 -0.691182
-8.68684 -2.26735 -0.626724
-9.59912 0.653295 0.0128929
-8.97222 2.10813 -0.808968
-9.71765 0.338997 1.7658
-9.36015 0.559524 0.793014
-9.13901 -0.343453 -1.01499
-9.15952 0.892347 -0.648584
-9.87928 0.403833 1.46875
-10.3097 3.58163 -0.702077
-8.66367 -0.386259 -1.86861
-9.41911 2.04353 1.51885
-10.6753 2.76015 1.23635
-9.35108 2.75914 -1.79587
-9.4851 -0.306192 0.344543
-10.1374 0.365531 -0.688353
-9.16831 0.83598 -1.14074
-9.80558 -1.22941 -1.04244
-9.43732 0.500305 1.49304
-9.28519 -0.999018 -0.0174389
-9.92031 0.885476 -0.39323
-10.0785 2.98045 1.97079
-9.36069 -2.17076 -0.00464168
-9.41342 2.55746 0.916675
-9.22266 1.97289 0.680809
-9.05201 0.952244 -1.43311
-9.26367 1.83004 -1.02398
-9.02217 2.21259 -2.23696
-9.26873 3.17187 -0.409746
-9.02754 1.75343 -0.827542
-10.3929 -2.02389 0.249412
-9.72188 1.52225 2.76127
-10.4988 0.451168 1.08513
-9.54961 2.18265 -2.16708
-9.87647 0.606605 -1.09462
-9.60629 1.57968 2.3902
-9.55128 2.73989 1.58862
-9.51883 2.6933 0.908084
-9.16295 1.1922 -0.641681
-9.74228 2.03753 2.21062
-9.80442 0.00392955 1.01557
-9.00298 -3.20781 0.0699356
-9.75058 0.169172 1.54667
-9.31169 2.63265 -2.64823
-9.30417 0.878918 -0.697997
-10.2829 -0.15225 1.91878
-10.3992 -0.358979 1.86219
-9.80239 1.71531 1.50613
-9.38823 -2.38012 0.0805213
-10.1158 0.931923 1.20831
-9.99731 2.2808 1.09498
-9.32458 -0.424056 0.515076
-9.34419 1.82891 0.689289
-9.63413 1.18058 2.3434
-9.24755 -1.51382 1.66612
-9.40939 1.06947 0.44195
-9.29074 -3.09816 -0.344716
-9.126 0.283085 -1.3528
-9.72364 -0.0231797 1.52738
-9.7447 0.43972 2.23204
-9.6518 0.641234 -0.824118
-9.4919 0.897375 0.767729
-9.70305 3.43267 -0.246985
-9.85624 2.13722 -1.37961
-8.89603 -0.436055 -1.05592
-9.59964 2.27651 -2.79472
-9.48038 1.11846 1.35282
-9.3054 0.966128 -2.14965
-9.51331 0.643819 1.68625
-9.37945 3.14412 0.88516
-9.14173 1.98005 0.498536
-9.37645 0.238832 0.351716
-10.008 0.444099 -0.318205
-9.818 1.17785 0.458185
-9.92496 2.28751 1.61303
-9.19041 -1.06478 0.0698755
-10.1043 2.55331 -1.18103
-9.07705 -0.517469 -1.31829
-9.14701 0.0277484 -2.49493
-9.8062 -0.615015 0.926553
-9.52672 -1.22096 -0.803778
-9.88356 1.26724 0.841259
-10.0161 -1.73729 -0.216398
-9.43649 0.352621 0.0795057
-9.42248 -1.16321 -0.36712
-9.48506 0.650267 1.52029
-9.27007 -0.762559 -0.250958
-9.76568 0.038706 2.46159
-9.95796 1.33602 1.16328
-9.00869 -0.193647 -1.90651
-10.1358 1.64706 -0.73571
-10.139 -0.356318 0.396898
-9.65406 0.89347 1.74814
-9.15445 1.53661 1.05177
-9.67838 0.715541 1.43712
-9.5595 -0.106105 -1.03096
-9.68863 0.300901 -0.261576
-9.64645 -0.108194 1.0628
-9.00243 1.41513 -1.22033
-9.73017 -1.95571 0.0893461
-9.0522 2.07401 -2.84901
-10.0237 -1.12629 -0.0329316
-9.18072 0.668961 -1.02932
-9.36759 -0.176745 -1.68279
-9.40974 -0.0679383 -1.76619
-9.73341 0.195702 0.257336
-9.86071 1.85293 2.41249
-9.67388 -2.79387 -0.212287
-10.0271 1.42364 1.47441
-9.52601 -1.123 0.0812382
-9.48782 1.5325 -0.84475
-9.73496 0.954967 2.20438
-9.29099 0.582243 1.35194
-9.41146 1.75607 0.347054
-10.0816 1.59622 1.2264
-9.61736 -0.509238 -1.76652
-9.73312 -0.520622 -0.550923
-9.57125 0.90645 1.85019
-9.2745 -0.686859 -1.96866
-9.67929 -1.23194 -0.898826
-9.80931 1.66406 2.05117
-9.51131 0.711138 1.98398
-9.97757 1.76044 2.38357
-9.75119 2.41656 2.73469
-10.112 2.19277 0.51215
-9.0827 0.654242 -1.74721
-9.22323 -3.00966 -0.421344
-9.90207 2.53605 -0.335881
-9.40062 -0.646972 0.42375
-9.7208 2.12242 2.4258
-9.79163 -1.42051 1.34072
-9.09409 -0.507219 -2.02092
-9.23085 1.22025 -2.52049
-9.76488 1.3337 0.604297
-9.99312 0.691798 -0.879081
-9.88833 0.756001 -0.45649
-9.71283 0.275936 0.140712
-9.38981 -2.65737 1.29314
-10.2709 0.660487 0.0846595
-10.0312 1.05556 2.07882
-9.74305 0.294425 0.550651
-9.82724 0.694636 0.750507
-9.35864 1.75111 -1.21691
-9.98491 2.75678 1.19159
-9.1952 0.256991 -0.336164
-9.93295 0.21462 0.985871
-10.0911 -0.677438 0.61127
-9.85265 1.27846 1.54561
-9.01511 1.00487 -0.441854
-9.59821 -3.3228 -0.00675461
-9.99832 0.383361 -0.567532
-9.5897 0.12088 -0.0148966
-10.1939 1.87757 -1.23607
-9.25802 -3.27323 -0.381492
-9.4827 0.665262 0.0911642
-9.46204 1.7048 0.580802
-9.64584 0.156407 -0.129209
-9.56787 1.91643 0.614941
-9.74808 -0.274466 -0.449421
-10.0907 1.73713 -0.696704
-10.413 1.95825 1.44459
-9.33764 1.19521 1.46662
-9.50876 -1.00711 -0.39633
-9.69904 2.71279 -1.16622
-9.06889 1.44741 2.14701
-9.2391 -2.68924 -0.272946
-10.018 -2.26972 0.358275
-9.86981 -0.65225 -0.104352
-9.03304 1.95413 -2.56996
-9.62214 0.738711 -0.322371
-9.42946 1.05971 0.372849
-9.51204 0.886526 -0.0372479
-9.82035 -2.83305 -0.986219
-9.79351 -1.04782 0.878605
-9.64016 0.844139 0.156071
-9.58002 0.246397 -1.26371
-9.76784 1.97432 0.109029
-9.09807 -0.957857 -0.666011
-8.71718 -0.374042 -2.30939
-9.06567 -0.0510568 -0.887721
-9.59943 -2.19261 -0.281592
-9.10845 0.723559 1.01881
-9.1512 2.62436 -1.73438
-9.87205 1.70886 1.92092
-9.95024 0.138777 -0.676065
-9.48138 -2.80066 0.621155
-10.1711 0.561258 -0.239036
-9.55874 -2.57323 -0.174609
-8.83407 0.971433 -1.00942
-9.21059 0.405816 0.385666
-9.10925 -1.84249 -0.502538
-9.43748 0.731718 0.645445
-9.71675 -0.447794 0.121019
-10.2098 2.40074 0.251944
-8.87723 -0.441339 -1.72852
-9.43171 -2.49219 -0.861005
-10.2753 0.286875 -1.01637
-9.62129 -2.70148 1.16964
-9.2493 0.415284 0.258082
-9.48365 1.55402 -1.25268
-9.85345 0.575523 0.279883
-9.52352 -1.96796 1.09714
-9.6872 -0.281322 1.15882
-9.79344 2.4433 -1.26684
-9.04644 -0.333766 -0.626875
-8.811 2.31326 0.569116
-9.48382 -2.99311 -0.390515
-9.69507 -0.0505981 1.74061
-9.22769 0.510813 0.758546
-9.77107 1.04951 -0.18361
-10.2585 2.52304 0.127553
-9.3574 0.282493 0.420418
-9.12228 1.38565 -0.818459
-9.49278 -0.446009 1.63327
-9.58988 0.660888 1.2986
-9.39801 1.21942 -1.46294
-9.42793 0.848014 0.320107
-9.16954 0.26512 -1.25149
-9.87915 0.708071 -0.708741
-9.38114 -0.264741 1.44837
-9.34114 -2.34391 -0.0111335
-9.61597 2.48543 -0.827321
-9.38242 1.56068 -0.0725385
-9.7666 1.39438 1.99511
-10.0999 -0.0883182 0.283621
-9.67147 0.345198 0.618458
-10.181 -0.253706 0.647998
-8.9205 2.04845 -0.280374
-9.96945 2.0834 2.52908
-9.45885 1.43038 0.441911
-9.31171 1.55321 1.69704
-9.96734 -0.281668 1.34776
-9.94052 2.13082 0.707761
-9.63902 1.19715 -0.211901
-9.52163 1.06204 1.5785
-9.28124 0.673106 0.52355
-10.0171 1.79634 0.0332813
-8.80522 -0.639891 -2.28659
-9.54445 0.771369 0.166922
-10.508 2.70529 -0.264723
-9.63597 1.85906 1.31858
-9.06106 0.265033 -1.73158
-9.24529 3.02837 -0.694281
-9.94621 0.715269 2.40475
-9.72444 -2.68107 0.104138
-9.93227 1.82359 1.98893
-10.1027 0.490603 -0.820738
-9.49918 -2.41028 -0.268688
-9.49653 0.10427 0.803209
-9.97195 2.54777 1.56959
-9.68632 -2.20923 0.0266657
-9.65284 1.237 1.75076
-9.79188 1.35513 -0.827774
-9.87755 0.539537 0.368911
-9.38853 -0.0283687 0.460547
-9.72094 1.75757 1.51104
-9.91479 2.6856 1.1702
-9.95672 1.06633 1.00737
-9.48728 -0.577267 1.72218
-9.62945 0.36841 -0.15041
-10.6457 -1.40062 -0.478119
-9.32108 -1.13091 0.167165
-9.19943 0.411904 0.346184
-9.66708 0.643129 0.137003
-9.76774 0.148223 1.62875
-8.90498 0.065264 -2.18891
-8.97751 1.84791 -1.63991
-9.33299 1.2642 -1.02677
-9.42318 -2.81808 -0.19829
-9.81328 1.09087 0.412686
-9.38867 1.12127 1.47797
-9.83689 -1.60526 1.29006
-9.33709 1.15127 -0.3518
-9.26129 0.149847 -1.64155
-9.73369 0.940625 1.91187
-9.48571 -1.81063 1.37779
-9.54462 -1.70929 -0.609466
-9.35407 1.8437 -1.59956
-9.76485 0.87875 0.718585
-9.64834 1.00436 -0.148131
-9.28645 -1.12035 -2.32899
-10.0738 1.87779 1.29321
-9.49802 0.55092 2.71514
-9.49957 -1.57393 0.700761
-9.48865 1.93389 1.33327
-9.36809 1.07537 -0.699444
-9.35054 1.1708 0.649273
-9.95292 0.503511 1.21619
-9.32001 0.487141 -0.993019
-9.68666 0.448923 2.55714
-10.3013 0.0153538 1.49717
-9.22946 2.64789 -2.31691
-9.80401 -0.181123 2.45512
-9.25236 0.777138 -1.15745
-10.2475 0.247945 1.224
-9.74664 1.36608 0.230867
-9.52967 0.787058 -0.720754
-8.60416 -1.48976 -1.11768
-10.0612 0.340359 0.11724
-9.66435 1.25425 1.96093
-9.22867 0.0782681 -0.668745
-9.3674 1.32821 -2.25862
-9.69733 0.510399 0.38497
-8.88527 -0.0523766 -1.57754
-9.51794 0.792078 0.222745
-9.76822 -0.123097 2.19497
-9.67189 0.0689366 -1.07939
-9.30292 0.785044 1.04079
-10.337 -2.79261 0.812577
-9.62602 0.839903 -2.08424
-9.16995 1.42373 0.0261462
-9.94628 0.204779 -0.24743


==> latex_data/vae/fashionmnist/pca/pos_altpd_neg-neg.txt <==
19.1185 0.0526141 -2.06257
19.4698 -0.224899 0.3669
18.4898 0.926697 0.836144
19.269 2.09225 -1.83472
19.3666 1.28482 -0.124773
18.0029 -0.32353 2.61738
19.0829 0.300368 0.167308
18.799 -1.77271 0.417949
18.7958 0.996565 1.20512
19.3627 -1.11125 -0.161156
19.5524 -0.897373 0.154168
19.2917 0.0257775 -2.60216
19.272 1.36566 0.746147
19.1839 1.70318 -0.97929
19.219 -2.18431 1.07827
18.5776 1.22691 2.8695
19.5836 -2.30968 -0.87865
19.3173 -0.0508029 -2.03281
19.4421 -0.77777 -0.577388
18.1786 0.618013 1.15727
19.5471 -1.34561 -1.53364
19.3534 0.716974 0.601289
19.4092 -1.88367 -0.992347
18.6982 0.313648 -0.670795
18.9002 1.93046 -0.42913
18.7845 -0.782637 0.721625
19.3784 -0.0542502 -1.50867
18.5702 -1.50348 -0.0547034
18.9542 1.64111 2.4025
19.377 -0.35523 -0.000160249
18.9112 1.86392 -0.101545
18.9958 -2.62208 -0.508729
18.1444 1.85731 -0.685777
19.5241 2.30344 -1.33454
18.8608 -2.12496 0.342865
19.1985 -0.62329 -0.54446
18.6471 0.623968 0.954633
19.0065 0.466562 -1.68783
19.2985 -0.0368322 -0.610234
18.9749 0.534418 -0.138903
18.8821 -1.4652 -0.105046
19.1905 -2.56421 -0.830336
19.5037 -0.145186 -1.93318
18.5202 -1.37796 0.493708
18.9148 0.438025 -0.981156
18.9733 0.853996 0.763102
19.0411 -1.02506 -0.829152
18.9649 -0.441566 0.426102
19.3713 0.948277 2.88045
19.0989 1.0635 -1.01624
19.116 0.24895 -0.753675
19.7245 -1.09531 -0.570905
18.9021 -1.28482 0.114757
19.3417 -0.639731 -1.42669
18.784 0.57171 1.28342
19.4337 -1.2662 -2.16086
18.9579 0.579929 -0.160482
18.8639 0.224203 1.81791
19.069 -1.80497 0.664959
18.979 0.613272 -0.397651
19.0529 1.03959 2.23314
19.351 0.627013 -1.23517
19.2153 -0.232819 0.767212
19.2743 1.60807 0.703869
18.4638 1.71294 0.354187
19.0073 1.3522 0.501861
19.091 0.209633 -1.17315
18.9364 0.204194 0.758747
19.7549 1.66972 -2.16816
19.0632 1.58543 1.0875
18.9319 0.89459 1.18206
18.7956 -0.164617 -0.553119
18.8476 1.65763 -0.495907
19.2159 0.00530038 -1.22557
18.7179 1.0234 1.52915
18.9539 1.1548 0.98918
18.616 0.844741 1.36805
19.3364 -1.0403 -0.531926
18.9483 1.56532 -1.73309
18.7889 1.12137 0.261544
18.2061 0.903553 -0.0517291
19.4633 -0.678119 0.0543621
18.8828 1.95486 -0.68685
18.4855 -1.01366 1.2714
18.6178 -1.57768 0.661205
19.7784 1.3725 -2.55636
19.419 -1.34008 -0.833013
18.4443 0.0630874 2.30778
18.7553 0.883799 -0.571433
7.68719 2.07889 -1.59218
18.6629 0.915753 0.292435
17.9985 -2.3184 0.14818
18.8851 -1.90065 0.998595
19.1655 -0.991383 -0.516466
18.718 0.308197 0.668011
18.9471 -1.9613 -0.286169
18.4078 1.03132 2.89178
18.8716 1.00982 2.41812
19.1388 0.285706 -0.586224
19.583 0.810944 -1.72166
18.2989 -1.79852 0.273166
18.9882 0.275528 -0.120643
18.8078 0.1739 1.63709
18.8576 1.93157 0.662484
19.1503 1.51124 2.01831
18.9166 0.376797 -1.95005
19.796 0.219132 -1.34194
19.6441 -0.941528 -1.87024
18.7318 0.293865 -0.0869734
18.8517 0.98672 1.26613
19.3317 1.22979 -1.33454
19.3283 0.654976 -0.124242
18.0708 -2.357 0.317084
19.0184 2.33762 2.39705
18.9762 1.95945 1.90038
19.6034 -0.612817 -2.12203
18.5883 0.41781 2.43574
18.9931 -0.584481 1.36489
18.6958 -0.548428 0.399026
19.0284 -0.770289 0.74017
19.7991 -0.868131 -1.06319
18.7635 1.66356 1.09258
19.0495 0.177972 -1.6966
19.0221 0.267789 1.03939
19.4278 -0.413081 -0.181834
19.1451 -1.78842 -1.62477
19.2063 1.79235 -0.753944
18.6463 -1.27725 -0.372012
19.0904 -2.3324 0.296321
19.1153 1.03091 -1.17709
19.3118 -1.11902 -1.56501
18.2399 1.29972 2.88768
19.2285 1.80273 -2.06407
19.5184 -1.99028 -0.300923
18.9246 0.268027 2.14484
19.0272 0.918226 0.331675
19.0166 -1.46202 0.151826
19.5065 -1.53904 0.272332
18.8303 1.8118 0.884905
18.8118 0.779278 1.22506
18.8284 -0.954026 0.410535
18.9177 0.426809 -1.09031
19.3892 2.57829 -1.00435
19.0097 1.18562 0.0522265
18.8085 2.92914 1.26652
19.7637 -0.774078 -2.0672
19.3697 -0.817252 -0.902322
18.9734 -1.31728 1.11907
19.6002 -1.71698 -2.10709
18.749 0.905425 2.16383
19.6969 -0.948939 -0.0901518
19.5824 0.060092 -2.70426
18.7532 3.84757 -1.89674
19.7539 -2.39666 -0.716194
19.2181 -0.0527815 -1.10703
19.0782 1.69016 1.45573
18.4448 1.24068 0.757981
18.9067 0.121395 1.2852
19.2683 -0.866607 0.56585
19.163 0.418224 0.496971
18.2613 -2.20101 0.993011
18.9797 -1.14162 -0.0928156
18.9417 1.6877 -0.0336085
19.0265 -1.97222 -0.371024
18.9933 -1.45917 0.843862
18.6943 0.131737 1.8677
19.0874 -0.900816 0.507907
19.4392 -0.340102 -0.0966688
18.6689 2.10047 1.73991
19.05 2.01413 -1.84824
19.5347 -2.09024 -0.87067
19.5486 -0.628762 -1.46402
18.4451 3.28247 -2.64916
19.9235 -2.03121 -0.956519
18.9516 -1.96744 -0.68607
19.4329 2.55837 -1.90489
19.6411 -0.868683 -1.694
18.6213 -0.275294 1.30264
18.962 -0.405851 0.204211
19.2386 0.228885 0.303564
19.4248 -0.108869 -1.72068
19.2213 -2.13537 -0.038645
19.27 -0.227799 -2.35869
19.0259 -1.05313 0.41482
16.937 0.450868 1.21695
19.1803 -1.16859 0.136296
19.4469 -2.28329 -0.163004
18.9022 1.67211 1.03439
19.1727 0.369436 0.199364
19.2365 -0.92208 0.0537966
17.6164 -0.811573 1.60565
18.9175 0.418822 0.701504
18.9052 -0.457886 -0.00591448
19.1357 0.503648 0.389401
18.6399 2.16348 2.0979
18.6191 1.0473 0.158275
19.2786 -0.630605 0.315534
18.4313 1.98571 -0.434832
18.7068 -1.8643 0.241931
19.0233 1.04845 0.711825
17.039 0.970993 0.945714
19.1729 0.440576 0.328218
19.4495 1.36856 -1.58287
19.227 1.11146 0.420093
18.3884 -2.31233 0.662382
19.6674 1.63329 -0.440051
18.1297 0.230159 2.80275
18.9356 0.627445 1.83686
19.2409 -1.21764 0.595714
19.1481 -1.48241 0.913326
18.9111 -2.09006 -0.121815
19.0763 -2.02687 0.271635
18.9329 -0.625344 0.824284
18.9018 -1.01111 0.213638
19.1818 1.07813 0.538605
19.8055 0.390351 0.681394
18.1277 -1.61077 0.015894
18.776 -1.65372 0.0485169
18.9885 1.12218 -0.0352702
19.3838 2.33362 -1.30924
18.1374 0.428868 -1.15421
19.3086 -0.863751 -1.79535
19.0519 2.25492 -1.31444
18.7047 1.29866 0.35016
18.7959 1.28206 0.896925
19.1314 -0.653059 0.256758
18.9172 -0.726914 2.22415
19.5685 1.43784 -1.15574
19.2398 0.183857 -0.637289
18.9311 1.47004 0.827929
19.3916 -0.86346 0.807166
19.0948 -1.40705 -1.2479
19.2381 -0.554111 -0.0547565
19.1728 -0.954662 -0.859309
19.1516 0.347888 1.35329
19.303 0.611395 0.876462
18.8717 1.36728 1.22415
18.9273 -1.27903 -0.316269
19.5948 -0.78781 -0.965396
18.8875 1.94217 -0.989075
19.3877 1.62036 -1.16172
18.7846 -1.70274 0.873507
19.4433 1.71112 0.456038
19.2002 1.77065 -0.102514
18.9668 1.42325 1.96404
19.3797 0.0336074 -0.159525
19.1948 0.634861 -0.673096
18.8761 -1.4437 0.538034
18.8995 -0.466153 -1.82307
19.7598 0.0777323 -2.3078
18.5833 1.40447 3.52253
19.0999 0.759751 -1.21965
19.0592 -0.397306 0.647134
18.799 -2.30277 0.156534
19.6807 -0.795071 0.119858
18.5169 0.389887 1.43881
19.0936 2.49756 -2.20268
19.3832 -0.658171 -1.44331
19.5868 -1.69255 -0.691481
19.2725 -1.49378 0.390254
18.9782 -1.1678 0.971104
18.9655 -2.70094 0.48172
19.3872 2.63692 -1.84797
19.69 -1.04904 -2.33232
19.4927 -1.76493 0.000786127
19.2184 2.39974 -0.478551
19.0871 0.843281 0.788526
19.6639 -1.26801 -0.579964
19.0619 -1.32077 0.884176
18.5744 -0.919926 0.971611
19.2964 0.82057 0.434141
18.7574 -1.73238 0.512213
19.1383 -2.62151 -0.500066
18.2759 -1.52075 0.65394
19.3686 -0.798986 -1.72858
18.64 -1.55769 1.408
19.5292 0.40141 -2.58761
18.6239 0.707806 -0.538971
19.4301 -1.58669 -0.203503
19.2822 0.907229 -0.220658
19.0451 0.988867 -0.140612
19.2267 -2.00037 -0.438222
18.3922 -2.63083 0.062032
15.3245 -2.6937 0.837163
19.3116 0.593994 -1.25011
18.8647 0.168588 1.25148
18.7719 -1.03267 1.06792
19.2456 0.413161 1.07074
18.53 1.50836 2.73067
19.6845 -0.503243 -0.552561
19.2412 -2.20591 0.650322
18.8204 1.74554 1.23618
18.8932 1.83385 1.7795
19.0657 -0.178689 1.81714
19.4071 -1.22001 -0.85232
18.8342 -0.646268 0.643849
18.7589 -0.979253 1.44286
18.7224 1.7752 2.60418
19.7154 3.30616 -2.24471
19.2778 2.39906 -1.02062
18.8737 -0.163867 2.76399
19.1474 0.193034 1.90446
18.948 0.484878 -1.17428
19.4907 0.28226 -2.63191
19.0378 0.849187 -0.636879
18.5042 -2.12521 0.145001
18.8084 1.12049 1.26104
18.6448 -1.60482 0.65232
18.4301 0.146313 0.194843
18.5887 0.993725 2.99345
18.9369 -0.98313 1.11268
19.1154 1.66618 0.028875
18.4719 1.80616 -0.223763
19.4122 -1.28744 -0.094678
19.8205 -2.00599 -0.740996
18.9435 -1.09406 0.780591
19.1254 1.19733 0.793353
18.1417 -2.00015 0.494236
19.2909 -1.68904 -1.1029
19.408 -1.75323 -1.66385
19.3108 0.453996 -2.46376
18.9388 0.360842 0.207034
19.2811 1.57389 0.66084
19.3023 0.170367 -0.919601
18.7841 -0.979737 0.610478
18.4963 0.693323 -1.13882
19.1034 -2.34496 -0.780553
18.4736 -1.90721 -0.684268
19.4165 2.49488 -1.36055
18.7073 0.706655 2.59494
18.7611 0.379805 1.40385
18.085 -1.72361 1.15568
19.1361 1.80062 -1.46109
19.3579 -0.574497 -1.68833
19.4253 -1.4754 0.265557
19.21 -1.98402 -0.967114
18.9244 -0.791562 0.101452
18.7934 -1.72645 0.681448
19.0172 -1.54619 0.0879665
18.9089 0.815009 0.966804
19.0741 0.998903 1.01375
19.3761 1.45002 -0.0498053
18.7386 1.65444 -2.2712
19.2829 0.538616 -0.359864
18.2193 0.0183923 -0.072413
19.0399 1.74936 -1.47741
19.7421 0.3461 -1.89028
19.3334 1.8843 1.23484
20.1956 -1.20848 -0.495731
19.9623 -0.0608036 -0.452617
19.6666 -1.09736 0.0432824
19.1259 1.24896 0.672525
18.8671 1.91396 0.734999
18.4057 0.5625 1.04254
19.1726 -0.459044 -0.104044
19.3325 1.66417 0.472779
19.9191 1.50037 -0.120251
19.5856 -1.03937 -2.11492
19.4228 0.823062 1.40069
19.2591 0.0383733 -0.416414
18.7196 -2.71805 0.153872
18.8037 -1.19917 0.798673
18.1674 -2.12928 -0.75867
19.0961 -1.39746 1.48901
19.0934 0.431034 -0.855047
18.9021 0.670511 2.55089
18.1923 1.2499 -0.736195
19.283 2.33509 -1.3322
19.4455 1.63868 -1.49759
18.8728 -1.42328 -0.260102
18.1154 -1.62372 0.152404
18.4123 -1.5458 1.30511
18.4935 1.42101 2.75121
18.4911 -1.20248 1.3208
18.7415 1.33397 1.33385
19.0911 2.67483 -1.26183
18.3319 0.22757 2.47935
14.8945 2.2139 -0.340254
18.7128 0.303532 -0.836174
19.2059 -2.40582 -0.426635
19.5421 1.70768 -2.7497
17.5505 0.772473 3.36195
19.475 0.00955164 -0.345215
18.8899 1.55449 -0.609259
18.9296 -1.94735 0.700416
19.2335 -0.631487 0.587459
19.3759 1.07442 0.144556
18.5512 0.289134 -0.524959
19.2871 -0.590595 -1.36463
18.6122 1.02962 1.91586
19.7153 -2.22405 -0.871292
19.1062 1.33024 2.46127
18.9372 -2.24601 -0.136778
19.4127 0.0553838 0.0939114
19.2535 0.642745 -0.913007
19.1246 1.7692 0.473656
18.6779 0.934043 0.887744
19.2713 -0.457654 0.103017
19.3614 0.98354 1.21953
19.135 -0.0506594 0.414122
19.4711 -2.17609 -0.895948
19.3078 2.79377 -2.07421
19.3873 2.16807 -1.37964
19.5951 1.60633 -0.148085
19.1779 0.0289878 -0.981652
19.8033 1.93128 -0.711526
19.6549 -0.698543 -0.744379
19.6526 -0.808147 0.113716
18.3212 -2.61033 0.252674
19.2681 -2.58534 -0.71751
19.1877 2.02657 -1.31967
19.1644 0.55384 -0.507178
18.6458 0.717503 1.03691
19.3797 -0.908265 0.306919
18.9014 0.363322 0.119415
19.5083 -1.19325 -0.112547
18.8401 -1.05411 0.930154
19.0537 0.703942 0.276579
18.4539 -0.800338 1.55343
19.1206 -2.42395 -0.884432
18.8684 0.39396 0.629276
19.5581 -0.129349 -3.14227
19.5174 -0.119943 -0.988357
19.0361 0.804053 0.55356
19.26 0.378202 -0.575818
19.2656 -0.313344 -2.5659
19.0114 1.05005 -0.241271
19.3046 1.76969 -0.764331
18.9748 1.41336 -1.66103
19.6063 -0.974986 -0.407465
18.7138 -1.74746 0.591581
18.5953 1.92345 2.36454
18.9706 0.257124 0.626678
19.5425 -1.08053 -0.0453229
18.8104 -1.63201 -0.511968
19.1672 1.20714 1.57449
19.6883 1.69122 -0.461595
19.094 0.358013 -0.338704
19.2918 1.71419 -0.608847
19.0059 1.03562 1.37123
19.1398 0.294879 -0.830544
19.041 -2.08115 -0.583143
18.7765 -2.43544 -1.1892
19.2154 2.44271 -2.4636
19.3573 1.4208 -1.08591
18.8791 -0.98385 -0.612863
18.4904 1.44727 1.91951
19.2158 -0.513113 -0.0598315
18.9771 1.49108 -0.149841
18.3937 0.869514 1.94913
19.2345 -2.23215 -0.157538
18.6831 -1.22591 0.56151
18.9037 0.927153 1.34669
18.7582 -0.637907 1.18372
18.8959 1.10078 -0.690057
19.7233 2.27401 -0.84196
18.7327 -2.2572 0.581105
18.4391 0.363913 2.5929
18.6055 -1.99719 0.155476
19.7033 1.73715 -0.183039
18.7785 1.75979 2.21531
18.9362 0.893902 1.1013
18.6962 -1.42439 0.0969805
19.5242 -1.76654 -0.546405
19.0587 -2.12331 0.211657
19.7078 -0.396991 -1.35774
19.1707 0.155656 0.944377
18.7498 1.7566 2.87649
18.7902 1.34015 0.278812
19.1796 0.960466 0.660157
19.3057 -2.00671 0.118833
18.5813 -1.76008 1.26762
19.8188 -1.94702 -0.566209
20.0493 2.47694 -2.08314
19.1685 0.835613 0.405024
18.9598 0.513069 -1.74194
19.116 1.22805 -0.858728
19.4381 1.10885 -2.05419
19.6425 -1.77225 -0.386462
18.6042 2.24633 -0.547418
19.6092 2.19708 -2.24055
19.2144 1.37268 -0.81933
19.2472 -0.594927 -0.366652
19.3812 -0.125511 -0.498397
19.0822 2.39623 -1.26976
19.3427 -0.838249 -0.837002
19.4997 -0.650339 -0.295079
19.5419 -2.05643 -1.20053
19.0193 -1.18404 0.402597
19.468 -0.573806 -1.20832
18.6781 -0.574123 1.20749
19.1658 1.16468 -2.49056
19.0155 1.40355 0.714357
19.6398 -1.79029 -1.46795
19.3936 -1.72805 -1.11901
18.5961 -2.31323 0.715884
19.1646 -0.671156 -0.16484
19.3776 0.364012 -0.536485
18.818 2.43272 -1.83868
18.8875 -2.53729 0.0958167
18.4658 1.16211 -0.0648312
19.2734 -1.84529 0.0114539
19.5209 -1.64876 0.143711
19.8293 -2.17903 -0.692563
19.1325 0.200158 -0.215047
18.9282 1.52721 1.90211
17.4525 -1.8653 -0.115463
19.2586 -0.397008 0.513125
19.4265 -1.65655 0.104908
19.3938 1.02776 0.722211
19.2559 1.4337 1.08472
18.7273 -0.924946 1.84695
18.7627 0.6772 2.16131
19.5226 1.50381 -1.69302
20.0037 -0.52735 -1.7054
19.1776 0.105396 -1.94145
19.3864 -0.695646 -0.333276
18.7804 -2.68206 -0.523704
19.454 0.197223 -0.729804
19.1452 -0.198464 1.00609
18.7024 0.763591 -1.00382
19.2999 0.744104 -0.548486
18.9136 -1.84047 -0.770029
19.3787 0.779592 -1.65817
18.9577 -2.03437 0.153568
18.6141 -2.74471 0.434326
18.4243 0.843385 2.32121
19.3624 -1.27434 -0.362947
19.8857 1.42946 2.04487
19.2419 -1.69755 0.147269
19.1022 -0.525317 -0.297345
18.9777 0.296193 -0.881655
19.3308 1.32347 -0.159592
19.0161 -2.4518 0.0298657
18.8743 1.08234 0.447181
18.8117 0.609212 1.9848
18.8955 -0.150853 1.67529
18.6829 -0.0167478 1.79145
18.4667 -1.76804 -0.0228335
19.2294 -1.46029 0.0595523
18.983 -0.647688 0.303337
19.5833 -0.976985 -1.12989
18.5367 -1.65231 -0.569149
18.5104 -1.78321 0.559956
18.5765 -1.45688 0.285224
19.5398 1.757 0.100909
18.5532 -1.22035 0.217543
19.3083 -0.110295 0.690409
19.2157 -1.10078 -1.07539
19.4816 -1.74865 -0.273052
18.494 -1.29772 0.747351
18.8301 1.19899 0.616286
18.738 0.466146 1.56209
18.7828 1.03828 0.583507
19.5966 1.17399 -0.747694
18.8704 -1.22144 0.684464
19.5733 -0.429749 -0.392818
18.7528 0.228879 0.512497
19.1096 -0.294199 -3.01215
19.4222 2.79932 -2.0631
18.9329 -2.31142 -0.749873
19.324 -2.3559 -0.412307
18.9905 0.568898 0.41643
18.9109 0.320691 -1.21119
19.3642 0.508468 -0.889866
19.2765 2.04571 -1.34921
19.1847 1.81574 -1.06382
19.3009 -2.13563 -0.0617215
19.6111 -1.38093 -0.408887
19.032 -0.619181 0.318345
19.0791 0.343423 0.64206
19.08 -1.53213 0.427478
19.133 -1.62126 -0.205369
18.9262 0.66409 -0.750444
19.0318 -2.93671 -0.26479
18.1231 1.82467 2.55071
19.5003 1.30801 0.0351363
18.7063 -2.42947 0.407282
18.6072 2.14079 1.47198
18.8642 2.08888 2.23435
19.5107 1.52608 -1.15727
19.3129 -0.166752 -0.443375
19.6589 -0.0979486 -1.04135
18.6542 0.860492 1.6635
19.8775 -0.515695 -2.28285
19.3424 0.0693889 0.455327
19.1488 2.29998 -2.0148
19.2471 0.153818 -0.807667
18.7766 -1.57725 0.320505
19.0955 -2.64627 -0.531494
19.3304 -1.33735 -0.0689872
18.6106 1.79269 2.21572
18.7366 -0.681279 0.482266
19.1129 -2.09116 -1.23561
19.0724 1.97653 -1.11743
18.929 -1.99422 -0.0712874
19.5966 -2.09622 -0.143361
19.0021 -1.49109 -0.215967
19.6349 -1.9575 -0.450419
18.7959 1.53197 1.27989
18.5033 -0.664364 0.497555
18.896 0.660556 0.62267
18.8878 0.425134 -1.36229
19.4865 1.81638 0.485177
18.9752 -1.20924 1.05968
18.3792 -0.303907 -0.750824
19.282 1.04774 1.16771
18.7211 -1.44755 1.13252
19.292 0.801553 0.837131
18.8813 -2.00871 -0.226347
19.4162 0.231389 -0.431176
18.9106 -2.66122 -0.231906
19.9202 -1.01755 -2.12097
18.5829 -0.867823 0.000844694
19.5988 -0.194955 -1.41884
18.8894 0.434055 1.35147
18.9377 0.683322 -0.818224
19.4387 -0.261129 -1.64125
19.5758 1.99375 -0.219247
19.3357 2.2239 -1.87952
19.3746 2.62597 -2.06134
19.4231 0.12281 -1.08803
19.0765 0.665881 0.127116
19.7961 -0.667783 -0.406218
18.9512 -1.92339 0.952738
19.3222 -1.85837 0.353989
19.1052 1.53589 -2.50058
19.5499 0.0412423 -1.09103
18.9154 0.0520299 -0.606616
18.8887 0.874231 -1.36845
19.0549 0.412613 2.06947
19.0023 -2.64598 0.38054
19.3781 0.870151 -2.07414
18.8178 0.881441 1.85384
19.6046 1.44887 -1.32145
18.7988 -1.02531 1.41576
18.8679 -0.0248926 1.83291
19.3091 0.263746 -0.311539
19.054 0.13625 0.384211
19.0439 -0.9649 0.133737
18.9123 0.30336 0.545278
18.5454 0.709605 1.57598
18.9392 0.918952 -0.23666
18.5259 -1.00882 1.04362
18.9987 -1.49942 0.145705
18.8256 0.28394 1.27707
19.1886 -2.25378 -0.0317345
18.8575 -0.0492601 1.12614
18.9977 0.369709 -0.533084
18.8632 0.376262 0.768523
19.04 1.08279 1.5269
18.8832 -2.01943 0.647323
18.7805 -0.0340687 1.04791
18.6454 1.27739 1.47887
19.1014 0.719522 1.16108
19.1696 1.67557 -1.55027
18.6895 2.633 -1.3401
19.2877 0.115762 -0.928431
18.7222 0.398265 1.48438
19.1797 -1.26836 -0.396933
18.858 -1.86232 0.0809457
18.9363 1.45226 -1.69354
19.2672 1.84129 1.60212
18.6882 -2.00907 0.283914
19.2695 -0.846208 0.53428
18.7862 1.6715 -1.12839
19.2425 1.32078 -0.218821
18.7457 1.67498 -0.709186
19.6522 2.36771 -2.33026
18.2637 -0.21327 3.00649
18.7068 -1.76496 0.939858
19.6674 0.429591 0.656718
19.0129 -0.567407 0.260739
18.6773 0.289261 0.0345261
18.9936 1.00687 0.338275
18.6579 -1.37138 1.0812
18.9928 0.0977785 0.666899
18.8194 -1.94847 -0.498632
19.3945 -1.94164 -0.10581
19.2522 -0.399218 -1.30125
19.1939 -0.137487 -0.523719
19.0857 -0.80068 0.106434
18.5367 -1.52931 0.746885
19.1243 0.365716 0.290245
18.5717 0.541704 2.42122
18.8094 -0.07652 1.82412
19.4126 0.399087 -0.0206944
19.0478 0.38711 -0.643554
18.4347 -1.3113 1.05627
19.1716 0.675206 0.474878
18.8193 1.70972 1.90534
18.5497 1.24732 -0.625223
18.9308 -2.07195 0.375287
19.1785 1.55041 -1.00014
19.2126 -2.20263 -0.520617
19.1169 0.320372 -0.645498
19.4145 0.240838 -1.43952
19.6778 2.54217 -1.53237
19.162 -1.17 -0.124023
19.1121 1.08437 1.27149
19.0335 1.11041 0.576855
19.0109 -1.06272 0.0416553
18.9345 -0.730752 0.736834
18.913 1.19887 -0.437094
18.2825 0.834652 2.97592
20.0003 -2.12737 -0.518518
18.9173 1.51758 0.171139
18.8069 -2.34882 0.628636
19.321 -2.1745 0.262897
19.8936 -1.15995 -1.0108
19.2124 1.23924 -0.969632
19.6594 1.84482 -0.679256
18.84 -1.93585 -0.404605
19.447 -0.562813 0.0933255
18.8569 2.00306 -2.72532
18.2886 1.43154 2.21877
18.8828 -2.8246 -0.271011
18.8743 1.72214 -0.296303
19.0169 0.137572 -0.590622
18.9111 0.67133 0.377531
18.8454 1.04217 -0.818826
19.1498 0.0564558 -0.88694
19.3056 1.13008 2.12546
19.5424 0.0618885 -0.0397934
19.2946 1.00918 -0.899586
19.9004 1.29868 0.660374
18.4976 -2.27284 0.206209
18.6191 0.262961 -0.164999
18.2957 1.39664 1.8278
19.7057 -0.347754 -1.25844
18.6968 -0.279182 0.818976
17.7319 -2.00356 0.0948503
19.0168 2.97126 -2.83566
19.7805 -0.40684 -2.95194
18.5809 -1.94023 0.279252
19.2737 -0.363133 -1.25374
19.3589 0.806409 -0.0866051
18.5762 -2.08812 0.280024
19.5427 0.0558505 -2.43274
18.882 -0.326176 0.0183173
19.6273 0.321673 -1.67669
19.7048 -1.30131 -0.317846
18.5883 0.0800295 1.23851
19.0981 -1.73503 -0.360703
19.1955 0.825257 -1.34014
19.0097 1.49295 1.94668
19.3009 0.600788 -1.12331
19.3023 0.653808 0.238412
19.16 -0.821059 0.585405
18.5514 0.607532 2.6717
19.5159 1.80896 -2.24403
18.9901 1.24998 0.91071
18.8149 1.50644 0.330931
18.9982 0.102331 -0.509612
18.5635 -1.18182 1.24276
19.597 -0.665416 -1.59909
18.7691 -0.942141 -0.0427473
19.4951 -1.44529 -1.22674
19.084 -2.38195 0.835115
19.0045 0.436252 -1.23075
19.43 -1.40898 0.58518
19.4661 -0.128027 -0.366451
18.8852 1.40253 1.65664
19.005 -1.24236 0.483253
18.9209 1.09467 0.0873249
18.6812 0.831141 0.0697352
19.3452 1.3306 0.273463
18.9867 1.33261 1.25413
19.1531 1.76278 -1.17683
18.748 1.69286 3.29525
18.9162 2.01449 -1.18711
19.6558 0.978021 -0.619026
19.073 -1.76197 -1.15403
19.083 2.10628 -0.783441
19.3566 1.91792 -1.03113
18.911 1.21575 1.27336
19.0256 -2.41635 -0.0844618
19.0032 0.880737 1.49134
18.9815 -1.18073 0.817483
18.7954 -2.35708 0.532226
18.6105 0.761664 2.00965
18.3454 0.983295 1.83551
19.0765 1.34675 -0.851166
18.8704 1.48058 2.12599
19.6883 1.732 -1.71388
19.7799 -2.43144 -1.32847
18.3165 0.833221 2.90959
19.0707 -1.43494 0.188715
19.4196 -0.385058 -2.76596
18.947 1.49588 1.25857
19.5091 -1.51055 -0.465471
18.5965 0.980138 -0.958321
19.9379 -1.6919 -1.47492
18.7997 0.104032 -1.62146
19.2441 -0.0725157 -1.37764
19.4564 -0.222991 0.583925
18.849 -1.09844 0.499821
18.3258 1.16687 2.72043
19.2456 0.900336 -1.35113
19.3231 1.62088 0.220884
19.0891 -0.863949 0.77053
18.6337 1.66826 0.508169
19.159 -1.91127 -0.779168
18.7342 0.377968 1.18298
19.2296 1.86201 -2.31865
19.0007 0.549157 0.341065
19.3041 0.662214 -0.481609
19.4887 2.2892 -1.15732
19.1731 -1.49588 -1.12145
18.9332 1.80336 0.684675
18.6967 -0.146019 -0.330294
19.1388 -1.43988 -0.501684
18.6865 -1.66915 1.03082
19.3788 -1.85056 -0.322646
19.4741 -0.82792 -0.809231
19.083 0.668587 1.76248
18.85 1.90278 0.756063
18.7288 1.52657 -1.56038
19.1497 0.443056 0.521106
18.7953 1.45345 2.70011
19.0412 0.602257 -0.909797
18.3719 -0.458327 0.646678
19.607 0.0314056 0.354384
19.0268 1.90175 0.78642
20.0897 1.70506 -1.03416
19.2324 0.363371 -2.54329
18.855 -0.0901891 0.556411
19.2279 -0.16666 -1.59504
18.7736 -0.00725051 2.30029
19.2862 -2.60656 -0.413323
19.2337 1.87197 -1.51154
18.8248 0.262826 0.457283
18.6718 -1.13362 -0.328065
20.1716 0.719092 -1.4583
19.0238 0.583666 1.6361
19.1456 0.0644215 0.949628
19.2698 -1.41073 -0.0533529
18.9119 1.38382 -1.78273
18.9808 1.51425 -1.76973
19.733 -1.0981 -1.8405
19.3435 -1.18174 0.103193
19.0881 0.182673 -0.269236
19.5238 -0.0793796 -1.27837
18.7911 -0.162581 0.233478
18.7666 0.670049 0.481965
18.9649 0.0342176 -0.628874
19.4518 -1.40746 -1.38104
19.1137 -1.79161 0.240543
19.208 -1.39474 0.0654849
19.1194 1.30557 -0.675156
18.8948 0.407648 1.91992
18.5751 -1.99172 0.643083
17.948 1.54481 0.357463
19.9162 -1.57206 -1.11268
19.5352 -2.27355 -0.00993565
18.7207 -1.75291 0.486136
18.5202 -1.75245 0.618299
19.3385 -1.06735 -0.0531447
18.8924 1.10079 1.68037
19.2576 0.0469121 -2.01993
18.721 -1.34657 1.31117
18.8538 0.182483 0.399737
19.2344 -2.76844 0.255037
18.1993 0.511767 2.73518
19.4356 -2.03142 -0.662365
18.886 -0.543597 -0.377094
19.0863 0.562392 -1.13844
18.511 0.527683 1.61869
19.0056 0.521008 -0.0635803
18.8981 1.32186 0.644729
19.146 3.28197 -1.20616
19.386 0.770609 0.602594
19.4405 0.156472 -1.52367
18.613 -1.20508 0.618754
19.0715 1.32603 0.51941
19.143 2.02647 -1.76892
19.2287 -2.68675 0.149282
18.8195 0.876969 2.30966
19.0826 0.689173 2.10922
19.3365 2.98313 -0.63703
18.3952 -1.53431 0.593905
19.0052 -1.30435 0.791229
19.6175 2.07874 -0.745027
18.6375 -1.08786 1.12131
18.6435 1.12426 0.988721
19.4235 -2.54677 -1.54909
19.3731 -0.081829 1.10313
19.105 0.707151 -1.59401
19.5321 -2.68079 -0.859476
18.7407 1.59871 0.708384
18.9045 1.89664 0.558151
18.2958 0.199895 0.266568
18.6883 0.513766 0.854333
18.6189 0.568217 1.20122
18.3335 1.31402 2.84539
19.193 0.688439 -1.43691
18.8297 -1.67377 -0.207031
18.699 -0.439233 1.20221
19.5112 -0.387736 -1.54431
18.5519 0.977732 1.13115
19.3224 -2.23071 -1.29376
18.9484 0.599846 -0.445767
18.3662 2.08108 0.279009
19.2202 -0.916909 1.10777
18.9812 -0.722236 1.06628
19.4136 -0.0076711 0.0187764
19.0663 0.269534 0.418952
18.4826 -0.239577 1.74433
18.9635 -1.2236 0.943821
19.2196 1.35995 0.707917
19.2793 2.32567 0.427551
19.3404 0.624339 -0.202947
19.111 0.0896359 0.790053
19.1015 -1.60435 -1.27936
19.2317 1.58942 0.185696
19.1768 0.56644 0.339904
18.7434 -1.38999 1.09727
18.4592 0.918388 0.605727
19.7015 0.86825 -2.11314
19.0172 1.10596 2.55487
18.6272 1.36868 1.34168
19.0145 0.796049 1.22365
18.8336 1.91478 1.8064
19.1858 -0.124088 0.720391
18.7102 -2.17467 0.703846
19.4192 0.435089 -1.63786
18.8709 0.40628 0.299645
18.5011 1.19898 1.93718
19.0066 1.9682 0.00796413
18.7681 -0.604212 2.01219
18.8035 -0.704411 0.770441
19.3712 -0.22466 -0.306529
19.3634 0.303031 -2.37085
18.9352 -0.334639 -0.806376
19.0451 -2.14458 -0.0578319
19.0998 -2.15786 -1.93035
15.9724 0.17772 -0.947971
18.2008 0.289408 0.6952
18.7127 -2.41358 0.894577
19.3838 -0.203735 -2.44749
18.4859 -1.92915 0.821477
19.269 -2.02497 -1.31308
19.0557 0.131708 -1.5343
19.0401 -2.26129 -0.187048
18.9569 0.346701 0.851985
18.5516 -0.754057 1.20091
19.0192 2.26399 -2.47777
18.8697 0.51808 2.04983
18.7575 0.561894 -1.59081
19.2177 1.15049 -0.693414
19.6307 1.38815 -0.711367
18.7697 1.48799 2.03501
18.8124 -0.209022 1.93035
18.9624 0.80088 0.438152
19.6975 -1.66854 -0.934956
18.9635 1.00942 -1.10574
19.3018 0.727009 0.636465
19.3641 1.07772 -1.6858
18.5229 -1.47962 0.939121
19.2764 -0.325198 1.289
18.8539 1.10909 1.67718
19.0719 1.60177 -0.0887989
19.2489 -1.02122 -2.36963
19.1478 1.40818 -1.06859
19.3663 0.646573 -2.56764
18.9904 -1.18514 -0.0180981
18.3424 1.55605 0.864748
18.5736 -0.123285 1.42482
18.8367 -2.04714 0.67113
19.3623 0.527613 1.34843
19.3714 -2.26819 -0.354045
19.3041 1.19115 1.30804
18.3672 0.849289 0.172402
18.6801 0.1611 2.02007
18.7369 0.423433 0.942408
19.3141 0.617735 0.443375
19.1128 2.26075 -1.09448
18.7077 -0.414818 1.57972
19.3262 -0.098615 -1.34691
18.7872 -1.42748 0.0478325
18.7222 0.0882974 -1.3333
18.9462 1.63597 1.60697
18.492 -0.737034 1.27794
19.2433 1.27737 0.11914
19.2871 -1.94846 -0.835943
18.7764 -2.09514 0.401266
18.2215 0.308227 2.00385
18.2508 0.21714 2.56211
18.7234 0.83747 -0.118162
18.5734 -1.26184 0.750388
19.4735 -2.54678 -0.780472
19.4313 -0.014371 -0.88777
19.8767 -2.25333 -0.749349
18.9096 0.304329 -1.31523
19.3163 -2.2219 0.0165067
19.0011 1.15926 2.23962
18.8051 -0.503204 0.609828
18.7282 0.684738 -0.272935
19.2104 1.31273 1.40466
19.6987 -0.464582 -1.39101


==> latex_data/vae/fashionmnist/pca/pos_altpd_neg-pos.txt <==
-8.82371 -0.188657 -1.9818
-9.08611 -0.846092 -0.291586
-9.23999 0.728135 -0.604603
-9.16972 1.84493 -1.65634
-9.39122 0.683785 0.560361
-9.91086 -0.417373 1.85705
-9.33594 -0.0237115 0.529748
-9.80351 -2.34391 0.00712466
-9.31728 -0.0250132 0.776587
-9.48532 -1.59704 -0.209953
-9.29851 -1.6003 1.00519
-8.78243 -0.228061 -2.09566
-9.62713 1.51502 0.487167
-9.44954 1.38735 -0.842264
-9.44754 -2.63588 1.33982
-9.5804 0.965529 1.86465
-9.38035 -2.73751 -0.0707837
-8.75413 -0.436782 -2.4895
-9.61841 -0.515595 -0.528088
-9.5325 0.0870513 0.482938
-9.20598 -1.71219 -1.05334
-9.68504 0.336657 -0.0137777
-9.27883 -2.58441 0.0231697
-8.90288 -0.159165 -1.56258
-9.06282 1.68852 -1.37812
-9.75611 -1.13723 1.07809
-8.84298 -0.135299 -0.752783
-9.87851 -2.39956 0.35679
-9.3536 1.19666 1.46801
-8.93049 -1.00131 -0.480272
-9.37829 1.44457 -0.912502
-9.39579 -3.29791 0.195707
-9.40869 1.30535 -1.578
-8.995 1.80214 -1.5206
-9.95818 -2.88198 -0.283217
-9.29185 -0.899769 -0.364906
-9.47807 0.494019 0.674552
-8.94268 0.048967 -2.74049
-8.86026 -0.687838 -0.879582
-9.13918 0.336343 -0.247562
-9.35351 -1.87506 0.362507
-9.73382 -3.16722 0.142334
-9.21202 -0.72527 -1.88234
-9.93034 -1.82114 0.0801687
-8.94189 0.0373264 -1.10786
-9.39111 0.856347 1.37488
-10.1393 -1.62751 0.322741
-9.67986 -0.352179 0.0513948
-9.65332 0.826224 1.95979
-9.47493 0.579828 -1.81665
-9.04867 -0.152356 -1.40703
-8.78673 -1.22304 -0.570638
-9.86642 -1.72381 1.03316
-9.12787 -0.862397 -1.2051
-9.93708 0.222389 0.597766
-8.99333 -1.81809 -1.23394
-8.9331 0.253616 -1.14955
-10.0128 -0.414654 1.92145
-9.69859 -2.31842 0.681691
-9.46681 -0.0018107 -1.18888
-9.56767 0.852057 2.1748
-9.01641 0.308996 -0.631368
-9.8079 -0.605945 0.0910605
-9.65185 1.15423 0.98183
-8.92043 1.40258 -0.537323
-9.32148 1.00043 -0.393426
-9.39868 -0.174832 -1.63952
-9.73673 0.139924 1.25913
-8.8155 1.16334 -1.91243
-9.45494 1.20581 1.59844
-9.4733 0.512825 0.596929
-9.41101 -0.170258 -0.262277
-9.19656 1.44965 -1.65059
-9.66181 -0.365681 -0.845524
-9.6654 0.396652 1.50893
-9.77553 0.6313 1.88983
-9.76968 0.636698 1.82167
-9.72376 -1.40172 0.317075
-9.13776 1.03018 -2.59516
-9.28488 0.682552 -0.133765
-9.65896 0.724318 -0.0693516
-8.95504 -1.3046 -0.193408
-9.38219 1.64081 -1.24772
-9.96242 -1.37957 1.01614
-9.87402 -2.12154 0.150774
-9.37683 0.807598 -2.41037
-9.8955 -1.3998 -0.320853
-9.6781 0.0163338 2.07179
-9.4453 0.478934 -0.376712
-9.77835 2.42163 -2.84867
-9.55579 0.868073 1.33276
-9.88473 -2.92354 -0.131149
-9.43734 -2.7518 0.724553
-9.21243 -1.15416 -0.929582
-9.99519 0.288249 -0.040766
-10.2433 -2.04196 0.12515
-9.52589 1.02061 1.63012
-9.50819 0.752083 1.49617
-9.32348 -0.052269 -1.02922
-10.0401 0.558268 -0.974236
-9.95992 -2.05775 -0.130337
-9.46516 -0.0560027 0.199249
-9.70934 0.149986 0.765501
-10.2507 1.83258 1.25517
-9.5617 1.56839 2.76784
-8.9722 0.0824633 -1.97846
-8.99374 -0.0807709 -0.816333
-8.9776 -1.57316 -1.9731
-9.79684 -0.284744 -0.794612
-9.6364 0.692176 1.94692
-9.02126 0.871227 -1.9728
-9.68124 0.337517 0.483342
-9.80155 -2.94536 -0.371491
-9.76167 2.01236 1.82644
-9.35425 1.70903 1.32044
-8.71392 -1.04413 -2.39428
-10.0915 0.538114 1.38307
-9.69287 -0.762458 0.316494
-9.37374 -0.996755 -0.404168
-9.66929 -1.33256 1.30508
-8.7375 -1.22135 -0.730374
-9.8254 1.17737 0.690815
-8.87282 -0.304769 -1.93457
-9.85373 0.251203 1.11331
-9.41447 -1.12031 -0.359855
-9.24647 -2.01002 -1.42659
-9.22377 1.70385 -2.3268
-9.78581 -1.56939 -0.301531
-9.69439 -2.8632 0.557364
-8.94218 0.739731 -1.27368
-9.34166 -1.25991 -1.31222
-9.54143 1.29092 1.98129
-9.01957 1.28277 -2.15959
-8.91899 -2.65663 -0.515052
-9.8813 0.401124 1.28718
-10.1274 0.748343 0.960614
-9.45379 -2.03012 0.377173
-9.38455 -1.92758 -0.480293
-10.2239 1.21024 1.29863
-9.53117 0.663326 1.17425
-9.77071 -1.18192 -0.237357
-9.07734 0.27012 -1.06496
-8.83524 2.29802 -0.943258
-9.40236 0.841722 -0.0917233
-10.1723 2.89704 1.02414
-9.14787 -1.31944 -1.96438
-9.68955 -1.01856 -0.636165
-9.76223 -1.44879 0.60146
-8.8444 -2.34632 -1.49706
-9.66258 0.553108 1.40544
-9.51052 -1.52221 0.962755
-9.13597 -0.22345 -2.64623
-10.0369 3.77666 -1.71191
-9.03424 -2.82566 0.157052
-9.40828 0.0306442 -1.0303
-9.52674 1.45935 1.35638
-9.55146 1.20005 0.419148
-9.31979 -0.0220984 0.18375
-9.48619 -1.26139 0.331924
-9.77283 0.0920407 1.23666
-9.64584 -2.63348 0.395604
-9.8167 -1.51393 -0.348792
-9.15565 1.19164 -1.03569
-9.43893 -2.70957 -0.150574
-9.26729 -2.229 1.19009
-9.33892 0.0480095 1.08508
-9.70581 -1.01304 0.574281
-9.4887 -0.455762 -0.00570468
-9.47563 1.59249 1.32837
-9.26405 1.67469 -2.90041
-9.84392 -3.32209 0.127802
-9.8585 -0.723314 -0.82039
-9.26955 3.09728 -2.42311
-8.93528 -2.78313 -0.00713605
-9.34011 -2.48824 -0.872651
-9.0463 2.07692 -2.22528
-9.37492 -1.03268 -1.40055
-9.41039 -0.426105 0.619137
-9.1365 -0.878607 -0.204158
-9.37442 0.0265653 -0.00955601
-8.96141 -0.39375 -1.32711
-10.0437 -2.45949 0.710467
-9.00399 -0.249644 -1.91475
-9.67045 -1.56029 0.938004
-9.8486 0.136171 -0.141811
-9.83916 -2.29378 -0.801398
-9.4581 -3.45918 -0.10447
-9.1353 1.29156 1.59788
-9.22994 0.037258 0.22233
-9.52252 -1.22908 0.0332592
-9.76968 -1.15099 0.85741
-9.55223 0.272 0.199599
-9.91392 -0.993701 -0.305895
-9.0247 0.061034 -0.54869
-9.21494 1.75738 1.44577
-9.42234 0.422565 -1.05585
-9.52482 -0.772779 0.697988
-9.32578 1.46239 -1.60072
-9.5668 -2.81471 0.348887
-9.82362 0.807691 0.574195
-9.60051 0.828467 -0.329078
-9.77111 0.148321 0.464287
-8.63985 0.789268 -2.00695
-9.17542 0.835321 0.242948
-9.93137 -3.19672 0.393141
-9.5005 0.935625 -1.07043
-9.56931 0.308177 2.59675
-9.62362 0.187164 2.68223
-9.20202 -1.5132 0.187932
-9.61096 -1.65348 0.64186
-10.4428 -2.25133 0.48279
-9.29001 -2.82646 0.323692
-9.69745 -0.8205 -0.0560396
-9.63201 -1.3761 0.896819
-9.85709 0.918033 0.738708
-8.82472 -0.113876 -0.568734
-10.1228 -2.12609 -0.877655
-9.46316 -2.29698 0.222856
-9.8683 0.955446 -1.24997
-9.52186 1.99891 -2.22131
-9.322 -0.121024 -2.38814
-9.3226 -1.16227 -0.894879
-9.74618 2.20037 -1.07834
-9.75821 1.10393 0.567349
-9.11501 0.805321 0.384785
-9.55072 -0.747446 0.589423
-9.76313 -0.430277 1.04479
-9.33233 1.02885 -1.09054
-9.02874 -0.39746 -1.0623
-9.91739 1.30062 0.368268
-9.39804 -1.34444 -0.0136084
-9.36917 -1.79729 -1.03962
-9.173 -0.744816 -0.166073
-9.37304 -1.45954 -0.587867
-9.4001 0.364345 0.575711
-9.19808 0.165317 -0.478906
-9.44216 1.28954 1.78538
-9.4581 -1.50998 0.206027
-9.03464 -1.15272 -1.24183
-10.0639 1.47964 -1.42508
-9.40539 1.01238 -1.04131
-9.21576 -2.83252 0.264978
-9.27481 1.55638 -0.201827
-9.55495 1.72742 -1.31973
-10.0185 1.33547 2.54888
-9.25543 -0.528264 -0.706963
-8.95727 0.242807 -1.5418
-9.44071 -2.05356 0.0615343
-9.24802 -0.49986 -0.92021
-9.48532 -0.328037 -1.75709
-9.45279 1.48922 2.58909
-9.06493 0.241855 -2.13383
-9.27851 -0.779038 0.489803
-9.54085 -3.08895 -0.143973
-9.1077 -1.49432 -0.820729
-9.61782 0.313932 1.76296
-9.21063 2.07752 -2.93545
-9.13802 -1.17889 -1.78106
-9.57967 -2.19366 0.501991
-9.62477 -1.92026 0.70327
-9.67952 -1.73674 0.344958
-9.92761 -3.31134 0.2052
-8.64392 2.39564 -2.13521
-8.92085 -1.57578 -2.14021
-9.34501 -2.00347 0.268911
-9.80451 2.15004 -1.02609
-9.76471 0.456129 0.176297
-9.11735 -1.76203 0.00189315
-9.64895 -1.54546 1.26744
-9.79688 -1.41249 0.771879
-8.94149 0.18749 -0.315165
-10.0137 -2.27648 0.34458
-9.76752 -3.33648 -0.507127
-10.3848 -1.93639 0.414446
-9.61824 -0.825334 -1.0912
-9.7825 -2.22146 0.84904
-8.92571 -0.248321 -2.28235
-9.16225 0.505596 -0.759985
-9.31639 -1.97848 0.160656
-9.40114 0.694835 -0.00915443
-9.43037 0.74593 -0.129218
-9.91573 -2.4742 0.647081
-9.87692 -3.33285 -0.107709
-9.64445 -3.51036 0.581315
-9.13987 0.273065 -0.807653
-9.79168 0.150752 0.504242
-9.67389 -1.44884 0.177996
-10.1048 0.175342 1.62512
-9.67869 0.994314 1.69443
-9.39205 -0.762307 0.170256
-9.43741 -2.97737 0.582127
-9.1162 1.33484 1.46557
-9.75344 1.63591 2.09897
-9.44518 0.117251 0.562615
-9.55247 -1.53133 -0.645875
-9.94343 -1.26153 0.24669
-9.81284 -1.22809 0.560887
-9.46121 1.11862 1.70882
-9.27411 2.85781 -2.43529
-9.70249 1.84479 -1.40557
-10.0622 0.107198 1.65552
-9.90235 0.185492 1.58827
-8.85309 0.0410679 -1.53601
-8.62571 0.0229638 -2.09936
-9.24012 0.726783 -0.599586
-9.6244 -2.89333 -0.302242
-9.54705 0.699214 1.10847
-9.26037 -2.25048 1.19847
-10.0256 -0.393798 -0.708883
-9.46049 0.963232 1.95657
-9.08083 -1.38498 0.449302
-9.56705 1.71211 -0.0335925
-9.05104 1.52285 -0.919125
-9.15712 -1.76946 -0.605366
-8.96317 -2.43999 0.037794
-9.34654 -1.57365 0.389149
-9.13881 0.739927 -0.332504
-10.0378 -2.8854 -0.17599
-9.32153 -2.31793 -0.240888
-9.47425 -2.6072 -0.613164
-8.91819 0.224601 -2.20298
-9.25546 0.270095 0.0657261
-8.99829 0.949923 -0.494571
-8.81799 -0.433401 -1.58879
-9.90593 -1.36896 0.280132
-9.40526 0.165162 -1.85621
-10.1752 -3.03696 -0.0111071
-9.92545 -2.47079 -0.365105
-8.72617 2.2649 -2.08279
-9.55616 0.803647 2.0661
-9.7254 -0.00606157 1.27575
-9.87912 -2.17578 0.66485
-9.14144 1.11696 -1.20953
-9.04688 -0.889687 -1.83071
-10.1082 -2.32991 -0.587792
-9.31044 -2.49422 -1.00255
-9.39459 -1.15579 0.308062
-9.81745 -2.10985 1.26456
-9.48067 -2.14751 0.0763534
-9.77039 0.47835 0.374511
-9.66856 0.862391 1.37192
-9.17116 0.873545 -1.40805
-9.36718 1.30053 -2.52276
-9.3565 0.397642 0.0949337
-9.52156 -0.443361 -0.747067
-9.54158 1.38021 -1.80035
-8.82826 -0.286161 -2.46309
-9.99788 1.66633 2.02728
-8.88315 -1.7839 -0.894407
-9.41837 -0.0020855 -0.284685
-9.0081 -1.59198 0.216193
-9.07448 0.823228 0.221982
-9.06197 1.59153 1.1343
-9.4182 0.485333 0.199117
-9.07486 -0.684565 -0.857931
-9.67712 0.919752 0.191045
-9.81638 0.99284 0.189195
-9.69414 -1.14561 -1.3577
-9.45312 0.63845 1.98112
-9.1427 -0.522952 -0.560466
-9.31364 -3.57378 0.276412
-9.96817 -1.64571 0.795996
-9.75738 -2.49801 -0.325698
-9.3643 -2.05282 1.42277
-8.94297 0.0489212 -1.74034
-9.43857 0.689872 1.90923
-9.7767 0.838974 -2.2859
-9.40822 2.30632 -2.16949
-9.25182 1.2276 -1.32841
-9.70183 -1.98417 -0.760328
-9.8242 -2.24831 -0.54486
-9.84779 -1.92453 0.64099
-10.5033 1.23246 2.0332
-10.0814 -1.52018 0.913109
-9.69298 1.30022 1.53892
-9.91515 2.64478 -0.790664
-9.72446 0.40474 1.02565
-9.43305 2.00348 -1.42337
-9.90701 -0.0627562 -1.71758
-9.34517 -2.77027 0.465946
-9.56724 1.48251 -2.99982
-9.74162 0.908452 2.36794
-9.40778 -0.439098 -1.2066
-9.6735 1.13813 -0.908307
-9.56528 -2.87087 0.0172031
-9.4467 -1.09576 1.43223
-9.35916 0.774305 0.487586
-9.58032 -0.461231 -1.53781
-9.48234 -0.933663 -1.10054
-9.99547 0.691336 2.46005
-9.29567 -2.96478 0.0232083
-10.0279 1.562 1.62718
-10.0272 -2.87073 0.25063
-9.39549 -0.246717 -0.542897
-8.87608 0.394015 -1.78969
-9.66188 0.956401 0.235369
-9.67367 0.716064 0.975485
-9.5665 -0.773074 0.621211
-9.7027 0.721122 2.32201
-9.16447 -0.306586 -0.327553
-9.66946 -2.57048 -0.106063
-9.30183 2.46957 -2.23395
-9.09935 1.63942 -1.87368
-8.77979 1.19602 -0.894115
-9.12067 -0.35223 -1.05191
-9.63475 1.35411 -1.15908
-8.12472 -1.63908 -1.61627
-8.96574 -1.43142 -0.683479
-9.68985 -2.81603 0.222618
-9.52994 -3.19694 -0.168582
-9.46616 1.67992 -1.62482
-9.01178 0.0852287 -0.908912
-9.4728 0.41186 1.54439
-9.63088 -1.35438 0.415646
-9.15201 0.154185 -0.252651
-9.22406 -1.59649 -0.0221959
-9.63923 -1.46605 1.47432
-9.85674 0.541515 0.576044
-9.91556 -1.31408 0.728712
-8.73928 -2.99544 -0.60994
-9.9693 0.187808 0.639632
-9.14892 -0.518186 -2.5528
-8.88687 -0.715781 -1.97275
-9.94427 0.236834 0.817912
-9.62848 -0.173155 -1.35624
-8.79717 -0.696682 -2.63087
-10.1664 0.810522 -0.163819
-9.11571 1.44504 -1.16274
-9.5777 0.954039 -1.23741
-9.38884 -1.55261 0.54032
-10.1321 -2.55558 0.0401995
-9.73057 1.51882 1.38398
-9.12091 0.0762661 -0.494381
-9.21853 -1.29854 0.766365
-9.36065 -2.29885 -0.789782
-9.88852 1.07444 2.3087
-8.60983 1.06284 -1.47262
-8.88797 -0.115823 -1.03275
-9.14092 1.00091 -1.16422
-9.53038 0.593609 1.40047
-9.22304 -0.0305277 -0.660533
-9.57863 -2.13257 0.115026
-9.70823 -2.99628 -0.390513
-9.26787 1.86438 -2.55791
-9.42588 1.30671 -1.42315
-9.48238 -1.68363 0.0281361
-9.6695 1.07958 1.62986
-9.50249 -0.97708 1.00577
-9.926 1.24475 0.471187
-9.93901 0.341654 2.26578
-10.0261 -2.58839 0.649789
-9.72557 -1.84361 0.935885
-9.72331 0.432603 2.28965
-9.86178 -0.80552 1.06889
-8.88886 0.434299 -0.980028
-8.75271 2.03723 -2.14866
-9.44109 -2.86695 0.0668684
-9.62246 0.594195 1.48515
-9.74811 -2.64907 -0.179439
-8.79286 1.24917 -1.25711
-9.50209 1.74808 2.48388
-9.24354 0.820331 1.20642
-10.1002 -1.63784 0.812383
-9.44249 -2.33402 0.310314
-9.36092 -2.76024 0.250948
-9.1443 -0.787027 -0.944426
-9.65759 -0.325344 1.24336
-9.3724 1.42778 1.78245
-9.60879 1.00698 -0.996482
-9.60738 0.587884 0.284434
-9.46372 -2.59201 1.15366
-9.39909 -2.36726 0.80291
-9.21682 -2.07525 -0.465839
-9.3364 2.10313 -2.23486
-10.1769 0.899326 1.12376
-9.10754 0.493264 -1.5617
-9.14071 0.958866 -0.815919
-8.97653 1.04256 -1.6545
-9.13274 -2.14509 -0.442024
-9.4262 2.00751 -0.980217
-9.00386 1.25213 -2.19465
-9.77284 1.12702 -1.06446
-9.59987 -1.1591 -1.1049
-9.16013 -0.70463 -1.0151
-9.79343 2.21382 -1.57774
-9.93572 -1.51113 -0.118767
-9.80117 -0.822242 0.262273
-9.36099 -2.84068 0.0544182
-9.57801 -1.83002 0.145332
-9.56976 -0.921937 -1.4226
-9.66022 -1.07667 0.773607
-9.12627 0.955881 -2.23587
-8.95162 1.20037 -0.288339
-8.97149 -2.54297 -1.85455
-9.25547 -2.09686 -0.804421
-9.30786 -3.33361 0.404354
-9.54803 -0.883723 -0.106349
-9.2489 0.00838308 -0.300308
-9.58725 1.90248 -2.22599
-10.1816 -3.29816 0.0799985
-9.40898 0.53458 0.258112
-9.8264 -2.45097 -0.120918
-9.45542 -2.3419 1.37428
-9.45644 -2.9684 0.0409361
-9.48853 -0.00292371 -0.242774
-9.58658 1.32649 1.84537
-10.0764 -2.28596 -0.692036
-9.84456 -0.879353 -0.432546
-9.14753 -2.13934 0.207826
-9.40882 0.62043 2.34497
-9.5034 1.28643 1.62055
-9.4238 -1.10161 0.733882
-9.60336 0.60908 2.97207
-9.16829 1.29464 -1.33619
-9.07891 -0.954838 -2.18351
-8.74968 -0.40329 -2.8859
-9.68205 -1.11581 -0.466294
-9.75453 -2.96193 -0.254459
-8.9451 -0.272684 -1.26032
-9.35547 -0.195546 0.275538
-9.2001 0.217823 -2.03185
-9.36481 0.453364 -0.0215559
-9.85487 -2.59981 -0.292964
-8.73488 0.247172 -2.1908
-9.83055 -2.35914 0.520727
-9.75313 -3.3067 0.483246
-9.51456 0.805926 2.16866
-9.70527 -1.4341 -0.355517
-9.03407 1.27782 0.807053
-9.86745 -2.17462 -0.0940348
-9.94366 -0.847933 -0.925213
-9.35448 0.0252472 -0.888967
-9.53485 0.625708 0.0144795
-9.4349 -3.15189 1.27946
-9.24539 1.1059 -0.194654
-9.68558 0.696563 2.00966
-9.60036 -0.253657 0.706098
-10.2054 -0.206231 0.963697
-9.64127 -2.38447 -0.341022
-9.8796 -1.83964 -0.406215
-9.64979 -0.861384 0.438816
-8.92146 -0.920412 -0.773501
-10.2745 -1.835 -0.0259214
-10.0064 -2.59305 0.16476
-9.8499 -2.02824 0.565327
-8.9974 1.33643 -0.712181
-9.81778 -1.77241 0.0519207
-9.53923 -0.275326 -0.159044
-10.2575 -1.39068 -0.272891
-9.52084 -2.27862 0.580987
-9.50449 -2.30146 0.27728
-9.32461 0.77926 0.125168
-10.1052 0.324593 1.15179
-9.38554 0.68746 0.166938
-9.71144 1.47646 -0.253621
-10.2144 -1.65675 0.486234
-8.76909 -0.947731 -1.253
-9.5782 -0.258767 -0.544247
-8.98081 -0.5687 -2.40694
-9.39768 2.65188 -2.82133
-9.31562 -2.71991 -0.121511
-9.54801 -2.88087 -0.197214
-9.44598 -0.209238 0.984123
-8.87076 -0.216653 -1.13875
-9.06682 -0.0243373 -1.66716
-8.8439 2.04656 -2.3044
-9.32366 1.32607 -0.824551
-9.32806 -2.59009 -0.150068
-9.19153 -1.45707 0.0976767
-10.1084 -0.575332 0.791505
-9.5796 -0.319173 1.45061
-9.75529 -1.76706 0.70561
-9.0187 -2.25734 -0.0344442
-9.18032 0.223418 -1.47272
-9.53643 -3.66009 0.327744
-9.55523 1.8237 1.51226
-9.01322 0.752878 -0.510423
-9.68357 -3.15588 0.492856
-9.83926 1.79708 2.06215
-9.57738 1.78092 1.57507
-8.96913 1.12085 -0.919538
-8.95722 -0.361277 -0.786914
-9.66563 -0.841046 -1.98668
-9.71902 0.824626 0.918384
-8.73311 -1.12029 -2.69364
-9.08339 -0.336045 -0.756633
-9.30192 2.09247 -2.97406
-8.94819 -0.516825 -1.67495
-9.80731 -1.6227 0.80511
-9.65391 -3.46596 0.634326
-9.74488 -1.5974 0.709089
-9.485 1.31986 1.92478
-9.86385 -1.01125 0.291963
-10.1771 -2.82287 -0.395715
-9.33307 1.54789 -1.98979
-9.51684 -2.82773 0.0727641
-9.20157 -2.47133 0.253838
-10.0507 -1.60223 0.0656868
-9.04025 -2.3478 -0.12502
-10.2235 1.20217 1.46888
-10.1041 -1.06217 -0.251601
-9.75543 0.361529 1.1728
-8.95271 0.0900332 -1.70812
-9.33319 1.6464 1.16619
-9.34381 -1.83148 0.0925905
-9.3946 -0.955353 -1.89275
-9.89278 0.651218 2.00447
-9.80549 -1.87178 0.878558
-9.20776 0.642588 0.755799
-10.1291 -2.7608 -0.163539
-9.02515 -0.213188 -1.48556
-9.32887 -3.25386 -0.230302
-9.27719 -1.32365 -1.42012
-9.69597 -1.46719 0.357469
-8.93334 -0.882112 -2.32605
-9.73539 0.18915 0.104947
-9.20402 0.135026 -1.80342
-9.04369 -0.609114 -1.69276
-9.05896 2.06406 -0.851176
-9.13974 1.74129 -1.70159
-9.0832 2.02144 -1.36448
-9.65661 0.123676 -0.3053
-9.58338 0.0851445 -1.19759
-8.54981 -1.18274 -0.360485
-9.81352 -2.31855 0.755867
-9.60844 -2.48502 -0.122053
-9.80486 1.02879 -2.02042
-9.2406 0.0702987 -0.478912
-8.93821 -0.447876 -1.22998
-9.02087 0.51631 -1.36179
-10.0263 0.27452 1.27608
-9.57576 -3.42494 0.337041
-9.37849 0.343439 -2.53573
-9.85438 0.574285 1.08318
-8.90148 1.00045 -0.914741
-9.60503 -1.45874 0.652868
-9.48908 -0.162516 1.11346
-9.37681 -0.171838 -1.43146
-9.31296 -0.0505951 0.598548
-9.63977 -1.51478 -0.67654
-9.00218 0.0556615 -0.514337
-9.89825 0.733299 1.15329
-9.34545 0.714751 -0.385519
-9.63756 -1.54698 0.257606
-9.33279 -2.01926 -0.427591
-9.52766 0.185794 0.731251
-9.5136 -2.90301 0.121271
-10.0403 0.051915 0.338545
-9.21262 -0.0857669 -0.858722
-9.32416 -0.0436285 0.630168
-9.55 0.912363 1.41886
-9.60199 -2.42034 1.23938
-9.44664 -0.0871369 0.531388
-9.36364 0.699557 2.1838
-9.35981 0.770769 0.611637
-9.03043 1.24237 -1.75053
-9.3665 2.46765 -1.55274
-9.3502 -0.276578 -1.14729
-9.34985 0.337725 2.07483
-9.77648 -1.49089 -0.0928907
-9.73059 -2.41281 0.0404622
-9.44322 1.06187 -1.9697
-9.55993 1.86132 1.84049
-9.93343 -2.92822 -0.168059
-9.1458 -1.51014 -0.178117
-9.37268 1.35312 -1.06283
-9.16637 0.923106 -0.827965
-9.27479 1.34681 -1.28862
-8.94504 1.83304 -1.81779
-9.99097 -0.217226 2.3762
-9.37839 -2.18429 0.795935
-9.70674 -0.11427 1.83581
-10.0732 -0.966213 0.126904
-9.51758 0.0932893 -0.170337
-9.99685 0.825951 -0.169083
-10.1803 -2.15815 0.58052
-10.0358 -0.381788 0.983401
-9.75381 -2.3655 0.0228512
-9.58353 -2.52626 0.654603
-9.68299 -0.523314 -0.780156
-9.36612 -0.184533 -0.0581442
-9.63634 -1.31217 1.48818
-8.88455 -2.11297 0.0879753
-9.63781 -0.0641131 -0.172692
-9.1727 0.666531 1.07939
-9.52367 0.0657771 0.851728
-9.51183 -0.256486 1.21687
-9.45134 0.347044 -0.417993
-9.54477 -1.9778 0.660367
-9.33276 0.314699 0.937681
-10.639 1.82843 1.32595
-9.20695 0.837626 -0.782878
-9.75863 -2.96791 -0.0366415
-9.16873 1.07275 -0.652311
-8.99166 -2.75666 -0.107025
-9.08026 0.0784693 -0.334593
-9.20699 -0.418134 -0.874278
-9.107 2.43074 -2.23424
-8.88887 -1.54225 0.3127
-9.42811 0.634744 0.204475
-9.24146 0.870302 0.0324198
-10.0153 -1.03945 0.556565
-9.73849 -1.30469 -0.22152
-9.18533 0.860442 -0.824742
-10.009 0.53148 2.15973
-8.82105 -2.756 -0.735884
-9.36231 1.21245 -1.01536
-10.0428 -3.01057 0.342732
-9.09778 -3.2137 0.275965
-9.69647 -0.803182 -0.246802
-9.80083 0.602826 -1.56044
-9.91371 1.58018 -1.26521
-9.98506 -2.70341 0.203042
-9.46224 -1.12187 -0.946314
-9.33946 1.85696 -2.74224
-9.62641 1.04047 1.73307
-9.52585 -3.32484 -0.129861
-9.33887 1.38534 -0.713916
-9.61811 -0.31705 -0.443437
-9.5903 0.316664 0.490838
-9.34764 0.912037 -1.56505
-8.82307 -0.592865 -0.893707
-9.31099 1.10518 1.62818
-8.8459 -0.518938 -1.04998
-9.54942 0.67436 -0.621744
-8.8446 0.993332 1.45462
-10.1081 -2.7006 -0.178998
-9.65165 -0.16905 -0.906195
-9.74203 0.619456 1.50919
-9.49466 -0.54515 -1.01269
-9.77608 -0.226801 0.394766
-9.79831 -2.77436 -0.279578
-9.16709 2.4584 -2.85545
-8.90916 -0.856165 -2.54973
-10.334 -2.53308 0.401477
-8.68105 -0.943003 -1.64843
-9.41886 0.171654 -0.391552
-9.1122 -2.60248 -0.113018
-8.91824 -0.474085 -2.06437
-9.0267 -1.15628 -1.01215
-8.73192 -0.435505 -1.60325
-9.85846 -1.59107 0.311399
-9.47099 0.0218651 0.876833
-9.51242 -2.09054 0.12912
-10.034 0.885774 -1.12727
-9.68015 0.670763 1.64693
-9.08678 0.081986 -1.43185
-9.17633 0.255218 0.0443347
-9.25198 -1.1267 0.406215
-9.71118 0.549944 1.78342
-9.08698 1.28946 -2.43687
-9.3063 0.949003 -0.0122295
-8.98838 1.25138 -0.299368
-9.27715 -0.579576 -1.25022
-9.7633 -1.34144 1.43238
-9.53568 -0.480374 -1.32085
-9.80077 -1.3344 -0.682353
-9.74477 -1.51976 -1.0191
-9.28849 -2.71627 1.21724
-9.11208 0.0753865 -1.54713
-9.37961 -1.70668 0.456291
-9.09369 -0.731735 -1.06189
-9.62757 0.915416 1.89682
-9.36185 -1.72602 1.5433
-9.67906 0.805618 -0.337078
-8.96714 0.450127 -1.16645
-9.88409 0.788358 1.05494
-9.29801 1.34418 0.792931
-9.24079 1.67022 -1.93187
-10.0328 1.41959 2.37422
-9.2479 1.6386 -1.44634
-9.23161 0.64091 -0.215217
-9.09435 -2.48903 -1.34551
-9.19777 1.3288 -1.06066
-8.90552 1.36206 -0.757984
-9.89326 0.891895 0.351247
-9.53518 -3.33904 -0.140304
-9.56542 0.725733 1.44109
-9.54886 -1.49369 0.33185
-9.56891 -3.26933 0.121868
-9.84824 0.642469 2.54242
-9.24825 0.822162 0.775094
-9.06561 0.874481 -1.53536
-9.85957 1.35843 1.79512
-9.23239 1.03855 -1.30105
-9.14361 -2.77572 -0.597925
-9.42968 1.03126 1.83935
-8.97051 -2.36083 -0.20986
-8.70907 -0.949099 -2.68144
-9.67375 1.18755 1.23011
-9.81475 -1.91124 -0.418646
-8.95065 0.551934 -1.72487
-9.38596 -2.44065 -0.158606
-8.9966 -0.366427 -2.42609
-9.70259 -0.269522 -1.33351
-9.30352 -0.514535 0.236388
-9.24439 -1.77214 -0.192045
-9.41913 1.15586 1.74006
-9.07778 0.4694 -1.52875
-8.87667 1.26047 -0.485918
-9.4226 -1.6415 0.123372
-9.27433 1.43383 -0.284673
-9.67259 -2.46063 -0.266479
-9.76956 0.0173373 0.459378
-9.09463 1.23173 -2.14516
-9.70611 0.662618 0.539504
-9.07807 0.267693 -1.63269
-9.09908 2.07421 -2.04911
-9.41251 -1.82508 -0.395358
-9.24073 1.53335 0.270719
-9.22845 -0.606827 -0.552373
-9.87366 -1.75549 0.208973
-9.84382 -2.5927 0.549464
-9.35561 -2.72256 0.0796674
-9.34062 -1.12299 -0.996172
-9.7335 0.278488 2.28059
-9.43812 1.51273 0.758416
-9.61713 1.33467 -2.51529
-9.41392 0.20989 -0.282147
-9.55329 1.3571 2.36211
-9.184 0.305144 -0.594907
-9.87133 -0.916637 0.970806
-9.48546 -0.54306 -0.751197
-9.48788 1.46148 0.412022
-9.11626 1.35196 -0.814353
-8.88437 0.417537 -1.70835
-9.88433 0.0470793 0.497335
-9.50551 -0.373236 -1.20325
-9.66382 -0.0515601 1.05258
-9.40454 -3.20659 0.541929
-9.29211 1.18498 -1.74979
-9.09007 0.0286592 -0.411053
-9.88977 -1.68656 0.54467
-9.14519 0.156385 -2.01825
-9.73056 0.437294 1.44221
-9.84409 -0.336213 1.97552
-9.73078 -1.87126 1.19144
-9.06855 1.14734 -2.06231
-9.34845 1.2591 -3.07107
-8.95353 -1.32277 -1.39248
-9.3124 -1.31315 -0.505451
-9.14664 -0.285857 -0.713249
-9.49321 -0.260609 -0.954722
-9.74257 -0.471146 0.186153
-9.84957 0.212111 0.709145
-9.16704 -0.108644 -0.651278
-9.24428 -1.79971 -0.704587
-9.59095 -2.12077 0.600954
-9.12622 -2.01143 0.465101
-9.14142 1.12175 -0.755167
-9.42736 0.252503 0.903346
-9.65362 -2.97059 0.172117
-9.51744 1.36769 -0.666938
-9.8604 -2.0572 -0.0248346
-9.20154 -2.87482 0.440681
-9.77607 -2.42869 0.432539
-9.42295 -2.56153 0.398557
-9.35829 -1.37705 0.0843034
-9.49965 1.27533 1.18259
-8.73694 -0.199381 -1.59494
-9.75032 -1.57107 0.966999
-9.15459 -0.347085 -0.618729
-9.56636 -3.2213 0.898879
-9.75512 0.501244 2.29098
-10.0215 -2.22974 0.181404
-9.65127 -0.494693 -0.0289588
-9.0874 0.0422825 -1.03169
-9.30042 0.729883 0.59094
-9.34953 0.376829 -0.27478
-9.32765 0.991301 0.85317
-8.9858 3.54625 -1.87627
-9.29906 0.60872 0.713207
-9.06895 -0.378913 -1.93685
-9.93192 -1.43284 0.690381
-9.6959 0.73114 0.354114
-9.17393 1.66779 -1.51389
-9.69755 -3.20435 0.264593
-9.33918 0.814876 1.74137
-9.67619 0.65509 2.50093
-9.29744 2.97409 -0.581454
-10.1129 -1.96016 -0.0802073
-9.27735 -1.99111 0.225343
-9.57873 1.53384 -0.921371
-10.0742 -1.65404 0.650973
-9.70557 0.31556 0.798756
-9.07254 -3.33979 -0.427601
-9.83466 -0.23639 0.192661
-9.01627 0.454733 -1.10523
-9.53425 -3.04755 -0.111925
-10.1578 1.64807 0.7359
-9.99089 1.7597 0.366289
-9.56171 -0.38492 -0.919601
-9.30501 0.356915 0.0714632
-9.22791 0.0872731 0.276992
-9.61049 1.05106 1.60588
-9.2257 0.33767 -1.25836
-9.75414 -2.0256 -0.459072
-9.4112 -0.361001 0.350128
-9.23912 -0.47227 -0.995371
-9.93862 0.73591 1.1883
-9.52693 -2.7845 -0.339898
-9.28369 0.221008 -0.275472
-9.98831 1.98531 -0.824327
-9.24899 -1.24365 0.258282
-9.83829 -1.05157 0.117924
-9.45133 -0.795325 -0.475705
-9.77316 -0.332202 1.29178
-9.73569 -0.266184 2.2307
-9.66911 -1.53598 1.07099
-9.44618 1.07627 0.27089
-9.29424 2.27467 -0.135133
-9.64596 0.0370704 -1.3771
-9.32832 -0.14344 -0.0650508
-10.1898 -2.53443 -0.349324
-9.12047 1.05572 0.428396
-9.23637 0.735271 0.650179
-9.48819 -2.16008 0.618728
-9.32396 0.552047 0.588702
-8.71041 0.528028 -1.49748
-9.90725 0.708494 1.72671
-9.89401 0.97694 1.2813
-9.69125 0.36733 2.00437
-9.52529 1.13186 1.14437
-9.71303 -0.579747 1.25054
-9.38119 -3.06946 1.26367
-9.43204 0.0110244 -1.89747
-9.41107 0.439949 0.331187
-9.38148 1.31977 1.58324
-9.60605 1.94867 -0.00852294
-9.68088 -0.556203 1.08484
-9.57244 -1.22504 -0.259764
-9.86891 -0.523885 0.00414239
-8.84456 0.243244 -1.912
-9.0523 -0.951374 -2.0084
-10.2296 -2.87446 0.294309
-8.84445 -2.52481 -1.20348
-8.90264 -0.469439 -1.66973
-9.5258 0.390989 -0.39607
-9.39838 -3.14564 0.552356
-8.92021 -0.587422 -2.10198
-9.96921 -2.69536 0.0832946
-9.77717 -2.60227 -0.14959
-8.95403 0.00862137 -1.2474
-9.19109 -3.25371 -0.615103
-9.22436 0.215051 0.260163
-9.89712 -1.13506 0.824489
-9.16286 1.64232 -2.09472
-9.66556 0.416743 1.97204
-9.04411 0.157916 -2.21676
-9.06974 0.994806 -0.410994
-9.70898 1.0739 -0.880101
-10.0758 0.858772 2.20791
-9.5313 -0.038602 0.729659
-9.65942 0.269321 1.41157
-9.49844 -1.6006 -0.534813
-9.20411 0.572974 -1.52402
-9.72514 0.409489 0.253699
-9.35338 0.781732 -2.04328
-9.74034 -1.82947 0.39796
-9.26335 -0.357684 0.0945051
-9.25163 0.969677 0.401288
-8.97101 1.20547 -0.619196
-9.02992 -1.07032 -1.57838
-9.36264 1.28017 -1.61873
-9.15229 0.45227 -1.94464
-9.83759 -1.73684 0.525142
-9.83259 1.19565 0.457468
-9.5292 -0.496428 1.80982
-9.69178 -2.74836 0.134815
-9.79286 -0.0983813 2.21402
-9.24845 -2.79691 0.89954
-9.56049 0.95521 2.07219
-9.48151 0.364305 -0.962539
-9.71296 -0.0255285 1.84248
-9.18083 0.0651238 -0.292948
-9.5405 0.44514 0.910064
-9.49388 2.20181 -2.06716
-9.49021 -0.491672 0.415951
-9.33014 -0.442241 -1.09425
-9.72356 -1.55687 -0.130124
-8.76805 -0.211852 -1.74193
-9.50373 1.31697 1.48281
-9.8637 -1.12675 0.576003
-9.05089 0.791024 -0.434634
-10.2146 -2.34993 0.241653
-9.28404 -2.75513 -0.0212549
-9.47286 0.0251407 1.06157
-9.60143 0.286447 2.38477
-9.02565 0.534331 -0.751911
-9.18952 -2.25128 0.040102
-9.35413 -2.55597 -0.00487032
-9.06656 -0.54424 -1.66556
-9.58799 -3.16876 0.431122
-9.41204 -0.271918 -1.97997
-9.32058 -2.5935 1.27961
-9.66486 0.951204 2.08847
-9.61199 -1.05492 -0.133545
-9.39245 0.386429 -0.90005
-9.52242 1.17024 1.62057
-9.21796 -0.743826 -1.1613


==> latex_data/vae/fashionmnist/pca/pos_cifar-10-cifar-10.txt <==
258.025 -0.299476 -1.48553
214.575 -0.406163 0.177014
254.246 1.55842 -1.1722
255.667 -1.63451 1.92421
232.343 1.50884 -1.03837
229.022 0.403211 -2.16707
271.077 0.0734505 -0.18564
152.301 0.655422 0.960896
242.081 -1.21577 0.935054
213.436 -0.334511 0.795101
251.556 -0.809245 -0.500316
245.426 0.157543 -0.32848
252.425 0.594069 -0.0241251
230.541 -0.0415955 -0.58662
272.599 -1.52118 -2.02469
230.944 -1.20903 1.39962
227.009 1.18651 -0.964772
263.965 0.857455 -0.431099
236.825 -3.28846 -0.0838155
236.595 0.556471 -0.157574
261.477 1.82916 0.141819
273.929 -0.693237 0.399162
226.507 0.212534 -0.341391
246.031 1.11079 -1.28698
256.819 -0.220025 -0.658927
226.77 -0.154363 1.35763
222.726 2.08866 -1.39233
240.676 -2.79949 -3.48441
221.735 -0.838725 -1.6284
251.174 -0.645465 1.24375
264.106 -1.19644 -0.219757
241.03 0.956166 -0.558394
257.585 -1.05557 -1.83514
266.733 -0.828695 -2.48724
261.843 -0.254146 0.156682
253.321 -0.54799 2.38845
258.194 -1.41909 1.49648
255.982 1.55997 -1.41101
268.738 -0.55615 0.0736863
258.714 0.934921 1.3253
244.374 1.68137 -0.46789
255.538 -3.52385 0.00471642
226.216 0.8819 -0.409315
251.88 1.85769 -0.658339
233.109 2.11941 0.316903
218.8 1.14997 1.09401
232.107 -0.430658 -0.305999
266.562 0.769615 0.323056
232.381 2.25643 0.75303
250.694 -0.762248 -0.0509334
244.987 0.557001 -0.492268
280.892 1.46761 -0.664769
235.209 0.883545 -0.483821
261.048 -1.09256 -1.10468
290.724 -1.11846 -1.70394
229.934 -3.62919 -1.95529
286.919 -0.929392 1.64051
231.526 1.86422 -1.70737
248.04 -0.300443 -3.05288
230.943 0.337782 -0.715108
257.806 0.562032 0.0907951
243.231 -0.86196 1.56182
216.248 2.97259 0.736946
257.031 -0.715028 -0.0108024
248.477 1.15644 0.963808
250.096 -0.904458 -0.152749
260.118 -1.14597 1.95689
257.446 -0.573399 0.761994
228.656 -0.0397082 2.05358
239.736 -0.396236 0.479832
264.067 -1.04569 0.327388
260.766 -0.0158682 0.967689
260.413 -2.01929 1.54968
270.071 0.100854 -0.247829
230.837 -0.388613 -1.04451
196.148 0.747217 1.678
236.419 1.42691 -0.208512
246.648 1.09624 -0.272616
237.799 -0.593897 -1.73246
266.049 -1.70156 -0.188492
280.862 0.792889 1.23039
234.65 0.766683 -0.919245
-227.23 -0.0833545 0.258693
265.468 -0.545379 0.894058
255.429 -1.22142 -1.65242
252.505 -1.99391 0.863194
268.251 1.41207 -0.583344
241.606 -1.03026 -0.753953
249.72 0.596503 -0.0912713
259.374 -1.06959 1.69536
263.594 -0.783432 -0.711986
262.679 -1.98491 -0.633884
239.074 0.224072 -1.73412
250.725 -0.0757433 2.33772
257.032 -0.0745996 -1.10759
262.064 1.11354 0.496181
226.396 2.99807 0.0799993
264.629 2.32223 2.33588
266.907 0.332312 -0.984125
265.422 0.0837183 -1.41483
235.948 0.800771 0.430525
229.962 0.453175 1.4944
265.674 -1.80378 -1.70159
198.06 1.77682 0.275058
251.633 -0.310051 -0.892188
245.348 -1.88739 -1.16839
242.468 1.05326 0.328056
251.16 -1.94781 -0.669588
261.572 -0.0601611 -0.0119133
270.284 1.62792 -0.273111
207.42 3.18677 -1.63177
186.832 2.64169 0.405587
263.267 -0.390324 1.17081
247.264 -0.14449 0.275178
256.005 1.16623 0.695985
233.851 0.452713 -0.911664
247.59 -0.879638 0.464906
274.94 0.443997 0.738071
228.615 0.867599 -1.31272
263.852 -0.482659 -2.0197
249.609 1.93099 0.451297
248.51 -1.67277 1.03426
216.408 2.3646 -1.77398
37.939 2.72883 0.227443
92.1813 2.58227 -0.747047
233.028 -1.46383 0.014534
252.194 0.676623 0.188329
235.093 1.15182 -1.00118
229.874 1.72306 1.25891
180.926 1.24006 -0.173759
235.514 0.797629 -0.642233
250.127 2.31216 -0.704653
232.535 -0.701775 1.2057
244.276 -1.63044 0.184887
251.402 -2.61409 -1.44893
244.25 1.68163 2.10705
260.935 1.10629 -0.888858
236.623 -1.41853 -1.44328
263.348 -0.639888 -0.0074737
226.735 1.99574 -0.0148442
194.477 4.7044 -0.492063
255.973 0.675801 -1.57385
239.183 -0.663327 0.748865
255.296 -1.23873 -0.297413
265.267 -0.0914363 -0.71561
275.143 -2.05549 0.699911
221.954 1.92882 0.623433
247.251 -2.12383 -1.10591
69.2202 0.837047 1.02015
261.038 -2.2751 -0.165104
183.944 2.75676 -0.189638
172.831 1.48595 -0.0869616
245.943 -1.60139 0.881287
246.724 0.223017 0.696849
251.164 0.682647 -1.01574
231.963 1.01986 -0.506965
115.568 0.459001 1.49111
250.69 -3.91998 0.104812
241.067 -0.611796 -0.114102
237.977 1.0556 -0.00840384
245.423 -1.76698 -0.0139279
254.802 -0.0731639 2.83561
202.54 3.76292 0.403991
250.938 -1.78731 1.94858
258.171 -0.529239 -0.080489
212.178 -0.903244 -2.83319
262.872 -1.46653 -1.06043
247.755 2.9857 -0.106052
259.787 -0.607567 2.81161
230.49 1.14492 0.910556
250.951 -1.34479 0.312168
258.279 -0.472888 0.214086
255.953 -0.746215 1.08031
116.746 1.08578 -1.10489
237.799 -1.10837 -0.521137
236.192 -2.20521 0.683242
250.709 0.0300072 -2.78938
252.956 1.0616 -0.290197
272.626 -0.886654 -1.41626
219.01 0.196064 0.440066
258.019 -1.19664 -1.28422
258.857 0.247945 0.732896
246.044 1.12698 1.07793
265.43 -0.614431 0.693321
249.426 0.146202 1.61958
260.049 0.698163 -0.0757072
228.684 -2.36076 -2.3712
200.75 1.56059 -0.0635052
247.724 0.578213 0.651888
239.017 0.97821 0.250277
219.773 1.73995 0.120944
240.617 -0.883879 0.0304524
242.33 -1.90686 2.03375
258.524 0.14363 0.459401
264.134 -0.00545074 0.804569
231.407 2.59404 -0.705524
228.119 1.88496 -0.241147
202.445 0.912742 2.04695
237.521 -1.88267 1.13442
253.604 1.05259 -0.882279
258.866 -0.0828622 1.0666
245.581 -1.02742 -1.48253
261.552 0.10915 -2.26653
259.642 0.0736955 0.312837
115.672 1.08633 0.371967
243.431 -2.4547 1.39192
238.098 -0.413055 0.994645
279.827 -0.169374 -0.0793306
241.244 -0.151814 0.236456
265.45 -2.02008 0.0477117
246.322 -0.903513 -1.20971
247.079 -0.0822714 -1.01261
244.5 1.42576 1.06076
251.9 1.05995 -0.299417
252.601 -0.677173 0.595083
200.857 1.85292 1.40317
224.419 -0.432448 1.62972
75.5445 -1.20187 0.0633371
169.957 2.84157 -0.270888
233.31 -0.454732 -1.1657
252.763 0.145596 0.206723
248.565 -2.13966 -0.404352
204.146 0.5566 -0.382697
285.694 -1.63589 0.233349
251.149 0.14768 -0.286321
256.341 -1.38048 1.48147
259.464 0.222945 -2.19876
214.709 -0.139112 -1.19227
242.372 -0.15122 -1.05686
254.029 0.402673 0.670358
270.996 -1.55046 -0.903286
259.956 0.317255 -0.12184
254.085 0.381174 -1.4
255.452 -0.366357 -0.0364887
252.33 -0.242283 0.0946987
239.153 2.27568 -0.588471
207.035 -0.714114 0.748894
230.3 0.681551 -0.0712733
223.24 1.93511 -0.315882
252.601 0.0160796 1.98388
217.676 0.677457 1.27697
243.861 -0.336025 0.925381
214.131 0.234373 -0.0602563
251.009 0.864438 -0.0913149
227.59 0.240489 0.258756
278.889 0.410777 -0.86303
267.271 1.46158 0.36318
220.047 -0.0240812 -1.59397
235.217 0.480797 -1.82753
223.812 0.668216 0.934114
190.6 0.898248 -1.16415
254.542 -0.803139 -0.72575
166.165 2.84691 -0.34079
286.707 0.971979 1.04406
263.07 -0.812296 0.100093
261.996 1.55198 -0.6064
243.219 1.8964 1.36621
241.389 -0.65735 -0.321265
255.392 -1.24945 0.880358
248.722 -1.67211 0.332517
274.468 -0.311708 -1.49184
239.697 -1.12447 0.144155
264.783 -1.19114 0.76356
215.467 1.08365 0.150816
125.231 -0.0724874 0.418936
258.068 -1.22654 0.215311
261.128 -2.09943 0.159376
262.65 -2.45341 -0.246841
261.118 -0.798569 1.05889
175.581 1.20723 0.950908
209.562 0.162763 -0.272888
241.495 -2.0965 -1.52255
256.284 -2.55006 -1.65105
166.846 2.73716 0.262347
74.378 2.05077 -1.42211
232.984 0.687254 -2.6004
235.847 0.808441 0.337342
233.824 0.0854872 0.862961
208.553 0.598438 0.915424
229.647 0.372327 1.29657
169.942 -0.175374 2.40146
234.31 0.164087 0.353018
261.078 -1.00819 0.911105
259.767 -1.05264 -0.858921
193.589 3.50624 -1.81739
243.02 1.94159 1.36723
265.132 -2.825 -0.709011
241.147 1.80219 0.0676902
259.644 -1.00343 -1.1516
238.502 -0.958624 0.640585
254.057 1.41336 0.76221
260.459 -0.12904 1.85945
250.326 1.35906 0.246258
188.601 -0.991874 0.177621
232.066 0.495606 -1.24527
268.58 1.07462 0.691391
178.707 2.49221 -0.212765
242.757 0.692645 -0.378707
253.217 0.149244 0.875651
254.729 -1.2336 -0.330117
141.384 1.67817 -0.456451
249.029 -0.500117 1.58169
250.485 -0.743335 0.188929
164.723 2.11109 -2.05752
244.182 -0.918671 -1.53911
213.05 0.946865 -2.47299
226.286 0.497057 0.698959
245.447 -0.731918 -1.07378
237.572 0.132933 0.180663
227.166 -0.292839 -1.76842
180.219 0.929136 1.0899
233.08 -0.301229 1.25923
241.436 0.437074 1.64533
255.193 -0.0668348 0.368785
261.292 -0.299678 -0.208301
249.395 -0.8716 -1.1891
265.263 1.08059 1.14043
270 -0.0879543 1.33378
238.193 -0.726519 0.335063
280.147 -0.688133 0.180777
228.882 0.855419 0.647007
233.649 1.07474 0.287318
208.945 1.8434 -1.09642
262.43 -1.88882 0.682388
208.454 0.778884 -0.178909
253.758 0.90991 2.86753
231.11 -0.674912 0.097931
261.224 0.100396 0.718474
254.212 -0.0754813 -3.12864
226.9 -0.247624 -1.78465
261.087 0.165198 -0.449355
242.756 1.4384 -0.31222
219.049 -1.14177 0.424612
246.018 2.46688 1.35765
246.492 -3.00297 -0.265383
248.144 0.323405 -0.316439
173.198 4.07559 -2.02058
276.964 -1.00011 1.01755
286.409 -0.75926 0.383274
275.491 0.1681 -1.60818
255.906 0.921023 2.28623
231.11 1.56038 -1.31706
272.777 -0.830274 -0.311258
259.967 1.22472 0.682249
220.264 -1.28259 -0.142208
213.061 -1.05694 -1.09853
275.078 0.196616 1.60727
249.683 -0.612145 0.680916
243.398 -1.74825 -0.828055
265.909 0.987425 -0.425892
117.463 2.5879 1.78756
250.556 0.829785 -2.50946
222.07 2.0184 -3.44987
244.111 -0.632159 -0.0965973
268.157 -0.31279 0.908477
233.177 -2.18205 2.23351
258.535 -0.286541 -1.39241
276.127 -1.08631 1.86241
-31.566 0.0487951 -1.9014
257.908 1.11862 0.532611
224.638 0.337763 0.884597
261.282 -0.370056 -0.784854
252.05 3.49111 -1.29365
241.864 -0.543184 -1.11329
256.323 -0.647781 -0.273606
267.085 -0.233388 0.736554
-88.3534 -0.780107 -1.23335
224.732 -0.824586 -1.89976
249.124 1.15639 0.841925
298.137 -1.53785 1.46673
259.084 -0.190151 0.531649
109.22 -0.479942 0.146938
237.079 -0.889085 -2.5353
299.4 -0.649508 0.66011
227.931 -0.113341 -0.657818
173.461 1.92625 1.66469
243.777 -2.93977 -0.70724
229.627 -0.0230352 0.528229
259.625 0.218931 -0.119098
243.722 -2.64186 1.17781
240.999 0.781107 -0.718293
277.524 0.275787 -0.570146
257.927 0.537136 0.0326245
233.512 -1.10674 2.75319
247.051 0.0743504 0.128377
210.379 -0.695907 -1.02312
269.085 0.467664 0.73747
280.813 1.12364 0.883704
269.237 0.312413 -0.420827
-186.731 -0.774771 -0.571207
220.875 1.09166 1.46134
261.034 -0.173924 -0.309661
278.196 0.2548 0.319244
-201.92 1.00659 -0.932372
228.986 -0.303991 1.53569
263.094 2.07121 0.149246
241.111 -3.18692 -0.383924
266.394 0.3676 -0.607842
275.129 -0.989825 2.4687
268.954 2.08926 0.245989
252.836 -0.295117 1.30973
237.46 0.199295 0.340819
269.639 -0.513835 -1.71117
238.644 -0.32161 -0.540024
261.826 1.81603 0.456752
236.601 0.556576 1.593
214.507 2.40779 1.82262
244.152 -0.211371 -1.19133
194.09 3.69269 -0.451373
251.71 -2.89252 0.901166
112.92 0.353764 2.0129
244.407 -0.52485 0.0596987
242.26 0.623989 0.965318
194.954 2.0691 0.121674
237.837 0.581251 0.202782
265.443 0.313916 0.233604
224.386 2.01328 -1.50522
238.056 -1.23497 1.95216
1.82622 0.47532 0.456931
173.163 0.905145 -1.22326
-224.955 0.178481 -0.504981
211.015 -2.22932 2.39713
225.884 2.41301 -0.27685
257.787 0.46775 0.241233
223.208 1.11987 -0.968988
219.704 0.960763 1.20419
262.769 -2.55865 -1.88987
283.313 1.67721 -0.165654
260.317 1.56868 1.07477
256.456 0.12332 2.27281
257.518 -1.32487 0.439901
203.433 -1.57517 2.03125
253.526 -2.35445 1.11168
249.418 -0.21785 1.01227
181.255 2.87634 -0.514639
269.286 -0.527334 -1.10639
276.399 -0.446125 -0.416791
259.981 0.0707226 1.40142
223.667 0.300743 0.667331
221.016 1.09817 0.139428
278.574 -0.452673 0.00624383
164.331 1.72512 -2.14311
198.729 1.06672 1.17315
268.036 2.79576 -0.199282
242.76 -2.23836 -0.873084
225.37 -1.03428 0.264409
258.648 0.111592 0.805032
226.978 -1.23994 0.217512
233.725 -0.741526 -1.64316
258.947 -1.37039 -0.46444
260.73 0.556674 1.64592
222.553 -0.496727 0.829845
244.835 2.19852 -0.48056
244.276 -1.00774 1.82011
235.269 2.21186 -1.69543
198.723 1.93548 -1.66995
242.638 0.489933 -1.15484
254.974 0.361512 0.0584858
243.799 -0.975505 -0.12343
250.499 -0.66171 -1.37286
228.148 0.366226 -1.29708
250.794 -0.895387 0.131652
271.211 1.19923 0.444509
219.812 -2.2331 1.2937
267.582 -0.307963 0.448283
237.197 1.25065 -0.547902
245.973 -0.883016 -0.132248
255.855 1.05551 2.14268
228.374 1.96887 0.0780637
206.28 -1.24311 1.4542
263.047 -2.31788 -0.0152349
230.246 -0.285668 0.378001
264.561 -0.972045 2.12039
257.568 0.652772 1.04393
-86.3159 0.997892 -0.0418922
269.053 -1.81119 -1.55184
247.259 -0.923866 -1.27023
295.491 0.19249 0.583221
245.321 -0.459402 -0.459239
-231.088 1.96417 -0.939384
232.68 2.41218 0.806174
119.629 0.371722 0.462738
167.993 0.00840585 -2.81625
259.445 -0.0484826 0.125263
248.694 -2.86389 -0.712245
259.334 -0.932196 2.53429
266.936 -2.05509 0.280604
293.662 -1.17109 0.236504
254.876 -2.74365 0.00167924
-229.872 1.12688 0.323725
254.324 2.72861 -0.899319
223.593 0.998009 0.743233
-54.6558 0.241142 -1.13774
208.824 -0.344304 0.395148
228.709 1.67223 -1.08992
259.707 -0.440865 -0.0645541
228.312 -0.280523 2.49959
243.462 1.45543 0.264003
244.29 -1.28837 1.56023
244.144 2.09871 0.459965
202.127 0.942792 1.73112
262.914 -0.734878 -0.591406
259.874 -0.0161087 2.14482
250.268 -1.94032 2.32956
254.414 0.117744 -0.478576
265.923 2.02072 -0.468307
108.708 2.72207 -0.334577
257.075 -0.305358 0.980812
256.156 -0.0987413 -0.292965
247.882 0.578074 2.55918
268.917 -1.57812 0.953788
269.496 0.280654 1.33959
253.708 -0.818034 1.90461
268.329 -0.963906 1.47806
226.092 -0.629326 0.46178
258.917 2.47317 -1.40559
277.969 1.46151 -0.0444079
246.278 0.376397 -0.494663
243.167 -0.619278 1.66021
265.643 -1.3918 -0.862127
197.127 0.94265 0.449207
252.54 -0.195767 -0.197631
249.277 -1.55228 0.0243352
206.763 1.07946 2.2797
273.762 -1.22016 1.57544
281.043 -1.49487 1.73337
251.013 -0.471106 1.17285
227.439 -2.43164 -2.45946
226.333 -0.034665 -0.709531
215.87 3.13753 0.212514
266.834 0.83194 0.227405
212.662 -1.96392 1.32678
256.797 -1.33798 0.36155
263.404 -0.0191501 -1.18559
235.681 1.75568 0.632757
255.557 0.541604 -0.424375
208.975 3.19813 -0.26878
257.922 -1.0155 0.940775
268.019 0.217567 -1.80141
250.536 -2.25961 -0.464984
248.416 -0.350634 -0.196302
242.12 0.618025 0.499906
234.863 0.367797 0.387197
237.149 0.302772 -0.354836
246.852 -0.759588 1.69456
236.164 0.506186 -0.258761
229.653 0.802235 -2.40966
255.113 -2.87474 1.40426
243.495 1.36159 -0.758055
246.894 0.0242887 2.14586
231.549 0.0240743 0.108674
233.402 -1.02463 0.452478
267.72 0.86126 -0.593913
213.719 2.76315 0.74799
239.109 -0.988312 -0.403973
219.216 1.94789 0.827175
245.704 0.598482 1.05921
182.607 1.97661 1.03459
257.687 -3.30525 -3.31518
240.15 1.53539 0.946959
244.109 -1.4971 1.36249
229.803 1.0086 0.647316
255.355 2.06395 1.24366
240.026 -0.581021 -1.75145
260.44 0.78228 0.639576
254.62 -1.07723 -1.28842
260.656 -0.844297 -1.9156
261.239 -1.94185 -1.4341
264.046 -1.81536 0.477742
-230.461 0.389719 -0.369269
256.119 2.45275 -0.946329
237.661 1.08358 -1.34398
241.599 0.143336 0.666258
242.911 -2.93537 -1.84131
260.641 -1.15337 -1.37392
208.315 2.10636 -0.454563
258.727 0.850353 -0.103378
251.211 -0.261026 -0.228663
191.862 2.6777 -1.04773
263.748 -1.05658 -0.769572
293.531 0.249551 -0.571297
-53.7304 -1.47259 -2.63262
236.468 0.456114 1.85103
-91.8257 0.421572 -1.21352
283.572 -1.34434 0.754382
200.12 -0.0498799 0.705952
221.386 0.418711 -1.216
263.102 1.20677 -0.772149
211.93 -0.919936 -1.35415
259.375 1.48252 1.19005
220.646 1.00681 -0.691888
245.21 -1.84569 -1.60478
244.54 -0.765385 0.633816
249.514 1.20883 -0.87476
-189.193 0.832461 -1.40287
213.007 -0.550309 0.430876
251.012 0.010351 -0.589859
246.209 0.66452 1.6865
234.834 2.08084 -0.693974
237.449 -1.33492 -2.35032
235.253 1.36819 -0.244908
229.384 0.0100373 -1.47527
266.834 0.21761 -0.724334
279.106 0.0531063 -0.430965
246.293 0.497438 2.25014
246.404 0.716728 -0.824885
293.67 -3.55629 0.556761
244.297 0.954142 -1.44426
269.328 -1.44455 -0.192637
262.822 -1.59387 -0.25743
269.079 0.771124 1.53787
257.874 1.80549 -2.57352
247.547 -2.33364 0.390488
251.516 1.73303 0.646813
254.185 1.31205 -0.00748686
247.235 -0.227138 -0.0397023
228.576 -3.15111 2.11172
231.695 -0.980317 -1.53389
32.3863 -0.366079 -1.49152
245.387 -1.5109 1.08881
217.166 -1.27144 0.292629
225.075 2.82659 -1.56682
257.533 0.164254 -1.22212
-118.549 -0.191171 -2.09484
240.222 2.37993 -0.0352742
246.858 -0.433993 0.178516
270.984 0.292044 0.457757
169.311 1.27737 -0.594166
222.217 -0.535332 0.304153
244.163 -0.693272 0.889951
221.589 -0.314748 -0.280061
257.672 1.10279 0.0117235
249.584 0.762244 -0.630934
245.901 -0.0221624 -0.0922349
247.209 1.18975 0.615463
265.658 -2.33879 0.494749
265.517 -1.24613 1.76319
263.328 -0.737391 0.683988
104.555 2.43035 -1.07807
259.866 -0.781884 0.785261
227.119 -0.156468 0.608535
258.03 1.50666 0.158674
206.857 2.01795 0.849297
242.046 1.92901 -0.342608
241.647 1.3555 -0.0351041
260.895 0.0869574 -0.298958
258.654 2.56507 -0.968375
261.172 -0.127056 0.511694
264.34 -2.05513 -0.634195
262.259 1.38583 -0.0764492
246.621 -0.0289925 1.57496
226.451 3.07994 -1.5148
248.247 -3.7236 -0.785869
263.88 -1.94106 0.530359
255.159 0.0685656 -0.613421
229.091 -0.199268 0.106145
232.625 0.167318 -0.0579762
238.336 -3.22001 0.15367
176.394 -1.015 2.59271
262.378 0.433082 -1.33077
272.409 0.643012 -0.821759
234.301 -0.171497 0.327587
249.089 0.5094 -0.904505
248.078 -0.506614 -1.71761
185.382 1.98648 0.0774841
222.395 0.26554 0.573096
264.369 -0.220297 0.22261
209.061 -0.112491 0.987419
-44.4557 0.464233 -0.620739
267.948 -0.925487 0.952976
251.516 -0.112093 -3.07365
257.682 -1.01319 1.51177
239.921 -0.366726 -0.577295
249.334 -0.500674 0.56499
235.43 1.37559 -1.2302
242.377 0.939315 -0.0838328
238.898 1.168 0.577753
254.42 -1.4863 1.93233
267.829 0.0107833 -0.681487
258.533 1.00211 0.0721545
267.403 -1.13245 -1.65929
255.359 -0.0963724 -1.87315
223.508 1.37017 -0.859436
257.447 -1.05011 1.26954
241.683 1.00321 -2.35812
237.266 -0.330019 0.175279
266.598 -0.141366 1.55812
251.026 -0.473693 -0.626943
222.111 1.96876 -0.0327217
170.388 4.04038 0.428768
260.443 0.878842 1.33788
243.277 0.76224 -0.80493
229.111 -0.786456 1.29938
259.318 0.0114917 0.829479
232.511 -2.28826 -1.20588
270.193 1.34231 1.03874
255.95 0.540218 0.385803
248.39 -0.628424 -0.417031
245.964 0.280949 1.24668
236.534 -2.53251 -0.858331
237.769 1.80374 -1.12762
237.317 -1.03632 -0.15754
231.357 2.88322 -1.11274
224.501 1.88195 1.19215
262.394 -0.0786623 -1.1771
281.817 -0.176769 0.307756
273.165 -0.558 -0.156869
237.683 0.121073 -0.67816
257.628 -0.113481 -0.327347
248.136 -2.04292 -0.198303
248.519 -0.914001 -0.431181
245.409 2.06489 -0.329879
231.866 -0.84678 1.32827
247.476 -0.488005 0.037854
252.914 0.764922 -0.51363
206.958 2.3676 -2.22558
240.97 1.1936 2.07566
209.459 -1.59269 -0.116566
246.603 2.38415 0.447824
160.335 -0.329469 -1.1282
257.864 -1.52477 -0.0689233
253.322 0.366221 -0.0752365
263.737 0.110081 -0.585922
258.04 1.10247 -1.70588
299.93 0.307835 0.371577
248.292 0.955503 -0.461696
261.468 0.136794 0.143786
254.805 2.06193 -2.17977
-230.361 0.476628 -3.38588
218.517 0.149196 0.35787
263.949 2.2406 1.29313
244.04 2.31358 -0.419042
246.766 -0.258738 0.855817
274.283 -0.0876597 -0.735401
238.104 0.061581 -0.90748
254.204 0.158921 -0.309873
220.673 1.36594 1.0399
214.497 -0.763688 -0.0973223
249.765 -3.3111 -2.48214
221.25 1.16154 0.627512
229.937 -0.98858 -1.22259
234.041 -2.71821 -0.635757
239.312 -1.21883 -1.91473
293.655 -0.461489 0.0704996
257.245 -0.840729 0.234516
234.819 -1.44969 -0.0561039
237.676 1.19478 0.986381
209.359 3.10745 -1.50008
270.694 0.873128 -0.926814
242.707 1.34647 -1.65061
284.668 -0.426986 1.20001
219.602 0.91549 1.49681
240.175 1.72857 0.569084
-221.005 -1.73372 0.0575318
229.472 -1.93469 1.59401
276.506 0.843226 -2.63578
270.245 -0.561296 0.305384
75.0119 1.80637 -0.21758
238.418 0.708017 1.61871
261.531 0.0443042 0.702653
220.58 1.14073 -0.659982
252.686 -1.02316 -0.181478
235.593 -2.04177 1.62035
245.772 -1.68614 0.818057
249.33 2.1355 0.621525
247.192 0.54264 -0.468507
253.204 -1.05483 -0.824191
259.808 0.375786 -1.5134
59.8254 0.677417 -1.23959
249.557 1.75016 -2.06125
239.428 -2.27535 -0.469323
256.91 -2.15352 0.106218
244.527 2.36869 -0.36505
256.884 -0.00980233 -0.0610985
263.57 0.617619 -0.152374
173.129 2.39459 -0.847572
252.643 1.15313 0.177901
245.029 0.0408038 1.74924
265.747 -1.93356 0.710231
182.553 1.27065 0.0805968
254.421 0.370556 -1.89649
223.722 -0.537755 0.771785
238.218 -2.28272 0.0606165
217.633 1.88616 -0.48497
252.99 -0.531045 -0.108969
246.238 -0.970019 0.176468
252.048 -2.57427 0.00469428
297.374 0.749431 0.302609
264.703 -2.446 -0.241087
275.307 -1.0652 -0.374885
239.99 -2.53035 1.49175
274.413 0.17567 -0.283726
219.491 1.72021 0.79256
281.23 -0.803945 -0.155158
233.359 -0.893302 -1.15743
248.724 0.957265 0.192076
250.581 -1.07706 2.14418
260.361 -1.32363 0.922426
203.104 2.00563 0.279999
238.75 0.644194 0.136983
234.805 -1.61663 -0.601543
245.276 -0.155236 0.0243829
212.857 1.70538 0.0770194
54.8551 0.896876 0.513847
208.761 0.790239 2.20736
-230.56 -0.0180546 -1.665
258.681 -0.0722359 -0.376309
259.827 0.887842 -0.104534
273.645 -2.15404 0.787254
242.586 0.48618 -0.0668502
269.925 -1.49992 2.03932
246.332 -0.355896 0.0637307
246.818 -0.0469333 -0.567911
263.58 -1.71204 0.734369
254.49 -2.05021 0.184528
236.736 1.79573 -2.11021
237.496 -2.38675 -0.346134
255.314 1.7501 -0.208575
241.3 0.602272 0.705154
254.89 -2.81555 -1.14524
247.567 -1.26208 2.36978
275.266 -0.190132 0.863806
266.044 0.273328 -0.748645
267.427 -1.26313 0.33789
213.135 2.31826 0.0305049
265.426 -0.568596 -2.34016
268.167 -0.921598 -1.49088
239.961 0.758227 1.00683
235.126 -2.37503 2.37128
248.179 0.146292 0.362913
244.808 -0.979396 -0.87207
248.73 0.670295 1.73268
277.379 -0.571657 1.65133
264.525 0.0804677 1.58814
240.923 -2.73002 1.71144
238.646 -2.04162 1.03374
233.628 2.57679 -0.277582
235.802 0.574026 -0.815098
238.487 -2.33485 -1.18248
240.357 0.819867 -1.39486
264.762 -1.51187 0.511382
239.129 -0.326272 2.22565
256.417 0.324502 -1.08567
227.861 -1.82834 -0.933026
252.298 1.34713 -1.42001
245.809 -0.0266444 -0.528971
171.464 1.39483 0.0530862
254.111 -0.668184 -0.135193
247.345 0.0505809 -0.475957
243.888 -1.15853 -0.699682
233.639 2.02326 0.90021
176.44 0.566017 -3.35915
121.322 2.12524 0.703351
280.237 -0.365828 -0.0744686
259.173 -0.391063 -0.938125
272.707 0.252869 -0.671528
170.134 0.240669 -0.335251
251.286 -1.97009 1.05811
210.791 0.528755 -2.17628
245.547 0.0595372 1.15298
184.33 -1.80133 2.26879
262.995 -2.35221 -0.448224
246.682 2.37592 0.458219
244.057 -1.06141 -0.672234
142.163 0.633367 -0.785222
248.164 -2.04612 1.04321
236.873 0.197673 0.82271
234.109 0.680691 -0.0568974
252.72 0.84971 1.76116
228.7 -0.492505 -0.929107
219.262 -0.266039 0.798607
255.789 -0.107085 0.817059
279.886 -0.882463 0.347677
261.662 -0.254169 -1.442
226.217 0.0469817 -0.389612
236.042 -1.63169 1.21494
255.414 -0.645615 1.45522
255.796 -2.10774 1.29611
101.801 0.69082 -0.686289
248.864 -1.55801 -1.16673
234.396 -2.81659 -1.21299
199.062 2.69678 -1.22145
250.523 1.45016 1.61631
252.438 0.446454 -0.224648
-18.9698 -0.728589 -2.26697
204.77 0.844477 -0.665752
188.121 1.18128 -1.97073
249.691 -0.777668 -0.20856
211.173 -0.157534 0.767142
228.467 0.744703 -1.84969
215.983 2.16739 -0.219899
233.846 -0.531662 1.51162
250.929 -0.889746 -0.751183
231.737 0.455842 -0.969511
254.206 -1.81047 -0.121073
270.693 0.614858 -0.12587
273.892 0.130519 -0.235777
267.691 0.40195 1.60024
268.277 -3.56675 -2.71171
207.188 1.72086 -1.42779
249.489 -0.822536 0.694387
236.435 1.64329 -0.241673
258.427 -0.69876 1.40922
242.846 -0.0603843 0.308944
242.732 -0.156695 -0.0467745
257.343 -0.984461 -1.31448
259.82 0.695296 -0.786744
265.566 0.817373 0.544938
220.603 0.22391 0.513958
240.181 -0.980619 1.16608
246.522 1.61619 -0.184398
235.059 0.576351 -0.98297
225.291 1.20841 0.3624
236.743 0.414763 0.521761
232.26 -0.113848 1.62002
262.94 2.09919 -0.181275
264.08 -0.282264 -1.06691
246.045 -3.11583 -0.592809
255.833 0.348092 0.637322
256.65 0.73317 -0.246135
209.994 0.278181 -0.859576
229.857 2.13563 0.452592
111.82 1.26881 -1.16133
221.987 -0.0809588 -0.368201
247.866 -1.63619 2.33911
261.564 -2.68308 -2.29522
245.55 -0.850688 -0.105145
243.086 -1.95159 -0.14567
270.448 0.443464 -1.99521
45.3718 2.09158 0.601023
236.906 -1.04149 -0.348178
264.635 1.0783 -1.61017
262.503 0.305608 -0.828977
260.308 -1.11351 0.305426
229.627 2.0586 0.60108
278.327 -0.945521 2.24271
248.461 -0.459463 0.107357
223.929 -0.528631 -1.88726
228.682 0.10937 -0.46167
-36.2 2.72069 1.30015
244.077 -0.348972 -1.64092
247.798 -1.77304 -1.02494
252.804 0.2658 0.471102
206.696 0.75464 1.03166
254.872 -1.44755 -0.949486
219.812 0.989073 -1.19203
242.882 0.451649 -0.283813
258.288 1.44824 -0.421504
271.064 -0.614012 2.19724
277.933 -0.810041 1.15864
255.561 1.88526 0.520778
220.228 0.967924 0.992302
239.644 -1.38421 0.397391
211.817 1.26058 -1.91571
260.318 -0.706371 -0.505039
223.645 1.03816 0.862115
247.927 -3.15105 1.97008
241.63 -0.409538 -0.774768
217.549 1.32068 0.235943
266.275 -2.48458 -1.54932
264.555 -1.12309 1.42866
281.938 0.823641 0.539883
272.965 -0.095416 -0.751226
224.099 2.2919 -0.553522
258.855 -0.417575 1.58243
252.754 -0.818481 1.84821
247.737 -0.720551 1.28548
222.564 -1.60004 0.796443
263.466 -0.0255607 1.24158
249.89 -1.33078 -0.452602
232.507 0.0651087 -0.529296
251.731 -0.587889 -0.0751995
256.436 -1.417 0.68143
263.174 0.221398 -0.841824
272.784 -1.01655 -2.49273
203.878 0.59221 -0.187463
230.632 0.943236 0.907793
265.104 0.878088 0.0429286
232.185 -2.73391 -1.81618
261.551 -0.799028 0.33979
229.802 1.40213 0.190845
216.191 -1.18173 -2.53771
232.267 -2.5079 -1.48832
258.843 -0.117605 1.64055
202.037 0.343495 -1.10417
250.7 -2.74965 -1.43034
270.398 0.425948 1.77715
265.859 -0.604078 -0.735174
245.629 0.0871055 0.345278
248.88 -0.343943 1.85021
228.862 -1.10735 0.894453
230.559 -1.10682 2.7386
273.706 0.467998 -0.257333
267.51 1.23305 -0.79675
224.876 -1.50067 -0.49342
207.334 0.268598 1.23649
272.016 0.0176963 -0.336717
284.057 0.915144 0.191482
255.343 0.0445336 0.141126
223.148 0.422134 0.28227


==> latex_data/vae/fashionmnist/pca/pos_cifar-10-pos.txt <==
-233.468 0.0506172 -0.956487
-230.401 -0.117079 0.913405
-231.125 -1.14392 -0.493949
-233.236 -0.527067 0.530082
-230.237 -0.19987 -1.53676
-231.095 0.773907 -1.05174
-232.893 -2.34765 1.12482
-231.311 0.280422 -0.696767
-232.389 -1.09498 0.837552
-230.363 -0.408585 -1.14149
-232.849 -2.57498 0.593236
-232.214 -0.528935 2.09707
-231.11 2.04329 -0.269802
-231.705 -0.239567 0.109397
-233.357 -1.59294 -0.721695
-232.98 0.56436 -0.407397
-231.475 -1.8359 -0.419258
-231.932 -2.4219 -0.474619
-233.408 0.496374 0.54877
-231.592 0.437466 -2.46079
-230.524 0.419056 -0.712423
-232.966 -0.863146 0.869729
-232.795 2.0715 0.14035
-230.8 -1.65522 -0.356746
-230.988 -0.204817 2.15315
-231.638 -0.848118 -1.67393
-231.917 -1.33269 1.87328
-231.144 0.362161 1.29109
-230.342 1.87438 -1.31357
-232.411 0.6663 0.441223
-232.346 2.31767 -0.550241
-231.491 -0.403409 1.67891
-231.104 -0.969667 -0.986999
-231.231 -0.161263 -0.206799
-232.242 -0.917877 -0.444321
-231.538 -0.682184 -0.349363
-233.765 0.281399 -0.546995
-232.902 -0.245702 0.691294
-232.445 -1.34301 -1.03635
-232.89 0.0689348 -2.16332
-231.839 2.48341 0.148332
-233.923 -0.757013 -0.551256
-232.22 1.47768 0.0616042
-233.393 0.241324 0.620959
-231.129 -0.741933 0.869079
-233.726 -0.0986756 -0.0325301
-232.899 1.2709 -0.456071
-235.457 -1.21967 -2.01616
-231.398 0.126874 -2.69867
-232.178 0.0387237 0.166924
-231.538 -1.21467 1.34534
-232.643 -0.792887 0.103979
-231.924 0.172527 -0.595326
-230.713 2.34722 1.31237
-229.312 0.142983 0.462845
-232.891 -0.39956 -1.01574
-231.736 0.606217 -0.316986
-231.713 -0.560841 0.522081
-231.734 1.4163 -1.0315
-232.932 -2.69336 -0.954959
-232.103 -1.65191 -1.58007
-233.132 2.08066 0.524001
-233.202 0.297786 0.391926
-231.924 -0.701113 0.257367
-232.277 0.858508 -0.727569
-233.691 0.699362 0.797713
-231.768 0.232321 1.4193
-231.663 -0.535096 1.65486
-231.217 0.127245 -0.291907
-232.306 0.411641 0.731422
-231.745 1.06647 -0.835558
-231.038 2.12985 -1.32743
-232.059 0.945136 2.04616
-232.202 1.9422 -0.270311
-232.481 -0.351314 0.270015
-231.429 0.540981 -2.46689
-232.663 1.3195 1.83568
-232.158 0.0962922 -3.01098
-231.128 -0.368345 0.208755
-232.083 -0.305237 -0.796965
-230.261 -1.64062 -0.255956
-231.061 -1.30624 1.17763
-231.788 0.726112 2.66317
-232.496 1.29649 -0.182621
-233.021 0.800853 -0.0150859
-231.994 0.0291225 -0.404539
-233.132 -0.936769 -0.0496843
-232.804 0.758622 0.125284
-232.374 -1.34435 1.09485
-233.16 0.895293 -0.189558
-230.964 -0.25918 1.79096
-231.744 -0.824819 0.216874
-232.623 0.544522 -0.501793
-231.616 -0.771593 3.86358
-231.408 -0.264518 0.612049
-230.706 -0.392064 1.36531
-230.622 0.0895741 1.35417
-230.528 -0.201834 1.64367
-231.302 -1.55938 -0.345127
-231.583 -0.985446 -0.745206
-233.488 1.73197 0.790398
-231.73 0.524917 0.296549
-231.835 -2.18277 0.600348
-233.537 0.684828 -0.631545
-229.385 0.18969 1.19073
-232.957 0.928372 2.26393
-234.146 -1.1364 1.83225
-231.845 -1.75838 -0.516172
-231.419 -1.75879 1.01634
-231.386 -0.1314 0.396286
-231.03 1.05391 -1.30061
-233.299 -0.484922 2.08141
-232.854 -0.39035 -1.24326
-231.031 0.331045 -0.160108
-233.619 2.27381 -1.71559
-233.613 0.72809 0.33623
-230.482 -0.877275 0.954528
-230.764 0.322208 0.0898063
-232.043 0.36124 -1.14521
-230.779 -1.40443 -0.0816128
-231.18 0.644432 0.979221
-231.396 -0.759364 0.239372
-233.951 1.31587 -0.540026
-230.442 0.908467 0.219861
-231.718 1.79351 -1.17864
-231.446 0.575558 -0.601956
-232.688 -0.61401 -0.995764
-231.054 -0.87202 -0.658363
-232.677 0.478916 1.03949
-232.568 -0.0995526 0.216302
-229.821 0.0305626 2.07497
-229.617 0.936375 1.30356
-232.118 -1.17266 1.07235
-231.111 -0.483271 0.587534
-231.968 -0.0331375 0.235063
-232.249 1.42333 -0.847012
-231.523 0.0574906 0.551623
-231.93 -0.0889798 3.06831
-231.157 0.854227 -1.54589
-232.816 -0.519105 -1.82016
-232.122 -0.709411 -1.47563
-232.149 -1.19541 -0.48028
-232.282 -0.720372 0.0818859
-231.739 0.727592 0.763236
-232.68 -0.560946 0.731068
-231.982 -0.535101 1.98637
-229.64 -2.44823 -3.73348
-232.831 -1.0937 -0.556537
-233.313 1.36382 0.360382
-231.22 1.70892 1.32279
-231.668 0.720896 0.797672
-231.724 -0.0446923 -0.749492
-232.197 0.186486 2.36179
-231.469 -0.285242 -0.233094
-232.849 -0.768831 0.68343
-232.624 1.76676 -0.727103
-231.845 -0.221974 0.514915
-232.162 -0.832109 1.03819
-231.935 -1.01573 0.526822
-230.757 0.202225 -2.86308
-232.763 1.4026 -0.439777
-231.793 -0.249686 -0.430246
-233.441 -0.19219 0.400146
-232.875 0.408068 0.395884
-232.561 2.54384 -0.653829
-231.538 -0.682114 0.00644646
-232.11 -0.925203 -0.191268
-232.264 -0.087019 1.57671
-234.125 1.78836 -2.27559
-231.483 1.0348 0.619979
-231.768 -0.914002 0.350185
-232.139 -0.677564 -0.990824
-233.443 -0.0199106 1.34965
-230.954 -0.750683 -2.83971
-231.238 0.322028 1.3546
-230.388 -0.633346 -1.60647
-230.99 1.54705 2.00767
-233.541 0.0765333 1.04659
-233.314 0.186254 0.963201
-232.24 0.69211 2.31922
-232.933 1.21736 -1.01027
-231.26 -0.625784 1.16477
-233.012 -0.0885395 -0.744978
-233.18 0.452123 0.225718
-233.241 -0.97151 0.16448
-233.203 0.101416 -0.151199
-232.854 -0.836439 0.77077
-232.285 0.852932 -0.00598518
-233.459 -0.257988 1.1438
-231.11 -0.523185 1.54603
-232.098 -0.814436 1.24914
-231.761 1.23269 0.726568
-231.792 0.0772235 -1.19374
-231.413 0.812293 -3.16872
-231.513 -0.607219 -0.792785
-230.879 -1.27772 0.929061
-230.77 0.0601341 -0.472454
-232.681 -1.66515 -1.02201
-232.388 -1.83168 -0.631335
-232.533 2.05743 0.983986
-232.041 0.231099 0.782516
-230.714 -1.222 -1.27223
-233.023 0.75812 1.59034
-231.875 -0.236338 0.203736
-233.453 -0.167094 -0.518588
-233.8 -0.585893 -1.50183
-230.956 0.642715 0.0560628
-229.59 -2.06916 0.589236
-232.587 -0.298512 0.428437
-231.82 -0.93276 -0.263367
-232.109 0.276203 1.19314
-231.733 -0.50833 0.606218
-233.297 -1.16085 -1.91174
-234.558 -1.15209 2.86962
-231.423 0.0603847 -0.471407
-230.905 -1.82025 -0.986831
-231.129 -1.54208 -0.937433
-231.741 2.8219 -0.366735
-231.735 -2.28111 -1.13163
-233.698 0.445849 0.0715247
-231.314 -0.429297 0.511481
-231.734 0.512523 0.629071
-230.685 0.0206435 1.31406
-231.061 2.38422 0.706276
-232.05 -0.954635 1.49833
-230.374 1.34518 -0.259949
-231.458 0.505757 0.674194
-232.737 -0.407699 -0.390724
-232.139 -0.235763 1.09406
-231.693 -1.33794 0.00467771
-232.133 0.248857 0.182668
-230.863 -0.35856 -2.02518
-232.598 -1.13358 1.42615
-232.844 -0.177664 -2.30698
-232.355 -1.23872 0.241855
-232.421 -1.53087 -0.116495
-232.795 1.08393 0.923614
-231.424 0.147424 0.51413
-232.404 1.04803 0.308425
-231.707 -0.981309 -1.80871
-231.959 0.680808 -0.528089
-231.907 -2.68797 -2.03963
-231.491 -1.71684 0.405524
-231.732 -1.82977 1.44132
-231.887 -0.956102 1.93094
-232.567 0.843512 -0.218657
-231.83 0.380129 -1.42925
-231.285 1.00405 -1.09728
-232.137 0.251691 0.384988
-230.764 1.26273 0.510607
-231.56 -1.06349 0.69639
-233.916 -0.496936 0.377182
-232.538 0.0303856 0.27828
-232.544 -1.15022 -0.397136
-231.772 0.627278 -0.763613
-232.422 0.546692 0.491054
-234.03 0.598341 1.4164
-232.322 0.859186 0.360537
-232.249 -0.549781 -0.461463
-232.359 -0.0457325 -1.97048
-233.792 -0.73809 0.69893
-233.431 2.00136 0.275839
-230.787 -0.472539 -1.38201
-232.749 -0.80519 -1.05291
-230.349 0.163248 2.25321
-232.004 0.78706 1.19095
-234.259 -2.39434 -1.37837
-229.992 -0.571175 -0.0330081
-232.307 -0.0576774 -3.72585
-232.881 -0.825522 0.104898
-231.223 -0.189513 -0.297015
-232.947 0.202753 0.128792
-232.375 0.422752 -0.0996196
-232.129 0.076616 -1.09016
-233.295 0.763917 1.20617
-230.648 0.24071 1.23559
-230.969 -0.524261 -0.259855
-231.384 0.787525 -1.36713
-232.062 -0.806283 -0.937741
-232.114 0.496609 -0.933803
-231.222 -0.615116 1.58327
-233.646 -0.695286 2.13106
-232.506 -0.58336 0.28408
-231.627 -1.72321 -0.0152414
-232.732 -0.0514544 -0.715517
-231.322 -0.938374 0.989319
-231.357 0.829824 -0.224531
-231.918 -2.03348 -0.163158
-232.01 1.71144 2.24147
-232.107 0.411276 0.424826
-232.367 1.2064 0.313502
-230.449 0.56553 -2.4
-232.025 1.12315 -0.403897
-231.807 0.377678 -0.358028
-231.701 -0.390225 1.47083
-231.278 0.686416 0.227581
-233.008 -1.00822 0.36063
-232.319 1.00344 1.49257
-230.332 -1.18546 -0.368738
-231.95 -1.92389 2.35838
-231.895 -1.50268 1.79068
-233.636 1.66245 -0.566515
-230.833 0.696574 -0.516563
-234.103 -1.34475 1.03189
-232.205 -1.75225 -1.05481
-231.255 0.776039 -0.0421301
-232.89 0.452343 0.716214
-231.665 0.656301 1.43878
-233.272 1.0122 -0.892221
-232.001 0.862666 0.893604
-232.688 1.28822 -0.296687
-232.057 -1.15934 1.59026
-232.459 -0.374679 -0.0402812
-231.825 0.565323 3.11164
-231.725 1.28282 0.171345
-231.624 0.184253 0.760987
-232.777 0.811689 0.117889
-232.212 0.176507 -0.852581
-233.134 -0.244246 -0.428267
-233.114 -2.12797 0.0299803
-232.255 -0.16159 0.177267
-230.488 0.339215 -0.138949
-231.758 -1.04139 -0.81322
-233.431 -0.11023 0.192695
-232.357 0.0427127 0.63465
-231.124 -0.0601969 -0.678537
-231.62 -0.711448 1.39344
-233.166 -0.958106 -0.281232
-231.603 2.22985 -0.845729
-231.486 2.19026 -0.372821
-231.137 1.34435 -0.115409
-233.343 1.73264 -0.593304
-231.943 -0.148832 1.72614
-231.413 -2.20306 -0.611663
-231.593 -1.39204 0.90511
-232.557 -0.681016 -1.08117
-232.332 0.646865 0.821126
-232.825 1.00854 1.24812
-230.089 1.94229 2.07964
-230.826 -1.55177 -0.301046
-231.522 -0.0778951 -0.392358
-232.622 -1.33941 0.147496
-232.046 1.40066 0.909526
-231.841 -0.28991 0.357783
-232.675 -0.433305 -0.856367
-232.664 -1.70854 -0.153369
-230.043 0.425411 -0.217466
-232.217 -1.3568 -0.307637
-231.081 0.358797 0.386307
-232.252 0.527413 -0.913139
-233.084 0.208497 0.466486
-230.596 -0.203754 1.17091
-232.011 1.69314 0.0268146
-230.498 -0.995211 -0.452114
-230.961 0.384615 0.489259
-233.143 1.28791 -0.476086
-232.13 -0.774217 -0.628614
-231.694 -0.448632 -0.159037
-232.547 -0.375682 -0.47879
-230.489 -0.724165 -0.196667
-233.381 -0.118687 -0.243801
-233.751 0.578098 -0.5714
-231.555 0.196707 -0.714895
-231.566 1.33784 1.91752
-232.558 0.103754 0.669397
-232.248 -1.67571 1.04194
-231.073 -1.20831 -1.48235
-232.697 1.77182 1.23044
-230.952 -0.156093 -1.43424
-230.514 0.124887 -0.0604738
-231.996 1.27116 0.489808
-231.032 0.859837 1.59066
-232.268 1.13244 1.86679
-232.322 -0.593601 0.0359777
-232.922 -0.373661 -1.4272
-225.434 -1.54761 -1.03902
-232.375 -1.38181 0.169556
-232.749 0.485521 0.944108
-231.592 -0.326462 0.445047
-231.573 0.226503 -0.405479
-232.077 -1.41829 0.915515
-233.782 -0.727325 -2.9158
-231.354 1.78926 -0.0300673
-232.331 -0.0500013 0.728823
-232.318 0.191791 -0.823227
-233.627 0.12206 -1.0955
-231.397 -1.48156 0.123002
-232.117 -0.313231 -0.0936783
-232.295 -0.418806 -0.479031
-232.636 -1.29092 -0.479159
-231.955 -0.440502 -1.0995
-231.798 -0.557066 -1.68876
-230.388 -0.599266 2.58407
-231.389 0.632901 0.48539
-229.992 -0.335952 -0.878843
-231.668 0.0163954 -0.76588
-230.982 -0.298331 -1.63484
-232.312 1.06546 0.900902
-233.386 -0.208617 0.631476
-231.891 1.77871 0.228034
-230.892 0.998813 0.823171
-232.381 -0.891095 -0.657797
-232.58 -1.11089 -0.802858
-231.479 0.261953 0.245003
-234.007 -3.06294 -2.10633
-230.584 1.22026 -0.56297
-230.79 0.670772 -0.260847
-232.15 0.758473 -3.76935
-231.856 -1.27151 1.13789
-232.403 0.00748349 -1.10286
-230.966 -0.00466817 -2.03447
-231.788 -0.325242 -0.108124
-233.102 0.837933 -0.772584
-233.64 -1.28473 1.93223
-230.46 -0.585024 0.556037
-230.145 0.887444 0.537909
-232.307 -1.34246 -1.44062
-231.551 -0.891695 -1.26889
-231.166 1.38977 -1.48154
-231.113 -3.84919 -0.357207
-231.811 0.636771 -1.706
-232.707 0.717087 0.388838
-231.711 0.599878 -1.29103
-232.034 0.48958 0.475043
-234.179 0.858549 -0.345603
-233.062 -1.24807 -0.0075903
-232.393 1.06226 -1.37241
-232.871 0.208016 -0.0441153
-231.604 -0.0300585 -0.513623
-234.428 0.735849 0.4741
-233.246 -0.564451 1.80135
-232.534 -0.93295 0.685417
-231.578 0.180518 -0.116441
-232.607 -1.30057 -0.75723
-232.362 -1.19542 0.559732
-230.204 0.82125 -1.53828
-231.726 -0.320248 1.13458
-232.328 -1.45441 -0.835135
-232.478 0.525388 -0.0869555
-231.366 -2.47416 2.59474
-232.535 0.946753 -0.318436
-231.873 0.613162 0.342332
-230.673 0.253281 2.93458
-232.468 0.272853 1.10079
-232.663 -0.323644 0.809172
-232.339 -1.00495 2.47905
-232.299 -0.481111 1.30288
-232.032 -1.60092 0.692448
-232.491 1.07836 -0.950828
-230.69 -0.376526 -0.182884
-232.209 0.848568 0.774668
-234.1 -3.6053 -0.291417
-232.733 -1.15098 -0.454993
-230.878 1.46567 1.03206
-233.06 -0.482014 -0.33369
-231.095 1.27669 0.49044
-233.192 -0.321124 -0.144733
-232.606 1.67808 -0.3536
-231.254 -1.45325 0.0750962
-231.675 1.0423 0.679706
-232.253 0.561171 -1.54345
-230.909 -1.16618 0.881973
-232.577 0.587462 1.06127
-232.099 -1.63409 1.27979
-232.808 0.974804 -0.112754
-231.232 -1.50397 -0.4018
-230.354 2.29342 1.22014
-228.76 -0.144906 -1.60196
-230.221 -1.25268 0.189928
-232.586 0.634876 -0.508367
-232.688 -1.4205 1.03069
-231.455 0.408301 0.860616
-231.063 -0.367094 1.87847
-232.236 -1.25495 -0.908239
-230.608 -0.0252605 1.14815
-231.722 -1.46784 1.76069
-231.622 0.538837 -0.106839
-230.155 -1.27239 0.593103
-230.106 -0.294982 1.29645
-231.174 -0.978054 -0.0696292
-231.488 0.587653 -1.40807
-231.505 1.03908 -0.175903
-232.336 -0.85151 0.363095
-233.17 0.536759 0.62001
-232.524 -0.125302 1.20683
-232.856 0.227628 0.963888
-231.882 -0.715063 0.597705
-232.566 -0.23693 0.189307
-232.373 1.38334 -0.418984
-232.528 -1.96869 -2.14434
-232.455 -2.32496 -2.92298
-231.39 0.833268 1.70437
-233.909 -0.386797 0.582716
-232.426 1.24767 -1.87461
-232.598 -0.103689 0.189945
-230.792 1.3723 0.301066
-232.881 -0.293979 0.394483
-232.475 0.155199 -0.383902
-231.568 1.59427 -0.549576
-232.59 -1.35826 -0.684831
-231.005 -0.725322 2.4485
-230.209 0.197649 0.698685
-231.852 0.379058 0.452031
-230.568 -0.550729 -1.09124
-232.091 0.000315589 -1.65656
-233.063 0.430955 0.220236
-233.293 -1.72688 -0.132999
-231.657 0.222505 0.0616559
-232.295 1.6492 0.447
-234.067 0.552289 -1.29789
-232.156 -0.666878 0.646635
-234.308 1.70225 0.434143
-231.234 0.0461919 1.23595
-233.291 -1.57293 -0.468981
-233.086 -0.85962 -1.7251
-232.886 -0.63047 -0.794137
-232.371 0.502136 -1.07325
-232.662 0.340025 -0.497401
-232.769 0.74073 -0.418071
-233.393 0.924496 -0.203833
-231.765 -0.796685 -0.908724
-234.281 -1.86208 -0.82529
-232.356 -1.04435 0.801072
-232.076 2.07586 0.564662
-230.402 -1.38597 -0.697828
-231.574 -1.6216 0.938408
-232.637 0.499577 -0.365181
-233.006 0.0650841 -0.960744
-232.765 0.973108 0.572006
-232.141 -0.85752 -1.3556
-232.001 -0.150651 1.15284
-230.33 0.244232 1.11201
-232.924 1.30005 0.979812
-233.522 0.751186 -2.23412
-232.112 -1.64237 0.0246489
-232.603 1.67517 0.0794102
-232.921 0.351413 -0.438693
-232.256 0.00502176 1.28691
-233.512 0.397945 0.499827
-232.077 0.289941 2.27953
-232.711 0.0144676 -2.10351
-231.157 1.25414 -0.479899
-231.607 0.535726 0.751411
-232.161 1.49636 0.232784
-230.904 -1.10652 1.77942
-232.593 1.22585 -1.55669
-232.093 1.15902 -1.24349
-231.611 0.335281 0.0795862
-231.248 0.315431 2.4533
-232.193 0.448113 0.593627
-232.481 0.54372 -0.482489
-233.105 -0.831569 -1.36055
-231.595 -0.396262 0.0931939
-231.399 1.82588 -0.982352
-230.502 0.206811 0.165787
-230.315 -2.04756 -1.60424
-231.423 -0.666627 0.322606
-232.105 1.66417 -0.0735495
-231.277 -1.32539 -1.28128
-231.986 0.0434959 -1.35725
-231.642 1.44993 -0.274859
-230.381 -0.336308 1.49901
-230.297 0.564235 -1.16201
-233.782 0.139292 -0.191318
-231.293 -0.581084 -1.09431
-230.674 0.535377 -2.61345
-233.193 0.218216 -0.497328
-231.724 -0.994619 -0.25115
-231.101 0.149873 1.4912
-231.557 1.32828 0.589476
-231.905 0.249166 0.738801
-230.991 -0.427663 1.05736
-231.989 -2.32695 1.15487
-232.355 0.836582 -0.223588
-232.41 0.0907391 0.200998
-230.98 1.10617 0.392713
-231.237 1.30414 0.271817
-231.943 -0.407306 -0.0928736
-232.493 -1.22391 -0.387352
-232.39 -0.152129 1.54014
-231.235 1.01308 0.333708
-232.405 -1.41914 0.481107
-233.351 1.65554 -0.391519
-232.84 1.55003 1.32653
-231.513 -0.632325 -0.781567
-231.966 0.726252 1.53912
-232.575 -1.65485 1.83762
-232.554 1.1428 0.97511
-230.936 -1.81993 0.463211
-230.577 1.09307 -1.99467
-231.03 -1.23831 -1.91483
-231.559 -0.258931 1.2522
-231.269 -2.32786 0.0127534
-230.962 -1.93275 -0.646649
-231.378 1.20236 -0.744063
-231.594 0.126909 0.200674
-231.293 -0.218007 -0.0336165
-231.685 0.553524 -2.21381
-232.595 -0.182116 1.83514
-233.011 0.260672 -0.0176525
-233.086 -0.0125266 0.188761
-232.246 -1.60114 -1.50191
-231.652 1.19083 -0.988665
-231.823 0.130114 0.0728352
-233.198 0.225094 -0.783718
-232.068 2.20065 -0.49328
-232.531 0.488668 -0.241474
-232.215 -1.11012 0.140679
-230.796 -0.153909 0.878527
-231.705 0.119816 0.74198
-233.441 2.06508 -1.66802
-232.13 -1.70718 0.069662
-231.433 -1.84998 -0.474523
-231.92 -1.11785 1.40447
-232.665 1.30626 0.23864
-232.621 -0.401093 -0.576122
-232.75 0.417729 0.542224
-231.092 -1.20986 1.43438
-230.586 0.287955 -0.429712
-231.284 -0.774852 0.673566
-232.268 0.551484 0.357362
-230.75 0.512542 1.98467
-232.481 0.259722 -0.393694
-231.884 0.163711 -1.67952
-231.004 -0.949208 -0.0421413
-232.643 -0.692672 -1.8737
-231.768 0.621159 0.383319
-231.593 1.37915 -0.935967
-233.26 0.0358958 0.684139
-231.822 -1.24416 -0.72948
-231.605 -0.0942937 0.879198
-232.969 -0.588435 0.886942
-229.942 1.13653 1.76694
-231.846 0.574295 0.0582298
-231.946 -0.757783 -0.248161
-232.252 -2.46612 -1.15862
-231.202 -2.31431 -1.67709
-231.718 -0.559077 -0.609723
-232.652 0.617774 1.02997
-232.092 0.416257 0.105906
-233.652 0.840317 2.05822
-231.996 -0.238313 -1.26753
-234.142 1.42035 1.04118
-231.676 1.00993 -0.462681
-232.239 1.10104 1.38774
-232.488 0.163442 -0.093575
-231.403 0.72293 0.52919
-232.822 0.545361 0.229272
-232.955 -0.491456 -2.35424
-233.144 0.792354 -0.978797
-231.286 -1.17798 -1.17788
-231.975 0.061275 0.392772
-230.575 -3.79218 0.128115
-232.219 -1.6365 -0.662443
-230.731 0.525791 1.35773
-233.087 1.43177 -0.521823
-232.677 2.37245 2.39373
-231.134 -0.8178 0.79273
-231.706 0.13263 1.83747
-230.721 -1.5224 0.200483
-232.847 -1.46991 -1.51235
-231.596 -1.26091 -1.06883
-229.631 0.675994 -0.0372546
-232.671 0.743517 1.0543
-231.112 -1.57337 -1.162
-232.309 -0.183179 -0.617955
-233.145 -0.176589 -0.503228
-231.481 1.09704 0.433198
-232.162 -0.140498 -0.500282
-231.036 0.0274901 -0.263661
-231.824 0.330386 1.03826
-232.128 -0.32053 -0.594626
-231.647 -0.0478479 -1.0549
-231.323 1.54062 -0.727621
-234.348 1.05649 -0.996075
-230.541 0.953698 0.912093
-231.617 1.2081 1.01123
-231.879 -0.089153 0.370301
-232.832 0.0716729 -2.04174
-230.505 -0.580303 0.247275
-231.278 0.289065 -0.215318
-232.414 -0.718697 0.992121
-232.889 -0.490415 2.04323
-232.36 -1.59003 -1.02449
-231.541 1.00973 -1.52652
-231.462 -1.8247 0.612289
-231.517 0.0139974 0.383901
-231.088 0.400083 0.56411
-232.93 -2.56019 0.773342
-232.636 0.108087 -2.03096
-232.353 0.515367 -1.67407
-232.756 0.284702 -0.191633
-233.093 -1.24929 0.817443
-229.933 1.03946 0.36153
-232.38 -0.844064 -0.857713
-231.184 -1.45043 -1.45709
-233.975 0.519606 1.16791
-232.28 -3.13451 1.29794
-232.664 -0.907979 0.825706
-233.293 -2.32966 0.00670319
-230.972 -0.0888063 -0.555715
-232.334 -0.331875 1.00043
-233.587 0.688585 0.246406
-232.892 -0.598201 -0.141509
-230.285 -0.771402 -1.5111
-232.392 1.29205 1.57449
-232.334 1.30581 1.83816
-232.144 -3.05139 -1.26529
-231.801 -0.861414 0.197873
-232.392 -0.473845 1.85098
-232.53 -2.24369 -0.0690117
-232.4 -0.0280803 1.04388
-231.24 1.23125 0.346225
-231.995 2.34667 1.3653
-231.315 -0.301675 0.142102
-231.874 -0.00593177 -1.68096
-231.446 0.9047 -1.2962
-231.475 -0.0644106 0.723599
-232.837 -0.393423 -1.05066
-232.409 3.21956 -0.467556
-233.103 1.22256 0.578736
-232.175 0.307963 0.464492
-231.883 0.783818 2.26629
-233.269 -1.43771 -2.67184
-231.456 -1.27462 -0.187814
-231.409 0.221689 -3.62552
-231.933 0.885349 2.24575
-232.416 0.919777 -1.43282
-231.717 -1.24277 -1.0376
-231.251 -0.0893233 -0.470059
-233.236 0.500274 0.0614937
-233.252 0.230643 -0.0053731
-231.313 -0.530817 0.270619
-232.331 -0.833102 -0.676104
-231.58 -0.428486 -0.241304
-230.119 0.377637 2.02778
-231.205 2.5365 -0.750149
-232.654 0.11917 1.04785
-232.699 -0.850899 -1.5396
-231.081 -0.677296 -0.0517652
-233.289 -0.761959 0.238601
-230.914 0.571413 -0.026847
-232.368 -1.17311 9.04107e-05
-232.195 0.0223959 -0.941211
-233.306 1.49787 0.995355
-233.389 0.985365 1.76115
-232.736 0.607204 0.696053
-232.712 1.96528 -0.325108
-231.835 0.80547 -2.38929
-231.027 0.188326 -0.446283
-231.478 0.85863 -1.13377
-232.598 -1.77468 -1.77025
-229.328 0.940312 -0.155114
-233.265 0.638885 -2.30059
-231.977 -0.470415 0.492041
-233.848 -0.380712 0.145168
-232.008 -0.411294 1.27011
-231.569 0.541933 2.26777
-232.682 0.677656 0.452592
-230.611 -0.0895428 -0.576506
-231.089 -1.5931 -0.953816
-232.303 1.80014 -1.25385
-230.575 0.85464 2.38191
-231.309 2.86127 -0.064575
-231.597 -2.00942 -1.40311
-231.685 -0.492313 0.904443
-231.768 -0.308617 0.078645
-232.322 0.777846 -1.34002
-230.599 -0.569239 -1.94851
-232.088 -0.533359 -0.280924
-231.263 -0.986866 0.03567
-229.874 0.530928 1.89937
-231.192 -0.00764279 -0.0303844
-233.471 0.341237 -2.03361
-232.044 -0.225943 -1.01723
-231.853 0.855237 -1.46461
-232.288 -0.0135107 -0.747386
-231.453 0.749655 -0.244928
-231.405 0.575614 0.0798529
-231.352 0.20187 0.237556
-230.613 -1.63786 -0.208534
-232.196 2.01465 1.00408
-232.463 1.04491 0.0856166
-230.939 1.05399 1.1922
-231.702 0.458354 -0.517095
-231.415 2.72019 0.244124
-231.739 -2.21366 -0.598783
-233.151 -0.903449 -0.0846812
-232.324 1.64618 -0.101766
-230.529 -0.157375 1.57033
-232.541 1.02471 -2.47736
-231.154 -0.516583 -0.656761
-232.092 -1.80331 -1.01116
-233.242 -0.32573 -0.358245
-230.695 -0.591101 0.0494817
-233.798 1.14164 0.084626
-231.732 -0.235566 0.709222
-231.143 1.18123 -0.0587488
-231.42 -0.914986 -0.335054
-231.747 -0.141938 -0.213784
-231.657 -0.444842 0.633983
-231.049 1.18574 0.233116
-230.661 -0.419682 -2.04522
-230.209 -0.902515 0.388747
-232.618 -1.54044 0.129469
-230.965 -0.0506933 1.30066
-232.082 0.179077 0.241322
-229.685 0.447053 1.53934
-233.173 0.217853 -1.61072
-232.241 -1.32667 0.46486
-231.851 1.77237 -1.25774
-230.962 1.68835 -0.515792
-233.37 -1.63653 -0.260646
-231.928 1.04957 -1.98903
-229.002 -0.25844 -0.122882
-232.152 0.788608 -0.199982
-231.186 -0.318203 -0.354234
-232.852 1.51361 -0.0203703
-230.976 -0.122409 2.55553
-232.999 -1.55689 -0.641828
-231.183 0.111171 -0.74671
-230.89 1.08324 0.0344534
-230.873 -0.637585 -1.1814
-233.077 1.34045 0.726797
-231.459 0.668007 -1.36752
-231.832 0.00243937 -1.21916
-232.503 -2.2693 -0.312681
-231.603 -0.245162 -0.58157
-231.396 -0.526994 -0.395252
-232.124 -1.63973 -1.78243
-231.596 1.10541 -0.290858
-232.789 -0.501962 0.850331
-230.993 1.24172 1.44427
-230.031 -0.44442 0.258469
-232.476 -2.14637 0.176278
-234.192 2.07617 -1.48183
-231.582 0.52265 0.849173
-233.004 -0.537247 -0.352869
-230.748 0.369363 0.318721
-231.55 0.872261 0.781073
-231.277 1.65565 0.934892
-232.532 0.90747 -0.458203
-231.963 -0.366433 -0.531006
-231.328 1.86742 -1.11408
-232.351 -0.496652 -0.957741
-233.235 -0.555908 -0.192927
-231.425 1.34063 0.225026
-232.476 0.961 1.04478
-233.259 2.05559 0.613084
-232.026 0.715656 0.195617
-232.845 0.724645 -0.315233
-232.376 1.6724 -1.38081
-232.054 0.634493 1.90011
-231.973 -0.0756089 -0.356775
-231.976 -0.674681 0.993849
-232.633 -0.702553 0.264752
-231.666 1.71015 0.0457425
-232.337 0.0865714 0.112071
-231.541 -0.0700978 -1.28659
-233.02 -1.98762 -1.42853
-231.6 1.0022 -0.0799383
-229.721 0.500053 -0.379966
-232.999 0.545089 -0.92395
-231.306 0.394987 0.472297
-232.517 -0.0238919 0.132499
-231.114 -0.701949 -0.502491
-232.123 -1.07265 0.757679
-234.247 -1.7205 -1.645
-230.85 1.11736 0.821706
-232.222 -1.00094 -0.452347
-232.141 0.132881 1.4793
-233.153 -0.616108 0.11651
-231.947 -0.673799 0.360595
-233.759 1.7725 -1.70671
-232.188 0.0248331 2.92994
-232.52 2.06192 0.265752
-231.836 -0.511176 -2.57801
-230.066 0.229201 1.30518
-232.199 -0.562542 0.359845
-232.785 0.994955 -2.14453
-232.585 -1.51518 1.38036
-232.144 0.187206 1.54944
-231.698 -0.970613 -0.787483
-232.249 0.925258 -0.811685
-231.932 1.69398 0.260354
-232.263 0.265885 0.325117
-232.017 0.530292 1.03418
-231.696 -0.183514 2.14888
-231.707 -1.11873 0.842211
-231.736 -0.281649 0.676802
-231.653 1.02552 0.764761
-231.501 -0.164015 1.14635
-231.881 0.651457 -0.596654
-233.49 2.04511 0.761769
-233.072 0.765121 1.66655
-231.78 -3.60046 0.596849
-231.055 0.31138 2.51644
-232.605 -0.688969 -0.586882
-231.363 -1.9563 -1.81865
-230.902 0.356414 0.382658
-231.326 0.829085 -1.49499
-231.916 0.884897 0.0885945
-230.606 0.345882 1.21774
-231.881 -0.119333 -0.649199
-230.512 1.05893 1.37641
-233.617 -0.752171 0.0641098
-233.576 0.611036 -1.25924
-230.739 0.973435 -0.0627894
-231.798 -0.573252 -0.137714
-230.168 -0.720808 -2.03075
-233.013 0.839892 0.857681
-230.96 -1.8448 0.163522
-232.998 -0.0821058 -0.603977
-233.661 0.369575 0.530837
-232.383 -0.452658 0.0482037
-232.763 -0.62051 1.37696
-231.185 -0.197955 -1.90652
-231.912 -1.16566 -0.616446
-233.128 -0.671585 -0.62625
-231.184 0.901995 1.16617
-233.647 0.0527486 -1.36659
-232.794 0.296747 -0.0884464
-231.346 -0.0465844 0.145041
-230.57 -0.644926 0.485065
-232.145 -0.351921 -1.78706
-232.005 -0.101002 1.79484
-232.803 1.61599 -0.0292503
-233.079 -0.183267 -0.717907
-231.738 0.366495 -0.179047
-232.513 1.17843 -0.565603
-231.33 1.23782 1.29494
-233.188 -1.00568 0.89006
-231.641 -0.515686 0.774575
-230.517 2.33199 1.10848
-232.406 -0.413706 -1.42053
-232.126 1.14115 -2.2994
-231.421 -1.05294 0.964838
-230.449 -1.4377 2.81958
-230.929 -0.637669 1.92515
-231.513 -2.72088 -1.90192
-229.921 -0.281022 0.0147065
-232.346 -0.865829 -2.87752
-230.768 -0.0489821 0.90935
-231.14 0.994855 0.747558
-232.359 -0.121945 0.545632
-232.12 -1.0768 1.63442
-232.197 -2.59596 -0.540329
-232.402 0.88578 -1.05105
-231.237 -0.717364 1.12725
-231.492 0.653748 0.330552
-231.638 -0.31854 0.56548
-231.185 0.867348 0.243098
-231.05 -0.245048 0.116871
-232.482 0.893345 0.236272
-232.42 0.484283 1.47702
-233.914 0.456735 0.241269
-233.337 -0.587524 -0.396874
-231.968 0.00218918 0.199424
-231.177 0.11736 2.02733
-231.416 0.0474486 0.484275
-232.317 -0.168623 0.79184
-231.913 -0.622596 0.784649
-232.152 1.41969 0.81172
-230.603 -0.410704 0.746656
-231.162 0.741489 0.356254
-230.963 1.05092 -0.221726
-232.32 -2.62561 -0.496092
-232.192 -0.782396 -0.199538
-230.419 1.32845 -1.11521
-231.265 -0.594759 0.578423
-230.559 2.49504 0.554283
-230.525 -2.12874 -1.65824
-233.826 2.19163 -1.08735
-232.643 -0.100394 -0.795201
-232.58 -0.337491 0.320478
-231.128 -1.81015 0.442644
-232.105 0.178307 1.49149
-232.256 -0.424238 0.563228
-231.647 1.27801 2.32799
-232.625 -0.868518 1.14995
-230.742 -0.187528 0.77245
-232.715 1.48556 -0.531995
-231.944 1.82534 0.301054
-233.748 1.86476 -2.38743
-231.921 -1.9404 -0.241667
-231.836 0.720083 -0.794757
-231.018 -1.09939 1.66529
-232.209 -0.0248825 -0.168982
-232.018 -2.55105 -0.373115
-232.337 -1.50681 1.8427
-231.887 -1.9806 -1.38258
-232.411 1.31194 -2.2159
-231.849 -0.485684 -0.635958
-230.661 0.726095 -0.284074
-231.033 -0.446362 -0.171261
-231.538 0.714638 0.701834
-231.592 1.36401 -1.12061
-231.893 -0.445335 0.769552
-232.73 -1.92907 -1.93801
-232.429 -0.418635 1.12027


==> latex_data/vae/fashionmnist/pca/pos_color-aug.txt <==
-110.516 -0.330378 2.17104
371.704 0.948327 0.862728
-112.096 -0.416567 -0.110387
-112.479 0.0956962 -0.398433
323.295 -2.09608 -0.129472
-111.537 -0.0903774 -0.130355
-111.668 -0.65782 -0.220987
383.812 1.61992 0.420482
397.427 -0.381142 -0.333682
-112.872 -0.452364 -0.83708
413.564 2.97684 0.783728
-111.953 0.0361415 2.5109
-110.384 0.568073 1.56045
-111.975 -1.65112 -0.451549
-112.082 -1.29753 0.573885
389.084 0.910869 -1.56441
-112.365 1.59103 -1.23386
344.189 1.01048 1.32062
415.095 2.42454 -0.00138841
-111.942 1.33846 -2.26356
388 0.00589378 -0.790549
-113.388 1.49408 1.06743
392.992 3.13428 2.74241
-112.059 0.7921 0.0253844
-111.56 -0.588239 0.749748
397.652 0.111225 -1.92726
352.113 -0.778231 -2.75943
373.221 0.811376 2.57413
-112.177 -0.519028 -1.43499
425.461 2.65835 0.90144
-112.283 -1.54524 -0.164089
361.392 2.32172 -0.644836
-113.506 0.289732 -0.963995
-112.453 0.61118 0.220969
297.666 -2.21187 -1.50371
307.221 -1.52252 -1.11294
368.399 2.29363 -0.875395
327.276 -1.21931 -2.7357
-113.638 -1.68318 1.17807
-113.292 -0.296319 -2.29448
-112.44 -0.287115 -1.1596
402.248 2.2616 -1.32472
324.77 -0.426209 1.33603
366.472 2.58256 -0.2731
-110.639 -1.26813 -1.40816
-111.199 -1.32023 1.45197
283.547 -0.125843 0.800894
-111.767 -0.726783 -0.46411
-110.872 -2.48581 -0.100465
-112.7 -1.44252 -2.02264
321.032 -2.55456 -3.01776
-113.197 1.84602 0.184385
310.259 -0.476382 -0.8931
336.851 -2.23029 -0.78716
-110.78 0.13211 2.31874
-111.57 -0.99299 1.1876
-111.754 0.679043 0.898285
365.66 1.17415 -3.29891
-112.692 -0.00558349 0.436964
-111.614 -0.492 1.71774
-111.906 -0.206556 0.869877
419.402 3.16985 -0.647745
-112.212 0.826756 -0.386654
-113.042 -0.917796 -1.50569
-111.286 -0.0490217 0.199707
312.964 2.93142 -3.79941
384.151 0.579233 0.781547
338.047 -2.0564 -0.67794
336.583 -2.90909 0.539882
275.208 -0.394161 -1.89753
-114.599 1.14822 0.095441
284.418 -2.04581 2.13453
375.092 0.716538 -1.09964
340.65 -2.52638 0.281961
305.501 -1.58289 -1.53865
373.47 -0.747368 -2.79262
299.59 -3.79354 0.658276
306.71 -0.810959 0.745318
-111.606 -0.899413 -2.2924
322.961 -2.09448 -1.01912
353.183 -0.662191 1.22043
-111.049 0.116574 -0.0775989
379.559 -1.08425 1.433
-110.643 -1.80007 -1.51647
405.123 2.14426 -1.42378
359.186 1.81189 0.557094
291.699 -2.41311 -0.0210483
369.786 2.31605 -0.279542
346.179 0.591459 -1.69948
293.904 -2.2599 1.42987
-111.067 1.64131 1.30491
-110.761 0.738612 1.12411
349.52 0.611011 2.66316
-112.285 0.441558 0.0637112
-111.797 0.947107 0.319583
264.512 0.445968 -1.11435
319.364 -3.27964 -0.332484
-112.01 0.262671 -0.945567
-114.016 0.360282 -0.664497
-111.989 1.73001 -1.51548
-112.472 -0.126678 1.87794
-112.051 0.93049 0.320217
-112.343 0.00760287 -0.448657
350.521 0.268239 0.686821
-112.017 -0.781365 0.0508446
388.466 -0.445821 1.79092
-112.11 -0.623258 -1.27112
385.488 0.998329 -0.462915
395.229 0.271033 -2.64128
-111.601 -1.1888 -1.16955
-111.856 1.01429 -0.253446
407.503 0.661279 4.68428
-111.322 0.254278 0.844142
318.91 -1.30882 -0.941533
323.307 -2.86288 -0.118861
388.524 0.908526 -2.44195
-111.099 1.29643 -0.409706
-111.017 0.20184 1.16944
-111.981 0.31276 -0.204347
-113.765 1.28158 -1.75279
386.554 0.864107 -1.27598
362.449 3.58573 1.40326
392.981 1.27694 2.28482
353.86 0.829643 0.46472
-111.525 -0.188726 0.212613
400.052 -0.0461174 -0.898291
352.728 -0.509726 -1.77335
372.503 0.0245281 3.54937
-112.021 -0.865692 -0.804811
-111.544 1.91814 0.774168
-113.654 -1.38103 -0.773041
-112.251 1.75672 -1.69077
-111.753 -0.131783 -0.486683
-109.705 1.38804 0.335446
-112.768 -1.22224 -1.18839
-112.982 -1.22961 -0.639869
-111.029 1.89979 -0.085811
328.358 -2.28969 -1.87498
274.818 -2.76009 3.1123
-111.98 -1.06454 -1.36169
352.238 -0.399904 -0.503633
-112.081 1.69301 -0.947127
-112.386 -0.355544 0.948006
367.25 2.22323 0.821612
301.661 -1.43806 -0.0643137
287.592 -2.14668 -0.907661
-112.748 -0.182651 0.982059
318.675 -1.57111 -0.959332
-112.41 -2.06658 -0.817019
322.377 -1.67886 -0.442688
-113.394 -1.6341 -2.66981
-114.013 2.38111 0.170493
-111.931 0.123956 -0.169106
-112.209 -1.06769 -1.12273
362.89 0.926888 3.34672
329.49 -2.2621 1.87772
-112.955 0.424344 0.684571
-112.882 0.528939 -2.12627
383.953 0.260101 2.31451
391.243 0.179567 3.10384
408.891 0.0886557 3.6447
419.878 2.75606 -0.242963
-111.258 0.135869 -0.788376
354.864 -0.489863 0.200021
322.056 -0.624786 0.22394
314.334 3.55436 -4.55669
-113.657 0.317897 -0.40634
340.249 -2.59047 -0.645001
334.484 -1.80506 1.34589
276.167 -0.0522959 -2.17762
-112.531 0.953533 1.43858
-111.063 -0.399549 1.01986
-112.388 0.0493184 -0.442464
340.103 -2.81499 -1.01195
-112.453 -1.2149 -1.36802
-111.108 -0.169303 -1.30641
-111.869 -1.36357 0.843105
-113.275 -0.89979 -0.0115457
-110.898 -0.7273 -1.47135
-113.997 -0.314034 -0.722574
-112.284 0.0884357 -0.795398
-111.385 -0.65296 -0.627997
-111.858 -0.334468 -0.354919
-112.576 -1.75572 -1.83998
-112.159 0.938789 -0.616441
-111.953 0.820487 -0.208552
-111.142 -1.26537 0.357379
370.669 2.26874 -0.959611
-112.914 0.500699 -1.18434
-113.48 -1.88815 0.872862
309.073 3.11574 2.36681
-112.041 0.977173 0.41726
349.283 -0.357915 1.47861
309.894 -0.155821 -0.219367
-113.237 0.858472 0.143394
-111.296 0.373086 0.149646
-111.993 -2.37194 0.585872
-112.277 -0.351073 -0.577317
392.13 0.149772 -1.51971
390.528 1.32954 -1.89459
384.068 0.869139 2.91486
399.329 0.552563 2.11925
-112.028 -0.271749 -0.245758
352.58 -0.357856 -0.559517
-111.446 -0.848133 0.247067
375.689 -0.567062 0.349948
305.338 -0.941306 -1.06137
-113.005 -0.172064 -1.13269
410.37 0.935729 -0.179457
323.975 -1.8951 -1.02903
426.482 2.74344 1.10718
406.607 1.98415 3.82361
344.961 1.04044 1.25028
-113.766 -0.770289 -0.881972
315.447 -1.67079 -0.584637
405.717 0.783082 -1.63707
-112.833 0.890707 -1.29577
391.579 0.529079 2.28212
-110.709 0.892327 0.059985
-112.083 0.467734 -1.60289
402.659 0.598967 -0.502515
360.228 2.54289 1.09199
-112.743 1.70938 1.72235
-112.837 0.574058 -1.09185
-111.019 -0.492314 0.264188
-112.068 0.403482 -0.704778
-111.986 0.30863 -1.61804
-111.037 -0.448323 1.81007
307.973 -2.89083 -1.18348
437.315 1.71145 1.94568
-112.641 -1.57855 -0.477116
-113.505 1.71351 -0.443878
-112.801 -0.289336 -0.145815
421.644 1.67345 -0.0998581
339.278 -2.14609 -1.19604
-112.403 -0.577916 -0.141461
398.021 2.40612 -0.029406
-112.658 -1.23964 -1.01301
-112.063 -2.01617 0.706135
-113.734 -0.73772 -1.91345
332.165 -0.716861 -2.13118
-113.569 2.51998 -0.928784
373.21 0.299143 1.42339
401.711 2.27624 -0.222583
-109.897 -0.268303 -2.07064
-111.892 -1.13525 0.465061
-114.049 -0.0349539 0.744213
319.801 -1.26095 -1.36793
-111.141 -1.26091 0.183415
-112.03 -0.245465 -1.30359
-112.352 -2.37287 -2.2454
-111.109 1.03299 0.505338
357.297 -1.24158 0.581283
367.1 -2.8473 -0.930698
-111.01 0.0843212 1.7587
337.074 -2.6895 1.58029
-110.554 0.0996004 0.446655
391.915 1.73535 -1.65846
376.114 -0.0531659 1.95962
-112.644 -0.168861 0.978036
-111.544 -0.265734 1.2802
421.674 2.66494 0.481044
329.123 -1.02707 -1.56024
342.686 -1.39719 -0.986331
-110.874 0.164489 -0.211958
-112.172 1.63508 -2.58343
409.324 1.33834 1.43214
-111.203 -2.05686 -0.188885
-112.509 -1.26926 -0.209308
-112.798 0.0634328 -1.17712
-112.353 0.939217 0.991468
318.143 -1.9293 1.18054
401.556 0.374641 0.479404
-111.704 -1.9412 -0.86782
339.333 -2.65332 -1.19125
393.154 0.603676 -1.18045
341.101 -3.20529 0.902288
386.195 -0.89902 0.981863
270.445 -0.434358 -2.25749
354.884 -1.76534 -0.484967
-111.952 -0.402089 0.414512
340.902 -0.45854 -0.661585
-112.509 0.620838 0.730519
319.437 -2.10203 -2.6294
415.647 2.71105 -0.767248
-110.748 0.712643 0.106174
-111.381 -1.79635 0.805289
406.279 1.67686 0.191921
385.136 0.965497 -0.865565
338.923 -3.39096 1.09892
309.905 2.67589 1.48153
405.461 0.733966 1.74503
-113.133 0.18601 1.26993
323.221 -0.776237 -0.372507
421.843 2.73558 0.45389
-111.999 0.761318 -0.237916
348.26 -2.43806 1.15763
-110.42 -0.245445 -0.996239
379.147 0.570841 -2.21581
381.503 2.20962 -2.33613
389.202 1.05651 3.92806
372.288 0.321634 0.838748
353.312 -0.299531 0.358842
-112.289 -0.0833968 -0.852098
323.294 -1.61062 -0.414397
388.67 -0.161312 0.672457
-110.877 -0.863279 -0.644841
-112.437 0.294339 -0.503278
395.8 -0.194313 -1.43201
331.315 -2.06686 -0.942948
-113.287 1.11146 -0.594446
-113.289 -0.0475599 1.78528
-112.213 0.376374 0.653241
-112.888 -1.84396 -0.593482
-112.506 -1.35097 0.868485
389.53 1.24989 -2.42787
365.019 2.17464 -1.77333
-111.521 0.56888 2.10753
416.004 1.98955 0.193457
-111.256 1.65234 -0.337943
-112.2 1.14973 -0.279241
-112.608 1.83124 0.678636
394.35 1.03104 2.54328
353.826 2.3369 0.150763
356.065 -0.778394 1.41423
-110.97 0.16459 0.0141347
-109.886 -0.397204 -1.07912
-113.36 0.0941219 1.46823
308.206 -1.49738 -2.04163
-112.172 1.74617 0.763533
312.827 -2.43588 -1.15418
-111.615 1.47586 -1.26295
361.427 0.871151 0.538628
-113.682 1.29054 0.233464
296.308 -2.22017 -1.84488
-113.465 -0.594592 -0.516704
369.905 3.49026 -0.462628
328.083 -2.05445 -1.3653
274.643 -2.1084 3.77888
-113.932 -0.96762 -2.03178
350.575 -0.0645038 -1.97099
-111.512 1.83401 -0.295322
324.395 -0.339404 1.91467
366.882 1.87676 0.133946
300.821 -1.83092 -0.19742
288.337 -3.01268 -0.0375095
285.015 -0.688323 1.46722
321.059 -1.27159 0.361715
-112.216 -2.03917 0.0662959
-112.481 -0.844545 -0.908693
-112.812 -1.74388 -2.53449
405.748 2.52636 1.21412
-113.238 -0.0623351 -0.627402
-112.83 -1.50276 -0.622966
361.747 0.837863 4.96925
-112.339 -1.48738 1.12193
-113.316 -0.0731544 0.643022
364.394 1.97031 -3.13154
-112.077 0.177653 1.00148
387.455 0.522864 3.9007
-111.921 -0.397631 1.04551
419.559 3.81346 -1.41155
-113.109 0.11075 -1.32938
355.185 -0.561881 0.388346
-111.306 0.274672 0.146432
-112.164 1.43422 -2.84111
-110.989 -0.397286 0.122368
340.463 -2.19118 1.12979
335.548 -2.22855 1.03193
-113.315 0.115956 -0.563568
358.894 0.725578 0.665259
284.759 -1.11702 2.05491
-113.151 -0.354568 -0.164405
340.953 -1.91907 0.0367043
304.648 -0.674555 -1.83944
373.272 -0.263029 -2.34402
-111.726 -1.46229 1.41411
-114.508 -1.26061 -0.376521
-111.01 -0.208939 -2.02449
325.485 -2.44348 -0.628022
353.944 -0.226749 0.0740478
341.43 0.358234 -0.0680246
-110.137 -0.321982 0.357705
-112.949 -1.70593 -1.18635
405.476 1.65196 -1.14796
360.124 1.14951 0.00725419
293.26 -2.27223 0.874218
369.36 3.02521 -1.83812
345.699 0.936767 -0.62104
297.076 -3.37972 0.027981
-113.46 1.31593 1.45078
408.829 1.2641 3.03013
348.813 -0.248632 2.30853
307.493 -0.54284 -0.459347
-112.113 1.13256 0.676989
-111.931 0.617965 -0.00798173
319.015 -2.4728 0.796322
355.314 -0.791273 -0.0850764
-111.825 0.662846 -0.809434
391.262 2.33925 -1.44449
384.817 1.10145 2.7213
400.198 0.888532 1.19112
333.867 -0.706979 0.515109
-111.731 -0.0660145 -0.499404
355.887 -1.73467 -0.354579
376.425 -0.293512 0.709892
-110.871 -0.886092 -0.204483
-112.64 0.0655505 0.124032
410.09 0.328957 -1.09402
-111.568 -0.400713 -0.232015
427.162 2.60827 0.882146
-112.795 -0.0517468 1.22699
-112.841 0.412903 0.235842
317.633 -2.18507 -1.35197
315.593 -2.15479 -1.01107
-113.011 0.333316 -1.4345
-113.889 0.858007 -2.81726
-111.639 0.445919 1.45934
426.822 2.12729 0.953894
354.562 1.16068 -3.90724
403.954 1.17959 -1.3392
359.796 1.99014 0.80418
414.666 2.21782 3.34275
353.393 1.09022 -0.207092
-114.201 -0.372617 -0.760226
416.998 0.272674 -0.0233381
375.985 0.285303 -0.943033
-112.255 -0.288187 1.3796
307.672 -1.30521 -1.30643
-113.125 1.83301 0.736605
-112.135 -1.17391 0.0486843
394.184 1.79053 -0.990867
-113.439 0.152506 -1.3681
422.358 1.46152 -0.203684
339.067 -2.03247 -1.51494
344.682 -1.86272 -0.206571
397.976 2.69976 0.334206
-112.346 -1.18019 -0.871795
303.485 -2.79503 2.36647
-112.552 -0.655381 -2.19949
-112.77 -0.673835 -1.43028
418.442 2.04521 -0.323981
373.733 -0.641198 1.83687
-112.77 1.06408 0.240422
-111.924 -1.44518 -2.44961
-113.502 -1.57749 0.18481
353.858 -0.340649 0.990927
318.636 -1.93119 -1.86264
316.66 -2.1931 1.41685
-112.847 -1.05713 -1.31085
-112.073 -2.12475 -2.48282
403.986 2.5253 0.428548
-113.462 0.201407 -0.573095
368.566 -1.89564 -0.457096
351.89 0.586424 3.69875
-111.703 -1.49219 0.874102
389.471 0.690548 2.2538
390.863 1.51794 -1.40843
-112.335 -0.0964119 0.0378112
-113.245 -0.33172 0.940074
398.953 0.121587 2.51605
-111.302 2.0949 -0.482401
-113.338 0.0647297 -1.09928
341.027 -1.09663 0.105378
325.674 -0.487436 -0.0344892
-112.526 1.78765 -2.27164
408.019 0.185317 1.83601
-113.689 -0.937818 0.216455
379.918 -2.46547 1.73313
320.893 -0.238998 -1.10958
359.266 0.168863 1.08749
319.081 -1.27331 1.60978
400.821 0.297956 -0.317423
363.685 -2.45327 0.957599
-112.978 -0.417786 -1.85478
390.246 0.109651 -1.19978
-110.791 -2.24474 0.89134
-113.488 -1.1612 -0.653962
269.398 -1.25403 -3.37157
-113.288 -0.469257 -1.50028
391.223 -0.472606 0.688416
-110.267 0.308527 -0.883599
398.215 -0.395532 1.23054
317.254 -2.64838 -3.02615
418.746 1.74923 -0.798729
400.408 2.10753 0.726013
334.412 -1.955 0.654439
-111.877 1.4104 0.331306
-113.424 1.03519 -1.44394
339.107 -3.65968 0.490525
312.285 2.90913 1.51582
405.291 0.402151 2.04579
402.932 0.655213 2.38827
-111.567 0.106301 -0.181065
-113.001 0.826092 -0.0445584
330.422 0.688122 0.071154
-111.447 -2.54527 0.669925
338.687 -1.58614 -1.23569
380.235 0.94243 -1.49768
382.207 1.1672 -3.34461
-110.683 -0.0324083 2.36284
366.23 1.64682 -0.0492387
333.98 -0.50403 0.517703
389.581 0.105878 0.478027
321.318 -1.85258 -1.13843
413.068 -0.231228 1.49695
-111.594 -0.490086 -0.567056
413.333 1.17649 0.114563
-111.528 0.179568 -0.312295
-113.552 -0.597427 -1.23685
408.553 1.16002 -0.225981
-112.182 0.0950291 3.07782
-112.418 0.46444 0.178158
353.402 -2.71 -1.28839
361.635 -2.44647 0.603972
405.363 -0.278386 -1.59214
352.87 1.87438 -2.10683
-111.135 0.0350824 -0.0985552
-113.055 0.789582 -0.371495
-110.943 0.912194 -1.08837
-111.651 0.497642 -0.626347
-110.749 1.9971 1.16413
-112.051 0.47254 0.307509
-111.925 1.49902 0.519964
-113.265 0.208845 0.254513
-111.484 0.797597 -0.50633
376.434 -0.585523 -0.989197
-111.787 -0.197478 0.516432
307.549 -2.00113 -2.37227
-113.181 1.91878 -0.212894
311.79 -2.39794 -1.28076
354.083 1.86558 -1.90707
-113.036 -0.0797186 -0.744571
-112.454 1.24787 0.531489
295.336 -2.32496 -2.31001
309.204 -1.63125 -0.229668
366.237 3.05535 -0.691193
354.163 -1.09244 -0.462319
-113.161 -2.18878 1.40476
319.586 -1.32968 -2.6095
-111.679 0.495411 -0.751804
-111.878 1.34976 -0.806484
-110.741 -0.117724 0.953073
402.448 2.03102 0.673467
-114.343 -1.29577 -1.45895
335.982 -3.38575 0.483134
281.107 -0.253443 1.23627
355.295 -2.0307 -0.903476
-112.666 -1.81581 -0.467046
-110.339 -1.44832 -0.784765
-112.578 -1.22632 -2.28109
403.468 2.28643 0.57319
306.167 -0.40549 -1.12986
-112.804 -1.17862 -0.644143
-111.656 0.500333 3.00013
-111.294 -1.16404 0.9879
-111.989 0.428726 0.668876
361.149 1.4837 -3.03286
413.671 0.252323 2.90855
410.867 0.24643 3.84529
423.872 -0.00820409 4.05447
421.943 2.61189 -0.151499
-111.761 -0.589888 -0.700634
392.708 -0.791119 0.69248
365.748 0.0861039 0.933384
362.22 2.24169 -2.80239
-114.294 -0.00144943 -0.294281
366.451 -3.27644 0.630723
-113.102 -1.49364 -0.459906
-109.893 -0.416063 -0.620421
359.212 1.05163 -0.0286241
294.511 -1.68243 1.32576
365.118 -0.879539 0.0473865
-112.967 -1.5764 -0.915572
-113.149 -0.855107 -2.63479
-111.827 -0.231601 -1.67847
-113.404 -1.42367 0.861131
323.34 -1.14756 0.989297
270.742 -0.113693 -2.29852
-112.148 -0.701331 -1.12257
334.81 -0.599437 -0.60322
-110.954 0.198519 -0.583181
375.965 -0.271111 0.432624
-111.695 -1.15777 -1.03951
-112.149 0.678225 -1.46577
-111.906 0.880842 0.171456
295.54 -2.58408 0.257359
-111.591 1.39888 0.28724
-111.71 0.549987 -1.13879
299.61 -2.86938 0.354403
-112.708 1.29451 1.78334
-110.507 -0.0116873 0.609265
-112.654 -0.390444 0.730292
354.13 -0.0806432 -0.222252
-112.972 0.542178 -0.155781
-109.966 0.302158 0.798225
318.211 -3.21581 -0.126385
336.476 -0.417416 -0.989923
-110.752 0.697077 0.0959798
409.243 1.66688 -0.75004
-111.18 -0.112828 2.60955
413.273 1.47708 2.13357
324.476 0.190342 -0.207104
-110.521 0.230304 -0.266772
322.665 -1.44464 -0.0963789
408.199 -0.155289 1.06899
343.132 -0.333538 -0.910861
384.101 1.21579 -1.31041
395.142 0.672411 -1.55591
358.304 -1.67283 -0.569761
434.049 2.4456 1.32971
-112.417 0.216897 1.92261
388.202 0.993517 2.67252
-112.686 -0.69825 -0.959989
356.903 -1.60152 -0.366809
385.633 0.653692 -2.12497
-113.139 0.854573 -1.42158
408.745 0.842489 1.88398
414.315 1.97614 -0.745444
-110.935 1.02731 -1.1534
388.263 0.891078 -0.548679
-114.116 1.58912 0.38018
395.203 1.69205 2.78271
-113.345 0.666909 -0.514558
307.36 -0.428997 0.190531
399.647 -0.255452 -0.648084
352.05 -0.0167067 -2.10596
-112.569 -0.416346 0.678747
344.304 -1.357 -0.256596
426.923 2.96754 1.22608
-111.813 -1.18172 -0.792369
361.053 2.24347 -1.91084
318.612 -0.61237 -0.182752
426.634 0.895854 0.453242
371.824 -0.83445 -0.520884
-112.375 -0.385859 -0.16188
409.02 1.34285 0.0354252
-113.089 -1.54841 -1.92399
318.156 -2.22016 1.82975
306.534 -1.31847 -3.86074
-111.87 0.401493 -0.797329
403.251 2.21855 -0.175944
394.798 -0.226693 1.68486
412.377 1.97025 1.45152
294.901 -1.86555 -2.38758
-114.106 -1.21678 0.0525782
284.809 -1.26473 1.01773
357.168 -1.53596 -0.570182
-111.938 -1.57193 0.18714
-111.966 -1.07617 -0.845761
-112.575 -1.50157 -2.34235
399.848 2.27834 0.997181
381.185 -0.84867 0.998498
387.916 -1.36928 -0.8103
-111.921 -0.177305 1.64265
382.031 -2.32916 2.09799
-112.183 -0.303331 0.405551
402.647 1.01394 -1.66158
412.572 -0.442878 2.65328
-114.135 -0.591713 0.431231
387.781 0.949855 1.56906
424.095 0.634962 -0.722929
-111.948 0.0630807 -0.74731
376.604 -0.945301 0.328552
-111.182 -0.629933 -0.439261
-112.551 1.7575 -3.06608
423.565 0.860134 1.99693
-113.269 -1.44036 -0.31732
-111.656 -1.10229 -0.573796
275.641 -0.559443 -1.25289
358.21 0.265646 -0.301291
279.085 -0.505987 0.715337
372.544 -0.59676 -0.93085
339.762 -2.87188 -0.0394528
304.836 -2.15452 -2.45415
404.711 -0.0579332 -0.504758
374.307 -2.30762 1.61663
300.873 -1.37309 0.0926167
319.832 0.0016725 -0.797051
378.834 -1.3388 -0.186199
-112.588 -0.102576 -0.112593
-111.894 -0.336649 0.309128
-111.882 0.279572 -0.299963
-111.727 -1.55353 -1.58353
401.948 2.46681 -1.76376
-111.88 0.636828 0.1959
-111.836 -1.09573 0.767836
417.817 1.57866 -0.332451
345.702 0.881639 -1.60131
371.849 -2.489 1.00216
372.454 2.70565 2.77775
422.219 0.924233 1.95942
347.452 0.899441 1.84999
-112.536 0.0636076 -1.08437
-112.272 1.12652 0.636886
264.197 -0.291599 -0.385142
319.406 -3.31814 -0.251523
-112.323 -0.294054 -1.56514
-111.696 0.633281 -0.530334
403.666 0.615401 -1.56466
-111.063 -0.294145 2.35062
-113.222 1.84214 0.18459
353.672 -0.336378 0.743254
348.641 0.415198 0.286654
-111.213 -0.683101 0.350599
-110.46 0.108557 0.672949
-111.896 -0.583933 -0.761915
-111.475 0.368533 -0.651474
398.772 -0.191055 -1.90496
330.115 -1.37173 -1.08719
-110.753 0.955486 -0.115855
-112.354 0.608221 2.56754
-113.204 0.323263 0.314168
-112.586 -2.42197 -0.546746
320.377 -2.42521 -0.0260749
-112.423 -0.192 -1.369
364.94 1.46268 -2.30965
-112.725 0.647361 1.40106
415.093 1.2768 -0.201495
366.147 1.96696 -3.58362
-112.475 0.253929 -0.197358
364.917 1.56363 1.24654
395.031 2.3486 2.67344
354 1.56527 -0.154181
-111.265 -0.00391117 0.340743
-111.994 0.590144 -0.623554
352.965 -1.29104 -1.97479
372.289 -0.668563 3.31943
306.58 -2.15456 -1.70365
-112.351 1.31795 -0.00410862
-113.512 -1.60419 -0.348153
363.444 0.949768 -0.967843
-113.813 0.0373731 -0.125548
423.256 1.91384 -0.421635
295.155 -2.51294 -2.09457
-112.628 -1.04093 -0.0906772
-111.962 1.91357 0.267143
327.583 -1.72726 -1.91955
-113.078 -1.9167 1.41493
326.799 -2.06549 -2.59864
-112.355 -0.203574 -0.336719
-112.963 2.3008 -0.397537
326.219 -0.769964 2.13471
367.678 1.71361 0.770208
-109.426 -0.993263 -1.33772
288.901 -3.03722 -0.579692
281.538 -0.502351 1.05331
-111.66 -0.767639 -1.55027
-112.144 -2.13389 -0.200892
-112.401 -1.20082 -1.30518
320.421 -2.58362 -2.12054
-112.346 1.54426 0.127268
312.625 -0.662835 -0.159043
-111.587 -1.53416 -0.501229
362.76 1.51488 3.36775
327.922 -2.27749 2.25579
-111.806 0.21624 0.803798
365.479 2.35888 -2.69927
-113.71 -0.549531 0.17848
-111.325 0.344405 2.3714
-111.586 -0.536291 1.37548
-112.792 2.19632 -0.994945
348.528 0.0596621 -1.50132
355.635 -1.09709 -0.31012
-113.467 0.123637 -1.37381
311.068 2.06201 -4.08233
-111.832 0.60446 0.168805
-111.68 -1.34339 0.434283
-113.922 -1.29419 -0.354285
277.061 0.0554465 -1.14513
356.979 1.34758 0.50206
-111.415 -0.992092 -0.190232
372.842 0.768998 -1.86205
-111.623 -1.18576 -0.607791
-112.28 -1.98865 -1.85662
-112.188 -0.317356 -1.66671
-112.068 -1.42062 0.945075
307.168 -0.819628 0.589674
-111.552 -0.572209 -1.53592
323.107 -2.14066 -1.02083
-112.221 -0.342892 -0.195972
-113.17 0.0190078 -0.674605
-112.802 -0.246449 -0.168126
-113.108 -1.43494 -2.03723
-111.83 1.89747 -0.87891
359.955 0.839572 0.511091
291.455 -2.28934 -0.210397
371.207 3.16533 -0.277821
346.285 1.52615 -0.726723
296.535 -3.58331 2.1397
-112.507 1.29709 1.64902
408.13 0.735009 2.80273
-112.197 0.0841041 1.06578
-110.464 0.367109 -1.31936
-111.769 0.425317 0.224617
263.304 0.78883 -1.08354
318.975 -3.57822 -0.172898
355.772 -0.696282 -0.264199
393.043 0.358011 -1.46666
390.342 1.02008 -1.65294
-114.406 0.33304 1.56255
-111.898 1.96685 1.02123
-113.69 -0.161686 -0.930835
-111.452 -0.6363 -0.841825
356.354 -1.7256 1.30353
375.409 -0.196758 0.423224
306.208 -1.74747 -2.15254
-112.057 -0.316302 -0.716778
408.992 -0.404629 -0.644237
-113.456 -0.479236 -1.54843
429.461 2.80378 1.66607
407.075 0.718999 2.36134
-112.456 0.546765 0.45962
-112.361 -1.39579 -0.55346
-112.469 -1.91196 0.0658039
-113.554 0.294658 -1.77757
351.842 2.42069 -2.98805
-113.499 0.500743 2.2677
425.129 1.69576 -0.360902
356.386 1.87287 -2.93666
-112.457 1.15506 0.258167
-112.289 1.03115 0.448874
414.665 1.8938 2.8329
-112.504 0.48905 -0.372794
-112 -0.451103 0.385171
413.747 0.812514 -0.730902
377.037 -0.587041 -0.336417
-111.667 -0.394028 1.04315
308.795 -1.96953 -2.05181
436.396 2.32135 1.61388
310.146 -2.22813 -2.14536
-111.318 1.84405 -1.05281
341.169 -0.409874 -0.181959
-110.689 0.760502 0.806599
-112.063 -1.80027 -1.24253
-112.825 -1.25468 -0.216487
397.118 2.61923 -0.29621
357.163 -2.50203 -1.1657
302.461 -2.42405 3.12604
319.213 -0.965443 -3.0233
-111.582 -0.571188 -1.13793
415.989 2.76249 -1.33232
373.482 -0.231301 2.35232
-111.862 1.43422 0.404917
-111.016 -0.88655 -2.10039
290.341 -2.49721 0.332799
353.676 -0.411797 1.60555
318.337 -1.84638 -2.08117
-110.793 -1.82055 0.0962742
320.605 -0.58104 -0.603004
351.134 -1.49486 -1.90419
403.229 2.6116 0.322582
-113.267 -0.03427 0.201379
366.606 -1.29685 0.00334358
-110.93 0.448129 2.41065
337.699 -2.06097 1.81517
386.817 0.2235 1.90834
390.202 1.78144 -1.43379
-111.362 -0.474568 0.856575
-112.357 -0.188187 1.0839
-110.565 -0.402496 0.784938
423.748 2.08972 -0.169201
330.228 -1.31115 -1.44411
-110.671 -0.923414 -1.42802
325.864 -0.787306 0.596925
362.272 1.6316 -2.00591
408.788 1.09431 2.07517
-111.713 -1.44773 0.565347
-112.417 -1.06123 0.500268
324.339 -0.46561 -0.672876
-110.897 0.197154 0.323598
-111.165 -0.379776 1.04551
-113.015 0.496478 -1.09539
363.393 -2.70894 0.342712
341.042 -2.17412 -1.18002
-113.215 -0.0739907 -1.12486
339.543 -2.57915 1.17564
385.457 -0.567331 0.945559
271.416 -0.704446 -1.94043
-112.581 -0.714375 -0.379343
388.805 -0.971358 1.04018
342.514 -0.745618 -0.54552
-112.536 -0.176802 -0.210146
318.831 -2.23416 -1.59757
-111.338 1.17925 -1.03663
400.038 1.85064 0.74933
-111.986 -1.45793 0.484034
-111.583 1.54995 -0.313297
388.599 1.2096 -0.112337
-112.737 -2.10318 1.29191
311.845 2.23345 1.96002
-112.351 0.462962 -0.13216
403.447 0.133778 2.34232
-111.485 -0.0139974 -2.51203
420.413 1.22075 0.227557
-111.55 0.402667 -0.0838173
349.248 -2.58777 0.612031
-111.761 -0.497316 -1.89256
379.334 0.0198216 -1.73702
381.674 0.90243 -1.7831


==> latex_data/vae/fashionmnist/pca/pos_color-pos.txt <==
-113.727 0.433048 -1.61081
-110.658 -0.136635 1.23091
-111.387 0.73142 -1.16579
-113.496 -0.553056 0.885761
-110.501 -1.25945 0.0461984
-111.352 0.852151 -1.01673
-113.156 1.17835 -0.80336
-111.566 1.32063 -1.725
-112.648 -0.13885 2.67518
-110.626 -0.696122 -0.724035
-113.116 1.46617 -0.161128
-112.468 1.33101 1.22891
-111.359 -0.464195 0.25868
-111.966 -1.80199 1.53122
-113.625 -1.01557 0.713438
-113.238 -1.64194 -0.0341494
-111.741 0.620471 -1.15571
-112.199 -1.62478 1.79339
-113.667 -1.2764 -0.150186
-111.851 0.282503 -0.126164
-110.785 -0.305889 -0.846546
-113.227 0.685492 -0.572849
-113.047 0.182717 0.212259
-111.061 2.15642 -1.56529
-111.246 -1.9836 1.14034
-111.899 0.863422 0.572719
-112.176 1.44484 -0.304457
-111.401 0.0806819 -1.6143
-110.594 0.802348 -1.16806
-112.669 -2.28009 0.211068
-112.592 0.373242 -0.24813
-111.746 1.80386 0.791139
-111.363 0.0257725 0.841344
-111.487 -0.880825 1.48817
-112.502 1.0848 -0.149111
-111.798 -1.23824 1.34729
-114.023 0.781566 -1.17848
-113.155 2.15344 -1.29632
-112.711 0.226569 1.02734
-113.154 -1.1257 -0.672003
-112.092 -1.41475 -0.799869
-114.178 2.14752 1.6548
-112.474 -0.513996 -0.544411
-113.647 1.06677 0.395672
-111.386 1.18398 0.281399
-113.987 0.0746253 -0.684404
-113.159 -0.741631 -2.3382
-115.72 1.18168 -0.611723
-111.665 -1.99276 -0.647669
-112.442 -1.40104 -1.18511
-111.794 0.13603 2.40397
-112.904 0.190382 0.809611
-112.176 1.76788 1.15309
-110.962 -0.641658 0.771323
-109.565 1.30256 0.964868
-113.151 -0.188413 1.57096
-111.992 0.0438358 0.552433
-111.973 0.0468865 1.5551
-111.989 0.170448 -0.141767
-113.202 -1.50466 1.77484
-112.363 2.94517 -0.306097
-113.383 -0.815954 0.0736867
-113.455 0.681343 2.00526
-112.185 -0.514556 0.851002
-112.535 -1.65847 0.969035
-113.945 0.183592 0.946373
-112.024 0.433664 -0.731349
-111.92 1.11572 -0.109974
-111.476 -2.16412 1.62331
-112.554 0.932902 2.2203
-112.003 1.0716 -2.54564
-111.29 0.0157269 -2.43021
-112.313 0.421222 -1.41805
-112.456 0.445091 -1.97068
-112.742 -1.26404 -0.0280617
-111.692 -0.563619 -2.35935
-112.909 -0.0801723 0.800692
-112.416 0.632381 0.894865
-111.384 0.603981 -0.144556
-112.349 -1.68873 -0.806796
-110.529 -0.983613 1.85937
-111.318 2.20066 -0.0373944
-112.039 -0.563292 0.641905
-112.752 -0.0722498 -0.322032
-113.274 -0.2196 1.13534
-112.257 -0.27796 -1.62493
-113.393 0.668959 -0.896045
-113.062 0.255169 -2.26362
-112.63 2.40503 0.671483
-113.418 -1.0593 -0.0653697
-111.221 0.307842 -0.800601
-112.003 1.87702 0.177869
-112.881 -0.0864466 0.532926
-111.874 -2.32382 1.99071
-111.667 -1.0447 -0.60483
-110.961 0.838635 -1.84533
-110.877 0.543695 -0.223728
-110.78 2.31828 0.173382
-111.56 1.59793 1.11455
-111.842 0.697613 0.093729
-113.737 -1.43651 0.606078
-111.985 -1.85331 0.0102083
-112.1 -1.21152 1.93059
-113.794 -0.347397 0.722605
-109.639 1.71596 -1.27203
-113.214 -1.32969 -0.551207
-114.407 0.601909 -0.96651
-112.108 0.202201 -0.419778
-111.681 1.30261 -0.0142067
-111.643 0.045137 0.558942
-111.282 0.805837 -0.0891768
-113.553 -1.20241 1.55168
-113.118 -0.526563 -1.55939
-111.29 -1.58494 -1.71147
-113.874 -1.48746 -2.39133
-113.867 0.928473 -1.95458
-110.747 -3.71507 0.1993
-111.021 0.243471 0.488834
-112.301 -0.377933 -0.374603
-111.035 1.01946 1.9357
-111.435 -0.234553 -0.979261
-111.655 -0.0985719 1.25564
-114.207 -0.245384 -1.49664
-110.694 0.552478 0.714607
-111.972 0.127427 -2.09772
-111.702 0.18556 0.876575
-112.947 0.642901 -0.828002
-111.31 0.306736 3.6086
-112.929 0.811543 -0.435558
-112.83 -0.645995 -0.330145
-110.077 -0.712124 1.21662
-109.873 -1.09382 -0.957192
-112.374 1.48886 1.40381
-111.366 -0.4094 2.15875
-112.225 0.943325 -1.79691
-112.503 1.16848 -0.216243
-111.775 0.544117 -0.190402
-112.184 1.0701 0.582448
-111.412 -0.602782 0.0597188
-113.071 2.4254 0.167362
-112.387 -0.36479 -0.22965
-112.411 0.692373 -0.341932
-112.545 -1.5375 0.732449
-111.988 1.36123 0.897118
-112.944 -1.91023 1.09689
-112.238 -0.359446 1.31727
-109.915 -1.55019 0.798403
-113.088 1.77021 -0.561384
-113.56 2.37092 -0.372903
-111.472 0.0602056 -0.0168291
-111.926 -1.69876 -1.27034
-111.985 -1.29114 0.177375
-112.45 1.54527 -0.609169
-111.728 0.757036 -0.501254
-113.105 1.56466 0.929304
-112.878 1.81565 -3.52719
-112.104 -1.25129 1.60946
-112.42 -0.191752 1.63348
-112.2 -1.95484 2.08385
-111.021 -0.19882 -0.567793
-113.022 -1.06776 -0.150071
-112.046 1.55851 1.37243
-113.696 0.586349 1.66511
-113.131 0.791211 -0.479256
-112.817 -1.51093 -2.43966
-111.795 -0.411142 1.95737
-112.372 0.903941 0.19741
-112.514 0.548626 2.24241
-114.381 0.845792 -2.06066
-111.744 -2.44747 -0.223653
-112.031 -2.08493 -0.858503
-112.402 -0.727965 0.0618064
-113.698 0.992635 -0.484133
-111.22 -0.861478 -0.395099
-111.493 0.109137 0.806307
-110.653 -1.50616 1.32017
-111.244 -1.57623 0.171771
-113.795 1.30027 0.136847
-113.565 2.8245 -0.902423
-112.494 -1.91994 0.0819715
-113.194 -1.53383 -1.08718
-111.518 -0.112314 0.265602
-113.272 -1.35672 1.41848
-113.44 -1.03339 -1.23997
-113.496 0.731741 2.99755
-113.461 -0.817428 -0.0243818
-113.111 -0.0788473 2.99524
-112.541 -1.8624 0.928612
-113.712 1.83661 1.36133
-111.369 -1.00836 1.5735
-112.353 3.0362 0.124092
-112.014 0.495323 -1.03056
-112.058 -1.97799 -0.318015
-111.675 -1.75199 -0.150865
-111.774 2.38572 -2.15473
-111.143 1.38189 -1.98545
-111.029 -0.628342 -0.32471
-112.942 1.66911 -0.304793
-112.659 -0.529154 -0.848998
-112.786 -0.58298 -0.635151
-112.297 -0.534306 0.994429
-110.973 0.769311 1.49204
-113.276 -1.33877 0.19236
-112.133 -0.728522 1.47987
-113.713 0.549734 -2.36187
-114.062 0.902439 -0.843539
-111.214 -1.74848 -0.508883
-109.853 -0.0229379 1.31956
-112.841 1.07807 0.194906
-112.081 -0.0500508 0.1123
-112.368 -1.27284 1.23658
-111.987 1.34139 0.846757
-113.564 -0.859379 0.661245
-114.821 -0.400258 -0.62346
-111.681 -1.76395 1.70705
-111.173 -2.39176 2.10354
-111.39 -0.211599 0.970015
-111.988 -0.227585 0.225827
-111.999 1.0663 1.50851
-113.951 1.99672 0.283642
-111.571 1.29193 0.289548
-111.989 0.995134 -1.95182
-110.939 1.24211 0.550719
-111.313 -0.869273 -1.21816
-112.311 0.671902 -0.794626
-110.628 0.848926 -1.35247
-111.716 -1.55643 0.536906
-112.999 -1.45369 0.450792
-112.398 0.798152 0.188815
-111.951 0.584409 1.61075
-112.387 0.18261 0.579141
-111.124 -0.0674827 0.255326
-112.856 1.00065 0.761749
-113.104 0.557413 0.238371
-112.617 0.846478 -0.280973
-112.682 1.68795 -0.206703
-113.047 -0.556105 -0.422124
-111.678 1.63862 0.120614
-112.661 -1.66929 -1.2722
-111.966 0.485168 -0.84679
-112.217 -1.65255 0.382809
-112.177 0.968235 0.670865
-111.751 1.12057 0.266817
-111.998 -2.03575 1.81107
-112.142 1.63305 0.2533
-112.828 -1.94252 -1.92317
-112.088 2.47195 -1.84925
-111.543 -1.10882 -0.0947737
-112.395 0.802106 -0.772229
-111.015 0.929845 1.09997
-111.823 -0.590817 0.160907
-114.176 -0.15345 -0.068145
-112.791 1.24844 -1.18132
-112.805 0.661003 0.134955
-112.029 -0.531187 0.0178174
-112.67 1.98641 0.0503005
-114.283 1.72886 -0.321735
-112.572 0.833862 0.186561
-112.503 2.11263 -1.2372
-112.625 -2.20164 0.187157
-114.049 1.68602 0.0847502
-113.684 -1.04422 -1.04683
-111.045 0.831666 0.43301
-113.016 -0.629794 -0.48834
-110.602 0.414362 -0.165575
-112.253 2.09832 0.289096
-114.525 0.829203 1.12819
-110.251 0.119414 1.78903
-112.571 -0.997179 0.788453
-113.134 1.99708 0.891165
-111.479 0.668692 0.426384
-113.209 -1.70212 -1.1073
-112.635 -1.36297 -0.273034
-112.389 -0.565948 0.122792
-113.545 0.62875 1.04588
-110.897 2.16804 1.39111
-111.228 0.438772 0.36039
-111.642 -1.06314 0.564766
-112.324 -0.794119 -0.162812
-112.374 -0.66669 -0.704132
-111.478 1.81025 0.466632
-113.904 1.19203 -1.54222
-112.757 0.971041 2.64094
-111.891 0.61803 0.15161
-112.99 0.108675 0.705173
-111.581 -0.108196 -0.467244
-111.616 -1.11006 0.295055
-112.183 -0.97322 1.18601
-112.261 -0.584401 0.0177991
-112.366 0.0844747 -1.12619
-112.621 1.06946 -2.68936
-110.714 -0.998441 -1.07158
-112.277 0.703708 0.560133
-112.06 0.245331 2.05609
-111.955 0.772748 -0.134409
-111.541 -1.26559 -2.57659
-113.269 1.63357 0.0988253
-112.576 -1.58223 -1.12439
-110.594 -1.0952 1.09166
-112.212 1.21779 -0.266205
-112.153 0.881565 0.451211
-113.893 -2.47114 0.593493
-111.092 -1.09468 1.65272
-114.362 0.405703 -0.440527
-112.472 1.2705 -1.68026
-111.51 0.264046 -0.201895
-113.144 1.31809 0.287913
-111.917 1.2288 -0.00848446
-113.526 -0.571449 -0.704757
-112.252 -0.0887309 1.51071
-112.94 1.1355 -1.54957
-112.315 0.522113 -0.118335
-112.718 0.0481648 -1.09517
-112.082 -1.85302 -0.195715
-111.98 -0.524561 -1.36095
-111.876 1.69348 0.863142
-113.026 2.33109 -0.46812
-112.472 -1.04462 0.46383
-113.391 1.3561 -0.66817
-113.375 0.513666 0.440197
-112.511 0.818854 -0.403592
-110.748 -1.93231 1.168
-112.024 -0.710252 0.191568
-113.686 0.80721 1.38969
-112.611 2.07385 -1.97821
-111.376 0.146859 2.46557
-111.885 -1.8084 -0.511877
-113.429 0.0536222 -0.390021
-111.856 0.865568 -1.42764
-111.737 1.1786 -0.724882
-111.394 -1.52666 -0.378649
-113.595 0.786202 -2.44419
-112.195 2.97851 -0.547364
-111.673 0.81679 0.834164
-111.857 -1.10744 -0.0611504
-112.818 -0.554956 -0.0820303
-112.587 1.31833 -2.32243
-113.078 0.158151 0.11417
-110.341 -1.45986 -1.61669
-111.087 0.840441 1.03081
-111.781 0.493859 -0.782897
-112.884 1.14968 -0.145263
-112.3 -1.80999 0.760135
-112.095 0.519069 1.64096
-112.937 -0.0886464 0.398141
-112.925 1.82107 0.311457
-110.303 -2.10672 -0.0786192
-112.484 -1.29454 -1.13464
-111.33 0.351559 3.30813
-112.51 0.510811 -1.28705
-113.339 0.811355 -0.101749
-110.856 -1.41539 -0.192627
-112.261 1.22565 -1.59284
-110.761 -0.981309 1.69335
-111.217 -0.66395 1.19799
-113.394 1.611 -0.770816
-112.391 0.885968 0.307987
-111.945 1.86124 0.566242
-112.812 -0.179082 -1.41003
-110.749 0.0657267 0.391067
-113.639 1.82649 -1.02853
-114.007 0.581352 -0.479832
-111.816 -1.30037 -0.220108
-111.816 0.699314 -0.898273
-112.81 0.0818676 2.01196
-112.51 0.410797 -0.976817
-111.338 -0.725103 0.127971
-112.943 1.70871 -1.28217
-111.215 -0.483516 0.736742
-110.767 2.03808 0.2798
-112.248 -0.62986 0.0683704
-111.286 2.22229 -1.44976
-112.517 2.13946 -0.952853
-112.578 1.23947 0.0210914
-113.188 -1.16393 -1.39166
-105.701 -0.320084 0.927495
-112.638 -0.203046 1.18098
-113.007 -1.8571 0.117391
-111.847 -0.0100206 1.23486
-111.83 -0.162641 0.824584
-112.338 -0.906886 0.873894
-114.05 -0.398093 -2.1525
-111.609 1.39519 -1.00031
-112.58 2.09396 1.51176
-112.573 1.77754 -1.44924
-113.892 -0.604384 -1.6962
-111.657 -0.303273 1.54903
-112.375 0.694093 -1.31497
-112.551 2.27922 -1.56933
-112.904 -1.21967 0.32754
-112.213 0.846317 0.673897
-112.055 1.17722 0.7047
-110.647 -1.4424 0.809697
-111.644 0.206213 -1.97638
-110.255 -0.602847 0.774078
-111.927 0.404492 -0.750748
-111.247 -1.99798 -0.444002
-112.559 2.52665 1.65347
-113.646 -2.01075 1.08088
-112.146 -0.130704 -1.50922
-111.147 1.83776 -0.614885
-112.645 -1.81956 0.671374
-112.848 -1.0837 -0.166623
-111.736 -1.91093 1.58159
-114.276 0.819073 2.13159
-110.843 -1.87093 -0.809822
-111.046 -0.328436 0.875501
-112.409 0.60966 -0.41808
-112.118 -1.11815 0.805035
-112.666 -0.813485 -0.0564657
-111.222 2.4947 -1.6097
-112.047 0.50424 -0.480422
-113.355 0.864361 1.23199
-113.893 1.73095 1.55494
-110.714 0.886561 2.14112
-110.403 -1.02594 -0.249653
-112.572 -0.185175 0.653531
-111.808 1.76769 1.64662
-111.421 0.000483402 0.0342797
-111.382 -0.545795 2.79619
-112.068 0.681855 -0.415603
-112.966 -2.23299 -1.06852
-111.976 -2.02161 -1.19095
-112.297 -1.37489 -1.11167
-114.428 3.50453 -0.673243
-113.325 -1.62655 1.03922
-112.647 0.982654 -1.22683
-113.134 -2.64777 0.38846
-111.858 1.66028 1.01184
-114.683 0.117361 -0.157702
-113.501 1.19543 -1.20524
-112.799 -1.38162 -0.442958
-111.833 1.5687 1.65315
-112.873 -1.00421 1.38888
-112.62 0.219101 1.21847
-110.457 1.06689 -0.657101
-111.983 0.461644 -1.06962
-112.589 1.22436 -0.759242
-112.733 0.642769 -2.6587
-111.622 0.0650415 3.20564
-112.791 0.096728 0.52588
-112.135 -0.42184 -1.21518
-110.928 -1.01298 -0.406812
-112.721 0.735504 -0.162618
-112.918 2.28988 -0.356419
-112.594 1.58509 0.307519
-112.562 -0.777613 -1.35845
-112.289 1.89978 1.96531
-112.745 1.29857 -0.842683
-110.951 1.45011 -1.87747
-112.459 0.910238 -0.486227
-114.369 -0.970782 2.08904
-112.994 0.307964 0.0198552
-111.13 -0.854508 -0.424294
-113.318 -0.0935358 0.333188
-111.347 0.680174 -1.36834
-113.447 2.55743 -1.1405
-112.86 0.0725194 -1.38996
-111.52 -2.48465 2.62645
-111.931 -1.36218 -1.39047
-112.51 0.40862 -1.12399
-111.164 2.14332 1.97577
-112.835 -0.956321 -1.51169
-112.358 0.778608 2.82902
-113.062 1.60226 -2.52069
-111.493 1.08201 0.504481
-110.599 2.59373 -1.22331
-109.024 -0.0559806 -1.30929
-110.484 0.2971 -0.861104
-112.84 -0.292856 0.995009
-112.952 -0.108992 0.506457
-111.707 0.583778 1.12495
-111.322 0.826777 -1.60623
-112.494 1.71343 -0.0467259
-110.864 0.244372 0.717318
-111.984 -1.22509 0.418038
-111.886 -1.59628 -1.46281
-110.419 -2.47999 2.37771
-110.362 0.501438 -0.474267
-111.438 -1.14895 0.311975
-111.741 2.05009 -0.082226
-111.757 0.480441 -0.60981
-112.597 0.867539 0.655804
-113.421 -0.0267831 -0.720057
-112.784 -1.38886 0.121633
-113.115 -0.932792 -0.22102
-112.136 0.855165 2.01801
-112.82 1.75512 0.509273
-112.625 0.248726 -1.03806
-112.796 -0.267219 0.747562
-112.729 -1.01885 1.5005
-111.641 -0.36195 0.331159
-114.171 -1.2377 -0.844744
-112.678 2.42765 -1.83381
-112.855 0.582174 0.939496
-111.041 0.395433 0.79708
-113.142 -1.35523 -1.57955
-112.737 -2.05869 1.09566
-111.827 -0.964828 -2.93321
-112.849 0.553365 0.954794
-111.259 1.55067 2.4274
-110.466 -0.592254 1.12145
-112.11 -1.0378 0.624328
-110.821 1.28047 1.90748
-112.349 1.70775 -1.3015
-113.32 -0.674493 -0.228282
-113.555 2.27983 -1.01158
-111.915 -0.958911 0.394448
-112.542 1.41164 -0.920743
-114.329 -0.230949 -2.05837
-112.418 -1.44235 0.854461
-114.563 -1.54523 -0.74516
-111.49 -1.83539 -0.145078
-113.558 -0.80981 -0.118032
-113.351 -1.05871 -0.587718
-113.142 1.76103 1.12574
-112.629 -1.05341 -0.824313
-112.92 0.0591432 -0.750853
-113.021 0.0147359 1.84289
-113.651 -2.37103 1.19209
-112.026 1.384 0.0607488
-114.544 1.68469 -0.744747
-112.617 -0.583343 1.55801
-112.33 -1.06188 -1.07746
-110.662 0.215455 2.21723
-111.837 0.636313 -0.732722
-112.892 2.09611 -1.72
-113.26 1.4858 0.878608
-113.013 1.67877 0.722838
-112.409 -0.921224 -1.4143
-112.254 0.402333 1.96784
-110.588 -0.475818 -0.527624
-113.177 1.36855 -1.12407
-113.777 0.655998 -0.736253
-112.372 0.267788 1.34758
-112.858 -0.120138 -1.82446
-113.18 -0.972405 -0.666971
-112.508 0.287426 1.24161
-113.765 0.85016 1.13193
-112.334 -1.66464 0.71851
-112.967 -0.262977 -0.309733
-111.413 -1.02708 -0.865916
-111.865 -1.28913 0.959411
-112.412 -2.06026 1.67311
-111.162 0.59891 1.98313
-112.849 1.19709 -1.01218
-112.347 -0.242024 -0.110875
-111.864 0.993432 -1.44666
-111.502 0.843907 -0.315673
-112.444 1.37984 0.893268
-112.739 -1.00145 0.495032
-113.371 0.322376 -0.677678
-111.856 -1.39706 2.1792
-111.65 1.86877 -3.38871
-110.76 -1.79001 1.42536
-110.586 -1.50599 0.95811
-111.678 1.05867 0.785701
-112.36 -1.25676 -0.560049
-111.543 -2.0925 0.891791
-112.241 0.922325 0.635631
-111.9 -1.24276 -0.510848
-110.642 -1.00194 -0.526777
-110.551 -0.198935 0.283461
-114.041 -1.30434 -0.0748383
-111.558 -1.64265 -0.95171
-110.932 0.373126 0.797991
-113.452 0.941862 -2.04609
-111.984 0.834181 0.817133
-111.358 -0.729338 -0.521724
-111.806 0.903888 0.0285289
-112.162 -0.0629476 -2.21093
-111.25 0.542044 0.432151
-112.255 -0.431955 1.18611
-112.61 0.664241 0.609116
-112.665 0.0440429 1.10437
-111.23 1.50131 0.2198
-111.487 0.774881 2.05627
-112.202 -0.30204 1.50991
-112.753 0.889094 0.0064172
-112.646 1.38149 -2.159
-111.484 1.71931 1.99862
-112.665 0.579151 -1.16652
-113.606 -0.36839 -1.08958
-113.092 0.576018 -1.5083
-111.772 0.259718 0.570524
-112.216 2.57333 -0.444462
-112.834 -0.191851 1.99827
-112.807 1.02316 -1.29975
-111.195 1.21267 1.34107
-110.83 1.31664 0.704491
-111.297 -0.658218 0.286609
-111.817 -0.649852 0.815261
-111.537 -0.439576 2.53717
-111.23 -1.89436 0.985903
-111.633 -0.169263 0.179001
-111.848 1.79032 -0.338903
-111.55 0.94866 -0.739589
-111.939 1.32041 1.16557
-112.845 0.429767 2.85117
-113.273 -1.75396 -1.10355
-113.343 0.921571 -1.26376
-112.51 1.13334 -0.149968
-111.907 -0.554857 -0.149511
-112.083 -0.244082 0.133523
-113.452 1.66318 0.107623
-112.319 -0.657779 -0.48825
-112.794 -1.21349 0.491682
-112.475 1.39303 -0.140663
-111.052 0.600101 -0.697661
-111.963 -0.911353 1.81129
-113.696 -0.407134 -1.7927
-112.394 0.920449 1.48619
-111.704 -2.1186 1.37508
-112.175 0.581769 0.706766
-112.922 -1.47363 -0.671957
-112.88 -0.16638 1.06221
-112.998 1.79348 0.969303
-111.35 2.11981 -0.229611
-110.839 0.0895333 2.62406
-111.542 2.20809 -1.60275
-112.531 -1.87236 0.192008
-111.002 -1.12687 -0.182248
-112.741 1.21892 -2.89216
-112.15 -1.00325 -1.72136
-111.265 1.75407 1.19213
-112.906 1.39641 0.251986
-112.024 -1.06468 0.170783
-111.85 -0.961928 0.968567
-113.516 0.694938 -0.963223
-112.087 -0.245335 -0.500628
-111.867 -2.21391 -1.12733
-113.223 1.99357 -1.95628
-110.199 -1.20444 -1.31809
-112.106 -0.838865 0.253648
-112.213 -2.18114 0.156411
-112.518 -0.093343 1.22058
-111.468 1.39515 0.21809
-111.979 0.836336 -0.018628
-112.9 0.737298 0.340562
-112.35 -1.78432 1.21839
-113.91 -1.11203 -0.995758
-112.257 -0.807119 0.0641048
-114.402 -0.898126 -1.9821
-111.931 0.330362 0.79145
-112.493 -1.52494 -1.16079
-112.747 -0.977246 -0.0667878
-111.656 1.4095 -1.01789
-113.077 0.896212 -0.231145
-113.223 -0.179873 -1.60594
-113.399 0.480402 0.413505
-111.547 0.482285 0.957445
-112.227 2.42088 -0.712537
-110.846 1.36112 1.1062
-112.479 0.443779 1.71717
-110.989 -1.70907 -0.127192
-113.345 -0.934809 -0.364244
-112.925 -0.228762 -0.838594
-111.392 1.15351 1.52967
-111.957 0.796304 2.54875
-110.99 -2.87103 0.910396
-113.11 -0.904205 1.72602
-111.859 -0.869841 0.633984
-109.888 -0.0497146 0.0730861
-112.924 0.695745 0.166784
-111.376 0.560988 1.25884
-112.567 -0.572831 0.877777
-113.405 -0.428794 -0.441129
-111.732 0.35602 -0.750862
-112.423 -0.241083 -1.10691
-111.301 -2.47884 0.652474
-112.074 1.91491 0.612114
-112.387 0.901903 0.423509
-111.9 0.61973 1.27184
-111.576 -0.552913 -0.362406
-114.604 0.00422717 -0.892818
-110.793 -0.159573 0.997099
-111.865 0.360754 -0.985681
-112.133 1.43949 0.334566
-113.096 -0.417521 -2.43491
-110.764 2.06889 -0.956217
-111.53 2.541 0.377053
-112.67 1.58021 1.77996
-113.142 -0.0784689 1.84638
-112.621 0.558746 1.72639
-111.798 1.08687 -0.042962
-111.722 -0.37542 1.43865
-111.768 1.80443 0.703822
-111.345 -0.915159 0.784502
-113.191 1.79168 1.03324
-112.899 -0.713909 0.892351
-112.606 0.0917884 1.76643
-113.015 -1.56544 0.251605
-113.359 -2.31162 2.17737
-110.183 1.82538 -1.82648
-112.634 1.33806 2.49253
-111.446 1.15867 0.367187
-114.227 2.75111 -0.907694
-112.55 -1.72518 2.30177
-112.929 -1.15879 1.3547
-113.557 1.46216 -1.33586
-111.236 -0.39548 -1.49603
-112.593 -2.05193 1.78211
-113.843 0.348391 -1.48629
-113.156 -0.685688 -1.87195
-110.54 1.45957 2.23092
-112.646 -2.01743 0.755233
-112.581 0.30512 2.0207
-112.414 0.987648 1.04787
-112.065 -1.4365 0.923795
-112.65 2.06946 -0.434777
-112.794 0.522068 1.57593
-112.655 0.256865 2.3192
-111.49 0.674139 0.817879
-112.244 -0.623507 0.0523171
-111.574 -1.21565 1.48808
-112.134 1.18674 -0.764933
-111.701 -1.65571 1.04683
-111.731 0.0115663 -0.859793
-113.1 0.0063564 -0.678044
-112.656 0.353946 -0.524189
-113.362 -2.30632 -1.54235
-112.429 0.179874 1.73129
-112.134 -0.95572 1.19859
-113.535 0.339532 1.28799
-111.715 1.81027 1.33741
-111.671 -1.21145 -0.174647
-112.188 -1.61427 -0.0240199
-112.67 0.525198 0.675748
-111.978 1.45054 1.07055
-111.513 0.19574 -1.79948
-113.497 -0.95474 -0.299225
-113.513 -0.703601 -1.26454
-111.566 0.719081 1.97363
-112.598 -0.18563 -1.26583
-111.842 -0.721387 -0.302751
-110.376 0.749338 -1.65161
-111.458 -0.334172 -1.22271
-112.914 -1.41411 -0.0234756
-112.957 2.05635 -0.676486
-111.334 2.92528 1.22337
-113.546 0.455159 -0.0552287
-111.17 -1.85071 0.530299
-112.632 -0.0183241 0.0377944
-112.45 0.357122 0.937662
-113.567 -1.38875 -2.24851
-113.645 -0.970051 -0.524526
-112.991 0.496702 -0.560334
-112.959 0.864243 -0.532214
-112.091 0.492035 -1.48457
-111.282 0.520532 0.508305
-111.734 0.849347 -1.50606
-112.873 -1.4985 -0.892606
-109.58 1.45285 -1.28965
-113.523 0.486342 -0.11327
-112.237 1.55615 -2.09847
-114.107 -2.12735 0.54879
-112.264 -0.040188 1.63728
-111.822 1.97814 -1.52822
-112.942 -1.47249 -1.63645
-110.869 -1.24857 2.10833
-111.349 0.546818 1.02828
-112.56 -0.759295 -1.28638
-110.833 -1.98531 -1.22633
-111.561 -1.31833 -0.771703
-111.864 0.472 -0.265922
-111.939 2.28207 0.414385
-112.028 -0.784697 0.789733
-112.583 -1.78386 -0.701662
-110.862 0.142716 1.09943
-112.347 0.0994916 -0.139567
-111.523 -0.725038 2.12473
-110.126 1.06043 -0.416857
-111.453 -0.961487 -1.58748
-113.724 1.98252 0.487618
-112.305 -0.100537 -0.10214
-112.112 0.948949 -2.11249
-112.544 -0.0594917 2.18322
-111.705 1.08625 0.491487
-111.657 0.131109 1.91554
-111.61 -0.0452543 -0.349179
-110.87 2.69388 0.204618
-112.441 0.473607 1.56743
-112.714 2.1321 -0.139242
-111.193 -0.343952 -0.63015
-111.962 -1.1239 0.000394751
-111.666 -2.28514 -0.402437
-111.999 2.0787 1.44482
-113.407 1.66576 0.622555
-112.579 -0.397161 -1.18721
-110.787 -0.352891 -0.816236
-112.796 1.88788 -0.667151
-111.417 -1.3999 1.42776
-112.356 1.97736 -0.339647
-113.496 2.10574 0.645515
-110.954 0.716365 -0.471623
-114.054 -1.68676 -0.502292
-111.986 -0.372211 1.70805
-111.402 -3.64037 -0.151215
-111.679 0.761414 -1.69542
-112.003 0.460903 0.360126
-111.917 -1.59566 1.62627
-111.301 -1.99623 2.17329
-110.92 0.595974 1.80264
-110.471 -1.35931 0.503548
-112.879 2.232 0.398505
-111.225 -2.13449 1.20422
-112.337 0.946718 -0.538913
-109.943 -0.92672 -1.03781
-113.432 -0.609775 -0.071374
-112.5 0.422257 -0.703108
-112.106 -1.14458 -1.64898
-111.213 0.303976 -0.0905742
-113.632 1.20373 1.10054
-112.183 2.14829 -2.43224
-109.263 -1.1441 1.75904
-112.405 0.683698 0.310001
-111.441 2.26976 -1.13804
-113.103 -0.300393 1.2525
-111.233 -1.51721 0.0321477
-113.262 0.0023112 -0.214432
-111.439 0.52876 1.15904
-111.148 -0.00173236 -1.71366
-111.138 -0.953059 -0.500467
-113.328 0.0366971 0.703838
-111.716 -0.681889 1.06459
-112.093 -2.40139 1.41681
-112.768 -0.609904 2.08795
-111.862 0.354313 -0.454629
-111.655 1.95695 -0.776325
-112.387 -0.0345319 0.219629
-111.855 -2.01497 0.139471
-113.045 0.804956 -0.725547
-111.243 -0.405299 1.94502
-110.285 2.56889 -0.679671
-112.745 -2.00194 1.11498
-114.443 0.617113 -0.395166
-111.839 -1.45067 -0.033357
-113.26 2.12511 -0.144513
-110.998 -0.26968 2.85617
-111.799 -0.0643621 2.32067
-111.527 -1.18306 0.44906
-112.793 -1.29357 -1.97832
-112.222 -0.612559 0.994869
-111.583 -0.312904 -1.51487
-112.614 -0.420531 -0.668179
-113.497 -0.839888 0.00636661
-111.678 -0.925509 -0.552104
-112.727 1.54229 -0.563933
-113.509 0.630964 -2.7692
-112.282 0.270161 -1.57257
-113.095 2.21534 1.36721
-112.632 -1.24333 -0.377694
-112.313 -2.11995 -0.918888
-112.23 0.969139 -1.24731
-112.23 0.108965 2.14869
-112.889 1.83227 0.109464
-111.916 0.416028 -0.0890766
-112.6 -0.867282 -1.1232
-111.801 -0.460101 0.0688972
-113.286 -0.45984 0.10317
-111.856 0.648432 -0.930889
-109.982 -1.18493 1.11479
-113.256 -0.0460377 0.195808
-111.566 -1.85972 0.739356
-112.776 0.966095 -0.289466
-111.373 0.764322 -0.958708
-112.386 -0.812854 0.764307
-114.514 -0.263399 0.0313195
-111.105 -0.519606 -0.359413
-112.483 0.980066 -0.907291
-112.394 0.896816 -0.803405
-113.41 0.552593 1.63293
-112.205 1.03977 0.518723
-114.009 -0.0146319 0.877087
-112.442 -0.846083 -0.540964
-112.772 -0.222059 0.118473
-112.1 0.813035 -1.22988
-110.326 -1.54575 -1.61415
-112.454 1.5889 1.12777
-113.043 0.283249 0.79959
-112.847 1.18626 0.100184
-112.399 0.2624 -0.116657
-111.957 0.34315 0.115194
-112.504 1.038 -0.544686
-112.182 1.12813 -1.29476
-112.523 -0.821855 -0.0245088
-112.277 -1.04597 -0.665531
-111.951 -1.50197 1.65896
-111.972 -1.49563 0.585424
-111.997 -0.612637 0.167694
-111.903 1.07941 -0.581959
-111.761 -1.01809 0.579646
-112.137 1.27966 -0.217648
-113.742 -1.30417 0.15583
-113.327 -0.678807 -0.00541101
-112.048 1.76367 1.27861
-111.305 0.513226 2.15018
-112.86 1.48632 1.85077
-111.63 -1.83228 2.56199
-111.156 -0.460122 2.28167
-111.582 0.259311 -1.26759
-112.172 -1.99859 -0.209167
-110.865 -1.48388 -1.98793
-112.136 2.17458 -0.0352332
-110.766 -1.55353 1.846
-113.88 -0.988223 -0.362922
-113.837 -1.17895 -0.764624
-110.995 -1.3123 0.693409
-112.06 0.434641 -0.653673
-110.433 -1.78624 1.33902
-113.267 1.07896 -0.439182
-111.228 -1.1146 1.25727
-113.261 -1.38945 0.928411
-113.916 1.76869 -0.607084
-112.638 1.72889 0.52295
-113.018 2.10887 0.377715
-111.45 -1.10602 -1.54035
-112.177 -1.29993 1.02997
-113.387 1.52001 -0.172013
-111.435 0.562261 0.680547
-113.907 -0.13936 -0.0105491
-113.05 1.06075 -1.0275
-111.599 1.1394 2.04021
-110.829 -0.906351 1.76644
-112.403 1.12097 0.933951
-112.264 -0.534396 0.389861
-113.056 -1.28494 -0.174534
-113.331 3.04019 0.157294
-111.995 -0.167231 -0.431987
-112.77 -1.16692 -0.877695
-111.582 0.71407 -0.000413486
-113.446 0.715056 1.66522
-111.902 0.223971 -0.197264
-110.772 -1.32666 -1.98808
-112.668 -0.753091 1.9155
-112.381 1.19135 -0.130669
-111.682 -1.3049 1.95594
-110.706 1.02388 0.813872
-111.183 -0.176131 1.66371
-111.782 -2.20887 3.41501
-110.174 1.35601 2.01439
-112.614 -0.347908 0.391794
-111.023 0.886165 -0.740248
-111.397 -1.28408 0.263815
-112.613 1.7071 0.0568618
-112.382 -1.20918 0.457258
-112.462 -0.143183 1.3841
-112.658 -0.245346 0.771479
-111.494 -0.121717 2.68696
-111.745 1.62004 -0.767764
-111.892 0.754469 1.09611
-111.443 0.445374 -0.78522
-111.313 -2.098 0.512641
-112.739 -0.98472 0.394579
-112.672 1.33654 0.40248
-114.174 -0.176313 -0.74291
-113.6 -1.01156 1.35163
-112.228 -1.08508 -1.16774
-111.43 0.236484 2.44881
-111.672 0.447191 -0.198438
-112.571 0.976521 0.897704
-112.172 1.14124 -1.18732
-112.402 1.58753 -1.15426
-110.858 0.41907 2.64332
-111.414 0.600816 0.642945
-111.217 -0.587381 0.785901
-112.584 2.9266 0.448079
-112.454 -0.511392 -0.520208
-110.676 -1.69708 -1.17746
-111.523 -0.347229 0.301848
-110.81 -1.54856 -2.0491
-110.787 2.17842 -0.261781
-114.08 0.337423 -0.764893
-112.9 0.822493 0.104179
-112.838 -0.119293 0.2938
-111.387 1.65406 3.05405
-112.359 0.992676 0.304169
-112.508 2.87255 -0.85844
-111.897 -0.860491 1.88467
-112.88 2.2921 -0.517824
-110.997 -0.03675 1.78999
-112.971 -1.76428 0.953913
-112.192 2.42023 -0.298578
-114.004 0.158165 -1.49887
-112.181 0.976229 1.99737
-112.091 0.938307 -1.45604
-111.274 1.79403 1.06421
-112.471 -0.0868581 -0.973043
-112.283 0.556602 0.693676
-112.595 0.715034 -0.122476
-112.15 0.739183 1.14869
-112.666 0.597199 0.0541278
-112.107 0.295016 1.47454
-110.919 0.0793118 -0.590497
-111.291 2.02485 -0.534959
-111.793 -1.60854 0.215279
-111.84 1.64264 1.38697
-112.151 -0.979576 0.221795
-112.997 1.18858 -0.500058
-112.689 -1.77986 -0.000629994


==> latex_data/vae/fashionmnist/pca/pos_color-seed.txt <==
-111.394 -0.102804 2.93376
-112.998 2.08352 1.25479
-113.127 -0.232675 -0.33175
-111.141 0.552178 0.0568006
-111.962 -0.286542 0.747217
-113.759 0.120395 0.659895
-110.742 -0.319874 -0.400975
-111.954 0.266792 -0.757596
-112.204 0.191835 -0.235441
-111.694 -1.41363 -1.06837
-112.819 1.2913 -0.094896
-110.54 0.0578918 3.32801
-111.668 1.45701 0.874046
-112.795 -2.48559 -0.69197
-111.582 -2.08251 0.842729
-113.305 0.3025 -1.4283
-112.781 1.65418 -1.24811
-113.767 0.399456 2.58817
-110.764 0.80942 -0.0349983
-112.792 1.55599 -1.88624
-112.809 0.36676 -0.548307
-112.18 2.11031 1.53118
-112.877 1.37372 1.2082
-111.283 1.43335 -0.510279
-110.739 -0.620667 1.092
-113.754 0.320861 -0.893966
-110.688 0.218785 -1.74907
-111.071 0.0745872 1.3292
-113.51 -1.18803 -1.43086
-112.753 1.91745 0.694217
-114.387 -0.801039 -0.547984
-111.844 1.75845 -0.670747
-110.394 0.135501 -0.238388
-112.25 0.783637 0.790645
-111.737 -1.37445 -1.1596
-111.336 -0.880624 0.287578
-113.903 2.90354 0.372749
-112.084 -1.70282 -1.816
-112.686 -2.79403 1.76842
-112.487 -1.00351 -1.75556
-114.295 0.0453695 -1.10859
-112.304 2.28415 -0.395672
-111.118 0.237943 0.944572
-112.538 1.24576 0.386438
-115.06 -1.1624 -0.502709
-111.302 -1.67001 1.15482
-112.177 0.207913 1.49058
-113.185 -1.01281 -0.406541
-111.666 -2.33372 0.130644
-111.894 -0.941473 -0.697847
-113.092 -2.25116 -2.17981
-112.255 1.45217 0.240536
-113.863 0.0900238 -0.143835
-111.43 -1.12702 -0.868885
-112.901 0.188182 2.763
-112.647 -1.07782 0.904759
-110.235 0.548736 2.53257
-112.578 0.595156 -2.33339
-112.757 -0.219903 1.06118
-112.552 -0.455916 1.87552
-111.86 -0.39538 1.63043
-112.522 2.69003 -0.597945
-112.563 1.05788 -0.566378
-114.088 -0.400816 -0.395947
-111.923 0.6747 -0.133301
-112.173 1.93957 -2.37762
-111.338 0.944195 0.70844
-112.867 -1.47931 -0.452108
-114.583 -1.59655 -0.747252
-112.128 -0.240873 -1.01503
-112.975 1.72846 1.02817
-112.171 -0.321973 0.953578
-111.454 0.170576 -0.867753
-112.526 -1.74597 -0.796979
-111.08 -1.22722 -1.46558
-111.744 0.272473 -1.51168
-113.412 -1.90222 1.52418
-112.185 -0.793733 0.911528
-112.626 0.255038 -1.35021
-111.618 -1.02586 0.132176
-113.296 -0.252265 -0.104405
-112.425 -0.214304 -0.504516
-110.01 0.124165 0.642173
-111.764 -1.34679 -1.86034
-111.808 1.50589 -1.01151
-113.415 0.541106 -0.291181
-112.505 -1.63541 0.727843
-113.579 1.61729 -0.0796359
-113.48 0.704729 -1.23407
-111.975 -1.67198 1.47003
-113.042 1.90563 1.32595
-110.31 0.746846 1.01104
-112.046 -0.50715 1.58041
-113.313 0.135469 0.0443988
-112.188 1.39933 0.511495
-111.352 0.383227 0.0820923
-112.189 -1.99674 -0.430682
-113.039 -0.238754 -0.770337
-112.499 0.170887 -0.955807
-111.623 1.39036 -0.940793


==> latex_data/vae/fashionmnist/pca/pos_imagenet-imagenet.txt <==
260.879 0.511253 0.981079
305.799 0.451683 0.0951587
201.173 -0.526298 -0.535445
243.235 1.91895 -0.509628
259.375 0.307105 0.182412
229.096 -1.2762 -1.84481
252.827 0.601605 -0.108314
104.631 -0.711746 -1.40422
-234.657 -0.596781 -0.634787
-195.43 0.157512 -0.649212
209.453 -0.471245 -0.72381
290.195 -1.19048 2.01518
302.409 -1.31225 2.15518
269.648 0.549382 -0.304412
271.247 0.280087 -0.437847
298.288 0.288524 1.03103
255.391 0.0206943 -0.257224
269.348 -0.0297009 -0.356713
262.38 0.436635 -0.814213
316.917 -0.974995 0.0425543
289.299 -0.377298 -1.71361
229.508 1.22669 0.694276
266.189 1.64829 -0.178412
268.733 0.821536 0.510107
105.002 -1.07193 -1.05597
-243.471 0.566763 -1.4857
235.334 -0.067633 -0.0131018
210.346 -3.55942 0.204986
294.842 -0.262814 -2.50163
281.687 -0.376169 -0.531441
306.982 -0.0885028 -1.46959
268.114 -0.957773 -0.0791671
250.296 -0.195299 2.77942
253.333 2.34231 0.419525
268.895 -0.797033 0.834797
191.435 -2.6815 -0.214616
258.328 -0.300657 0.976091
246.187 3.36616 -1.16319
255.539 0.217119 1.08221
257.723 -2.11205 -0.191376
261.212 -0.299687 1.62509
292.479 -1.20408 0.275735
284.204 -1.37076 1.33336
46.2674 0.628977 1.87434
284.294 3.64642 -1.63055
282.683 1.1141 0.254648
227.942 -1.21084 1.73864
241.346 -2.02549 -0.81383
263.182 1.57952 -1.84053
273.917 0.611189 -0.740133
203.687 -1.35109 -0.143938
274.723 -0.837989 0.386223
260.967 1.32927 0.0735187
240.104 -0.741765 0.615887
-252.659 0.723914 0.36303
261.503 3.2976 -0.884658
261.888 0.409576 -0.903249
283.62 0.921153 -1.19178
-115.928 0.821308 -2.40601
262.937 1.22075 0.450624
266.13 1.29354 1.53787
229.248 0.607737 -1.52777
279.969 0.496167 1.03585
260.19 -0.0610156 -0.848073
265.036 -1.47433 1.33741
215.608 2.77731 -1.44905
257.324 0.913526 3.00628
257.343 0.555621 2.0188
242.603 0.54478 0.583118
265.105 0.578681 1.49139
228.87 0.554294 -1.34552
253.44 -0.263378 -0.0818896
255.79 1.46512 -0.94757
296.963 1.32684 -0.911206
290.133 0.407312 -0.305454
258.895 -0.904995 -2.49165
269.797 1.36626 0.296045
251.516 -0.737811 0.194878
38.7945 -1.34458 -3.25887
226.693 0.828457 2.25086
229.203 1.04231 -1.7126
259.44 0.569693 1.14327
262.523 -1.20312 1.19255
250.447 1.00205 0.237683
250.945 -0.757435 0.767243
254.755 -0.477613 -0.131044
264.432 0.595666 0.973314
270.158 -0.484353 -0.897377
266.572 0.403728 -0.332945
230.237 -0.0509027 -0.159447
258.113 -0.573044 -0.532088
256.684 -0.00232944 0.220185
304.651 -1.83636 -0.75556
184.203 -1.15353 0.658082
310.146 0.509742 -2.42733
263.668 -0.414661 0.775069
256.204 -0.0140158 -0.560371
282.751 0.466934 1.61196
261.18 0.14079 -3.05743
297.642 -0.332663 1.20929
268.313 -0.93122 -0.453473
226.39 -1.44394 -1.48125
255.924 3.02003 0.858708
288.453 -1.01908 -1.06691
268.143 0.346236 -1.5692
241.534 1.5319 -0.919753
-225.574 2.40378 1.23089
272.685 2.23439 -0.760979
263.474 3.3991 -0.0210222
272.04 1.19017 0.474118
236.616 -0.764102 1.13336
261.052 1.71249 1.79048
264.557 0.293369 0.587726
300.747 2.45282 0.243067
265.935 1.07068 0.242124
249.55 -1.19751 -1.30471
183.469 -1.85901 0.0769246
241.182 2.20427 0.149683
248.586 0.453972 0.515155
227.798 0.784625 0.315535
249.236 1.01526 2.07596
314.015 0.455521 -1.18773
257.611 0.464053 -0.227521
237.627 1.25869 2.19736
267.309 0.0841403 1.57884
279.387 -1.26883 -0.119863
256.385 3.12227 0.0170859
151.156 -3.4714 1.53987
275.67 0.0638163 -0.163775
77.1324 -1.29369 -2.08485
242.677 1.67527 2.03208
259.92 0.517646 -0.926712
202.64 -2.32539 -0.794694
152.951 -2.22325 -0.554399
243.312 -0.694234 0.750384
256.824 -0.0551015 0.370702
266.673 0.024359 1.24215
-11.7551 -2.86575 1.50887
247.651 1.09884 1.04247
237.225 1.07654 0.352504
253.077 0.179742 0.2212
279.82 1.41182 0.212058
250.951 0.896752 0.330187
314.428 -0.898751 -0.124351
243.183 -2.12279 -0.456974
264.065 -0.347913 -1.13686
256.995 -0.0449788 1.52391
180.118 -1.00628 0.0155816
284.898 2.10553 1.21981
230.127 0.197426 1.45303
97.1846 -0.823834 0.307053
-49.3629 -0.515556 0.614041
279.785 -1.64167 0.621266
189.765 -1.86674 -0.154387
238.706 -1.21017 0.310224
271.635 -1.02243 1.1421
291.74 0.0673007 -0.134088
252.775 1.31852 0.309279
267.757 1.31468 -0.505426
251.902 1.16834 0.469526
269.959 -0.355904 0.752274
259.046 2.47819 -0.805282
-234.208 0.619033 -2.38949
266.281 -0.241027 -1.69602
265.84 4.24396 0.301044
312.581 -3.58731 -1.00016
236.522 -1.95933 -0.256425
253.314 0.0220129 -0.560098
290.215 -0.520733 -0.99651
266.374 -0.472051 -0.462665
221.398 -0.171655 -2.07095
259.456 -0.0347346 -3.96945
222.474 -0.211237 -0.964911
231.807 -0.455795 -1.62353
251.826 0.524983 1.26615
252.977 -1.58251 1.45951
228.282 -0.521685 0.814205
286.134 -1.14746 1.69037
261.972 -0.257314 -1.78825
243.401 -0.0415175 2.31364
278.643 3.64845 0.971029
304.829 -0.416242 1.31738
58.1575 -0.85769 -0.934619
223.182 -0.0102036 -0.367324
267.34 0.573872 -2.38441
261.711 0.540918 -1.57324
236.044 -1.70126 0.0445849
229.799 -0.663742 0.658907
204.084 0.325703 -0.632871
247.207 1.56063 2.43622
285.034 -2.06692 0.423103
263.475 0.969556 -0.253061
237.471 -0.337115 -0.522076
298.91 -1.74858 0.874025
255.09 0.474401 -3.3385
231.711 -0.453469 0.18692
282.318 0.330603 -0.176833
226.274 1.15423 -0.0728281
249.514 -1.49098 0.421892
258.928 0.59929 1.47722
252.021 0.972045 0.712997
265.928 -0.0186173 -0.946577
309.332 -0.562823 -1.00056
238.271 0.866172 -0.505566
257.58 2.04032 0.681869
283.681 0.032253 -0.0855087
172.169 -1.59928 -2.19221
248.161 0.516842 1.3715
315.481 -1.47805 1.10342
268.139 0.266291 -0.289836
90.7018 -0.954568 0.829654
266.937 0.322228 2.35314
229.734 -1.0968 1.53065
272.606 -0.574562 0.815565
282.34 -2.25855 -1.11127
256.986 1.09525 -0.557841
229.98 -0.593304 1.54157
258.827 1.7179 1.75144
270.88 1.68222 0.80467
163.635 -1.1027 -3.33113
240.34 -0.834162 -0.797387
204.561 -1.30874 -0.00680893
229.209 -0.794101 -0.425571
249.299 -0.492334 0.375091
261.451 2.81541 -0.119756
273.021 -0.299993 -0.908337
217.824 -0.204955 -0.472186
249.588 -0.0343995 0.359647
285.576 0.826841 -0.458701
230.451 -1.48237 -0.241749
265.709 -0.516834 -0.785428
224.494 -0.71442 1.45729
260.37 -1.4352 1.66189
281.11 0.891482 2.06971
264.81 0.901242 -0.763759
298.845 0.348171 0.513232
164.64 -2.41055 0.466641
247.52 1.91464 -1.75511
269.437 -1.38803 0.343525
285.969 1.15013 0.92706
200.234 0.435335 1.3708
247.573 2.04656 -0.0433472
281.392 -0.0846575 2.74973
249.916 0.715299 0.0237205
272.053 1.37646 -1.26943
174.677 -0.762667 -0.00705743
274.494 3.71922 -1.66347
278.623 1.73209 -0.595497
284.375 -0.632741 0.0190457
274.183 -1.73213 -0.754492
250.269 3.8151 -1.66435
232.065 -0.15718 -0.0601668
239.583 -0.205534 -0.0257422
297.686 1.46942 3.12229
263.573 1.65466 3.29872
181.3 -0.496244 -1.25441
-235.223 -1.3433 -0.260404
275.898 0.659625 0.302906
280.035 0.234372 0.377432
210.115 -1.00744 0.307199
245.211 0.567888 -0.20829
277.853 -0.953682 0.0932978
239.028 -0.809875 1.53562
278.256 1.42674 -0.253045
255.503 1.64506 3.27978
297.321 0.339698 -1.43272
224.255 -1.69503 -1.59977
241.481 0.13893 1.54833
236.067 0.10575 1.75905
238.916 -0.334762 1.04578
275.625 -0.400418 0.273914
264.842 -2.00716 1.85822
293.046 0.905901 0.495027
283.682 0.769116 0.569372
282.01 1.24466 0.32062
263.717 -0.439513 1.01128
273.865 -0.374034 0.074978
253.645 0.289454 -0.778014
268.807 -0.0589101 0.416548
256.788 0.461264 0.873533
116.017 -1.51013 0.152896
250.828 -0.464352 -0.811469
240.799 -0.0675498 -0.213027
260.434 -1.0046 1.1723
292.861 -1.63197 0.269599
247.208 0.0240383 -0.527843
278.136 0.265276 -0.231561
311.3 -1.82642 -0.15824
246.673 0.642959 -0.630622
210.938 1.88277 -0.590922
228.849 -0.0833513 0.192526
193.984 0.596021 -0.00839185
260.279 2.04592 -1.46584
266.709 -1.0995 2.00735
324.49 0.564608 -0.550732
278.776 -0.838938 -1.71038
-100.458 0.153243 0.437689
242.023 1.29484 1.39768
172.478 -1.65869 -2.02373
-182.112 3.93333 -2.0254
248.412 5.70663 -0.0782514
285.821 -0.536132 -0.994402
-235.851 4.90245 -1.43469
280.2 -1.10255 0.823889
315.369 -1.12041 -1.02768
283.104 1.71858 1.41637
253.519 0.951885 1.63265
278.508 3.92414 0.582546
268.516 0.249758 -1.14334
216.329 -0.344668 1.47013
271.846 1.8189 -1.89567
-68.2023 -0.805375 -1.60605
258.944 -0.133516 -0.00120889
257.991 0.549448 0.417623
232.103 -1.91548 -0.970927
181.541 -2.29181 0.386549
219.821 -2.41051 0.359707
194.365 -0.718982 -1.5275
313.516 -1.4388 0.756015
258.863 0.395539 0.707742
259.045 0.747049 -0.823236
247.264 -1.93932 -1.03757
291.992 -0.411376 -0.583039
281.477 0.203488 -0.160903
257.312 -0.763281 -1.4968
309.023 -2.40435 -0.10803
226.857 1.2076 -0.829156
249.302 -0.175522 -0.339552
268.085 0.127067 2.22334
248.177 2.87177 -2.76993
281.375 0.915369 -0.516736
256.682 -1.32016 0.477589
230.593 0.78905 0.965976
290.209 -0.653156 -0.0626796
273.309 -0.834189 1.26241
308.706 -1.35678 -0.387242
281.959 -0.685079 0.363536
179.842 -3.14412 0.718284
246.343 2.30382 -1.9802
-235.947 -0.737014 0.271904
218.564 -0.941852 -0.661443
317.651 -0.677511 -0.336798
313.551 -3.0211 0.548942
266.481 -0.447676 -2.93876
263.388 0.108671 -1.41725
310.92 -1.36572 1.29433
248.044 2.56478 1.57613
313.013 -1.5876 0.255483
233.132 2.28465 -1.35157
-221.789 0.193057 0.144107
255.467 1.26677 1.9095
240.976 3.01208 1.83975
235.893 0.346844 1.88963
263.604 -0.0870964 0.899956
268.291 -1.79569 -0.0566718
268.019 2.19357 0.448874
318.477 -2.60968 0.115465
273.494 -0.478531 0.895961
136.583 -1.35119 -0.413957
273.701 1.02665 1.18541
287.799 -1.1113 -0.453791
273.531 -0.740979 0.934086
266.485 -1.4172 0.660021
89.7435 -0.285447 -1.75267
310.531 0.736221 0.486296
296.558 -0.366757 0.711214
253.54 2.45489 1.18976
253.93 -1.17031 -1.77
182.386 -2.58666 1.04888
269.977 1.83836 1.29053
222.476 -0.764184 -2.38005
246.623 1.61696 0.548335
250.14 -0.115459 0.881765
245.522 0.481526 1.59872
255.399 -2.22541 -1.25893
254.934 3.89624 -1.92485
274.562 -0.60884 -0.0556473
234.102 0.637768 -0.48654
275.426 1.05956 0.399413
234.351 0.574426 -0.854134
280.242 -0.35158 -0.838611
284.477 0.751666 1.39545
277.324 2.48732 0.648686
233.473 -0.647319 -0.447588
305.553 1.88721 0.366168
275.464 -2.06035 -0.226402
263.411 0.560083 2.12609
151.758 -2.80002 -0.0536857
261.943 2.45026 -1.23916
206.761 -1.77323 -0.767959
220.706 1.07378 2.0214
264.68 -0.913261 -0.932028
240.168 1.16842 -1.63915
232.612 -0.158201 -0.488239
-226.812 -0.141866 -2.30964
271.226 0.132958 -0.0847081
265.788 2.14016 0.27926
266.891 -1.16022 -0.847994
275.788 -1.17973 0.348667
240.305 -1.00649 -0.127903
244.609 -0.692929 1.17171
199.84 0.101757 3.16747
277.275 0.373457 1.27664
-151.433 0.707299 -0.718131
261.183 1.03875 0.948142
263.565 1.99996 1.18321
254.347 0.809685 -1.24432
171.629 -2.08942 0.388351
-132.406 0.343974 -0.794164
188.587 -3.30854 0.163398
233.838 2.86071 -0.507493
302.201 -1.8931 -1.09083
223.414 -0.240944 -1.36923
283.45 3.04294 -1.41253
246.153 -0.513744 0.201944
243.098 3.20076 -1.41466
261.055 1.02314 2.31867
218.898 -3.01225 -2.30399
320.062 -0.783918 -1.16219
243.016 -0.519357 1.53752
176.063 0.0350819 0.529468
294.212 -0.796039 0.788268
83.4354 2.45736 -1.91522
97.2743 -1.23946 -0.354102
228.035 0.679651 -0.547419
260.635 2.60185 0.145141
23.6321 -1.26492 -2.85051
293.026 1.39719 1.60645
237.782 0.905211 -0.415779
266.797 0.522113 -1.72833
175.882 -1.34936 -0.0973873
246.246 -0.00757164 1.38124
273.307 -0.262669 -1.50175
239.776 1.75702 0.721809
286.157 -1.14004 -0.910463
253.168 1.42667 0.62896
263.953 -0.306024 -1.61987
253.155 0.156152 -1.26602
201.73 -2.01765 0.896857
242.245 -0.0345981 -1.57981
288.001 0.658977 0.158264
274.406 0.514169 0.681706
256.127 -1.47883 1.76132
251.306 -0.845005 0.587804
-223.563 1.69177 -2.42579
259.505 0.350814 0.30057
252.792 2.59504 -1.53812
276.835 0.271948 -0.604423
207.626 1.07696 0.649417
277.698 -1.95364 -0.198744
234.104 -0.776532 0.719551
270.806 -0.265063 -0.262132
-73.6125 0.356252 0.443289
-161.951 1.67812 -1.66991
233.199 -1.79734 0.625984
231.164 -0.990932 -0.9942
168.115 0.848109 -0.19113
272.028 -0.216664 -1.47162
252.295 -0.617477 -0.14731
253.274 -1.76126 0.0787313
270.697 -0.0826849 0.599622
242.453 -2.08277 1.12729
269.625 -1.02465 -0.751634
253.606 0.750963 -0.181792
255.402 0.264749 -0.781798
228.402 0.0271482 -0.199992
241.634 2.27827 2.00166
277.616 -1.48863 -2.04406
271.718 -1.08339 1.21882
252.586 -1.75867 0.799062
276.003 -0.371416 -0.571816
224.413 -0.415571 -3.16005
253.427 -0.883579 0.298069
266.753 -1.51842 -1.04062
289.457 -0.861028 1.98231
269.729 1.4572 0.721089
243.772 -0.281106 -0.574436
231.199 0.315683 -0.195913
249.065 -1.88668 0.380008
288.257 -0.471784 0.00243436
272.843 -0.273299 0.332149
270.15 0.435706 -0.160717
273.898 0.19528 -0.312381
148.029 -0.210361 -0.846503
297.988 -0.122173 -0.0480593
245.051 -2.85139 -0.20239
283.098 -1.04195 -0.110305
315.498 -1.09847 -0.503386
260.816 4.15903 -0.88673
253.419 -0.0152577 0.724624
276.332 -0.809009 -0.203333
253.634 0.070325 -1.42986
265.232 -1.79977 2.21106
263.898 1.04044 1.83045
283.59 -0.221697 -1.37583
253.899 -0.00816242 -0.88238
227.544 0.779625 0.31366
268.631 -0.96857 -0.615594
264.79 -1.17522 -0.870668
248.254 -0.799096 -0.691079
263.163 1.74455 1.28129
286.785 0.986804 -1.86895
238.745 -0.26216 -0.617974
288.798 -0.62037 0.0530359
258.051 -0.808829 -1.52471
270.223 -1.14322 0.823421
311.189 1.61083 0.407743
190.632 -0.439505 -0.450065
225.242 -0.613458 -0.949122
266.859 2.93027 1.04149
245.6 -0.518414 1.62212
286.182 -0.285265 -0.38517
322.012 0.0333365 0.658593
20.0153 -1.93028 -0.405641
256.772 -1.81586 1.5466
248.107 0.185667 0.246722
236.244 -0.39786 1.05409
55.1707 -0.8736 0.98008
253.99 2.10306 0.409613
276.592 -1.43757 -0.711625
248.391 -0.81764 0.913545
241.686 3.43912 -0.574128
258.688 0.69264 -0.279027
256.219 1.2518 0.836017
272.395 0.683171 0.188419
246.252 1.75593 -0.290678
248.783 -0.991272 -1.25098
278.632 -0.244733 0.0687965
236.507 -0.168686 2.14
267.114 -0.254616 -0.248049
253.161 -0.90097 -0.139171
296.612 -2.20662 1.34208
257.638 1.08686 -0.0579374
272.173 -0.846296 2.42043
-106.777 1.59161 1.17395
259.623 -0.684755 -0.792172
-185.972 4.1027 -1.86351
266.037 2.2772 -0.219682
247.555 -1.28569 -1.4879
273.486 0.380899 -1.08795
253.08 -0.749773 -0.694895
288.706 -3.22034 0.233787
-233.074 0.582558 0.795893
255.627 0.52251 -0.115
288.32 0.729666 -0.614151
256.051 0.694954 1.57035
216.058 -0.742434 -0.462231
254.234 1.31723 1.84352
300.736 0.600007 0.820451
308.586 -0.365358 0.139382
273.696 -1.94324 0.28073
226.038 0.133245 0.134924
213.963 -0.401803 0.595578
264.043 1.80321 0.245936
269.53 0.0864788 1.03416
287.41 -0.0650655 0.333331
258.823 -1.06064 1.84158
296.632 -0.661375 0.554938
234.602 -1.5813 0.825796
288.824 -0.708869 -0.832198
305.4 0.141633 -0.223004
211.257 -0.179877 -0.101313
303.381 1.31951 2.57348
261.252 1.55436 -1.03383
297.532 0.865381 1.40061
251.197 0.429624 0.00399888
269.373 -0.538296 0.992222
286.885 1.75463 -0.511901
239.431 0.663459 0.0590771
257.442 0.310089 1.27967
241.195 1.29712 3.2353
241.776 -0.854982 -0.124542
258.728 -0.00211196 -1.76434
275.902 2.02034 -0.680874
250.322 -0.697244 -2.10527
248.165 -0.598673 0.439169
258.83 0.221049 -0.0134126
284.768 -4.65952 0.994919
182.45 0.484377 -1.09428
218.49 -1.03064 0.125861
253.619 1.04189 0.987757
253.769 0.731282 0.311944
210.519 -0.793198 -1.99959
253.314 -0.500857 1.31775
251.967 0.306447 -0.097951
252.084 -0.861205 -0.525932
266.746 -1.71231 -1.3363
243.969 -0.407396 0.0790656
302.596 -0.66206 -1.14003
242.969 -1.07729 2.00058
240.383 -0.94014 -0.275506
118.691 -1.07353 -0.806988
254.723 0.424306 -0.366867
245.704 1.57158 0.445734
287.976 0.445407 0.894297
205.299 -1.30933 -1.08525
238.61 0.759021 -0.118594
271.213 2.08147 1.13804
278.413 0.436898 0.943866
254.316 -0.77081 1.84066
277.161 -1.09633 1.09848
250.731 -0.09427 0.67663
-235.315 0.85427 -0.229945
217.064 -0.669344 -0.943477
245.609 -0.0709992 1.28174
284.907 1.07781 -0.792463
276.079 -0.34458 -0.0109952
272.034 0.278181 -0.596519
263.055 1.95775 -2.94633
254.498 -0.984665 0.990366
237.41 -1.05909 0.57969
259.228 1.72084 2.13485
279.353 -1.19024 -1.95225
-237.115 -1.26864 -0.836565
255.357 0.050205 -0.238102
284.002 -1.51667 0.756566
184.434 -2.41455 0.605875
279.244 0.181573 -0.795802
288.585 -0.181593 -0.179702
287.479 -2.06683 -2.31788
278.508 0.059816 1.64309
264.203 -2.20722 0.347228
271.475 -0.931289 -0.60499
260.879 -0.563313 -0.04448
258.313 1.95475 -1.88391
243.237 -0.326249 -0.334939
-229.739 1.48891 -0.260705
208.168 -0.885387 -0.87223
241.373 -0.102143 0.397103
287.994 0.900666 0.986755
259.15 1.03303 0.965386
264.318 0.835689 1.1659
210.237 -4.49402 -2.90939
281.782 0.703741 -1.44795
241.323 0.489174 -0.430994
257.951 -0.726333 1.01115
257.954 -2.06492 -2.22322
273.519 0.329323 -1.16083
262.949 0.284792 1.33117
276.39 0.279428 -0.24517
255.355 0.112526 -1.03883
272.637 -0.378853 0.908675
276.204 1.0105 1.14667
270.465 -0.483651 0.882008
250.757 0.868681 -2.80804
233.366 1.55536 -1.84759
269.333 0.27435 -2.13739
200.899 -0.31298 0.756703
248.782 0.125488 -1.12448
261.861 0.169318 -0.0775184
298.94 -0.153228 1.14202
-189.11 1.37065 0.261271
250.519 1.75548 -2.10605
281.915 -0.605329 1.76023
269.253 -0.577395 -0.887146
288.243 0.0908667 -0.368665
307.767 -0.660017 -2.40196
239.855 1.76747 0.529082
131.389 -0.55225 -0.354837
255.319 -1.00974 0.307835
274.375 -1.10175 -0.407303
261.445 -0.425461 -0.38928
243.176 -1.65462 -1.0455
291.612 0.00668025 1.26791
294.347 -1.17144 0.286618
259.389 0.758392 0.0866171
286.437 -0.0251719 -0.504832
242.964 -0.338817 -0.582561
276.997 -0.775979 -0.189627
282.031 1.09144 -0.40903
246.316 1.63967 -0.35255
227.412 -0.162386 0.353454
261.289 1.33734 0.00539931
268.81 -0.285695 1.58442
257.998 0.905836 0.633814
212.786 0.426014 3.14032
270.034 -0.912092 0.251929
250.518 0.602853 -1.10302
274.487 0.545221 1.97957
225.724 0.656322 1.65731
268.796 -1.98995 0.370714
287.232 -0.00145287 0.475773
262.186 -0.00192389 0.27498
275.231 0.580675 -0.0925194
266.654 -0.867301 0.61066
280.388 0.460794 2.67655
261.465 -0.535984 1.94145
263.43 -2.74175 -0.583903
260.52 0.0211406 -0.762078
262.086 0.127353 -0.289581
271.349 0.557989 2.63403
254.317 -0.608554 -1.51696
292.67 0.581331 0.451072
250.822 -1.44002 -0.309258
260.199 0.0105648 1.23779
285.442 -2.11231 -1.57365
-35.6794 -0.882836 1.28196
117.516 -1.72903 0.427303
238.188 0.520361 1.20153
276.661 -0.135915 1.99845
272.227 2.0282 0.557687
245.055 0.202445 0.95287
208.73 -1.1615 -1.19239
230.633 -0.722847 -0.915827
224.85 2.96179 -0.312237
185.372 -1.53051 -0.0631067
114.666 0.897225 0.581877
307.478 0.199844 -0.259891
263.424 -1.16868 -1.36964
165.389 -2.51499 -0.880973
202.764 -1.30729 0.778119
271.468 -1.98881 -0.442143
269.667 0.110656 1.62566
257.831 -0.369982 -0.655525
227.392 3.735 -0.990355
257.573 -3.10778 0.266989
244.238 3.17666 -1.69002
179.253 0.341562 -3.2221
107.092 -1.61413 -0.708503
284.447 1.45293 -1.04131
242.993 0.467442 0.859119
286.716 0.786135 -0.184968
268.588 -0.0848977 1.67205
207.678 -0.573695 -1.59689
274.147 0.463207 -0.593776
265.668 0.957823 0.369817
259.103 2.90715 0.315265
263.345 -0.0583349 -1.43669
195.131 1.12197 -0.12593
256.145 -1.85827 1.32565
257.052 1.43542 -0.857761
-235.037 1.0981 -1.04788
253.703 -0.938716 0.463589
235.754 1.41802 -0.566814
282.748 1.26293 -0.443776
262.664 -0.113289 0.974235
221.359 1.64433 0.60279
245.031 1.01002 -0.75604
255.463 -1.22128 -0.666689
246.477 -0.871308 -0.689046
319.506 0.72636 -0.95259
278.962 -2.6859 1.04719
250.308 0.863241 1.3962
228.27 -1.47424 -0.508356
250.002 -0.808291 -0.724093
181.435 -3.55477 -2.32223
309.106 -2.72502 -1.55948
263.123 0.150986 0.198432
254.648 0.827811 0.932739
289.967 -0.26217 -0.173203
244.744 -0.611507 -1.76337
249.14 -1.67496 1.82753
299.048 -0.447138 1.72345
-225.133 -0.990258 -1.3503
261.426 -0.853767 -1.07929
232.761 -1.58377 -0.944973
270.788 0.341899 0.517517
193.832 -1.2396 -1.09636
246.864 0.880991 -0.334076
261.54 -0.764266 0.119112
253.665 1.31723 2.58435
266.548 1.52344 -1.40795
257.92 2.23479 0.280184
200.281 -1.55176 0.00150879
252.809 -1.22728 0.179715
253.586 -0.675063 1.05293
244.139 -1.67358 1.1421
257.657 0.448299 -1.63692
270.905 -0.5877 -0.720895
234.281 2.56893 -1.12366
284.035 -0.212325 -0.950459
216.684 0.0964826 -2.04399
240.953 0.51241 0.795643
216.211 2.17304 1.5606
277.22 0.534876 -0.842577
257.256 -0.450314 -1.39919
315.77 -0.393812 0.256449
309.064 0.764642 -1.12296
241.817 -0.488493 2.07712
314.582 -0.131751 0.551803
270.776 -2.24367 0.00191339
229.216 0.477033 -0.931836
224.95 1.10755 -1.8437
214.305 -1.25265 -0.488291
281.279 -0.0907408 -0.890297
262.308 0.582357 -0.894509
252.031 1.22862 -2.97149
278.815 -1.38262 -2.08376
261.46 0.568847 1.17344
243.327 -1.43944 -0.887997
254.061 0.301041 -1.8134
276.807 0.0933674 -0.411239
262.549 0.749535 -0.319417
237.87 1.3758 -0.135957
269.902 0.717408 -0.334723
266.654 -1.94676 -1.8371
269.216 0.0403027 0.816818
-111.35 0.473375 -3.84959
298.184 -1.91256 0.212658
263.228 0.100161 4.30218
258.517 -0.340879 -0.294661
218.71 -2.08753 -1.47662
229.997 -0.712144 -1.15532
211.165 3.25898 -1.08139
256.779 2.45176 0.970664
259.654 2.78079 0.0282173
246.312 1.38401 1.16356
230.491 -1.13757 1.40788
258.704 -0.242781 -0.980249
234.621 -0.808268 -0.4797
-169.336 1.78433 1.05102
267.614 0.209446 -1.95789
252.739 0.159421 -0.855582
243.117 0.651747 -0.344631
241.99 -0.726282 1.29165
311.974 -0.498346 0.188421
272.418 0.200726 -0.66197
247.086 0.262051 0.510416
274.136 -0.499028 1.60463
248.746 -1.23879 2.03521
264.02 0.307175 3.22164
260.541 0.659035 0.965067
258.56 1.09668 -0.218783
239.916 1.57351 0.624622
15.3667 -0.292058 0.192824
234.914 0.732659 1.45606
239.31 -1.48524 0.0944899
256.647 -0.806432 0.392223
292.809 -1.1607 -0.888095
41.1169 -2.11714 -2.10559
284.499 0.253703 -0.324879
287.918 -0.679281 -0.948886
253.363 1.84458 0.646346
303.892 1.43925 0.348177
253.626 1.05847 -0.236595
291.325 0.483738 -0.170438
262.593 0.442109 0.638677
258.433 -1.37275 -1.61473
272.474 0.385838 1.42064
259.061 0.380481 2.1788
259.188 -1.72251 -0.400845
299.584 -0.442558 -1.19215
306.388 -1.40929 -0.595398
262.018 0.0126055 0.445636
241.704 0.11042 0.777198
239.776 -0.943009 -1.81151
279.579 0.478561 1.0441
238.28 0.0662136 -0.151454
282.976 1.20285 1.21309
249.568 -0.116499 0.287409
261.343 -0.171436 -2.06103
286.408 1.07513 0.743397
300.538 -1.01283 0.698477
286.736 -1.4851 -0.523216
278.845 0.965878 -2.45455
264.677 0.299595 -0.667123
280.981 1.48166 -0.597277
236.695 0.0913597 -0.675915
315.676 0.29416 -1.1762
269.762 1.67563 1.03692
288.97 -0.127769 0.682891
279.679 1.85301 -0.797746
280.949 -2.53743 0.831611
-228.487 -1.07496 -2.44689
290.415 0.196474 0.0796217
274.748 -0.210388 0.571374
222.902 0.407619 1.31457
277.106 -0.729881 -0.958042
261.657 -0.3495 -1.06637
265.16 0.399042 1.37667
280.986 -0.120098 -1.0589
245.834 -2.15363 -0.873008
261.476 1.12786 0.0173084
294.39 -2.39299 -1.97527
245.537 -0.0467858 -0.51466
230.936 -0.929969 -0.822304
263.645 2.4801 0.805555
285.184 0.196463 1.22705
258.074 0.82208 0.400817
260.253 -0.70206 0.985695
300.467 -2.13521 0.155709
276.939 0.800819 -1.1198
251.419 -1.403 0.364036
257.08 2.2578 -0.524681
280.725 0.0676162 -1.40232
225.238 1.1836 0.317098
286.065 -1.46266 -1.15394
255.875 -0.241834 0.6618
203.433 -0.631611 0.883738
279.099 1.84316 -1.20893
270.745 0.107999 1.20561
269.387 -0.506921 0.0381376
264.38 0.363233 0.703527
274.572 -1.75983 0.626596
249.048 -0.94152 -0.0445055
292.947 0.180656 0.505934
210.935 -1.07889 -0.142819
255.839 1.14113 -0.714206
312.719 0.722584 -0.987286
-195.937 1.52338 -0.212907
269.291 -0.499908 -0.534016
221.077 -3.5149 -0.89895
256.506 -0.671829 0.727892
308.152 -0.653186 0.351408
283.466 2.43469 1.5157
286.243 -0.40278 0.686382
260.781 -0.022692 0.866003
238.284 0.474707 0.718443
252.427 1.6925 -0.915201
232.589 -0.0312278 0.0108716
253.023 1.24982 -0.386476
300.877 -0.738392 -1.03519
267.695 1.84756 0.808277
213.424 -2.50243 -0.948202
252.81 -1.96316 -0.704745
297.082 0.429464 -0.273762
294.487 -0.860193 -1.10852
232.294 0.883929 0.138725
273.945 1.0542 0.125433
285.001 1.65242 -0.547172
268.882 2.06565 0.00379582
258.348 0.356974 0.866909
-82.8643 0.932382 0.15966
242.408 -0.335277 -1.61967
201.915 -2.49515 -0.469802
53.9881 -0.618089 -1.85863
271.904 0.374553 0.635645
222.393 0.0911083 1.59213
271.101 -0.820875 0.889085
244.61 2.37619 -0.0269441
266.046 -0.272438 0.957641
249.676 3.84196 -0.125631
244.536 0.96777 0.859809
242.573 1.55428 -3.09265
253.496 0.149327 -0.687921
246.311 2.26172 -0.20805
10.7522 1.54795 -0.681048
314.344 -2.47859 1.01613
243.116 0.193084 0.205348
-69.7586 1.43562 0.372705
247.594 -1.49064 0.530861
287.423 1.97033 -0.70522
239.949 0.258221 -0.847638
234.725 -1.90002 0.743458
273.955 -2.04399 0.568206
310.026 -0.0686935 1.84856
260.775 -0.896364 0.210803
212.848 -1.13152 0.848647
201.824 2.22631 -1.73745
296.361 -2.10193 1.2282
183.717 1.04305 -1.11006
-216.048 0.794154 -2.25443
209.772 -0.500111 -0.733283
265.686 0.137235 -0.728748
256.832 -0.107966 -1.74835
273.28 0.586161 -0.996854
274.801 0.461358 0.0277187
299.132 0.351275 1.13597
265.209 -1.82781 -1.00512
261.36 -1.20629 0.207099
220.442 -0.34339 -2.19145
258.385 3.29649 0.622065
254.814 2.28217 0.249548
296.199 0.0430989 -0.0353676
252.793 -1.76688 -0.475216
261.4 -0.700142 -1.49127
231.809 -1.79793 -1.60327
231.874 -1.82364 -1.95009
289.712 -1.3782 -1.18466
311.231 -1.53703 0.711194
216.174 -0.00737403 -0.0642083
275.496 -0.718986 2.32337
254.292 0.63872 0.563977
236.097 -1.14516 -1.27286
232.193 0.574053 -1.18865
253.374 0.0744053 -1.63927
233.881 0.915615 0.90842
246.415 -1.54599 0.275438
298.432 -0.893508 0.266318
245.538 1.44759 1.04421
268.379 -2.94828 0.88846
233.875 2.18674 1.6142
211.989 -0.488937 1.93763
262.007 2.30644 1.07446
239.685 1.79098 0.603335
215.364 1.7825 0.383775
264.181 -0.0305296 -0.284598
315.637 -1.1088 0.151452
299.803 -0.22241 1.47856
321.634 -0.538364 0.00841828
271.521 1.28601 -0.0950636
244.953 -0.0894724 -0.238434
237.717 -2.06762 -2.43251
212.642 0.133137 -0.106419
221.76 -1.90827 -0.978738
254.727 -0.278417 0.708733
247.04 0.649814 -0.585158
214.989 -1.0431 -0.178051
234.203 3.19713 -0.626065
258.038 2.38022 -0.635824


==> latex_data/vae/fashionmnist/pca/pos_imagenet-pos.txt <==
-237.68 0.102408 -1.0141
-234.613 0.406004 -0.110089
-235.337 0.514096 -0.966906
-237.45 0.92514 0.422424
-234.45 0.915068 -2.14575
-235.307 -0.6242 -1.9732
-237.107 0.641479 0.998875
-235.522 -0.452678 0.388448
-236.603 1.35985 -0.482797
-234.576 0.559066 -2.52232
-237.065 1.95223 1.23056
-236.426 -0.0978878 1.43208
-235.32 -1.94571 -1.19405
-235.919 0.598824 0.546463
-237.571 2.55298 -0.723478
-237.192 -0.79986 0.036302
-235.689 1.47573 -0.345064
-236.146 1.959 1.91398
-237.62 -0.183316 -0.716578
-235.805 0.699873 -2.17222
-234.736 0.152169 1.14645
-237.179 0.737186 -0.601138
-237.006 -1.39816 -1.542
-235.013 1.25886 0.0574396
-235.2 -0.329753 1.55289
-235.852 1.50186 -0.984068
-236.13 0.156538 0.597822
-235.356 -0.819008 1.08726
-234.553 -1.51943 -0.311772
-236.623 0.111745 -0.978204
-236.555 -2.26462 -1.46583
-235.704 -0.33169 -0.337074
-235.318 0.29194 -0.0859661
-235.443 0.134073 -0.176697
-236.456 0.707026 1.91383
-235.751 0.904299 0.364127
-237.977 0.202254 0.191983
-237.114 -0.843024 0.224511
-236.66 1.856 -0.932576
-237.102 0.765209 -0.478574
-236.05 -1.99879 -1.04717
-238.136 0.776629 0.0487176
-236.431 -1.37972 -0.714962
-237.605 -0.724369 0.0492529
-235.342 0.0177916 1.49864
-237.938 0.46244 0.707364
-237.111 -0.621583 -1.6275
-239.671 1.29513 -0.91321
-235.611 1.51407 -2.284
-236.391 0.626933 -0.365313
-235.752 0.202351 0.364903
-236.856 1.5416 -0.490715
-236.136 0.0398784 -1.33268
-234.924 -2.40062 -1.54526
-233.523 -0.62383 0.911478
-237.105 1.10495 -0.234826
-235.947 -0.0230402 -1.46774
-235.927 0.511532 1.70508
-235.947 -0.758414 -1.65697
-237.147 2.75977 -0.412351
-236.318 0.515202 -1.52147
-237.343 -1.67513 -1.90174
-237.414 -0.160049 0.890324
-236.138 0.497759 0.553057
-236.49 -0.228583 -0.685654
-237.903 -0.698524 -0.560443
-235.98 -0.521663 0.0788683
-235.875 0.291592 0.880129
-235.429 0.672633 -2.6907
-236.517 -0.897602 1.58788
-235.958 -0.811604 -0.272465
-235.248 -1.51684 -0.536708
-236.27 -1.61518 1.31888
-236.413 -1.09849 -1.07612
-236.694 0.328619 -0.921437
-235.641 0.484821 -2.6319
-236.873 -2.24712 2.21733
-236.37 1.33155 -2.82282
-235.341 -0.501341 -0.158986
-236.296 1.18532 -0.771016
-234.476 2.08815 1.01926
-235.274 0.497452 2.75249
-235.999 -2.09549 2.25098
-236.708 -0.558771 -0.576858
-237.232 -0.479304 -1.1617
-236.206 0.49945 -0.723019
-237.345 0.360689 -0.351015
-237.015 -0.781923 -0.912159
-236.587 0.490798 0.525495
-237.372 -0.580526 0.0577724
-235.176 -0.0236063 2.77364
-235.958 0.882118 0.35065
-236.835 0.510096 -1.60464
-235.829 -0.910245 2.61727
-235.62 -0.166282 -0.874257
-234.918 -0.89569 0.839708
-234.834 -1.08072 0.884787
-234.74 -0.922407 1.31627
-235.515 0.994895 1.45817
-235.796 0.581255 0.663374
-237.699 -2.4847 -0.367607
-235.94 -1.10141 -0.753246
-236.049 2.00209 0.961678
-237.75 0.15178 0.282732
-233.597 -0.802225 0.855654
-237.169 -1.28364 2.02722
-238.36 0.0615989 0.0949863
-236.059 1.54709 0.660971
-235.633 1.18538 0.142394
-235.598 0.332671 0.456829
-235.24 -0.960272 -0.378169
-237.51 -0.773663 2.12087
-237.067 0.619047 -0.0112807
-235.243 -1.0972 -0.615007
-237.829 -1.77754 -2.14428
-237.824 -1.46062 -0.356266
-234.695 0.459092 0.187425
-234.977 -0.519537 -0.96965
-236.255 0.111871 -3.07869
-234.993 0.962171 0.665852
-235.392 -1.4425 0.345631
-235.61 1.01795 1.24559
-238.161 -1.05057 -0.197392
-234.653 -1.38248 0.519819
-235.928 -1.7338 -0.959325
-235.658 0.0694246 -0.858071
-236.9 0.435638 0.165547
-235.267 1.16782 -0.162397
-236.888 -0.933589 1.09556
-236.782 0.0568422 1.50784
-234.034 -0.816543 -0.467035
-233.829 -1.4565 1.97353
-236.331 0.965761 -0.976578
-235.324 0.120968 0.0754362
-236.18 -0.280477 0.706641
-236.461 -0.740386 -0.397056
-235.734 -1.24889 0.995699
-236.142 -0.947999 0.925556
-235.369 -0.419891 -1.96117
-237.029 0.402527 1.05898
-236.336 1.35863 -0.431058
-236.362 0.882622 0.281495
-236.495 1.06757 -0.199435
-235.95 -1.62091 1.05793
-236.894 0.644059 -0.108008
-236.194 0.106916 1.02901
-233.856 3.53552 -1.62837
-237.043 1.10234 0.866733
-237.524 -1.87214 1.65401
-235.431 -1.44206 0.0301598
-235.879 -1.0789 -0.476116
-235.937 0.0492822 -0.731271
-236.409 -0.927126 2.3519
-235.682 0.261948 1.25241
-237.062 0.150435 0.60863
-236.835 -1.81638 -1.90875
-236.058 0.275653 0.619626
-236.375 0.594409 0.668753
-236.148 1.37074 -0.0823478
-234.971 1.4413 -2.50252
-236.975 0.475887 -2.07938
-236.006 -0.284939 1.12062
-237.655 0.15204 1.33423
-237.087 -0.4548 1.53041
-236.771 -1.60928 -0.715393
-235.751 0.204701 -0.00796281
-236.323 1.19703 -2.10164
-236.476 -1.39486 1.94516
-238.337 -1.05042 -1.86698
-235.694 -0.37276 -0.667738
-235.981 -0.120796 0.202104
-236.352 1.05856 -0.423033
-237.655 -0.762577 0.975288
-235.168 1.79546 -2.41109
-235.449 -0.158797 0.134313
-234.602 1.44186 -0.648484
-235.201 -1.1486 0.858504
-237.753 -0.593648 0.289309
-237.526 -1.54387 2.10507
-236.45 -1.1805 1.72753
-237.145 -0.138718 -1.28272
-235.473 0.334151 2.314
-237.225 0.942713 -0.809516
-237.392 -0.463614 0.330301
-237.454 1.5333 3.71055
-237.415 0.228861 0.990999
-237.068 1.24417 -1.11566
-236.497 -0.131351 -0.105991
-237.672 -0.11529 2.82694
-235.324 0.0273619 0.246188
-236.311 0.628587 0.984237
-235.972 -1.13144 0.427092
-236.005 0.792775 -1.12071
-235.625 0.640772 -2.87815
-235.726 0.552835 0.0881674
-235.093 0.000482995 0.554852
-234.982 0.269875 0.298455
-236.895 1.10903 -0.507269
-236.603 2.76198 -0.348035
-236.744 -1.78642 -0.0835269
-236.254 -0.580333 0.536151
-234.927 0.820657 0.103322
-237.234 -1.28042 0.18425
-236.088 0.498127 -1.10357
-237.664 -0.183172 -0.996973
-238.012 1.31155 0.629281
-235.167 -0.804444 -1.39672
-233.804 0.804048 1.50763
-236.799 -0.235707 0.773945
-236.033 1.00379 0.0577609
-236.322 -0.0120584 -0.00860501
-235.945 -0.00961614 -0.123971
-237.512 1.98697 -0.0426718
-238.771 0.306288 0.286374
-235.636 0.558618 -0.611671
-235.119 2.4348 -0.552587
-235.342 0.930702 0.275635
-235.951 -2.54453 -0.148878
-235.95 2.29727 -0.110796
-237.91 -0.443032 -1.36132
-235.526 0.399856 0.741401
-235.947 -1.84716 0.843513
-234.898 -0.614578 0.474835
-235.272 -2.39244 0.273383
-236.263 0.0939561 0.193744
-234.585 -1.26024 -0.90334
-235.67 -0.497077 0.181452
-236.949 0.722446 -0.841043
-236.351 0.660731 0.265818
-235.906 1.00222 0.531532
-236.344 0.113657 0.806325
-235.076 0.693295 -0.0841129
-236.811 0.198922 0.694249
-237.058 0.717531 -1.40068
-236.568 0.832772 -0.481389
-236.634 1.38672 -0.795139
-237.006 -1.17209 2.18595
-235.636 -0.186532 -0.0511693
-236.615 -1.25882 -1.35962
-235.919 0.44534 0.0617705
-236.172 -0.253446 0.193425
-236.123 3.21004 -1.04019
-235.704 1.12503 1.71011
-235.946 1.80112 -1.37231
-236.099 -0.117778 0.638612
-236.779 -0.235499 -0.552944
-236.042 -0.25542 -0.267168
-235.497 -0.398533 -2.27226
-236.35 -0.0588691 -0.127623
-234.976 -0.855641 -0.149639
-235.773 1.10869 1.37115
-238.129 0.111436 -0.893585
-236.749 -0.62028 1.17743
-236.757 1.0968 0.114214
-235.984 -0.0434572 -1.7035
-236.632 -1.42642 -0.089498
-238.242 -1.13367 0.294457
-236.533 -1.08841 0.764737
-236.461 -0.69499 1.23519
-236.573 1.36469 -1.35024
-238.005 0.172913 1.24755
-237.641 -1.43542 -2.10708
-235 0.617001 -0.807954
-236.963 1.49159 -0.216615
-234.56 -0.993418 0.629015
-236.215 -1.27309 0.0152767
-238.474 2.93733 0.0255886
-234.206 0.972758 -1.31546
-236.52 1.81327 -1.84801
-237.094 -0.239281 2.25384
-235.436 -0.22238 0.32523
-237.16 -0.462939 -0.290189
-236.587 0.193794 -0.878653
-236.342 0.479682 -0.110017
-237.506 -1.02629 0.859714
-234.859 -1.02011 0.767131
-235.182 0.345864 -0.193382
-235.597 -0.549715 -0.448496
-236.275 0.817225 -0.559546
-236.326 0.299811 -1.51795
-235.435 -0.250983 -0.686983
-237.859 -0.269469 1.15028
-236.718 0.184074 0.148549
-235.843 0.969206 0.763489
-236.945 0.135711 -0.92651
-235.535 -0.295805 1.68735
-235.57 0.128981 -0.898231
-236.132 1.89753 0.246023
-236.22 -1.92383 1.42934
-236.32 -0.710686 0.530808
-236.577 -1.74598 0.114376
-234.663 0.625255 -0.517613
-236.237 -0.796754 0.148869
-236.02 -0.0491646 -2.25459
-235.913 -0.52666 -0.0838586
-235.49 -0.646539 -0.352511
-237.222 0.958559 0.0883336
-236.531 -1.50325 0.793608
-234.545 1.21618 1.19751
-236.164 0.636133 2.61857
-236.108 0.0321241 1.68109
-237.847 -0.5632 -1.14518
-235.046 0.504534 -0.615875
-238.315 0.321881 2.08947
-236.42 1.86237 -0.740676
-235.467 -0.999387 -1.89682
-237.103 -0.724922 -1.11271
-235.877 -1.3115 1.69442
-237.482 -0.891268 -1.4442
-236.212 -0.877635 0.513597
-236.899 -1.69359 1.32107
-236.27 0.410381 1.3649
-236.671 0.107159 0.653918
-236.037 -0.815061 0.241298
-235.936 -1.49236 -0.22744
-235.836 -0.829025 0.59263
-236.988 -1.20994 1.59603
-236.425 0.651231 -0.325172
-237.346 -0.364973 0.302471
-237.328 1.29286 -0.641795
-236.467 -0.20247 0.981415
-234.702 0.590674 -0.380623
-235.973 1.00255 -0.261206
-237.644 0.300994 0.0724878
-236.569 -1.26611 0.240784
-235.336 0.203325 1.31044
-235.833 0.390517 1.58905
-237.38 0.941109 -1.66907
-235.814 -1.31912 -1.18739
-235.697 -1.32444 -1.21949
-235.348 -0.541855 -0.295142
-237.554 -1.74996 0.347975
-236.155 -1.32689 1.48449
-235.628 1.2253 0.877406
-235.807 1.12251 0.0293454
-236.77 1.08866 -0.381765
-236.544 -1.50848 0.939958
-237.036 -1.65656 1.40775
-234.299 -2.31521 -0.665936
-235.04 1.27747 0.089938
-235.733 0.221199 -1.58278
-236.836 0.88502 -0.0946218
-236.256 -0.934622 0.925758
-236.055 -0.561114 0.41113
-236.889 1.14702 -1.48298
-236.878 1.47171 -0.182141
-234.255 -0.297427 -0.98507
-236.43 0.584844 0.187431
-235.292 -0.0868849 0.19134
-236.464 -0.563649 -1.20611
-237.297 -0.557125 -0.835139
-234.808 -0.453989 1.18871
-236.222 -1.99081 -0.86289
-234.712 1.32085 1.10637
-235.173 -0.236639 1.25464
-237.354 -1.28133 -1.1109
-236.343 1.02493 0.362571
-235.906 -0.39796 1.46021
-236.761 0.618295 -1.41325
-234.703 0.128795 -0.308837
-237.593 0.292432 -0.390111
-237.963 -0.320068 -0.606512
-235.768 -0.022766 -0.759914
-235.777 -1.8735 0.373236
-236.769 -0.261863 -0.0784714
-236.461 0.595405 0.0928141
-235.286 1.62003 -1.05644
-236.907 -2.84941 0.365078
-235.165 1.31063 -0.0288653
-234.727 -0.715995 -0.633918
-236.207 -1.92827 -0.642217
-235.244 -0.982224 0.544766
-236.478 -2.18235 0.56046
-236.534 0.238218 0.245847
-237.135 0.858186 -0.339018
-229.649 1.88384 0.289365
-236.589 1.7415 -0.803326
-236.961 -0.835592 1.1973
-235.804 -0.397423 1.66993
-235.785 0.268364 0.0236138
-236.29 0.769357 3.26501
-237.996 1.56021 -1.43682
-235.566 -0.772193 -1.76153
-236.542 -0.255194 0.205413
-236.53 -0.955966 0.784487
-237.84 1.05043 -0.263315
-235.61 1.30313 0.595117
-236.33 -0.49558 -0.125915
-236.507 -0.3976 0.452742
-236.851 1.58683 -0.722705
-236.168 0.749568 -0.425966
-236.011 1.20188 -1.07584
-234.602 -0.417513 1.73239
-235.6 -1.43547 -0.243127
-234.205 1.30574 -1.87348
-235.881 -0.0592477 -0.566613
-235.196 0.242657 -1.0285
-236.523 -0.952496 0.0715553
-237.598 0.284118 0.432293
-236.102 -1.40917 -0.896215
-235.105 -0.674486 0.449365
-236.594 1.50705 0.243581
-236.795 2.09881 -0.985498
-235.692 -0.163695 0.524034
-238.223 2.74165 0.321767
-234.796 -0.41286 -1.32915
-235.002 0.0465046 -1.25983
-236.363 1.30945 -2.9651
-236.07 0.978919 1.83443
-236.617 0.490304 -0.372754
-235.179 0.212536 -1.27132
-236.001 0.350973 -0.941538
-237.314 -0.12836 -1.98581
-237.852 0.0283028 3.05216
-234.674 0.122836 2.17314
-234.357 -1.04955 0.0138577
-236.521 2.07377 -0.831058
-235.764 1.34704 -0.945502
-235.377 -0.838956 -1.44795
-235.329 3.36773 1.47608
-236.023 -0.0721749 -1.39872
-236.918 -0.868933 -1.234
-235.924 0.680525 -1.01375
-236.247 0.381168 0.587446
-238.391 -1.1557 -0.177672
-237.275 0.762094 -0.180504
-236.605 -0.744545 -0.485214
-237.084 0.529446 -0.395855
-235.817 0.240181 0.953407
-238.64 -1.05613 0.471131
-237.458 -0.928999 1.66075
-236.746 0.576292 0.552869
-235.79 0.51972 -0.0857595
-236.821 2.11024 0.294427
-236.574 0.448294 1.19566
-234.417 -1.13465 -0.978369
-235.938 -0.412886 0.744555
-236.541 1.16099 0.0937343
-236.689 -1.1643 -0.262938
-235.579 1.1219 3.42472
-236.748 -0.741115 0.712593
-236.085 -0.0512927 -0.817695
-234.884 -1.40321 1.92256
-236.679 -0.816148 0.39437
-236.875 -0.0875765 0.424459
-236.551 -0.188513 1.87055
-236.511 0.185445 0.422394
-236.246 0.883383 1.3879
-236.703 -0.884286 -0.23826
-234.903 0.487126 -0.852661
-236.42 -1.85179 1.4038
-238.315 3.06159 1.68845
-236.947 0.899211 0.490749
-235.088 -1.80128 -0.577701
-237.273 0.0321893 -0.190515
-235.306 -1.32101 1.04183
-237.405 -0.639859 0.0232607
-236.817 -1.67334 0.154853
-235.468 1.68066 1.49378
-235.886 -1.30755 -1.02534
-236.465 0.114882 -1.02071
-235.123 0.0454578 4.0828
-236.788 -1.13304 0.675956
-236.314 1.33731 0.277623
-237.019 -1.32863 -0.340902
-235.445 1.49065 0.489702
-234.564 -2.75297 0.00144458
-232.973 0.909087 -1.79677
-234.435 0.446066 0.497372
-236.798 -0.610377 0.10312
-236.901 0.75795 0.284045
-235.667 -0.785447 -0.495448
-235.275 -0.249468 1.30876
-236.449 0.762783 -0.879636
-234.819 0.0489929 0.10126
-235.935 0.498877 1.77752
-235.835 -0.0470135 -2.31342
-234.369 1.34866 -0.75716
-234.318 -0.227509 -0.0161209
-235.388 0.834459 0.228558
-235.7 -0.694651 -0.859774
-235.716 -1.19671 0.898013
-236.549 1.08671 0.832889
-237.381 -1.23691 0.725626
-236.736 -0.0171716 0.839711
-237.069 -0.556599 1.56977
-236.096 -0.175492 1.6798
-236.778 -0.189502 0.638045
-236.584 -1.54563 -0.124764
-236.744 2.50354 0.0954894
-236.672 3.73561 -0.537908
-235.6 -2.16568 2.08366
-238.121 -0.0292285 0.165136
-236.637 -0.717746 -1.03591
-236.811 -0.300247 1.6867
-235.003 -1.67731 -0.970736
-237.093 -0.605199 0.197516
-236.688 0.330128 -1.94668
-235.779 -1.50325 -0.696042
-236.804 1.15641 -0.818477
-235.218 0.53982 3.10245
-234.423 -0.22174 0.739729
-236.065 -0.595535 1.12422
-234.782 -0.0743313 0.511239
-236.304 -0.229029 0.323363
-237.276 -1.11567 -0.699228
-237.506 1.05917 0.383664
-235.869 0.0299942 -0.655338
-236.505 -1.94346 -0.982422
-238.28 -0.0948875 1.51553
-236.369 0.160807 0.127437
-238.518 -0.975393 -2.20532
-235.446 -0.939814 0.896612
-237.505 1.57457 0.185001
-237.3 1.0561 0.149222
-237.099 0.686813 1.74796
-236.582 -0.288184 -0.57069
-236.874 0.121822 -1.53834
-236.981 -0.159255 -1.64596
-237.606 -0.244084 -0.0090588
-235.979 0.741798 1.78244
-238.495 1.77906 -0.989432
-236.57 0.82528 -0.0292663
-236.287 -1.57955 -0.225598
-234.616 1.75418 0.481123
-235.788 0.602616 1.39073
-236.849 -0.776555 -0.642185
-237.218 0.20735 -0.981736
-236.976 -0.805452 0.656237
-236.355 1.6624 -1.33301
-236.213 -0.00790794 1.71564
-234.542 -0.687518 -0.255076
-237.135 -1.2386 0.623515
-237.734 -0.346352 0.386595
-236.326 1.35913 1.13429
-236.814 -1.28226 -0.703755
-237.133 -0.213187 0.126539
-236.468 -0.489761 1.37923
-237.723 -0.52274 -0.737864
-236.288 -0.746462 1.20629
-236.923 -0.00823649 -1.83487
-235.368 -1.19276 -0.4785
-235.821 -0.130557 -0.24775
-236.371 -1.49976 -0.588943
-235.117 0.837923 1.31257
-236.805 -0.77892 -2.13023
-236.304 -0.914417 0.00431513
-235.822 -1.13296 0.238585
-235.461 -1.38265 1.54776
-236.405 -0.980071 -0.31826
-236.693 -0.0747066 0.183403
-237.319 2.21213 -0.646885
-235.808 1.54196 1.04963
-235.608 -1.84009 -0.474877
-234.714 -0.115687 0.80676
-234.53 3.01476 0.0747177
-235.635 -0.331518 1.63036
-236.316 -1.12244 -0.202367
-235.491 1.45137 0.379062
-236.199 0.122675 -0.420105
-235.854 -0.399608 -0.965043
-234.593 -0.479274 1.1841
-234.509 -0.607854 -1.1132
-237.995 -0.047422 -0.150567
-235.507 0.686679 -1.06578
-234.887 0.584297 -1.9819
-237.406 -0.134034 -0.810887
-235.938 0.421616 1.6289
-235.313 -0.729019 0.23601
-235.768 -1.76271 1.25393
-236.117 -0.660206 -1.30559
-235.204 0.389813 0.693955
-236.204 2.16994 0.977883
-236.568 -0.0595531 0.209269
-236.623 0.208141 -0.825433
-235.191 -0.82139 2.41121
-235.449 -0.719234 -1.52091
-236.156 0.424301 0.219838
-236.706 0.957657 0.466731
-236.601 -1.03665 0.772728
-235.447 -0.3759 -0.907936
-236.618 0.440219 0.106945
-237.562 -0.657262 -1.24673
-237.05 -1.95073 0.667476
-235.726 1.02476 -1.04877
-236.177 -1.25503 -0.275195
-236.789 1.14612 0.595205
-236.765 -1.22302 0.0540779
-235.151 0.770955 1.30847
-234.789 -0.378623 -2.33608
-235.245 1.93696 0.0271208
-235.773 -0.174246 1.82401
-235.484 2.66614 0.632114
-235.176 1.96329 0.18716
-235.59 -0.80762 -0.50473
-235.806 -0.907194 1.91511
-235.505 -0.151326 0.786926
-235.897 -0.0393597 -1.57101
-236.807 -0.402631 1.70417
-237.223 -0.141049 -0.97264
-237.298 -0.493485 0.93766
-236.46 1.42499 1.92715
-235.863 -0.484315 -0.82628
-236.036 0.369362 0.511439
-237.41 -0.611432 1.61744
-236.279 -2.1578 -0.819216
-236.744 1.11669 -0.287821
-236.428 0.747602 2.04393
-235.008 -0.243552 1.59862
-235.918 0.927315 1.28198
-237.651 -0.851887 -1.55615
-236.345 2.00937 0.0996195
-235.648 2.73723 -0.230391
-236.132 -0.711628 1.4174
-236.876 -1.41624 -0.659707
-236.835 1.27608 0.961354
-236.961 -1.53288 1.35518
-235.306 0.273111 1.4118
-234.798 -0.37668 0.0900894
-235.497 -0.392382 0.642857
-236.481 -0.0134783 -0.991576
-234.961 -2.20285 1.076
-236.694 -0.897796 -0.764589
-236.097 1.3253 -1.86079
-235.218 1.14782 0.730354
-236.857 1.32692 0.5449
-235.98 -0.787042 -0.813516
-235.806 -0.273826 -0.889573
-237.47 -0.597986 -0.420457
-236.036 1.52956 0.290415
-235.818 -0.0935072 0.182001
-237.181 -1.03516 1.06794
-234.154 -1.56886 0.605051
-236.058 -0.0429309 -0.106717
-236.159 1.57844 -0.715066
-236.467 2.71516 0.0631199
-235.417 1.97918 0.349529
-235.932 1.50038 0.208576
-236.863 -1.65706 2.7991
-236.304 -0.270443 -1.21708
-237.863 -1.25632 0.258627
-236.209 0.455902 -0.00135205
-238.354 -0.566896 -0.132143
-235.888 -0.408533 0.384973
-236.45 -1.55 0.623757
-236.7 -0.725739 0.198038
-235.614 -1.19186 -0.0551914
-237.034 -0.857046 0.567076
-237.17 1.52686 -0.423965
-237.357 -0.523669 0.792643
-235.5 1.39781 0.900305
-236.186 -0.50227 1.0439
-234.792 3.90374 1.12977
-236.434 1.18864 -0.0864037
-234.943 -0.586787 -0.0374536
-237.299 -0.609464 -2.15324
-236.886 -2.60499 -0.06494
-235.347 0.903429 -0.732089
-235.918 -0.584131 1.1213
-234.935 1.82489 1.90155
-237.06 2.30074 -0.692373
-235.81 1.1475 -0.373243
-233.844 -0.330185 -0.682123
-236.883 -0.64454 -0.412183
-235.327 1.23985 0.46944
-236.522 0.12351 0.699709
-237.357 0.046521 -0.0263759
-235.692 -1.93375 0.626216
-236.374 -0.0602993 -0.0705057
-235.25 0.64594 -0.679201
-236.036 -0.945121 1.45244
-236.341 0.863855 -0.89369
-235.859 0.141125 0.397112
-235.534 -1.42182 -1.14455
-238.56 -0.718921 -0.125006
-234.753 -1.21805 0.668861
-235.827 -2.63963 0.87179
-236.091 -1.05251 0.53802
-237.045 0.592153 -0.452614
-234.718 0.282813 0.501123
-235.49 -0.506964 -1.84672
-236.627 0.553543 0.107184
-237.101 -0.270114 1.14648
-236.574 1.61906 0.603921
-235.753 -0.171332 -0.0308822
-235.675 0.750983 0.812947
-235.729 -0.811403 1.07929
-235.3 -0.0802996 0.45248
-237.144 1.5584 1.79321
-236.849 1.16222 -1.86716
-236.566 -0.273206 -2.4546
-236.969 -0.382558 -0.168142
-237.307 2.51532 -0.228354
-234.144 -2.25861 0.814312
-236.593 1.07127 0.776503
-235.398 1.0065 -0.122728
-238.186 -1.3744 -0.288632
-236.496 2.98152 2.54173
-236.878 1.50406 0.579987
-237.507 1.11829 0.419572
-235.184 0.509371 -0.603903
-236.547 0.274979 0.661582
-237.799 -0.400181 0.306141
-237.104 0.388835 -0.499058
-234.498 1.03157 0.0884057
-236.603 -1.15766 0.956913
-236.545 -1.31812 0.498736
-236.361 3.57111 0.715566
-236.015 1.08649 -0.0316805
-236.605 0.118336 1.44668
-236.744 1.97738 0.853992
-236.613 0.413155 -0.139174
-235.451 -0.530888 -0.0932913
-236.205 -2.51763 -0.55736
-235.528 0.120817 0.0969412
-236.087 0.225578 -0.455782
-235.657 -0.549057 -1.78856
-235.687 -0.511945 0.917285
-237.05 0.956838 0.206967
-236.62 -2.59951 -0.459628
-237.315 -1.35178 0.0112787
-236.387 0.515999 0.0296405
-236.094 -1.0079 1.20018
-237.484 2.57111 -1.90476
-235.67 1.31637 0.562978
-235.623 0.992286 -2.46349
-236.143 -1.14045 0.46
-236.628 -0.778073 0.113767
-235.932 1.44447 0.406874
-235.463 -0.077806 -0.0973376
-237.448 0.331706 -0.515438
-237.464 -0.577173 0.594472
-235.525 0.607354 1.0871
-236.546 0.881964 -0.747482
-235.793 0.62234 -1.12326
-234.33 -0.608208 2.06304
-235.416 -2.01433 -0.604992
-236.867 -0.0792963 0.270395
-236.912 1.09042 0.257329
-235.295 -0.134724 1.04585
-237.501 0.201536 0.245447
-235.125 -0.854056 0.092959
-236.582 1.61596 -0.73475
-236.408 0.617002 -0.43611
-237.518 -0.645175 -1.55104
-237.601 -1.30383 0.206528
-236.948 -1.0312 1.08229
-236.921 -1.69661 -0.836518
-236.047 -1.04074 -1.08012
-235.239 -0.0164333 -0.0280374
-235.689 -0.446615 -0.517537
-236.814 2.53978 -0.39169
-233.539 -1.61105 0.140857
-237.477 0.262084 -2.35482
-236.19 -0.212245 -0.0257368
-238.061 -0.187116 0.504958
-236.221 -0.191966 1.57086
-235.781 -1.1193 1.05235
-236.894 -0.707945 -1.37534
-234.823 0.238211 0.417986
-235.302 1.03775 -0.167451
-236.515 -0.887749 -1.85726
-234.786 -1.81038 0.0485724
-235.52 -2.32796 0.937733
-235.812 1.97092 -0.0275201
-235.897 0.0779385 0.178105
-235.981 -0.44645 1.13263
-236.534 -0.227736 -1.18255
-234.813 1.58391 -0.915141
-236.301 0.337441 0.584556
-235.477 0.765983 0.681497
-234.085 -1.46845 0.515021
-235.404 -0.105023 0.335924
-237.683 0.066577 -1.16115
-236.257 0.427485 -0.14313
-236.065 0.0696314 -1.63521
-236.501 0.333412 -0.139357
-235.665 -0.62366 -1.21816
-235.616 -0.11878 -1.12553
-235.564 -0.637352 -1.11289
-234.825 0.67604 1.12504
-236.407 -1.9807 0.87767
-236.675 -1.40575 0.496839
-235.15 -1.43912 -0.366634
-235.915 0.106895 -0.82371
-235.624 -2.03129 -0.898106
-235.953 1.01467 0.655351
-237.364 0.355719 -1.0339
-236.536 -1.41334 -0.226628
-234.742 -0.43485 1.8311
-236.754 -0.383595 -2.08391
-235.367 0.952813 -0.311704
-236.307 1.46004 0.0113551
-237.455 -0.147813 0.145376
-234.907 0.0161581 -0.826806
-238.009 -1.31373 0.405535
-235.944 -0.3036 0.786353
-235.354 -1.37125 0.061504
-235.633 0.179471 0.682875
-235.959 -0.234376 0.416201
-235.87 0.529709 0.338609
-235.26 -1.14181 1.05413
-234.875 0.648168 -0.785007
-234.422 0.290438 1.77853
-236.832 1.41773 1.47595
-235.177 0.0625886 0.676833
-236.294 -0.575143 -0.00249402
-233.897 -0.790589 -0.572228
-237.385 0.751283 -2.69865
-236.454 0.321476 0.739655
-236.062 -1.41678 -1.61825
-235.173 -1.55968 -1.2262
-237.584 1.54645 -0.962
-236.139 -0.91974 0.590822
-233.216 0.524996 1.33964
-236.364 -0.285085 -0.675848
-235.398 -0.365646 -0.0421667
-237.063 -1.10804 -0.508683
-235.188 -1.1892 0.136184
-237.212 1.09542 -0.5376
-235.396 0.239631 0.0159042
-235.102 -0.921933 1.22297
-235.086 0.723175 -1.34804
-237.288 -1.13898 -0.687132
-235.672 0.435135 0.0376602
-236.045 1.07274 -0.234385
-236.718 2.9392 0.432771
-235.816 -0.54964 0.0537576
-235.609 0.046123 0.878525
-236.338 1.72727 0.431732
-235.808 -1.02919 0.815142
-237.001 -0.351001 0.508892
-235.205 -1.10013 -0.321466
-234.243 -0.729166 0.445493
-236.691 2.00592 -1.46861
-238.402 -0.958963 -1.06799
-235.793 -0.361596 -0.195238
-237.216 0.454951 0.857346
-234.96 -0.775105 -0.424104
-235.761 -0.978525 -0.125578
-235.488 -2.14421 -0.209855
-236.743 -0.482599 -0.717909
-236.176 0.661214 0.6368
-235.538 -1.33056 -1.26906
-236.565 0.161089 0.373294
-237.449 0.610837 -0.76268
-235.635 -1.73809 0.437611
-236.687 -1.19538 -0.23965
-237.469 -2.58285 -0.635869
-236.238 -0.6342 -0.783903
-237.057 -0.637388 0.289519
-236.588 -1.60848 -2.17037
-236.265 -0.55124 -0.265797
-236.185 -0.380253 -0.677543
-236.188 0.187438 0.688204
-236.846 0.221798 -1.28507
-235.876 -1.67621 0.2917
-236.55 -0.455802 0.00840248
-235.753 0.373404 -0.440598
-237.235 1.66024 0.580863
-235.811 -0.122555 -0.78658
-233.933 0.747836 -1.2763
-237.211 -0.174312 -0.427217
-235.518 0.314138 -1.01104
-236.73 0.0650243 0.729998
-235.327 -0.160685 -0.00271276
-236.337 1.1304 0.762512
-238.462 1.32536 -0.0840709
-235.061 -1.14006 -0.34078
-236.436 1.25522 -0.509004
-236.353 -1.16167 2.3379
-237.366 0.952053 -0.639336
-236.16 0.123973 0.601865
-237.97 -0.73843 -1.30271
-236.399 -1.70156 1.47517
-236.731 -1.49461 -0.522025
-236.05 1.23719 -0.976611
-234.278 -0.657233 1.03824
-236.412 0.409914 0.0982695
-236.998 0.93619 -1.25249
-236.799 1.24187 0.817487
-236.355 -0.514568 0.69221
-235.911 0.778306 -0.692659
-236.461 -0.603203 -1.54116
-236.142 -1.63778 -0.524096
-236.476 0.198834 -0.778398
-236.229 -0.373984 -0.993067
-235.908 -0.604954 1.59345
-235.92 1.03561 -0.839058
-235.949 0.448683 0.455233
-235.865 -1.80976 0.758986
-235.713 0.395162 1.73664
-236.093 -0.516261 -0.372139
-237.7 -1.61119 -1.03917
-237.284 -1.19726 -0.186445
-235.996 3.1085 1.29189
-235.267 -0.84711 1.06716
-236.818 0.414502 0.43227
-235.577 2.33592 0.53547
-235.114 -0.126528 -0.820123
-235.537 -0.827415 0.918489
-236.127 -1.1237 -1.66659
-234.817 -1.32593 0.789634
-236.094 0.00850305 1.07949
-234.725 -1.38572 1.37075
-237.831 0.384575 -0.34949
-237.788 -0.124807 -1.85397
-234.951 -0.844508 -0.0619798
-236.011 0.359794 0.0120965
-234.382 1.88969 -1.9781
-237.224 -0.772717 0.747921
-235.176 2.40611 -1.01971
-237.212 0.740316 1.45022
-237.873 -0.385479 0.703635
-236.595 0.510364 0.959361
-236.975 -0.150156 1.42888
-235.398 0.500393 -2.00849
-236.126 1.15354 0.0460303
-237.342 0.669295 0.698042
-235.396 -1.24846 0.828331
-237.86 0.603588 -1.2357
-237.006 -0.65825 -0.393204
-235.559 0.178698 -0.878835
-234.783 0.332368 -0.205275
-236.359 0.447073 0.288197
-236.218 0.0665603 1.56352
-237.013 -1.32274 1.2804
-237.291 0.0111536 0.197944
-235.95 -0.487102 -1.15055
-236.724 -1.07698 -0.96971
-235.541 -1.77517 0.672675
-237.401 0.943031 0.14827
-235.855 0.438409 0.812587
-234.728 -2.14229 -1.64387
-236.62 1.41497 -2.05926
-236.338 0.0279247 -0.782679
-235.635 0.658592 1.9011
-234.662 0.136744 3.83166
-235.141 0.128737 1.59051
-235.728 3.57677 0.0279373
-234.133 0.276072 -0.542951
-236.561 2.50288 -2.20222
-234.98 -1.20912 2.50655
-235.352 -0.83626 0.569133
-236.571 -0.394942 0.315507
-236.334 0.622611 1.11241
-236.412 3.07381 0.939456
-236.614 -0.161101 -1.29806
-235.451 0.672534 1.07403
-235.703 -1.02052 0.665906
-235.85 -0.11952 -0.122431
-235.398 -0.648479 -1.63602
-235.263 0.383546 -0.000672422
-236.693 0.215553 -1.05388
-236.632 -0.76186 0.687549
-238.127 0.199245 0.0901895
-237.55 1.88713 0.246975
-236.18 -0.529313 1.06661
-235.389 -0.227673 1.72018
-235.628 -0.491225 0.227742
-236.53 -0.57181 0.0127289
-236.126 -0.52931 -0.0343542
-236.362 -2.01637 0.388523
-234.816 0.311712 0.421602
-235.373 -0.732751 -0.00378219
-235.174 -0.675044 -1.70194
-236.535 2.25613 0.0862495
-236.404 0.26251 0.000493734
-234.63 -1.02688 -1.34266
-235.479 -0.368451 0.0543395
-234.769 -3.32931 0.52236
-234.739 1.79249 -0.37609
-238.037 -0.834253 -1.34257
-236.855 0.401938 -0.371399
-236.794 0.0316003 -0.479884
-235.342 2.0709 1.13609
-236.317 -0.435263 1.09989
-236.468 -0.85832 0.859592
-235.858 -1.89937 0.45139
-236.837 -0.285613 0.359957
-234.954 -0.40992 0.817133
-236.927 -0.865703 -0.973958
-236.155 -1.81178 -0.168
-237.959 -0.733647 -2.01907
-236.135 1.75589 0.0347365
-236.047 -0.607202 0.607994
-235.231 0.176155 -0.38412
-236.421 0.560235 -1.12042
-236.232 2.02574 -0.896103
-236.55 0.0164899 2.25111
-236.102 1.66868 0.292899
-236.623 -0.262583 -2.24995
-236.062 0.564691 0.0572086
-234.873 -0.774683 -0.404367
-235.246 0.715635 -0.0257802
-235.749 -0.377605 0.880598
-235.804 -1.45889 0.574414
-236.105 -0.405409 1.83626
-236.945 2.52319 -0.512889
-236.64 0.286318 -0.442761


==> latex_data/vae/fashionmnist/pca/pos_jbda-aug.txt <==
110.904 0.984044 -1.96361
272.48 1.98899 -0.696784
376.744 -0.102514 -0.842903
270.575 0.92578 -0.672183
313.178 -1.40941 -0.150271
382 -0.683683 -0.000720992
20.8976 -1.01666 2.27085
262.35 0.0683644 -0.922674
-58.7729 0.208911 1.52127
295.812 -2.74395 -0.713063
345.936 2.76733 0.520159
189.618 2.03545 -2.74738
285.045 1.75917 -0.781742
224.629 -2.40264 -0.971219
214.292 -3.00967 0.264396
-50.4758 0.516508 2.94001
344.946 0.0732643 1.91198
-17.982 0.887457 -0.309551
405.428 1.07215 0.575353
258.046 0.451304 1.91956
410.095 0.409575 0.990772
169.535 2.60166 -0.400577
306.744 2.4132 -0.901788
211.872 1.74565 0.286407
13.8375 -0.150065 -0.805402
-1.33076 -0.0366128 1.90431
262.209 -0.754609 2.11447
-20.2225 1.51347 -1.64971
241.803 -1.17738 0.769959
268.855 2.68781 -0.394984
281.718 -2.07841 0.451513
341.874 2.56438 0.11385
268.369 0.362709 -0.488305
-98.3569 1.70003 0.515414
147.707 -2.01644 1.65868
-55.3872 -1.2063 0.157778
264.598 2.87904 1.91858
311.807 -2.01604 0.287651
-54.465 -1.51709 -2.67719
259.322 -1.58503 1.22012
404.077 -2.43708 1.49142
382.203 1.38681 0.320218
217.569 0.390724 -1.17275
224.006 1.74904 -1.2399
-100.84 -0.941429 1.44235
-68.9799 -2.38239 -1.29017
-30.1905 -0.116522 -0.691008
227.969 -1.30305 0.717247
351.748 -2.44333 -1.11746
107.538 -1.75111 0.274392
314.042 -2.88903 1.02547
373.299 3.15208 1.06642
-78.3288 0.472477 -0.698323
223.533 -1.80936 1.30552
168.112 1.17156 -2.8231
363.551 -1.67758 -1.76412
79.2309 1.94977 -1.89808
-61.0969 0.7968 3.1905
170.547 0.983825 -2.03332
90.3566 1.89181 -2.14358
106.373 0.635612 -2.32575
-97.396 2.27939 1.35656
155.432 -0.180057 1.05837
312.322 -1.35528 1.06525
228.794 0.0117367 -1.15107
177.953 0.793639 3.20352
389.998 0.416712 -0.79677
312.417 -1.67534 -1.16797
317.918 -1.22259 -0.587535
135.246 -1.40041 1.86816
336.555 1.68304 -0.911551
105.763 -0.0152757 -1.50452
297.119 -0.546345 0.606388
-108.088 -2.43907 0.850025
255.666 -2.56367 -0.429468
-18.2043 -0.963987 2.43874
-51.691 -2.10478 -2.49104
112.697 -0.449515 -0.367793
123.98 -1.38802 1.30129
173.661 -1.91921 1.40533
375.223 0.0503301 -1.37083
209.645 -0.00955784 0.803099
323.934 -0.314064 -1.22335
338.505 -2.48168 0.2867
32.445 1.70299 1.6939
188.119 2.24025 -0.0811771
-66.0979 -1.65982 -1.48039
379.505 2.71665 0.744673
311.331 0.484756 0.876004
-99.1123 -2.2687 -1.72618
311.009 3.75624 -0.745526
-22.0078 1.06989 -0.482944
-106.049 0.44541 -0.908067
386.572 -0.812876 0.640033
320.661 1.90931 -0.398031
-35.5154 0.214928 1.52487
124.959 -2.35387 -1.69201
367.06 -1.16189 1.26831
66.455 0.316646 2.33744
311.442 2.06461 2.13336
285.373 1.47427 -3.56736
-104.962 1.40307 0.655074
-13.3698 0.83393 -1.24537
-118.383 -0.216689 0.969759
-80.2225 -0.0477833 -0.486568
55.4838 0.262754 -0.280572
-132.343 -1.12663 0.605083
198.668 0.10027 0.663104
112.176 0.157969 0.589312
149.313 -2.29936 1.00917
231.235 2.22219 0.382815
336.369 1.95334 -2.92393
294.789 1.62517 -0.482883
166.773 -2.02321 -0.299556
197.447 -2.25502 0.0259356
135.484 -0.377014 2.81878
17.568 1.43189 2.23679
76.2966 0.254496 -1.67588
232.838 1.9669 -0.110928
111.97 1.31521 2.10452
385.36 0.751345 0.860233
138.485 3.09609 -0.526817
74.0116 1.98858 -1.39789
28.569 0.757732 0.869265
309.277 0.0824735 -1.63408
-26.2049 -0.127747 2.18087
22.4599 -0.797465 1.32657
-114.179 1.31242 -1.89338
-45.6516 -1.422 0.0554942
322.018 2.72109 -0.129694
163.073 -2.72393 -0.0886618
415.42 1.97186 2.53302
220.487 0.984306 -0.883571
251.908 1.5805 -0.190186
342.93 -3.33115 0.776755
-4.39761 -0.489461 -0.783316
100.59 1.80296 1.3007
110.729 -1.76692 0.612687
-121.761 -0.908576 -1.85205
206.764 -1.88276 1.15329
291.388 -0.707036 0.217322
165.161 2.31572 2.05807
189.649 0.471058 -0.946476
-106.751 1.49697 -0.0675102
61.2335 -2.38358 1.24256
-8.86826 -2.38026 -0.966584
-107.842 0.218329 -0.0232386
-91.1707 -1.07061 0.994082
128.694 -2.19497 -1.36591
184.569 -1.3636 -0.35182
155.296 -2.70547 1.31964
13.5775 2.17592 0.508102
-81.676 -0.683059 -0.0222981
34.8534 -1.67686 1.24543
250.451 1.0848 -2.70192
99.1004 -1.19031 -1.97226
-116.037 1.01374 -1.16498
314.112 0.3326 2.64025
-114.953 0.807586 -1.53195
331.442 0.39198 -2.09293
333.349 1.16777 -1.69298
386.942 2.64326 0.625577
47.7496 -0.565878 0.316696
-49.4542 -1.40342 0.567074
137.947 -0.250445 -0.490946
34.1813 1.45369 3.23731
-21.7647 0.636545 -0.98008
156.997 -1.36213 -0.790599
193.691 -2.13224 0.297862
330.412 -1.54974 1.73585
373.302 0.790435 -0.659759
152.663 0.117417 -1.18583
255.612 -0.0215294 -0.203317
42.0203 -1.18445 -0.288922
98.601 -2.87713 1.25461
130.561 -0.74243 2.26544
-90.523 -1.30186 -0.843926
112.956 -0.939572 -0.604234
237.515 -2.27827 2.13233
-122.973 -1.2586 1.55442
-40.5305 0.110093 -0.14232
232.247 -0.26677 0.00543087
342.836 -0.42292 -0.961942
177.502 -2.58459 -0.0571814
338.1 0.776138 2.73229
-115.122 1.64711 -0.209085
-93.5354 -1.67754 -1.15516
19.3771 1.7262 1.38678
-122.407 0.0968781 2.02656
-86.0028 -1.77026 -0.739719
269.025 3.31135 -0.654669
197.054 2.20097 -1.44015
198.297 0.521487 -1.05928
354.789 0.00382878 0.224059
-117.478 1.48357 -0.0953307
57.6261 0.0404173 0.924694
9.89937 -3.15386 0.208201
309.457 -0.713054 0.659653
242.393 0.251393 0.392898
-93.8889 1.48548 2.13779
354.049 1.30221 -1.68949
-124.642 1.70674 0.660461
44.527 -0.399824 0.00681163
-33.3163 0.896734 -0.137785
-55.6498 -1.35565 0.17877
178.048 0.45911 -0.63226
-33.5514 -0.535347 0.256052
-86.4311 -0.239858 0.830848
34.3481 -0.635151 1.27043
-100.847 -2.12563 1.78424
341.269 1.78878 1.05271
322.776 2.23235 -3.29113
-84.4986 1.55982 -1.07783
-111.905 -1.96018 0.389812
384.33 -2.58895 -0.151912
121.341 -0.0555876 2.12151
238.487 0.461894 -0.202472
261.463 0.313087 -0.937942
267.794 1.57611 -0.27973
148.502 0.873613 0.31756
87.3608 0.654576 1.59175
-33.1422 2.80388 -0.129177
236.884 2.19244 -1.31669
-104.237 1.20754 -0.167708
393.252 -0.340378 -1.60198
211.62 0.475935 1.2167
318.786 -1.67088 2.34215
317.863 1.10215 -2.30461
-115.002 -0.345724 -0.195021
377.533 1.96138 -0.729513
189.18 -2.39792 0.401441
414.129 1.9657 0.714373
365.225 -1.242 -0.109088
284.353 1.38766 -1.2514
-17.9569 -1.79855 1.83989
175.837 -1.59816 0.556383
305.663 2.07543 0.896975
374.232 -1.77256 1.24342
-123.18 -0.80733 -2.13589
296.343 -1.86226 -0.578949
398.736 -0.584244 1.0852
155.506 2.31349 0.30905
-71.9139 -0.992437 -0.909999
314.209 1.5802 -1.13768
283.075 -1.62241 1.32815
260.197 -1.59253 -0.633438
142.711 -0.0597046 -0.238919
399.93 -2.48481 0.42612
245.169 -2.09519 -1.3032
123.168 -0.926445 -0.429522
377.986 -3.53785 1.395
408.415 2.62687 0.79169
-118.819 -0.489067 -0.566889
371.485 -2.69973 1.19457
303.65 1.19544 -2.63046
16.7728 -1.34456 -2.08209
354.474 1.13354 -1.55939
63.259 0.184797 4.04838
-119.397 0.303469 -1.76489
340.785 1.90155 -3.48156
411.152 1.19447 -3.09825
242.475 3.13051 1.70175
121.238 0.0106413 1.91354
401.758 -1.17327 0.236062
-125.513 0.575751 0.125689
132.296 0.834975 2.85987
264.721 1.25315 -0.805
54.0017 -2.13345 -0.235988
56.6378 -1.85253 -0.644782
235.759 -0.971607 0.764989
-10.0003 1.24707 -0.0533874
69.0911 -0.170136 -1.68751
399.304 0.00685807 0.416213
326.801 -2.17776 -1.42053
253.259 -2.13202 0.936291
243.815 -0.936561 1.76814
-24.9373 -1.03112 -1.83238
-54.4902 -1.22005 -0.493957
57.2031 -1.16081 1.10101
177.574 -2.04558 1.80608
-119.446 -0.102547 -0.494076
-99.7742 -0.298151 0.327507
-101.311 -0.183616 -0.100992
180.92 -2.01187 0.212454
191.796 1.73102 0.938479
-110.964 1.67898 0.559977
-122.077 -1.67171 -1.37735
-55.379 1.72414 1.48501
-121.157 0.185285 0.620919
377.784 -2.74705 -2.81743
-106.896 2.79257 -0.444547
-101.805 0.931163 0.0426429
359.159 -0.358832 0.154209
89.0418 -0.234277 0.419659
361.761 1.8544 -1.75423
-12.0429 0.242859 -0.708867
-108.588 -2.57433 -0.533648
424.05 -0.604959 2.73266
107.916 0.407478 1.0742
327.314 1.13492 1.04808
370.496 3.35795 -3.13835
-53.2051 1.75507 -0.0701664
226.278 -0.269589 0.0879884
-99.7075 0.489502 0.728643
245.591 -1.7307 -0.101039
-114.762 -0.316362 0.964006
-94.3292 -0.691262 0.558911
254.106 -0.141136 -0.564418
159.637 -0.123819 2.03053
-110.051 -1.52772 0.906543
213.565 2.77773 0.677415
248.323 1.66695 -2.45364
157.8 1.73932 0.158837
-121.758 -1.6173 -0.3628
-105.677 -1.75768 1.09446
369.215 0.0645004 1.54806
-67.4859 1.29668 1.78912
168.196 0.922009 -0.318519
148.352 1.13806 -1.24507
-119.294 0.420633 2.02271
354.799 1.04419 -0.0344337
65.7049 2.81538 0.273098
-52.9758 2.38339 -0.35818
19.9616 1.80184 0.558771
340.442 -0.0154244 -1.21859
-99.8522 -0.0770345 2.42784
-116.685 -0.825037 2.05493
-4.88898 1.18554 -1.74158
-38.7227 -1.61966 1.79642
199.66 2.58304 -1.28315
-47.5336 -1.48657 0.291913
361.307 0.824858 2.18939
362.726 0.485673 -0.385321
398.647 2.26721 0.247592
-130.318 -2.23304 0.923141
230.508 -1.34869 -0.0803014
-116.013 2.17991 0.8792
-127.594 -0.787104 1.12906
-114.601 -1.4166 -1.62732
71.7792 -1.4823 1.33531
243.767 -1.22311 0.463385
-85.6972 1.94702 2.07964
310.098 -0.123321 -1.32211
-126.305 1.31896 0.469491
242.292 -1.55871 -0.148206
118.133 -1.97564 -2.04688
-107.618 -0.145431 0.152453
-98.4494 -1.46057 1.21129
294.002 -2.65495 -0.846017
-124.342 -1.84337 1.18643
118.618 -2.10369 2.19201
351.619 2.31947 -0.351329
-114.154 -0.447093 -0.819693
-123.735 -1.5794 0.572253
313.183 1.92178 -3.35509
276.596 -1.53332 -2.22026
194.832 1.59285 -1.92502
92.9529 0.194251 3.83919
84.3685 0.756052 -1.58185
342.214 1.09565 -2.71989
352.333 1.03805 -3.13336
253.789 2.01975 2.23522
-125.884 -1.39421 1.36348
-125.686 -0.533593 -0.0143759
322.939 -0.824018 -0.462369
139.075 1.1701 3.83211
-11.4123 1.11444 -0.331904
-119.189 -1.16856 -0.527463
203.774 -1.14569 -1.22195
-56.2025 -1.15094 1.55193
292.005 -0.0058289 -0.72031
-114.349 -0.489678 0.0257274
247.302 0.341165 0.108838
-123.446 -1.91072 -0.0778648
-118.688 -1.79885 2.07385
-122.944 -0.514723 2.23343
-29.2723 -2.46182 -1.22056
260.503 -0.397592 -0.0285768
-105.294 -0.276606 2.21653
-114.499 -1.01399 1.54002
-117.123 -0.107154 -0.0547189
303.519 -0.561714 -0.769309
389.961 -1.00134 -0.948943
-81.5857 -1.61122 2.24563
97.2841 1.93153 2.83499
44.8723 1.98102 0.173072
198.424 -1.93503 -0.0998063
349.566 1.85797 1.03217
66.0944 0.440954 2.29217
142.169 -2.6854 -2.18442
160.066 2.59134 0.221513
29.2147 2.33608 -1.07371
273.462 0.159101 -1.84722
219.807 0.110491 0.0148225
-113.216 1.79126 0.656881
-128.554 -0.564502 -0.408952
334.998 -2.59132 -1.29383
335.276 -0.897332 0.55508
94.1698 0.221861 3.16916
233.499 1.23425 1.14638
419.2 1.61687 -2.1787
-46.7704 1.22703 1.26719
400.927 -0.375153 0.926303
48.4439 0.00125977 -0.553042
-86.5827 -1.20574 1.12166
358.48 0.43237 -0.675677
-116.253 -0.898738 0.8253
177.328 0.537949 1.59778
-75.2755 0.508487 2.22652
226.346 -2.64054 -0.0416984
362.955 1.33166 0.60822
331.435 2.11409 -2.52383
-12.436 1.69726 -0.261403
222.381 -2.606 -0.674311
368.295 -1.94349 0.301124
-48.4211 0.443964 2.41636
197.331 1.80597 1.56864
205.388 0.272026 -0.919572
352.023 1.2682 1.6826
-43.5968 0.485351 2.1833
412.196 -0.0723962 1.89589
377.742 3.2649 -0.0961254
148.025 2.28346 -1.19264
383.711 0.867819 0.210542
395.866 0.352168 -1.81735
392.447 -0.629217 1.88572
387.724 -1.68143 1.73255
204.983 1.1958 -1.03432
344.371 -1.24095 -0.945687
384.945 2.70731 -1.609
202.445 -1.61756 0.0018632
306.821 0.677344 1.99672
403.972 -0.26777 1.28698
-115.38 1.48719 1.11405
237.246 -1.6893 1.54957
-27.2418 -1.13701 0.340689
-81.7092 1.73905 0.712935
189.85 -1.98775 2.58639
-122.147 -1.3119 -2.35402
393.834 -1.9626 1.24855
263.28 -0.303038 -0.285277
-27.9624 2.30034 1.3099
215.341 -0.334058 -1.93771
-72.9138 0.936814 0.866072
260.129 -0.983095 0.845766
-110.899 -1.52162 -0.36171
290.554 -0.226089 -1.00489
352.505 -2.56318 0.194938
389.158 -2.32264 -0.928604
-130.326 -1.24111 -0.31857
307.234 -3.11415 1.85026
342.284 3.00516 0.558425
-90.1838 0.0336204 -0.573249
409.849 -2.03934 -0.529753
317.785 0.463982 -2.2945
422.511 -1.44432 -1.69341
300.756 1.22175 -2.03233
-31.3865 1.01485 3.34101
102.903 0.842281 -2.9644
328.699 2.5171 -2.37952
274.413 1.05243 -2.8651
-76.7572 2.39255 2.31512
285.94 -0.599123 1.4487
412.428 -1.76667 0.249732
407.337 -0.624358 -0.161155
-54.6912 0.382268 3.07985
294.172 0.706389 -0.773153
371.95 -0.762886 -1.35711
388.012 -2.03697 -0.528394
-123.675 -0.616182 0.121637
83.9061 1.13821 0.69513
306.711 -0.15836 -1.51501
370.788 0.0116046 -0.952799
388.46 -2.43995 -0.620894
254.391 -0.820243 0.260862
241.346 -1.33699 1.99308
177.245 -1.41392 -1.88187
319.513 -0.10181 -1.67196
-120.109 -0.748428 1.29969
240.456 -1.50613 -1.31542
-72.1659 -0.297799 -0.222479
-110.18 0.344869 0.19467
367.413 0.876964 -0.377722
328.205 -3.56466 1.4801
283.769 1.61091 1.19321
213.386 0.768343 -0.506269
154.204 -2.14633 -0.117287
272.84 2.34159 0.92339
259.722 -0.0840636 2.50651
366.412 -2.64293 -1.69563
221.345 2.31517 -0.235405
236.6 1.19259 -1.42385
338.234 -0.481904 -1.37638
391.648 -0.780166 0.489298
404.016 1.65845 -0.899731
-112.835 0.55837 0.533842
-33.7547 -2.46259 -1.48327
406.377 -1.00217 1.74731
35.0083 0.276216 2.16228
402.193 0.690386 0.530521
87.78 1.55268 -2.92623
130.816 1.98592 -0.558362
-124.368 -0.193508 0.0205535
164.363 0.228351 0.0948196
368.687 -1.87872 -0.117911
409.543 -0.1271 -1.08674
277.334 -0.251236 1.76552
364.872 -0.17338 0.264864
-96.2512 -0.000223055 1.95597
37.8732 -1.99765 1.12685
169.651 2.16466 0.824526
62.8262 2.06712 -2.85431
109.619 1.62935 -0.820617
-114.587 -0.991645 0.574659
205.947 -2.5949 -0.0791603
-11.2094 0.202895 2.83008
127.962 1.74663 1.69543
359.074 1.40836 -1.18116
419.771 1.20261 -0.378482
-112.665 0.795777 1.47682
-101.693 0.408658 0.979051
179.503 2.82816 -0.376987
316.912 1.21126 -0.980668
-37.1218 1.4952 0.0127198
240.154 0.422311 -2.29679
-111.044 0.540591 2.31276
396.21 -1.95165 1.81784
211.426 1.75435 -1.57969
-118.827 -1.01541 0.551689
294.412 2.87903 -1.09348
-116.767 -1.3051 0.0755871
-80.3066 1.78878 2.84662
162.132 -0.250254 -0.459605
58.7772 1.66783 1.50319
274.26 -2.82053 1.4666
337.966 -1.99307 0.0590792
98.6587 1.34604 0.768255
387.24 -1.47546 0.886635
-17.5149 -1.28843 -2.22881
-1.87274 -2.26942 3.22677
119.808 -0.48355 1.23252
-101.786 2.02055 0.999678
133.234 0.05455 -1.27986
-118.718 0.869014 -0.0177937
309.987 -1.99413 0.210784
345.556 -2.84323 -0.62821
167.645 -0.705762 0.080205
209.433 -0.589111 1.13411
395.507 -2.76974 -0.615772
-5.65458 -1.6159 0.69272
266.931 -2.3694 1.5557
272.173 2.97323 0.505298
-110.556 -0.0891493 -0.602701
45.7319 -1.22774 0.407208
195.743 1.30428 -3.27849
312.296 -0.959699 -1.79932
225.01 1.96641 -0.867429
46.5556 0.599435 2.93355
155.054 0.463361 -1.4464
357.08 1.65889 -2.60993
409.043 0.731942 -1.84129
224.457 2.06199 2.59141
-83.1165 -1.02579 1.9957
359.983 -0.781072 0.283171
372.24 -0.751801 -0.396061
151.217 0.723418 3.2608
-94.4219 0.808906 -0.860994
179.262 -2.20352 -0.663957
394.361 -2.61169 -0.9099
269.077 -0.778191 -0.19629
402.825 0.153534 0.185105
201.685 -0.942747 -1.0141
243.91 -0.4183 0.041469
-111.45 -1.80711 -0.422833
382.939 -2.45774 0.986562
363.749 -0.157095 1.71307
-114.592 -1.92617 -0.900139
97.6654 -1.00386 -0.281999
54.9217 -1.47516 2.13252
370.444 -1.33243 -0.371511
-124.786 -0.0900972 0.371412
113.717 0.0531208 -0.454296
407.226 -1.37722 -0.618756
-44.5737 -2.10338 1.72648
179.17 1.12726 1.86449
256.73 1.49021 -0.112838
-118.028 -1.84006 0.253544
88.4234 2.45625 1.1101
5.71495 0.138422 2.4195
156.74 -1.47277 -3.34644
363.117 2.75567 -0.194837
362.023 2.00234 -1.05558
330.784 1.14573 -0.619066
385.534 0.117367 0.114377
403.857 1.25644 -1.64701
-120.197 0.6741 0.33971
-105.021 -1.50228 -0.930293
360.2 -0.331766 -1.09258
30.4303 0.0697056 1.30755
189.465 0.380918 1.08531
284.102 1.33173 -2.41451
153.839 1.05891 0.233153
-58.7028 -0.651054 -0.569146
-10.3993 -0.0290092 0.192499
-107.547 -1.26313 -0.0469653
416.463 0.776104 0.274667
273.296 -1.49007 -0.082218
420.704 0.474178 0.325194
420.845 -0.483727 1.8224
411.745 -2.29024 1.2401
342.975 2.54705 0.815367
412.423 1.40978 -2.80989
184.145 1.31178 -0.182805
-77.0459 -1.85638 0.982867
362.461 -2.10189 -1.02682
-60.9924 0.190995 2.17323
426.987 2.06652 1.58762
195.883 0.720925 -1.50792
386.613 0.70797 0.226935
410.263 0.558016 2.99944
417.052 0.407588 2.12521
109.047 2.52734 -0.0439859
418.484 1.86548 -2.03664
-18.2645 1.49909 -0.0259531
413.262 -0.822049 -0.499594
238.071 0.762596 1.76443
221.16 -1.44497 2.25517
219.333 1.28223 -2.70608
-111.556 -0.933556 0.72222
355.323 3.30735 0.433702
106.424 -1.54871 0.805512
387.868 0.0272717 0.198423
401.66 -0.420757 -0.0421903
-41.0526 0.825612 0.994855
-86.071 -1.48316 1.92965
278.995 -2.14734 1.45217
281.203 1.85875 0.309912
423.031 -2.13177 0.974131
-89.7288 -1.0196 -1.76384
388.663 -2.65364 0.763462
349.953 -1.64237 0.985642
419.96 1.68267 2.0696
31.0817 -0.429134 -0.14849
409.835 1.81269 0.127746
384.601 -1.17383 1.20115
-105.27 -1.52988 -0.434227
342.79 -0.993005 -0.0698272
411.025 -1.51977 0.80449
401.837 -1.98196 -1.21884
386.174 -2.08898 0.764713
216.903 -2.16598 1.45701
385.984 2.25064 0.858063
308.526 -0.450966 0.853796
409.873 -1.76402 -0.303089
403.234 1.25556 -2.22919
393.229 -1.44579 -1.92538
385.873 1.67722 -2.19492
365.731 -1.24436 4.74157
-105.114 0.533703 -1.23019
352.645 1.79708 -2.40505
296.282 1.15608 -2.36718
429.721 2.44321 0.760719
16.5357 -0.356317 1.20025
426.951 -1.40417 1.15637
334.476 0.445082 -0.0532849
-94.0181 0.0401932 2.60603
191.324 1.17272 -1.28207
-48.511 -1.59965 -0.43476
356.525 -1.4548 -1.10299
356.655 -0.737506 1.61718
90.8193 1.00308 -0.695548
303.672 0.183098 -1.84468
361.474 -1.21621 1.01145
219.592 -1.52846 0.290388
383.451 -2.10822 0.464026
413.492 -0.980776 1.96765
127.382 -1.42354 -0.838537
119.119 -0.311009 -1.64697
400.147 -2.45025 1.75172
9.5639 -1.84959 2.19321
389.817 -0.178207 -0.570633
417.423 -0.869473 1.3771
55.6436 0.33431 -0.42682
408.23 -2.01484 1.42663
422.521 1.64831 2.34301
337.542 1.6251 -0.392889
194.203 -1.76737 -0.56854
153.416 2.79822 1.87605
-90.759 0.433797 2.1882
175.566 -1.9144 -1.63197
148.682 3.07986 0.335237
244.949 2.29932 -1.70393
400.103 1.34128 -0.721378
406.904 -0.85965 0.121099
425.369 2.01221 -0.871767
328.239 0.901969 1.23614
-106.95 -1.90079 -0.0464949
424.322 -0.0280455 0.807019
411.544 0.721063 2.78966
339.109 1.80442 1.12932
317.607 1.31617 -3.17788
-79.6323 2.04182 0.771518
-7.37043 0.60942 -0.404937
-106.334 -0.333513 0.188809
41.7935 -1.23886 -0.976177
142.079 0.544294 -0.460377
35.7039 -0.379102 0.897792
330.156 0.498349 -0.49054
-114.805 0.240084 1.30765
-20.7381 -1.63458 0.761408
351.403 2.08397 -0.589395
367.241 1.17732 -3.04904
150.55 2.2802 -1.16451
-91.1959 -1.6443 0.203411
149.328 -1.08773 -0.100231
267.163 0.141011 3.0428
-123.409 1.11846 1.68204
-108.802 1.47321 -0.667581
249.553 1.74822 0.570621
-126.018 1.05452 1.36198
358.428 1.16922 0.286383
8.76644 2.12157 -0.247371
31.279 1.41471 -1.68533
-50.9721 1.08323 -0.362264
-15.9662 0.627942 -0.953735
-119.986 0.618476 1.03211
-121.045 -0.483003 1.26436
-102.77 0.692396 -2.0289
219.758 -1.68619 1.10785
230.206 3.8461 -0.478395
241.696 -2.99305 -0.517102
388.227 1.40224 1.85059
83.1972 0.0792618 0.67007
80.936 2.28599 0.173466
-89.2749 -1.94654 1.05036
44.9162 -1.24411 -0.546309
-48.0792 2.41736 2.12429
-39.6177 -1.43246 1.36241
-90.6834 -1.58864 -2.85618
234.566 -1.49969 1.92102
368.036 -1.49233 1.49532
-121.414 2.12607 0.568344
209.706 0.324512 -1.49199
-117.364 1.32807 0.887422
320.682 -1.46782 -0.497827
125.694 -1.89359 -1.10996
-100.014 0.480513 -1.39282
238.154 -1.57112 0.168262
146.161 -2.15278 -0.414291
-79.9414 -1.90647 0.998318
-62.2347 -2.54433 1.09928
60.8254 3.11094 -0.33083
0.355961 -0.839083 0.796754
308.291 -1.7323 1.72283
199.005 1.40608 -3.43817
-30.1991 -1.18792 -1.06548
-104.364 1.17527 -1.16102
219.411 -0.112825 3.85122
-9.42245 0.627281 -1.62543
333.356 1.77379 -2.56023
-86.4641 0.53369 -1.3755
-4.45749 3.03848 1.41371
75.0182 -0.0868857 1.42635
132.424 -1.31088 0.760914
256.231 0.0842402 0.912054
158.132 0.830637 3.13116
-43.4271 0.862855 -0.329013
-121.947 -1.42574 0.514732
292.636 -1.94784 -0.543919
113.903 -1.41235 1.40056
-105.783 1.57002 -0.680906
-110.167 0.356732 -0.954551
306.746 0.0318114 0.83566
-117.333 -1.3957 -0.175151
-33.9076 -1.50892 1.58056
-117.129 -0.306351 1.84053
221.816 -2.02914 -2.91916
302.554 -0.292136 -1.38689
-108.893 -0.946074 1.74684
63.7907 -0.702468 0.289313
-117.466 -0.108775 -0.670291
108.824 -0.192852 -0.151872
-118.396 0.243471 0.832327
208.904 -3.02321 0.99275
191.47 1.28878 1.13452
72.7015 1.48411 -0.255415
288.508 -2.05323 -0.807126
139.13 2.83745 0.178851
98.0115 0.161317 0.244145
104.204 -2.41652 -2.77957
-31.5464 2.50649 -0.815296
-105.491 2.01875 -0.3402
340.359 0.715936 -1.64865
-10.332 -0.45511 1.03239
203.851 1.79797 0.552965
134.784 -0.1339 0.696834
317.697 -3.60713 -0.533692
119.665 -0.513577 -0.119707
90.6296 0.365524 1.60259
216.661 2.03827 3.64045
392.083 1.43647 -2.53696
44.2072 1.59914 0.695375
296.637 -0.119269 0.616421
-101.761 -0.0598741 0.382292
-61.1096 -1.32569 0.346343
306.708 0.10106 -0.528305
259.287 -0.984324 1.3915
-101.504 0.495262 1.73004
-97.7345 0.765612 0.652412
-67.2558 -1.51311 0.24954
326.264 2.14073 0.337427
340.988 1.59252 -2.92771
260.681 1.84556 -1.38152
262.794 -1.54769 -0.481175
-33.4185 -1.39244 -0.171331
144.153 0.349331 1.83209
354.4 0.815249 2.64596
284.645 0.72809 -0.685929
236.854 1.10799 -0.0860261
-106.146 1.11144 2.15555
326.305 0.932903 0.853615
364.473 1.84865 -1.0598
207.853 2.54638 -0.0464215
56.7881 0.979601 0.0403197
264.488 -0.110058 -1.54043
403.091 -0.415454 1.72828
31.3451 -0.558076 1.67899
286.779 1.07039 -2.151
179.695 -2.25406 0.405436
373.07 2.61727 -0.901738
341.87 -2.07496 -0.252165
379.598 0.75395 0.887026
359.241 0.401143 -0.545232
22.0223 1.90431 0.220069
116.052 -2.73571 1.80218
219.32 -0.802097 0.866992
203.687 2.72049 2.14848
305.544 -1.93878 0.932354
-126.084 -1.47977 -2.7836
267.999 -1.70454 1.87844
399.523 -0.592465 0.623975
-90.9653 2.07006 1.01158
-109.387 -0.444525 -0.790377
-115.38 0.491841 -0.371019
-53.4875 -2.16007 2.52479
-121.119 -1.92685 -1.26445
7.67297 0.429054 -0.274936
-73.6712 -1.5981 1.15695
341.953 -2.28606 -1.36476
-113.144 -1.7796 0.589502
300.51 -2.43167 2.11714
245.744 3.22733 0.477332
158.622 -0.496505 0.391267
293.357 -1.52631 0.0906238
376.941 0.76775 -2.87103
278.811 -1.97794 -2.46232
-85.0414 1.66886 -1.1065
75.1049 0.98556 3.27601
-84.2346 1.16191 -0.975971
370.92 1.29425 -2.39379
170.878 1.04318 -2.95668
31.7476 2.89068 1.94101
200.513 -0.469702 0.240031
315.86 -1.09557 0.0114254
27.1171 0.204107 -0.00673567
256.563 1.12773 2.48515
166.126 0.476978 0.133916
308.174 -1.44971 -1.69849
133.941 -1.74151 -0.921062
-124.447 -0.693542 -0.227235
50.6233 1.03061 0.696846
184.872 -0.53717 -1.70598
392.457 -0.696787 0.292225
251.607 -1.31907 -0.86244
360.738 -2.09195 0.828091
61.2697 -1.23077 1.88491
205.27 -1.98288 -1.27803
160.64 -1.16046 -0.614708
-119.62 -0.942779 1.12387
203.101 -1.20471 -0.306288
-117.837 -0.413335 -0.00370604
-115.031 -0.390156 1.3919
216.193 -0.0360349 -0.0676086
401.899 -2.50354 1.844
333.735 1.02984 1.21983
42.5574 1.67938 -0.143161
43.6293 -2.36534 -0.835678
145.91 1.9474 1.41974
264.952 0.336631 1.91197
185.903 -2.46697 -1.08158
62.7139 2.20161 -0.938058
281.609 2.35781 -2.34027
395.021 -0.569872 -0.728537
220.78 -0.436832 1.63799
255.271 2.39874 -1.011
-33.7529 0.0377562 -0.364145
-116.05 -2.19548 0.164339
408.516 -0.5085 0.279993
111.206 0.158013 1.2483
-24.0884 0.948748 2.63072


==> latex_data/vae/fashionmnist/pca/pos_jbda-n-ifgsm-aug.txt <==
271.534 2.04086 -2.09933
24.7889 1.61314 1.16395
-56.0567 -0.542176 0.0853877
-58.1874 0.617253 -0.0225264
-55.0627 -0.296366 -0.827493
-68.2043 0.0844952 -0.149298
-15.5476 -1.03591 2.26592
226.165 0.421293 -0.665193
235.835 -0.278124 2.62327
-63.0236 -1.26895 -0.314604
326.615 0.866431 -0.182565
115.263 1.66628 -1.66011
-67.7594 1.16287 -0.125086
53.9045 -2.24488 0.182344
7.73828 -2.22399 0.0394427
246.418 -0.608375 3.60045
-66.8134 1.10696 2.14845
-56.1567 1.66731 -0.93904
235.329 1.08586 0.0747538
-61.7665 0.471224 2.27987
119.621 0.975458 0.429647
-56.9647 2.78062 0.371576
-67.2305 0.971114 -0.114203
-68.7266 0.53808 0.980171
-57.9385 0.230173 -0.824886
50.0254 -0.519506 1.70805
186.657 -0.713915 0.769858
0.365217 1.86707 -1.71993
-47.1072 -1.33206 0.505923
394.943 3.34434 -0.185858
233.894 -1.98759 0.549882
110.286 0.671147 1.22118
-53.2077 -0.626076 1.10388
48.6054 0.512663 0.640268
318.35 -1.97685 -0.292218
-0.292077 -1.44713 0.601339
110.947 2.25388 1.0959
227.15 -2.16035 1.80647
205.203 -0.763799 -2.38996
-47.4892 -1.58677 0.473933
226.077 0.104478 0.319164
-5.49559 1.71852 2.03889
-57.4787 0.218604 -1.03387
-45.8019 0.522736 0.198074
63.7057 -1.92549 1.22921
111.031 -1.15478 -1.18029
-54.8572 0.200598 -1.46083
-9.4177 -0.3986 0.363829
420.814 -1.17993 -2.7081
-41.1425 -1.35622 0.347441
255.766 -3.33277 1.81318
75.1619 2.29708 2.48429
135.563 -1.44155 0.574647
-52.6484 -1.425 0.0745302
189.771 1.67921 -2.80449
410.505 -0.455387 -1.71804
-40.2444 0.783594 -0.969204
242.047 -0.173531 2.97505
-53.874 1.37977 -1.26944
-23.1354 0.950274 -1.66799
-61.2174 0.376165 -1.47092
6.46731 0.705102 1.98349
-61.1056 0.0911319 1.02352
-21.877 -1.33511 0.255415
452.128 -1.77451 0.600266
-71.5413 0.114422 3.14
-50.0358 0.115551 0.0557874
3.97942 -1.51122 -0.91839
439.827 -2.23508 -1.0061
-37.9927 -1.00532 -0.0248851
274.588 1.47111 0.660761
388.08 0.327472 -1.1218
312.839 0.35028 -0.114218
-51.4264 -1.40025 -0.466831
146.411 -1.94618 0.816156
-40.7597 -1.55637 2.0727
170.322 -2.02931 -0.457254
62.0505 -0.939152 -0.786402
6.28229 -1.31006 1.74532
-51.0024 -0.788765 -0.579812
27.6005 0.802602 -0.243395
-57.9947 -0.576716 0.165427
411.796 -0.0194611 -1.10173
140.226 -2.82202 0.306533
100.52 0.840075 2.39967
-63.1172 0.660158 1.12747
-40.9449 -1.17922 -0.196263
238.499 2.37092 1.25094
47.3888 0.221817 1.15462
-55.525 -1.60527 -1.86492
95.4947 2.80538 0.359595
-54.1313 1.19221 -0.0514723
-63.266 0.109141 -1.45639
-46.5449 -0.245132 0.480693
-61.6152 1.68183 -1.04628
-64.1036 -0.293166 0.723337
111.621 -2.41273 -0.946605
-56.6229 -0.484803 0.701451
313.477 -0.193868 1.85076
-61.8484 -0.14662 2.15223
309.172 2.98741 -2.05543
95.1857 1.79997 -0.0919995
-59.6524 -0.331464 0.0638884
36.5921 -0.0930921 0.755046
30.7276 -0.647089 -0.584792
-62.2651 -0.336655 -0.656385
-48.7268 -0.77998 1.00711
-33.0441 0.355472 0.00793676
125.57 -0.782942 0.933754
-69.3701 -1.11743 -0.320046
108.565 1.24714 1.20273
366.528 3.42659 -2.15657
-37.7193 0.752228 0.643786
-64.4067 -1.34475 -0.829677
-56.7305 -0.920188 -0.401722
87.4509 0.173161 0.649476
-62.9832 0.712226 1.74951
45.6486 1.53742 -0.503623
42.2253 1.0747 0.768182
58.7686 -0.165906 3.42564
-58.1414 0.250835 1.21194
-58.0142 2.77406 0.261944
-65.9323 1.97576 -0.304271
-60.829 0.202185 1.0028
63.6611 0.546933 -1.51281
304.454 -0.254789 -0.231876
-44.2994 -1.84122 1.62476
-64.5337 1.16037 -1.04009
53.6245 -2.11287 -0.611622
18.265 1.89501 -0.297711
-27.9976 -1.34943 -0.700778
-68.1831 0.639262 1.79941
-55.1665 -0.128331 0.0242935
183.531 1.88046 -0.365048
-42.7488 -1.79119 0.276952
-66.1236 -0.687249 -0.115325
396.915 2.36908 2.36816
-41.4546 -1.60749 1.18108
44.311 -0.156627 -2.64811
-71.5526 -1.97719 0.794143
-61.3268 -1.23082 0.805905
413.853 1.22037 1.21755
-64.5933 0.293379 -0.585517
230.701 2.28717 0.669522
298.838 -1.48392 -0.685369
-23.4463 -1.28182 -1.27395
-67.3081 0.614104 -1.05934
184.574 -1.47236 0.778995
95.9746 -1.97395 -1.14691
-43.7016 -1.20627 0.270169
-11.6243 -1.9733 1.2191
-26.7318 1.67921 1.08543
61.8302 -0.75068 0.434082
184.823 -1.29741 -1.05038
39.6578 1.45621 -1.43443
217.854 -1.60915 -2.44943
162.056 1.92531 -1.18571
-1.09825 0.244377 2.1405
-54.8093 0.455263 -1.36449
147.436 1.89154 -1.82734
-52.2951 -0.256424 -0.624166
262.357 1.90337 2.98561
-68.2727 -0.394358 0.243076
-61.7515 -0.737877 0.139204
-39.6606 -0.511523 -0.201008
77.1715 -0.31305 3.80835
-63.8975 0.0512999 -0.405389
55.5561 -1.73715 0.0428753
2.55665 -1.43323 -1.04977
-32.9234 -1.24474 1.42194
40.8925 1.77909 0.353529
263.055 -0.524646 -0.2002
-45.8233 -0.0476261 0.810082
-65.2656 -1.72506 0.23587
-33.6513 -2.1984 0.754499
-56.9252 -1.03134 1.78777
25.2122 -1.13735 -1.97413
-69.4803 -1.23491 -0.483629
-63.4842 -1.89502 1.0788
61.6296 -1.34478 0.565564
-65.6758 -0.405604 0.195097
-65.8499 -0.298934 -0.0392963
-1.90548 -0.8242 0.650193
-68.5187 -2.5578 0.88085
74.1636 0.596279 0.884013
-42.7565 1.60957 0.0671302
90.5498 -1.59738 -0.22882
-68.6291 1.63621 1.39399
399.541 -0.0465002 1.60323
67.1409 -1.77022 -1.87524
-68.1574 2.54117 -1.03947
192.481 1.64817 -0.572914
318.685 1.54637 -1.47093
-63.2745 0.470769 -0.341107
-66.2229 1.68575 -1.10532
-66.2763 -0.364245 0.410314
112.77 -1.21667 -0.251334
369.688 -1.29766 0.649771
168.144 0.378993 1.02909
154.893 0.673646 1.72458
312.278 2.38537 -2.91513
148.003 2.18482 0.36602
142.462 0.365168 -0.346185
-43.3426 0.198909 0.303886
45.3436 -1.24682 -0.372028
-61.2621 0.336602 -0.510184
-59.2836 -1.47815 1.51429
65.4777 0.000504758 0.14208
351.283 0.0136277 1.30118
-42.436 -1.36577 0.250664
277.345 1.14657 1.04047
329.867 2.82638 -3.32711
-35.2724 0.772427 -0.0516216
220.196 -2.6789 0.51155
42.6429 -2.05181 -0.0411117
300.369 0.79563 0.777854
-1.44977 0.905929 1.84178
17.4289 1.19463 -0.551762
67.3864 1.17975 0.608811
129.835 0.492389 2.04501
-43.2613 0.312403 0.874756
-56.6828 2.3677 0.298495
-65.6045 1.5503 -0.811297
-66.6839 0.72908 0.788538
183.912 0.214219 -0.516836
159.292 -0.283603 1.92362
259.971 -1.16398 2.21375
20.3932 1.79232 -1.96716
-46.9129 -0.687162 0.252067
445.72 4.05158 0.180422
282.027 -1.34207 -0.584331
130.858 1.26301 2.47007
-26.9676 -0.0668461 -0.061486
102.828 0.622874 0.466217
379.191 -2.95959 0.40027
179.301 -2.05527 0.124759
265.085 1.74141 0.50046
316.975 -2.52018 0.796408
306.495 -0.148858 -1.7335
-31.5167 -2.84022 2.03298
307.557 -1.55064 1.56581
308.251 2.07533 2.19239
-44.0198 0.235485 -0.530358
136.521 1.749 -0.0199265
297.319 -1.07116 0.58338
227.842 -2.41954 -1.84404
105.617 0.0992388 -0.039903
128.033 -1.35312 0.945121
417.394 -2.57539 -0.788438
191.808 -1.65322 0.384567
354.119 -2.88391 2.75899
185.402 2.9771 0.560796
32.5587 -0.309916 -0.713062
208.497 -1.86197 -0.306888
221.623 2.36008 -1.68072
373.803 -0.643616 -1.51732
160.133 1.57662 -1.19274
216.572 0.855514 2.33868
-29.7365 1.18859 -1.7896
253.936 2.07571 -2.51673
-47.972 0.467774 -1.73286
169.588 1.80931 3.07611
238.387 -0.257699 1.20459
172.928 -0.731663 -0.769916
199.915 0.124252 -0.693825
-26.4446 -0.316074 3.72319
-61.6626 0.547395 0.299311
13.6803 -1.04304 -0.879705
474.951 -2.38474 -1.55054
-44.3898 -0.607681 0.328441
220.84 1.88663 -0.0632766
425.585 -0.303274 -0.854937
290.533 0.162754 0.317402
292.667 -0.967214 0.0693918
239.508 -1.90126 0.935822
180.309 -1.03918 1.86517
158.77 -2.11276 -0.984396
64.0327 -0.169387 -0.606951
126.051 -1.93953 0.748161
74.5013 -1.49403 0.429348
99.8379 -0.233742 -0.634147
-65.0114 -0.189042 -0.464351
451.772 -0.506026 -0.113886
214.063 -2.83021 0.807004
202.719 1.09909 1.49632
-59.6461 1.60071 0.0690641
213.382 -1.39034 -0.449173
326.6 2.48825 1.51106
366.451 0.918966 1.84132
172.709 -0.640657 -1.8641
239.47 3.16222 -0.357348
87.6156 1.5739 -0.424516
318.874 0.329282 -1.39733
-67.6588 -0.225032 0.447294
-52.3703 1.51608 -0.171992
-66.0079 0.193052 0.868985
-5.24708 -1.84898 -0.316028
344.245 -0.250082 0.265682
260.923 -0.172282 0.445049
112.209 1.02244 1.29648
231.285 2.32892 -1.98294
-65.215 1.6006 0.430213
-57.8839 -0.36336 0.110568
36.7186 0.0506574 0.649845
-66.0537 -1.00297 -0.24869
-60.4533 0.0268564 -0.159355
7.81063 -1.35107 1.66983
-61.2739 0.295688 0.385781
-61.3611 -0.998152 1.49375
38.1443 -1.16935 0.0991824
34.2356 1.49041 1.57059
48.6172 2.62449 -1.63097
-67.6943 1.72441 -0.315464
-65.0708 -2.40692 -0.0600784
-65.6192 -1.70239 -0.914454
-45.2443 0.36851 2.19801
90.9991 0.905114 1.32936
103.608 1.18124 -0.708702
-19.9968 0.931844 0.537414
162.294 0.115758 1.98942
-60.0658 0.0118335 0.934315
-68.3066 1.28641 0.59584
-41.0472 1.6618 -0.0607626
-68.8435 1.42413 0.914745
38.1323 0.458944 -0.337719
-61.5737 -0.482009 1.58817
-63.1044 -0.788597 1.2949
-55.7453 0.559574 -0.725479
-64.3437 -1.75092 1.06063
-13.1694 2.03246 1.09154
39.1511 -1.0015 0.493663
-68.084 -0.0298464 2.03638
-50.0704 0.574588 -0.169049
-59.768 1.19438 0.347497
-62.4853 -1.90369 -0.329872
98.0385 -1.71144 -0.29025
-27.3937 2.49539 1.12886
-50.0071 -2.55327 0.602853
-63.6527 -0.992247 -2.68891
-67.9603 -1.25535 0.831934
75.7499 -1.4826 1.05923
152.687 0.235734 1.69428
-61.5392 -0.182076 -0.914793
113.89 1.84268 1.01939
30.7097 -1.81994 0.200159
-51.149 -0.942282 -1.38583
-65.9064 -0.205104 -1.23493
-62.6825 -1.76373 0.111878
-65.2394 -1.9783 -0.837876
126.909 -2.1176 0.464151
-52.3007 -2.78851 0.584308
152.616 2.71627 0.692085
222.123 -1.00199 0.444474
-62.3612 -1.14882 -0.167785
-54.0942 1.99639 -2.77352
46.1708 -1.18069 -2.46575
-63.6623 1.1025 -0.902589
-6.12056 0.118351 2.08236
-61.3734 1.01685 -0.858858
82.4799 1.78669 -1.96504
-57.3173 -0.391321 -0.946303
0.694441 2.10922 2.15523
-6.78827 -0.267576 1.74759
-70.3313 -0.952296 0.144686
-65.788 -0.714576 0.0712082
135.622 -0.218893 3.30658
7.78037 0.772644 0.388463
45.5342 -0.842749 -0.209055
4.9101 -1.55033 -0.883345
-64.551 -0.974818 0.626322
-59.2953 0.730264 0.42142
-27.9512 -0.201974 -0.704459
-33.6914 -0.400705 0.0775818
219.713 -2.45111 -0.298702
69.2479 -1.49135 1.07351
-60.9482 -1.46574 2.66734
-37.3789 -1.41113 -2.05958
-66.9425 -0.953818 -0.86644
-60.1767 -0.77072 1.07758
-49.2529 -1.45428 0.859079
-51.445 -0.239042 -0.275587
-10.6722 0.155692 -0.352476
-63.9718 -0.207652 0.0262207
-56.2436 -2.05144 0.226625
-63.4403 0.60953 1.79832
31.5946 0.524521 0.981345
-35.7894 -1.08316 -0.605165
59.8185 1.74931 1.41106
-59.7337 0.595019 0.589962
-10.8938 -1.65579 -2.24
-61.8955 2.89746 -0.158705
-28.4063 1.17424 -0.719984
148.508 0.779169 -1.17635
-56.5816 -0.133269 -0.18111
-67.6611 0.928599 -0.0780433
40.3562 0.165058 0.693126
255.31 -2.11744 -1.26521
177.098 -0.0162775 0.830676
-57.781 -0.688042 1.92962
-24.9166 1.20532 1.331
353.122 1.8193 -2.49661
-63.3497 0.614255 0.348242
-42.5612 -0.352552 -0.413965
-59.4464 0.328227 0.203446
-62.3157 -0.587529 0.103452
-60.638 0.850575 -0.606691
-19.5137 -1.1044 1.56254
67.1498 0.10919 0.733262
362.336 -1.09874 2.43443
-63.261 -0.701353 0.00321826
206.775 1.5914 0.532214
253.082 2.11534 -2.26201
-68.2236 0.480934 -0.11835
-45.221 -2.4639 -0.0628533
-0.318872 -2.29792 0.264235
-44.2946 -0.352847 2.26598
-66.6922 0.274948 2.60158
114.746 1.99418 -1.24329
208.282 1.85612 0.0482029
36.9496 -0.161951 1.79542
50.9872 0.285681 0.563781
175.171 3.19334 0.301728
-40.7243 1.15215 -0.198249
-62.0671 0.73016 0.975929
149.688 1.03804 -1.12101
56.7539 -0.654057 0.893141
231.11 -1.28471 2.27148
-0.892615 1.6072 -1.07241
35.078 -0.432212 0.680607
369.758 2.98784 0.0330439
273.383 -1.25903 -1.4296
-66.1493 0.671307 1.4031
-53.9969 -0.0921712 -0.346977
48.5803 1.12962 0.516176
380.729 -1.65506 0.108876
0.201265 -1.42055 1.0033
-46.9761 1.98408 1.11997
218.994 -2.57364 1.57093
65.2264 -0.966625 -2.28477
121.148 -1.48685 0.399468
171.084 -1.06686 -0.255028
270.967 1.68891 0.496676
-49.0992 0.0709213 -0.692066
174.197 2.10652 0.625878
132.799 -1.08347 0.318034
145.782 -1.26063 -2.60642
163.131 0.0438635 -0.878255
-39.8584 -2.08027 0.756162
316.926 -2.74942 -1.50175
193.515 -0.94959 0.151119
325.628 -3.16732 2.0154
277.94 1.73135 0.108101
-53.4989 -0.828262 0.815591
-53.089 -1.91646 1.57186
227.045 2.54226 -2.26921
425.128 -0.991089 -2.26453
-34.0532 1.19767 -0.220554
-8.55647 0.268631 2.05577
-55.3031 0.81614 -1.81716
114.828 1.84079 -2.50025
-56.2132 0.879807 -1.53476
-24.5272 1.6586 1.50562
-50.1803 -0.748178 1.04165
276.063 -0.891885 -0.435919
202.507 -0.802638 0.0964371
-67.4147 0.263874 2.52332
-41.3107 0.192712 0.0626308
-32.1386 -0.919101 -1.06143
449.481 -2.87891 -1.78234
-73.5378 -0.812656 -0.0269717
-34.4596 0.771771 0.724852
385.338 0.382801 -1.46598
354.518 -0.582497 -0.194091
-35.2114 -1.50083 -0.385391
248.946 -2.27202 0.64466
223.738 -1.09644 2.9893
58.773 -2.48768 -0.554067
104.471 -0.867911 -0.950557
-59.6459 -1.71263 1.67753
-8.03689 -2.18604 1.06923
213.128 -0.692279 -0.838861
96.3221 -0.543684 -0.276199
477.843 -0.816383 -0.313437
157.013 -2.93387 0.625149
30.9013 -0.38738 3.27283
-58.2788 1.43142 0.124281
-58.5051 -2.00441 -1.27844
314.712 2.42673 1.67812
317.675 0.480403 0.58996
-54.1712 -1.69768 -1.42777
94.7935 3.26556 0.248079
-53.5401 1.59474 -0.477432
258.027 0.4775 -0.817762
8.27613 0.000364874 0.977546
4.60106 1.86809 0.779528
-64.7438 -0.186087 0.240368
278.566 -1.84962 -0.213443
353.524 -0.540735 0.45228
162.435 0.255734 1.50004
-19.9044 0.0546527 1.73668
342.11 2.33324 -1.77841
-42.7266 1.57209 -0.278439
-18.9694 -0.323706 -0.299918
87.5527 0.293139 0.270233
164.774 -0.934822 -0.668452
-48.6451 0.341162 -0.997261
-42.6449 -0.815835 0.995265
-14.3006 0.140238 0.177792
105.728 -0.316276 1.33765
37.8069 -1.40884 0.0491959
162.3 1.66997 0.709921
366.118 3.04489 -2.3699
69.7753 1.91785 -0.216399
-67.0066 -1.95003 -0.2185
42.4351 -2.30034 -1.7401
-39.3298 0.640006 1.82247
20.4445 1.06133 1.79531
122.862 1.1978 -1.835
196.485 1.23166 0.712902
163.394 0.202468 2.93047
-4.47705 -0.0203134 1.20041
176.169 2.87937 0.689901
-62.6836 1.27488 0.328713
-62.5148 1.19838 -0.037859
311.946 0.0485621 -0.965656
95.8971 0.0184032 0.554764
-33.8915 -1.55474 2.05233
-41.8694 1.48002 -1.60477
52.0746 -1.92844 0.95348
70.7058 2.77354 -0.228695
55.2207 -1.17194 -0.503893
-66.2738 1.10903 1.24431
-62.6269 0.986935 -0.387405
0.146582 1.39988 -0.0019146
-13.3344 -3.00649 -0.00296332
-64.5196 -1.16265 -0.364883
251.11 1.96574 0.894409
-34.7833 -0.904854 0.910331
-60.6225 -0.252553 -2.34176
-20.0418 -2.34183 0.944058
-56.1625 -1.60103 1.72926
436.401 0.847316 0.813909
-54.2184 0.491071 -0.382223
253.22 1.43714 0.470218
252.409 -1.19977 -0.232524
295.479 -0.6314 -1.64064
-72.1136 0.249479 -1.12232
293.178 -1.8511 0.255494
29.0475 -2.70465 -0.525909
16.7144 -0.94362 0.0832627
26.8236 -1.67671 0.904423
44.9266 2.33898 1.18807
-4.30219 -0.675363 -0.0427033
48.4335 -1.89254 -0.382107
147.63 2.68343 -2.29626
99.3618 -0.886546 -1.76748
41.2462 1.78547 -0.460202
17.4104 -0.336153 2.90395
-59.4853 0.782201 -1.17334
362.283 2.87291 -2.66647
-44.4074 0.138289 -0.796109
161.741 2.14407 1.64267
-6.4095 -0.0389903 0.454225
61.1591 -1.05195 0.0165662
-58.3624 0.216933 0.00510436
321.26 0.521689 3.06368
-36.3965 0.948911 6.21397e-05
284.499 -1.4854 -0.504193
226.016 -1.16601 -1.16719
-26.5439 -0.748417 1.04993
-61.2002 0.616186 -0.114197
166.226 0.123969 -1.67959
-53.8498 -0.792912 0.859148
11.0252 -0.885943 -0.848879
-21.596 -0.783583 0.217758
-65.3737 -0.664236 0.718172
155.564 -1.68776 -1.98013
-60.9283 -1.02131 -0.254972
-44.9961 -2.60258 1.34179
9.48715 -1.96562 0.847055
-65.4582 -0.0427059 -0.576325
28.645 0.190555 0.677414
-49.2628 0.407016 -0.462992
-57.6089 -2.2127 0.888439
233.333 0.621075 0.127706
-66.3009 0.636279 0.249297
217.97 -1.6343 -0.375591
58.0763 1.0893 2.25317
415.258 -0.162038 1.05106
318.929 -0.911119 -2.22611
-61.5577 2.02158 0.0283173
118.264 1.6887 -0.0819126
348.099 0.887261 -1.36691
-63.9213 -0.139288 0.159181
-67.2408 1.42798 -0.221275
-52.5486 -0.541695 0.946551
80.8337 -1.89897 -1.33104
374.748 -0.125745 1.85441
158.803 0.07712 0.120199
230.745 1.1732 2.27757
381.888 2.90227 -2.4817
113.713 1.11551 -0.0862291
184.814 0.569723 -0.890163
-45.5219 -0.0228433 0.214085
211.811 -0.889582 0.569401
-49.3499 0.714015 -0.220829
192.369 -2.03113 2.11891
49.184 -0.532885 0.623883
342.649 -0.0108369 0.949944
68.038 -1.81958 1.05916
400.182 1.73916 0.621416
308.104 1.8994 -1.64452
72.9517 1.83919 -0.332767
180.948 -2.53671 -0.530938
-0.16209 -1.65108 -0.662576
186.322 -0.464835 0.718459
86.2672 1.1265 2.13809
20.0801 1.08209 -1.17689
71.3162 1.29762 0.827058
89.6494 -0.0524181 2.92477
81.434 0.688445 0.639729
174.245 2.69541 0.831355
-60.6885 1.81043 -0.134027
97.8601 1.67678 0.904323
346.023 0.609569 -0.570738
75.0652 -0.178385 1.11868
332.022 -2.13246 1.2496
-4.30146 1.70993 -2.01824
36.4125 -1.00986 1.08167
404.375 3.07405 0.24391
234.518 -2.90185 -0.788741
-59.0976 0.138015 2.06947
-60.7902 -0.111866 0.288696
104.877 1.58609 0.324735
352.057 -3.09649 0.383242
23.8499 -1.20612 0.50064
214.878 2.89189 0.889452
319.365 -1.05084 1.36993
180.77 0.933687 -2.72607
169.979 -1.99689 2.2156
275.011 -1.25929 0.165485
227.072 2.25585 1.58675
41.8093 1.27469 -0.362314
194.721 1.97379 0.682678
110.332 -1.59868 1.08935
158.662 -0.9436 -0.975952
25.7986 -0.421831 -1.37646
337.424 -1.49871 0.115293
434.666 -2.22053 -1.14942
81.8056 -1.66469 0.113162
348.272 -2.95861 0.989102
106.476 2.99278 0.301212
-50.7143 -0.0693775 -0.223852
87.6535 -2.30606 0.428339
287.749 3.12037 -2.781
442.698 0.33137 -2.56856
-45.7192 1.17376 -0.267947
199.073 0.242225 1.65082
-46.7175 0.861697 -1.71063
382.701 2.68517 -2.54745
-55.5397 0.78253 -1.75299
171.941 2.10129 1.29215
197.39 -0.777681 0.809126
228.85 -0.692786 -0.700463
300.204 -1.17072 -0.777567
56.3362 -0.44709 1.88997
-46.3532 0.233252 -0.0967969
255.79 -1.64483 -1.95094
463.11 -3.01905 -0.681724
71.5821 -0.754852 1.35098
-45.6367 0.198591 0.265914
421.761 -0.296027 -1.11233
343.128 -0.139868 0.330319
357.396 -0.828582 -2.3383
266.28 -2.3766 1.28883
94.5313 -1.61799 2.22625
325.095 -1.56645 -1.29466
135.922 -0.408904 -0.941443
264.121 -2.08085 2.27103
80.7196 -1.6852 -0.0940398
126.259 0.540581 -0.520726
-63.3054 -0.473941 0.302048
449.05 -1.23053 0.402011
339.559 -3.08755 1.36019
319.033 0.144836 1.6648
-62.5896 0.959803 0.562678
212.955 -2.33395 -1.14863
300.112 1.74352 1.78317
394.175 -0.451835 0.877075
282.778 -1.25837 -1.98626
230.581 3.80534 -0.307639
-60.4398 0.958334 -0.832809
366.133 1.05078 -1.4175
-61.4959 -0.164896 0.594561
9.67517 1.12132 0.192581
-62.7058 0.308975 0.744856
160.012 -2.64319 0.182788
395.056 0.302065 0.0211276
184.639 -0.373448 1.42067
151.536 1.14719 1.48259
160.123 2.72295 -2.64614
-36.8076 1.0228 1.2843
-57.628 0.865788 -0.365725
-61.618 0.0431671 0.463356
-65.4028 -0.670648 -0.387725
-48.8836 0.401793 -0.0578913
-58.5445 -0.951142 0.394272
143.704 0.147646 0.306289
-1.63617 -0.736364 0.800468
-68.6996 -1.82097 -0.712532
204.534 2.0181 -0.184749
326.889 3.3564 -2.26627
-42.8264 1.08197 -0.0858894
-68.056 -1.96212 -0.167692
-62.3801 -1.21413 -0.811816
-54.2039 -0.359101 1.24692
-37.9693 0.566163 2.28134
-63.1944 0.517496 -0.261853
-24.5783 0.627343 0.459416
-28.4771 -0.364638 3.72688
202.406 -0.159056 1.63388
-50.2156 2.02629 0.215006
132.01 1.68174 0.0613402
-66.1909 1.04376 0.743442
12.856 0.363647 -0.908384
111.925 -0.171518 0.455116
-63.632 -0.36211 1.57604
-60.7936 1.08983 -1.14314
-62.7666 -0.907454 -0.307419
461.896 4.12351 0.974113
97.5433 -1.7742 -0.00378224
-67.6634 0.459104 2.14443
142.967 0.322108 0.325724
38.3479 1.19557 0.321434
101.89 -2.77761 1.30182
88.6807 -1.46766 -0.113178
102.001 2.75742 1.0722
-50.1718 -1.16737 0.92885
-63.6372 -1.11271 -2.28036
-63.868 -1.22943 0.742941
188.351 0.157598 0.431818
-68.6832 0.696824 1.91026
-64.9449 0.637079 -0.448791
62.6218 2.09321 0.367523
308.663 -1.15294 -0.607969
-60.6239 -0.404536 -2.95236
-66.4827 -0.606897 -0.999202
-63.1543 -1.07822 0.359841
76.1339 -2.00239 -0.883143
-47.2471 -1.96529 0.506389
-56.8918 -2.92883 1.13187
-27.2726 2.24531 1.62485
-56.0084 -0.339902 -0.701316
-5.32685 -0.768562 -1.17777
110.721 2.8272 -2.14693
305.677 -0.598296 -2.70633
-61.0062 0.924103 -0.636195
-68.0747 -0.0529405 2.07689
-61.1702 1.12945 -1.10033
267.252 2.52129 -2.36218
-58.4895 0.381895 -1.57963
66.6578 2.56609 1.23463
-66.1959 0.0473379 0.230306
-69.0509 -0.874614 -0.554468
212.456 -0.849533 -0.449643
-21.0568 -0.538398 4.38479
-40.1086 0.754707 -0.0703591
-61.2686 -0.559461 -1.13596
40.5146 -0.994966 -0.940737
-65.7186 -0.903804 -0.498646
-64.009 1.40492 -0.226882
-64.1293 -0.543908 -0.326746
214.646 -0.158021 -0.241164
67.7907 -1.55488 0.0164217
43.8733 -2.16756 -0.0695418
-24.9708 0.243267 1.49971
122.106 -1.31502 -2.72391
-69.66 -0.989178 -0.544427
-28.6634 -2.17892 1.73711
-65.8415 -0.725707 -0.638873
137.575 1.03191 -0.835536
-62.712 0.178473 -0.328623
453.569 -0.204879 0.248556
-63.3833 -1.62514 0.360746
-27.1097 0.725469 1.31755
-58.8472 0.458586 0.57701
-26.2101 -1.71951 -0.990047
-64.0697 0.957729 1.83303
-65.7856 -0.0025139 1.38401
8.31922 -1.68685 -1.55438
-67.8926 2.52557 -1.0443
-56.794 2.04547 -0.992168
108.864 0.727692 -1.02735
-59.3284 0.067077 0.277406
-67.4342 0.381722 -0.096852
-58.6916 0.144203 1.17419
-44.2593 -1.799 -0.662178
60.8516 -1.23985 0.7996
-29.5118 0.202886 1.44356
-36.852 0.501388 2.10172
372.639 2.34352 -2.66639
-53.7779 0.945326 0.879751
-32.3089 0.00141014 -0.147289
-57.4566 -0.429711 0.781306
-48.8272 -0.295593 0.0528673
-48.2497 -0.010055 0.265337
-20.1086 -0.898005 1.40432
290.233 1.43746 0.297749
215.334 -1.08822 1.63796
-64.7944 -0.522166 0.517669
371.121 3.19362 -0.246378
234.113 2.20538 -1.7366
-44.2068 0.142603 0.764035
-28.4681 -2.16871 -0.165164
37.8979 -2.10069 -0.198854
58.4405 -0.459242 2.16066
103.179 0.577041 2.80128
-61.9451 0.580239 -0.849154
260.845 1.65509 -0.139757
6.73184 -0.47909 4.019
209.934 0.0397614 1.38741
-56.153 1.99106 0.635541
130.371 2.30635 0.184021
-67.5706 0.737491 0.74797
178.407 -0.046356 -1.59773
27.8432 -0.982289 1.58623
304.511 -1.78257 0.108703
167.093 1.40553 -2.02208
53.7064 -1.93502 0.501768
450.298 3.39057 -0.31139
226.769 -1.78311 -0.674217
-65.2005 1.23293 1.6045
287.821 0.866989 -0.961006
267.492 0.67154 1.21499
263.417 -2.12909 0.595637
200.864 -1.72526 0.597754
208.506 2.69794 0.616786
175.656 -2.34488 1.8814
-54.7512 -0.292541 -1.9601
68.5641 -1.27519 1.84648
210.907 -0.0997635 0.652737
-65.7112 1.29626 1.21153
-9.9716 0.490173 -0.438383
157.091 1.68039 0.544459
289.684 -2.04012 1.71223
289.483 -1.74225 -1.84823
110.433 0.924734 -1.00062
-57.1467 -0.543639 0.885887
314.6 -1.94599 -1.98046
221.681 -1.33281 0.224459
298.697 -2.33912 1.02654
444.246 1.96244 0.529616
385.27 -0.719258 1.40181
54.0598 -1.75233 0.0681997
112.695 2.30268 -3.233
421.47 -0.871254 -2.13634
-18.1565 0.909727 -0.373672
172.512 -0.403544 1.65373
99.7902 1.2855 -1.09335
314.821 3.06067 -2.62551
-48.0101 0.634588 -1.62067
113.889 1.45321 0.54143
71.0795 0.0469997 0.169523
167.132 -0.438313 -0.359154
357.537 -0.971108 -0.297804
-71.5497 0.322645 2.67076
117.256 0.873159 -0.20515
116.951 -1.19984 -1.04068
458.559 -2.18264 -0.758815
-67.875 -0.529779 -0.116867
107.225 1.10062 0.724911
388.734 -0.243541 -1.2312
310.136 0.304461 0.528391
143.585 -1.32305 -0.946207
212.569 -2.21825 0.882434
133.379 -1.20376 1.67067
100.328 -1.16656 -1.20417
5.34618 -0.883993 -0.730399
-64.9853 -0.916111 1.35624
-63.1808 -0.977371 0.186521
305.622 0.0530376 -0.678464
50.6782 -0.376203 -0.854308
475.925 -1.05663 -0.559994
92.441 -2.86272 1.26173
71.727 0.0721917 3.27954
-64.9924 1.14764 1.67365
-62.272 -1.21946 -1.34972
271.223 1.76823 1.97924
17.0552 -0.140348 1.6736
-57.2475 -1.17031 -1.47612
-63.4691 2.56975 -0.825894
-52.0474 1.82469 -0.470063
235.203 0.715579 -1.579
25.6538 0.604439 0.350493
6.00874 0.993951 0.18513
-66.8109 0.278658 0.506098
29.0523 -2.62138 -0.811092
170.756 -0.457123 0.224411
292.234 0.00350492 1.91571
-34.9461 0.209676 1.85361


==> latex_data/vae/fashionmnist/pca/pos_jbda-n-ifgsm-pos.txt <==
-69.1044 -0.815263 1.19477
-66.0365 0.453184 -1.09741
-66.7653 -0.426904 1.95062
-68.8745 -0.220461 -1.3657
-65.8785 -1.52796 -0.469502
-66.7281 0.177512 1.19665
-68.5361 0.603677 1.23884
-66.9453 -0.209348 2.37684
-68.0283 1.23495 -2.45103
-66.0017 -1.31038 0.0982801
-68.4967 1.19969 0.921266
-67.8459 1.62735 -0.460997
-66.7345 -0.718082 -0.856192
-67.341 -0.612869 -2.44809
-69.0038 -0.64935 -1.3467
-68.6101 -1.18583 -0.806429
-67.1206 0.375523 1.3405
-67.5756 -0.359597 -2.01049
-69.0411 -1.17624 -0.950389
-67.2311 -0.373041 0.447391
-66.1591 -1.11986 0.503488
-68.6068 0.0659017 0.461615
-68.4202 -0.171265 -0.294128
-66.442 0.748363 2.11857
-66.6197 -0.920769 -1.7743
-67.2819 1.06253 0.280007
-67.5507 0.74295 0.677234
-66.7768 -0.649534 1.25458
-65.9687 -0.0212683 1.67144
-68.0453 -1.75264 -1.87947
-67.9669 0.168452 0.208175
-67.1233 2.09193 0.197174
-66.7403 0.824737 -0.615343
-66.8626 0.267482 -1.74231
-67.8823 0.789052 0.857587
-67.1752 -0.733158 -2.37393
-69.4008 -0.155741 1.38686
-68.5317 1.45182 2.39584
-68.0895 0.531961 -0.264823
-68.526 -1.46707 0.035026
-67.4665 -1.48016 0.435976
-69.5561 2.54602 -0.666128
-67.8471 -0.864402 0.0530272
-69.0237 1.19989 0.0649341
-66.7639 1.35037 0.429178
-69.3628 -0.276674 0.00334523
-68.5317 -2.20187 1.65587
-71.0999 0.681776 1.31576
-67.0421 -2.63614 -0.591149
-67.8155 -1.90055 0.250193
-67.1727 1.1911 -1.6141
-68.2839 0.31123 -0.925421
-67.5548 2.22214 0.118059
-66.3335 -0.0987461 -1.18285
-64.9385 1.21748 -0.0598812
-68.53 0.259348 -1.19575
-67.3675 -0.240292 -1.07516
-67.3468 0.816018 -1.13053
-67.3653 -0.233456 0.416863
-68.5814 -0.579699 -2.37468
-67.7436 2.23094 2.04084
-68.7574 -0.911116 -0.397329
-68.8321 1.70171 -0.888416
-67.5602 -0.112015 -1.30062
-67.9087 -0.888747 -1.70445
-69.3215 0.601982 -1.12789
-67.3976 0.144208 0.328122
-67.2991 0.565193 0.0700307
-66.8539 -1.74625 -2.54778
-67.9311 1.91621 -1.38389
-67.3791 -0.227284 2.78849
-66.668 -1.14813 1.89
-67.685 -0.195103 1.12713
-67.8298 -0.403863 1.52137
-68.1194 -0.852963 -0.510773
-67.0679 -2.01323 1.57872
-68.2822 0.635805 -0.843889
-67.798 0.352202 -0.27693
-66.7621 0.483291 0.367102
-67.7235 -2.06253 -0.700346
-65.9065 -0.0221584 -2.42018
-66.6946 2.08101 1.06611
-67.4106 0.204817 -0.618231
-68.1279 -0.137054 0.195249
-68.6532 0.358208 -0.869014
-67.6319 -1.13993 0.730231
-68.77 -0.0556336 0.695718
-68.4382 -1.05696 1.86137
-68.0106 2.63093 0.361795
-68.7896 -0.965806 -0.536355
-66.5985 -0.350943 0.457461
-67.3846 1.75618 1.11316
-68.2586 -0.131016 -0.634568
-67.2482 -0.552038 -2.72378
-67.0428 -1.2551 -0.809372
-66.3383 0.0304512 1.72769
-66.2516 0.235166 0.501166
-66.1569 1.88237 0.575182
-66.9408 1.91324 0.476119
-67.2197 0.670384 0.344461
-69.111 -0.733461 -0.922374
-67.3597 -1.80055 -0.58058
-67.477 0.190136 -2.66767
-69.172 0.0810629 -0.854543
-65.0163 0.812381 1.57156
-68.5875 -1.33033 -0.823958
-69.784 0.156407 0.928596
-67.4887 0.13426 0.494755
-67.0585 0.924909 0.507448
-67.0192 0.267921 -0.807422
-66.6577 0.482278 0.433497
-68.9262 -0.1893 -1.82905
-68.4939 -1.37354 0.920806
-66.6626 -2.06842 0.766286
-69.2477 -2.72098 1.30223
-69.2449 -0.44752 2.19765
-66.1214 -2.86105 -2.32223
-66.3936 0.0204406 -0.679581
-67.678 -0.877261 -0.0534812
-66.4143 1.91915 -1.04286
-66.8064 -0.603689 0.475394
-67.0329 0.927752 -1.54974
-69.5817 -0.785348 1.05484
-66.0674 0.901589 -0.505778
-67.3457 -0.771825 1.94579
-67.0796 0.463347 -0.91469
-68.326 0.290475 1.0457
-66.6889 1.3741 -3.00763
-68.3078 0.254961 0.515199
-68.2039 -0.533743 -0.372405
-65.4524 0.1239 -1.32111
-65.2472 -0.986756 0.513605
-67.7529 2.01022 -0.90961
-66.743 0.910606 -2.21612
-67.6014 -0.216397 2.1066
-67.8774 0.54992 0.500865
-67.1526 0.22651 0.801966
-67.5597 1.43641 -0.226542
-66.7892 -0.827345 -0.116132
-68.4526 1.84942 1.4716
-67.7638 -0.51483 -0.0266181
-67.7883 -0.01891 0.891574
-67.9212 -1.05984 -1.43043
-67.3639 1.78397 0.271508
-68.3182 -0.985779 -2.03452
-67.6158 0.678269 -1.57971
-65.2942 -1.03071 -1.0353
-68.471 0.886616 0.963228
-68.9386 1.75954 1.49033
-66.8454 0.190206 -0.516017
-67.2988 -2.30398 0.215497
-67.3589 -0.994208 -0.838976
-67.8253 0.971803 0.643149
-67.1038 0.621956 0.597427
-68.4812 1.80163 -0.0905979
-68.2535 -0.472338 3.5809
-67.4801 -0.258064 -1.86958
-67.7983 0.715118 -1.87599
-67.5755 -0.525402 -2.82987
-66.4006 -1.42053 0.529571
-68.3988 -1.40039 -0.696121
-67.4231 2.03865 -0.12511
-69.0746 1.45032 -1.26839
-68.5054 0.340916 0.370485
-68.1902 -2.37074 1.13433
-67.1724 0.44849 -1.81413
-67.7491 0.317361 -0.215179
-67.8901 2.00788 -1.39949
-69.7571 -0.56632 2.57392
-67.1161 -2.25927 -1.3421
-67.4066 -2.17076 -0.255424
-67.7773 -0.633324 -0.86012
-69.0741 0.358099 0.787621
-66.5996 -0.950285 -0.310748
-66.8686 0.618528 -1.15055
-66.0292 -0.859155 -1.68057
-66.6178 -1.09251 -1.39117
-69.172 1.03156 0.287695
-68.9414 1.76292 2.3491
-67.8671 -1.13142 -1.2792
-68.5668 -2.07882 -0.738071
-66.8969 -0.21176 0.181764
-68.65 -0.679105 -2.04993
-68.814 -1.53216 0.350202
-68.8788 2.06513 -1.87968
-68.8373 -0.706944 -0.586536
-68.4919 1.18054 -2.68474
-67.9182 -0.947083 -1.70203
-69.0886 2.33048 -0.433258
-66.745 -0.16795 -1.99299
-67.7337 2.48174 0.735678
-67.3884 -0.0543719 0.73134
-67.4313 -2.37408 -0.483029
-67.0517 -2.01133 -0.733889
-67.1508 0.344123 2.94672
-66.5161 0.119218 2.17709
-66.4056 -0.943839 -0.362079
-68.3225 1.44106 1.24978
-68.039 -1.28626 0.118961
-68.1561 -0.717409 -0.117553
-67.6727 -0.211929 -1.1406
-66.3494 0.949403 -0.926785
-68.6501 -0.865309 -0.868577
-67.5128 0.176853 -1.69645
-69.0891 -0.982262 2.33004
-69.4413 0.573711 1.39934
-66.5882 -1.77706 -0.258888
-65.2329 0.307977 -0.708061
-68.2186 0.821421 0.00532921
-67.4586 -0.00386056 -0.123917
-67.7433 -0.27531 -1.47164
-67.3645 1.59163 0.184204
-68.941 -0.56414 -1.11011
-70.1952 -0.738406 -0.582163
-67.0592 -1.14269 -2.11358
-66.5518 -0.900742 -2.77282
-66.7679 -0.0650372 -1.10817
-67.3613 0.0747883 -0.119514
-67.3786 1.47036 -0.84445
-69.3281 1.44429 0.840787
-66.9477 1.02232 0.354692
-67.3622 0.174856 1.99529
-66.3151 1.37471 0.475088
-66.6843 -1.38362 -0.0601526
-67.6858 -0.009137 0.408351
-66.0024 -0.374927 1.70218
-67.0882 -1.0676 -1.3428
-68.3733 -1.04243 -1.29427
-67.7732 0.674026 -0.290037
-67.3299 1.14604 -0.963663
-67.7665 0.235478 -0.404431
-66.501 -0.0539776 -0.272842
-68.2337 0.943883 0.322357
-68.4837 0.339913 0.305893
-67.997 0.321686 0.848802
-68.065 1.06547 1.39462
-68.4199 0.0171219 0.0878929
-67.055 1.56018 1.02624
-68.0337 -2.2127 0.016449
-67.3426 -0.436608 0.885435
-67.5912 -0.649598 -1.45491
-67.5575 0.790471 -0.604106
-67.131 1.28241 0.260351
-67.3766 -0.802996 -2.78685
-67.5208 1.00899 0.508105
-68.203 -2.83841 0.432734
-67.4644 1.09091 3.26321
-66.9185 -1.07966 -0.181434
-67.7716 0.434512 0.679393
-66.3894 1.28233 -0.462566
-67.198 0.0530708 -0.968483
-69.5519 -0.366764 -0.222172
-68.1689 0.472576 1.62626
-68.1829 0.525927 0.282586
-67.4057 -0.671568 -0.49216
-68.046 1.69098 1.06668
-69.659 1.48092 1.0327
-67.949 0.695882 0.278291
-67.8796 1.24383 2.05938
-67.9997 -2.04417 -1.50825
-69.4271 1.30607 0.52056
-69.0579 -1.35242 0.596141
-66.4237 0.660475 -0.232975
-68.3924 -0.676233 -0.0130499
-65.9775 0.369317 0.0682703
-67.6292 1.66322 0.614184
-69.9084 1.27083 -0.581719
-65.6308 0.797441 -1.77506
-67.9494 -0.899941 -1.13865
-68.5147 2.28012 -0.0438288
-66.8564 0.636403 0.209511
-68.5818 -1.8877 0.0523494
-68.0093 -1.67948 -0.818651
-67.768 -0.634336 -0.695512
-68.9213 1.35923 -0.611282
-66.2742 2.14147 -0.372315
-66.6044 0.672538 -0.21031
-67.0166 -0.75301 -1.02241
-67.7026 -0.748554 -0.64023
-67.7539 -1.06938 0.249658
-66.8553 1.60845 0.289149
-69.2823 0.34097 1.40654
-68.1361 1.90457 -1.97361
-67.2708 1.0429 -0.124657
-68.365 0.313274 -0.62236
-66.9555 -0.208852 0.351575
-66.992 -0.917255 -0.715344
-67.5608 -0.329915 -1.79005
-67.6328 -0.377546 -0.650222
-67.7355 -0.10085 0.588361
-67.9937 -0.769488 2.66575
-66.0907 -2.05592 0.725524
-67.6522 0.714891 -0.173639
-67.44 0.918414 -1.29566
-67.334 0.437956 0.242621
-66.9125 -2.44068 1.19707
-68.6465 1.39979 0.665384
-67.9471 -1.8218 0.49992
-65.9678 -0.266205 -1.73331
-67.5901 0.721036 0.348555
-67.5284 1.0458 -4.79332e-05
-69.2671 -1.77923 -1.82157
-66.4672 -0.657761 -1.80386
-69.7411 0.0730002 0.305223
-67.8538 0.197951 1.80021
-66.8841 -0.121369 0.180744
-68.5219 1.37165 0.76468
-67.2929 0.977402 0.392427
-68.9022 -1.0509 0.518092
-67.6272 0.679993 -1.28458
-68.3154 0.297991 2.02526
-67.6956 0.561792 0.23896
-68.0957 -0.231836 0.782492
-67.4548 -1.083 -1.07158
-67.352 -0.905927 0.982955
-67.2558 1.58904 0.287711
-68.4049 1.69943 1.27404
-67.849 -0.914116 -0.723485
-68.7672 0.585572 1.26444
-68.7572 0.432233 0.0800309
-67.8883 0.400548 0.678676
-66.1261 -1.23228 -2.302
-67.3984 -0.815966 -0.452381
-69.0655 1.36271 -0.784377
-67.988 0.822274 2.6825
-66.754 1.58898 -2.03742
-67.2579 -1.88214 -0.607602
-68.8067 -0.125149 0.304316
-67.2322 -0.0457219 1.61648
-67.1127 -0.316022 1.34155
-66.7668 -1.54585 -0.443432
-68.9698 -0.542962 2.47279
-67.5726 2.43721 2.04083
-67.0532 1.64978 -0.299937
-67.2344 -0.829388 -0.572847
-68.1995 -0.573701 -0.217668
-67.961 -0.0363865 2.54164
-68.4488 0.255387 -0.657123
-65.7147 -1.58369 0.596803
-66.4673 0.859695 -0.287846
-67.1551 -0.48087 1.03673
-68.2643 0.514496 0.965622
-67.6709 -1.18349 -2.04656
-67.4724 1.76354 -0.942187
-68.3156 -0.267143 -0.580073
-68.3068 1.62902 0.625575
-65.6773 -1.82644 -0.987833
-67.8573 -1.99343 0.260912
-66.7089 1.72096 -2.59804
-67.8842 -0.257202 1.29659
-68.7158 0.355037 0.3145
-66.229 -1.33421 -0.588903
-67.6352 -0.0473635 1.71378
-66.1364 -0.321488 -2.22806
-66.5939 -0.00388251 -1.23549
-68.771 0.715007 1.36088
-67.7669 0.889303 -0.0969499
-67.3253 1.95914 0.742513
-68.1902 -0.895133 0.952823
-66.1272 0.449495 -0.23174
-69.0138 0.481846 2.03011
-69.3834 0.353375 0.387054
-67.1918 -1.07994 -0.50674
-67.1913 0.326766 1.01409
-68.1872 0.90534 -1.57327
-67.8879 -0.727252 0.804271
-66.7174 -0.534994 -0.436805
-68.3163 1.11432 2.10281
-66.5913 -0.168101 -0.993615
-66.1438 1.73797 0.969438
-67.6211 -0.754517 -0.0469438
-66.6605 1.03448 1.99696
-67.8909 1.49739 1.72554
-67.9573 0.946334 0.573795
-68.5618 -1.97174 0.0158273
-61.0784 0.212319 -0.93999
-68.0169 0.108071 -1.21773
-68.3804 -1.56118 -1.20373
-67.2212 0.505906 -0.828097
-67.2082 0.109645 -1.09579
-67.712 -0.311522 -2.03228
-69.4284 -2.26249 1.37321
-66.9831 0.306874 1.12522
-67.9592 2.34113 -0.234468
-67.9503 0.679897 2.18161
-69.2668 -1.58749 0.729558
-67.0363 0.685085 -1.85899
-67.7526 -0.0408733 1.50238
-67.9309 1.04717 2.43371
-68.2802 -1.1281 -0.773064
-67.5943 0.622696 -0.238304
-67.4385 1.17737 0.218395
-66.0209 -0.3224 -1.69408
-67.0207 -0.697532 1.61674
-65.632 -0.0587378 -1.06443
-67.301 -0.0901275 0.874845
-66.6215 -2.08505 -0.450663
-67.9353 2.40947 -0.0935226
-69.0215 -1.21428 -1.49838
-67.5177 -0.986937 0.849112
-66.5224 1.33399 1.12135
-68.0218 -1.54898 -1.44499
-68.2258 -1.00552 -0.958367
-67.1105 -0.514138 -2.45785
-69.6556 1.28143 -1.29237
-66.218 -2.16031 0.163813
-66.4244 -0.0484545 -1.00706
-67.7908 0.13114 0.621931
-67.4942 -0.463422 -1.75643
-68.0416 -1.0017 -0.269751
-66.6034 1.29137 2.39268
-67.4246 0.347045 0.38848
-68.7338 1.25696 -0.752976
-69.2713 2.36955 -0.499149
-66.0915 2.25211 -1.36748
-65.7757 -0.940601 -0.73454
-67.9507 0.119388 -0.629472
-67.1901 2.44025 -0.630914
-66.7952 -0.132222 0.200427
-66.7646 0.757276 -2.73285
-67.4458 -0.0236035 0.78415
-68.3402 -2.40557 -0.136682
-67.3494 -2.41803 -0.277172
-67.6729 -1.85798 -0.0933885
-69.8075 2.66592 2.07527
-68.7009 -1.02041 -1.28146
-68.0258 0.162358 1.46007
-68.5109 -1.88076 -1.44159
-67.2371 1.88702 0.348382
-70.0558 -0.181784 0.38143
-68.8777 0.501707 1.22289
-68.1698 -1.65774 -0.894288
-67.2089 1.95432 -0.497768
-68.2486 -0.20432 -1.8491
-67.995 0.641815 -1.1085
-65.8339 0.488348 1.26167
-67.3586 -0.162821 0.949966
-67.9698 0.646849 1.42131
-68.1083 -0.727902 1.97882
-67.0022 1.91829 -2.44
-68.1636 0.325112 -0.076273
-67.5072 -1.20944 0.338347
-66.3017 -0.427299 -0.62183
-68.0968 0.374135 0.221544
-68.2973 1.73732 0.986562
-67.9696 1.20737 0.32221
-67.9345 -1.49381 0.0297349
-67.67 2.55198 -0.607164
-68.1228 0.679596 1.49625
-66.3278 -0.175202 2.20421
-67.8333 0.556659 1.17064
-69.7499 0.335413 -1.96004
-68.3715 0.215953 -0.418038
-66.5017 -1.49364 -0.62539
-68.6949 -0.0202425 -0.560333
-66.722 0.0646062 1.23485
-68.8266 1.55692 1.93825
-68.2323 -0.878986 1.07353
-66.8959 -0.684007 -3.40035
-67.3021 -1.67531 0.661609
-67.8865 -0.198617 0.799624
-66.5393 2.9998 -0.642024
-68.2055 -1.34319 0.894452
-67.738 1.754 -2.34183
-68.4375 -0.0478136 2.73952
-66.8734 1.08836 0.25939
-65.9707 1.64182 1.89165
-64.4012 -1.18169 0.817121
-65.8586 -0.0886602 0.672886
-68.2172 0.555707 -0.995898
-68.3263 0.256419 -0.631166
-67.0816 1.21603 -0.780579
-66.6983 -0.0590909 1.48215
-67.874 1.41287 0.899279
-66.2388 0.191981 -0.648607
-67.3596 -0.748904 -1.22068
-67.2568 -2.23343 -0.0510856
-65.7949 -0.966029 -3.29531
-65.7398 0.168719 0.175161
-66.8127 -0.838692 -1.01066
-67.1187 1.55684 1.43674
-67.1314 0.354147 0.788658
-67.973 0.855254 -0.505789
-68.8004 0.0271535 0.757976
-68.1576 -1.06522 -1.08161
-68.4884 -0.625371 -0.323442
-67.5122 2.27749 -1.34045
-68.1957 1.50707 0.376457
-68.0009 0.0174639 1.00332
-68.1768 -0.0502393 -1.27348
-68.1097 -0.464039 -1.74052
-67.0124 0.0541621 -0.524195
-69.5458 -1.83579 -0.234532
-68.0573 0.726211 2.73418
-68.2277 0.630653 -0.597328
-66.4156 0.464986 -0.451764
-68.516 -1.83933 0.662775
-68.1121 -1.24892 -1.62916
-67.1979 -2.45275 2.01641
-68.2332 0.78881 -0.462395
-66.6369 2.82725 -1.32255
-65.8424 0.0938419 -1.74452
-67.4839 -0.59192 -0.818221
-66.2019 1.94732 -0.476018
-67.7262 0.783662 2.5967
-68.6944 -0.640035 -0.118461
-68.9341 1.21222 1.75196
-67.2883 -0.964411 -1.48913
-67.9202 0.789644 1.547
-69.7049 -0.79691 1.35219
-67.792 -0.618944 -1.21998
-69.9361 -1.59479 -0.263496
-66.8664 -1.29521 -0.979996
-68.9362 -0.841296 0.196104
-68.7311 -1.136 0.0807087
-68.5213 2.41831 0.144481
-68.0052 -1.5545 0.670744
-68.2975 -0.414348 0.281399
-68.3979 1.13073 -1.35923
-69.0277 -1.35265 -1.80807
-67.4017 1.1453 0.191042
-69.9253 0.859081 1.11843
-67.9937 -0.148623 -1.99208
-67.7018 -1.62429 -0.161473
-66.0441 0.873326 -1.64434
-67.2151 -0.00189842 0.878619
-68.2701 0.706084 2.44476
-68.64 1.59374 -0.0333718
-68.3916 2.28011 0.0638233
-67.786 -2.11124 0.0359675
-67.6333 1.27945 -1.65344
-65.9607 -0.783716 0.113317
-68.5539 0.699939 1.73081
-69.1557 -0.0230722 0.732591
-67.7528 0.89862 -0.85064
-68.231 -0.882543 1.45566
-68.5545 -1.17892 -0.000869516
-67.8854 1.29721 -1.39343
-69.1413 1.04525 -0.758121
-67.7072 -1.02362 -1.64952
-68.3493 -0.531967 0.0532115
-66.7883 -1.62031 0.443748
-67.2414 -0.526385 -1.84965
-67.7832 -0.920435 -2.34559
-66.5385 1.59128 -1.6398
-68.2249 -0.066623 1.4996
-67.7219 -0.413843 0.15057
-67.2409 0.13757 1.99849
-66.8756 0.786041 0.760812
-67.8199 1.52268 -0.0399955
-68.1127 -0.521574 -0.943056
-68.7508 -0.213258 0.0273914
-67.2329 0.292267 -2.7513
-67.0255 -0.601131 3.62637
-66.1327 -0.936107 -2.39512
-65.9637 -0.932824 -2.03528
-67.055 1.07989 0.0297976
-67.7337 -1.32282 -0.0601447
-66.9193 -1.31169 -1.88695
-67.6204 1.21409 -0.452115
-67.2738 -1.14854 -0.288653
-66.0123 -0.765871 0.211767
-65.9283 -0.234632 -0.144354
-69.4193 -1.48982 -0.702133
-66.9327 -1.66279 -0.447942
-66.3064 0.428115 -0.114457
-68.8292 -0.445696 1.64719
-67.3608 1.18314 -0.055376
-66.7318 -0.765068 -0.011434
-67.1817 0.654803 0.251646
-67.5393 -1.26943 1.4353
-66.6255 0.882145 -0.437499
-67.6347 0.0133682 -2.1846
-67.9851 0.624024 -0.830812
-68.044 0.60531 -1.35579
-66.6039 1.407 0.321319
-66.8646 1.45206 -1.46307
-67.576 0.499835 -1.68282
-68.1311 0.315445 0.378627
-68.0213 -0.150391 2.14757
-66.8634 2.48243 -0.854305
-68.0448 -0.0607338 1.31773
-68.9832 -1.42681 0.717379
-68.4651 -0.247247 1.33352
-67.1527 0.0936119 -0.572448
-67.5941 1.4593 1.7477
-68.2156 0.52174 -1.90599
-68.1819 0.458817 1.17431
-66.5737 2.28382 -0.534526
-66.2049 0.93017 0.200576
-66.674 -0.580123 -0.649093
-67.1908 0.304018 -1.3838
-66.9146 0.62585 -2.33417
-66.6076 -0.954805 -2.16654
-67.0075 -0.127863 -0.0941993
-67.2237 1.1906 1.09961
-66.9243 0.39869 0.603863
-67.3169 1.50392 -0.0575845
-68.2248 2.05641 -1.92089
-68.6468 -2.47915 -0.173123
-68.7203 0.227275 1.4592
-67.889 0.526556 0.53677
-67.283 -0.887044 -0.431125
-67.4594 -0.126318 -0.535897
-68.8277 1.5256 0.660154
-67.6901 -0.808328 0.0896804
-68.1693 -1.13752 -1.45155
-67.8528 0.961978 0.585006
-66.4286 -0.179931 0.848011
-67.3401 0.144063 -2.30854
-69.0678 -0.988662 1.03313
-67.7754 1.18355 -0.741412
-67.0813 -1.23868 -2.5966
-67.5509 0.580509 -0.220152
-68.2948 -1.50909 0.141368
-68.2622 0.432392 -1.45948
-68.3731 2.27162 0.344989
-66.7294 1.84966 1.52406
-66.2163 1.35809 -1.66573
-66.9183 0.962849 2.15055
-67.9027 -1.88312 -1.40771
-66.3742 -0.772435 -0.511906
-68.1171 -0.928017 3.13842
-67.527 -2.33776 0.715245
-66.6409 1.89433 -0.295792
-68.2834 1.26498 0.27009
-67.3989 -1.00277 -0.930721
-67.2263 -0.561014 -1.21126
-68.8898 -0.294899 0.83044
-67.4646 -0.524817 0.251025
-67.2423 -2.71105 -0.546192
-68.6004 0.465751 2.34933
-65.5704 -1.30285 0.313049
-67.4766 -0.847061 -1.01986
-67.5887 -1.69102 -1.25243
-67.8998 0.443855 -1.43466
-66.8476 1.43654 -0.135539
-67.3613 0.672177 -0.039214
-68.2763 1.18646 0.0894523
-67.7237 -0.73168 -1.82599
-69.2807 -1.37348 0.244108
-67.633 -0.850556 -0.322929
-69.7765 -1.94997 0.983814
-67.3067 0.580824 -0.579262
-67.868 -1.59997 0.0991477
-68.1208 -0.925242 -0.537724
-67.0297 0.703947 1.41377
-68.4523 0.802151 0.223114
-68.6003 -1.12356 1.22442
-68.7729 0.753897 -0.223292
-66.9289 0.718551 -0.469525
-67.6054 1.35895 1.86261
-66.228 1.61055 -0.992114
-67.8586 1.26787 -1.59355
-66.364 -1.1836 -1.13427
-68.7188 -1.33674 -0.34224
-68.2926 -0.443795 0.124308
-66.7667 1.36265 -1.11473
-67.3304 2.32716 -1.96829
-66.3659 -1.9195 -2.45301
-68.4921 0.0210764 -2.04563
-67.2393 -0.51456 -0.796915
-65.2665 -0.0909454 -0.175012
-68.3014 0.819428 -0.260003
-66.7543 0.985372 -0.611874
-67.9416 -0.260386 -0.870753
-68.7795 -0.606459 0.335435
-67.1082 -0.325658 0.915491
-67.7961 -0.522124 0.466733
-66.6742 -1.81602 -2.19646
-67.4513 1.78558 0.57115
-67.7657 0.905502 0.156538
-67.2786 1.39898 -0.421874
-66.951 -0.716464 0.260404
-69.9807 -0.579357 1.44413
-66.1677 0.242191 -0.889916
-67.2413 -0.184446 1.17552
-67.507 1.35863 0.547209
-68.4737 -1.74932 2.06774
-66.1434 0.920833 1.91882
-66.9076 2.35031 0.924416
-68.0477 2.10373 -0.626453
-68.5201 1.24472 -1.6831
-68.0033 1.1084 -1.14418
-67.174 0.311534 0.914432
-67.0998 0.324659 -1.62437
-67.1441 1.82891 0.623396
-66.718 -0.252466 -1.66509
-68.5697 1.65769 -0.270709
-68.275 -0.612448 -1.21472
-67.9858 0.769493 -1.20574
-68.3898 -1.12998 -0.916001
-68.7394 -1.18792 -3.41037
-65.5586 0.61376 2.76255
-68.0157 1.90928 -1.75312
-66.8228 1.074 0.295934
-69.6044 1.4423 1.8631
-67.9262 0.0658978 -3.25642
-68.3052 -0.663761 -1.6699
-68.9377 0.606504 2.11627
-66.6077 -1.45669 0.499953
-67.9679 -0.856806 -2.65965
-69.2216 -0.417199 1.41553
-68.531 -1.75409 1.17548
-65.9217 2.04234 -1.35916
-68.0204 -1.51174 -1.54371
-67.9577 1.52081 -1.50615
-67.7987 1.36134 -0.526285
-67.4417 -0.541816 -1.64345
-68.0277 1.47769 1.40022
-68.1743 1.05562 -1.07124
-68.0355 1.27615 -1.82131
-66.8669 1.03974 -0.829555
-67.6144 -0.805474 -0.557618
-66.948 -0.460245 -2.06281
-67.5117 0.479634 1.49072
-67.0755 -0.567414 -1.78063
-67.1086 -0.420162 0.854479
-68.476 -0.482718 0.33946
-68.0285 -0.265678 0.498797
-68.7353 -2.66916 -0.0739987
-67.8072 0.79131 -1.53803
-67.5094 -0.546989 -2.1906
-68.9165 0.67143 -0.524558
-67.093 2.00311 -0.374647
-67.0523 -1.2458 -0.1052
-67.5592 -1.5512 -1.3037
-68.0469 0.773066 -0.0158626
-67.3565 1.81037 0.0302273
-66.8855 -0.45699 1.17013
-68.8734 -1.04395 -0.383256
-68.8877 -1.21947 0.406108
-66.9432 1.73109 -1.49344
-67.9734 -0.89688 0.354271
-67.2206 -0.885042 -0.276253
-65.7496 0.197602 1.5156
-66.83 -0.636629 1.23093
-68.2912 -1.19891 -0.931366
-68.3414 1.41476 1.70493
-66.713 2.93502 0.573136
-68.9279 0.234549 -0.188073
-66.545 -1.30526 -1.36656
-68.0103 -0.0658398 -0.188563
-67.8303 0.874114 -0.739872
-68.9401 -2.45065 0.989882
-69.0176 -1.31069 -0.280539
-68.3671 0.156948 0.859168
-68.3352 0.218371 0.833508
-67.4659 -0.451388 1.70809
-66.6587 0.842207 -0.300083
-67.1109 -0.093894 1.75563
-68.249 -1.96038 0.460968
-64.9527 0.56943 2.23383
-68.8992 0.0158466 0.616625
-67.6138 0.150597 2.48022
-69.4824 -1.46499 -1.51021
-67.6417 0.595663 -1.30158
-67.1977 0.933801 1.8239
-68.3173 -2.26564 0.272329
-66.2412 -0.17001 -2.40219
-66.7288 0.912706 0.0767028
-67.9366 -1.31001 0.519283
-66.2029 -1.96941 -0.313084
-66.9313 -1.33283 -0.27836
-67.2433 0.191759 0.621699
-67.3159 1.94048 0.582523
-67.4004 0.0425132 -0.630111
-67.956 -2.32653 0.106604
-66.2401 0.536851 -1.06627
-67.7245 -0.00596129 -0.372233
-66.8998 0.582083 -1.89627
-65.5021 0.848041 0.579283
-66.8285 -1.42069 0.586998
-69.1023 1.6757 1.4022
-67.6806 -0.412183 0.0425389
-67.4865 -0.828395 1.787
-67.9208 0.914622 -1.53946
-67.0856 1.05757 0.190444
-67.0337 0.742409 -1.5317
-66.9832 -0.387701 0.56093
-66.2483 2.10166 1.14892
-67.8172 1.69963 -0.894863
-68.0889 1.84602 1.54413
-66.5661 -0.616094 0.214439
-67.3366 -1.02607 -0.523475
-67.0381 -2.12093 -1.00214
-67.3803 2.31383 0.342642
-68.7871 1.70662 0.311828
-67.9527 -0.665903 0.890285
-66.1627 -0.445631 0.069998
-68.1763 0.799598 2.05964
-66.7929 -0.781318 -1.67834
-67.7359 1.56713 1.47656
-68.8745 1.76086 0.606752
-66.3297 0.00871917 0.823983
-69.4293 -1.28561 0.015482
-67.3645 0.629453 -1.39155
-66.7723 -3.21143 -1.72246
-67.0574 -0.340222 1.67652
-67.3797 0.965442 0.160612
-67.2919 -0.435628 -2.02092
-66.6746 -0.655343 -2.65355
-66.2953 1.3118 -0.875881
-65.8442 -0.367397 -0.863097
-68.2608 1.81248 0.912977
-66.5984 -1.18148 -2.24774
-67.7126 0.227312 0.363405
-65.3173 -1.22164 0.150282
-68.8128 -0.970165 -0.726308
-67.8801 0.0958984 0.411712
-67.4816 -1.7085 0.832577
-66.5877 0.320202 0.409643
-69.012 1.26622 -0.643711
-67.5602 0.510622 3.4996
-64.6356 -0.347627 -2.50401
-67.7836 0.706421 -0.437844
-66.8197 0.999349 2.54326
-68.4767 0.324919 -1.36378
-66.6055 -1.05478 -1.09725
-68.6395 -0.306469 0.206862
-66.8186 1.19075 -0.481341
-66.521 -0.7251 1.13787
-66.5155 -1.55979 -0.187289
-68.7037 -0.0294197 -0.67405
-67.0917 -0.210658 -1.65113
-67.4709 -1.64127 -2.71692
-68.153 0.0651668 -2.51696
-67.2372 0.0850492 0.954794
-67.0314 1.13976 1.46683
-67.7676 -0.203612 -0.494816
-67.2272 -1.78017 -0.985152
-68.4226 0.435618 0.88171
-66.6188 0.567785 -1.79465
-65.6613 1.75289 1.85958
-68.1241 -1.47972 -2.11162
-69.8187 0.336896 0.101801
-67.2127 -1.07439 -0.837594
-68.6395 2.02055 1.32397
-66.376 1.38425 -2.01174
-67.1736 0.792403 -2.00275
-66.9008 -0.579064 -1.02758
-68.1659 -2.06667 1.10579
-67.6015 -0.0992628 -0.928454
-66.9557 -1.31695 1.02096
-67.9915 -0.657916 0.339075
-68.876 -0.764552 -0.563225
-67.0485 -1.15265 -0.0841936
-68.1059 1.04847 1.26215
-68.8842 -1.13229 2.40043
-67.6584 -0.328119 0.545072
-68.4727 2.47041 0.28402
-68.0048 -1.39321 -0.381018
-67.6857 -1.99113 -0.56507
-67.6077 -0.00333806 1.48119
-67.6096 1.11931 -1.71247
-68.2697 1.18861 0.667636
-67.2911 0.0560125 0.971257
-67.9699 -1.29047 0.608692
-67.1767 -0.621668 -0.273763
-68.6648 -0.515914 -0.554719
-67.2301 -0.234856 0.681781
-65.3562 -0.702333 -1.82087
-68.6309 -0.0799375 -0.102117
-66.941 -1.25349 -1.65258
-68.1519 0.360142 0.888137
-66.7507 0.26951 1.14156
-67.7634 -0.236165 -0.926551
-69.8911 -0.479577 0.210889
-66.4777 -0.765658 -0.111412
-67.8651 0.513466 1.09131
-67.7685 0.809637 1.00248
-68.7889 1.14276 -1.23762
-67.5821 1.08168 -0.0200648
-69.3883 0.363614 -0.729616
-67.8175 -0.74889 0.297632
-68.1461 -0.24885 -0.358752
-67.4764 -0.18734 1.42397
-65.6992 -1.94475 0.865158
-67.8337 2.41253 -0.298016
-68.4213 0.468009 -0.643909
-68.2257 0.673628 0.543603
-67.7737 -0.0727401 -0.201347
-67.3361 0.410939 -0.178649
-67.8812 0.452801 1.04957
-67.5568 0.0103291 1.63534
-67.8998 -0.560926 -0.691011
-67.6514 -1.38147 -0.176321
-67.3252 -0.415358 -2.52396
-67.3473 -1.3761 -1.2007
-67.3727 -0.398842 -0.75391
-67.2777 0.565647 0.718222
-67.1335 -0.57853 -1.03076
-67.5119 0.814029 0.841533
-69.1141 -1.18946 -0.848453
-68.7008 -0.466814 -0.788699
-67.4294 1.99209 -0.661818
-66.6814 1.69899 -1.68379
-68.2389 2.03426 -0.796115
-67.0074 -0.431256 -3.10345
-66.5325 0.822815 -1.91481
-66.9568 -0.537717 1.37866
-67.5468 -1.70927 -0.835036
-66.2373 -2.11009 0.673549
-67.5155 1.5084 1.11061
-66.1388 -0.196497 -2.59806
-69.257 -1.01552 -0.277884
-69.2109 -1.63186 0.195032
-66.3691 -0.880253 -1.17873
-67.436 -0.182477 0.742445
-65.8122 -0.866105 -2.21212
-68.6409 0.559073 1.04467
-66.6101 -0.316457 -1.6782
-68.6368 -1.00491 -1.23623
-69.2931 0.969126 1.14095
-68.0182 1.30377 0.477247
-68.3966 2.008 0.9141
-66.8243 -2.12 1.32857
-67.5543 -0.809594 -1.43492
-68.7658 1.11887 0.466375
-66.8131 0.964125 -0.405706
-69.2848 -0.438379 -0.182652
-68.4261 0.559513 1.89924
-66.9809 1.9262 -1.2093
-66.2033 -0.114987 -1.98902
-67.7829 1.5531 0.301477
-67.6393 -0.120167 -0.540773
-68.4304 -1.3348 -0.664688
-68.7089 2.62503 1.19046
-67.369 -0.234545 0.0988503
-68.1431 -1.77162 -0.105245
-66.9525 0.519494 0.239001
-68.8242 1.1288 -1.84925
-67.2752 0.374841 -0.183632
-66.1421 -2.11231 0.434386
-68.0482 -0.0224294 -1.85094
-67.7592 0.781549 0.801217
-67.0573 -0.26926 -2.15744
-66.0807 1.72767 -0.369822
-66.5634 1.07266 -1.83129
-67.1613 -0.273768 -4.02367
-65.553 2.13901 -1.00599
-67.9922 -0.700283 -0.779764
-66.3976 0.586395 1.06938
-66.7689 -1.04064 -1.41763
-67.9902 1.42927 0.632872
-67.7592 -0.463339 -1.32776
-67.8497 0.404028 -1.49975
-68.0355 -0.0801693 -1.01485
-66.8722 1.46375 -2.49902
-67.1209 1.27768 1.28815
-67.2688 1.13571 -0.913135
-66.8177 -0.212393 0.743112
-66.6872 -1.63122 -1.57483
-68.1154 -0.867968 -0.959268
-68.0496 1.15213 -0.305363
-69.5516 -0.771062 0.400431
-68.978 -0.173839 -1.63737
-67.603 -0.915366 1.01419
-66.8043 1.1389 -2.56353
-67.0485 0.336673 0.654218
-67.9478 1.42175 -0.269978
-67.5483 0.424135 1.55626
-67.7752 0.720143 2.0123
-66.2345 1.3939 -2.29179
-66.7912 0.542873 -0.0459409
-66.5924 -0.115975 -0.809473
-67.9665 2.05353 0.902891
-67.8289 -1.18325 0.0645744
-66.0506 -2.10603 0.0763694
-66.9016 -0.120147 -0.398498
-66.1794 -2.28847 0.836517
-66.1708 1.21329 0.989453
-69.4544 -0.354516 0.927612
-68.2775 0.87807 0.13944
-68.2162 -0.160766 -0.64053
-66.7663 2.67352 -2.18033
-67.7353 0.899256 -0.056676
-67.8869 2.17272 2.26679
-67.2693 0.216016 -2.13741
-68.2607 1.40086 1.63463
-66.3688 1.29015 -1.97376
-68.3465 -1.0929 -1.21367
-67.569 1.86926 1.5583
-69.3809 -1.09315 1.17987
-67.5626 1.24063 -1.41071
-67.4693 0.170052 1.82243
-66.6504 1.9117 0.2372
-67.8467 -0.77452 0.713318
-67.6627 0.584737 0.00981583
-67.9719 0.78313 0.140128
-67.5301 1.09006 -0.959694
-68.0438 0.271509 0.435008
-67.4853 0.440081 -1.39028
-66.2924 -0.54189 0.432681
-66.6656 1.38009 0.802603
-67.1665 -1.24186 -0.884296
-67.2146 1.97499 -0.465559
-67.5236 -0.579946 -0.603104
-68.3771 0.690397 1.10035
-68.0641 -1.64879 -1.39467


==> latex_data/vae/fashionmnist/pca/pos_jbda-n-ifgsm-seed.txt <==
-67.9751 2.48622 -2.13355
-68.7084 1.60087 1.01002
-68.0651 0.373703 0.152314
-67.826 -0.497561 -0.0810872
-67.9468 -0.30121 -0.740666
-66.2604 0.143721 -1.26878
-67.5184 -0.833632 0.369318
-68.0845 0.902934 0.304618
-68.2192 0.372365 0.829741
-69.0071 -1.0747 0.134934
-67.8307 0.603404 0.659464
-67.6307 1.86816 -2.4305
-65.6826 0.824931 -0.0831759
-67.3504 -2.24085 -0.526729
-67.4544 -1.8523 -1.33616
-66.3888 -0.361246 0.977417
-66.6193 0.189207 1.37857
-68.321 1.53245 -1.50566
-67.2722 0.772279 0.26956
-70.0996 0.248616 2.47517
-67.8333 0.68786 0.527465
-67.8206 2.82427 0.019737
-66.8834 1.60451 -0.540581
-66.8788 1.29787 0.525396
-67.0685 0.181385 -1.09498
-67.5647 0.00581546 0.939542
-68.4863 -1.28717 1.54174
-66.6262 0.0692297 -0.961248
-67.588 -1.34282 -0.487961
-68.0031 1.76359 -0.160399
-69.6171 -1.1544 0.445219
-67.9049 1.08949 2.39138
-69.295 -0.317673 0.880641
-67.5343 1.52283 -0.475811
-67.83 -2.28153 0.0260781
-67.5923 -0.610713 -0.819529
-66.7448 2.43219 0.794294
-67.2314 -1.67501 0.14011
-68.5344 -1.7516 -2.75609
-69.4334 -2.28576 0.702294
-68.1739 -0.788972 0.491548
-67.3409 1.12811 0.950464
-69.9486 -0.199403 -0.542533
-68.3018 1.48374 0.860499
-71.2775 -2.55607 -0.0266405
-67.344 -0.716436 -1.44054
-68.9958 0.405199 -0.775059
-67.9467 -0.635832 -0.482195
-68.1245 -2.08818 -0.399547
-67.6567 -1.7246 -0.308191
-68.2743 -3.20684 0.656692
-66.7034 1.35701 0.473701
-65.7299 0.437916 -0.297995
-67.4708 -1.74172 -1.36084
-67.389 1.81891 -1.74355
-66.267 -0.373381 -1.9052
-69.5455 0.715944 -0.953962
-66.8574 -0.400832 2.07487
-66.3391 0.707892 -1.80809
-68.0028 0.602477 -2.11079
-66.4804 0.487259 -1.36231
-67.6618 1.4968 1.4426
-67.9383 -0.52482 0.805863
-69.1888 -1.08979 0.0204234
-67.0313 0.000880645 0.0637673
-68.0332 -0.122117 4.03901
-67.4458 0.678324 -0.21395
-68.1104 -0.851104 -0.784791
-66.4677 -2.12502 -0.640606
-67.5703 -0.064397 -0.220329
-66.4794 1.68106 -0.189082
-67.5189 0.183674 -0.775759
-68.0228 0.183923 0.394518
-66.4882 -2.06303 0.247865
-67.9272 -2.46386 0.292989
-66.9547 -0.154477 0.201917
-66.5605 -0.290855 -2.19585
-67.6448 -0.710441 -0.855222
-67.9559 -1.4925 0.799488
-67.1747 0.0941132 -0.120118
-68.4583 -0.087778 -0.679546
-69.3673 -0.283318 0.450686
-66.8889 0.0278028 -0.27623
-67.7466 -1.78841 -0.0422881
-68.0462 0.228929 1.6013
-67.0108 0.439976 0.226708
-68.9511 -0.959573 -1.16111
-68.2048 2.19766 0.845711
-67.0266 0.243387 -0.440197
-67.2895 -1.33859 -2.32117
-66.4427 2.56581 -0.733409
-68.3835 0.816855 -0.230978
-68.5098 0.181049 -1.20706
-69.6589 0.263794 0.639301
-67.2654 0.404172 0.0534946
-68.2274 0.0179851 1.69184
-67.1036 -2.10784 -1.33605
-68.5464 -0.872477 -0.181486
-67.5766 -0.187369 0.908327
-67.9483 0.645684 2.08919


==> latex_data/vae/fashionmnist/pca/pos_jbda-pos.txt <==
-128.104 -0.132802 1.64785
-125.039 0.420317 -0.968945
-125.763 0.125285 1.66291
-127.875 -0.35749 -0.659258
-124.879 -1.13483 -0.390108
-125.728 0.484357 1.00874
-127.536 1.19453 0.992008
-125.946 0.7926 2.18326
-127.028 0.752363 -2.27029
-125.002 -0.890873 0.695849
-127.495 1.39715 0.217347
-126.843 1.52115 -0.845321
-125.733 -0.580877 -0.182204
-126.341 -1.51083 -2.05055
-128.006 -0.749686 -0.73384
-127.612 -1.50756 -0.616214
-126.121 0.466272 0.928173
-126.579 -1.1739 -2.33867
-128.042 -1.30927 -0.552137
-126.23 0.0742536 0.361502
-125.16 -1.05819 0.710143
-127.605 0.510953 0.932471
-127.42 0.093416 0.22143
-125.44 1.59665 1.81015
-125.621 -1.84332 -1.47153
-126.281 1.2488 -0.119286
-126.55 0.82471 0.541482
-125.776 -0.739088 1.40239
-124.968 0.258744 1.47122
-127.046 -1.99657 -0.666565
-126.966 0.210934 0.279497
-126.122 1.97068 -0.547692
-125.74 0.436303 -1.30274
-125.864 -0.467082 -2.31222
-126.882 0.988145 0.667797
-126.173 -1.03985 -1.71092
-128.4 0.158774 1.61082
-127.532 1.71423 1.3898
-127.09 0.513126 -1.10022
-127.529 -1.64952 0.451444
-126.465 -1.91295 0.658224
-128.556 2.39428 -1.0233
-126.848 -0.528745 0.56479
-128.022 1.24549 -0.319588
-125.765 1.04848 -0.10668
-128.363 -0.0568699 0.691476
-127.534 -1.72418 2.32606
-130.101 0.959597 1.30991
-126.043 -2.29248 0.305641
-126.819 -1.64929 0.947908
-126.172 0.65299 -2.06703
-127.283 0.248151 -0.903917
-126.555 2.09656 -0.343969
-125.332 -0.515175 -1.19299
-123.938 0.966801 -0.792265
-127.53 0.0147457 -1.37599
-126.369 0.206771 -0.671058
-126.348 0.0114767 -1.95198
-126.365 -0.0863201 0.296299
-127.582 -1.093 -2.15382
-126.741 2.53933 0.958614
-127.757 -0.682714 -0.489884
-127.832 1.00131 -1.21459
-126.56 -0.257615 -1.53126
-126.91 -1.22158 -1.87857
-128.32 0.497557 -0.881434
-126.399 0.238087 0.174178
-126.297 0.901706 0.593271
-125.855 -1.79282 -1.82911
-126.931 1.6244 -1.79891
-126.38 0.207915 2.56463
-125.667 -0.51782 1.95266
-126.686 -0.0482321 1.22503
-126.83 -0.234354 1.54957
-127.12 -1.22487 -0.189902
-126.07 -1.15298 2.35222
-127.283 0.181726 -1.36898
-126.797 0.802806 -0.521994
-125.762 0.482858 0.276975
-126.725 -2.18755 -0.0559494
-124.907 -0.602374 -2.27933
-125.696 1.88968 0.310045
-126.411 -0.55899 -1.18696
-127.127 -0.167376 0.0949018
-127.653 0.4742 -0.755853
-126.633 -0.896614 1.37104
-127.768 0.395204 0.724762
-127.437 -0.428171 2.24659
-127.01 2.58084 -0.303036
-127.791 -1.1195 -0.313978
-125.598 -0.267825 1.01084
-126.384 1.9216 0.609997
-127.258 -0.130747 -0.384755
-126.249 -1.65314 -2.2763
-126.042 -0.942917 0.00285863
-125.339 0.382617 1.59819
-125.253 0.387646 0.455431
-125.156 2.1406 0.414776
-125.942 1.74897 -0.0140148
-126.22 0.681698 0.466983
-128.11 -1.16387 -1.14053
-126.363 -1.61225 0.231613
-126.479 -0.573518 -2.7187
-128.172 -0.206333 -0.912642
-124.015 1.35042 1.34911
-127.587 -1.43712 0.220432
-128.785 0.274863 1.39564
-126.489 0.132443 0.42775
-126.06 1.02265 0.313664
-126.021 0.0882438 -0.424903
-125.658 0.565613 -0.155903
-127.928 -0.857941 -1.99412
-127.494 -0.999191 1.08477
-125.663 -2.02165 0.794196
-128.249 -1.83804 2.07522
-128.246 0.538148 2.59822
-125.124 -3.54106 -1.35537
-125.394 0.0426754 -0.220933
-126.678 -0.61562 0.382094
-125.415 1.47023 -1.97809
-125.807 -0.59628 0.594399
-126.034 0.461367 -1.30674
-128.581 -0.827208 1.37096
-125.068 0.564384 -0.616616
-126.347 -0.253082 1.66795
-126.079 0.329766 -0.977222
-127.327 0.465284 1.13349
-125.69 1.03017 -2.82699
-127.308 0.756683 0.769188
-127.204 -0.801236 -0.573494
-124.453 -0.323956 -0.923323
-124.247 -1.44302 0.336069
-126.753 1.90416 -1.2563
-125.744 0.267039 -2.50046
-126.602 0.153143 2.14668
-126.875 0.619462 -0.192337
-126.151 0.203838 0.659206
-126.559 1.3079 -0.439206
-125.79 -0.570683 -0.375187
-127.452 1.8369 1.16355
-126.766 -0.45797 -0.167993
-126.788 0.249267 0.894642
-126.924 -1.23046 -1.05398
-126.364 1.65741 -0.492541
-127.321 -1.54595 -1.63424
-126.615 0.207178 -1.51998
-124.295 -1.29671 -1.17111
-127.469 1.58135 1.19616
-127.936 1.96286 1.40638
-125.845 0.037682 -0.312717
-126.3 -2.14858 0.720659
-126.36 -1.38516 -0.946525
-126.825 1.05528 0.72837
-126.105 0.57962 0.698074
-127.48 1.37787 -0.5412
-127.253 0.710439 4.00359
-126.479 -1.04156 -2.01658
-126.8 0.607753 -1.34846
-126.578 -1.20622 -2.67908
-125.401 -0.537679 1.24826
-127.401 -1.17275 -0.309163
-126.423 1.81352 -1.08903
-128.074 0.827786 -1.74752
-127.506 0.442106 0.696961
-127.19 -2.10038 1.8785
-126.173 0.129649 -1.40558
-126.75 0.833308 0.251239
-126.89 1.18189 -2.14268
-128.755 0.0476192 2.38241
-126.118 -2.34427 -0.720129
-126.408 -2.24153 0.302241
-126.778 -0.846898 -0.794865
-128.073 0.699695 0.896324
-125.599 -0.772936 -0.0728509
-125.869 0.323131 -1.41718
-125.03 -1.2444 -0.9759
-125.617 -1.47863 -0.838484
-128.171 1.16166 0.221695
-127.939 2.33791 1.74585
-126.869 -1.67606 -0.875444
-127.568 -1.95739 0.504448
-125.898 -0.151597 0.058312
-127.651 -0.994058 -1.4437
-127.817 -1.25188 0.916515
-127.877 1.31583 -2.18072
-127.837 -0.922107 -0.283517
-127.492 0.735863 -2.57691
-126.919 -1.3766 -1.22916
-128.088 2.04779 -0.779959
-125.745 -0.547974 -1.53823
-126.732 3.01669 0.680756
-126.389 0.329876 0.739202
-126.433 -2.31292 -0.114621
-126.054 -1.67401 0.0542696
-126.152 1.10029 2.68328
-125.518 0.504406 2.03269
-125.407 -0.766138 -0.0630004
-127.322 1.74226 0.888054
-127.04 -0.83251 0.734438
-127.157 -0.950891 0.43196
-126.672 -0.27612 -1.31507
-125.35 0.984883 -1.10789
-127.65 -1.27635 -0.85387
-126.513 -0.04563 -1.18405
-128.092 -0.20454 2.76662
-128.442 0.821588 1.09881
-125.59 -1.91945 0.176772
-124.232 -0.0127439 -1.08274
-127.217 0.9444 0.000488191
-126.46 -0.0770482 0.021267
-126.743 -0.987085 -1.68645
-126.365 1.47769 -0.301934
-127.944 -0.892786 -1.09929
-129.194 -0.661471 0.390857
-126.059 -1.55537 -1.90872
-125.553 -1.56237 -2.6103
-125.767 -0.180997 -0.901511
-126.361 -0.265574 -0.492384
-126.378 1.14098 -1.61247
-128.328 1.7753 0.445827
-125.947 1.06436 0.139816
-126.361 0.335567 1.93466
-125.316 1.3936 0.0918122
-125.683 -1.36527 0.469669
-126.687 0.354968 1.02207
-125.003 0.248899 1.52691
-126.089 -1.49285 -1.53669
-127.376 -1.32881 -0.483621
-126.775 0.695983 -0.100168
-126.33 0.858135 -1.3038
-126.766 0.161308 -0.374367
-125.501 -0.116262 -0.481912
-127.233 1.14101 -0.236151
-127.483 0.452649 0.236702
-126.997 0.709335 1.04411
-127.066 1.7853 1.30934
-127.421 -0.681479 -0.489135
-126.054 1.47836 0.37309
-127.034 -2.16923 0.766852
-126.345 0.185843 0.736824
-126.593 -1.38357 -1.3448
-126.557 1.01569 -0.624303
-126.13 1.1431 -0.267776
-126.377 -1.26003 -2.54461
-126.518 1.49499 0.358257
-127.205 -2.33489 1.57338
-126.466 1.90758 2.43928
-125.919 -1.10882 0.0208362
-126.772 0.307919 0.955525
-125.39 1.00929 -0.810153
-126.201 -0.360769 -1.12197
-128.553 -0.147133 0.0876121
-127.169 0.751746 1.45854
-127.185 0.414943 0.5715
-126.407 -0.650629 0.0759274
-127.047 2.03091 0.650265
-128.66 1.6764 0.302113
-126.948 0.942038 -0.216461
-126.879 1.3785 1.25693
-127.002 -2.1158 -0.608942
-128.426 1.41608 0.116076
-128.06 -1.22 0.846954
-125.423 0.952187 -0.294853
-127.394 -0.841731 0.272204
-124.978 0.319106 0.145224
-126.627 1.80479 0.0166485
-128.908 1.21842 -0.329359
-124.631 0.531741 -1.69003
-126.951 -0.64215 -0.94396
-127.511 2.30519 -0.338739
-125.857 0.67609 -0.18511
-127.583 -1.99772 0.477671
-127.011 -1.57827 0.158416
-126.767 -0.476911 -0.111834
-127.922 0.950607 -0.935443
-125.274 2.34849 -0.574535
-125.606 0.549719 -0.283148
-126.016 -0.941225 -1.08389
-126.702 -0.724101 -0.303013
-126.753 -0.767874 0.418434
-125.855 1.88633 0.124428
-128.28 0.723438 1.49179
-127.136 1.64972 -2.28987
-126.268 0.729708 -0.902066
-127.366 0.0713262 -0.561237
-125.956 -0.319534 0.0803951
-125.993 -1.02985 -0.723837
-126.562 -0.649383 -1.94414
-126.633 -0.823337 -0.613765
-126.738 -0.505692 0.218633
-126.994 -0.12556 2.66996
-125.089 -1.5977 0.778978
-126.652 0.493133 -0.247176
-126.44 0.878304 -1.35396
-126.333 0.848882 0.357889
-125.914 -2.22662 1.92196
-127.646 1.42693 0.622255
-126.949 -2.1922 0.580167
-124.971 -0.903899 -1.71259
-126.588 0.866517 0.4129
-126.528 0.858295 -0.480582
-128.27 -2.12791 -1.12193
-125.469 -0.85101 -1.68061
-128.742 0.197714 0.454798
-126.854 0.877778 1.6036
-125.884 -0.0105493 0.169605
-127.521 1.37113 0.462922
-126.291 0.916386 0.437054
-127.904 -0.770874 0.916496
-126.629 0.326003 -0.908788
-127.315 0.64465 1.76
-126.694 0.683888 0.348577
-127.095 -0.406803 1.19168
-126.456 -1.60965 -0.474576
-126.353 -0.874676 0.862484
-126.253 1.81565 -0.171676
-127.403 1.82066 0.786034
-126.851 -1.05684 -0.69582
-127.768 0.936699 1.24316
-127.757 0.6962 0.227625
-126.887 0.635784 0.424446
-125.126 -1.5311 -2.05723
-126.398 -0.934823 -0.662597
-128.066 1.16767 -0.957353
-126.988 1.63511 2.30785
-125.755 0.787587 -2.12083
-126.259 -2.2868 0.148481
-127.808 -0.131436 0.0290695
-126.231 0.351423 1.407
-126.111 0.583857 1.47618
-125.769 -1.79631 -0.534874
-127.97 -0.0918961 2.38556
-126.57 2.67318 0.888211
-126.055 1.21903 -0.968512
-126.235 -0.992793 -0.689963
-127.2 -0.3681 -0.322632
-126.962 0.563121 2.34529
-127.448 0.0244228 -0.638077
-124.714 -1.71602 0.458845
-125.467 0.855018 -0.608104
-126.156 0.0668611 1.15464
-127.264 1.17101 0.84192
-126.673 -1.79284 -1.15435
-126.47 0.916786 -1.52628
-127.315 -0.113071 -0.308998
-127.306 2.02141 0.620536
-124.679 -2.44665 -0.464456
-126.858 -1.90371 0.186952
-125.708 1.06908 -2.5295
-126.885 -0.152479 1.11083
-127.715 0.520384 0.327934
-125.231 -1.55081 -0.595121
-126.636 0.419165 2.02097
-125.136 -0.724058 -2.38948
-125.592 -0.482202 -1.02626
-127.769 1.11406 1.00342
-126.769 0.806144 0.0397011
-126.324 1.93465 0.276717
-127.19 -0.350494 1.5738
-125.128 0.123444 -0.448991
-128.017 1.07173 1.73692
-128.384 0.689771 0.180931
-126.194 -1.10876 -0.248085
-126.191 0.454808 0.809458
-127.189 0.768101 -1.69569
-126.89 0.0539558 1.40533
-125.719 -0.360557 -0.448808
-127.317 1.30181 1.35245
-125.594 -0.333344 -1.16088
-125.144 1.85231 0.322607
-126.621 -0.808348 -0.271013
-125.66 1.46181 1.79508
-126.89 1.75608 1.15989
-126.958 1.14509 0.712346
-127.563 -1.80631 0.920425
-120.078 -0.293903 -1.00236
-127.018 0.0983719 -1.53127
-127.382 -1.70332 -0.640927
-126.224 0.0458694 -1.36902
-126.209 0.220699 -1.13565
-126.714 -0.746489 -1.70924
-128.426 -1.48646 1.83708
-125.982 0.757001 1.12646
-126.96 2.51539 -1.02193
-126.95 1.30254 1.8861
-128.268 -1.35078 1.41862
-126.038 0.31032 -1.86848
-126.752 0.238184 1.31865
-126.93 1.79201 1.61272
-127.282 -1.19068 -0.307295
-126.593 0.796619 -0.241647
-126.438 1.36922 0.126172
-125.023 -0.920278 -1.59253
-126.021 -0.160689 2.03718
-124.634 -0.297 -1.02715
-126.303 0.0649131 0.814258
-125.622 -2.1851 -0.317186
-126.934 2.40483 -0.602126
-128.024 -1.61289 -1.31518
-126.519 -0.759685 1.06834
-125.522 1.38691 0.833319
-127.024 -1.79735 -0.791942
-127.227 -0.939767 -0.314586
-126.111 -1.29627 -2.57464
-128.655 1.14972 -1.50228
-125.219 -2.19731 0.731164
-125.424 0.0431697 -0.627594
-126.789 0.482848 0.704284
-126.496 -0.787134 -1.49235
-127.043 -0.858503 -0.577025
-125.601 1.9418 1.75736
-126.425 0.382005 0.438868
-127.733 1.27848 -0.796769
-128.269 2.13624 -1.29978
-125.09 1.50444 -2.20084
-124.776 -1.21216 -0.381386
-126.952 0.228781 -0.9978
-126.19 2.22882 -0.885685
-125.796 -0.0716868 -0.36662
-125.764 0.199475 -2.37043
-126.446 0.609105 1.22945
-127.341 -2.33051 0.529221
-126.352 -2.60664 0.79215
-126.673 -1.89921 0.550616
-128.805 3.49912 1.53647
-127.703 -1.24572 -1.41476
-127.026 0.617694 1.50805
-127.512 -2.19936 -1.10397
-126.237 1.60616 -0.312749
-129.056 -0.147353 0.446595
-127.878 0.761218 1.47588
-127.173 -1.74474 0.205675
-126.21 1.63219 -0.792921
-127.252 -0.807864 -1.66597
-126.997 0.522584 -1.063
-124.833 0.730319 0.998126
-126.359 0.0332453 0.846132
-126.97 0.861161 1.15606
-127.11 -0.229329 2.47577
-126.002 0.929985 -2.82239
-127.165 0.0514571 -0.784939
-126.508 -0.955569 0.593875
-125.303 -0.976508 -0.416247
-127.097 0.574886 0.443398
-127.297 2.1207 0.972345
-126.969 1.21043 -0.251502
-126.934 -1.38765 0.643162
-126.669 2.30337 -1.25075
-127.123 1.01817 1.46628
-125.327 0.690489 2.45164
-126.835 0.686719 0.580531
-128.751 -0.250137 -1.95613
-127.373 0.284673 -0.447232
-125.501 -1.54296 0.264816
-127.695 -0.203391 -0.340766
-125.723 0.23737 1.36082
-127.825 2.21605 2.48082
-127.233 -0.628663 1.21029
-125.897 -1.63776 -2.86995
-126.304 -1.9402 1.00475
-126.887 -0.180998 0.847375
-125.539 2.33652 -1.83438
-127.209 -1.67856 1.04201
-126.736 1.54428 -2.60006
-127.437 0.659206 2.07871
-125.876 1.27631 -0.126432
-124.968 1.99429 1.1832
-123.399 -0.870604 1.07534
-124.86 -0.0840618 0.199995
-127.218 0.252642 -1.05512
-127.328 0.217516 -1.06289
-126.081 0.837702 -1.21973
-125.698 0.333258 1.43607
-126.875 1.77953 0.644394
-125.238 -0.0885464 -0.863834
-126.361 -0.942915 -1.28057
-126.26 -2.06336 0.213258
-124.797 -1.7178 -2.65099
-124.741 0.532518 0.495154
-125.813 -1.24593 -1.04895
-126.118 1.80628 1.12027
-126.132 0.105511 0.456467
-126.973 0.771272 -0.595242
-127.799 0.038411 0.705474
-127.159 -1.37324 -0.551658
-127.489 -1.13477 0.0873301
-126.513 1.41224 -2.25891
-127.197 1.7433 -0.0340012
-127 -0.0918905 0.436861
-127.177 -0.0826331 -0.86499
-127.111 -0.79384 -1.53886
-126.012 -0.398597 -0.756393
-128.548 -1.50955 0.385001
-127.056 1.64402 2.59035
-127.227 0.328506 -1.18412
-125.416 0.532448 -0.970023
-127.517 -1.88654 0.946005
-127.114 -1.42742 -0.850333
-126.199 -2.16907 2.17487
-127.233 0.984438 -0.362724
-125.636 1.88938 -2.38571
-124.842 -0.513251 -1.27974
-126.486 -1.0936 -1.05133
-125.2 1.76967 -1.24327
-126.726 1.1271 1.92276
-127.693 -0.593426 -0.128569
-127.933 1.8741 1.29925
-126.29 -1.04273 -1.24806
-126.919 1.43626 0.789558
-128.705 -0.889262 1.26501
-126.792 -1.29091 -0.928558
-128.939 -1.52665 0.361805
-125.866 -1.64418 -0.128211
-127.938 -0.863093 0.244756
-127.732 -0.948097 0.115016
-127.521 1.94135 -0.373616
-127.007 -1.37196 0.341012
-127.298 -0.0657664 0.346791
-127.401 0.823415 -1.77372
-128.028 -1.83621 -1.51684
-126.402 1.1351 0.145616
-128.926 1.6253 0.936232
-126.994 -0.199618 -1.83253
-126.703 -1.49566 0.485975
-125.043 0.969679 -1.58095
-126.215 0.355312 0.65715
-127.269 1.63121 2.1326
-127.64 1.62631 -0.427314
-127.391 1.81041 -0.080456
-126.787 -1.4023 1.05989
-126.631 0.836682 -1.09006
-124.962 -0.608649 -0.0139102
-127.554 1.01054 2.02117
-128.156 0.300405 0.861626
-126.753 0.655048 -1.1391
-127.232 -1.00768 1.61078
-127.556 -1.4637 0.273015
-126.886 0.778624 -1.33633
-128.14 1.07059 -0.858509
-126.71 -1.39375 -1.05604
-127.347 -0.0787234 0.359209
-125.788 -1.35477 1.32696
-126.24 -0.880952 -1.88088
-126.786 -1.6492 -2.16196
-125.539 0.969438 -1.70296
-127.224 0.737551 1.2368
-126.723 -0.109329 0.116847
-126.241 0.651099 1.61287
-125.876 0.494301 0.157326
-126.819 1.49826 -0.696181
-127.114 -0.88847 -1.21965
-127.751 0.256519 0.606152
-126.234 -0.578733 -2.85865
-126.025 0.892693 3.71701
-125.135 -1.44249 -1.58158
-124.965 -1.37571 -1.39597
-126.056 1.1083 -0.0681243
-126.735 -1.71325 0.167113
-125.921 -1.77526 -1.91948
-126.619 1.15165 -0.75644
-126.276 -1.1982 -0.0165702
-125.015 -1.23365 0.0438735
-124.928 -0.372471 -0.151162
-128.419 -1.37465 0.011883
-125.934 -1.80559 0.250961
-125.31 0.219962 -0.612265
-127.826 0.304913 1.31178
-126.359 0.750242 -1.27071
-125.733 -0.9489 0.409661
-126.18 0.666461 0.335746
-126.539 -0.817937 2.22447
-125.624 0.541571 -0.694061
-126.634 -0.10702 -1.16363
-126.985 0.623883 -0.579219
-127.044 0.527709 -0.974313
-125.604 1.22518 0.0839077
-125.863 1.33826 -1.28076
-126.577 -0.0273491 -1.94141
-127.132 0.662249 -0.00970076
-127.022 0.654323 2.13353
-125.864 2.16127 -1.17157
-127.046 0.483506 1.64179
-127.982 -0.722755 1.26964
-127.464 -0.00938554 1.64872
-126.152 0.245468 -0.220963
-126.593 2.11533 1.8097
-127.215 0.544189 -1.57542
-127.182 0.685875 1.33179
-125.575 1.60864 -1.12341
-125.206 1.1074 -0.225173
-125.676 -0.711387 -0.712888
-126.193 -0.317801 -1.84168
-125.915 0.176356 -2.32916
-125.609 -1.37278 -1.60173
-126.008 -0.340373 0.123139
-126.221 1.30102 0.495552
-125.925 0.698131 0.554312
-126.314 1.36361 -0.882513
-127.223 1.23367 -2.02479
-127.647 -2.00156 0.625158
-127.721 0.629678 1.70741
-126.888 0.751314 0.297105
-126.283 -0.915404 -0.182766
-126.459 -0.190751 -0.813387
-127.827 1.372 -0.0527934
-126.691 -0.844044 0.216559
-127.171 -1.18055 -1.00665
-126.852 1.22253 0.269492
-125.428 0.203185 1.04815
-126.339 -0.39888 -2.13134
-128.07 -0.999945 1.41777
-126.776 1.17094 -0.578139
-126.084 -1.63146 -1.85851
-126.551 0.503947 -0.35401
-127.296 -1.73412 0.141713
-127.261 0.33304 -1.35031
-127.373 2.11605 -0.596789
-125.73 1.92307 1.00258
-125.217 0.867232 -2.47995
-125.917 1.4592 1.95649
-126.905 -2.09755 -0.957548
-125.375 -1.236 -0.578003
-127.116 -0.0141699 3.16304
-126.527 -1.75582 1.51632
-125.64 1.8397 -0.65199
-127.283 1.18811 0.35658
-126.399 -1.01988 -0.560301
-126.228 -0.566232 -1.37978
-127.893 0.31411 1.3101
-126.468 -0.523551 0.191763
-126.244 -2.31268 0.659223
-127.599 1.03544 2.14086
-124.571 -1.38674 0.265388
-126.479 -1.0625 -0.714538
-126.59 -1.88258 -1.12788
-126.899 0.156882 -1.42543
-125.846 1.41162 -0.367795
-126.36 0.865502 0.254342
-127.277 0.918232 -0.843042
-126.727 -1.42409 -1.55637
-128.281 -1.65448 0.912575
-126.635 -1.16753 0.131249
-128.777 -1.58728 1.77735
-126.306 0.449847 -0.644041
-126.868 -1.51785 0.288245
-127.12 -1.1674 -0.310431
-126.031 0.934617 1.29484
-127.453 0.929193 0.513689
-127.6 -0.829703 1.53691
-127.775 0.180215 -0.922086
-125.927 0.908304 -0.794104
-126.605 1.83719 1.98203
-125.228 1.66715 -0.974163
-126.86 1.03259 -1.68023
-125.365 -1.55056 -0.331721
-127.719 -1.25351 0.287689
-127.294 -0.622598 0.262514
-125.766 1.23699 -1.25848
-126.331 1.38015 -2.57593
-125.368 -2.46944 -1.64752
-127.493 -0.288828 -1.59557
-126.238 -0.375758 -1.53201
-124.265 -0.066164 -0.395488
-127.301 0.618401 -0.0442684
-125.754 0.676883 -1.28379
-126.944 -0.433778 -0.982722
-127.782 -0.75849 0.0918422
-126.107 -0.069011 1.16086
-126.797 -0.61024 0.128162
-125.676 -2.38185 -1.58621
-126.451 1.83239 0.101852
-126.767 0.701714 0.301601
-126.278 0.752297 -1.1353
-125.951 -0.806874 0.431712
-128.982 -0.311489 1.35477
-125.168 -0.0754873 -0.941311
-126.24 -0.212779 1.19589
-126.506 0.983785 0.300234
-127.474 -1.17862 2.61818
-125.143 1.67452 1.54432
-125.907 2.62204 0.034674
-127.048 2.02151 -1.29256
-127.522 0.672796 -1.48071
-127.003 1.02112 -1.26364
-126.172 0.687152 0.647562
-126.101 0.227259 -1.40699
-126.146 1.70438 -0.194116
-125.72 -0.663697 -1.38768
-127.57 1.86475 -0.740399
-127.275 -0.657777 -1.24581
-126.986 0.711554 -1.02204
-127.391 -1.46688 -1.12681
-127.74 -1.49726 -1.98255
-124.557 0.919701 2.01115
-127.015 1.64831 -1.82641
-125.823 1.02994 -0.197143
-128.603 2.29768 2.274
-126.93 -1.03484 -2.70842
-127.307 -0.939351 -1.44428
-127.939 1.03647 1.92103
-125.608 -1.11748 1.16952
-126.97 -1.34238 -2.36866
-128.221 0.0380586 1.79104
-127.532 -1.13663 1.51671
-124.921 2.03821 -1.67531
-127.022 -1.73173 -1.20822
-126.958 0.948023 -1.79722
-126.798 1.29312 -0.537522
-126.441 -1.21242 -1.5215
-127.027 1.8308 0.575094
-127.173 0.800048 -1.3515
-127.034 0.905894 -1.77139
-125.867 0.807558 -0.733341
-126.616 -0.963586 -0.0923256
-125.95 -0.859633 -1.66989
-126.51 0.723799 1.16175
-126.078 -0.931728 -2.25671
-126.109 -0.298971 0.947269
-127.478 -0.168079 0.670056
-127.028 -0.127499 0.488569
-127.735 -2.58677 0.669982
-126.808 0.619746 -1.21854
-126.508 -0.690157 -1.38955
-127.918 0.558882 -0.575532
-126.092 1.78567 -0.552754
-126.05 -1.19639 0.182794
-126.562 -1.69162 -0.490394
-127.046 0.644807 -0.37198
-126.359 1.49372 -0.241116
-125.888 -0.5077 1.32326
-127.874 -0.973854 0.220809
-127.887 -1.19429 0.382592
-125.944 1.05 -1.939
-126.974 -0.597432 0.754926
-126.22 -0.645494 -0.0693149
-124.751 0.115803 1.35983
-125.831 -0.856788 0.954565
-127.289 -1.38627 -0.345475
-127.34 1.94277 1.68141
-125.71 2.84151 -0.524785
-127.925 0.79967 0.447455
-125.547 -1.45861 -1.26447
-127.012 0.0446594 -0.604673
-126.83 0.795208 -0.93611
-127.941 -2.04457 2.10039
-128.018 -1.23818 0.613987
-127.367 0.428947 1.00511
-127.335 0.584717 0.873824
-126.467 -0.0905321 1.52556
-125.66 0.651682 -0.444302
-126.112 0.327144 1.69874
-127.251 -1.77765 0.608976
-123.955 0.83259 1.39707
-127.9 0.424574 0.0200452
-126.612 0.592851 2.5004
-128.485 -1.79833 -0.862417
-126.641 0.380525 -1.52939
-126.197 1.22704 1.81732
-127.318 -1.75404 0.91259
-125.244 -0.867745 -2.5081
-125.729 0.58722 -0.594963
-126.935 -1.04856 0.975352
-125.204 -2.09178 -0.17602
-125.931 -1.80561 -0.0636541
-126.245 0.521934 0.641452
-126.317 2.16254 0.300075
-126.402 -0.547733 -1.18825
-126.957 -2.3353 0.960588
-125.24 0.352192 -1.34984
-126.725 0.0724869 -0.478718
-125.9 -0.128935 -2.3337
-124.502 0.924809 0.355819
-125.83 -1.20443 0.949799
-128.103 1.68924 0.598851
-126.68 -0.208319 0.0163153
-126.488 -0.173589 2.18647
-126.922 0.49223 -1.84707
-126.084 1.18376 0.308366
-126.035 0.473721 -1.69144
-125.986 -0.386913 0.840723
-125.248 2.30326 0.143288
-126.817 1.02382 -1.55757
-127.088 1.94374 0.635355
-125.565 -0.538032 0.103586
-126.339 -1.20182 -0.360517
-126.039 -2.33692 -0.450236
-126.379 2.42933 -0.47775
-127.786 1.64685 0.218773
-126.954 -0.829577 0.898526
-125.162 -0.611334 0.0219782
-127.175 1.57411 1.94713
-125.795 -1.06782 -1.57615
-126.736 1.78626 0.754302
-127.874 1.88663 0.125307
-125.329 0.199821 0.557384
-128.431 -1.58437 -0.126709
-126.365 0.290143 -1.40201
-125.775 -3.70752 -0.261856
-126.059 0.346928 1.95578
-126.379 0.615794 -0.819093
-126.292 -1.37727 -2.09652
-125.675 -1.42224 -2.3844
-125.296 0.782755 -1.89825
-124.846 -1.18768 -1.52756
-127.259 1.95981 0.873531
-125.6 -1.71986 -2.01808
-126.712 0.637919 0.457592
-124.319 -1.14909 0.489804
-127.812 -0.53902 0.231526
-126.88 0.752355 0.267499
-126.481 -1.48004 0.98682
-125.589 0.293491 0.20886
-128.011 1.42924 -0.561548
-126.559 1.26926 3.005
-123.638 -0.839299 -2.343
-126.782 0.607433 -0.198237
-125.82 1.86604 1.81273
-127.478 -0.123755 -0.962381
-125.605 -1.46778 -0.988881
-127.642 0.0442723 0.102696
-125.818 0.948784 -0.97824
-125.52 -0.624829 1.17804
-125.514 -1.13634 0.184645
-127.704 0.0590408 -0.542625
-126.093 -0.583137 -1.70086
-126.47 -2.05964 -1.71615
-127.152 0.255628 -1.72234
-126.237 0.0391696 0.787706
-126.031 1.74641 1.0866
-126.767 0.00103113 -0.583233
-126.227 -2.27861 -0.579976
-127.421 0.559579 0.623626
-125.62 -0.0902393 -1.71187
-124.661 2.14704 0.864202
-127.127 -1.46665 -1.38696
-128.817 0.305167 0.155955
-126.216 -1.44659 -0.407924
-127.639 2.21056 0.568478
-125.377 0.62091 -2.42481
-126.175 0.370353 -1.97051
-125.9 -0.75037 -1.11282
-127.168 -1.77024 1.69739
-126.602 -0.277642 -0.941917
-125.955 -0.917176 1.05741
-126.993 -0.565982 0.171924
-127.874 -0.89763 -0.287274
-126.052 -1.42944 0.138298
-127.105 1.37964 0.904798
-127.882 -0.321801 2.70279
-126.657 -0.131949 1.35421
-127.473 2.26822 -0.656237
-127.004 -1.45423 -0.0212939
-126.689 -2.23652 0.212378
-126.608 0.601037 1.75324
-126.609 0.766225 -2.11983
-127.267 1.74034 0.864475
-126.293 0.16675 0.435097
-126.972 -1.39959 0.952233
-126.178 -0.55119 -0.379923
-127.666 -0.531194 -0.35471
-126.233 0.128265 1.15359
-124.358 -1.04154 -1.16032
-127.63 -0.195722 -0.553966
-125.942 -1.60943 -1.07374
-127.152 0.342351 0.988607
-125.75 0.224696 0.791931
-126.764 -0.465081 -1.08158
-128.894 -0.373532 0.12256
-125.478 -0.926021 -0.0296254
-126.865 0.805815 1.18588
-126.77 0.513759 0.600404
-127.79 0.921674 -1.10079
-126.583 1.21442 -0.197424
-128.389 0.474598 -0.527168
-126.817 -0.814244 -0.0864826
-127.145 -0.297995 -0.0248388
-126.476 0.209926 0.751366
-124.703 -2.24366 0.953256
-126.834 1.927 -0.764142
-127.421 0.282159 -0.552522
-127.227 0.93878 0.756549
-126.772 0.0350208 0.256575
-126.336 0.425599 -0.521979
-126.879 0.83449 0.694923
-126.557 0.494858 1.36838
-126.9 -0.759354 -0.0505018
-126.651 -1.41824 0.661749
-126.324 -1.25559 -1.97957
-126.347 -1.5396 -0.731382
-126.372 -0.731312 -0.607802
-126.276 0.594455 0.597457
-126.136 -1.01179 -0.652026
-126.513 0.862972 0.883441
-128.115 -1.56541 -0.0767517
-127.7 -0.575182 -0.156226
-126.43 2.19737 -1.1845
-125.68 0.929635 -1.94443
-127.238 1.80247 -1.30666
-126.009 -1.24713 -2.91325
-125.533 0.219222 -2.1509
-125.957 -0.448863 1.32078
-126.548 -1.86034 -0.436271
-125.236 -2.03756 1.43676
-126.513 1.74277 0.865912
-125.14 -0.964439 -2.34166
-128.257 -0.90877 0.0479209
-128.215 -1.47269 0.578644
-125.37 -1.16212 -1.40151
-126.437 0.145308 1.42754
-124.813 -1.23771 -1.73172
-127.642 0.625229 0.989386
-125.609 -0.630576 -1.37737
-127.638 -1.40882 -0.694499
-128.292 1.32803 1.13285
-127.018 1.60307 0.370241
-127.395 2.09384 0.191276
-125.827 -1.70449 1.69489
-126.554 -1.11959 -1.31756
-127.765 1.44405 0.421176
-125.813 0.916353 -0.520256
-128.285 -0.289849 0.481577
-127.427 0.733117 1.31167
-125.979 2.01098 -1.39475
-125.204 -0.522976 -2.07178
-126.781 1.0994 -0.0569787
-126.64 -0.579328 -0.319656
-127.432 -1.1768 -0.172092
-127.709 2.7346 0.23708
-126.37 -0.213755 0.664674
-127.143 -1.67995 0.341034
-125.953 0.363667 0.25374
-127.824 1.05261 -1.45068
-126.276 0.0831368 -0.608259
-125.143 -1.8325 0.966349
-127.047 -0.115319 -1.76775
-126.76 1.07794 0.304986
-126.058 -0.949902 -2.37523
-125.081 1.09205 -1.14235
-125.563 0.494009 -2.11695
-126.164 -0.945442 -3.628
-124.552 1.74975 -1.47803
-126.993 -0.405003 0.0732414
-125.398 0.30678 0.648687
-125.769 -1.32736 -0.987622
-126.99 1.46848 0.232144
-126.758 -0.770435 -1.59765
-126.849 0.305398 -0.952978
-127.034 -0.065552 -0.746222
-125.872 0.594534 -2.93058
-126.121 1.35961 0.736007
-126.268 0.951213 -1.29756
-125.818 0.0783649 0.922677
-125.69 -1.83338 -1.20395
-127.117 -0.968986 -0.341744
-127.049 1.38762 -0.161122
-128.552 -0.399942 0.842049
-127.98 -0.604066 -1.10881
-126.604 -1.30599 0.952287
-125.804 0.810646 -2.13575
-126.048 0.232101 0.288065
-126.947 1.09607 -0.650576
-126.547 0.654702 1.25357
-126.775 1.19779 1.90287
-125.235 0.976432 -2.19592
-125.789 0.523047 -0.387484
-125.592 -0.332465 -0.686015
-126.964 2.71729 0.812743
-126.83 -0.719427 0.862312
-125.05 -1.82996 0.331296
-125.9 -0.217948 -0.263204
-125.179 -2.27634 1.29382
-125.169 2.0944 1.04336
-128.456 0.00431973 1.26271
-127.277 0.886491 -0.156518
-127.216 0.0798744 -0.678622
-125.767 2.17223 -2.81365
-126.735 1.16039 -0.11294
-126.886 2.63889 1.38186
-126.27 -0.385892 -2.19013
-127.257 2.1734 1.21791
-125.37 0.183714 -2.20963
-127.347 -1.50843 -0.947868
-126.57 2.21012 1.27923
-128.38 -0.489777 1.97659
-126.562 1.19206 -1.12732
-126.47 0.334777 1.64781
-125.653 2.13501 0.017047
-126.849 -0.380171 1.08301
-126.664 0.91164 -0.112329
-126.972 0.64456 -0.0344737
-126.528 0.825847 -0.891802
-127.043 0.311778 0.156008
-126.484 0.583936 -1.11921
-125.293 -0.421833 0.631856
-125.668 1.61695 0.559814
-126.169 -1.67214 -0.246535
-126.213 1.44691 -1.44798
-126.524 -0.963317 -0.747456
-127.38 1.018 1.03132
-127.065 -1.68466 -0.323027


==> latex_data/vae/fashionmnist/pca/pos_jbda-seed.txt <==
-125.609 0.957974 -1.89129
-125.508 1.56068 0.107332
-127.751 -0.0540757 0.0869
-126.805 -0.229175 0.773724
-126.878 -1.23678 -0.260833
-126.985 -0.0848111 -1.24551
-124.573 -0.804838 -0.0618048
-127.275 -0.183243 0.74326
-125.6 -0.166828 0.735365
-125.897 -1.02219 -0.119635
-125.701 1.13997 1.30846
-126.245 1.13776 -2.68375
-126.66 1.37388 -0.186457
-126.917 -2.22308 0.202632
-126.866 -2.01521 -1.4373
-126.543 0.0705001 1.41132
-127.397 1.39671 1.22866
-127.674 1.2434 -1.8733
-126.237 1.06674 0.073078
-124.856 0.916917 1.44854
-125.94 0.113871 0.86604
-126.757 2.36874 -0.21112
-126.078 1.47172 -0.92542
-127.702 0.931128 0.125799
-127.512 0.115995 -0.523467
-124.41 0.630276 0.0651925
-127.189 0.119204 1.51819
-126.151 0.930198 -1.17745
-126.951 -0.791038 1.04641
-125.965 2.32243 -0.985569
-126.134 -1.42787 -0.189945
-126.943 1.33036 1.18432
-126.071 -0.850491 -0.536059
-127.183 1.61392 -0.875813
-126.784 -2.12107 0.55824
-126.135 -0.803726 -0.357834
-125.601 2.23049 0.185243
-128.518 -1.85181 1.04787
-126.026 -1.53047 -2.39665
-124.857 -1.17746 0.726968
-126.714 -0.439636 1.142
-125.553 2.04385 0.303676
-125.49 -0.379484 -0.417321
-127.177 1.26903 0.0514915
-128.939 -1.80569 0.0768399
-126.075 -1.11394 -2.14131
-127.268 -0.248514 -1.03871
-126.312 -1.47613 0.237536
-127.189 -1.90107 -0.100526
-126.406 -1.27502 0.313735
-126.395 -2.74878 0.506874
-126.325 1.60629 -0.214239
-126.77 0.262918 -0.980326
-126.852 -1.62631 -0.0014604
-126.84 0.154 -2.08351
-127.428 -0.988593 -1.29318
-128.149 0.718207 -0.866324
-126.772 0.553537 2.38822
-126.183 0.084626 -1.27049
-126.988 0.539148 -2.08545
-125.863 0.0517759 -1.1742
-127.409 1.80621 1.14663
-127.262 -0.556665 1.91306
-128.994 -0.517932 0.275666
-127.008 -0.0674673 -0.152174
-126.258 0.716192 3.48292
-126.717 0.827308 -0.111018
-127.746 -0.928155 -0.465844
-126.668 -1.42204 -0.0765554
-125.981 -0.44207 -0.707154
-125.674 0.982497 -0.0620419
-124.911 0.284051 -1.29603
-128.309 -0.224257 1.21159
-126.374 -0.632163 0.155601
-127.902 -2.01238 1.71651
-125.667 -0.349561 1.06807
-125.962 -1.39805 -1.74833
-127.605 -0.668233 -0.384044
-124.923 -0.930621 1.34972
-126.516 -0.98313 -0.166383
-127.875 -0.247231 -0.122464
-126.35 -0.0703448 -0.106557
-126.105 0.47457 -0.350088
-127.305 -1.87968 0.790722
-125.479 0.53174 0.442764
-126.786 0.770452 -0.0272884
-127.341 -1.32872 -1.15571
-127.681 1.00441 0.90334
-127.276 0.501258 0.779664
-126.233 -1.21379 -2.17242
-128.558 2.13409 -0.308464
-126.179 0.911102 -0.225508
-127.698 0.236289 -1.54263
-128.11 -0.018139 0.476119
-127.726 1.00261 0.0603987
-125.421 0.404891 -0.354358
-127.125 -1.67931 -1.14914
-126.578 -0.958647 0.280848
-126.44 0.717681 0.562474
-126.509 1.35953 1.9092


==> latex_data/vae/fashionmnist/pca/pos_jbda-t-rnd-ifgsm-aug.txt <==
-17.985 -0.103847 1.82726
-18.1553 1.23439 2.52405
-17.9711 0.052743 0.684921
-18.2462 0.254924 -0.293392
-17.613 -0.752545 -0.585336
-19.1406 -0.303695 0.350346
-16.5902 -1.27187 -1.14653
-18.9463 0.361125 -0.569971
-18.9363 0.801558 -0.959609
-17.7767 -0.167754 -1.76112
-19.4726 1.14544 0.841397
-18.0189 -0.944122 3.16215
-18.5948 0.21363 1.05265
-19.0202 -1.61788 -1.73295
-18.8886 -1.30897 -0.826678
-19.7571 1.09142 -1.47647
-18.829 2.07367 -0.576397
-20.1363 -0.236403 1.25674
-17.6771 0.354837 -0.783676
-19.3017 1.75052 -1.35511
-19.9572 1.02175 -0.316235
-19.7246 2.38202 2.35647
-19.4594 0.795891 1.51351
-17.8816 0.842662 0.788232
-19.6741 -0.393542 1.11393
-18.4798 0.450781 -0.545278
486.643 -1.07371 -2.07428
-18.4817 -0.597645 0.853476
331.647 -0.572207 -0.490806
-18.8175 1.86823 2.03
-17.6451 -0.594028 -1.39898
-18.2273 2.60943 0.240594
-18.7481 0.47969 0.137204
372.038 2.71623 0.0874869
-18.939 -1.18353 -1.05248
-18.553 -1.63455 0.0115487
-19.4582 2.39479 0.188083
-18.4888 -0.353924 -1.467
-20.6505 -2.8336 1.23366
-19.1474 -0.223888 -2.33536
-17.7219 0.398853 -2.10423
-17.1936 2.26822 1.03062
-19.371 -1.24205 1.28719
-18.6198 1.32228 0.935243
-21.8177 -1.47605 -0.864278
-18.7273 -1.40658 -0.0712131
-19.4748 -0.22669 0.703231
-20.0073 -0.165426 -0.971013
-17.746 -2.47021 -0.221653
-18.1868 -0.358069 -1.54888
-18.4882 -1.36448 -2.67632
-17.57 1.73544 0.907026
-18.2754 -0.78449 0.804101
-19.13 -1.18131 -0.614863
-16.2041 -0.185886 2.15427
-16.9546 -1.2639 -0.313594
-17.281 -0.162855 1.02078
-18.2313 2.21118 -1.68088
-18.6478 0.114407 -0.228668
-12.7933 -0.0817311 2.17898
-18.215 -0.686955 1.33261
-17.7759 2.99235 0.533749
400.713 0.956552 -0.695102
-19.3354 -0.91055 -0.137903
-18.9064 -0.292658 1.1047
-18.8295 1.80445 -2.17267
-18.4042 0.294303 0.605233
-17.9323 -1.29674 0.182876
-18.6544 -1.82179 -0.430276
-17.8315 -0.375488 -0.807229
-16.5077 0.499933 1.67197
-17.1617 -0.405882 0.622748
-19.7311 0.866098 -1.23621
-17.4272 -1.40195 -1.47097
-17.8279 -1.73376 -1.94003
-18.0836 0.834683 -1.05987
-18.9392 -1.76704 -0.41406
-20.6739 -1.65308 0.179284
-18.6575 -0.634354 -2.32957
-19.7893 -0.888748 -0.687774
-18.9618 0.00909367 0.213161
-18.4232 -0.0112515 -0.379165
-18.0309 -0.746227 0.734674
-16.915 -0.968714 -2.25176
-18.9981 1.8986 -0.995609
-18.7682 1.21877 0.677398
-18.4566 -1.41273 0.335398
269.074 0.900427 0.2468
-18.5791 0.315601 -0.410373
-17.7199 -2.06176 0.480396
-19.847 0.837932 1.53794
-18.4369 1.10421 1.72638
-18.882 -0.405575 0.846982
-20.4067 0.310212 0.03811
-19.0281 0.941347 0.851766
-17.9646 0.144814 0.100797
-18.0572 -2.19157 -0.631474
-18.1406 -0.515241 -0.428227
-19.5142 0.8679 -0.261644
-19.1815 2.47975 -0.877501
-19.4451 0.0813387 1.55568
-17.8958 0.203673 1.74473
-17.6119 -0.557771 0.739906
-18.8075 0.0365043 -0.804713
-20.0105 0.162735 -0.780669
-18.303 -0.429086 0.439152
-17.5714 -1.01974 0.0348799
-17.9969 0.918288 -0.575386
-18.9262 1.01435 -1.05996
-17.6619 -0.35645 -2.12983
-19.3443 1.90286 -0.0621389
-18.3554 -0.714613 2.73301
-19.1354 0.300168 2.27787
425.087 -1.33689 -1.5992
-17.1097 -2.16445 -0.544743
-19.1411 1.54826 -2.50922
-18.1141 0.797 -0.570014
-19.989 0.639313 1.77489
-17.6037 1.35291 0.629978
-18.7862 2.06701 -2.48063
-18.7714 0.74555 0.807748
-19.5821 1.58579 1.15369
-20.1154 1.00002 1.00015
-19.0416 1.2694 1.10568
387.192 -1.51344 1.73895
-17.0296 -0.00113514 -0.658124
-18.6903 0.309405 -1.50075
-19.3008 -0.57562 1.61821
-19.3915 -0.451937 -1.25952
-17.1039 1.36936 0.960485
-18.0783 -0.264535 -0.896619
-18.2431 1.60946 -0.469998
-19.5646 0.352599 -0.100911
-19.7961 1.5349 0.474419
-17.5961 -2.23049 -0.833371
363.751 -1.04826 -1.13884
475.864 2.71966 0.888696
-18.4671 -0.184709 -1.95377
-20.2744 -2.98968 0.846686
-18.7505 -0.492501 -1.94434
-19.1554 0.172259 -1.40528
-19.5836 2.59035 0.442906
-16.5363 -0.989357 1.2623
-18.3251 0.902268 0.808098
-21.0593 -1.54092 -1.26731
-19.4683 -2.33589 0.41392
14.5726 0.0412336 0.355431
318.674 -0.693258 -1.37599
418.547 -2.65709 0.904638
-17.0594 -0.528723 -0.781896
-19.0935 -1.58217 -3.34569
-18.3306 1.48264 1.14723
-16.754 -0.946072 0.968911
-18.5119 -0.723877 -1.43433
-18.5443 0.0567555 1.07625
-17.703 -1.72883 0.811667
-18.0052 -0.481158 2.04421
-19.3005 1.79769 -2.05922
-19.5876 0.00567573 1.01584
-18.0107 -0.722168 1.83069
-19.9573 -0.758522 0.496061
-17.7706 2.85248 0.720269
-18.6449 0.796005 -1.3566
-19.3051 -1.10178 -0.734313
-17.8032 -0.773209 0.81672
-18.2842 1.85548 -1.72913
-19.4913 0.234521 0.619516
-17.7586 -2.03837 -0.71517
-19.1666 -1.47422 0.143796
-17.5587 -0.460561 -0.768244
-18.7023 0.932646 1.15043
-19.0277 -0.76139 0.238874
-19.7103 1.06679 -0.883694
-18.3892 -1.35447 -0.498476
-19.0518 -1.41485 -2.3513
-18.1669 0.180056 -0.977184
-18.924 -1.54867 0.175162
-19.5955 -1.30775 0.368736
-18.9402 -0.0686311 -1.9369
-17.559 -0.558767 -0.987068
-19.0752 0.0178961 0.260058
-17.7453 -0.209481 0.262524
-18.225 -0.980533 0.541555
-18.9383 -0.00390086 -2.08061
-18.1965 1.1369 -0.986955
-20.035 1.01607 0.683702
-18.5134 -2.14167 0.232901
84.8004 1.52205 -0.215511
-17.9448 0.714154 -0.446289
-17.3615 -2.67078 0.0853341
-18.3237 1.76133 1.73016
-20.3938 0.577266 0.611851
-18.5254 -0.0406189 0.713292
-19.7511 1.15861 0.166114
-20.0157 1.36646 1.25789
-17.2681 0.102452 0.526889
-19.4746 -2.18931 -1.01992
-19.1664 -1.0075 -0.830972
-17.2456 0.473967 -1.10929
-18.2535 2.30848 -0.665383
-17.555 -0.0420312 3.00734
-16.983 0.736851 1.60394
-18.1063 -0.209345 1.11325
-20.4536 0.0873759 0.580545
-18.8003 -1.08775 -0.950097
-19.4844 0.174651 1.19546
-19.2419 -0.69834 -0.656004
-17.1493 0.106803 -0.228931
-18.7891 1.06858 -0.586807
-18.449 -0.908912 -0.61447
-19.2468 0.953943 0.367573
-18.3226 -0.794035 3.11096
-17.5377 0.00122174 1.09941
-17.5213 -1.59385 -0.650237
-18.6065 -1.00971 -0.12785
-20.4 1.8605 -1.11467
-19.0886 1.77532 -0.312192
414.652 0.289367 1.12324
-19.0621 1.02765 -0.642025
-17.3378 1.95965 -1.50224
-20.0201 1.29636 -0.223732
-17.9944 2.18748 1.17101
-19.0343 0.822366 1.58025
-17.3091 0.10618 0.840347
-18.5678 -0.44873 0.7916
-18.7732 0.136106 -0.570515
486.866 -0.51944 -2.9234
308.7 -0.307051 2.51732
330.462 -0.216603 -1.99524
-18.4175 0.939244 2.00949
-17.8429 -0.730689 -0.972977
-18.8349 2.13703 0.378547
-19.3351 -0.394364 -0.553776
371.055 2.78178 0.600538
-16.3056 -1.20131 -1.16336
-17.1948 -1.38081 0.634411
-17.8849 2.39896 0.550878
-18.0839 -0.30555 -1.27588
-19.5002 -2.45857 0.927059
-17.5822 -1.67964 -1.38416
-17.319 0.33076 -1.24203
-19.4155 2.28192 -0.89569
-18.3011 -0.723835 0.652776
-18.3519 1.563 0.762758
-21.0487 -1.33193 -0.116666
-18.4202 -1.52381 0.518979
-18.515 -0.248864 0.728845
-19.732 -0.053959 -1.83514
-19.4971 -1.88747 0.124876
-18.7171 -0.717245 -0.921312
448.634 -1.20686 -3.36874
-18.2407 2.31626 1.72695
-18.491 -0.206998 0.74914
-18.412 -0.89258 -0.988848
-18.3827 -0.338559 2.0171
-19.5334 -0.947155 -0.0614221
264.872 -0.143975 1.42078
-19.0196 2.18608 -1.42831
-17.9703 -0.674035 0.4877
-13.741 -1.15818 2.02071
-19.347 -0.658958 2.26284
-16.9349 2.47771 0.181339
397.63 0.951318 -1.27633
-19.0304 -1.02947 0.0394476
-20.3096 -0.326308 -0.0230318
-17.6179 2.55335 -1.34629
-18.5435 0.0362092 0.886417
-18.6718 -1.48419 -0.780993
-17.3784 -1.30311 0.702024
-19.7217 -0.693603 -0.398091
-18.1027 0.136614 1.27469
-15.7266 -0.845386 1.10709
-19.4147 1.02929 -0.384042
-17.3494 -0.749443 -1.63123
-19.8599 -1.26354 -2.75907
-18.701 0.586601 -0.560881
-18.4014 -1.44271 0.251314
-21.3859 -1.06754 0.535894
-18.517 -0.673911 -1.3087
-18.6628 -0.681937 -0.937734
-19.5088 -0.506169 -0.245294
-18.9598 -0.205044 -0.213765
-19.4796 -0.679299 0.771422
-18.9127 -0.525764 -2.68409
-19.5688 1.67096 -0.964825
-18.7123 0.509391 0.120061
-18.3462 -1.27884 0.0225983
268.821 1.31525 1.20168
-19.9148 0.970556 -0.39832
-19.8302 -1.91073 0.569998
-19.2823 1.64567 1.68635
-18.0699 0.447655 0.913717
-17.8026 -0.575192 0.741473
-18.8724 0.314075 -0.260128
-19.9939 1.42732 0.723413
-19.5027 0.143109 0.56624
-20.0801 -1.57901 -0.0184815
-18.0399 -0.0465429 -0.830296
-19.4831 0.529766 -0.92905
-18.1876 2.46284 -1.01333
-19.332 -0.0711902 2.03943
-18.7367 0.705112 1.6858
385.954 -0.84606 0.57432
-18.4875 -0.17714 -0.716884
-19.5591 -1.30688 -0.318813
-17.8774 0.203127 0.706684
-18.5078 -0.346455 -0.802722
-19.9083 0.52977 -0.514933
522.468 0.616636 -1.66967
-19.6296 -0.64629 -0.971332
-17.737 1.59612 -0.683946
451.512 -0.90403 4.00447
-18.4513 -0.391182 2.12551
-19.1404 -1.83042 -1.78349
-17.8419 -0.800749 -0.295946
-17.2286 0.903035 -1.24317
-20.3315 1.44463 -1.39187
187.377 -0.0640403 1.8203
-17.8441 0.740146 0.257381
-19.0654 1.81583 -1.52142
-19.2966 2.05952 -0.942494
-19.3845 0.86818 1.02873
-18.7266 0.460114 1.77076
-17.4957 1.01477 1.39821
-19.1922 -0.92121 0.128338
-17.6184 0.532653 -1.25449
413.83 -1.51653 -1.16736
-20.6928 -0.235679 1.8392
-18.422 -1.03269 -1.02589
491.143 1.08237 2.20275
-17.7068 -0.358094 -1.26596
-16.9817 1.7819 0.124074
-19.067 0.147133 -0.331193
-18.8745 1.02881 0.689248
-17.7583 -1.4589 -1.65797
-17.8257 -1.4228 -0.693304
271.292 2.04868 1.01363
-18.9996 -0.258467 -0.984874
124.447 -2.9888 1.20981
377.632 -1.01687 -3.25559
-19.821 0.931133 -1.41064
-17.8429 2.57315 0.435021
-18.7859 -0.26188 0.820084
-17.428 1.06686 0.96634
-21.9366 -1.45951 -0.459852
-19.0162 -2.25927 0.803574
-17.3044 -0.621943 1.19353
-19.968 -0.676793 -2.45372
189.15 -2.84237 -0.0538644
-16.8013 -1.15644 -0.917876
-21.2489 -0.73446 -1.73507
-19.3102 1.80287 0.404185
-17.9005 -0.673225 -0.141191
-16.985 -1.44791 -0.673666
-17.6354 -0.807701 2.30894
285.171 -3.23074 1.61047
-18.2408 -0.503061 1.97467
-19.4066 1.89243 -2.37933
-19.7232 0.100201 -0.230009
-18.9762 -0.688818 1.71854
-20.2657 -0.475694 1.20487
447.988 3.3157 1.03356
-18.2797 0.71127 -1.06277
-21.7127 -0.20105 -1.61794
-18.3016 -0.270791 0.219053
-17.5675 2.57788 -1.42289
-18.3845 0.00658292 0.133666
-19.5529 -0.909036 -1.16164
-18.5482 -1.61263 0.204187
-18.2656 -0.249687 0.0861371
-18.1931 0.46991 0.974039
-16.9892 -0.701821 0.981038
395.889 0.0225923 -0.82106
-18.203 -1.25137 -0.790965
-16.5019 -0.923585 -1.99538
-18.9333 0.225695 -1.3116
-18.3247 -2.24061 0.691121
-21.236 -1.31413 0.614059
-17.0155 -0.286359 -1.41338
-20.7281 0.612358 -1.4605
-17.8875 -0.736515 0.590856
-18.1135 0.107761 -0.0547617
-19.6451 -0.100133 0.436357
-17.717 -0.644951 -2.52755
-18.4008 1.75417 -0.513165
-18.3028 0.779101 0.487411
-17.2414 -1.38643 0.0327043
-18.9684 1.07703 0.0614231
-16.7523 0.592475 -0.631142
-18.2346 -1.79299 -0.0792313
-19.0393 0.883686 1.93104
-17.9059 0.827773 1.56577
-19.2168 -1.02039 1.24673
-20.7008 0.242463 -0.146462
384.166 1.42881 1.35438
-18.3762 0.366807 -0.36861
-19.0959 -1.86312 -0.0916905
-18.9496 -0.109917 -1.14653
-18.1005 0.991411 -0.665202
-18.8356 1.88858 0.545854
-19.1654 -0.327788 1.96797
-19.5876 0.699718 0.74752
-18.1357 0.10493 0.0686868
-17.8213 0.277485 0.0472463
-18.5576 -1.17389 -0.532491
498.242 -0.437168 1.01924
-18.7345 -0.438406 -1.25421
-17.8879 0.535726 -0.783042
-20.537 1.02859 -1.32034
-19.525 -0.891035 -2.46853
-18.3241 1.21798 -0.0962821
-17.8563 -0.589198 3.12965
-17.9565 0.537169 1.25682
-9.56026 -0.5312 -2.15289
-18.4923 -1.71385 -0.829392
-19.9383 0.983786 -1.54685
-19.2611 2.03481 -0.248311
-19.1493 0.926305 1.0669
-17.6242 1.3213 -0.702237
-19.3935 1.71538 -2.07413
-19.9448 1.25097 0.1369
-18.7448 1.66141 1.14925
-18.318 0.497993 1.89785
-17.4838 0.850964 1.14864
-18.125 -0.210185 0.302796
-18.0916 1.31897 -1.12135
485.762 -0.896915 -2.65766
-16.8748 -0.281976 1.34552
331.544 -0.488843 -0.869398
-18.4035 1.51237 1.46141
40.714 -1.20871 -1.35502
-16.947 1.54614 0.394726
-17.6547 0.557626 -0.304414
371.181 2.71877 0.763258
284.125 -2.18352 -1.84435
-17.3653 -1.1194 -0.122632
-18.6571 2.07888 0.952121
-18.6598 -0.245594 -2.42769
-18.0272 -2.24479 0.482237
-17.5827 -0.788081 -2.51454
-19.8551 0.549943 -0.687954
-19.0288 2.39092 0.766761
-18.1049 -0.479352 1.66377
-19.5813 1.3859 0.664013
-19.5165 -1.62506 -0.289878
-18.6239 -1.97773 0.398595
-12.5169 -0.246473 0.00199451
-18.1042 -0.88382 -0.741262
186.934 -1.98234 0.843174
-17.6485 -1.09703 -1.51277
-17.9051 -1.38315 -2.25563
-19.0224 1.19073 0.416414
-20.0936 -0.819754 0.405676
-19.0084 -1.42023 -1.24939
-17.8105 -0.365892 1.98633
-18.3414 -1.22469 0.74154
-17.9354 -0.220582 1.80044
-18.8993 1.6969 -1.081
-18.8704 -0.174021 -0.132395
-12.9635 -0.849574 1.71274
327.835 -0.760046 2.31557
449.578 2.61838 1.09757
399.06 1.03695 -0.875724
-18.6292 -0.599909 -0.382087
-19.2957 -0.480805 0.57936
-16.6382 2.88258 -2.01523
-17.3793 -0.692519 1.14371
-19.0043 -1.00571 -0.372616
310.168 -1.76102 -0.660887
-17.8524 -0.168946 -0.477179
-18.6383 0.0130347 0.949583
-17.8485 -0.179779 0.499534
-19.0567 0.556973 -0.665369
-17.1932 -1.35091 -0.840198
-17.9852 -1.28121 -2.40568
-17.203 0.705502 -1.34565
357.03 -1.77057 -0.511859
297.573 -1.34405 0.510318
-17.5321 -0.269186 -2.2091
-17.2343 -0.286612 0.492733
-19.8345 -0.103986 0.332377
-19.4201 0.962839 0.150904
-18.596 -0.550037 1.51661
-18.3055 -1.39276 -2.0961
-19.3335 1.55178 -1.22089
-19.0841 0.742192 0.365877
367.57 -2.29816 -0.59396
270.988 1.5194 0.303568
-18.5484 0.640017 -0.214992
-18.5654 -1.78661 1.30847
-18.0866 1.43157 2.20749
-19.1045 0.932324 1.52482
350.253 -0.276169 1.08932
-19.1932 0.484205 -0.806325
382.788 1.1662 1.18205
-19.2013 0.596851 -0.506928
-18.5119 -1.91425 -1.62802
-19.8389 -0.294362 -1.51571
-18.8327 1.39085 -1.64322
-19.5874 2.48282 -0.51232
-18.9893 -0.358845 2.33885
-18.6459 0.653323 1.51104
-20.6146 0.576929 -1.02774
-18.0697 0.601641 0.170075
-19.2119 -1.11087 -0.211815
-19.3295 0.111603 -0.0593378
-19.1855 -0.8686 -1.02687
319.314 1.03376 -1.62428
-18.5159 0.432362 -1.07514
10.3114 -0.198161 -2.5853
-19.5884 1.27649 0.89026
-18.5237 -0.641754 3.38068
-17.1998 0.475656 1.63432
426.242 -0.368865 -0.311226
-18.1304 -1.8886 -0.728147
-19.6773 0.985996 -1.17404
-18.8742 1.49741 -1.04452
-20.8976 -0.0943959 1.18081
-18.0455 0.867747 0.312856
334.89 1.85158 -1.00838
-19.3303 1.1677 -0.990809
-18.8352 1.84501 2.33382
-18.1996 1.11561 1.33221
512.154 0.129368 1.98101
386.792 -0.857349 1.11801
-19.2071 0.667949 -1.68135
-17.6329 -0.0010364 -1.34789
-18.6759 -0.00448404 0.818113
-19.6322 -0.139896 -1.713
-19.3308 2.30794 1.23723
-19.7941 -0.709304 -1.15622
227.628 1.362 -0.0827519
-19.9152 1.07368 0.297075
-18.1874 1.13132 0.716552
-17.2433 -1.1729 -1.73258
361.64 -0.907739 -0.069116
476.255 2.9922 1.2463
-18.5619 -0.138744 -1.55867
-18.5591 -3.38577 1.62705
-18.0362 -0.435348 -2.79186
-20.5203 0.790237 -0.880992
-19.5899 2.60924 0.500335
-1.7051 -0.554545 0.0262962
-19.2013 1.35578 0.392154
-21.0756 -1.50806 -1.1716
-18.8819 -2.31914 -0.270802
13.6453 -0.840255 0.159736
317.596 0.108161 -2.9524
432.163 -2.98268 0.979701
-18.9772 -0.394764 -1.77698
-18.2986 -0.792873 -2.34642
-17.6558 0.74246 1.0623
-19.4886 -0.192568 0.109575
-18.3932 -2.24218 -0.765129
-17.6756 -1.18372 2.46597
-20.9019 -0.0505958 -0.231289
-19.7351 0.479731 1.32496
-17.0625 1.36943 -2.19566
-20.3107 0.590361 0.418253
-18.3295 -0.299229 2.39529
-17.5475 -1.13258 1.38366
-17.7462 2.0695 0.287004
-17.5696 0.445246 -0.908504
-20.1711 -0.313594 -0.46499
-18.1816 -0.844699 0.486167
154.791 2.30193 -1.8141
-18.6766 0.113454 0.328192
-19.8587 -1.09286 -0.188588
-20.1052 -1.806 0.189897
-17.7912 -0.20895 -0.365945
-18.0539 0.158661 2.32576
372.094 -0.948122 1.69092
-18.1094 0.166557 -0.478279
-19.175 -0.542444 -0.863357
-19.2741 -1.38146 -2.20924
-19.4431 1.51823 -2.0704
-17.8244 -2.22728 0.385011
-20.0109 -0.854668 0.596991
-17.0083 -0.816366 -1.30025
-18.8945 -0.528088 -0.473635
-17.5295 -0.0669887 0.327439
-17.0901 -1.11546 0.00334615
-19.5608 -0.698101 -0.374342
-11.5278 -0.864701 -2.0485
-19.4849 1.68002 -0.640556
-18.677 1.02437 0.818527
-19.8767 -1.4929 -0.882676
84.4903 1.71842 0.134599
-17.1418 0.162796 0.263074
-18.5492 -2.06814 0.864026
-18.3281 0.683305 1.69984
-20.2406 -0.00928279 1.37317
-20.3863 -0.544794 1.18493
-16.9643 -0.356475 -0.0213056
-19.124 0.878241 0.190811
-19.1176 0.262184 0.0272127
439.088 -3.35383 -0.264505
-19.6106 0.0610753 -0.736993
-17.7724 0.781895 -0.994879
-19.3946 2.47869 -0.754524
-17.3473 -0.910083 1.95279
-17.4149 0.461109 1.73429
-17.5605 -0.346049 0.474764
-19.0907 0.874522 -0.0657109
-18.9309 -0.462536 -0.762341
-19.2234 1.03583 0.421617
-16.2244 -1.02299 -0.367532
-20.1016 0.165649 -0.76159
-18.6794 0.852552 -0.872315
-18.2836 -0.904063 -0.692015
-19.3043 1.30501 0.0151741
452.19 -0.698267 3.70222
-19.849 0.48088 0.791071
-18.2956 -1.32837 -1.3729
-19.0482 -1.31216 0.188809
-18.0536 0.866713 -1.90355
-19.6444 2.0922 -1.24934
413.789 1.04201 1.5797
-18.6886 0.905536 0.573913
-18.7668 1.80018 -0.309417
246.198 0.852484 -0.689034
-18.9142 1.87277 2.16048
-18.1454 1.03195 2.4438
-17.0724 0.757624 0.814958
-17.9149 -0.281289 0.865146
-18.131 0.22221 -1.32724
487.691 -0.0438218 -2.79002
307.251 0.911748 2.08446
439.914 -2.57163 -0.854381
-16.5568 1.24632 1.69881
-19.356 -1.22629 -1.65929
-18.2502 1.43733 0.391893
-17.2822 -0.689814 0.181254
372.472 2.83291 0.857
-18.9255 -1.5993 -1.5022
-18.6338 -1.07058 -0.295204
-18.5229 1.79602 0.616373
-18.0837 -0.444589 -1.69526
-18.1974 -2.64633 1.2905
-18.1346 -0.880517 -2.78869
-19.3797 0.527169 -0.323828
-19.203 2.11538 -0.161184
-18.4565 -0.601179 0.369397
-18.1903 0.968021 0.462218
-22.2873 -1.63029 -0.982927
-17.9529 -1.17485 0.605272
-20.2246 -0.882132 0.848828
-18.3791 -0.636438 -1.14176
-17.5595 -1.64836 0.0803454
-17.6964 0.0620795 -1.87414
450.531 -2.12372 -1.56637
-19.3357 1.06433 0.717867
-18.8162 0.22762 -0.106677
24.9366 -0.880389 -1.18821
-17.0873 -0.226326 1.54989
-19.1723 -0.980919 0.425271
265.51 -0.0456143 1.10699
375.096 2.99638 -2.20838
-19.2262 -0.182248 0.791477
-14.1796 -0.560085 1.30994
-17.1658 -0.600975 1.65151
-18.0267 2.02868 -0.0792871
398.482 0.561267 -1.7231
-21.5614 -1.01887 -0.528098
-19.0645 0.33533 0.411232
154.678 2.67515 -2.19487
-18.4785 0.678313 0.892909
-19.5156 -1.6358 -0.331893
309.171 -2.27828 0.874124
-17.645 -0.790892 -1.11329
-18.2644 0.247924 1.2461
-16.0979 -0.631085 0.0993823
-18.5314 0.81838 -1.59213
-17.6118 -0.397494 -0.555908
-17.2605 -1.72418 -2.10269
-17.4745 1.0251 -1.03638
-18.4573 -1.85277 0.785945
-18.1534 -1.33546 1.03542
-16.6185 -0.176911 -2.02885
-17.9531 -0.530107 -0.153706
-20.0497 -0.126577 -0.0910481
-16.7968 0.103703 -0.595635
-17.6327 -0.638036 0.405905
-20.4222 -0.722249 -2.47638
-17.8985 1.0997 -0.940694
-19.7449 1.19613 0.826997
-17.5586 -2.27323 0.437559
270.73 0.762663 0.631319
-18.4294 0.810134 0.17693
-18.7627 -1.98327 0.790368
-18.2181 1.29113 1.24523
-18.7986 0.862091 1.27565
-18.7339 -0.775747 0.570897
-16.9452 0.124873 -0.202037
383.695 1.80553 1.11992
-17.7647 0.139425 0.0518046
-18.6447 -2.08274 -1.0768
-18.251 -0.0580962 -0.926275
-18.9622 1.38599 -1.71187
-19.2635 1.70462 0.425861
-16.7557 -0.269196 2.31856
-17.9927 0.69314 1.46853
-18.6419 -0.0085032 -0.445903
-18.3107 0.159791 0.311536
439.715 -1.68683 -0.2325
-19.0115 0.0140046 0.491893
-18.1466 -0.575654 -0.87539
-19.0846 0.6223 0.167111
-16.986 0.287167 -0.213628
-19.3904 -0.370987 -1.05101
-18.661 1.06733 0.212629
524.253 -0.930551 3.96381
-17.9044 0.0706031 1.42079
-17.5967 -1.16011 -0.820847
-16.4633 -2.21348 0.415787
-19.2139 1.75163 -1.22883
-19.5707 1.754 -0.715003
456.787 1.47069 0.643898
-18.0291 1.62263 -0.0878808
-19.6805 1.83759 -1.98471
-18.8741 1.1934 -0.247391
-19.5087 1.53286 0.778036
-18.3554 0.872614 0.73158
-18.0714 0.709877 0.76451
-16.1928 -1.29816 1.33759
-17.4754 0.16691 -0.482978
-16.5418 0.185993 -2.18192
-18.3312 0.307615 1.30805
-18.6678 -1.00601 -0.280154
-18.4426 1.25334 1.99747
-19.7015 -0.508045 -0.820715
-19.4739 1.76874 -1.35283
-17.5532 0.0256617 0.922426
-16.5047 0.941018 0.5393
-17.0011 -2.55514 -0.736463
-18.4013 -0.814913 -0.278684
-18.4861 2.49781 0.696379
-17.7384 -0.731818 -1.18979
-20.8261 -2.45138 1.11554
-19.2548 -0.545258 -1.97368
-18.2066 0.0153203 -1.15024
-18.6504 2.3659 -0.348246
-16.8014 -1.02735 0.976726
-16.2034 0.989885 0.630387
-22.3997 -1.31495 -0.552373
121.883 -1.12661 -0.799495
-17.6836 -0.936759 1.25339
-19.0375 -0.400066 -1.15924
-18.6166 -1.83484 -0.642237
-17.5508 -0.83126 -1.30777
-18.3583 -0.79267 -2.74283
-19.9361 1.47208 0.481505
-19.8468 -0.440046 0.478733
-17.2886 -0.880467 0.250277
-17.3163 -0.493543 2.31014
-17.2701 -0.892943 0.792446
232.256 0.223888 1.69292
-18.9329 2.18906 -1.95159
-18.7471 0.0898807 -0.0530927
-19.3605 -0.422195 2.03797
-17.9322 -1.15919 1.41483
359.207 3.30771 0.266376
-18.1029 -0.0906714 -0.564373
-19.3579 -0.391044 -0.157152
-17.3185 -1.12673 0.368173
-17.6614 2.22822 -2.2217
-18.5087 0.666961 0.144104
-17.6377 -0.865982 -0.418694
-16.8825 -1.92186 -0.443574
229.504 -1.00627 -1.7299
-19.8471 1.34755 0.725349
-18.505 -0.0419382 0.796343
-17.6598 -0.255439 -0.968721
-17.306 -0.773779 -0.0587838
130.331 -0.0320456 -2.50081
-19.3629 1.10924 -1.43481
-17.6872 -2.19429 -0.095846
-19.3397 -1.04491 0.957576
-18.248 0.143102 -2.00287
-18.1541 -0.574975 -0.998119
-18.3289 -0.8486 0.515058
-16.8244 -0.163952 -0.384356
-17.3085 -0.758038 0.969449
362.154 -0.040778 -3.17659
-19.5927 2.73832 -0.276472
-19.2929 0.860481 0.571466
-18.5991 -1.9703 0.400649
-17.1631 1.73027 0.0227323
-19.0037 0.546594 -0.974925
-19.2875 -1.49885 0.579963
-19.0251 0.686745 1.72698
-16.643 0.43305 1.63274
-18.9869 -0.857479 0.817259
-19.405 0.0418944 -0.0971232
-18.9436 0.652915 0.82258
-18.5382 -0.015504 0.115367
-16.4933 -2.52331 -0.13754
-17.8423 -0.0232801 -0.455154
-17.4397 0.803312 -1.08687
-18.3295 2.71528 0.730327
-19.017 -0.171804 1.88649
-18.6204 0.719923 1.71287
-18.6739 -0.10932 0.296468
-17.0599 -0.357942 -0.514904
-18.4846 -0.499431 -0.179926
-18.2821 0.0517964 0.191625
-18.6099 -0.297527 -1.23493
-19.3812 0.920399 -0.441119
-18.675 0.760333 -0.859793
-18.3518 -0.0625074 -2.01303
-18.0751 1.2628 -0.557938
-20.8311 -0.316344 2.34563
-18.4546 0.146482 1.27972
-18.8621 -1.74461 -1.63022
221.265 -2.0073 -0.343286
-19.7561 1.29471 -1.7124
-18.9037 1.3299 -0.694853
-19.9855 0.801374 1.58381
-19.0851 1.22293 0.160205
-19.313 2.735 -1.34316
-18.7001 0.911054 0.221864
-20.4325 2.01453 2.29502
-17.8473 0.242692 1.74132
-17.761 0.315266 1.19456
-15.9029 -1.01383 0.468195
-17.8437 0.0788219 -0.86905
487.051 -0.289216 -2.18125
-18.3672 -0.833977 0.340899
332.256 -1.82546 -2.03954
-19.3827 1.91563 2.54226
-19.0522 -0.937027 -1.27434
-18.9868 1.84401 -0.972626
-17.4507 -0.34149 0.0930759
372.96 2.4469 -0.52502
-16.8761 -1.62697 -1.35324
-18.4848 -1.33037 -0.413277
-17.8745 2.03541 0.904521
-18.4901 -0.502918 -1.33124
-19.5565 -2.56988 1.26574
-18.4297 0.509996 -2.48305
-19.5301 1.29293 -0.543097
-18.5076 2.1238 -0.0339241
-17.7863 -0.718434 0.382116
-17.7012 0.82117 1.06434
-20.6173 -1.44426 -0.188721
-18.415 -1.60337 -0.154937
-18.431 0.0464819 0.24315
-18.1674 -0.888648 -0.754758
-18.4553 -2.5012 -0.387068
-17.9568 -1.0739 -1.03694
-19.8375 -0.971233 -1.97964
-18.3425 1.87054 0.67869
-18.829 -0.70822 0.734882
-18.1801 -0.698661 -1.37672
414.148 0.204969 3.26065
-16.6666 -1.00603 0.434867
-17.6268 -0.324592 0.651583
-16.9905 1.48842 -1.25319
-18.8255 -0.155649 0.473702
-12.8755 -0.979456 1.43616
215.874 -0.386718 1.36033
-18.7621 1.68443 0.699561
398.302 0.495292 -1.8455
-20.1613 -0.800539 -0.57403
412.934 -1.37355 2.16009
-19.6835 2.77163 -0.934956
-19.7648 0.543851 0.19388
-18.6958 -1.38591 -0.578617
-19.7247 -1.66846 0.237185
-19.5964 -0.518993 -1.09896
-17.3638 1.22278 1.76212
-15.6872 -0.688254 1.24298
-19.2192 0.336125 -0.94713
-18.3643 -0.53832 -0.535019
-17.6001 -1.51194 -2.21167
-17.2133 0.548716 -1.03724
-19.0767 -1.80821 0.516185
-20.3766 -0.629624 0.441495
-18.3326 -0.144735 -1.26395
-19.3868 -0.76767 -0.0622029
-18.0298 -0.383955 0.456017
-17.2827 -0.295783 -0.601727
-16.9835 -0.107916 0.832295
364.229 -0.444348 -3.17903
-18.4298 1.71718 -1.00268
-18.3039 1.00206 -0.463294
-18.937 -1.69854 -0.650419
-5.10264 0.228269 -0.555403
-18.5746 0.288578 -0.0279236
-17.1376 -2.01257 1.5349
-18.1136 1.44401 1.30138
-17.7478 0.212432 1.23492
-18.8582 -0.347423 1.11208
-20.834 0.836456 -0.271255
497.648 1.93515 1.37943
-18.2901 0.016498 -0.151287
-19.2259 -2.45198 -0.374229
-18.5115 -0.342014 -0.627225
-18.4358 1.01362 -0.22498
-19.0816 2.24425 -0.0630979


==> latex_data/vae/fashionmnist/pca/pos_jbda-t-rnd-ifgsm-pos.txt <==
-20.0014 0.583031 -1.04995
-16.938 0.229139 1.09665
-17.6616 0.867515 -0.719074
-19.7723 -0.807097 0.57074
-16.7785 -0.811201 -0.473479
-17.6294 0.766038 -0.515088
-19.4305 1.92572 -0.776752
-17.8428 1.82727 -1.24103
-18.9267 -1.0827 2.83601
-16.901 -0.911927 -0.601063
-19.3917 1.10683 0.273103
-18.7439 1.2358 0.69329
-17.6339 -0.772513 0.297346
-18.242 -2.57668 0.823742
-19.9021 -1.39253 0.766356
-19.5135 -1.31333 -0.617069
-18.0148 1.23854 -0.165453
-18.4782 -1.48634 1.19835
-19.9395 -1.40971 -0.222389
-18.1295 -0.204476 0.122018
-17.0612 -0.192871 -1.0646
-19.5012 0.676397 -0.335889
-19.3242 -0.240215 0.0610729
-17.3352 2.12108 -0.434344
-17.5195 -1.85701 -0.104824
-18.1787 0.626193 1.1064
-18.4479 1.36324 -0.676269
-17.6721 0.603171 -1.86412
-16.8677 1.19669 -0.436252
-18.9422 -2.23715 -0.507157
-18.8672 0.254104 0.11531
-18.0219 1.92588 0.52009
-17.6411 -0.13207 1.17845
-17.7637 -1.72771 1.26062
-18.779 1.34227 0.915107
-18.0733 -2.29703 0.743596
-20.2983 0.984839 -0.406031
-19.4294 2.43491 -0.233728
-18.9886 -0.152856 0.571291
-19.4276 -1.36217 -0.241552
-18.365 -0.851173 -1.09207
-20.4551 1.05458 2.4498
-18.7495 0.0747233 -1.03291
-19.9227 1.0916 0.832513
-17.6632 1.42353 0.262838
-20.2623 0.3227 -1.45138
-19.4317 0.135037 -2.44614
-21.997 1.48659 0.912191
-17.9409 -2.19161 -0.707963
-18.7153 -1.18212 -1.87655
-18.0725 -0.758686 1.85441
-19.1821 -0.665916 0.337326
-18.4564 1.2558 2.34889
-17.2374 -1.11993 -0.338157
-15.8392 0.27694 1.17899
-19.4303 -0.595075 1.80227
-18.2692 -0.0855291 0.114526
-18.2494 -1.02037 0.10064
-18.265 0.0141436 -0.613919
-19.4796 -2.3975 1.46774
-18.6402 2.26578 1.0328
-19.6584 -0.845482 -0.583286
-19.7333 0.48899 2.04668
-18.4594 -1.16075 0.580611
-18.8106 -1.9609 0.469323
-20.2217 -0.300866 1.09792
-18.2973 0.724158 -0.836753
-18.1953 1.25626 -0.45762
-17.7539 -3.1609 -0.0461179
-18.833 0.443228 2.48195
-18.2775 1.63832 -1.605
-17.5643 0.374349 -0.938382
-18.5846 1.35711 -2.16512
-18.7303 0.584598 -1.57102
-19.0184 -1.23542 -0.243358
-17.9675 -0.27014 -1.61333
-19.1865 -0.146616 0.0537832
-18.6963 0.0465544 1.40964
-17.6597 0.77843 -0.146963
-18.6223 -2.13784 -1.13171
-16.8088 -2.09538 1.25304
-17.5946 1.99318 0.639806
-18.3115 -0.367675 -0.761043
-19.0288 0.0853034 -0.307873
-19.5532 -0.21821 1.11007
-18.5313 -0.124498 -1.51094
-19.6687 0.995237 -0.500342
-19.3352 1.13451 -1.91237
-18.9079 2.08437 1.25127
-19.6922 -0.788282 -0.849704
-17.4933 0.72053 -1.33931
-18.281 2.07522 0.936152
-19.1567 -0.543561 0.381449
-18.1453 -1.87829 0.210387
-17.939 -0.511479 -1.77478
-17.2363 1.29603 -1.51892
-17.1516 0.933808 -0.544564
-17.0556 2.35862 0.181341
-17.8404 1.65312 1.57743
-18.1173 0.689556 0.39312
-20.0116 -1.23912 -0.418621
-18.2602 -0.475422 -1.33045
-18.3755 -1.82664 1.56973
-20.0708 -0.545523 0.6958
-15.9143 2.06869 -0.600282
-19.487 -0.721758 -2.17137
-20.6797 1.06465 -1.20908
-18.3835 -0.0178927 -0.205583
-17.9557 0.582549 0.241614
-17.9178 -0.341752 0.828516
-17.5599 0.459241 0.349185
-19.8279 -1.33735 1.01664
-19.3915 -0.12705 -1.7025
-17.5618 -0.92851 -1.8553
-20.1498 -0.536109 -2.42202
-20.1419 2.28803 -1.66858
-17.0203 -2.9427 -1.63992
-17.2953 -0.242829 0.45918
-18.575 -0.604969 0.185214
-17.3134 0.187215 2.38225
-17.7053 0.115492 -1.43414
-17.9313 -0.396693 1.86363
-20.4804 0.648272 -1.38049
-16.9706 0.408587 -0.0732025
-18.2471 1.0571 -1.5631
-17.9789 -0.143062 1.20001
-19.2248 0.959225 -0.0310324
-17.5905 -1.03058 3.39305
-19.2042 1.318 -0.481351
-19.1041 -0.753816 -0.515444
-16.3511 -0.509634 -0.118774
-16.1465 -0.603377 -1.3803
-18.6498 0.8447 1.71993
-17.6442 -1.18774 1.5754
-18.4975 1.4531 -1.29819
-18.7786 0.419652 0.392078
-18.049 1.15242 -0.298171
-18.4601 1.58957 -0.447073
-17.6895 -1.25324 0.4415
-19.3508 2.19696 1.05749
-18.6641 -0.745637 -0.0705085
-18.6851 0.514342 0.257097
-18.8216 -1.61742 0.0752107
-18.2649 1.09032 1.0951
-19.2193 -2.12683 -0.391348
-18.5149 -0.306121 0.62261
-16.1958 -2.23589 1.38259
-19.366 1.79161 0.49659
-19.837 3.00599 -0.0211652
-17.7453 0.359145 -0.876163
-18.1976 -0.668222 -1.73238
-18.2595 -1.50919 -0.258813
-18.7225 1.6383 -0.927963
-18.0048 1.06444 0.0129057
-19.3786 1.14728 1.09959
-19.15 2.34021 -2.5765
-18.3796 -1.93353 0.926707
-18.6981 -0.344328 0.604484
-18.4772 -2.17724 0.779569
-17.297 -0.84986 -0.383877
-19.2989 -1.40465 -0.896659
-18.3242 0.807074 2.03176
-19.9747 -0.416351 1.74906
-19.4037 0.939659 0.0119454
-19.0874 -0.776531 -2.03405
-18.072 -0.806808 1.3881
-18.6499 0.498956 0.0769855
-18.7929 0.578411 1.52403
-20.6544 0.853003 -1.07237
-18.0173 -2.03506 -1.04178
-18.303 -1.36801 -2.09994
-18.6766 -1.55909 -0.112335
-19.9735 1.18242 -0.471279
-17.4958 -1.38292 0.335816
-17.7687 0.225898 0.451115
-16.9297 -2.27098 0.914429
-17.5177 -1.30676 -0.92813
-20.0702 1.03641 -0.124842
-19.8394 3.20574 -0.151181
-18.7677 -0.799795 -1.12141
-19.4686 -1.35747 -1.47375
-17.7943 -0.239956 0.108446
-19.548 -1.97265 0.92434
-19.7139 -0.519781 -1.36397
-19.7772 0.0678109 3.14108
-19.7362 -0.805805 -0.639999
-19.3913 -1.20054 2.33298
-18.8176 -2.01846 0.293094
-19.9898 1.3782 1.37023
-17.6421 -1.04242 0.45436
-18.6318 2.35567 1.07196
-18.288 0.921482 -1.16566
-18.3303 -1.80021 -0.969606
-17.9534 -2.24653 0.296267
-18.0493 2.29904 -1.37155
-17.4152 2.16328 -1.89643
-17.3045 -0.745814 -0.526898
-19.2207 1.71683 0.69561
-18.933 -1.16307 -0.795656
-19.0592 -0.177879 -1.66703
-18.5745 -1.13419 0.2375
-17.2501 0.0857584 2.03149
-19.5502 -0.851544 -0.625714
-18.4086 -1.01842 1.34086
-19.9873 1.1207 -1.47579
-20.3389 1.47156 -0.0589871
-17.4877 -1.15502 -1.28002
-16.1313 0.0223774 0.423366
-19.1176 0.776592 -0.199205
-18.3549 0.191079 0.128608
-18.6424 -1.4301 0.299196
-18.2639 1.08635 0.771542
-19.8413 -1.89863 0.436176
-21.0917 -0.0195181 -1.53033
-17.9573 -2.26146 1.08773
-17.4501 -2.72597 1.50476
-17.666 -0.79134 1.33577
-18.2643 -0.205083 -0.225634
-18.2771 0.0300289 2.1327
-20.2289 1.41528 1.03675
-17.8465 0.991331 0.193157
-18.2581 1.42785 -1.21216
-17.2168 1.14542 0.0607497
-17.5874 -0.910677 -2.15731
-18.5831 0.801684 -0.948668
-16.9035 0.903214 -1.12065
-17.9891 -1.40901 -0.286078
-19.2737 -1.60514 -0.00251848
-18.6747 0.522191 -0.419173
-18.2265 -0.244683 1.86084
-18.6641 0.0734739 0.284218
-17.4012 -0.619215 0.815504
-19.1311 1.27673 1.04888
-19.3825 -0.18285 0.215855
-18.8948 1.25064 0.0895553
-18.9618 2.02942 0.430807
-19.3207 -0.22992 -0.375978
-17.9529 1.2333 0.837515
-18.9314 -1.63699 -2.01402
-18.2421 1.0187 -1.53438e-05
-18.4939 -2.03176 0.138626
-18.4547 -0.396645 1.27357
-18.0296 1.20301 0.405117
-18.2753 -2.48835 0.596812
-18.4144 1.69457 -0.258913
-19.101 -1.07552 -2.3449
-18.3653 2.9341 -0.736541
-17.8186 -1.50794 0.0616735
-18.6704 0.70248 -0.0569631
-17.2916 0.249524 0.945555
-18.0992 -0.71606 0.0106462
-20.4511 0.0371112 -0.706114
-19.0664 1.36131 -0.641497
-19.0821 0.581905 0.511232
-18.3058 -0.903447 0.179444
-18.9455 2.15091 0.956138
-20.5576 1.48217 0.0538051
-18.85 1.00964 -0.0212559
-18.776 1.91227 -0.195401
-18.8993 -2.75763 -0.383359
-20.3234 1.2249 0.0447977
-19.9599 -0.322436 -0.923642
-17.3209 0.171007 1.60604
-19.2903 -0.810453 -0.340403
-16.8751 0.943833 -0.725977
-18.5276 1.92083 0.387031
-20.8038 0.32354 2.00112
-16.5305 -0.730286 1.17189
-18.8519 -1.64177 0.984299
-19.4108 1.69177 1.84917
-17.7568 0.375428 0.359213
-19.4788 -1.27192 -1.25373
-18.9109 -1.3584 -0.952311
-18.6654 -0.596156 0.104989
-19.823 0.414465 1.13317
-17.1768 1.92805 1.05231
-17.5038 0.514066 0.479833
-17.9177 -1.67548 0.186021
-18.5997 -0.875472 -1.20572
-18.6498 -0.305428 -0.392939
-17.7535 1.863 0.964272
-20.1771 1.3654 -1.12293
-19.0366 0.0650937 2.88808
-18.1676 -0.318268 0.534412
-19.2663 -0.287759 0.995701
-17.8575 0.472828 -1.07788
-17.893 -1.41891 -0.314264
-18.4591 -1.58893 0.878009
-18.5343 -0.162319 -0.913758
-18.6398 -0.0355345 -1.08773
-18.8928 1.83079 -1.9819
-16.9898 -1.2944 -0.949543
-18.5535 0.296989 0.808991
-18.3414 -0.60605 1.86332
-18.2284 1.08821 -0.315881
-17.8135 -0.515102 -3.21714
-19.5457 1.51967 0.532379
-18.8469 -1.13467 -1.72611
-16.8682 -1.28774 0.574093
-18.4852 1.30035 -0.945419
-18.426 0.909806 0.155231
-20.1681 -2.15263 0.0652389
-17.3704 -2.21494 0.881222
-20.6356 0.843765 -0.676189
-18.7488 1.17886 -0.239393
-17.7847 0.148299 -0.485763
-19.4223 0.830709 0.412538
-18.1914 1.08719 0.146566
-19.8011 -0.273965 -0.592838
-18.5285 0.209811 0.744064
-19.2149 1.8331 -0.767127
-18.5882 1.16656 -0.0208303
-18.9905 0.115059 -1.12119
-18.3541 -1.1429 -1.11116
-18.2541 -0.0546683 -1.0548
-18.156 1.25368 1.21134
-19.3025 2.15355 0.391638
-18.7469 -1.37891 0.303313
-19.6667 1.89946 -0.331102
-19.6519 0.611959 0.789819
-18.7867 1.14738 0.321228
-17.0267 -2.47383 0.383304
-18.3 -1.2893 -0.010346
-19.966 0.0161734 1.18544
-18.8858 2.41537 -1.14488
-17.6568 -0.866354 2.86329
-18.1569 -1.47703 -2.21317
-19.7045 -0.707195 -0.29948
-18.1315 0.591664 -0.835796
-18.0135 0.802404 -0.526113
-17.6691 -1.25003 -0.781375
-19.8677 1.63787 -1.23492
-18.47 3.10403 -0.16723
-17.951 0.569002 1.68382
-18.1323 -1.28882 -0.61654
-19.0948 -0.700313 0.261251
-18.8603 2.06701 -1.95671
-19.3507 0.175379 -0.310268
-16.6121 -0.531369 -2.2817
-17.3643 0.250628 0.879805
-18.0558 0.794175 -0.397369
-19.1622 1.31945 0.263747
-18.5741 -1.71542 -0.0275797
-18.3706 0.119064 1.59009
-19.215 -0.842601 0.42388
-19.2018 1.99461 0.915414
-16.5767 -1.80607 -0.9581
-18.7547 -1.2433 -1.90674
-17.6085 -0.572058 3.10924
-18.7833 0.610592 -1.06996
-19.6143 0.096184 -0.634604
-17.1277 -0.854812 -0.742328
-18.5326 1.28705 -0.859111
-17.0366 -1.89688 1.12549
-17.4937 -0.536955 0.377808
-19.6696 1.63727 -0.504351
-18.6682 0.677977 0.564578
-18.2211 1.86262 1.49176
-19.0872 0.274785 -1.36031
-17.0245 -0.152765 0.859751
-19.9158 2.03681 -0.948123
-20.2845 0.121772 0.161918
-18.0916 -0.845784 -0.282311
-18.0897 1.41552 -1.4202
-19.0879 -0.321082 1.52691
-18.7845 0.901558 -1.31807
-17.6143 -1.00077 0.797752
-19.2151 2.51182 -1.08123
-17.4941 -0.940556 0.663958
-17.0425 1.33367 1.11
-18.5218 -0.376188 -0.598787
-17.5604 2.06985 -1.06797
-18.791 2.82703 -0.613337
-18.8542 1.48131 0.109096
-19.4604 -1.06862 -1.45684
-11.9775 -1.26201 1.25946
-18.915 -0.859923 0.761868
-19.2827 -1.27317 -0.786369
-18.1249 0.102849 0.906076
-18.1084 -0.760365 0.82097
-18.613 -1.42442 0.505544
-20.3213 -0.355413 -1.95037
-17.8834 1.2512 -1.17706
-18.8601 1.52759 1.81625
-18.8495 2.09625 -0.645365
-20.1645 -0.795732 -1.76818
-17.9361 -0.57313 1.05583
-18.6492 1.18603 -0.634662
-18.8272 2.64111 -0.804327
-19.1806 -1.63314 0.024896
-18.4911 0.307068 1.44758
-18.3368 0.60609 1.19666
-16.9218 -1.36039 0.184822
-17.9168 1.19749 -1.74997
-16.5323 -1.3661 1.28067
-18.2008 0.611876 -0.0580142
-17.5214 -1.84177 -0.960934
-18.8375 1.55362 1.53189
-19.9211 -1.58183 0.440268
-18.4187 0.0468126 -1.21016
-17.4219 1.35524 -0.39428
-18.9214 -2.54399 0.0177175
-19.1243 -1.62946 -0.0244978
-18.0118 -2.15844 0.671354
-20.5544 -0.336167 2.56995
-17.1161 -1.37115 -1.33755
-17.3234 -0.734226 0.353302
-18.689 -0.264889 0.45829
-18.3932 -1.42895 0.2506
-18.9439 -0.989024 -0.0245134
-17.4999 2.04766 -0.0544763
-18.3238 0.259782 -0.404198
-19.6336 0.205285 1.68278
-20.1707 1.78552 1.79806
-16.9908 0.284334 2.19063
-16.6763 -0.851529 -0.807591
-18.8495 -1.1036 1.25754
-18.0896 0.839679 2.3356
-17.6994 -0.290742 0.0274886
-17.6593 -1.14269 2.37648
-18.3441 0.745767 0.479552
-19.2368 -1.34702 -1.73279
-18.2474 -2.13925 -0.908416
-18.5693 -0.720502 -2.22628
-20.7066 3.55001 0.294371
-19.601 -1.7741 1.04532
-18.9249 1.20834 -0.428386
-19.4098 -1.91596 -0.804184
-18.1367 1.1077 1.30299
-20.9562 0.160937 -0.225425
-19.7737 1.86152 -1.2801
-19.0699 -1.29653 -0.95799
-18.1103 0.827495 1.90455
-19.1512 -1.7982 0.883929
-18.8968 0.372027 0.621147
-16.7326 0.616914 0.316989
-18.255 0.821502 -0.765737
-18.8669 1.32245 -0.166675
-19.005 1.11698 -2.11751
-17.8979 -0.405264 2.51815
-19.0677 -0.416698 0.256764
-18.406 -0.51431 -1.63208
-17.2021 -0.227911 -1.69634
-18.9949 0.936429 -0.292575
-19.1963 2.15466 -0.191993
-18.8695 1.55839 -0.301014
-18.832 -0.84042 -2.07672
-18.5685 1.53276 1.71584
-19.0235 1.55247 -0.208854
-17.2235 1.8293 -1.73935
-18.7345 1.5047 -0.157939
-20.6471 -1.2959 1.86113
-19.2727 -0.38715 -0.541065
-17.4012 -1.31257 -1.01494
-19.5934 -0.396399 0.188298
-17.6219 0.963092 -1.18353
-19.723 3.1094 0.427963
-19.1339 0.450068 -0.671528
-17.7977 -2.45752 1.77997
-18.2011 -0.711471 -1.70449
-18.7866 -0.0620036 -0.0503744
-17.4419 1.65292 2.59286
-19.1052 -0.118192 -1.32539
-18.6375 -0.277776 2.14908
-19.3384 1.85627 -1.77897
-17.7716 0.824993 1.09787
-16.8704 2.16956 -0.725212
-15.2974 -0.248766 -1.35208
-16.7596 0.263604 -1.48063
-19.118 -0.53593 1.40416
-19.229 0.268976 0.697447
-17.9833 0.0969292 1.48184
-17.5951 1.22794 -2.06055
-18.7727 1.6142 0.378974
-17.1373 -0.044204 -0.153964
-18.2588 -0.835393 -0.313818
-18.158 -1.41686 -2.2608
-16.6946 -2.95809 1.48753
-16.6366 0.957381 -0.865829
-17.7106 -1.52484 0.199766
-18.0168 1.55562 0.549928
-18.0314 0.59564 -0.115767
-18.8741 0.541852 0.154851
-19.6948 0.543663 -0.375171
-19.0575 -1.14441 -0.706812
-19.3869 -0.824403 -0.60802
-18.4151 -0.0056219 2.30708
-19.0989 1.59826 0.732858
-18.8987 0.800744 -0.662276
-19.0729 -1.20275 1.29113
-19.011 -2.15442 1.3804
-17.9138 0.468895 -0.6344
-20.4453 -0.511918 -1.51178
-18.9537 2.32955 -0.799739
-19.1292 0.23795 0.459627
-17.3187 -0.117082 0.98953
-19.4132 -0.377803 -2.39323
-19.013 -1.7029 0.368348
-18.099 -0.245119 -2.99229
-19.1279 0.166332 0.830622
-17.5377 0.55909 2.20887
-16.741 -1.46527 1.00618
-18.3853 -1.31195 -0.0877581
-17.1005 0.56183 2.45583
-18.624 1.86794 0.0816503
-19.5926 -0.336449 -0.956633
-19.8321 2.45784 -0.456519
-18.1898 -1.51473 0.306514
-18.8198 1.88036 -0.092275
-20.6035 -0.115035 -1.42151
-18.6918 -1.57726 0.0683775
-20.8356 -0.91429 -0.814107
-17.7615 -1.43619 -0.943157
-19.8344 -0.261689 -0.0216743
-19.6289 -1.0051 -0.314042
-19.4202 1.4266 1.89419
-18.9036 -0.868146 -0.291178
-19.1966 0.144124 -1.06252
-19.3008 -0.383236 1.52256
-19.9269 -2.21333 0.278977
-18.303 0.703904 0.573401
-20.8213 1.4401 0.222117
-18.8924 -0.961743 0.588375
-18.6018 -0.906335 -1.45007
-16.9413 -0.363795 2.67849
-18.1103 0.919604 -0.852238
-19.1694 2.38309 -1.14242
-19.5376 1.08933 1.39296
-19.2895 1.2088 1.43892
-18.6838 -1.12081 -1.52936
-18.5302 -0.0210124 1.93604
-16.8618 -0.090896 -1.46107
-19.4541 2.32613 -1.04812
-20.0551 0.44657 0.203346
-18.6505 0.272553 1.07825
-19.1305 0.333931 -1.505
-19.4542 -0.794434 -0.84225
-18.7869 -0.0973685 1.4196
-20.0411 0.321328 0.752877
-18.6075 -1.37728 -0.777962
-19.2442 -0.0641975 0.657714
-17.6857 -0.790918 -0.642011
-18.1421 -2.0275 0.0684356
-18.6872 -2.43947 0.446878
-17.4388 0.341575 1.32782
-19.1265 0.891382 -0.433389
-18.6232 0.00500552 0.264115
-18.1389 1.93662 -1.00023
-17.7741 1.07965 -0.740623
-18.7215 1.01588 0.922276
-19.0152 -1.38106 0.199049
-19.6489 -0.181602 -0.25139
-18.1329 -2.29092 2.30331
-17.9252 3.12666 -2.55517
-17.0357 -1.95083 1.23669
-16.8613 -2.74336 1.51326
-17.9525 1.25598 0.675492
-18.6342 -1.26476 -0.698558
-17.8198 -2.48033 0.362385
-18.5206 0.154573 1.19824
-18.1774 -0.653001 -0.659837
-16.9165 -0.486177 -1.35046
-16.828 -0.725791 0.780492
-20.3166 -1.07463 -0.627408
-17.8283 -1.36199 -0.71789
-17.2114 -0.723947 1.69659
-19.7258 0.851741 -1.15054
-18.2592 -0.0206338 1.14681
-17.6315 -0.407928 -0.922846
-18.0801 1.21413 -0.176814
-18.4342 0.261437 -2.10481
-17.5245 0.713896 0.103742
-18.5292 -0.479968 0.0253075
-18.8859 -0.156302 0.999288
-18.9416 -0.714243 1.21154
-17.5061 1.08388 1.29947
-17.765 -0.242886 2.14203
-18.4787 -1.31974 0.744146
-19.0272 0.490802 0.566972
-18.918 2.14471 -1.94899
-17.7621 0.834947 2.67387
-18.94 1.13564 -0.59187
-19.8833 0.124698 -1.94484
-19.3651 1.5385 -2.1557
-18.0497 -0.383785 0.899941
-18.4909 2.77925 0.0833387
-19.1118 -0.3037 1.49565
-19.082 1.69288 -1.08361
-17.4729 1.00927 1.29014
-17.1086 0.256302 1.25747
-17.5722 -1.54686 1.08201
-18.0935 -1.1246 -0.38941
-17.8149 -1.10732 2.20867
-17.507 -1.84414 0.798764
-17.9096 -0.530758 0.694846
-18.1249 1.68943 0.448876
-17.825 0.91436 -0.283762
-18.2184 0.259534 2.09619
-19.1226 0.112581 2.39509
-19.5453 -1.26826 -1.85584
-19.6183 1.58021 -1.00004
-18.7865 0.643641 -0.0142893
-18.181 -0.974715 -0.668441
-18.3596 -0.62212 -0.229319
-19.7303 1.5558 -0.202632
-18.5926 -0.865081 -0.955494
-19.0683 -1.89952 -0.293182
-18.7517 1.58982 0.331729
-17.3253 0.620056 -0.997451
-18.2387 -1.66518 1.17466
-19.9695 -0.234491 -1.2505
-18.6714 0.112775 1.44944
-17.9809 -2.56219 0.108946
-18.4488 0.718621 0.373331
-19.1966 -1.05563 -0.887342
-19.157 -0.730857 1.54219
-19.2763 1.86934 1.19279
-17.6266 2.32261 0.313513
-17.1202 -0.294036 2.12936
-17.814 2.63454 -1.16718
-18.805 -1.98741 -1.27482
-17.2752 -0.309132 -1.10691
-19.0131 1.72961 -2.76056
-18.4218 -1.13149 -1.7059
-17.5428 1.00148 1.33122
-19.1829 0.671398 1.24947
-18.2986 -1.19703 -0.329468
-18.1289 -1.36596 0.267566
-19.7912 1.46919 -1.41015
-18.3629 -0.156771 -0.396206
-18.1386 -1.87243 -2.19534
-19.4951 2.41949 -1.411
-16.4702 -0.263201 -1.85652
-18.3816 -1.40028 -0.184369
-18.4879 -2.31615 0.0913393
-18.7955 -0.91067 1.81262
-17.7461 1.1124 0.540807
-18.2577 0.19576 0.334266
-19.1759 1.03314 0.146415
-18.6274 -2.18829 0.371013
-20.1798 -0.257902 -2.11551
-18.5327 -1.17425 0.374747
-20.6756 -0.269765 -2.43273
-18.2083 -0.182064 0.90659
-18.7656 -0.557851 -1.61986
-19.0206 -0.41877 -0.478013
-17.9302 1.73488 -1.05945
-19.3533 0.949209 -0.125119
-19.4974 -0.598648 -0.913099
-19.6739 -0.484853 1.02451
-17.8248 0.169785 1.28617
-18.5034 2.68826 -0.0417096
-17.1234 0.56597 1.2231
-18.7578 -0.345124 1.53245
-17.2628 -1.2323 -0.641265
-19.618 -1.33674 -0.620857
-19.1948 0.566386 -1.14226
-17.6664 0.233972 1.38203
-18.2321 -0.150937 2.22351
-17.2668 -2.63861 -0.198257
-19.3905 -1.47095 1.69665
-18.1386 -1.12428 0.29086
-16.1659 -0.470876 -0.521593
-19.1986 0.213849 0.307731
-17.6546 -0.158957 1.99461
-18.8449 -1.02038 0.105457
-19.6804 -0.292254 -0.258454
-18.0044 0.736143 -0.886614
-18.6953 0.153721 -0.529015
-17.577 -2.90058 -0.246446
-18.353 1.51817 0.926523
-18.665 0.336745 1.20744
-18.1785 -0.383077 1.88382
-17.8516 -0.338579 -0.566347
-20.8805 0.528383 -0.735578
-17.0696 -0.175658 0.136495
-18.1376 0.916615 -0.788288
-18.408 1.2094 0.226755
-19.3695 0.306014 -1.4434
-17.0376 2.28222 -0.257196
-17.8071 1.89951 1.28665
-18.949 1.14022 1.71072
-19.4187 0.309951 1.72327
-18.902 -0.14222 1.67934
-18.0757 0.682887 0.11635
-17.999 -0.160434 0.873639
-18.0453 1.63067 1.4671
-17.62 -1.21638 -0.204589
-19.4677 1.11722 0.500009
-19.1768 -1.75779 0.99702
-18.886 -0.70628 1.97468
-19.2884 -1.65288 -0.206087
-19.6373 -2.58292 0.590185
-16.4541 2.08779 -0.996161
-18.9145 0.0810892 2.66462
-17.7235 0.578542 1.30712
-20.5034 3.20173 -0.971507
-18.8248 -2.08518 1.38054
-19.2067 -1.36758 0.207982
-19.8306 2.23242 -0.164857
-17.5065 -0.35828 -1.46598
-18.8698 -2.08764 0.330451
-20.117 0.987895 -0.872189
-19.4298 0.166302 -1.60914
-16.8219 0.34046 2.7981
-18.921 -1.4828 -0.0797962
-18.8592 0.00192883 2.09257
-18.6952 0.399601 1.47466
-18.3389 -1.28601 0.727788
-18.9267 2.37487 -0.0368167
-19.0727 0.471919 0.945664
-18.9352 -0.544803 1.90634
-17.767 0.139046 0.979855
-18.5176 -0.888311 -0.967117
-17.85 -1.86118 1.17733
-18.4113 1.20141 -0.10639
-17.9788 -2.20239 0.822277
-18.0054 0.374474 -0.943011
-19.3771 0.109627 0.00835872
-18.931 -0.0977555 0.220691
-19.6333 -1.37235 -2.84466
-18.708 -0.130233 1.28142
-18.4096 -1.25335 -0.474468
-19.8129 -0.656859 2.2322
-17.9923 0.796969 2.09998
-17.9478 -1.53899 0.286046
-18.4614 -1.25715 -1.13831
-18.9472 0.377387 0.535259
-18.2569 0.372792 1.66298
-17.7862 0.482172 -1.27091
-19.7727 -0.438882 -1.24199
-19.787 0.0497074 -1.82364
-17.8464 -0.358227 2.53519
-18.8714 -0.636367 -1.0992
-18.1186 -0.301833 -1.04201
-16.6489 1.42847 -1.50276
-17.7341 -0.459752 -0.659036
-19.1871 -1.00595 -1.04349
-19.2379 1.84493 1.18324
-17.612 1.98147 2.14811
-19.8213 1.26556 0.0826772
-17.4451 -1.65675 -0.372768
-18.9077 -0.363081 -0.0131139
-18.728 -0.229052 1.26109
-19.8386 -0.490766 -3.38937
-19.9174 -0.622844 -1.39454
-19.2683 1.08114 -0.936292
-19.2351 1.17861 -0.136388
-18.367 1.02475 -0.647851
-17.5603 0.356129 0.372139
-18.013 1.40404 -1.71794
-19.1478 -1.07748 -0.751815
-15.854 1.636 -0.885558
-19.8012 0.145333 0.152385
-18.5075 1.64008 -1.28528
-20.3832 -1.86893 0.239377
-18.5401 -0.278608 0.972322
-18.0954 2.23321 -1.43489
-19.2152 -0.774098 -1.91761
-17.1448 -1.95162 1.77838
-17.628 0.138117 1.17863
-18.8338 -0.509841 -1.29844
-17.1023 -0.690529 -2.79433
-17.8348 -1.19709 -1.07788
-18.1404 0.564993 0.709303
-18.2143 1.68381 1.25513
-18.3029 -0.507392 0.743012
-18.856 -1.43236 -1.05349
-17.1422 -0.64342 1.03753
-18.6249 -0.408278 -0.0983471
-17.7991 -1.60375 2.21976
-16.4005 1.19809 -0.90003
-17.7268 -0.365968 -1.55856
-20.004 0.999828 2.09149
-18.5805 -0.537378 -0.0218851
-18.3863 0.671998 -1.53608
-18.8233 -0.84455 2.06151
-17.9835 0.878548 0.312408
-17.9342 -0.447046 1.63963
-17.8845 0.115359 -0.933923
-17.1478 2.28262 1.37022
-18.7182 0.327964 1.71872
-18.9893 2.1012 0.503421
-17.4651 -0.225474 -0.67016
-18.2376 -1.63876 -0.415221
-17.9407 -1.92723 -1.30572
-18.2793 2.11678 1.94665
-19.6819 1.30313 0.944356
-18.8534 -0.255786 -0.934149
-17.0605 0.0951682 -1.32094
-19.0745 1.57705 0.598031
-17.6955 -1.98965 0.919278
-18.6338 1.66368 0.986269
-19.7734 1.53119 1.36723
-17.2273 0.811866 0.000755439
-20.3306 -0.565248 -0.694904
-18.2628 -0.123354 1.13954
-17.6746 -3.23469 -1.13714
-17.9515 1.33007 -1.21621
-18.2782 0.280095 1.44679
-18.1934 -1.86221 0.991348
-17.5761 -2.30579 0.879778
-17.1997 -0.442026 2.58002
-16.747 -1.30424 -0.356299
-19.1573 2.26047 0.776287
-17.4985 -2.05577 -0.482622
-18.6098 0.756541 -0.0887221
-16.2164 -0.436882 -1.85284
-19.7084 -1.03311 0.383242
-18.7771 1.28372 -0.706957
-18.379 -0.613246 -1.09538
-17.4876 0.352416 0.297325
-19.9118 0.471178 0.701496
-18.4577 2.86084 -0.971307
-15.5395 -2.50044 1.49879
-18.6833 0.15789 0.811517
-17.7184 2.72195 -0.66188
-19.3797 -0.710409 0.924302
-17.5051 -0.836862 -1.28632
-19.5377 0.42484 0.310747
-17.7192 0.588486 0.909279
-17.424 0.319865 -1.36088
-17.4122 -0.938802 -1.04225
-19.6055 0.0480366 -0.335874
-17.9942 -2.29464 0.830137
-18.3659 -3.07647 0.923101
-19.0493 -1.20617 1.96041
-18.1361 0.659747 0.490301
-17.9285 1.95973 -0.12245
-18.6646 -0.608503 0.222724
-18.1267 -1.91677 -0.447765
-19.3177 1.25562 -0.243657
-17.5205 -1.20493 1.02848
-16.5596 2.33559 0.447798
-19.0219 -1.76689 0.0834063
-20.7177 -0.100042 0.431561
-18.1144 -1.2471 -0.815065
-19.5377 2.28981 0.850064
-17.2776 -0.681593 2.74914
-18.0764 -0.555718 1.93902
-17.8012 -1.01499 -0.381342
-19.0669 -0.634145 -1.9564
-18.4995 -0.492267 0.468824
-17.8582 -0.112177 -1.66555
-18.8911 -0.00172493 -0.97264
-19.7728 -1.04165 -0.0620777
-17.9514 -0.806296 -1.06901
-19.0049 1.93112 -1.15603
-19.78 1.43966 -2.39593
-18.5538 0.292189 -1.44878
-19.3759 1.34215 1.53331
-18.9049 -1.534 -0.599199
-18.585 -1.19508 -1.96155
-18.5049 1.24608 -0.559463
-18.5083 -0.387267 1.61685
-19.167 1.66245 0.592474
-18.1937 0.857029 0.212215
-18.8726 -0.448817 -1.56127
-18.0766 -1.1181 -0.0236465
-19.5636 -0.485498 0.562786
-18.1324 0.671201 -0.533872
-16.2598 -1.42216 0.420861
-19.5319 -0.545228 0.328763
-17.8421 -1.77578 -0.398325
-19.0508 0.814625 0.103358
-17.6479 0.673689 -0.582746
-18.6618 -0.707036 -0.396394
-20.7918 -0.278415 0.239778
-17.3789 -0.4635 -0.715631
-18.7597 0.929109 -0.44575
-18.6684 1.00891 -0.575606
-19.6902 -0.181619 1.18284
-18.4826 0.984932 0.350321
-20.2874 -0.384344 1.33365
-18.7146 0.521985 -1.59801
-19.0471 0.318721 -0.580357
-18.3774 0.11068 -0.489983
-16.5981 -0.825116 -1.56195
-18.7337 1.02167 2.03364
-19.3224 -0.506968 1.13529
-19.1237 1.63867 -0.283321
-18.6733 0.260309 -1.10173
-18.2331 -0.263186 0.671417
-18.7812 0.779008 -0.227011
-18.4595 1.3154 -0.866086
-18.7972 -0.837752 -0.463967
-18.5496 -0.974831 -1.47755
-18.2246 -1.43486 -0.0773477
-18.2448 -1.43489 -0.254722
-18.2723 -0.824386 -0.857865
-18.1737 0.584425 -0.29814
-18.0337 -1.27114 0.830441
-18.4153 0.875345 0.0341843
-20.0152 -1.36229 -0.412318
-19.6005 -0.205728 -1.25714
-18.3277 1.03733 1.41808
-17.5812 -0.127354 1.33003
-19.1385 0.678838 2.39635
-17.9098 -2.98165 2.17757
-17.435 -0.949857 2.0168
-17.8575 0.284465 -0.653668
-18.4445 -1.59119 -0.655131
-17.1323 -0.528098 -2.69272
-18.4124 1.64025 1.16279
-17.0421 -1.54487 0.469135
-20.1545 -0.624618 -0.589989
-20.1146 -1.1321 -0.672963
-17.2725 -1.64889 0.0889948
-18.3351 0.84819 -1.1799
-16.7103 -2.53028 1.17332
-19.54 1.23739 -0.392007
-17.5045 -1.29692 0.673809
-19.5365 -1.74477 0.53794
-20.1907 1.61011 -0.494843
-18.9172 1.56148 0.682065
-19.2957 2.27902 0.864061
-17.7249 -1.11495 -1.36738
-18.4512 -1.45691 0.405114
-19.664 0.931986 0.44146
-17.7129 0.785071 0.32425
-20.1836 -0.350804 0.557222
-19.3248 1.49753 -0.775315
-17.8801 0.555463 2.00643
-17.1043 -1.5891 0.686815
-18.6813 0.644396 1.70127
-18.5385 -0.312086 -0.380868
-19.3336 -0.625294 -0.710489
-19.6091 2.08673 1.68634
-18.2684 0.215134 -0.780401
-19.0419 -1.27108 -1.07668
-17.8565 0.886087 -0.891408
-19.7219 0.0211265 0.749336
-18.1756 -0.139273 -0.149045
-17.0417 -1.24377 -2.61731
-18.9437 -1.41075 1.67022
-18.6616 0.449321 1.39847
-17.958 -1.95751 1.60568
-16.9805 1.22374 0.27429
-17.4603 -0.233802 1.03385
-18.0633 -3.39679 3.14254
-16.4508 0.65316 2.09566
-18.891 -1.39494 0.97347
-17.2955 1.45738 -0.810174
-17.6713 -1.41778 -0.704265
-18.8887 1.32799 0.487106
-18.6576 -1.0179 -0.529413
-18.7411 -0.558927 1.27554
-18.9358 -0.493173 0.586884
-17.7732 -1.0491 1.71802
-18.0212 1.68558 -0.188471
-18.1689 0.0185053 1.40099
-17.7146 0.593083 -0.452737
-17.5894 -2.3817 0.0203153
-19.0154 -1.11608 -0.228414
-18.9499 1.25474 0.210285
-20.4529 -0.0214024 -1.19406
-19.8764 -1.12571 1.37724
-18.5032 -0.0671831 -1.44017
-17.705 0.0150615 1.66811
-17.9475 0.268882 0.354995
-18.8472 0.307306 0.878097
-18.4446 1.25411 -0.792863
-18.6757 2.17765 -0.0307575
-17.1348 -0.268756 1.86349
-17.6906 0.453844 0.593473
-17.4924 -0.472167 1.11787
-18.8616 2.01976 1.20398
-18.7282 -0.105787 -1.44829
-16.9485 -0.667315 -1.49733
-17.7963 0.0667465 0.115225
-17.0792 -0.512442 -2.49675
-17.067 2.32892 1.12444
-20.3564 0.539108 -0.294015
-19.1751 0.411805 0.853862
-19.1143 -0.7619 -0.0512427
-17.6694 0.00972491 3.24524
-18.6329 1.24424 0.51211
-18.7838 3.28993 0.400446
-18.1718 -0.980993 0.83258
-19.1567 3.02452 -0.199828
-17.2719 -0.885113 1.00469
-19.2475 -1.99467 0.239487
-18.4713 2.83693 0.453706
-20.2797 -0.0032024 -1.27184
-18.4585 0.152962 2.18276
-18.3676 1.49158 -1.0231
-17.5502 1.90169 0.789704
-18.7447 0.321755 -0.753044
-18.5595 0.198106 0.780596
-18.8685 0.829651 -0.0641365
-18.4256 -0.0317692 1.46378
-18.9459 -0.130659 0.608012
-18.386 -0.0828956 1.32375
-17.1925 -0.215972 -0.663013
-17.5675 1.28245 0.276985
-18.0652 -1.62906 -0.261073
-18.1154 0.427988 1.9875
-18.4227 -1.04208 0.150041
-19.2749 1.09712 1.18976
-18.9624 -1.39484 -1.01363


==> latex_data/vae/fashionmnist/pca/pos_jbda-t-rnd-ifgsm-seed.txt <==
-18.1677 -0.391944 2.71966
-18.7889 1.07861 0.981138
-18.5936 0.13959 -0.169937
-18.2155 0.551472 -0.302351
-19.14 -0.252415 -1.23593
-17.7904 -0.274637 0.414751
-17.9268 -1.08303 -1.13092
-19.4999 -0.0436462 -0.241897
-17.9429 0.0761001 -0.651708
-19.0943 -0.101081 -1.4899
-16.1066 1.19659 0.932729
-18.5942 -1.14675 2.7649
-19.4364 0.309745 1.36865
-19.1076 -1.01598 -2.30245
-19.3975 -1.45843 -0.247277
-19.5735 1.49892 -1.34789
-17.0121 1.44128 -1.00209
-18.7364 0.128736 0.790307
-16.5409 1.48937 0.122415
-18.9978 1.61067 -1.50675
-19.172 1.14983 -0.474914
-18.9566 0.872428 1.78042
-17.9046 0.52959 0.984818
-19.4266 1.01032 0.534253
-18.5835 -0.209332 0.825933
-16.5945 0.560069 0.0401168
-18.3394 0.822118 -1.51634
-17.1618 0.0187385 1.10418
-18.6345 -0.652258 -1.01096
-20.1402 1.95991 0.741024
-18.9854 -1.35313 -0.541801
-17.3504 0.917305 -0.561799
-18.111 0.324655 -0.961743
-17.7943 1.05349 0.479632
-16.3587 -2.29048 -0.60865
-19.4919 -0.872569 -0.570107
-16.6438 2.06673 0.433836
-18.5482 -0.605295 -1.82448
-19.609 -2.75868 1.92455
-18.5854 -0.886796 -2.07435
-19.0581 0.681787 -0.495856
-18.193 2.6195 0.467067
-18.7847 -0.977715 -0.0470352
-17.0479 0.840576 0.532897
-22.3441 -1.00699 -1.17468
-17.4406 -2.40944 0.511481
-18.6383 -0.273657 0.480384
-18.9666 -0.680542 -1.91081
-18.7635 -1.92257 -0.609605
-17.0575 -0.658741 -1.24226
-17.3074 -1.58341 -2.94573
-19.8791 1.48098 0.639619
-18.2985 -0.57188 0.196212
-19.1172 -1.11243 -1.24489
-18.5598 0.080552 1.41778
-17.3956 -1.40426 0.20195
-16.8349 -0.563619 1.88835
-18.7374 1.70042 -2.74728
-17.9684 -0.0372806 0.229316
-18.7295 -0.754543 2.1122
-17.1398 -0.479027 0.837726
-19.0713 2.85366 0.326846
-18.1678 0.652843 -0.958809
-19.3157 -0.456415 -0.101361
-17.5575 -1.63916 0.84789
-17.7805 2.00223 -0.83647
-19.553 0.356204 0.154346
-17.8934 -1.51847 -0.166394
-19.0994 -1.81785 -0.279034
-20.6222 -0.598851 -0.791232
-18.9399 0.395929 1.27155
-17.5079 -1.11264 0.247891
-18.4917 1.3597 -0.53091
-18.776 -0.493526 -1.00864
-18.6607 -0.544538 -2.70178
-18.5013 0.477368 -1.2169
-19.8962 -2.00347 0.562985
-19.6914 -0.621351 0.0277384
-19.6739 0.00491549 -2.18997
-18.3992 -0.93377 -0.761818
-17.9473 -0.426799 -0.0119056
-17.772 0.312056 -0.243416
-19.6386 -0.304603 0.304951
-17.5679 -0.44803 -2.13913
-18.1221 1.38498 -1.16149
-18.6479 0.352157 1.14427
-18.5364 -1.58345 -0.317479
-19.6673 1.63483 0.640583
-18.3953 0.668095 -0.381232
-18.7919 -2.7875 0.767
-21.3256 0.919646 1.33756
-18.4981 0.00733368 1.10434
-19.0126 -0.142494 1.27883
-19.2463 1.47902 -0.629793
-19.5276 0.817304 0.613302
-19.4007 0.478147 -0.270243
-18.1935 -2.63327 -0.494455
-19.7104 0.913838 -1.0877
-19.2395 1.19261 -0.945817
-18.4045 2.31471 -0.201378


==> latex_data/vae/fashionmnist/pca/pos_neg-neg.txt <==
283.622 -0.464781 -1.35051
282.109 0.675741 -0.537417
281.062 -0.831891 0.144244
280.747 0.326872 -0.312108
282.056 1.36184 0.733885
282.332 -1.213 -1.26981
281.048 -0.1148 0.814824
282.782 -2.07964 -1.71118
281.081 -0.775486 1.00032
283.17 0.86895 -0.504051
283.4 -0.59818 1.15315
280.969 -1.25909 0.240018
281.708 0.400411 -1.99373
281.941 2.10877 -1.55009
283.516 1.36215 -0.300502
280.608 1.66987 1.97123
283.245 -1.34086 1.00362
281.918 2.5141 1.84003
282.852 1.79949 -1.25447
283.756 0.436976 0.454434
283.883 -0.575751 -2.10792
282.78 -0.909993 -0.400295
281.214 -0.709756 -0.931702
281.449 -1.72655 -0.0619666
282.198 2.99506 -1.03686
281.48 -0.261168 2.50237
284.117 -1.0391 -0.804925
284.669 0.0666907 -0.627781
282.893 -1.18593 -0.65008
283.967 1.28777 0.190222
284.459 0.594678 -0.676715
283.534 -2.31107 -1.00246
281.691 -0.227685 0.033855
280.562 0.525425 1.24462
281.612 -2.34585 0.505863
283.59 2.22281 0.149752
283.595 -0.934252 -0.962002
284.46 -1.85014 -0.288898
285.264 0.763608 1.49963
282.307 1.53392 -0.666557
282.618 0.997386 -1.34565
284.471 -1.47901 0.865492
283.665 1.08822 -1.93394
282.218 -1.34488 -1.09913
282.893 -0.669145 -0.182239
281.726 -0.119402 0.482217
282.718 0.539816 1.21608
281.788 -2.26767 1.69926
281.169 -0.158899 -1.25817
281.379 1.56104 -2.81865
281.636 -0.374142 -0.286329
283.272 0.31728 0.114812
282.694 -0.793313 0.217233
280.933 0.444833 0.29982
280.732 -0.476636 -0.282862
282.768 0.523907 0.649006
282.119 0.597665 -0.0741746
281.603 -0.0831185 -0.885184
284.171 0.388738 -0.599712
283.695 2.11888 -0.0554969
282.668 -2.09254 0.218864
281.467 1.38055 -2.07898
282.454 -1.68438 1.08622
283.679 1.21839 -0.514138
281.507 2.40515 0.0917727
283.384 0.575719 -0.492992
282.665 -1.04016 -2.68722
284.764 -1.25732 -0.24315
283.16 1.79741 0.405216
281.555 -0.503838 -1.03338
283.485 -1.97486 -0.224655
281.802 -0.256329 0.711317
282.061 -1.17692 -1.50584
281.632 -0.813802 -2.83074
283.168 1.21183 0.837619
283.537 0.719866 -1.28336
283.173 1.6062 -2.2798
282.286 -0.537784 1.48396
283.626 0.236848 0.139677
282.865 1.42825 -1.22571
283.456 1.24402 1.67289
282.378 -2.24209 0.468992
282.666 1.83539 -2.17968
281.993 -0.0564152 1.44484
283.854 0.121736 1.98189
281.641 -0.733272 0.154142
282.087 1.44993 -1.95882
281.937 -1.55445 -0.809051
282.986 -1.05089 1.86565
282.749 1.27655 -1.09562
284.401 -1.2761 -1.82431
283.832 -2.81966 -0.243161
283.432 0.54762 0.792512
281.228 2.0057 1.05346
281.956 1.70346 -0.268528
281.153 -1.36179 -1.80834
281.86 -0.680444 1.34363
283.907 -1.58607 0.197118
283.777 -2.80929 0.39967
282.458 -3.11929 -0.237508
281.05 0.418109 -0.856466
281.731 2.12953 -1.00361
281.841 1.98786 1.4246
284.885 1.071 2.26139
282.536 -1.60778 0.337711
283.558 2.18431 -2.03856
283.322 -0.320128 -2.08001
281.999 0.642602 1.62509
282.094 -1.91342 1.92128
282.195 -0.622862 -1.07657
281.939 -0.306262 -0.398882
280.878 2.77947 2.05315
282.999 0.59874 -0.126773
281.958 1.03684 -1.29028
284.272 1.46848 -1.91015
282.584 -1.30801 -1.21204
282.471 1.66049 -0.197159
282.519 -0.153258 -0.574374
283.193 -0.0578738 -0.765434
281.992 -0.767622 1.83396
282.677 1.31795 -0.19637
282.629 -0.245285 0.801563
282.622 -0.263823 0.149557
280.897 -0.736964 -1.103
282.749 -0.448171 -1.90307
283.314 -0.821995 0.696448
281.939 -0.920461 1.8828
282.976 0.148533 2.86651
281.213 -1.82423 -2.13233
282.58 0.902977 0.61835
282.394 0.603375 -0.894445
281.917 1.19094 -1.39493
282.553 -1.30759 1.34492
280.69 0.0756116 0.0443229
282.195 -2.16105 -0.883751
283.38 -1.09343 1.72696
283.263 -0.628371 -1.1884
283.002 -0.57934 0.231633
282.839 1.27513 1.18775
284.051 -1.32256 1.81642
282.206 1.60243 0.815592
283.923 -0.885899 1.00546
282.526 1.46755 -1.03225
283.173 -0.937726 -0.726875
281.988 2.42532 -0.574626
281.985 0.910956 -0.185188
283.511 0.53569 2.20275
283.858 -0.649345 0.299901
282.775 -1.10889 -0.960614
285.167 0.923543 -1.25229
281.426 1.60569 -0.258563
280.547 1.52711 -1.66834
281.304 0.0848259 0.347701
281.731 -1.02053 -0.86338
283.34 -1.19354 0.602912
282.201 -1.40521 -1.82012
283.693 1.16691 0.908257
284.613 -0.759626 1.2852
282.992 2.98809 1.16103
282.797 0.696827 -0.436911
280.406 0.91441 -0.535113
282.545 -1.54944 1.87517
283.662 -0.310454 2.32731
282.345 -0.718782 -0.832302
281.397 1.78665 -2.69174
281.382 0.443657 0.253679
282.496 -1.74853 0.117591
282.14 -0.140594 0.721972
282.52 -0.872989 0.228796
281.225 0.850811 -1.37257
285.128 1.08333 -0.238286
283.847 1.85391 1.13768
282.873 -2.37579 -1.33926
281.902 1.65013 1.75844
282.951 -0.530325 0.729626
281.773 1.56759 0.55284
284.208 0.374602 0.399003
283.726 -1.50453 -0.346602
282.628 -1.02745 0.681197
283.089 2.29974 -1.32108
283.208 1.48613 -1.33757
283.263 1.43454 2.03401
281.067 2.74729 0.245991
283.068 0.633866 -2.3082
282.308 -0.78346 1.27999
283.359 0.652876 -0.503725
283.118 -0.0547997 2.12365
283.074 3.23248 -0.781517
283.017 -1.07519 0.970077
284.41 0.332537 -1.38554
283.337 -1.867 -0.0379602
283.897 -1.3829 -0.940527
283.198 0.940733 1.05365
282.374 1.9401 0.358207
281.409 -2.05352 0.285308
283.949 -1.74752 -0.870866
283.016 0.15869 -1.21191
282.31 -1.62637 1.92302
282.105 0.77737 0.896819
284.672 0.525454 -1.83104
283.588 1.37227 0.0158366
282.995 -0.554673 2.1508
281.882 0.804357 -1.94651
281.521 -0.788818 -0.226558
280.248 -1.66192 -2.59559
281.704 -0.939263 0.428666
281.297 1.19147 -1.42456
281.036 -1.01266 1.87864
284.867 -1.01563 -0.799862
283.428 0.354471 -1.08378
283.375 1.94078 -0.0803638
282.913 -2.20771 -0.502514
281.78 1.52296 1.91478
284.304 1.34099 -2.1557
281.957 1.92202 -0.422626
283.017 1.96025 -0.128083
283.241 1.42637 -0.050972
281.549 0.399225 -0.493488
280.523 -1.57483 1.37809
284.481 -0.957437 1.45092
281.618 -1.48904 1.08189
282.408 -0.57997 -1.66343
282.827 -2.241 -0.435251
283.133 1.22939 -1.04151
281.559 -2.22563 -1.40377
282.11 0.450063 0.0727173
282.78 -0.216493 -1.12133
282.421 0.989433 1.87655
279.225 -0.734171 -1.50704
286.116 -0.170473 2.05657
284.214 0.671562 -0.702416
283.208 -0.161575 0.277026
285.018 -1.65211 0.00535893
283.499 0.444338 0.341401
282.724 -1.90998 1.2106
282.544 -2.77163 1.67145
283.356 1.76193 -1.85023
282.964 -1.6347 0.470958
281.491 1.20218 -0.291599
283.809 -0.722712 -1.27486
281.279 1.79971 -0.44291
283.177 -0.733405 4.60098
283.686 -1.88926 1.74792
263.065 2.48123 1.57746
282.889 -1.12811 -0.581018
285.75 2.34042 -0.467415
282.268 -1.6199 1.10054
282.918 0.472405 -0.16305
283.615 -0.454655 -0.715065
282.763 0.180891 0.463527
281.455 1.27899 -0.932966
282.085 0.546052 -0.246558
284.06 -1.54991 -1.65121
281.686 -1.66626 0.713582
280.974 -0.0874337 -1.02818
282.088 -1.48377 1.09939
282.732 -1.26542 -0.218598
282.717 -0.888985 -0.862677
281.604 -0.698594 -1.39299
282.851 1.39828 -1.50068
283.257 -0.0396998 1.22912
283.131 1.49812 -2.55687
282.316 -0.549587 2.10134
282.349 0.501348 -0.411972
283.998 -1.05712 1.41159
281.065 -2.28471 -0.799632
283.184 -1.36045 3.37066
283.695 -0.587556 1.63088
280.303 1.29032 1.46013
284.374 -2.17544 -0.997695
283.787 -0.788218 -0.663631
282.421 -0.0485817 -0.4522
283.055 1.33722 1.01203
281.857 0.246413 0.273321
284.87 1.04978 -0.390156
282.711 -0.839176 0.596146
282.415 -1.47279 1.19078
284.604 0.582792 0.934445
281.09 1.52453 -0.776931
284.65 0.339009 1.21325
283.767 -1.56656 1.06289
279.765 -1.50154 -2.43891
284.782 0.390834 0.395762
278.321 0.427478 1.26802
280.774 -0.162851 0.141134
282.934 0.914865 -0.883782
283.281 2.54446 1.44309
283.907 2.04881 -0.0769223
285.48 1.90061 -1.51688
284.086 0.793731 0.375209
281.965 -1.49671 -1.27974
282.703 -0.234208 -0.933951
281.299 0.151304 -1.45283
282.258 0.231725 1.55264
282.817 -2.05877 -0.806192
283.544 -0.117126 -3.77816
282.474 -1.3523 1.18065
283.421 2.01214 -2.37109
285.381 1.12923 -1.06284
281.937 -2.13975 -1.75553
282.559 -1.07719 -0.552365
284.127 2.31355 0.0351148
282.094 2.15034 0.581374
282.476 -1.31958 -1.43884
282.95 -2.3051 0.855182
283.702 0.137427 -0.705744
280.605 -0.173586 -0.122468
282.544 -0.087889 0.889752
283.707 -0.882969 -0.933832
283.876 0.316907 -0.260784
283.159 -1.88077 -1.41672
280.923 -1.28185 -0.851569
282.751 -0.776572 -0.751314
282.322 1.539 -0.530725
281.718 0.82408 -0.0717914
282.775 -0.372897 0.983664
281.853 -1.92733 0.371511
280.681 0.848845 0.405163
282.067 -0.952385 0.205951
281.257 -1.74752 0.0820155
283.353 -0.743188 -0.0318945
282.804 2.43588 1.45738
283.038 0.581566 -0.184049
281.112 -1.81182 0.566346
283.143 -1.35329 0.435046
281.043 -0.177089 0.503172
280.848 1.03809 -1.74337
282.065 1.70277 1.09968
283.353 -0.809624 -0.164979
281.063 -1.19569 -1.16605
282.324 1.28828 2.09974
280.128 -1.33448 -2.13724
283.207 -1.82731 1.25181
283.507 -1.73249 -0.0833623
284.676 1.03441 0.358724
282.658 1.32023 2.08998
274.489 -2.21882 -1.65376
284.403 0.817958 -1.09459
280.824 0.6772 0.164705
283.128 0.416385 0.718883
284.922 -0.820532 -2.98653
283.147 -1.64898 -0.593113
282.132 0.736134 0.427105
281.761 -0.716957 1.38553
283.094 0.588816 0.430988
281.65 -1.26636 1.55243
282.334 -0.0874399 1.04151
282.767 0.222192 -0.234486
282.143 -1.14003 0.187546
282.531 -1.0034 -1.73883
281.7 -0.903966 -0.185307
284.857 0.837903 -0.673497
282.442 -1.97172 -1.99898
282.217 2.5372 0.21179
282.738 0.926799 -1.21635
282.515 -0.432903 0.428989
283.334 -2.19355 1.42947
282.511 -1.41493 0.45174
282.895 0.16492 -1.20723
281.806 1.16414 1.71038
281.401 -2.15369 -1.96232
284.678 -0.627929 -0.532095
283.494 1.1831 -0.68458
282.062 -1.33976 -0.474276
281.568 0.228607 1.76287
282.034 -1.31007 -2.28515
283.22 0.648189 0.0579178
281.143 -1.81116 -1.20288
282.878 0.823006 3.30965
282.793 -0.599007 0.262536
281.641 0.0605096 -1.52266
283.506 -0.934228 -0.285159
282.882 -0.51315 -0.201507
283.63 -1.58531 1.30093
282.824 -0.189795 -1.27431
282.198 -0.789729 1.33181
282.948 -0.00575082 1.68685
282.668 0.856309 -0.965764
283.893 -0.240621 -0.704917
281.748 -0.644311 0.47973
280.834 3.08451 -0.687017
281.358 1.35531 0.496073
273.466 -1.35709 -1.85828
280.435 -0.22728 0.616608
283.137 -1.24436 0.580159
282.587 0.601127 -0.989723
282.516 -0.597232 2.42634
283 -0.544794 0.90717
283.841 -1.94639 1.63488
282.588 1.45767 1.26386
282.116 -0.00106268 0.944843
282.726 -0.551175 2.17648
283.996 2.44474 -0.495604
283.767 -1.5648 -2.59068
282.401 0.232259 0.508381
282.981 -0.185205 -2.09429
280.649 -0.191713 0.0623795
281.316 -0.409295 1.11869
281.657 2.88075 0.568938
281.351 0.279069 -1.14247
282.858 -0.842521 -0.908958
283.058 2.53385 1.85069
281.693 1.27619 0.113936
282.02 1.78551 0.793333
283.163 -0.560063 4.36963
281.475 0.57128 0.379401
281.928 -0.370826 0.157128
283.138 1.20287 1.96681
283.226 2.17569 1.67992
280.533 0.645393 0.224153
281.601 -0.709734 -0.27765
284.035 -0.818638 -0.667971
281.73 -0.419736 0.430628
280.819 -1.17549 -2.05568
282.677 0.119545 -0.268506
281.709 0.0888368 -0.935265
282.235 1.12279 1.02661
282.925 -1.8842 0.2147
282.013 0.200941 0.362412
284.335 0.679255 1.04076
282.316 -0.816354 -0.955243
282.852 0.676959 -1.14902
280.74 0.87043 -0.0020118
282.348 0.197722 -0.921455
284.85 -1.10179 1.6029
279.809 1.62346 0.882403
281.761 -1.12368 0.312883
280.106 2.00893 -0.526007
283.753 -0.0355368 2.03636
282.138 -0.063805 -0.43371
283.385 -1.58024 -2.53536
283.611 1.28669 -1.56803
283.706 -2.16771 0.963244
282.449 0.87081 0.977548
279.828 0.331547 -1.88413
281.535 -2.15256 -1.99198
283.345 -0.86395 -1.06534
281.487 -3.39891 1.62773
281.378 -1.40591 -1.96103
282.789 0.541878 -0.0684956
280.678 0.23648 0.670938
282.464 0.599657 -1.51612
282.791 1.94461 -0.148163
279.558 -0.519956 -2.33005
282.273 -2.17382 -0.00577964
279.484 -1.20836 -2.12689
282.562 0.432675 -1.4214
282.265 -0.924937 2.89415
283.159 -0.668323 -0.101712
282.09 -2.07992 -1.80361
283.104 -0.677956 0.533552
283.699 0.460876 0.487188
282.92 0.267102 1.26922
282.788 0.66254 -3.09324
283.548 0.188236 0.640721
283.083 -1.05031 -2.04763
282.935 -2.3347 -0.371675
281.859 -0.493788 -1.18728
283.178 1.79521 1.9041
282.91 0.640547 -0.50541
283.871 0.369092 1.20167
283.513 -0.549146 0.433723
281.876 1.80917 0.430591
282.609 -0.154514 1.08682
282.204 -1.90804 -1.31853
283.115 -1.99686 1.56042
283.204 -1.82973 -0.326241
282.563 -0.852607 0.955534
282.478 -0.210983 1.09505
281.882 -0.358909 -0.0261389
280.312 0.242744 1.46473
280.915 0.850026 -0.935678
283.763 -0.545879 1.36317
283.839 -2.74802 1.60301
282.083 -0.069343 0.0253483
283.341 2.26721 -0.70387
282.336 1.1927 0.873985
282.928 2.19873 -0.0239873
282.739 -1.78244 -2.50107
282.852 0.802158 0.617007
283.541 -2.01567 2.70247
281.654 -0.384258 -2.58952
280.417 -1.89467 0.0723477
283.654 -0.437901 0.381082
282.042 0.480555 -2.70755
282.742 0.911678 -0.431683
282.804 0.108469 0.70971
285.164 -0.509238 2.03308
282.584 0.287791 -0.897963
281.647 0.418006 0.246973
282.86 0.145412 1.17691
282.032 -0.507291 -0.0160808
281.859 2.2208 -0.599218
279.999 -2.32271 -1.34962
281.887 0.571627 0.0932483
282.231 0.262647 -1.12677
280.404 0.648806 -1.65458
282.842 3.05599 -0.131308
284.064 0.741044 0.478591
281.833 -1.01018 0.301956
284.256 0.124084 1.40769
281.877 -0.0908181 -1.19383
283.23 0.41956 0.479587
283.062 0.535834 0.662881
282.263 -1.12439 -0.214134
282.052 0.83588 -1.36038
283.674 -0.967428 -0.549281
284.418 3.21991 0.423405
283.227 -0.299974 -0.789396
283.472 0.859583 0.57516
281.093 1.70313 0.617817
282.566 2.68737 -1.26369
282.788 2.16038 -0.824222
282.794 0.533693 -0.510191
283.86 2.17662 2.00831
284.619 -1.18926 1.53953
284.401 2.32764 -0.574772
282.596 -0.485197 -0.39625
282.397 0.609153 1.35847
285.094 1.8756 0.0982304
283.185 -1.49001 -1.63828
281.98 -2.4369 0.712223
281.727 2.4088 -0.346758
283.148 1.87154 -2.0721
283.091 0.77698 1.76506
282.569 -0.936969 -0.995667
281.664 -0.167079 -0.748398
282.216 -1.01116 -0.428574
282.2 -2.63803 -0.144107
282.894 0.35815 -1.4514
282.49 -0.818225 0.806729
282.626 0.968779 -0.617281
280.494 -1.79512 -1.33847
281.294 0.251512 -0.407542
283.557 -0.152259 1.53843
281.341 0.191381 -1.29303
280.97 0.111309 -2.16174
281.789 -0.00336084 0.937236
280.718 0.0989179 1.24332
281.926 2.53351 -0.878084
284.787 0.584294 1.5295
281.087 -0.0967784 -2.65618
281.645 0.432887 0.423705
283.172 3.45914 -0.220024
281.997 0.0252778 2.07729
282.158 -0.0696378 2.38964
283.194 0.445886 -1.84176
279.929 -2.10129 -0.181067
282.852 -1.45299 -2.12553
282.288 -2.59977 0.205683
284.143 1.44593 -0.488346
283.838 -0.345315 -0.00335944
282.066 1.16969 -0.0234463
280.396 -2.24802 -3.75753
283.227 1.62614 1.08571
284.831 1.99974 0.479956
280.944 -2.35501 -1.01897
283.198 0.983754 -0.6397
280.63 0.951286 -0.852135
281.892 -0.213336 0.11044
282.847 1.04982 1.38238
283.873 1.20868 -0.198098
282.408 0.159188 1.50589
283.273 0.99457 -1.67221
284.243 1.22855 -0.412645
281.449 -0.636798 1.30421
281.955 0.419833 1.59062
281.389 0.0386976 -0.482995
283.49 2.00455 -0.00115807
281.737 -0.584788 0.455524
281.245 -0.960026 -0.857311
283.35 0.0895025 0.91731
282.708 -0.0583315 0.0273523
282.939 0.103571 -0.933963
283.355 -0.552147 2.21801
281.568 -0.284022 -0.559343
282.128 -0.969652 1.21558
280.786 1.75953 0.604945
282.346 -0.148355 1.06133
283.41 -1.73338 -0.499204
281.485 -1.23564 2.83137
283.141 -1.96565 -1.71538
282.379 -0.216719 -0.5677
284.925 -0.467001 -1.36924
282.133 -0.50154 0.388081
282.577 -2.33398 0.383422
283.174 0.410737 0.210347
282.173 -1.09445 1.07796
281.303 -1.34476 1.04962
283.059 -0.21248 0.392246
279.832 1.01249 -1.42317
283.391 2.18111 0.172002
283.116 0.234505 2.30512
284.232 3.06681 -0.536913
283.22 0.341365 0.175712
281.639 -1.1037 -0.828832
282.798 -1.00448 -0.565999
282.114 -0.498124 0.407357
278.994 0.573265 -0.316411
281.95 0.806411 -0.80487
284.248 -1.32692 -2.30618
283.468 -0.486411 2.1117
282.596 -0.437086 -0.620836
282.766 1.80293 1.23954
281.798 -1.33929 -0.163933
284.114 1.38441 -1.45778
280.949 0.382168 0.742418
284.159 -1.55323 0.624535
282.029 -0.374723 -0.512804
283.324 1.40903 1.89369
283.651 -0.312325 -1.77551
280.686 -0.32276 2.419
284.049 1.85468 0.79618
283.578 -1.19739 -1.13251
281.678 0.737268 -2.21498
282.023 -0.240889 1.11475
281.565 -0.563712 0.385152
283.182 -1.57346 1.27815
284.107 -0.535394 2.24291
283.596 -2.00513 1.27046
282.268 0.996483 -0.840299
284.188 1.4012 -1.24058
283.593 -1.56999 0.985888
282.956 0.605975 -0.430731
281.561 -3.17173 1.49677
283.756 -1.74816 1.64389
281.784 0.528105 -0.412834
282.289 1.71568 1.91312
280.789 -1.14024 -1.23278
281.39 0.803203 0.472391
281.733 1.47766 -1.98642
282.077 -0.828869 0.491166
283.66 0.950746 -1.90916
282.736 1.53241 -1.33422
282.545 1.68444 1.3477
281.809 0.414526 2.94717
283.331 -1.4583 0.713783
281.978 -1.44342 1.52342
284.616 -1.22367 -0.0898924
282.45 2.86695 1.32356
283.077 0.606771 -1.67569
283.571 1.21381 0.473078
283.307 0.373419 -2.53498
281.9 -0.0127238 -1.40576
281.835 1.03288 -0.728986
282.765 1.01024 1.2298
283.582 -0.653247 -1.46529
283.055 -2.30195 -0.168217
282.878 0.440568 0.374425
281.823 0.237128 2.01418
281.963 -0.262808 2.01468
282.193 -2.14962 -0.43319
282.105 -1.64645 2.84748
282.884 -0.665567 2.31571
283.634 1.24279 -0.830586
284.824 0.933682 -1.61039
282.696 -0.0387659 -0.737827
281.174 -0.780617 1.12035
283.465 0.961501 0.451773
284.412 3.29853 0.109042
282.282 0.197911 0.687857
281.179 2.49182 -0.348014
283.819 -0.159386 0.945698
282.098 -0.390333 0.234459
282.949 0.460903 -0.346479
281.153 0.967029 0.138219
281.885 -0.673138 0.317707
281.255 -1.73343 -1.65616
283.81 0.292045 -0.15685
283.272 2.81074 -0.908549
280.135 -1.19328 0.65789
283.603 -1.24792 0.444089
283.65 -0.0568186 2.23116
280.101 -0.687212 1.79069
285.467 -0.457014 1.95456
282.77 0.0606533 1.24308
282.53 -1.78315 -1.57519
282.477 -0.688631 -0.0550453
283.059 -0.176519 -1.47593
282.276 -3.3993 -1.32059
284.685 -0.565731 -1.40492
281.512 -0.578888 0.330816
280.384 -0.0021444 -0.447824
284.813 -0.176238 2.90904
283.741 0.599377 -1.58166
282.502 0.154166 -1.31114
284.713 -1.78821 0.920522
283.385 2.19577 -1.08441
283.924 -0.183997 2.66893
283.406 1.3824 1.83819
284.662 -0.262507 1.95893
282.728 1.44174 0.762529
283.246 2.66596 1.24966
282.208 -0.478268 -0.887983
281.482 -0.521348 1.08697
283.074 -2.61824 0.763838
283.034 -1.10259 1.50353
284.612 2.56925 0.963555
284.148 2.08207 0.708147
284.605 -1.41726 1.14685
281.443 0.445686 -1.27286
282.81 2.7261 0.307303
282.503 -1.2962 -1.32389
283.59 0.618271 0.419077
283.554 -0.402901 0.731801
283.614 3.11955 0.048698
282.777 0.749811 -0.447367
281.677 -0.0287404 1.22304
284.184 1.91931 0.640275
281.539 -0.968399 0.865773
282.716 -0.306618 -0.45819
283.151 0.125138 0.371525
282.682 0.862606 1.03331
283.382 0.814058 -1.17773
283.24 1.22962 -1.31166
283.884 -0.3343 1.01519
284.794 3.25884 0.169569
283.075 -0.615176 -1.33943
281.629 -0.358108 -0.355957
282.694 -0.180774 -2.09611
282.748 1.59138 -1.3015
280.219 -0.680282 0.686923
283.412 2.08802 -1.42302
283.209 0.604433 1.03216
282.967 -2.02942 0.339699
283.127 0.493753 0.25231
282.011 2.0246 -0.836517
281.578 -0.320593 -0.459251
279.209 -1.30622 0.0682494
281.118 -0.15352 -1.62653
281.481 -0.107042 0.262327
283.848 0.556525 -0.624489
283.948 0.170037 1.24435
281.932 -0.0619077 -1.101
280.895 0.0957716 0.896029
283.257 -0.0807396 0.156943
283.956 0.416548 -2.22211
281.789 0.823317 0.711891
282.539 -3.21003 0.946482
282.771 -1.8963 1.72048
284.546 -0.968463 -0.794383
282.589 2.32642 -0.70243
282.46 0.778185 0.690087
283.423 0.0101232 1.61441
284.222 1.38481 -1.62547
283.653 1.37971 -3.03388
284.221 -0.152382 -0.964826
283.124 -0.735402 -1.70876
282.987 0.061639 -0.0805141
282.38 -0.815792 -0.439923
282.178 -1.18905 -1.46821
281.465 0.604723 -0.42401
281.208 -1.43084 -1.22891
282.072 -0.296297 0.330685
283.892 0.64531 0.677596
283.051 3.31709 0.538252
281.967 -0.462661 -0.0746719
282.472 -1.21774 1.1124
282.015 1.65321 0.892291
281.468 2.19213 0.943283
282.717 -0.18378 0.766997
282.655 0.401973 -0.0410017
283.511 1.21463 -1.38623
280.59 0.541596 0.0564535
284.728 -1.84821 0.0648734
282.483 -2.63049 0.163888
282.566 1.04396 -1.11773
281.405 1.13328 -1.32496
283.603 1.54692 0.939885
283.461 0.601383 0.885763
282.744 1.26497 0.56348
282.008 -0.828195 0.159085
284.343 1.23009 0.191226
281.703 -0.80098 1.63012
282.597 0.467815 1.51119
282.639 -1.19758 0.938028
283.395 0.925122 0.208866
283.782 -0.364273 1.72441
282.754 0.246868 0.680043
283.448 0.594852 -0.521479
281.999 -3.89378 0.368516
282.377 0.269605 -1.56718
282.939 -2.33242 -0.591767
285.055 2.29867 0.226699
282.489 1.26412 -0.867416
283.542 0.78715 -0.827651
282.411 -1.39768 1.60155
282.878 -1.82929 -0.0212502
282.618 0.458462 -0.432952
281.661 1.20955 -0.927084
282.205 -1.58335 -0.00789019
283.314 1.70534 -0.878071
282.174 -1.75351 0.997393
282.172 -1.57138 0.48273
282.393 -0.762851 -0.171543
282.328 1.63479 0.371412
281.379 -0.200413 -0.064467
283.902 1.38545 -0.432171
282.934 -2.28803 -2.17591
282.26 0.206121 1.16388
282.406 0.148237 -0.52
282.281 3.4498 -1.9953
283.855 0.615721 3.17539
281.941 0.988697 -0.62783
283.177 -3.16787 2.89883
282.667 2.88179 -0.969873
282.859 -1.29794 0.262654
283.957 1.32612 -1.61492
283.128 -0.233369 2.05041
282.61 -1.18034 -1.40401
283.99 0.567783 -3.0894
283.075 -0.404098 -0.4602
282.035 -2.44928 1.27974
281.66 -2.23182 0.0225754
280.969 1.75938 1.16277
283.142 0.605534 0.827117
282.355 -1.49609 -1.45233
282.502 -0.990776 -0.465113
282.193 1.18183 -0.805588
280.816 -1.2492 0.365514
283.665 -0.444041 0.869595
283.701 0.707261 0.778818
281.448 0.147252 0.31685
283.869 0.193497 -0.480261
284.725 2.59559 3.18525
284.399 3.02342 1.35478
283.278 0.728785 1.01174
283.042 -0.956848 -2.03215
283.178 -0.583219 0.44641
282.643 0.0413175 2.8504
282.958 1.21961 -0.517176
281.649 -0.813631 -0.018707
283.342 0.10077 0.147547
282.478 -2.36181 -1.37336
282.85 2.55984 1.34873
283.195 -0.741018 0.60935
284.895 2.03844 1.34666
281.65 -1.84272 1.00736
283.439 -0.957227 0.909006
283.054 0.204807 -0.1399
282.639 1.46473 -0.581412
282.386 2.4251 -1.99596
283.762 0.733514 -1.50161
282.506 -0.0760853 -1.87473
281.484 1.05705 -0.556051
283.372 0.181694 0.182027
282.418 0.391057 -1.59014
283.545 -2.30779 0.0478667
279.339 -1.48011 -2.63157
284.749 0.164193 0.296219
283.106 -1.7606 0.643446
282.108 0.389473 -0.110717
283.817 0.689907 -0.773753
282.331 -0.873626 0.393909
280.907 0.26777 0.756964
281.867 -0.129798 -0.927457
284.859 0.403711 -2.08251
282.456 0.361524 0.648603
282.652 0.343286 0.255249
282.4 0.39825 1.65409
281.507 -0.788043 -1.2305
281.079 1.33979 0.244985
282.713 0.631751 -1.9003
284.537 2.7567 -0.0560412
281.864 -1.40376 0.0636673
282.825 -1.19229 0.386682
280.586 1.58701 -1.14033
281.699 0.772677 0.395103
283.388 0.752758 -1.94275
283.176 -1.60139 0.364508
283.239 -0.706892 -1.81805
281.689 -0.662807 0.660702
284.506 -0.0219202 2.00258
282.362 -0.702131 0.595213
281.832 -0.0364406 0.649315
283.186 -0.35047 -1.90301
282.807 -0.404886 0.904556
282.513 0.102956 -1.06744
282.421 -2.3224 1.56447
282.473 0.346831 -0.0355179
282.468 -1.77562 -0.691155
281.556 0.115289 0.06475
284.874 1.04251 -1.26263
281.713 -1.21384 0.377323
281.477 -1.26236 -0.952757
282.862 0.442088 0.143225
283.326 -0.688484 -0.208935
281.587 2.75061 0.447818
281.012 0.226814 0.0777705
284.502 0.853923 1.41394
284.704 -0.429122 0.363939
282.012 1.09568 -1.20354
282.882 -1.46869 -1.29087
282.352 2.11365 -1.57818
282.227 1.66821 0.407931
284.769 -1.50892 0.77659
280.02 0.836745 0.101837
282.626 -0.543126 0.832599
280.473 1.72151 0.319322
282.634 -0.713677 0.730268
283.215 -0.355376 0.298289
283.336 1.65856 -0.143875
280.801 0.509179 -1.43163
284.56 -1.81004 0.309852
282.192 3.20643 -0.942717
282.378 2.03519 0.713667
283.427 0.74193 -0.456484
284.345 1.21646 -0.273522
282.09 -0.0493226 -0.568807
283.597 2.41856 1.69799
282.075 -1.47658 -2.18544
283.423 -0.208927 1.19069
282.847 2.199 -0.455124
280.953 -0.564649 -0.388043
282.654 -1.72064 1.73344
282.639 -2.18929 -0.645266
280.754 1.39553 -3.13696
282.727 1.28536 -0.186015
281.384 -2.93094 0.737435
282.46 -0.368531 -0.762996
282.501 0.521414 -0.799891
283.114 -1.40406 -0.637123
283.105 -0.305418 1.99318
283.02 2.22606 0.537476
284.398 0.0244726 0.440851
282.68 0.960593 -0.497998
283.733 1.55859 0.387328
281.644 -3.75558 1.03026
283.188 -0.337445 1.91514
282.104 0.843368 -2.52597
283.32 -0.189479 -1.24195
281.821 -1.37936 2.3955
279.781 0.104424 -1.65783
280.259 0.380321 -2.46766
281.367 0.748492 1.75898
282.213 0.333258 0.571613
283.24 2.25557 0.0176992
281.738 -1.20034 0.129334
283.418 0.212649 1.40239
284.032 1.34311 1.40735
282.45 -0.67713 0.853786
282.291 0.992044 2.1529
282 -0.787668 1.00013
283.636 2.7672 -0.519682
282.45 -2.95998 0.029615
282.544 1.63321 -0.653404
284.437 -0.528695 3.20222
281.261 -0.292479 -0.77273
284.035 0.113681 0.723533
283.695 -1.92211 1.17245
281.541 1.22013 -0.570394
280.752 -0.0339425 -0.893698
283.331 2.331 0.521758
282.979 0.37657 -0.0817494
282.623 -2.27787 0.832384
282.462 0.645214 0.919539
283.215 1.06426 1.61799
280.738 0.0424059 -0.599438
282.234 -0.53323 -0.16858
282.167 -0.10812 -0.856867
282.616 -0.620774 1.22152
281.936 -2.64767 -0.184102
282.926 -1.9891 0.419665
281.403 -0.39849 0.636624
283.998 -1.85148 1.31035
283.822 1.19183 0.576431
281.684 -2.9514 1.49344
281.643 0.345002 -2.73705
283.231 1.63554 -1.7665
281.938 0.639511 -0.913018
284.331 0.147014 -0.331035
283.029 -3.55028 1.82608
283.378 -0.417515 0.062386
282.26 -1.5684 1.33182
281.249 0.802078 1.35891
282.927 -0.390235 2.94182
283.899 -0.654232 -1.02626
280.279 -3.32349 -1.65289
280.777 1.16234 -1.15561
282.303 -2.56847 -0.281348
283.276 0.249003 0.831133
283.223 3.93541 0.615182
283.158 -0.33007 -0.170711
282.269 -0.568018 -1.05548
283.889 0.0565392 1.81619
282.136 -0.50469 -0.0277938
282.768 -2.93927 0.154088
284.232 0.388291 0.223272
282.185 -1.91076 0.946669
283.033 -0.988679 -0.621343
282.389 0.149625 2.45973
282.508 -0.106003 1.19193
283.303 0.292417 -0.611518
282.625 0.110279 -1.00021
281.42 -1.96531 0.667491
282.039 2.0569 -1.58995
282.075 -0.322714 1.0489
282.229 1.35068 -0.240164
282.838 -1.17629 1.01949
281.415 2.09399 -2.08733


==> latex_data/vae/fashionmnist/pca/pos_neg-pos.txt <==
-284.077 -0.757355 -0.755686
-281.009 0.335972 0.351144
-281.737 -0.81991 0.552402
-283.849 0.833238 -0.064456
-280.851 0.81695 0.776353
-281.704 -1.17728 -0.245088
-283.507 -1.50943 -0.877726
-281.917 -2.04122 -0.718126
-283.002 0.947689 1.90635
-280.975 0.373932 0.0428583
-283.469 -1.55373 1.06149
-282.823 -0.539245 0.0124859
-281.712 0.465946 -1.00298
-282.321 2.04981 0.707788
-283.972 1.34236 1.29403
-283.588 1.89549 -0.481946
-282.089 -0.945867 -0.0977867
-282.551 1.94425 1.57663
-284.017 1.50585 -0.681592
-282.203 -0.266443 1.62593
-281.135 -0.00683908 -0.301929
-283.576 -0.507538 -0.525585
-283.4 -0.177757 -0.82513
-281.413 -2.11929 0.0563612
-281.598 2.37999 -0.4827
-282.252 -0.94351 1.95262
-282.529 -1.29919 -1.12944
-281.753 -0.415848 -2.04261
-280.947 -1.26472 -0.837339
-283.019 2.47851 -0.938381
-282.947 0.267871 -0.679186
-282.1 -1.41066 -0.327192
-281.716 0.749561 0.714329
-281.843 1.83756 1.66298
-282.854 -1.55604 0.407013
-282.153 1.75692 1.05053
-284.373 -1.09585 -0.698765
-283.507 -1.89045 -0.728701
-283.063 -0.104115 2.33544
-283.503 0.721548 0.311816
-282.444 1.16268 -1.1544
-284.534 -1.3999 1.42777
-282.826 0.27127 -1.39973
-284 -0.823748 -0.326792
-281.74 -1.06521 -0.383693
-284.337 -0.40162 -0.938126
-283.507 -0.15461 -2.09758
-286.069 -1.7566 0.608038
-282.012 1.38643 0.715984
-282.79 0.969523 -0.742818
-282.152 0.783991 1.2889
-283.256 0.114525 1.25226
-282.528 -0.960244 1.2897
-281.318 1.19193 -0.846397
-279.922 -0.689846 1.33162
-283.505 0.402687 1.45791
-282.345 -0.0530525 -0.0600765
-282.331 0.422375 1.50707
-282.343 -0.351152 -0.0292381
-283.553 1.84331 2.57626
-282.717 -3.06433 1.38083
-283.737 1.19822 -0.20153
-283.809 -0.0429983 1.48654
-282.539 1.05422 0.885414
-282.888 2.2069 0.634863
-284.299 0.273206 0.0588005
-282.377 0.00779554 -0.843086
-282.272 -1.04811 -0.987953
-281.83 2.41796 1.20844
-282.91 0.218605 0.980828
-282.353 -1.90905 -1.37792
-281.641 -0.358776 -0.927421
-282.665 -0.759391 -2.40731
-282.807 -0.675054 -1.67621
-283.093 1.47354 -0.219028
-282.038 0.00790614 -0.547747
-283.267 1.155 -0.758026
-282.769 -0.609811 2.27499
-281.737 -0.272992 -0.949411
-282.7 1.54771 0.122056
-280.882 1.29501 2.26398
-281.671 -1.41476 0.330238
-282.394 1.14893 -1.48881
-283.104 -0.0154565 -0.231072
-283.626 0.613701 0.705196
-282.606 -0.16143 -1.09346
-283.743 -0.143453 -0.707528
-283.41 -0.729267 -1.93651
-282.984 -1.66571 0.69629
-283.769 1.23796 -0.731285
-281.575 -0.65908 -1.47907
-282.353 -1.96335 0.108459
-283.233 -0.0168301 0.520504
-282.226 2.60461 -1.14528
-282.018 0.918681 -1.95287
-281.314 -0.497425 -1.69384
-281.231 -1.00377 -1.12359
-281.133 -1.81203 -1.32463
-281.914 -1.67979 1.13889
-282.192 -0.736165 -0.112596
-284.092 2.15853 -0.953958
-282.334 1.23069 -1.86397
-282.453 1.84069 1.30769
-284.146 0.674874 0.459505
-279.992 -1.47519 -0.892046
-283.563 1.45329 -2.41154
-284.757 -0.954886 -2.14189
-282.462 0.000506811 0.727184
-282.033 -1.14792 0.487044
-281.997 -0.137064 0.328252
-281.635 -0.369539 0.520303
-283.909 2.0871 0.194056
-283.469 -0.296863 -0.591415
-281.64 1.64168 -1.4711
-284.221 0.943801 -1.83507
-284.214 -1.68389 -2.32833
-281.096 3.78728 -1.60285
-281.374 0.214154 -0.542421
-282.652 0.356278 0.0710574
-281.393 -0.0699253 2.07307
-281.786 0.475691 -1.74788
-282.006 0.893556 0.494687
-284.555 -0.302705 -1.78638
-281.049 -0.421073 -0.552997
-282.321 -0.722286 -1.63365
-282.055 0.139764 0.742718
-283.299 -1.07595 -0.125696
-281.668 0.297626 2.82518
-283.281 -1.00216 -1.11247
-283.182 0.823348 0.0142981
-280.43 0.8456 -1.07823
-280.226 1.25873 -1.15374
-282.729 -0.339894 0.833652
-281.722 1.14067 0.993938
-282.576 -1.29412 -1.22529
-282.859 -0.81243 1.10731
-282.129 -0.479949 -0.981501
-282.539 -0.714134 -1.2844
-281.767 0.938154 1.49249
-283.427 -3.15231 0.62727
-282.739 -0.137211 1.13598
-282.762 -1.11928 0.263302
-282.896 1.45509 0.254044
-282.343 -1.06734 0.293572
-283.295 2.08835 0.16793
-282.592 1.39611 0.148291
-280.264 1.56349 3.16086
-283.439 -1.43802 0.0356967
-283.914 -2.41402 -1.86125
-281.825 0.176275 -1.44731
-282.274 1.482 -2.09987
-282.337 1.29122 0.101283
-282.803 -1.44781 -1.60168
-282.081 -0.681127 -0.279364
-283.461 -1.23546 0.384037
-283.226 -2.84829 -2.60798
-282.458 1.89294 1.09403
-282.772 0.418638 -0.0351431
-282.551 2.11149 1.14853
-281.371 -0.770052 1.34224
-283.375 0.739338 0.438568
-282.402 -0.936806 1.68753
-284.054 -0.102566 1.28471
-283.482 -0.89267 -1.15459
-283.163 1.07511 -2.01616
-282.149 0.628075 0.719501
-282.721 -0.951386 0.213939
-282.87 0.385506 -0.158098
-284.731 -1.44932 0.207582
-282.093 2.39944 -0.657796
-282.38 1.6086 -1.46447
-282.755 0.801914 0.723356
-284.049 -0.771553 -0.944011
-281.568 0.98992 1.236
-281.848 0.674978 0.195982
-281.004 1.2269 1.49035
-281.595 2.14705 -1.68292
-284.148 -1.10323 -0.580458
-283.918 -2.94359 -0.996916
-282.845 2.30424 -2.09371
-283.542 1.21168 -1.53442
-281.873 0.173875 0.884199
-283.626 1.4077 1.23196
-283.789 0.624299 -1.33953
-283.852 -0.0366065 2.69709
-283.814 0.988524 0.000208644
-283.467 0.936412 2.07777
-282.895 2.05328 0.428018
-284.068 -1.43565 0.638883
-281.723 0.692905 -0.402668
-282.707 -2.27758 0.322823
-282.366 -0.411271 -1.34145
-282.407 1.16147 0.544208
-282.024 1.21741 1.37615
-282.126 -3.14854 -0.329133
-281.493 -1.89514 -1.96374
-281.381 0.488235 0.00920803
-283.291 -1.34203 0.251608
-283.008 -0.118685 1.12861
-283.137 0.409698 -2.4054
-282.653 1.21438 0.708736
-281.328 -0.542783 1.28621
-283.628 2.18433 -1.31414
-282.485 0.767101 0.648221
-284.06 -1.40965 -1.52916
-284.41 -1.46715 0.270676
-281.564 1.61228 -0.914008
-280.208 -0.293335 0.87684
-283.195 -0.405143 -0.161761
-282.433 -0.270445 0.0338811
-282.723 1.44167 0.431466
-282.341 -0.473945 0.440412
-283.916 0.670008 1.9783
-285.17 0.701706 -2.30176
-282.036 2.19004 1.2798
-281.524 2.502 2.41562
-281.744 0.394186 0.886686
-282.343 0.51867 -0.618389
-282.354 -0.339989 2.73352
-284.305 -1.72919 0.722571
-281.924 -1.18693 0.241369
-282.339 -0.891704 -2.05649
-281.293 -0.798708 -0.187059
-281.666 0.926673 -2.21443
-282.661 -1.09032 -1.45366
-280.98 -1.16379 -0.459553
-282.068 1.93036 -0.101816
-283.348 1.36271 0.0186941
-282.751 -0.885766 -0.060629
-282.305 -0.106724 1.79799
-282.741 -0.0638296 0.28362
-281.477 -0.15217 1.42291
-283.208 -0.965068 0.355686
-283.456 -0.671803 1.40928
-282.966 -1.40549 -0.308093
-283.032 -2.10032 0.380388
-283.401 1.16046 -0.971615
-282.03 -1.16974 0.824156
-283.011 1.34865 -1.58735
-282.317 -0.732698 -0.462526
-282.571 2.17203 0.26909
-282.529 -0.785715 2.41215
-282.104 -0.703595 0.381487
-282.35 2.56254 1.09339
-282.495 -1.6248 -0.838296
-283.175 1.44177 -1.81852
-282.438 -3.1045 0.155857
-281.892 1.20582 0.949376
-282.747 -0.786095 -0.728495
-281.37 -0.227677 0.231717
-282.175 1.21191 0.257643
-284.527 0.024565 -0.567412
-283.144 -1.26523 -0.831481
-283.156 -0.833885 0.0765081
-282.38 0.586209 0.00192409
-283.024 -1.59632 -0.672611
-284.637 -1.4459 -0.255329
-282.926 -0.130208 -0.261799
-282.857 -1.81784 -0.0498747
-282.975 1.88617 1.02117
-284.404 -1.48696 0.449468
-284.033 1.10604 -1.33259
-281.398 -0.572765 1.22655
-283.363 0.159066 0.579291
-280.953 -0.191522 -1.65683
-282.609 -1.56879 -0.142465
-284.876 -0.743158 1.76276
-280.607 0.0298981 1.16879
-282.923 0.66577 2.68325
-283.488 -1.23758 0.151171
-281.833 -0.377097 0.673837
-283.559 1.48602 -1.20687
-282.985 1.39009 -0.749272
-282.741 0.0918385 -0.113124
-283.899 0.0131092 -0.2146
-281.254 -1.77162 -0.370047
-281.58 -0.472731 -0.180064
-281.996 1.13499 0.681497
-282.677 0.804994 -0.200659
-282.723 0.27175 0.0618859
-281.83 -1.46472 -0.723761
-284.256 -1.16725 -1.60022
-283.115 0.251859 1.57894
-282.248 -0.190334 1.15893
-283.343 0.0243703 0.797827
-281.934 0.564115 -0.995865
-281.968 1.30389 0.616548
-282.537 1.54135 1.69582
-282.614 0.744453 -1.81854
-282.719 0.154313 -1.01816
-282.971 -1.56694 -2.24603
-281.065 0.288625 1.06016
-282.633 -0.496572 0.201106
-282.416 0.380618 1.6353
-282.306 -0.44106 -1.18209
-281.89 0.703124 -2.5385
-283.62 -1.40577 0.136266
-282.928 1.64613 -1.29569
-280.947 1.33394 0.858686
-282.566 -1.26845 -1.43387
-282.508 -0.296083 -0.169686
-284.244 2.20057 0.000626904
-281.448 1.29941 1.95797
-284.713 -0.573433 -0.882268
-282.821 -1.76311 0.287603
-281.863 -0.0553747 -0.395896
-283.497 -1.07094 0.227405
-282.272 -1.16088 -1.01755
-283.877 -0.0505528 -0.475396
-282.604 0.538612 -0.841709
-283.292 -1.45396 -1.23511
-282.667 -0.545096 -0.819418
-283.069 -0.348449 -0.957395
-282.432 2.58509 -2.12058
-282.331 0.675758 -1.25282
-282.231 -1.20533 0.621061
-283.382 -1.98167 -0.535522
-282.826 0.895998 1.13902
-283.741 -1.94848 -1.1966
-283.727 -0.665909 0.554232
-282.863 -0.600915 -0.121075
-281.104 2.34451 1.28894
-282.377 0.76905 0.913389
-284.041 -0.32285 0.917313
-282.963 -1.81353 -1.24281
-281.733 0.871768 1.62614
-282.235 1.52959 -1.09873
-283.781 0.282134 0.912588
-282.209 -1.18688 -0.022213
-282.091 -1.35081 0.176228
-281.746 1.52996 -0.162629
-283.945 -0.934233 -1.95275
-282.55 -2.54136 -0.729729
-282.029 -0.387845 1.0915
-282.209 1.75504 0.514113
-283.172 0.335917 1.35678
-282.938 -1.69605 -1.9774
-283.43 0.477091 -1.37357
-280.692 1.75421 -2.19532
-281.441 -0.671738 1.37673
-282.13 -0.736675 -0.631034
-283.235 -1.65423 0.313761
-282.653 2.01659 -0.637461
-282.452 0.389144 0.715618
-283.29 0.0672013 1.12276
-283.276 -2.0628 0.171739
-280.653 1.97701 -0.603772
-282.835 1.13352 0.0413942
-281.688 0.451477 1.60785
-282.86 -0.619552 -0.872439
-283.696 -0.703293 -0.34169
-281.209 1.23098 -0.753921
-282.613 -1.68304 -1.7215
-281.115 1.87001 1.72511
-281.57 0.801395 -0.107673
-283.747 -1.45263 -0.463755
-282.744 -1.25191 0.118529
-282.301 -1.65868 0.420601
-283.159 -0.462434 -0.72184
-281.102 -0.0219649 0.546952
-283.991 -2.41441 -0.273626
-284.359 -0.140847 0.610529
-282.167 0.981805 -0.248344
-282.169 -0.472323 -2.09281
-283.165 0.510955 1.02867
-282.861 -0.816646 -1.34369
-281.688 0.35044 1.76987
-283.296 -1.79674 -1.86662
-281.568 0.1592 1.86677
-281.123 -2.04852 0.519172
-282.601 0.786356 -0.948811
-281.64 -2.42331 -1.2539
-282.868 -1.82507 -2.19105
-282.929 -1.24452 -0.272702
-283.536 0.633806 -0.742479
-276.053 0.645867 1.8836
-282.993 0.734015 1.93562
-283.358 1.95763 -1.31706
-282.202 0.394976 0.486575
-282.183 0.474053 0.951653
-282.692 1.5123 0.160217
-284.399 -0.536142 0.0398793
-281.961 -1.73335 -0.798179
-282.936 -1.20936 1.44599
-282.927 -2.19675 -0.600366
-284.242 -0.0841514 -0.513347
-282.01 0.692033 0.540775
-282.726 -0.775036 -0.915021
-282.904 -2.25139 -0.170915
-283.253 0.998173 0.877213
-282.567 -0.805322 1.38323
-282.408 -0.828439 1.6356
-281.002 1.83365 -0.718112
-281.994 -0.820435 -2.05101
-280.606 0.769698 1.83986
-282.278 -0.500511 -0.408926
-281.598 1.25561 0.0198553
-282.915 -1.48422 0.879367
-283.997 2.03487 0.378658
-282.497 -0.241686 -1.51936
-281.501 -1.88121 -0.277813
-282.998 1.62489 1.3784
-283.199 0.821519 0.647755
-282.091 2.61569 0.593959
-284.63 -1.14495 2.8728
-281.193 1.43948 -0.989942
-281.398 0.311626 0.537539
-282.761 -0.655075 1.79694
-282.474 1.44329 0.252304
-283.018 0.684427 1.10858
-281.575 -2.29191 0.575854
-282.398 -0.216956 -0.148395
-283.708 -0.110331 1.05395
-284.249 -0.498275 0.312607
-281.073 0.00384927 1.27345
-280.755 1.06417 -0.856079
-282.925 0.375954 2.53258
-282.164 -1.31926 2.11627
-281.775 0.0968073 1.09815
-281.735 0.830993 2.09922
-282.419 -1.40492 0.0254476
-283.314 1.80347 -1.70161
-282.324 1.38963 -0.292742
-282.646 0.763265 -1.1457
-284.781 -3.15103 -0.654239
-283.675 1.97788 1.11047
-282.999 -1.40532 -0.371908
-283.484 2.33457 -0.37982
-282.213 -1.07719 1.60311
-285.034 -0.174315 -0.919417
-283.852 -1.40718 -2.3916
-283.147 1.14599 -1.18367
-282.189 -1.5768 1.3756
-283.224 1.17022 1.62994
-282.972 0.140626 -0.257238
-280.813 -1.19809 0.101447
-282.335 -0.313018 -1.05265
-282.939 -1.30325 0.134622
-283.083 -0.909923 -2.6007
-281.978 1.02735 1.39509
-283.146 -0.00595249 0.928712
-282.483 0.217473 -0.701636
-281.281 1.33311 -2.50746
-283.073 -0.498834 -0.759587
-283.27 -2.21469 -0.837152
-282.95 -1.01 -0.703152
-282.911 0.906151 -1.47745
-282.645 -1.41739 1.40066
-283.097 -1.60408 -0.362814
-281.3 -2.12841 -1.21646
-282.814 -1.03532 -0.76436
-284.721 1.43253 2.22917
-283.35 0.0703905 0.67896
-281.483 0.91872 -1.94999
-283.67 0.260104 -0.354083
-281.699 -0.858199 -1.68744
-283.797 -2.98339 -1.86906
-283.211 -0.267755 -1.33099
-281.87 2.87211 1.12629
-282.28 1.3618 -2.40347
-282.862 -0.139132 0.0413144
-281.523 -1.28891 1.06686
-283.185 0.499594 -2.30104
-282.716 0.158042 1.43905
-283.413 -1.50256 -1.3541
-281.846 -1.34951 1.35753
-280.954 -1.97654 -1.38239
-279.374 -0.427761 0.0967389
-280.838 0.0508914 -0.470781
-283.193 0.59895 0.520665
-283.302 0.74818 0.419088
-282.062 0.374977 -0.0282575
-281.673 -0.948642 -1.45198
-282.846 -1.61224 0.315705
-281.22 0.122756 0.246319
-282.336 1.74654 -0.517615
-282.236 1.34664 -1.00396
-280.77 2.69965 0.987401
-280.714 -0.168061 -1.31481
-281.79 1.45882 0.701383
-282.093 -2.41534 0.526143
-282.111 -0.325215 -0.331809
-282.949 -0.708338 0.395445
-283.774 0.115654 -0.755366
-283.136 1.55502 -0.528218
-283.465 0.487286 -1.02294
-282.494 0.275075 1.38143
-283.174 -1.2391 0.564036
-282.976 -0.0455529 -0.971512
-283.147 0.235564 1.60357
-283.082 0.565168 3.25691
-281.995 0.60244 -1.90452
-284.52 0.593558 -1.17443
-283.029 -2.84492 -0.133872
-283.213 -0.456014 0.290135
-281.396 0.08418 0.183281
-283.491 0.767947 -2.56352
-283.087 1.73527 -0.0317613
-282.176 0.25268 -2.26384
-283.203 -0.446474 1.02526
-281.617 -0.177132 2.06171
-280.821 0.930295 0.266719
-282.464 1.13262 0.679672
-281.179 -0.950332 1.8895
-282.7 -2.40424 0.179087
-283.672 0.715336 -1.21101
-283.905 -2.2636 0.124831
-282.267 1.74146 -0.0453616
-282.896 -0.947583 -0.861978
-284.68 -0.21289 -0.01024
-282.769 1.59676 0.166579
-284.91 1.59875 -1.14921
-281.842 2.12706 -1.68191
-283.905 0.603995 0.465928
-283.702 0.791543 0.843676
-283.496 -1.461 1.55076
-282.98 0.678953 0.399063
-283.271 -0.219369 -0.47489
-283.375 0.799322 1.16192
-284.005 2.21935 0.879866
-282.381 -1.57654 0.802999
-284.894 -1.73263 0.54627
-282.972 0.998132 0.457128
-282.682 0.88749 -1.777
-281.016 -0.0597398 2.55047
-282.189 -0.547992 -0.282644
-283.244 -2.39748 -0.902017
-283.612 -1.03927 1.51979
-283.368 -1.29968 -0.274508
-282.758 0.284926 -0.176499
-282.608 0.0950532 0.486855
-280.938 0.928822 -1.06789
-283.526 -1.80732 -2.22177
-284.131 -1.00359 0.359301
-282.726 0.0574094 1.11686
-283.208 -0.22938 -1.76801
-283.531 0.747522 -0.5153
-282.863 0.670079 0.00142252
-284.119 -0.334375 0.508369
-282.685 1.77797 -1.13172
-283.319 0.338413 0.0684219
-281.762 0.402562 -1.06323
-282.221 1.83588 0.65326
-282.766 2.52212 0.187442
-281.518 -0.154563 0.593558
-283.2 -1.28558 0.419403
-282.699 0.0168853 0.234034
-282.215 -1.07425 -1.57261
-281.855 -0.714878 -1.68992
-282.8 -0.761676 0.14847
-283.094 1.20654 0.820879
-283.719 -0.227233 0.748721
-282.207 2.34505 2.18009
-282.001 -2.57485 -2.30319
-281.112 2.00173 -0.388864
-280.938 1.60767 2.58873
-282.033 -1.35371 0.0751892
-282.712 1.04661 -0.591305
-281.894 2.39453 1.33051
-282.596 -0.225002 0.920181
-282.25 1.09036 -0.60909
-280.993 1.13027 -1.17912
-280.906 0.741505 0.713639
-284.393 0.898298 -0.493887
-281.907 1.36337 -0.817809
-281.288 -0.293647 2.49605
-283.802 -0.586979 -0.556822
-282.342 -0.572871 2.20968
-281.708 1.1475 -1.41501
-282.16 -0.894704 -1.2491
-282.513 -0.161851 -2.17446
-281.602 -0.0682837 -0.593014
-282.607 0.215472 -0.546156
-282.965 -0.145924 0.0899131
-283.019 0.405385 0.746899
-281.585 -0.969377 -0.19028
-281.843 -0.188011 1.03551
-282.558 1.03624 1.57098
-283.107 -0.640556 1.11647
-282.997 -1.64551 -2.15636
-281.84 -1.48083 0.977934
-283.014 -0.600722 -0.774026
-283.956 0.0730037 -1.1764
-283.443 -0.700429 -2.92491
-282.126 -0.422362 0.894695
-282.568 -2.80952 -1.35269
-283.187 0.886681 0.653848
-283.157 -1.12456 -1.99433
-281.551 -0.464584 0.73593
-281.186 -1.15107 1.53617
-281.648 0.603054 2.02924
-282.173 1.19405 -0.072114
-281.891 0.372683 1.9572
-281.579 2.16447 0.835516
-281.985 -0.0890203 0.0812835
-282.205 -1.56416 -0.374387
-281.903 -0.706534 -0.642172
-282.293 -0.443876 2.23345
-283.199 0.449463 0.424154
-283.622 1.24337 -1.36906
-283.692 -1.59894 -1.38081
-282.864 -1.45341 1.24503
-282.262 0.503541 0.293244
-282.438 0.474802 0.728878
-283.806 -1.23955 0.182357
-282.672 0.621846 -1.06207
-283.146 0.874068 1.08934
-282.825 -1.10192 0.026408
-281.404 -0.443472 -0.682986
-282.318 1.6304 1.47717
-284.045 0.17855 -1.32122
-282.746 -1.31327 1.61085
-282.054 2.17018 1.03087
-282.53 -0.475422 -0.755613
-283.272 1.38315 -0.69148
-283.234 0.462121 1.76034
-283.353 -1.02768 -0.0667073
-281.703 -2.07937 -0.367468
-281.195 0.553088 2.06647
-281.893 -2.44544 -1.25781
-282.883 1.49655 -0.616028
-281.356 1.69409 -2.01083
-283.091 -2.34615 -1.67132
-282.499 0.0862204 -0.0544126
-281.619 -1.63438 1.30494
-283.258 -1.71176 1.55977
-282.378 1.05304 -0.764518
-282.205 1.14376 1.25106
-283.866 -0.920384 -2.01926
-282.439 -0.00903001 0.537003
-282.216 1.92748 -1.64041
-283.577 -2.18982 -1.85166
-280.55 1.08018 -2.1456
-282.459 1.00736 0.258975
-282.562 2.24831 1.14697
-282.871 0.409661 1.75308
-281.821 -1.54182 0.979701
-282.332 -0.990046 0.959173
-283.257 0.303376 -0.0784728
-282.703 2.12676 0.737774
-284.258 0.947762 -2.24591
-282.61 0.420958 0.398604
-284.751 0.204254 -2.16865
-282.285 -0.195561 0.718434
-282.844 1.72482 -2.37306
-283.098 0.853278 -0.759222
-282.009 -1.58334 -1.22609
-283.429 -1.11215 -0.903076
-283.573 -0.738923 0.652991
-283.756 -0.352135 1.37945
-281.899 -0.517312 1.89858
-282.58 -2.63466 -0.969342
-281.198 -0.735517 1.6295
-282.836 -0.140053 1.16573
-281.339 2.02401 -1.47563
-283.695 0.750917 -0.257942
-283.277 0.691971 -2.94531
-281.746 -0.688273 1.0614
-282.315 0.0737252 0.821978
-281.339 2.91455 0.291518
-283.462 1.2173 2.3205
-282.213 1.4966 2.11545
-280.242 0.144919 0.312346
-283.279 -0.417589 -0.506893
-281.731 -0.530412 1.82871
-282.922 1.10027 1.00977
-283.756 0.111167 0.212896
-282.085 -0.563883 -1.55229
-282.773 0.6363 -0.138375
-281.653 2.3469 0.0466988
-282.43 -1.7364 -0.0297272
-282.739 -0.765405 0.622268
-282.256 0.187508 2.07862
-281.928 0.487191 -0.52329
-284.956 -0.919432 -0.135505
-281.149 0.649547 -0.0780829
-282.219 -0.529075 -1.84979
-282.487 -1.13258 -0.516415
-283.443 -0.781825 -0.84062
-281.115 -2.77662 -0.0882303
-281.884 -1.91479 0.911649
-283.024 -0.793185 1.2105
-283.494 0.779856 -0.648992
-282.976 -0.0455662 2.45524
-282.15 -1.38655 0.812272
-282.075 1.0018 0.154235
-282.124 -1.51979 0.400931
-281.697 1.61289 -0.0391216
-283.548 -1.32826 1.60591
-283.251 0.879335 2.42742
-282.961 0.275142 1.34048
-283.368 1.68104 0.334434
-283.708 2.24478 0.325415
-280.537 -2.09596 -1.06227
-282.993 -0.801843 1.99367
-281.8 -1.24535 1.33719
-284.578 -3.2948 -2.19023
-282.902 1.87665 0.906875
-283.281 1.15267 0.556632
-283.905 -2.09165 -0.868817
-281.584 0.0737302 -1.28543
-282.948 2.41435 0.0801853
-284.193 -0.401723 -1.23339
-283.503 0.230758 -1.38394
-280.898 -1.09417 2.53683
-283 1.9825 -0.73154
-282.937 0.683629 0.498914
-282.766 -1.32779 2.1248
-282.415 1.55753 0.485374
-283.003 -2.05176 -0.0288022
-283.147 -0.297624 0.990685
-283.009 0.415577 1.17251
-281.846 0.190064 0.271778
-282.6 0.739074 -1.5379
-281.927 1.57275 0.664258
-282.485 -1.43989 0.722712
-282.055 2.52032 1.46184
-282.083 -0.121396 -0.901211
-283.45 -0.17905 0.0653363
-283.011 -0.173644 -0.64023
-283.711 1.94862 -2.46903
-282.782 0.428641 0.66685
-282.489 1.73027 -1.5886
-283.886 -0.682256 3.28633
-282.069 -1.35655 1.50858
-282.022 0.799392 1.79144
-282.539 1.81135 -1.87244
-283.024 -0.666242 0.564058
-282.331 -1.63572 1.65092
-281.862 -0.605039 -1.33834
-283.846 0.407665 -0.764458
-283.863 0.208533 -1.41872
-281.923 0.68548 1.94219
-282.949 -0.252795 -0.208639
-282.193 0.432805 -0.267527
-280.727 -0.830776 -1.53129
-281.81 0.276402 -0.654058
-283.265 1.37523 -0.834398
-283.308 -2.12777 0.95558
-281.692 -2.3724 1.40125
-283.897 -0.506123 -0.872399
-281.523 1.53047 0.0240593
-282.984 0.412247 1.35683
-282.804 0.0105262 1.18049
-283.914 0.682296 -2.41373
-283.996 0.791262 -2.1755
-283.343 -0.575369 -1.26484
-283.313 -0.974985 -0.941357
-282.442 -0.932306 -0.706689
-281.636 -0.113829 0.260793
-282.085 -1.08539 -0.779608
-283.22 0.658322 0.862218
-279.935 -1.5023 -0.579932
-283.875 -0.608787 1.14313
-282.588 -1.83403 -0.98096
-284.459 2.32288 -0.858427
-282.619 0.0209088 0.700006
-282.176 -2.23245 -2.12456
-283.292 0.983872 -1.60078
-281.225 1.58066 1.72105
-281.702 -0.200925 1.68517
-282.91 0.303198 -0.948143
-281.184 2.30588 -2.41245
-281.914 1.45065 -1.41941
-282.212 -1.04752 0.470282
-282.294 -2.16893 0.24825
-282.379 1.05429 0.545301
-282.931 1.07209 -0.909315
-281.216 -0.0614797 2.28768
-282.7 0.187774 0.255622
-281.88 1.26032 2.30432
-280.481 -1.01144 -1.19029
-281.802 0.982855 -1.19751
-284.078 -1.68752 2.33388
-282.657 0.0531382 0.648802
-282.463 -1.58103 -0.997013
-282.899 0.77209 2.04809
-282.058 -1.17256 0.312216
-282.012 0.291092 1.40641
-281.961 -0.217403 -1.04018
-281.225 -2.08378 1.28157
-282.797 0.207531 0.212916
-283.069 -1.96764 0.160966
-281.544 0.902435 -0.821818
-282.313 1.28741 0.613568
-282.018 2.36918 -1.46709
-282.353 -1.92481 1.58971
-283.76 -1.73619 0.128136
-282.93 0.180815 -1.04545
-281.139 0.896874 -1.28489
-283.148 -2.1889 0.737049
-281.768 1.55725 1.58864
-282.708 -1.90112 1.28401
-283.851 -2.04099 0.932197
-281.304 -0.638677 -0.402277
-284.405 1.263 -0.982574
-282.34 0.840964 0.444294
-281.751 3.06987 -1.89219
-282.031 -1.46894 -1.05935
-282.356 0.0993671 1.44754
-282.27 2.23565 0.764591
-281.657 2.39092 0.404125
-281.278 -0.176104 2.74504
-280.824 1.91467 0.435634
-283.231 -2.52842 0.436427
-281.577 2.60371 -0.14515
-282.689 -0.371614 -0.824752
-280.295 0.707288 -1.59045
-283.782 0.216133 0.48202
-282.852 -0.355049 -0.836008
-282.455 1.0861 -0.94926
-281.565 -0.324722 -0.281857
-283.985 -0.998778 1.2333
-282.532 -2.89522 -0.258503
-279.619 1.83294 1.83594
-282.759 -0.127367 0.0197998
-281.793 -2.38313 -0.143536
-283.457 0.828961 0.00583467
-281.585 2.14016 -1.91816
-283.612 -0.18516 -0.040703
-281.792 -0.34965 0.886159
-281.499 0.0685009 -1.42638
-281.489 0.252945 0.137917
-283.681 0.368298 -0.946675
-282.072 1.58232 1.97432
-282.445 2.51434 1.41961
-283.12 0.723837 1.90401
-282.214 -0.910702 -0.312384
-282.007 -2.37539 -0.0359909
-282.741 -0.044928 1.06251
-282.207 1.63066 -0.2396
-283.398 -0.513679 -0.416036
-281.6 0.935361 0.38038
-280.639 -2.29828 0.0107619
-283.093 1.64143 0.0881312
-284.797 -0.593157 0.357352
-282.19 1.89439 -0.840892
-283.61 -1.80514 0.442613
-281.355 0.907755 1.36653
-282.155 0.707054 0.491019
-281.881 1.87127 -0.85893
-283.138 0.883466 -1.33905
-282.574 0.309989 0.719262
-281.933 0.412254 -1.11305
-282.966 -0.200558 -0.389164
-283.849 0.704881 -0.0204499
-282.032 0.750005 -1.14115
-283.081 -1.517 -0.582884
-283.859 -0.933619 -3.02534
-282.633 -0.334256 -1.95685
-283.452 -1.51379 1.65327
-282.984 1.18342 -0.35496
-282.662 2.04794 -2.17497
-282.581 -1.36934 -1.08976
-282.585 0.963221 0.843698
-283.241 -1.74873 -0.64056
-282.27 -0.410875 -0.348122
-282.95 0.0955276 -1.38041
-282.155 0.459132 1.36192
-283.638 0.30667 0.397315
-282.207 -0.802069 -1.01381
-280.333 1.10726 0.61613
-283.609 0.324055 0.937333
-281.916 1.995 -0.276065
-283.128 -1.37182 0.0707484
-281.724 -0.70009 -0.391007
-282.741 0.942604 0.616778
-284.864 -0.393036 0.908441
-281.458 0.727119 -0.601218
-282.834 -0.968407 -0.0146739
-282.749 -0.57829 -1.09164
-283.764 0.0425926 1.28368
-282.558 -0.829785 0.0839596
-284.361 0.166381 0.798256
-282.795 1.06141 -1.68725
-283.124 0.0968104 -1.66989
-282.452 -0.767356 1.29681
-280.676 1.03622 -1.27457
-282.808 -0.99839 1.0686
-283.396 -0.42757 1.73378
-283.199 -1.62665 -0.690378
-282.752 0.207705 -1.13379
-282.311 0.191749 0.727907
-282.855 -0.789859 0.029383
-282.535 -1.13187 -1.03335
-282.872 0.673289 -0.729474
-282.627 0.724748 -1.38713
-282.305 2.29385 -1.4486
-282.321 1.54943 0.278951
-282.351 0.77556 -0.00574524
-282.26 -0.64713 -0.729516
-282.112 1.34874 0.339431
-282.489 -1.52993 -0.255946
-284.094 1.24776 -1.02975
-283.679 0.756583 -2.14469
-282.401 -1.18052 2.03376
-281.662 0.96562 -0.184239
-283.216 -1.06831 1.7694
-281.984 2.23085 3.01335
-281.51 1.43549 1.21848
-281.933 -0.591089 -0.502685
-282.522 1.97074 -0.896773
-281.214 1.12245 -2.882
-282.491 -2.35922 0.566701
-281.124 1.79411 -0.652624
-284.229 1.29462 -0.368554
-284.186 0.697812 -0.307242
-281.35 1.41746 0.860655
-282.41 -1.1226 -1.17516
-280.784 1.96672 2.14668
-283.619 -1.16702 -0.671696
-281.579 1.05659 1.35048
-283.614 0.826342 0.773998
-284.269 -2.03537 -0.572801
-282.993 -1.76635 0.604461
-283.372 -1.75094 0.766005
-281.797 0.685168 0.0342907
-282.528 1.06446 0.938934
-283.74 -1.43606 0.673316
-281.791 -0.312069 -0.616262
-284.257 -0.153915 0.0184375
-283.402 -1.24801 -0.246632
-281.954 -0.448819 1.39418
-281.184 1.52371 0.996406
-282.756 -1.21621 1.1111
-282.616 0.576989 -0.453102
-283.407 1.49438 -0.647947
-283.687 -2.47902 0.890598
-282.345 -0.0229748 -1.05241
-283.121 0.803811 -1.20032
-281.935 -0.735688 -1.61681
-283.801 -0.170956 0.445109
-282.256 0.279324 0.105194
-281.122 1.35213 -2.39451
-283.02 0.79865 2.16289
-282.736 -0.962416 2.34016
-282.038 1.54933 1.70679
-281.062 -0.247962 -0.555005
-281.539 0.913611 0.267259
-282.136 2.73193 3.49828
-280.53 -0.702602 1.43455
-282.964 -0.0336933 1.95705
-281.377 -1.1331 -1.67065
-281.75 1.45334 -1.00681
-282.967 -1.50443 0.0790608
-282.736 1.84035 0.12545
-282.815 0.236815 1.80728
-283.01 0.321776 0.401283
-281.852 1.02303 1.57145
-282.097 -1.30006 -0.392467
-282.249 0.0448324 0.742085
-281.792 -0.652082 -0.83581
-281.663 2.20459 0.46888
-283.089 0.953017 -0.279211
-283.027 -0.85603 -0.78545
-284.525 -0.0911262 -0.726937
-283.949 0.958627 0.816267
-282.577 0.981287 -1.04047
-281.786 0.407167 0.227903
-282.025 -0.286627 0.444738
-282.927 -0.356192 0.249474
-282.524 -1.36424 -0.641101
-282.752 -1.57491 -1.56646
-281.214 0.0713696 0.80622
-281.768 -0.136754 0.136704
-281.568 0.984554 0.0936159
-282.936 -2.97356 1.54248
-282.803 0.0134417 -1.2472
-281.026 1.66485 -1.20509
-281.875 0.334209 -0.812249
-281.162 1.24874 -3.09743
-281.14 -2.36331 0.525273
-284.43 -0.994318 -0.520874
-283.252 -0.502077 0.894164
-283.194 0.49651 0.636375
-281.744 -0.317349 2.73561
-282.711 -0.52939 -0.566958
-282.86 -2.5094 -0.844595
-282.254 1.2111 -0.532186
-283.232 -2.1217 -1.05654
-281.353 0.970892 0.468121
-283.323 1.56012 0.431406
-282.544 -2.65095 -1.17262
-284.354 -1.05092 -0.284548
-282.537 -0.853986 1.67806
-282.442 -1.45439 -1.00039
-281.626 -1.44983 -0.0403503
-282.819 -0.460727 -0.644709
-282.634 -0.346049 1.33542
-282.948 -0.140811 -0.375497
-282.504 -0.442108 1.44873
-283.018 -0.45098 0.91324
-282.461 -0.0953929 1.20402
-281.27 -0.316709 -0.613852
-281.645 -1.55779 0.202651
-282.144 1.68754 -0.60844
-282.203 -1.11684 1.41023
-282.504 1.41483 0.288058
-283.346 -1.60958 1.36614
-283.038 2.0047 -1.72444


==> latex_data/vae/fashionmnist/pca/pos_uniform-pos.txt <==
284.151 -0.925942 -1.20161
281.078 0.382174 0.638807
281.809 0.428234 -0.789752
283.921 0.32516 -0.704949
280.922 -1.3513 0.999645
281.778 -1.07138 -0.135316
283.577 -2.49354 -0.241494
281.989 -0.0196066 0.331643
283.07 -0.182596 -0.704898
281.046 -2.32554 -0.732409
283.537 0.98547 -0.19912
282.9 -1.1441 -1.89076
281.79 -1.06493 0.413732
282.396 1.25947 0.280351
284.034 0.286207 0.49727
283.658 -0.573716 -0.796511
282.156 -0.0682832 -1.27219
282.618 1.52416 -1.53108
284.089 -0.127526 0.341034
282.273 -0.322481 0.275204
281.21 3.00983 0.341646
283.648 -0.86807 -0.0848036
283.477 -0.606424 0.513231
281.483 -0.913947 -1.79958
281.67 0.954586 0.698679
282.319 -0.378646 -0.861212
282.605 -1.33436 0.226578
281.83 1.15065 0.439577
281.024 0.790856 -0.737973
283.089 -1.50542 0.180759
283.025 -0.634042 -0.708094
282.179 -0.475692 1.48662
281.787 0.169404 -1.49557
281.915 0.261096 0.647613
282.926 2.55642 -1.92258
282.227 -1.21361 -1.72614
284.446 1.21182 0.0202831
283.578 -0.353422 -0.222081
283.13 -0.654483 1.54469
283.574 1.31451 0.358903
282.522 2.55326 0.395635
284.609 -0.302439 -0.613554
282.904 -1.16382 -0.212877
284.076 -0.38304 -0.661595
281.813 0.32199 -1.0216
284.412 -0.676919 1.53314
283.581 -0.219412 -0.589119
286.139 1.00322 -0.928713
282.08 -0.332909 -0.0159742
282.857 -1.11867 1.52381
282.225 -0.443978 0.0825527
283.325 -0.817152 1.82567
282.599 -0.424985 -0.290209
281.4 -0.978498 1.49823
279.998 1.29147 0.466893
283.576 1.16724 -0.681107
282.421 -2.42615 1.00111
282.405 1.09165 2.25407
282.418 -0.862875 0.3987
283.617 0.351965 0.580864
282.788 -0.513988 -0.0830253
283.813 -1.91604 0.141382
283.883 1.978 -0.848351
282.612 -0.275192 0.247941
282.959 -1.02668 -0.278084
284.375 -0.550105 -1.21936
282.453 -0.815153 0.105651
282.348 -0.740398 -0.9878
281.899 -2.99529 2.62059
282.984 0.695565 -1.53267
282.426 1.79572 0.887083
281.713 1.67305 -1.43156
282.745 -0.290594 0.625403
282.882 0.746042 0.802211
283.163 0.992437 -0.203796
282.105 -1.44522 -0.711367
283.345 1.20755 0.201252
282.838 -1.24727 0.464746
281.811 0.243532 -0.14462
282.77 0.527622 0.200325
280.951 2.40011 1.20605
281.74 1.0036 -0.857853
282.47 0.295129 1.80513
283.18 1.04645 -0.20593
283.695 -1.0687 0.216112
282.679 0.753398 1.22322
283.817 -0.291292 -2.46388
283.486 0.365431 -0.955904
283.055 -0.348555 -0.379531
283.845 -0.795099 -0.879598
281.653 1.19181 -0.0676392
282.422 0.670305 0.62288
283.305 -0.745114 1.63926
282.301 0.274762 1.77936
282.094 -3.84957 0.387912
281.385 0.102698 -1.33301
281.306 -0.76045 -0.292129
281.211 -0.672914 0.799024
281.986 0.903333 -1.13362
282.262 -0.96233 0.225726
284.169 -1.07544 0.0425267
282.406 -3.91888 0.827411
282.524 0.769596 0.0795709
284.218 1.08305 -0.194051
280.069 0.76599 -1.49517
283.64 -0.205646 0.424585
284.829 -0.684606 0.711538
282.531 0.406843 -0.823257
282.1 -0.424994 1.40566
282.071 -0.363623 -0.644137
281.708 1.15501 0.340283
283.983 1.55904 -0.973382
283.544 -0.0325102 -0.119335
281.713 -0.129204 -0.884649
284.291 -2.26422 -0.34623
284.287 -0.783673 0.473444
281.167 -1.48848 0.292228
281.45 -0.841504 -0.971313
282.726 -1.50309 -0.2936
281.462 -1.32166 -1.64403
281.864 -1.68377 -0.739521
282.073 0.925057 -0.987395
284.631 1.06094 0.474746
281.129 0.17619 2.24313
282.395 -0.614747 0.211666
282.128 0.725924 0.618214
283.371 1.02212 -1.35472
281.742 -0.674955 0.426304
283.356 -0.621109 -0.784589
283.255 1.60009 -0.0228857
280.505 -1.19111 2.93486
280.303 2.73277 -0.101116
282.801 -2.03861 0.0914302
281.797 -1.0205 1.65607
282.649 1.22371 -0.57555
282.937 1.18315 -1.31413
282.207 0.577168 -0.558232
282.618 -0.338706 0.843284
281.836 -1.3562 -0.734354
283.504 1.72649 -0.590773
282.807 0.444536 1.30783
282.834 0.070207 -0.554631
282.964 -0.892584 0.316986
282.417 0.294003 1.33705
283.365 -0.355215 2.58161
282.665 -0.385256 -1.00953
280.327 2.06249 -0.162719
283.508 -0.63287 -2.81252
283.995 0.132834 -0.565416
281.905 -0.0266942 1.02122
282.347 0.106266 1.31411
282.41 -0.321732 0.884558
282.882 0.798332 0.95165
282.156 1.6809 -2.13793
283.538 0.218442 -0.276967
283.304 -1.04856 0.925845
282.531 1.12165 0.297865
282.845 -0.98285 1.81128
282.621 0.859882 3.92109
281.44 -2.65095 -0.313657
283.445 -0.311054 2.97012
282.475 1.51143 -0.00479503
284.127 0.940895 -0.032493
283.557 0.283175 -0.732248
283.237 1.54065 0.102478
282.222 -1.11816 -0.643549
282.795 -1.93174 1.7146
282.946 1.21164 1.26913
284.805 0.499893 -0.500547
282.169 1.43781 1.67114
282.45 -1.19628 2.12237
282.827 -0.646405 1.03237
284.123 0.882712 -0.534577
281.633 -1.52205 -0.259553
281.923 0.456665 -0.769811
281.074 0.578738 0.463001
281.672 0.519257 0.939985
284.223 0.109343 1.79771
283.995 -0.685443 -1.83669
282.92 0.0908768 0.0208478
283.617 -0.216746 0.459524
281.941 2.10365 -0.016378
283.697 -0.018913 0.58674
283.862 0.6545 -0.288848
283.924 4.23879 -0.844604
283.888 -0.0260363 -0.821644
283.538 -0.785467 1.71848
282.967 0.629298 -0.00173909
284.144 0.28303 -1.41286
281.802 -1.43808 0.585033
282.78 -0.13949 -2.07577
282.44 -0.929457 0.374614
282.477 -0.463255 0.210874
282.09 -0.946297 0.050239
282.198 1.01486 1.23523
281.57 -0.939052 -0.842476
281.453 0.212831 -0.436897
283.358 -1.05881 -0.712126
283.072 -0.872943 0.292242
283.219 -1.4264 0.33132
282.725 -0.800761 -0.456608
281.402 -2.34905 -1.61019
283.702 -0.405226 0.0588766
282.555 -1.1844 0.921156
284.128 -0.284029 1.03196
284.477 1.20934 0.546736
281.637 0.117754 0.50875
280.282 1.39678 0.978044
283.27 -1.20989 -0.19374
282.505 -0.558644 -0.821559
282.798 0.137395 0.231568
282.413 -1.38249 -0.568567
283.98 0.504394 1.89275
285.246 -1.96742 -1.39828
282.107 0.710857 0.56765
281.589 0.574809 0.883599
281.819 0.687478 -0.524009
282.421 0.0061077 1.0606
282.424 0.328544 -1.1573
284.379 -0.482238 -0.0913208
282.002 -0.512921 0.620482
282.416 -0.00970217 -1.55257
281.367 -0.784499 -0.232037
281.746 0.572802 2.13716
282.735 -1.85052 0.756985
281.053 -0.132583 0.119531
282.145 0.436971 -0.152081
283.419 -0.280001 1.50743
282.825 0.088044 1.86736
282.374 -0.442376 -1.68162
282.815 0.39534 0.464652
281.549 1.03114 0.575938
283.28 -0.91939 -1.79867
283.527 -0.948512 1.16627
283.037 0.114699 0.43402
283.097 -0.454186 0.0206519
283.474 1.85251 -0.635375
282.101 0.0893946 -0.170382
283.087 -1.47756 0.966452
282.39 -1.95776 -1.71736
282.643 1.89253 0.942815
282.596 -1.39939 -0.271747
282.177 1.03362 -1.66103
282.419 -1.24041 1.3531
282.57 -2.215 1.203
283.244 -0.188795 0.130902
282.508 1.49035 0.425361
281.961 0.0603439 0.690291
282.822 1.11663 -0.795124
281.445 -0.151029 1.20606
282.242 1.32571 -0.849135
284.601 -2.26014 0.434082
283.216 -0.524264 -0.675965
283.226 0.346505 -0.587774
282.453 -0.402619 0.50932
283.099 -0.915031 -1.48694
284.711 0.629166 2.06643
283 -0.833912 -0.968875
282.932 0.205101 -0.857544
283.044 -0.92739 0.859545
284.478 -0.654268 0.827269
284.103 -0.0230453 1.19884
281.468 -0.901675 -1.84174
283.43 0.896465 1.70592
281.027 -0.597684 1.12788
282.689 -0.335617 -0.364341
284.943 0.651361 -1.11069
280.681 -1.15202 1.20821
282.99 -0.452481 -0.253285
283.563 0.7214 -1.72709
281.906 -0.00277234 0.104644
283.632 0.148338 -1.34695
283.059 0.0979823 1.02777
282.814 -0.22532 -0.180794
283.972 0.390594 0.832075
281.334 -0.919678 -0.0327287
281.654 -0.503408 0.590417
282.07 0.240157 0.95686
282.749 -1.67921 1.26999
282.794 0.866189 1.33375
281.906 -0.913598 0.574834
284.33 0.966423 -1.29263
283.188 -1.07537 -1.71888
282.321 0.92602 -1.29852
283.418 0.40567 -0.418012
282.007 0.413555 -0.548134
282.037 0.26379 0.839711
282.604 -0.427553 -0.618466
282.694 1.71101 1.66036
282.794 0.80263 -0.135507
283.05 1.47614 0.289379
281.135 1.29435 -0.349464
282.712 0.0785136 -1.45687
282.487 -1.57471 0.263482
282.377 -2.46039 -0.0596744
281.966 0.547667 0.17853
283.695 0.969343 -0.611628
283.002 2.27999 0.589776
281.02 -0.00578446 -0.120368
282.642 0.710794 0.0431423
282.583 -1.19038 -1.53078
284.317 0.841792 1.22236
281.517 -0.0998295 0.621828
284.785 0.41159 0.995046
282.885 1.07935 0.0347325
281.94 -1.45725 0.518304
283.569 -0.590028 1.0244
282.351 1.12821 -1.16681
283.952 -0.557961 1.20272
282.679 -1.30165 1.20878
283.369 1.31376 -1.49628
282.738 -0.751007 -1.23805
283.142 1.35996 0.984178
282.506 -0.722029 -0.284979
282.404 0.341925 -1.01753
282.305 1.96892 0.716013
283.461 1.60089 -0.873074
282.896 0.554342 0.413142
283.817 -0.0440832 0.612218
283.795 -2.17843 -1.61558
282.938 0.462353 -2.83816
281.177 0.258532 -0.947769
282.448 0.32294 -0.368585
284.112 -0.0340964 1.02838
283.034 -1.08786 -1.40488
281.805 1.4285 -2.01315
282.308 0.956108 1.02385
283.847 -0.97891 1.04329
282.285 1.73463 0.590136
282.169 0.625534 0.139012
281.82 1.05333 0.146919
284.021 1.63991 -0.930771
282.626 0.933815 -0.167712
282.099 -0.0166904 -2.66154
282.277 0.714372 0.511101
283.241 0.519957 -1.37704
283.011 0.380308 0.49103
283.509 -0.877118 -0.282862
280.768 1.24611 1.89375
281.511 -0.28315 0.623018
282.202 -1.54174 -0.990805
283.305 0.0623048 -0.192469
282.733 1.01631 -0.426355
282.528 -0.767981 -1.53686
283.362 0.312109 0.241113
283.345 -1.72838 -0.756847
280.728 1.05766 1.86919
282.907 -0.403688 -0.586232
281.765 0.0503692 -0.816347
282.933 -0.296977 1.27798
283.773 -1.78977 0.816792
281.286 1.58874 0.428614
282.691 -0.858653 -0.163031
281.185 0.40148 -1.49314
281.646 1.07141 -0.0856956
283.822 -1.16948 0.410339
282.817 0.00788704 0.910061
282.375 -0.389658 -3.04571
283.228 -0.769016 0.750469
281.172 0.39347 0.464264
284.061 -1.64819 0.419372
284.43 -1.67646 -1.64767
282.238 -0.671314 -1.4581
282.246 -1.12348 0.518241
283.236 -1.72697 0.881006
282.932 -2.25057 -0.765859
281.753 0.406907 0.341084
283.375 -0.437048 1.56597
281.638 1.64514 1.2813
281.198 -0.666611 0.264604
282.678 -0.822907 0.552699
281.718 0.0403251 -0.330026
282.947 -0.561876 0.419388
283.002 -0.507899 0.823122
283.61 0.571296 -0.132907
276.122 2.19452 -0.460828
283.061 -1.35983 0.0715003
283.433 0.0645063 -1.59766
282.277 0.417735 -0.967532
282.253 0.30111 1.36449
282.766 0.684584 -1.30724
284.472 -0.543313 -0.219175
282.041 -0.71591 1.38254
283.009 -0.644099 1.41135
283.003 -0.29644 -2.72258
284.313 -0.216415 0.0571853
282.081 -0.655189 1.57172
282.799 1.15744 -0.543023
282.977 -0.127996 -1.02105
283.321 0.422618 1.44848
282.64 0.789953 -1.86021
282.477 -0.483798 0.217038
281.077 0.208809 -1.55245
282.067 -1.93407 -0.714742
280.673 1.21827 1.72346
282.351 -0.935205 -1.4265
281.671 -0.480964 0.403295
282.991 -0.50373 0.564713
284.066 0.505668 -0.190715
282.574 0.0315095 0.744296
281.577 1.13269 1.43853
283.065 0.883133 1.44609
283.267 -0.496864 -0.71134
282.163 0.413696 -0.122875
284.699 -0.776084 -0.935079
281.265 -0.726105 -0.133227
281.471 -1.15729 1.98985
282.831 -0.32101 -0.000933921
282.546 0.0568999 -1.17924
283.088 0.698159 -0.117194
281.645 0.0823564 -0.6156
282.467 0.0451604 1.29155
283.78 -0.751629 0.898045
284.326 1.07472 -2.42016
281.147 0.235998 -1.0156
280.832 0.398907 -0.218417
282.989 -0.918091 -0.211444
282.236 0.163162 -1.01906
281.853 0.0919547 0.538649
281.802 0.178941 0.0732116
282.492 -1.67664 -2.21198
283.387 -1.27723 0.829098
282.393 1.22476 -0.608639
282.72 0.466332 1.53938
284.856 -1.91999 -1.32188
283.742 0.361004 0.119972
283.073 1.04695 -0.989693
283.553 -0.277573 0.450921
282.284 1.35543 -0.54277
285.111 0.370916 0.662113
283.928 -0.00701317 1.26255
283.219 -0.79383 0.258125
282.265 0.884969 1.55193
283.292 1.20953 1.0342
283.045 -0.631126 0.968779
280.889 -0.686251 -2.12065
282.409 0.147238 -0.840535
283.008 1.36327 1.24104
283.158 -0.320146 -0.278133
282.048 0.186106 -1.11247
283.22 0.818646 0.492971
282.557 -0.371779 2.18435
281.357 0.925985 1.59109
283.148 -1.17578 -0.64523
283.345 -0.570006 1.9473
283.026 -0.73281 -0.789503
282.984 -0.537188 0.302769
282.72 -0.264357 0.00478856
283.17 0.826965 -0.151053
281.373 -2.38204 0.313937
282.887 0.148499 -1.44078
284.785 0.892727 -0.803448
283.423 -0.721294 0.36584
281.564 -0.922944 -0.131832
283.745 -0.195136 0.797446
281.773 0.53041 0.42981
283.873 -0.615029 -2.79893
283.288 1.86538 -0.747627
281.94 0.85926 -1.25808
282.357 -0.526478 0.594901
282.935 1.32208 -0.33608
281.601 2.46981 -2.37444
283.26 2.1429 0.32516
282.791 -2.07517 -0.973875
283.487 0.394733 0.310548
281.913 0.984349 0.73914
281.035 -0.798669 1.31726
279.449 0.722017 1.29172
280.91 0.0923295 0.211092
283.265 1.04808 0.649412
283.372 0.950676 -1.09169
282.139 -0.159524 -1.05994
281.746 0.330901 1.9035
282.916 -2.95177 -0.617335
281.298 0.0911266 0.307815
282.406 -0.0734177 -1.19312
282.308 -1.66511 1.67963
280.839 -1.62169 0.976705
280.787 -1.64324 0.270246
281.861 0.617001 -0.930025
282.166 -0.982626 1.02749
282.188 1.69074 -0.677713
283.026 0.359836 0.579806
283.846 -0.190247 -0.599453
283.211 1.17432 -0.0110035
283.54 0.473157 0.377887
282.569 0.679725 -1.58404
283.247 -0.608038 -1.14746
283.052 1.04958 0.271468
283.214 -0.0456169 -0.461036
283.148 2.38614 1.30452
282.077 -0.217539 0.0818223
284.594 -0.380758 1.26276
283.101 -0.461892 1.18065
283.295 0.25354 -0.948641
281.473 -0.291058 0.73304
283.566 -0.905198 0.973476
283.159 -1.64616 -0.311347
282.252 1.24688 -0.124364
283.271 -2.12044 0.137213
281.691 3.48628 0.507398
280.898 1.57514 0.0589052
282.537 1.63321 1.07171
281.252 -0.689356 -0.355123
282.772 1.40628 -0.475408
283.747 -2.07326 0.506379
283.976 0.0902248 0.172546
282.338 -0.654312 -0.904946
282.969 -1.1795 -2.57844
284.752 4.15639 -0.274912
282.842 0.294783 -0.00609378
284.981 -1.31245 0.625677
281.915 -0.336564 -1.05189
283.972 0.958918 -1.47924
283.768 1.23461 0.427603
283.568 1.91473 -1.2713
283.049 0.868199 -0.495351
283.343 -2.09045 1.67471
283.444 -1.43514 1.61069
284.078 0.641478 -0.413935
282.455 1.17256 -1.37889
284.96 -0.888928 0.827507
283.043 -1.5419 -0.370258
282.759 0.0492973 -0.549233
281.084 -0.404196 -2.48273
282.259 0.863085 -0.575599
283.317 -1.33882 -0.501128
283.684 -0.465036 2.92481
283.442 0.574036 1.01481
282.828 -1.50258 -0.179439
282.681 0.299506 -0.926405
281.012 -1.65761 0.992754
283.603 0.90365 0.931416
284.205 1.12117 -1.01214
282.796 0.0545771 -0.182724
283.286 1.34153 0.928837
283.607 1.74286 0.961542
282.937 0.490144 -1.09367
284.192 -2.63519 0.207593
282.76 0.518427 1.3559
283.391 -1.08405 -1.69564
281.838 0.496435 0.080382
282.296 0.347918 -0.167961
282.841 -0.759532 3.10339
281.596 -0.336455 -0.574708
283.275 0.294474 0.458124
282.773 -0.363566 -1.43528
282.289 -0.00745482 -1.15682
281.931 -0.124434 1.02622
282.878 -0.576893 -0.0162851
283.166 0.526343 -0.561286
283.784 0.0531145 0.200063
282.274 1.85985 0.0559184
282.079 -0.81072 -0.383838
281.187 1.60687 -1.42667
281.005 1.07628 -2.29857
282.108 -0.831607 -0.960611
282.787 1.90781 1.66284
281.961 1.02353 0.572506
282.668 -0.503431 -0.867529
282.323 0.00769711 -0.517486
281.065 0.918728 0.372566
280.979 0.315098 -0.675528
284.466 -0.442197 -0.233321
281.977 -0.367005 0.302792
281.359 1.47106 -0.697789
283.876 -0.405938 -1.27079
282.417 2.05687 -1.00948
281.779 -0.36889 0.281607
282.24 -0.453841 -0.554958
282.585 -1.09829 0.263911
281.68 -0.365192 -1.25925
282.683 -1.67108 0.709711
283.042 -0.33876 -1.18176
283.09 -1.94784 -0.202179
281.661 1.88287 -1.96601
281.919 -1.59161 -1.50698
282.631 -0.784787 -0.0851665
283.176 -0.639323 -1.34877
283.07 -0.762269 -0.409063
281.915 0.70026 2.17982
283.079 -1.77214 -1.353
284.031 -0.507495 1.54406
283.521 -0.454192 -0.684233
282.198 -0.145342 0.034773
282.643 -0.941992 1.27191
283.257 -0.834857 -1.00679
283.234 0.370472 1.03573
281.622 -0.311517 -0.792582
281.261 -1.72259 -0.604972
281.715 1.46861 -1.25207
282.245 -0.605136 1.17501
281.963 0.325209 0.0993669
281.649 0.882272 -0.319793
282.059 1.17708 -0.271335
282.287 1.78794 -3.04177
281.978 -0.770331 -1.68066
282.366 0.512969 -0.449771
283.274 0.700431 0.457523
283.696 -1.67036 0.533798
283.764 -0.326089 0.516656
282.934 1.33928 0.656764
282.338 -0.0434734 0.57103
282.511 0.603363 0.168089
283.883 1.06004 0.936307
282.747 -1.7352 1.06234
283.215 0.453302 2.10975
282.899 0.723962 -1.58527
281.477 -0.798959 -0.34494
282.39 0.607275 -0.718946
284.119 0.586206 1.33107
282.815 0.0576811 2.50493
282.12 -0.189115 1.70697
282.607 -0.941647 -0.954972
283.347 2.35145 2.0055
283.301 0.120451 -1.13547
283.428 0.122034 -0.0534425
281.775 1.4301 -0.597158
281.268 -0.324718 0.638965
281.971 -0.252686 -0.445817
282.959 -0.365354 2.07502
281.435 -0.265217 0.0717959
283.166 -0.505802 1.02605
282.57 -0.580387 0.12431
281.693 0.232195 0.172693
283.331 1.51034 -1.4212
282.454 -1.52925 0.0740631
282.276 -0.125284 1.41008
283.941 -1.9047 1.13178
282.505 -0.282187 -1.30729
282.286 -1.40743 0.203601
283.656 0.0407914 -1.37349
280.627 0.138408 -1.16018
282.533 -0.0471841 -0.475127
282.628 0.85814 0.315059
282.939 -0.328866 -1.4676
281.895 -0.427751 -1.1351
282.401 0.336085 0.379018
283.331 0.365401 -1.54906
282.774 0.273777 1.88985
284.336 0.445083 0.347891
282.683 1.74123 -0.0499544
284.826 2.15065 1.29487
282.36 1.02328 -0.152208
282.918 -0.514123 -0.418878
283.176 0.452507 -1.82744
282.086 -0.680575 1.36748
283.507 0.165803 0.481813
283.642 1.17026 0.163773
283.831 1.94672 0.447132
281.967 0.379652 -0.0364958
282.658 1.04382 0.233486
281.263 -0.62041 -1.19691
282.908 -2.11024 0.14035
281.413 0.0583621 -0.899682
283.768 -0.846186 1.65468
283.358 -0.970559 -0.999445
281.824 -2.44527 -0.40181
282.393 -0.546692 0.855349
281.406 1.09627 -0.584624
283.53 0.862215 0.609717
282.281 -0.133959 -0.305286
280.317 -0.036224 1.29897
283.356 0.354811 0.698756
281.804 2.65769 -1.20105
282.995 -0.36751 0.138911
283.829 1.2202 1.05533
282.162 0.193608 0.70293
282.846 1.03095 -1.59802
281.726 -0.10171 0.499009
282.506 0.874085 0.523043
282.811 2.25213 1.28423
282.327 1.29025 -0.614765
282.003 -0.321655 0.0114658
285.03 0.58378 -0.263411
281.225 -0.139324 -0.242212
282.299 1.34887 -0.777338
282.565 0.309222 0.406789
283.514 1.54278 -1.84735
281.188 0.00161186 0.660915
281.956 -1.97601 -0.384824
283.096 -0.0998432 0.284554
283.566 -1.18736 -1.20372
283.044 0.553922 -1.19397
282.226 1.2518 1.16593
282.145 -1.33012 -1.34319
282.199 0.901322 -0.597928
281.769 -1.04948 1.09776
283.62 -2.02298 -1.30627
283.322 0.0680697 -0.0886763
283.034 -1.20786 0.927113
283.44 0.227056 0.436135
283.776 -1.28863 1.42233
280.616 1.20312 -0.93344
283.069 0.539587 0.252491
281.873 1.18118 -0.983118
284.657 -1.59166 1.08582
282.968 0.597375 -0.439093
283.353 0.0934128 0.741551
283.973 0.193988 -0.33834
281.659 -0.818529 -1.52159
283.022 -1.3975 0.793661
284.265 1.176 -1.67124
283.573 -0.312689 -0.918685
280.972 0.191071 0.0920542
283.075 0.311742 -1.09564
283.013 0.977087 -0.499029
282.832 0.421902 0.171798
282.488 0.858762 -1.06588
283.076 1.29248 -0.374158
283.219 -0.367691 0.183225
283.08 0.190908 1.18458
281.921 -0.419681 -1.35902
282.681 -1.19365 0.431877
281.998 -0.600265 0.337276
282.558 1.35601 -1.03984
282.123 -1.42356 -0.0296822
282.155 0.413855 0.213411
283.52 1.21754 -1.93276
283.089 0.48948 -1.92197
283.785 -0.110136 0.330103
282.855 -0.961778 0.476625
282.567 -1.81476 0.430809
283.95 0.425223 -0.152956
282.143 0.807663 -0.908756
282.091 -0.836999 -1.35129
282.614 -0.740922 0.329546
283.1 0.727748 1.55466
282.399 0.764202 1.47589
281.938 1.70734 1.1457
283.92 -0.0175976 2.04856
283.94 1.43943 1.54138
281.992 1.8739 -1.77754
283.02 -0.708266 0.519887
282.266 -0.928691 1.04007
280.802 2.86695 -0.132678
281.885 3.08375 0.786651
283.341 0.20525 -0.00951158
283.374 2.11557 -1.26205
281.769 0.91862 -1.07427
283.972 -1.17481 -1.85446
281.595 0.329736 2.39261
283.05 -0.0128566 0.546087
282.874 -1.23856 -0.222663
283.988 -0.452761 2.11801
284.071 -1.25252 0.0664275
283.417 0.221615 -0.219415
283.391 -0.8414 -0.542853
282.516 0.0570576 -1.07209
281.71 -0.687398 -0.5141
282.158 -0.0748291 0.802047
283.286 0.832582 -1.594
280.009 -0.55119 -1.65519
283.946 -1.34046 0.886027
282.663 0.794971 -0.928838
284.531 0.444689 -0.0894128
282.694 0.571673 1.16586
282.255 0.534295 0.572152
283.365 -0.343542 0.526862
281.299 0.21577 -0.719877
281.77 0.879521 1.54793
282.986 -0.694579 -0.196381
281.261 -1.54165 0.265335
281.996 3.0703 0.0163577
282.278 -0.581239 -0.683385
282.367 -0.879722 0.518094
282.45 0.832445 -0.830245
283.002 -0.0659182 1.12322
281.289 0.314353 0.209215
282.77 -0.339617 1.11025
281.949 0.569057 -1.77327
280.557 -0.0639302 1.90103
281.871 0.429811 -1.08294
284.148 1.67765 0.0238019
282.729 -0.335122 0.345652
282.538 -0.52718 0.393395
282.971 -0.314225 -0.961831
282.131 -0.750818 2.23282
282.085 -0.738679 0.716909
282.037 -0.157568 2.29098
281.299 0.932358 -1.55131
282.873 1.13551 0.55984
283.146 -0.118864 -0.46299
281.619 -0.722664 -1.14549
282.382 0.0935211 1.85809
282.093 0.165547 0.58202
282.427 0.471401 -1.02303
283.834 -0.912512 1.19853
283.005 0.847789 -0.0236025
281.212 1.06846 -0.0885652
283.219 0.242137 -0.746933
281.836 0.35215 0.617054
282.777 2.25369 -0.453663
283.926 -0.394203 -0.370274
281.378 -0.194023 -0.083076
284.479 1.91558 0.318328
282.412 -0.877346 -1.18966
281.825 0.120014 0.401755
282.102 -1.50802 -0.857783
282.426 1.39144 -1.52482
282.344 1.18711 -0.778337
281.733 0.517932 -0.350296
281.353 0.933315 -2.29652
280.896 1.83867 0.932839
283.306 1.34117 -0.334909
281.65 -0.834172 1.83369
282.763 -0.705204 -0.588915
280.37 -1.67622 -0.465162
283.852 -1.3742 0.508567
282.921 -2.68895 -0.942444
282.528 0.402548 -0.316785
281.64 -0.341504 1.2729
284.058 -1.52398 0.604835
282.604 1.54853 -1.36848
279.691 1.16387 -0.257902
282.835 0.186636 -0.75673
281.863 -1.10858 -0.196141
283.537 0.230652 0.971537
281.663 -0.835504 -0.805517
283.681 -1.48146 -0.871296
281.864 0.400781 1.44754
281.576 2.38968 -1.28998
281.562 -1.06596 1.04068
283.757 -1.13142 1.8495
282.143 0.838839 1.43447
282.516 -0.557578 -0.809252
283.185 -0.863288 -1.58486
282.291 1.08362 -2.05332
282.081 -0.875648 0.0489377
282.809 -1.10213 0.0728334
282.284 2.20198 -0.105262
283.473 -0.238231 -3.637
281.677 0.689949 2.94519
280.713 -0.630882 -1.25632
283.159 -1.84385 2.51846
284.874 0.928223 0.34735
282.262 -0.144049 0.761522
283.678 -0.346351 -0.871874
281.43 0.320996 -0.321411
282.232 -1.00332 0.51255
281.958 -1.92698 -0.454729
283.207 0.886214 1.33499
282.644 0.304006 2.2062
282.007 -0.548564 0.383784
283.036 0.515098 1.36586
283.922 1.00246 0.747206
282.11 0.749752 1.27461
283.155 0.0271316 1.94633
283.936 -0.317991 -0.00352523
282.709 -0.711134 0.712926
283.524 0.576141 0.656892
283.06 -1.474 -0.189206
282.736 -0.848408 0.718725
282.655 -0.0542034 -0.820343
282.655 -0.95877 0.871309
283.315 -1.65157 -0.652544
282.345 2.07789 0.627762
283.026 0.526799 0.673156
282.225 0.250121 0.820299
283.709 0.224247 -2.19335
282.282 0.0952953 -0.0232543
280.406 0.289841 1.51347
283.681 0.826436 0.128645
281.989 -0.208047 1.28902
283.201 1.60039 -0.935288
281.797 0.809029 1.83234
282.813 -0.605363 -0.0682167
284.931 0.358685 0.558597
281.537 0.716921 -0.69949
282.901 -0.604655 0.273004
282.823 1.19427 -1.81932
283.837 -1.33573 -0.0412188
282.631 -0.227045 0.426658
284.432 -1.22705 0.303701
282.869 -0.852813 -1.09492
283.205 -0.437512 0.175816
282.522 0.233573 -0.862054
280.747 2.67798 0.187976
282.88 1.11482 -0.307521
283.469 0.273366 -0.363095
283.271 -0.362562 0.423405
282.828 -0.685428 0.57772
282.379 -1.1518 -0.0632964
282.928 -0.49579 0.859448
282.612 0.621832 0.293368
282.945 -0.604763 1.72381
282.703 0.136063 1.39717
282.385 0.114286 0.470348
282.395 -0.406243 0.346431
282.426 0.522179 0.776469
282.339 -0.213143 -1.67524
282.182 1.775 -1.30216
282.565 1.04785 1.61946
284.171 -0.267084 0.151488
283.758 -1.43227 0.0522621
282.466 -0.731183 -1.10214
281.739 0.847935 0.642162
283.29 -0.228654 0.12301
282.051 1.6077 0.485206
281.582 -0.567066 0.0569068
282.008 2.45945 -0.436478
282.594 -1.60939 0.257083
281.291 -0.362934 0.309118
282.566 1.57354 -0.704457
281.204 0.485707 -0.476609
284.298 0.260204 -1.05411
284.254 0.0303522 0.628614
281.425 1.12888 0.58289
282.484 -1.23795 -0.0652359
280.852 -0.959526 -0.137598
283.694 0.514072 0.0830374
281.647 -0.635251 -0.150227
283.685 1.97381 -0.332076
284.346 -0.102563 0.754718
283.068 0.371106 -0.858701
283.447 2.19371 -1.87442
281.862 -0.0219598 -0.00721677
282.599 -0.141644 1.12383
283.814 -0.262726 -0.808828
281.867 0.275801 -0.86372
284.328 0.199207 0.0361874
283.473 -0.258538 0.00577562
282.028 -1.55543 -0.503811
281.257 -1.65134 -0.00796178
282.827 1.39079 0.28697
282.689 1.92311 0.960456
283.479 1.49764 0.0537014
283.761 0.699922 -0.47073
282.42 -2.48162 0.265106
283.196 -0.18798 0.965795
282.017 -0.251596 2.47799
283.877 -2.04972 1.4015
282.328 -0.392229 -1.0636
281.197 -1.13522 1.92907
283.09 -1.89305 0.513899
282.806 1.54893 -2.19148
282.109 0.876573 -0.917443
281.137 1.37567 -0.788792
281.613 1.29346 1.04047
282.199 -1.24388 -1.65857
280.603 -0.977794 -0.228594
283.031 -1.16062 -0.51185
281.453 1.41351 -0.285959
281.829 0.408027 0.750051
283.043 0.14383 0.685863
282.809 -0.593886 -1.21034
282.881 1.42834 1.02991
283.087 -0.0507732 1.17814
281.927 0.785099 1.09973
282.17 0.415851 -0.0568487
282.325 -0.806803 -1.64988
281.866 -0.747893 0.213192
281.73 0.356033 0.732395
283.16 -0.134396 2.39766
283.104 -0.386755 -0.531889
284.598 0.803123 0.384824
284.016 0.58825 -0.00258298
282.649 2.38174 0.22917
281.866 -1.4409 -2.19958
282.098 2.05572 -0.17211
283.002 -1.31374 -0.0373329
282.6 0.610214 -0.185796
282.828 1.24071 -1.1663
281.291 -1.57058 1.40834
281.843 0.0240943 -1.1831
281.643 0.0894645 -1.04724
283.006 -0.757758 -0.570926
282.877 -1.65139 1.11291
281.101 -2.13644 -2.35812
281.949 -0.764744 -0.191976
281.242 0.381987 -0.788601
281.212 -0.847724 -3.613
284.504 0.149923 0.592687
283.322 -0.404646 0.20791
283.266 -0.95469 0.264372
281.814 0.0642155 -0.225196
282.786 -0.30025 -0.95353
282.933 -0.521679 -1.108
282.332 -1.52832 0.699436
283.308 -1.0929 -2.018
281.431 -0.0774334 1.30713
283.395 0.231202 1.90969
282.621 0.431451 1.00934
284.43 -1.09134 0.550654
282.609 -0.244756 -0.994454
282.515 1.50675 0.202248
281.694 -3.93956 -0.0744189
282.89 -0.0553422 0.852592
282.7 -2.7845 -0.532449
283.02 0.59528 -0.959275
282.577 -0.344201 -1.16158
283.093 1.03866 0.90359
282.534 -0.996738 -1.88202
281.345 0.949697 1.77134
281.717 -1.71193 -1.14605
282.216 -0.0272018 -0.113764
282.286 0.992954 -0.475176
282.577 1.55512 -0.679993
283.411 1.09775 -0.908723
283.111 -1.34549 0.931143


==> latex_data/vae/fashionmnist/pca/pos_uniform-uniform.txt <==
-283.654 -0.0010717 -2.33706
-283.806 -1.91116 0.32122
-284.053 -1.33959 1.49501
-282.113 0.0605969 0.125605
-283.462 1.0042 0.932141
-283.037 0.413581 0.292765
-284.136 1.65019 0.0339492
-280.41 -0.245801 -1.30351
-284.073 1.6082 -0.994259
-284.228 -0.981731 -1.54998
-282.315 2.20801 0.657861
-280.592 1.3173 0.577977
-283.453 -2.42987 -1.01098
-284.049 0.608533 0.517777
-282.495 1.14328 -0.0258049
-283.688 1.52879 -1.2789
-281.47 -0.747247 0.760128
-282.681 0.949987 0.155877
-282.394 0.40092 0.283229
-282.714 -0.704327 0.0543691
-281.203 -0.132847 0.575122
-282.509 -0.625392 1.93589
-281.031 -1.30408 1.28964
-283.302 0.167894 0.169903
-281.606 1.65591 0.393383
-283.451 -1.77978 -1.26653
-283.117 1.77286 -0.938568
-283.444 -0.509841 1.02286
-282.364 -0.0327072 -2.10599
-283.423 0.669988 -1.04181
-282.666 0.725823 -1.4408
-282.427 0.110416 2.11604
-283.799 1.03582 0.397973
-282.426 0.628351 1.15022
-283.118 -2.7869 -0.214493
-281.38 0.426075 0.446408
-282.045 -0.418277 -1.69456
-284.222 -0.369629 0.945869
-283.55 -0.700555 0.568564
-284.116 -1.87662 -3.81439
-283.497 -0.637905 1.70264
-282.339 -0.586716 0.242948
-283.773 -0.280539 -0.591847
-282.421 -0.501642 1.25894
-283.016 0.0659627 -0.259352
-281.749 -0.918988 -0.59896
-283.459 -0.259421 0.37735
-282.623 -0.173639 -1.36671
-281.726 0.724885 -0.236223
-280.914 1.41871 1.00961
-283.751 -2.17617 1.50036
-283.05 1.12096 0.0968522
-282.806 -1.02104 1.22973
-281.287 0.417997 -1.28611
-283.405 0.170922 -0.459019
-284.431 -0.265596 1.76062
-283.567 -0.718246 0.823563
-282.19 -0.116885 0.614869
-281.751 -0.961352 -1.48264
-282.296 -0.87724 -0.694839
-282.682 0.91735 0.419041
-282.316 0.813711 0.994694
-281.764 -0.865939 -1.29966
-282.485 -1.11547 -0.527876
-283.689 -0.393279 -0.325745
-283.241 -0.601328 0.402847
-282.111 0.222406 0.779937
-281.46 1.11236 -0.655196
-283.194 -1.27899 0.872986
-282.534 -0.334971 1.88682
-282.085 -1.51722 0.435479
-284.007 -1.64304 0.674331
-281.829 -1.66771 0.818556
-282.543 -0.23323 0.711403
-282.083 0.687776 -0.671114
-282.952 -1.29398 0.255849
-281.531 1.07175 -1.68522
-282.148 -1.63046 0.144783
-282.841 -1.20043 -1.26424
-282.971 -0.354084 -1.01467
-283.313 -0.0465081 -0.125993
-282.968 -0.312558 1.23254
-282.058 -0.107943 0.854569
-281.465 0.906648 1.63897
-280.653 -0.267843 -1.38101
-283.754 -0.13334 -0.609761
-284.618 -2.14657 1.04226
-281.382 0.304842 -0.862505
-281.652 -1.00407 0.662767
-283.413 0.109832 0.95519
-282.886 1.19484 -0.271985
-283.875 0.832564 0.711955
-282.104 -0.777116 -0.0126097
-281.596 -0.977228 -1.03041
-283.038 -1.95868 -0.0796068
-282.302 -1.51553 -1.00081
-283.176 -0.968064 0.153045
-281.819 0.315262 0.915575
-282.949 0.373502 2.53049
-281.824 0.00725796 1.41036
-284.342 0.536732 -2.11324
-282.21 0.187735 0.299396
-282.477 -0.527799 -0.140484
-283.968 -1.09962 -0.466176
-284.444 0.244512 -2.08139
-281.509 0.616867 1.8991
-283.63 1.85711 -0.600996
-283.22 0.405533 -0.290962
-281.605 0.457404 -0.895783
-283.186 -2.26521 0.967614
-281.403 -2.64896 -0.170236
-281.642 1.68233 -1.45861
-282.564 -0.833142 -0.741612
-282.604 0.335527 -0.399682
-282.319 0.770411 -1.8064
-281.959 0.476301 0.048601
-282.091 0.830306 -1.30366
-282.989 1.4498 -2.68986
-282.834 1.1705 0.385906
-282.1 0.62311 1.25815
-281.53 0.473366 -0.517917
-283.856 2.22476 -0.579353
-282.018 1.65466 -3.32834
-282.641 1.06101 1.19472
-281.479 -0.968666 1.611
-284.955 -0.496435 -0.141036
-282.387 -0.340283 -0.709608
-282.732 0.0112633 -0.684492
-281.6 -0.160641 -1.72684
-283.078 -0.0938376 -2.17445
-282.616 1.13452 -1.76404
-282.323 0.597884 -0.335282
-283.206 -2.35757 -0.363935
-281.682 0.309311 -0.0711882
-281.891 0.173131 -1.6877
-281.643 0.260616 2.24198
-283.385 0.613758 1.22268
-282.193 -0.212133 0.37813
-282.758 0.267029 -1.3992
-281.817 -1.7949 0.146486
-283.221 1.6231 0.953072
-282.343 1.27373 1.2507
-282.365 -0.449998 -0.503675
-282.457 1.49274 1.90348
-281.517 1.37513 0.779217
-281.527 1.07335 1.04563
-282.332 0.773035 1.84059
-282.645 -2.38533 0.706316
-282.953 1.24355 -0.983224
-282.686 1.22275 0.203454
-283.072 -1.06231 0.156055
-281.859 0.87747 -0.0923517
-283.811 -0.482774 0.716999
-283.071 -0.3921 -0.591216
-281.362 0.716756 0.652222
-281.995 -0.506749 1.65049
-282.561 -0.226959 1.78298
-281.95 -1.09292 1.57105
-283.042 -0.541732 -1.23849
-284.926 2.20054 -1.99603
-281.234 1.61304 0.10677
-281.723 1.78909 0.244058
-283.32 1.32369 -0.959066
-282.366 -1.34836 -0.301254
-283.474 1.755 0.334688
-283.492 0.946011 -0.637568
-283.686 -2.2355 0.0920305
-282.913 -0.359717 -0.0305211
-283.079 -0.155592 1.88376
-280.784 -0.792493 0.183812
-282.6 1.12183 0.405607
-283.233 1.0678 1.9901
-281.163 0.794471 0.033307
-284.215 0.85368 -0.471341
-283.71 -0.637587 -0.887633
-280.824 -1.83182 1.67152
-283.082 -0.0338234 0.637926
-283.477 0.226242 -1.0347
-281.489 1.314 0.0504596
-282.187 -1.4181 -0.224823
-280.695 1.14058 0.504306
-281.653 -1.18918 -0.00388557
-283.803 -0.636358 0.921881
-284.418 -1.78825 0.812991
-282.714 -0.304765 1.08909
-281.772 -2.23267 0.580298
-282.783 -0.796745 0.0660909
-282.412 1.16087 2.15779
-284.825 0.324684 2.17568
-281.87 0.122309 0.0048229
-283.276 1.3518 2.47782
-281.256 -0.185765 1.31232
-282.393 0.0628906 2.05487
-281.052 0.229567 -1.06462
-283.033 -0.173862 0.281242
-281.825 -0.22894 -0.153982
-280.206 -0.760256 0.293024
-285.372 0.260161 -0.599204
-281.205 -0.383806 -0.583503
-283.694 -0.812273 0.353853
-282.034 -1.6615 0.693031
-280.632 0.314841 1.41279
-282.438 -0.811902 0.365501
-282.797 1.9967 -1.06238
-283.703 1.06841 -0.182038
-284.705 -2.21356 -0.032891
-282.34 -1.59157 -0.0606755
-281.081 -0.556108 0.942844
-284.012 -0.0405692 1.10348
-281.028 1.61562 -0.885029
-281.995 -0.93711 0.914867
-282.795 0.476328 -2.83411
-283.139 -0.910587 -0.1142
-281.969 0.791535 1.04073
-282.162 1.46393 0.693994
-282.291 0.423788 1.16193
-284.037 0.0537325 1.19004
-282.611 0.269283 0.561352
-282.948 0.776955 0.130913
-280.818 1.40589 1.60649
-282.614 -0.0348532 0.0976362
-281.725 -0.0773729 0.324329
-280.455 2.07556 0.750926
-282.232 0.482191 -0.974619
-283.013 1.12592 -1.21326
-281.965 -0.402541 -0.364913
-283.196 1.01759 1.35293
-282.716 1.42507 -1.4385
-282.504 -0.0111297 -0.701169
-281.416 2.43726 -0.735586
-282.276 -0.628157 -1.21727
-282.727 0.296416 0.700773
-283.288 2.03511 -0.225094
-281.909 -1.1064 -0.704329
-282.856 -0.954388 0.204708
-283.173 -0.946824 -0.90997
-281.204 2.02787 0.517067
-281.663 0.381823 0.776901
-282.111 -0.272707 0.649803
-282.002 -0.0231498 0.965787
-282.807 1.31593 -0.536074
-282.325 -0.277934 -0.938519
-282.216 -0.976524 0.495154
-283.454 -1.50658 0.846156
-281.087 -0.555954 0.905626
-283.587 0.429302 -0.106433
-283.932 -1.59493 -0.191467
-281.842 1.09196 2.13231
-282.479 1.14616 -0.625515
-281.023 1.98341 -1.59573
-282.578 0.53962 0.399078
-281.78 0.670838 -0.969695
-282.24 1.35781 2.20543
-281.977 -1.28187 2.13288
-285.576 1.56263 0.342984
-281.858 0.364208 1.72298
-283.125 -0.650623 0.0401434
-282.152 -0.638424 1.32601
-281.611 -2.26072 1.74269
-280.614 -1.3108 -0.0813537
-282.266 -0.356858 -1.00116
-284.131 1.16597 -0.512223
-283.199 -1.25286 -0.988406
-282.844 -1.87869 0.432329
-281.615 -1.0827 0.368268
-281.78 0.660962 1.74816
-282.015 0.889761 1.08807
-282.023 -1.79353 0.765446
-283.865 -1.56101 -0.663913
-280.575 0.208945 1.37898
-283.177 0.158424 -1.44138
-281.51 -1.59793 -1.95383
-284.048 0.5433 2.16999
-284.543 1.2519 2.7479
-281.893 -1.7137 0.711593
-282.804 -2.50079 -0.978561
-281.14 -1.51836 1.12563
-281.151 -0.159158 0.332625
-283.685 0.401037 1.42255
-282.846 -1.44707 1.28253
-284.758 0.137545 -0.527067
-282.917 0.793775 0.286393
-282.368 1.19562 -1.63109
-281.185 -0.845835 -1.39897
-282.558 1.12688 -0.399006
-282.151 -0.300248 -0.387973
-283.295 0.480855 1.13436
-283.419 0.295498 -1.54063
-282.788 0.35809 0.178396
-282.761 1.14441 1.39145
-282.219 -2.4508 -2.07134
-282.756 -2.24758 0.437238
-281.7 1.96211 -0.584111
-279.874 -0.505873 0.852051
-282.374 -1.24247 -0.265046
-283.071 1.11042 2.18657
-281.901 0.652673 0.769481
-281.894 1.81429 1.51909
-283.194 0.598001 -0.766729
-282.358 -0.934524 0.863989
-281.714 1.25017 -0.240814
-283.88 0.530236 -1.76541
-282.584 -0.0226739 1.49056
-284.137 2.88187 -1.70737
-281.019 0.377467 0.818351
-283.074 0.0475908 0.647156
-282.749 0.390944 2.54189
-282.902 0.00126662 1.6143
-283.269 0.223434 -0.0174469
-282.803 1.05872 -1.69389
-282.22 0.0722445 0.613848
-283.208 0.639979 1.35095
-282.99 0.45467 -1.43002
-280.358 -1.21337 -0.697849
-281.355 -1.57686 0.899402
-283.875 0.611016 2.25391
-281.166 -0.700605 -1.60885
-282.072 1.64787 0.213068
-281.647 -0.0102239 -1.72486
-283.977 0.631361 0.373842
-282.049 0.943453 0.56952
-283.085 -1.37676 -1.355
-284.269 0.586593 -0.946638
-283.335 1.60713 0.14698
-283.591 -0.503035 -0.759381
-282.836 0.291476 -1.45283
-283.818 0.0484193 1.44956
-283.31 0.302278 -1.27264
-283.8 -1.55519 0.045457
-283.451 1.06042 1.64992
-282.564 0.548447 -0.163784
-283.527 0.704905 -0.542331
-282.676 -2.00061 -1.3989
-283.047 1.92917 0.163448
-282.203 -0.74729 -1.53826
-283.518 -1.25097 -0.0770802
-282.191 0.339641 -1.90721
-283.746 2.26011 0.185549
-280.743 -2.21154 0.885817
-282.643 0.624374 1.05576
-281.91 -0.552786 -1.08622
-282.981 0.271697 -2.6521
-282.065 0.373026 -1.29108
-282.311 2.11146 -0.988719
-283.173 1.51703 -0.404853
-280.941 -1.09786 -0.302698
-283.383 -0.308023 -1.51885
-281.747 -0.410155 1.42592
-282.226 0.111493 -0.565213
-281.981 0.924531 -1.23968
-282.704 -0.297409 -0.764865
-282.594 0.653819 -0.330667
-281.108 0.084987 -0.132629
-282.267 -0.956032 -0.687776
-283.311 -1.75995 0.711512
-282.66 -2.1288 -0.529512
-282.789 0.864181 -0.407876
-283.195 1.00644 0.0875313
-283.396 -0.63647 0.731002
-283.276 -0.279449 -0.898339
-283.844 -1.02 -0.500844
-282.393 0.191128 -1.38163
-280.444 1.48346 -2.05358
-284.715 -0.217397 -0.539567
-284.828 0.114365 0.433797
-282.135 1.69251 -1.04689
-282.888 1.68154 1.02477
-282.877 0.559791 -1.31459
-281.82 -0.427329 -1.41537
-282.243 0.440069 1.52498
-281.013 -0.944063 -1.83343
-283.564 0.486011 0.0802437
-281.912 -0.0487766 -0.0905103
-283.792 -1.06674 -2.03003
-282.758 -0.316878 -1.16144
-282.117 -0.389944 1.29222
-283.532 0.567875 0.279965
-282.652 1.25469 -0.996433
-283.62 0.683956 0.523147
-282.505 1.38558 1.00315
-281.707 0.551025 -0.784573
-283.133 0.169703 -0.924325
-282.026 -1.98308 -1.02517
-281.858 -0.176206 1.55503
-281.906 -0.280267 -1.36485
-281.55 -2.81344 1.11802
-283.086 0.653716 1.47575
-282.147 -0.524519 0.0701091
-281.807 0.320169 0.106921
-283.284 0.768791 -0.756175
-282.736 -0.365682 -0.621531
-283.192 0.795654 1.05092
-281.596 -1.05844 -0.565371
-282.086 -0.15306 1.06832
-283.616 -2.3026 -0.0158285
-281.429 -1.45173 -1.39749
-283.608 1.89864 -2.33815
-283.405 -0.792702 0.271244
-280.845 0.575385 0.54129
-284.994 -1.27847 0.143845
-283.099 0.0309627 1.24996
-282.786 1.8087 1.44231
-281.247 -0.273699 1.35782
-281.622 2.36394 -1.41714
-281.65 0.301247 3.54856
-282.939 0.458846 1.28404
-280.192 -0.511793 0.36613
-283.202 -1.56181 -0.726935
-282.354 -0.0956815 -1.2403
-283.298 0.343714 0.0112734
-280.85 -0.073567 1.21995
-281.774 -0.398489 -0.419421
-280.354 2.02907 -0.4753
-284.018 -1.45769 -2.54194
-282.618 -0.681616 0.71433
-282.222 0.671271 1.32614
-284.037 -0.137341 -0.854584
-282.382 -0.920575 -0.251635
-283.727 0.925114 0.340058
-282.918 -0.0593447 -2.14713
-281.422 1.05636 -0.77848
-280.767 -0.842411 0.0709917
-281.475 0.664253 0.189606
-283.503 1.32223 1.46207
-281.667 -2.54024 1.04769
-282.072 -0.031014 1.3741
-283.95 -0.831263 1.22336
-281.167 1.30266 2.13078
-283.326 1.38741 -1.1265
-281.293 0.807438 0.502845
-281.949 0.00020954 -2.4205
-283.212 0.536411 -0.289691
-281.356 -0.945061 -0.32896
-282.612 0.630299 -0.218943
-282.518 -1.77083 -1.29707
-282.495 -1.77764 1.21953
-283.929 0.987358 -0.542189
-283.633 -0.293623 0.672988
-282.995 -0.404244 0.883603
-283.09 2.28471 -0.767539
-283.379 -0.565618 -1.08215
-284.025 -0.762416 -0.744363
-283.615 -0.159394 0.191922
-283.661 -1.07491 -0.111257
-283.811 -0.552795 0.00324718
-283.842 0.966954 -1.63748
-282.082 -0.486598 0.413568
-282.911 0.449919 -1.12773
-280.771 -0.0460438 1.32532
-283.086 1.43163 -0.403343
-283.035 -1.47661 -0.625673
-281.912 -0.717855 -0.162471
-283.754 -1.20777 0.622573
-283.872 -0.547882 -1.10352
-281.913 1.04636 -1.56982
-281.555 0.982387 -1.54471
-283.999 0.633508 2.97795
-283.036 1.63176 -1.08509
-284.871 -1.27291 0.661592
-282.495 0.968597 2.14593
-283.679 0.629619 -0.590356
-282.7 -1.13746 1.30345
-282.665 2.27759 1.55771
-283.716 -1.21523 0.175428
-280.158 -0.23617 -0.0150041
-280.529 -0.657133 0.0842779
-282.454 -0.350416 0.265958
-282.152 0.456463 0.135963
-282.462 -0.402756 1.94731
-282.582 0.358699 1.39147
-282.352 -0.636946 0.475288
-281.826 0.027192 -0.395584
-280.05 -1.31386 -0.774294
-282.106 1.11 -0.0216443
-282.433 -0.630276 1.45805
-282.421 -0.718117 2.56231
-282.627 1.46277 -0.764619
-280.345 0.916058 -1.09945
-283.254 0.26549 -0.621826
-281.178 0.847231 0.349777
-283.814 -1.13334 -0.138155
-282.827 -1.22931 -1.22891
-284.563 1.2779 -0.324943
-283.577 1.15257 0.505774
-283.038 -0.339011 -0.46484
-282.416 -1.12432 -0.424164
-280.665 0.181202 -0.748383
-283.432 -1.70825 -1.59525
-282.863 1.4989 1.46893
-283.028 -0.181658 -1.10191
-283.485 -0.752634 0.868059
-282.534 0.119424 0.523677
-283.361 -1.83092 -2.53768
-283.503 1.64396 0.721245
-283.638 1.05436 0.168513
-282.099 0.969354 2.50834
-281.418 1.52422 -1.30776
-284.173 -0.542469 0.253526
-282.759 0.454209 -1.03419
-282.624 -0.96745 -0.729505
-284.296 0.10178 0.444222
-282.347 -0.510762 0.0021249
-282.964 0.197145 0.0387162
-280.969 1.35689 -1.638
-283.825 0.331867 -0.379969
-281.661 -0.622625 -1.29401
-281.999 1.88501 1.16481
-282.01 -0.175315 -1.09478
-282.94 -1.02857 0.0324652
-283.965 -0.927777 -0.051542
-281.467 0.0224809 -0.574693
-282.973 -0.810678 -0.0497821
-283.144 -0.763531 -0.0330672
-283.602 1.17189 0.385949
-282.927 -0.965292 -0.759618
-283.904 -0.788063 1.18586
-283.036 -0.548613 -1.55634
-281.853 0.844244 0.908016
-282.121 0.440198 -2.15313
-281.632 -1.27002 0.68198
-283.426 0.0199175 1.00531
-281.55 -1.13952 1.09518
-280.453 0.452811 -0.568032
-282.145 0.496695 1.21446
-283.128 -1.53385 -0.651622
-282.661 -1.11625 -2.14208
-281.63 1.51487 -0.374376
-284.644 -0.519258 -2.13354
-281.508 -0.608378 0.51995
-282.753 1.50946 0.0518646
-281.757 0.0112182 0.0781226
-282.538 0.945855 -1.7883
-283.092 0.8809 0.675431
-282.694 0.760311 -1.41096
-284.901 3.05602 1.40421
-282.773 0.71908 0.98966
-282.717 -0.177761 1.18653
-282.112 -1.09614 0.330687
-282.253 -0.1572 0.702161
-282.596 -0.620211 1.29659
-284.203 0.908598 2.08411
-281.278 -1.10483 0.993536
-281.929 0.0856826 0.470204
-283.102 2.2136 -0.469199
-281.137 -1.01976 0.552448
-283.493 -0.979959 -0.988527
-283.091 -0.493239 1.28539
-282.974 1.12777 -0.131665
-283.75 -0.138495 -1.01441
-282.377 0.121292 -1.00667
-283.385 -0.0290145 -0.647919
-281.754 1.18949 0.854453
-281.59 3.53944 0.782829
-282.425 -0.511438 1.35378
-283.068 0.669352 1.69375
-282.387 -0.644433 -0.417369
-281.637 -0.815882 0.34977
-284.444 -1.31616 -1.71855
-282.946 0.479724 1.56656
-282.587 1.33771 0.845966
-280.734 0.76699 0.476101
-281.41 -2.33554 -1.80663
-283.244 3.05296 -1.05264
-282.91 0.324924 -0.108309
-282.819 -0.0492156 0.806141
-281.901 -1.70049 0.034477
-284.492 -0.599497 -1.42225
-281.835 -2.29406 -0.0327001
-283.819 -3.22796 1.93386
-281.494 -1.40093 -0.166877
-283.419 1.8473 1.64866
-282.974 0.15174 -1.07388
-282.538 -0.76482 -1.13251
-284.123 0.098781 -1.24179
-281.969 0.198872 0.636376
-283.497 1.79193 0.656583
-281.914 0.207244 -0.85283
-282.296 0.48594 0.919176
-283.806 -0.371348 -0.3544
-282.376 3.71421 0.0130916
-283.251 0.897793 1.67245
-284.044 -1.00027 -0.534916
-282.896 -1.13496 0.353255
-284.04 1.03649 0.0615208
-282.414 1.09377 0.00425782
-281.337 0.224077 1.85436
-282.302 2.43595 -0.229768
-282.409 0.127772 -0.123668
-282.932 -1.19538 0.62645
-280.81 -0.74573 0.504465
-283.054 1.35678 0.224462
-282.188 -0.0011991 2.16736
-283.792 0.271116 0.778543
-283.105 0.189252 -0.14268
-283.25 2.12527 1.36379
-282.873 0.68563 -0.01123
-283.298 -0.540106 -1.52324
-282.185 1.26559 0.399847
-281.821 1.18541 -3.39454
-283.356 -0.886227 1.27824
-281.214 0.457751 -0.746839
-282.894 -1.03725 -0.409185
-283.461 -1.36957 -0.136409
-281.469 -0.216583 -0.879584
-282.064 -0.992771 1.53333
-282.961 1.28265 0.776834
-283.858 -0.272498 -0.267197
-284.783 -0.99643 -0.182156
-283.052 -1.7438 -1.01862
-283.479 -1.51034 0.298105
-282.259 0.128495 -1.86087
-284.066 -0.764676 -0.394614
-283.525 -1.48293 -0.316387
-283.359 -0.820565 -2.39005
-282.905 -2.22808 -1.44232
-283.06 -1.51712 0.0762165
-282.835 -0.0864908 -1.57249
-282.923 2.71449 0.656918
-281.747 -2.19109 1.04575
-281.196 0.285376 -0.987726
-280.408 0.102315 -0.587018
-282.503 1.46169 1.75692
-284.033 -0.0324141 0.322567
-282.635 -1.03179 2.01288
-282.831 -1.17139 1.56368
-282.563 -1.84414 0.69461
-282.554 2.59832 1.25791
-283.392 -0.19234 -1.22346
-283.167 -1.23266 -1.44618
-283.158 -1.62865 -0.357256
-283.622 -0.625357 0.126568
-282.347 0.983607 -0.768676
-283.864 -1.29181 0.215173
-281.981 0.619772 0.77051
-282.997 -1.82931 0.353543
-283.185 -1.53165 0.437062
-282.565 2.09641 0.407433
-282.415 0.647646 -0.959424
-281.713 0.334676 0.364631
-282.585 -0.783213 -0.217334
-283.336 0.624061 -1.5267
-283.231 -0.752075 -0.032668
-281.421 1.0543 0.707717
-282.68 -1.39309 0.861561
-281.3 1.2824 -0.488779
-282.465 -2.16825 1.97266
-282.998 0.434131 0.789154
-281.715 0.106912 0.296548
-282.995 -1.31409 -1.67637
-281.941 -0.363692 -0.859415
-282.994 -0.038387 0.4689
-281.381 1.17637 1.32879
-281.693 0.0106593 -0.709283
-281.444 -0.312437 -0.0228578
-281.558 -0.273169 0.327551
-283.281 -0.954948 -1.95465
-284.34 -0.790734 0.0521646
-281.828 0.238178 0.913355
-282.355 -1.04669 -0.237244
-280.025 0.103876 -0.0510108
-282.513 0.016574 0.50381
-282.798 -0.000225668 -1.82061
-282.91 0.278936 -0.318911
-282.541 0.0335228 3.32668
-282.855 -0.0132159 -0.798523
-283.739 -1.56057 -0.590152
-282.519 0.987793 -0.511408
-282.431 1.73913 1.26065
-284.506 -2.33585 1.73688
-282.633 0.783066 0.157411
-281.498 -1.33523 1.5001
-282.324 -0.345791 -1.16806
-284.859 -0.303013 1.39505
-283.984 -3.58241 0.13705
-281.97 -0.458496 0.263071
-283.069 -0.800173 0.261386
-283.165 -0.910624 -1.11144
-282.221 -0.666804 -0.266129
-283.189 -1.00873 -0.57159
-281.828 1.00323 1.14307
-282.8 -0.919079 -2.67437
-282.547 -1.90247 0.828202
-282.371 -0.929424 -0.873069
-282.198 -0.559672 -0.845017
-282.097 -1.80335 -1.53927
-280.77 0.346156 0.233239
-283.185 1.08843 -3.17631
-283.962 0.625008 -0.328561
-281.31 0.307584 2.44338
-282.395 -0.235754 0.0708451
-281.605 0.324817 1.69661
-281.732 -1.10508 1.859
-283.638 0.985348 -0.104541
-282.02 1.44522 -0.320094
-282.627 0.348061 0.575511
-283.255 1.66249 0.263618
-282.914 -1.7123 2.54841
-282.647 -1.26628 -1.61904
-282.726 -0.336626 -1.47048
-283.361 -1.17224 1.04184
-283.619 -0.348563 -0.279402
-282.308 -0.783075 -1.68828
-283.966 -1.20752 -1.42462
-283.254 1.19707 -1.56008
-283.87 -0.43414 -0.114541
-282.253 -0.0908725 1.67339
-280.731 1.58815 -1.60682
-282.598 -0.551527 0.00499966
-284.529 0.786232 -2.41759
-283.948 1.21352 -0.159011
-281.857 -2.50779 -1.03566
-282.191 1.65473 0.31377
-281.581 -0.797231 -0.788832
-282.861 -0.432383 -0.563611
-281.502 0.41487 -1.00467
-282.412 -0.359487 -1.99678
-279.521 0.111002 -0.0253512
-282.97 -1.1183 0.187441
-282.985 0.334094 0.0571991
-281.983 1.85761 0.556868
-283.933 2.20061 -0.282795
-282.456 -1.22813 -0.431333
-282.408 -1.61492 -1.02048
-282.528 -0.792149 0.110953
-282.936 0.136858 -0.17112
-281.919 0.0452654 -0.982695
-282.586 -0.607929 -1.93935
-283.267 -0.456598 0.669282
-282.856 -0.211066 1.12935
-282.134 -0.316023 -1.20323
-281.347 0.0177303 0.930023
-281.282 1.4772 1.02219
-280.408 -0.143327 0.147169
-279.616 -0.236854 -0.535289
-283.972 0.138587 0.530531
-282.805 0.064174 -1.65627
-283.076 -1.93158 0.789156
-282.409 1.19102 0.0237464
-283.117 -1.4058 -0.822783
-283.21 0.433204 1.12958
-283.323 -0.825486 0.0189151
-282.948 2.04248 0.631085
-282.895 -0.375342 -0.199654
-281.925 -0.537966 0.05861
-283.96 -0.844386 0.864987
-283.222 -0.923475 -3.28709
-282.274 -0.183565 -1.0712
-281.491 -1.21079 -0.846855
-282.695 2.25061 0.148823
-282.184 1.04947 -0.570352
-283.799 0.240996 -0.0945973
-281.492 -2.29235 -0.108291
-282.579 -1.19543 -1.66873
-283.892 1.03367 -1.18595
-282.666 0.675769 -1.50955
-281.7 -1.47779 0.527176
-285.051 0.0350526 0.140262
-282.251 0.0879368 2.20432
-283.75 1.74712 1.22041
-282.294 -0.759874 0.995911
-284.609 -0.149949 -0.565276
-283.179 -1.66459 -0.995822
-281.671 0.189135 -0.612114
-282.705 -1.26057 -0.728586
-283.664 2.47687 0.247688
-282.555 -0.0357633 -1.37197
-283.52 0.31558 0.197157
-281.745 -1.30642 -0.412913
-282.67 0.651582 -0.358826
-282.873 1.77675 1.98391
-283.228 -0.548691 -0.97419
-281.946 0.764252 -2.54772
-282.371 -0.809266 -0.287101
-281.933 -0.837914 1.92023
-280.259 -0.689674 1.07974
-283.518 -0.402804 0.32605
-283.814 -0.999337 -0.928412
-283.828 -1.14285 -0.0425049
-282.448 -0.0599996 -0.423015
-282.558 -1.39294 0.392716
-283.605 0.182087 -0.16895
-283.669 1.8554 -1.30863
-281.388 -1.82951 0.212391
-284.967 1.01624 -0.712942
-283.32 0.73763 -0.622141
-284.017 -0.755925 1.25209
-284.285 0.625506 -1.80885
-281.79 1.73515 0.668315
-282.795 -0.0314554 1.4877
-282.667 -0.65161 -0.55222
-281.453 0.814029 -1.52785
-281.374 0.223498 0.160465
-280.06 -0.473641 -0.459856
-281.93 1.22279 -0.922481
-283.534 1.23151 -0.459029
-280.77 0.830246 -1.37942
-283.408 1.42197 -0.428749
-284.071 -1.65564 0.230492
-281.648 0.0480512 -0.700628
-283.384 -2.38395 1.19477
-282.797 -0.241387 1.07605
-283.622 -3.17948 -0.865578
-282.997 1.42568 -1.3602
-281.674 1.39906 -0.141415
-283.568 2.8565 0.089567
-282.61 0.352743 0.595583
-284.949 -0.425125 0.532975
-282.728 0.405537 -0.248308
-284.273 0.748236 1.28831
-283.593 0.858071 1.83176
-283.435 -0.697411 -1.03174
-284.489 -0.297987 -1.55093
-281.046 1.3674 0.700694
-282.433 1.29416 -0.0847197
-281.389 1.14677 -0.211517
-283.269 -1.49476 0.194031
-283.082 1.91063 1.67871
-282.68 0.376355 0.129338
-284.238 -0.34345 0.560388
-281.83 0.799656 1.07031
-283.636 1.96543 -0.570444
-284.026 0.454751 0.404215
-281.594 0.660944 -0.207549
-282.248 -0.371742 1.68296
-282.296 0.432122 -0.638755
-282.553 -1.02972 -0.247323
-282.076 0.555623 0.765924
-282.251 -0.545937 -0.526952
-281.765 1.34623 0.525405
-282.676 -0.823427 -0.11553
-280.557 -0.503865 -0.51413
-285.245 0.268112 1.09893
-282.113 -0.385815 -1.17848
-281.831 0.458981 0.881765
-280.008 -1.28146 0.383791
-283.405 1.34802 3.74953
-282.699 1.05995 -1.57383
-282.7 0.708064 0.428231
-282.858 2.69378 -0.741881
-281.229 0.37856 0.439149
-281.944 -1.65644 -0.595959
-281.544 1.40476 -0.711613
-281.134 0.425827 2.97492
-282.313 -1.44699 -0.00245234
-284.008 -0.1252 -0.4386
-282.962 0.827542 -0.714081
-282.961 1.38421 -0.15011
-282.973 -0.440439 0.574133
-283.272 0.0101382 1.01311
-282.164 0.0459549 1.66822
-282.5 1.13972 -1.12769
-284.466 1.35091 0.431972
-284.111 1.99445 -1.01886
-283.215 0.0983241 -0.863226
-281.651 0.062308 0.070598
-280.237 0.0502513 3.38943
-282.052 0.14216 -1.08147
-282.72 -1.00921 0.725338
-283.807 2.54675 -0.0733279
-282.674 -0.777138 -0.907939
-281.854 -0.613541 -1.89305
-282.46 -0.182053 2.12062
-283.409 -0.172519 0.187232
-282.709 -1.98795 -0.729913
-284.622 2.72168 -0.718258
-283.16 -1.94254 -1.31292
-284.597 -0.0960453 -2.58764
-283.692 -0.224457 0.389127
-281.591 -0.745782 0.846431
-282.938 0.267165 0.59285
-282.556 -0.450903 -2.18526
-281.962 0.248798 0.232672
-282.436 -1.0072 0.904171
-283.899 1.49119 0.364819
-283.211 -0.786151 0.51515
-282.839 -1.95161 -0.388467
-284.575 1.49302 -1.47352
-281.992 -1.07188 1.33506
-280.381 0.396708 0.535696
-281.995 0.494747 1.48931
-282.951 -2.18034 0.349291
-282.638 -0.154156 -0.0403015
-282.203 1.63085 -0.987319
-283.713 -0.32539 -0.287252
-283.975 0.706563 1.86443
-281.485 0.986315 -0.264119
-282.83 1.05521 -2.00778
-281.648 -0.631095 -0.196815
-283.398 -3.30888 -0.750737
-282.971 1.14181 0.265029
-284.316 0.60158 0.351531
-283.119 1.49631 -0.488506
-283.568 -0.571042 0.164809
-282.451 1.71698 -0.194412
-283.743 -1.01102 -2.99479
-282.893 1.97556 0.46668
-283.307 0.331662 0.413255
-282.261 -0.238761 0.376499
-283.744 0.331788 -0.133927
-282.913 0.704646 -0.956038
-282.899 1.42116 0.796132
-284.904 -2.26914 -1.42692
-284.428 -0.0628278 1.39033
-283.161 0.954454 -0.814066
-283.734 0.539926 0.774236
-283.1 -0.210844 0.790961
-282.577 -1.8497 -1.18261
-282.437 0.36086 0.343683
-282.288 0.0744317 -1.32652
-284.218 -1.18272 -0.38315
-282.633 -0.867057 0.547675
-283.068 -0.421634 -1.4264
-284.024 -1.47871 0.789087
-283.668 0.631204 -0.297692
-280.113 -1.36989 1.17021
-283.414 -2.00107 0.226228
-282.003 0.711664 -0.331337
-284.472 -1.43333 0.52247
-281.255 -0.482682 0.0433032
-283.171 1.41405 1.45804
-281.018 -0.069053 -0.376433
-283.33 -2.3763 0.220102
-282.205 0.0320903 0.512803
-281.656 -1.1582 0.100322
-282.351 -2.35257 0.977599
-283.399 -0.389538 -0.608071
-282.822 -0.633026 1.19466
-282.411 -0.286116 0.361324
-284.072 -0.0573066 0.0519604
-284.26 0.428489 -1.50686
-283.088 -0.994855 -0.462721
-282.857 -0.525827 0.262874
-284.485 -0.727706 -1.38102
-283.069 1.45617 -0.791648
-284.143 -0.540591 -2.47021
-283.221 1.61291 -1.36369
-284.064 -0.417903 0.299376
-282.922 -0.0403545 -0.0769639
-282.064 -0.705949 -0.559796
-281.656 -1.34086 0.0287906
-281.985 -0.319361 -2.32433
-282.785 -0.00852617 -0.467246
-280.929 0.504555 -0.779614
-281.494 1.79858 0.0448087
-282.544 0.971494 0.0122827
-284.06 1.27636 0.326986
-283.419 1.05469 0.166214
-284.343 0.328681 -1.50999
-282.556 -0.175956 -0.14294
-283.374 0.771494 -1.18366
-281.868 -0.281572 1.75692
-281.46 1.03067 -0.524565
-282.024 0.000807053 -0.969389
-282.634 -1.12554 -1.48086
-282.848 0.524731 0.347409
-283.76 -0.836393 2.66568
-282.931 0.000430316 -0.791215
-285.158 0.159692 -0.228515
-282.247 -1.28571 0.0632212
-283.757 -0.131305 0.179372
-282.472 1.30739 1.1806
-282.443 0.853775 0.492641
-282.254 1.98114 2.54611
-281.639 -1.42055 0.977385
-282.976 -0.704174 -1.11135
-283.315 -0.974599 -1.17577
-281.907 0.650062 -0.238896
-282.449 0.618424 1.16347
-283.544 1.09753 0.307953
-282.342 -1.19049 -1.02934
-281.561 2.04137 0.512956
-282.464 -0.336732 2.1629
-282.292 0.671776 -0.275303
-282.53 -0.135468 0.648713
-281.881 0.46399 -0.699174
-283.19 1.39621 0.285026
-282.501 -0.179895 -0.626611
-282.774 2.20906 0.417849
-282.906 -1.1127 -0.75258
-281.976 2.02823 -0.954118
-283.375 -0.393352 0.992965
-285.274 0.733041 -1.03442
-282.968 -0.363373 1.04034
-283.244 -0.523515 -0.835887
-281.676 0.88409 -1.612
-284.32 -0.168264 -0.519633
-282.645 -1.44569 1.01
-282.149 -0.883242 -0.794064
-281.465 1.6283 0.957508
-282.078 0.500564 0.154176
-281.844 -0.528405 -0.60023
-282.056 0.48193 -0.354197
-283.358 -0.259891 1.04882
-282.437 -0.274635 1.07132
-284.122 0.992409 1.13666
-284.161 1.40706 3.41463
-282.286 -1.19247 0.577228
-283.768 0.342596 -0.178931
-283.253 -0.529928 0.0421858
-282.865 0.924022 -0.119606


==> latex_data/vae/fashionmnist/prada/color.txt <==
7.65105
10.3267
10.7888
9.13302
9.37527
8.5373
7.35267
6.57639
7.01346
7.77774
7.91497
7.8289
7.30475
7.12656
2.65242
1.4288
2.71088
1.27191
1.2057
1.22663
2.58832
1.3405
2.6349
1.41898
2.54185
2.66083
1.13984
1.20395
1.13051
2.65242
2.56729
2.71088
2.67037
1.2057
1.22663
2.58832
1.3405
2.6349
2.59926
2.54185
2.66083
2.72241
1.20395
2.75194
0.807824
2.79635
0.625804
2.48863
2.51871
2.39876
0.948376
2.62111
5.24007
2.7949
1.05077
0.87178
2.54497
2.32604
2.54551
2.65242
2.56729
2.71088
2.67037
1.2057
1.22663
2.58832
2.64083
2.6349
1.41898
1.56099
1.16619
2.72241
1.20395
2.75194
5.27791
2.40365
0.625804
2.48053
2.51871
2.39876
0.948376
2.44815
0.8499
2.7949
5.03386
0.87178
2.54497
2.51406
2.54551
0.807824
5.11096
0.625804
5.29563
2.51871
2.39876
5.13617
2.62111
0.8499
0.932874
1.05077
5.32165
5.42653
2.32604
5.4717
2.65242
2.77397
1.75729
3.6093
5.14865
2.77303
2.23397
3.85448
2.74789
2.77872
2.45437
1.90788
0.89316
3.38905
1.13051
1.30622
1.4288
2.71088
2.63661
2.72662
2.67595
2.58832
1.3405
2.6349
1.41898
1.56099
1.16619
2.70897
1.20395
1.13051
5.27791
2.79635
5.37514
2.48863
2.51871
2.39876
0.948376
2.44815
5.24007
2.40673
1.05077
0
2.15347
2.51406
2.54551
0.807824
5.11096
0
0
2.3339
2.50746
5.13617
2.62111
0.8499
5.15155
1.05077
0
0.597155
2.51406
0
2.65242
2.77397
2.67643
3.6093
5.14865
3.48473
2.23397
3.85448
2.74789
4.12768
2.54185
2.66083
0.89316
2.76169
0.939408
0.807824
5.11096
0.625804
0.749556
2.3339
2.39876
0.948376
5.24398
5.24007
2.40673
2.31648
2.54558
0
2.32604
0
6.81274
1.4288
2.67643
1.27191
5.14865
3.48473
2.23397
5.00039
1.98883
4.12768
7.20352
2.66083
1.13984
1.20395
1.13051
1.95347
5.6787
1.75729
2.61556
5.14865
3.48473
6.02326
2.76994
1.98883
2.59926
2.45437
2.8
2.774
2.76169
2.76163
0.807824
3.37297
2.99652
4.69419
2.57612
2.39876
2.56851
3.5294
1.82304
2.7949
3.92675
2.69072
2.54497
4.40941
2.1755
2.65242
2.56729
2.67643
2.63661
2.72662
1.22663
2.58832
2.64083
2.6349
1.41898
1.56099
2.66083
2.70897
2.71765
2.72845
2.60545
2.79635
0
2.48053
2.3339
2.50746
2.53421
2.62111
5.24007
2.7949
1.05077
0.87178
2.54497
2.51406
2.1755
2.60545
0.997055
0
0
2.3339
2.39876
2.53421
2.44815
5.24007
5.15155
1.05077
0
0
2.32604
0
2.65242
2.77397
2.67643
3.6093
1.2057
2.77303
2.58832
2.76994
2.74789
2.77872
2.54185
1.90788
1.13984
2.76169
1.13051
0.807824
0.997055
0.625804
0
2.3339
2.50746
0.948376
0.830936
0.8499
2.40673
3.05761
2.33238
0
2.51406
0
2.75479
1.4288
1.75729
1.27191
1.2057
3.48473
2.23397
1.3405
2.6349
4.12768
2.71786
2.66083
0.89316
5.13975
0.939408
1.95347
0
1.75729
2.61556
1.2057
3.48473
2.72977
2.76994
1.98883
2.59926
2.54185
2.63568
2.774
3.38905
2.70123
0.807824
3.37297
2.51822
4.69419
2.57612
2.39876
2.56851
5.00718
5.24007
2.7949
2.54366
2.69072
2.54497
4.40941
2.1755
2.46384
2.79635
0.625804
0
5.42194
0.721326
0.948376
2.44815
5.24007
2.40673
2.31648
2.33238
0.597155
2.32604
2.54551
0
4.10556
2.74862
2.76808
0.958072
3.48473
2.23397
1.3405
2.74789
1.41898
2.54185
2.63568
2.75136
5.13975
1.13051
2.65242
2.73817
2.65535
2.74108
2.76803
5.10596
0
3.85448
2.6349
2.7293
2.45437
2.63568
2.70897
1.20395
2.76163
0.807824
2.79635
0.625804
4.69419
2.57612
3.39345
3.56466
3.5294
1.82304
5.39991
1.05077
0
2.54497
5.05207
2.58105
2.65242
0
2.67643
2.63661
2.76803
2.77303
2.23397
2.74207
4.94989
4.91603
2.94935
1.16619
2.69222
2.76169
2.76163
2.8
2.79635
0
2.48053
2.51871
3.39345
2.56851
5.4659
3.17473
0
2.8
0
2.54497
2.32604
2.54551
2.5929
2.8
2.99652
0.985181
2.57612
3.39345
2.8
2.62111
2.62435
0.932874
3.92675
1.74356
1.27395
5.05207
0.996827
2.65242
2.77397
2.97978
5.75264
0.958072
3.48473
2.93086
3.85448
2.74789
1.31288
3.35281
0.774597
5.17132
2.7607
1.30622
1.4288
1.34674
1.27191
2.70263
2.67595
1.4322
1.3405
1.27024
2.59926
2.54185
1.16619
2.70897
2.71765
2.72845
0.807824
2.40365
0
2.48863
2.3339
2.39876
0.948376
2.44815
5.24007
2.40673
2.48654
0.87178
2.54497
2.32604
2.1755
2.60545
0.997055
0
0.749556
2.51871
2.50746
2.53421
2.44815
5.24007
0.932874
1.05077
0.87178
0
2.51406
0
2.65242
2.77397
2.67643
2.76808
1.2057
2.77303
2.23397
3.85448
4.94989
1.31288
2.54185
2.66083
0.89316
3.38905
0.939408
2.60545
2.5362
0
0
2.3339
2.39876
2.53421
0.830936
0.8499
2.6471
3.05761
2.33238
0
2.32604
0
0
2.90523
2.67643
0.854088
0.958072
2.77303
2.23397
1.3405
2.6349
1.31288
2.71786
1.90788
1.13984
1.20395
0.939408
1.95347
2.73817
2.67643
2.61556
1.2057
2.77303
0
3.85448
2.6349
2.59926
2.54185
2.8
2.774
2.76169
2.70123
2.60545
3.37297
2.51822
3.42854
2.51871
5.03045
2.56851
3.5294
1.82304
4.82816
3.92675
2.69072
2.61409
4.40941
2.54551
2.5511
2.40365
0.625804
0
0.540828
5.3194
0.948376
2.62111
0.8499
2.40673
2.31648
2.33238
0
2.32604
2.1755
0
4.10556
2.65535
2.76808
1.2057
3.48473
2.23397
2.61314
2.74789
4.91603
2.54185
2.8
2.75136
1.20395
1.13051
2.65242
0
2.65535
2.74108
3.38529
1.22663
2.72977
3.85448
2.6349
2.7293
2.54185
2.63568
2.70897
1.20395
2.76163
0.807824
2.79635
0
1.10479
2.57612
4.52895
3.56466
5.00718
5.24007
3.60964
1.05077
0
2.61409
2.32604
2.54551
2.65242
0
2.67643
1.85757
2.76803
3.48473
2.23397
0.822887
2.74789
1.41898
1.56099
0.774597
2.774
2.76169
2.70123
2.5889
2.40365
0.625804
2.48053
2.51871
4.52895
3.56466
2.58532
2.62435
0
2.8
0.87178
2.15347
2.51406
2.54551
3.17415
2.51378
2.51822
0.985181
2.51871
3.39345
2.8
3.00876
3.17473
5.15155
2.54366
0
0
5.05207
0.996827
2.65242
1.50818
4.19257
0
1.56341
2.77303
2.23397
3.67421
2.74789
1.31288
3.35281
0.774597
5.17132
2.7607
0.807824
2.5362
0
0
0.540828
2.39876
2.53421
0.830936
0.8499
2.6471
2.31648
0
0.597155
5.39847
0
2.75479
4.10556
2.74862
1.27191
2.76803
0.840353
0
3.85448
2.74789
1.31288
2.45437
2.66083
1.13984
0.920734
3.13185
2.75479
2.29755
2.74862
2.61556
3.38529
3.48473
0
2.61314
2.74789
5.20348
2.45437
2.63568
2.774
3.38905
2.70123
0.807824
2.79635
0
1.10479
2.51871
2.39876
2.53421
2.62111
1.82304
2.6471
1.05077
3.03974
2.15347
1.78716
2.1755
2.65242
2.29755
1.75729
2.74108
2.76803
1.22663
2.23397
2.01094
1.98883
4.91603
4.52526
2.8
2.69222
1.20395
2.70123
2.60545
2.40365
2.99652
2.48053
2.3339
4.52895
2.56851
2.44815
0.8499
3.60964
2.48654
0.87178
2.61409
2.51406
2.54551
3.17415
2.51378
2.99652
5.20408
2.3339
4.52895
2.53421
3.00876
3.17473
0.932874
1.05077
5.25802
1.27395
3.35615
0.699129
2.65242
2.77397
1.75729
0
0.958072
2.77303
2.93086
4.44342
4.94989
2.77872
2.45437
1.90788
1.13984
4.11632
2.7607
1.30622
4.10556
2.67643
2.74108
2.75621
1.7957
2.23397
2.61314
4.94989
1.41898
1.56099
3.44803
1.56234
3.38905
1.13051
2.5889
3.62046
0
1.69617
2.51871
3.39345
3.56466
2.44815
1.82304
2.40673
1.05077
5.25802
2.15347
2.51406
2.54551
0.807824
2.5362
5.27149
1.63198
1.86669
2.50746
2.8
3.5294
5.24007
2.00989
2.54366
5.25802
0.597155
2.32604
0
1.95347
4.10556
2.67643
3.39408
0.958072
2.50868
3.24312
3.67421
2.74789
2.8
2.45437
2.63568
5.17132
2.76169
1.38176
0.807824
2.8
0
0
2.3339
2.39876
2.56851
2.44815
5.00233
2.5812
0.882926
2.54558
5.36097
2.32604
0.996827
3.12887
4.10556
2.65535
1.27191
1.2057
2.50868
2.23397
2.8
3.16186
2.8
3.36106
2.8
0.89316
3.38905
0.939408
3.00279
0
2.97978
2.61556
1.56341
2.50868
3.25964
3.85448
1.98883
2.19952
3.35281
2.72764
2.774
2.65051
1.86515
0.807824
3.37297
2.99652
1.06505
2.57612
4.52895
0.795878
3.5294
5.24007
3.60964
3.72522
2.54558
2.65297
4.91993
2.1755
2.65242
1.4288
2.67643
1.27191
1.2057
1.22663
1.4322
2.64083
2.6349
2.59926
1.56099
1.16619
2.70897
2.6904
2.72845
2.60545
2.40365
0
2.48863
2.3339
2.39876
2.53421
2.44815
0.8499
2.6471
1.05077
0
2.15347
2.51406
2.54551
2.60545
0.997055
0
0
2.3339
2.39876
0.948376
2.62111
5.24007
0.932874
1.05077
0.87178
7.52796
5.62897
3.59338
4.33651
3.19596
2.19538
3.23308
6.71088
8.09075
3.73685
4.88274
3.84779
4.41687
5.55516
0.802692
2.76204
2.75021
2.72252
2.76411
0.807081
2.01048
0.80267
2.72719
2.61176
2.74539
0.894427
0.85171
0.987628
1.07955
2.75032
0.796708
0.813905
0
0.726388
0.807081
0.909322
2.75723
0.945141
0
0.884694
0.894427
0.85171
0.987628
2.66156
1.56711
0.422721
2.74248
2.71474
2.75778
1.60307
0.585599
0.637632
0.564587
2.60111
2.73465
2.6533
1.63417
1.94688
0.639769
0.802692
0
0.813905
0
0
0.807081
2.01048
0
0.945141
0
0.884694
0.556777
2.76069
0.987628
0
1.56711
2.74915
0
0.589737
0
1.60307
1.80399
0.637632
2.7157
0.928493
0
1.78885
1.63417
2.61664
2.13446
0.466053
0.650871
1.61489
0.589737
0.572653
1.60307
2.17795
0.41105
1.84277
0.928493
1.71678
0
1.63417
1.94688
0.785879
2.32796
1.09692
2.73884
2.70944
2.7507
2.79657
1.38959
0.80267
1.39041
2.58974
2.72329
2.71109
2.33643
0.965694
1.07955
0.802692
0.796708
0
0.905135
0
1.38156
2.01048
0.80267
0.945141
1.20579
0.884694
0.556777
0
0.987628
1.07955
1.56711
0.422721
0
0
0
1.60307
0.585599
0.637632
0.564587
0
0
0
1.63417
1.94688
0.639769
0.466053
0.650871
0.621361
0.589737
0.572653
0.799519
1.75233
0.41105
1.84277
0.928493
1.71678
1.78885
1.63417
1.94688
2.65462
1.29891
1.09692
0
0
0.45573
2.34488
1.38959
2.67552
1.39041
0
0
0.894427
1.43779
2.86697
1.07955
1.56711
0
1.61489
0
0.43057
1.60307
1.80399
0.598492
1.84277
0
1.71678
0.556777
2.7471
0
0.785879
2.32796
0.508936
0
1.39382
0
2.34488
2.01262
0
2.70293
0
0
2.65291
2.33643
2.70229
1.55759
1.16381
0.796708
1.35999
1.39382
0.726388
2.34488
0.909322
1.10449
1.50738
2.04861
1.45298
0.894427
2.33643
0.965694
0
3.01299
1.82298
2.73499
2.69335
2.74259
2.66515
2.20043
0.637632
0.945141
2.58124
0.62796
2.71109
3.02171
0.935648
2.13446
0.802692
0
0
0
0
0.807081
2.01048
0
0.945141
1.20579
0
0.556777
0.85171
0.661636
0
0.607106
0
0.453442
0.589737
0
1.60307
1.80399
0.637632
0
0
0
0.869249
1.45649
0
2.13446
0.466053
1.53785
0.621361
0
0.572653
1.60307
2.17795
0.598492
0.700623
0.928493
0.692709
0
1.45649
0
0.785879
1.29891
1.09692
0
0.673609
0
0
2.01048
0
1.39041
0
0.584656
0.894427
1.43779
0
1.07955
0.607106
0.422721
1.61489
0
0
0.799519
1.80399
0.598492
1.84277
0.928493
0.692709
0.556777
0.407593
0
0
1.29891
2.74195
0
1.39382
0
0
2.01262
0
0
2.04861
0
0.894427
0.722775
0
1.55759
0
0.796708
1.35999
1.39382
0.726388
0
1.97269
0
1.50738
2.04861
2.49128
0.894427
0.722775
0.965694
1.77673
2.03906
1.82298
0.578089
0
0.514959
0
2.20043
1.5453
2.27088
1.05053
0.62796
0
0
0.628425
2.13446
0.607106
0.650871
0
1.76302
0.43057
1.25555
0.585599
1.5453
1.84277
0.659727
0.692709
0.7
0
0.935648
0.639769
1.29891
1.09692
0.558004
0
0
0
1.38959
0.80267
0
0
0.584656
0.894427
0.722775
0
0.610255
1.16381
0.796708
0.813905
0
0.541272
0.807081
2.56736
1.10449
1.50738
2.04861
0
0
1.43779
0.965694
0.888889
2.7372
0.796709
0
0.702024
0
0.75719
0.530319
0.80267
2.27088
1.05053
0.62796
0.869249
1.25887
1.89337
0.639769
0.710343
0.508936
2.3744
0
1.04792
0
1.61234
2.57801
2.70797
0
0
0.529524
0.529394
0.987628
1.77673
2.03906
0.909677
0.578089
0.905135
0
3.00402
1.80399
0.80267
2.68266
0
2.71131
0.860233
2.11446
0.649283
2.13446
1.174
1.53785
1.1758
1.88561
0.572653
0
2.17795
1.83583
1.26684
3.18033
0.79873
0.869249
2.11446
0.628425
0.785879
2.7062
1.53785
2.72649
0.738045
2.44859
0
1.29325
0.80267
0.654456
1.08251
0
2.70562
2.78532
0
3.16956
4.15276
0.802692
0.796708
0.813905
0.905135
0.726388
0.807081
2.01048
0
0
0
0
0.894427
0
0.661636
1.07955
1.46525
0
0
0.589737
0.43057
0.799519
1.80399
0.637632
0.564587
0
0
0
1.45649
0.935648
0.639769
0.466053
0.650871
1.61489
0.589737
0.572653
0.799519
2.17795
0.598492
0.882096
0.928493
0.79873
0
1.45649
0.935648
0.785879
0.710343
1.09692
0.558004
0
0
0.702774
2.01048
0.80267
0
1.02876
0.584656
0.894427
0.722775
0
0.610255
0.607106
0
0.621361
0.589737
0.43057
1.44146
0.585599
0.598492
0.700623
0
0.79873
0.7
0.407593
0.935648
0.785879
0.710343
0.508936
0
0
0.45573
0.702774
2.01262
0
0
1.15335
0.584656
0.894427
1.43779
0.987628
0
0
0.796708
1.35999
0
0.541272
0
0.909322
0
0
0
0
0
0.722775
0
1.51212
0
1.82298
0
0
0.514959
1.44146
2.20043
0.637632
0.945141
0
0.62796
0
0
0.935648
0.639769
0.607106
1.53785
0
1.76302
0.43057
0.445508
0.585599
1.5453
0.882096
0.928493
0.692709
0.556777
0.407593
0
0.639769
0.710343
0
0.558004
0.673609
0.45573
0.702774
1.29325
0
0
0
0.584656
0.894427
0.722775
0.965694
0.610255
0
0.593788
0.586186
0
0.541272
0.638674
2.43045
0
1.50738
0
1.45298
0.894427
0.722775
0.965694
2.65141
1.46525
0.796709
0
0.702024
0.882144
0.75719
0.530319
0.564253
0.612923
0
0.62796
0.869249
1.25887
1.89337
1.04598
1.29891
0.508936
2.3744
0
1.04792
0.702774
2.01262
0.525984
1.50738
1.02876
1.45298
0.894427
0.529394
0
0
0
0.909677
0
0.905135
0
0
1.24204
0.80267
0
0
0
1.75976
0.722775
2.68798
1.19317
1.174
1.53785
1.1758
1.88561
0.572653
0.75719
0.836355
1.83583
1.26684
0
1.25668
0
0.722775
0.935648
0
0.669291
1.53785
0.597541
2.69072
0.551849
2.42584
1.29325
0
1.39041
1.08251
0
0
0.702089
0
0
0
0.607106
0
0.453442
0
0
1.44146
0.585599
0.598492
0.882096
0.659727
0
0.7
0.711924
0.649283
0.785879
0.802692
0.508936
0
1.39382
0.45573
0
2.01262
0
0
0
0.584656
0
1.43779
0
1.55759
1.16381
1.32818
0.813905
0.673609
0.726388
0
0.909322
0.525984
0.654456
0
0.648827
0
0.722775
0
0
0
1.82298
0
1.25588
0.514959
1.44146
0.585599
0.80267
0.945141
1.05053
1.0515
0.869249
1.45649
1.89337
0.639769
0.570608
1.09692
2.3744
0
0
0.638674
1.61234
0
0
1.15335
0.884694
0.529524
1.12971
0
0.888889
1.46525
2.61367
0.578089
0.905135
0.514959
1.44146
1.24204
0.564253
0
1.20579
0.62796
0.869249
0
0
1.04598
1.07409
0.650871
1.61489
1.88561
0.572653
1.44146
1.77525
0.598492
1.26684
0
0.754747
0.869249
0.722775
0.628425
0.581339
0.710343
1.53785
1.12949
0
0.956674
0
1.97269
1.32045
1.84277
2.07232
0
0
0
0.965694
1.55759
0.802692
0.593788
0.558004
1.83747
0
2.52741
1.29325
2.2555
0
0.616217
0.884694
1.27545
2.73897
0
1.07955
0
0.796709
0
0.702024
0.514959
1.44146
2.20043
1.5453
0
1.05053
0
0.869249
0
0.900248
0.596175
0.802692
0.650871
1.61489
0.589737
0.726388
1.44146
0.788238
1.83583
0.882096
0
2.19931
1.75976
1.25887
0.628425
1.66777
2.75032
1.09692
0.597541
0
0
0.702774
0.585599
1.10449
0.564587
0
0
0.894427
1.43779
0
0.610255
0
0
2.98013
0
0.726388
1.44146
1.3842
0.771389
2.34272
1.05053
2.19931
0.877722
0.911645
0.935648
1.07955
0.710343
1.54701
0
1.39382
0.551849
0.658783
1.61234
0
2.67293
0
2.70776
2.60706
1.84789
1.44499
0
0.478383
1.32818
1.35999
1.76302
0.726388
0.658783
0.909322
1.5453
1.50738
1.12828
1.45298
0.894427
0.722775
0.563745
0
1.46525
1.82298
2.71992
0
0.583207
0
2.20043
0.637632
0.599247
0
0.62796
2.7037
0
0.900248
2.55783
0.802692
0.796708
0
0.905135
0.726388
1.38156
0.909322
0
0
1.20579
0
0.894427
0.85171
0.987628
0
1.46525
0
0
0.589737
0.43057
1.44146
1.80399
1.5453
0.564587
0.928493
0
0.869249
0.711924
0
0.639769
1.07409
1.53785
0.621361
0.589737
1.42076
0.799519
0.836355
0.598492
0.700623
10.7483
10.0037
9.0352
8.64677
7.46841
7.54925
8.48614
7.75694
8.5469
6.78201
8.52708
8.88255
9.14973
7.50858
1.0577
1.34681
2.6527
1.32801
2.76081
1.11624
1.23969
1.0886
2.6455
1.36575
1.26905
2.69658
1.31981
2.63798
1.0577
2.63588
1.30831
2.58564
1.05122
2.74647
1.23969
1.0886
1.363
2.64782
2.68786
2.69658
2.65224
1.31372
2.58212
2.44608
0.800457
2.62751
5.48514
2.55775
2.49438
2.09273
5.2446
2.65991
2.46044
0.682959
2.45747
5.24316
2.72792
1.34681
2.6527
1.32801
1.05122
2.74647
2.68073
1.0886
2.6455
1.36575
2.68786
2.69658
1.31981
1.31372
2.06776
2.44608
5.26712
2.62751
0.370635
2.16727
2.403
2.09273
5.2446
2.43185
2.48271
0.682959
2.45747
5.24316
2.58212
0.858873
2.46575
0.94808
2.58419
5.45629
2.49438
2.56995
2.43667
5.25707
0.672924
0.682959
0.804555
2.46719
1.0577
1.34681
2.6527
3.87554
8.1909
1.11624
5.09248
2.99725
2.73537
2.76388
2.76214
1.71985
5.02103
2.74079
1.0577
1.34681
1.30831
2.58564
2.76081
1.11624
1.23969
2.77015
1.363
1.36575
1.26905
2.69658
2.65224
1.31372
2.58212
2.44608
0.800457
2.45351
0.370635
2.55775
2.49438
2.56995
5.2446
2.65991
2.48271
5.35027
2.45747
5.24316
2.58212
0.858873
2.54295
0.94808
2.00685
5.45629
2.403
2.09273
2.63031
5.25707
5.33517
0.682959
5.26862
2.46719
1.0577
1.34681
1.94842
3.87554
0
5.2174
1.23969
2.99725
7.83791
3.86172
2.76214
1.71985
1.31981
2.74079
5.42415
2.6189
0.800457
2.62751
2.00685
5.45629
5.32423
2.56995
0.811348
2.65991
5.33517
0.682959
2.45747
2.57765
3.02246
4.99405
7.23499
2.77967
1.26402
2.77167
3.52352
2.99725
2.73537
4.98131
1.26905
1.71985
1.31981
7.03934
5.24381
2.04484
2.97604
2.17159
3.0854
6.07117
1.23969
5.24766
1.363
2.7391
1.76962
1.71985
1.96014
1.31372
2.58212
2.44608
0.800457
5.09324
2.8
2.16727
2.60468
3.22667
2.60422
2.65991
4.9885
2.60983
6.88577
2.59389
2.72792
2.63588
1.30831
2.58564
1.05122
1.11624
2.68073
1.0886
2.6455
1.36575
1.26905
1.20687
2.65224
2.63798
2.58212
2.6189
0.800457
2.45351
0.370635
2.16727
2.403
2.56995
0.811348
2.43185
2.48271
0.682959
2.57935
2.59389
2.06776
5.21403
2.54295
0.94808
2.58419
0.468603
2.403
2.56995
2.43667
5.25707
0.672924
5.35027
0.804555
2.46719
1.0577
4.99405
2.6527
2.77967
0
3.09074
5.09248
2.99725
2.73537
2.76388
2.76214
1.71985
2.62485
2.74079
0.562533
2.6189
2.59837
2.45351
2.00685
2.69929
0.749935
2.09273
0.811348
2.43185
5.33517
5.35027
2.57935
2.46719
2.77658
1.34681
2.74323
3.87554
2.76081
3.13764
3.52352
2.99725
2.73537
1.36575
5.07757
2.69658
2.62485
0
5.24381
2.04484
2.97604
2.17159
1.05122
0
1.23969
1.0886
1.363
2.7391
2.68786
1.71985
1.96014
1.31372
2.06776
2.6189
2.59837
3.54868
2.6985
2.16727
2.60468
3.22667
1.77165
4.88702
2.46044
2.60983
0
2.59389
2.06776
2.44608
2.46575
5.15485
0.370635
2.55775
2.403
5.47862
2.43667
2.43185
2.48271
0.682959
2.45747
2.57765
1.0577
4.99405
2.6527
4.98009
1.26402
1.11624
1.23969
1.0886
0
3.86172
1.26905
6.35637
2.62485
0
5.24381
2.63588
3.75435
2.58564
2.88524
2.7591
3.52352
2.99725
2.75867
6.80364
2.74179
2.69658
2.74539
1.31372
2.06776
2.6189
2.59242
5.09324
2.8
2.60032
2.403
3.85162
2.8
3.51187
2.46044
2.82487
2.57935
2.59389
2.76196
2.76629
1.94842
3.87554
2.76363
0
2.75752
1.0886
2.00391
2.76388
5.29608
1.71985
1.31981
2.77813
3.25859
2.59248
2.8
4.92233
2.61063
3.61887
3.40621
3.85162
2.60422
0.875955
2.46044
2.82487
2.57935
2.8
6.72902
2.59248
0.789444
3.45099
2.61063
2.68701
2.49438
6.22512
2.43667
1.74601
2.93991
2.60983
2.58582
2.57765
1.0577
1.34681
1.94842
4.51558
0
2.77167
5.09248
2.99725
0
3.86172
2.76214
3.01711
2.8
2.74079
1.0577
1.34681
1.30831
1.32801
2.76081
2.74647
2.68073
2.77015
2.6455
2.64782
2.68786
2.69658
2.65224
2.63798
2.06776
2.6189
0.800457
2.62751
2.71831
2.16727
2.49438
2.09273
0.811348
2.43185
2.46044
2.65168
2.57935
0.822313
2.58212
5.21403
2.54295
5.15485
2.58419
2.69929
2.403
2.56995
2.43667
0.802172
5.33517
2.65168
2.45747
2.46719
1.0577
4.99405
2.6527
2.77967
2.75831
3.09074
5.09248
2.76716
0
2.76388
2.76214
1.71985
2.62485
0
2.58212
2.6189
0.800457
2.62751
2.00685
0.468603
0.749935
2.09273
0.811348
2.65991
0.672924
2.65168
2.45747
2.57765
3.02246
4.99405
0
3.87554
2.76081
2.77167
3.52352
2.76716
2.73537
3.04074
5.07757
2.69658
2.62485
2.74079
1.0577
2.04484
2.97604
2.17159
1.05122
0
5.09248
2.72548
3.04576
0
2.68786
2.69658
1.96014
1.31372
2.06776
2.44608
2.59837
3.54868
2.6985
2.16727
2.60468
3.85162
1.77165
2.65991
2.46044
2.82487
0
2.59389
2.06776
2.6189
2.46575
0.94808
2.71831
2.16727
2.403
0.297012
2.63031
2.65991
2.48271
0.682959
0.804555
2.46719
1.0577
4.99405
1.94842
4.98009
1.26402
3.09074
1.23969
1.0886
2.73537
3.86172
1.26905
0
2.62485
0
2.70407
2.04484
2.76688
2.17159
2.76363
2.7591
3.52352
2.76716
3.84772
0
2.74179
2.69658
2.74539
1.31372
2.06776
2.6189
3.16151
3.54868
2.6985
2.60032
2.403
3.22667
2.59026
3.51187
2.46044
2.82487
2.45747
2.59389
2.76196
3.84315
1.94842
3.87554
2.88524
0
6.45921
1.0886
2.00391
3.86172
5.29608
2.69658
2.62485
3.78995
3.90555
5.70408
2.57589
2.62751
2.20803
3.61887
3.40621
3.22667
1.77165
0.875955
2.46044
2.82487
2.45747
2.8
2.64269
2.59248
2.59242
2.63031
0.80889
2.68701
2.403
0
2.43667
1.74601
2.57229
2.60983
3.19472
2.57765
2.70407
1.34681
2.6527
6.21747
2.8634
3.13764
1.8208
3.64315
2.73537
3.86172
2.76214
3.01711
2.59816
0
2.58212
0.858873
2.46575
0.94808
2.58419
2.16727
2.63204
2.09273
2.60422
2.65991
2.48271
2.51888
2.45747
2.59389
1.0577
2.76629
1.94842
4.98009
2.76081
3.13764
3.52352
1.0886
2.00391
3.04074
5.07757
2.69658
3.81441
0
2.77658
2.73214
3.75435
2.58564
1.05122
1.40785
2.76056
1.0886
3.04576
2.7391
1.76962
0
2.65224
2.95649
2.06776
2.59248
2.59837
2.62751
2.8
0.831955
0.79024
3.85162
2.60422
2.65991
4.9885
2.82487
2.58582
2.59389
1.46631
3.84315
0
1.32801
2.88524
0
1.8208
2.76716
2.00391
1.36575
5.29608
0
3.81441
1.31372
2.06776
2.6189
2.59837
3.54868
0.370635
3.28025
3.40621
3.85162
1.77165
2.43185
5.07616
0.682959
0
2.56725
2.64269
2.59248
0.789444
2.94322
2.58419
2.68701
2.49438
2.09273
2.43667
2.59654
5.33517
2.82487
2.58582
2.57765
2.77658
2.76629
0
5.08394
5.38877
2.77167
3.00674
3.64315
2.73537
1.68065
2.76214
1.71985
2.59816
2.74079
3.02246
4.99405
2.97604
6.41517
2.76081
1.11624
3.52352
0.845808
3.04576
1.36575
5.07757
2.69658
2.74539
3.78995
2.06776
5.70408
2.59837
0.710381
2.20803
2.55775
2.49438
2.56995
2.8
5.02176
2.46044
2.63345
2.58582
2.8
2.64269
0.858873
4.91585
0.94808
3.66543
2.69929
4.59974
3.22667
3.57486
2.5799
5.33517
2.65168
1.73089
2.46719
2.77658
3.84315
1.94842
0
0
1.40785
3.52352
4.66626
0
4.29536
2.76214
3.90156
3.81441
0
2.58212
2.6189
3.16151
1.23423
3.5536
2.8
1.59386
2.56995
3.25208
2.65991
5.9537
2.60983
2.57935
3.44874
3.49154
4.99405
3.12083
2.77967
3.0854
1.61858
4.10677
4.66626
0
3.19795
3.58503
3.02705
3.81441
3.15299
2.8
4.99405
2.46575
1.70878
3.0854
5.33735
3.00674
2.8
1.363
2.7391
4.06325
1.71985
2.62485
3.78995
2.58212
2.44608
3.16151
4.71248
2.6985
3.61887
0.79024
3.85162
2.59026
3.51187
2.46044
0.804961
0
2.59389
1.0577
1.34681
1.30831
1.32801
1.05122
1.11624
2.68073
2.77015
1.363
2.64782
2.68786
2.69658
2.65224
2.63798
2.06776
2.44608
0.800457
2.45351
2.71831
2.16727
2.49438
2.56995
0.811348
2.65991
2.48271
2.65168
2.57935
0.822313
2.58212
0.858873
2.54295
2.56535
2.58419
2.69929
2.49438
2.56995
2.63031
12.8477
10.3708
7.4707
7.96583
9.20725
7.68545
8.43068
6.82127
7.04585
5.64782
8.77717
7.61122
7.27493
7.02763
2.52021
1.15284
2.63365
2.6992
1.35913
2.67335
2.59808
0.795475
1.27291
1.30439
2.66514
2.7052
1.37655
1.24893
1.19625
1.52952
1.15284
1.30138
2.6992
1.35913
2.67335
2.59808
2.7807
1.27291
2.65656
2.66514
2.7052
2.58311
2.64889
1.19625
5.00621
2.53865
5.23399
5.36545
2.43322
5.28833
1.04403
2.66683
2.48428
2.45897
5.28693
0.631272
2.43624
2.49671
2.51397
2.49376
2.72077
1.30138
2.67523
1.35913
2.63313
2.59808
0.795475
2.66839
1.30439
2.63305
1.21505
1.37655
2.64889
2.69413
0
2.53865
0.846936
0.671416
2.65402
0
5.19615
2.66683
2.48583
2.52943
0
0.631272
2.70734
2.49671
2.51397
3.01588
2.24073
2.55015
0
2.65402
0.74211
0
5.55365
2.48583
5.279
0.769405
5.37504
0.978137
0.809826
2.33859
2.71426
1.15284
2.744
2.66817
4.67698
2.73571
2.59808
0.795475
5.06787
1.30439
2.62226
1.6719
4.94855
1.24893
5.12907
1.52952
2.72077
1.30138
1.18653
2.62575
1.36334
2.59808
2.77512
1.27291
1.30439
1.28875
2.67889
1.37655
2.64889
2.51397
1.0716
2.53865
0.846936
0
2.65402
0
0
1.49368
2.48583
2.52943
0.769405
0
2.43624
2.49671
2.51397
3.01588
2.53865
2.46526
0
2.65402
0
1.04403
0
2.48583
0
0
0.631272
5.13678
0.809826
2.51397
2.47688
1.15284
2.744
2.7582
1.35913
2.73571
2.59808
0.702908
0
0.883927
2.62226
1.6719
0.786096
5.07581
0
1.0716
0.580962
2.55015
0.671416
2.43322
0
1.04403
1.49368
0.777312
2.52943
0
2.33639
2.43624
0.783338
0.87583
2.71426
1.15284
2.61003
1.69226
2.76446
2.73571
2.57949
0.702908
3.63555
2.75602
2.62226
2.67889
2.78193
1.24893
1.19625
4.46963
3.26904
2.76925
2.66817
2.76446
1.91137
2.8
2.76559
2.77095
2.75772
1.89258
2.65964
2.56185
2.49671
2.76788
0
2.24073
0
5.30941
5.24308
1.63761
0
2.66683
2.60305
2.45897
4.54261
2.77453
2.62527
2.45104
2.60429
2.49376
2.72077
2.61003
2.67523
1.35913
2.63313
2.59808
2.77512
1.27291
1.30439
1.28875
1.21505
1.37655
2.49671
1.19625
1.0716
2.53865
0
0.671416
2.43322
0.74211
1.04403
2.66683
2.48583
2.52943
0.769405
0
2.70734
2.49671
2.33859
3.01588
2.24073
2.55015
0.671416
2.65402
0.74211
1.04403
0
2.48583
0
0.769405
0.631272
0.978137
0.783338
2.33859
2.47688
1.15284
2.58288
2.64806
1.35913
2.73571
2.24054
0.702908
0
0.883927
2.62226
1.6719
0.786096
1.24893
1.19625
0
5.39368
2.55015
0
2.65402
0
0
2.66683
0.889034
2.45897
0.769405
2.33639
2.43624
0.783338
0.679915
2.71426
1.15284
2.61003
2.67523
3.90273
2.61168
2.57949
0.702908
2.77095
2.75602
2.74316
2.67889
3.9767
0
1.19625
4.46963
3.26904
2.76925
2.7582
2.76446
2.63313
2.57949
2.79086
2.77095
2.59943
2.63305
2.65964
2.23068
1.9222
3.44743
0
2.24073
1.82878
0
0
1.63761
0
2.66683
2.64766
2.45897
4.54261
2.77453
2.43624
2.45104
2.60429
3.01588
0.580962
2.55015
2.52548
0.849957
2.66155
1.04403
0
2.48583
2.52943
2.50085
0.631272
2.70734
0.783338
0.87583
2.49376
0.842615
2.008
2.64806
3.90273
2.61168
2.57949
2.76372
3.63555
3.71993
2.63305
2.65964
1.37655
0
0
2.7769
0.842615
1.30138
2.64806
2.76446
2.73571
2.24054
2.79086
2.77095
2.75772
2.74316
2.67889
2.55196
2.49671
0
4.92622
2.24073
1.82878
0
2.43322
1.63761
1.04403
2.66683
2.64766
2.45897
0.974451
2.58608
2.62527
2.62561
2.60429
2.49376
2.68718
2.76925
1.69226
2.58817
2.61168
2.59808
2.76372
1.88373
2.75602
2.62226
2.75707
1.37655
2.67543
3.02944
0
2.24073
0.846936
2.78358
2.65402
0
5.14915
2.6832
3.44856
1.70464
4.54261
0.631272
1.53499
2.45104
2.33859
3.77255
4.22176
1.59307
0
2.65402
3.18158
0
5.511
0.887007
1.73848
3.0829
0.853806
0.978137
0.809826
2.33859
2.71426
3.26904
2.744
2.62895
2.57757
2.75284
2.57294
0.795475
1.88373
0.883927
4.86329
2.98669
0.786096
3.61754
0
1.52952
1.15284
2.61003
2.67523
1.35913
1.36334
1.32288
2.77512
1.27291
1.30439
2.63305
1.21505
2.56185
2.49671
2.51397
0
2.53865
0.846936
0.671416
2.43322
0.74211
1.04403
1.49368
2.48583
2.45897
0.769405
0.631272
2.70734
2.45104
2.33859
3.01588
2.24073
2.46526
0
2.43322
0
1.04403
0
2.48583
0.827746
0.769405
0.631272
0.978137
0.783338
2.51397
2.47688
1.15284
2.58288
2.64806
1.35913
2.61168
2.24054
0.795475
0
1.30439
2.62226
1.6719
0.786096
0
1.19625
0
0
2.55015
0
2.43322
0
1.04403
2.66683
0.889034
2.52943
0.769405
2.50784
2.43624
0.783338
0.87583
2.71426
1.15284
2.61003
2.67523
2.76446
2.73571
2.8
0.795475
2.77095
3.71993
2.74316
2.67889
2.78193
0
1.19625
2.7769
2.76911
3.73099
2.64806
3.90273
2.63313
2.8
2.79086
3.63555
2.75772
1.89258
2.65964
2.56185
2.49671
3.44743
0
2.53865
1.82878
0.845921
2.5774
1.63761
0
1.49368
2.64766
2.52943
0.974451
2.77453
2.62527
2.49671
2.60429
2.33897
0.580962
2.55015
2.52548
2.43322
2.43453
0
0.295942
2.48583
2.45897
2.50085
0
2.43624
0.809826
0.679915
2.49376
0.842615
2.008
2.64806
3.90273
2.73571
2.57294
2.76372
2.77095
2.75602
1.89258
2.65964
0.786096
0
1.19625
4.46963
1.15284
0.815986
2.7582
3.90273
2.73571
2.24054
2.79086
2.77095
2.75772
2.62226
2.67889
2.74223
1.9222
0
1.29222
2.24073
1.82878
0
2.65402
0
0
2.6832
2.64766
2.45897
4.54261
2.77453
2.62527
2.62476
2.60429
2.4748
2.68718
2.76925
2.67523
2.58817
2.61168
2.59808
2.76372
1.88373
3.71993
2.62226
3.40944
1.37655
2.908
2.64049
0
2.53865
0.846936
2.78358
2.65402
1.63761
1.05889
2.6832
4.71447
1.70464
4.54261
0.631272
2.70734
2.45104
2.51397
5.86061
3.32536
2.55015
0
2.65402
2.54513
2.08806
0.414269
2.48583
0
2.59167
5.29234
0.978137
0.809826
0.8715
2.71426
3.26904
2.58288
2.62895
2.8
2.75284
2.8
0.702908
1.88373
1.30439
4.86329
3.845
0.786096
2.77675
0
1.0716
0.580962
0
0
2.65402
0.74211
0
0
2.48428
2.45897
2.47483
2.50784
2.70734
0.809826
2.33859
2.49376
0.842615
2.58288
2.67523
2.58817
1.91137
2.59808
0.702908
2.77095
3.71993
1.89258
2.63934
3.9767
1.24893
2.76788
2.7769
2.76911
3.73099
2.67523
2.76446
1.91137
2.24054
2.79086
2.77095
2.59943
1.89258
2.67889
2.23068
2.908
2.76788
1.29222
2.53865
1.05788
0
2.65402
1.63761
2.67955
2.6832
2.64766
2.45897
0.974451
2.77453
2.62527
2.49671
2.51397
2.47688
2.74927
3.73099
2.7582
2.76446
2.73571
2.8
0.795475
3.03727
0.883927
1.89258
3.40944
0.786096
2.67543
2.51397
0
2.53865
0
0.671416
5.12544
0.993543
1.05889
2.66683
2.48583
2.52943
0
0.631272
5.18842
2.62561
2.33859
0
4.22176
2.55015
0
2.95356
0.74211
0
0.644022
2.48583
4.6477
0
0
2.62527
3.10191
3.39192
2.47688
2.76911
2.94838
2.62895
2.8
2.73571
2.8
0.702908
0.894367
1.30439
2.78169
2.98669
1.37655
2.77675
1.71383
1.43024
1.56252
2.76925
0.851294
2.05852
3.87616
2.59808
2.75073
3.63555
3.71993
2.76479
2.67889
1.25357
2.908
3.02944
1.0716
2.53865
3.23464
0.845921
3.54234
5.19619
1.05889
1.49368
3.44856
4.87154
0
0.853806
2.43624
2.62476
2.67882
2.88326
2.53865
2.46526
0
2.5198
1.63761
2.67955
0.644022
0.887007
0
1.66681
0.631272
5.08669
0.809826
2.60429
6.65263
3.26904
2.94838
2.7582
2.58817
2.73571
2.24054
0.795475
4.66138
1.30439
3.10717
1.6719
0.786096
5.22019
0
1.0716
0
1.59307
2.78358
0
0
0
1.49368
2.60305
2.52943
0.974451
1.72909
2.53435
1.74912
5.27608
2.47688
3.26904
2.008
3.01819
2.76446
2.59032
2.56999
0.956899
3.63555
2.75602
4.86329
2.67889
2.54208
3.61754
3.44743
2.80261
5.10136
2.76925
2.7799
2.76446
4.39398
2.8
2.73989
2.50877
2.82507
3.71412
2.63934
2.23068
1.9222
3.44743
0
0.947154
0
0.949087
1.09003
2.93406
1.05889
2.66683
3.07106
2.45897
4.41553
1.87393
2.43624
3.45684
2.60429
2.49376
1.15284
1.30138
2.67523
2.62575
1.36334
1.32288
2.77512
2.48428
2.63057
2.63305
1.21505
2.56185
2.49671
1.19625
0
2.24073
0.846936
0.671416
2.5198
0
1.04403
2.66683
2.48428
2.45897
0
0
2.43624
2.45104
2.51397
2.88326
2.24073
2.55015
0.671416
2.43322
0.74211
1.04403
0.295942
2.48583
0.827746
8.23371
6.19812
7.77191
6.66673
8.18758
6.56677
6.83742
6.27948
5.3759
7.08868
6.17091
6.2909
6.40431
8.43732
1.1577
2.64575
2.70114
2.65123
1.18133
1.12439
2.74375
1.05578
0.849818
2.74018
1.032
1.16027
1.08881
1.04842
1.28395
2.71892
1.17898
1.1318
1.34134
2.68594
1.12439
1.04145
1.05578
0.849818
2.74018
1.032
1.16027
1.08881
2.73644
2.64544
2.22516
5.2915
5.37394
5.25574
2.5246
2.55955
5.45125
2.58263
2.65563
0.52463
2.59546
2.25092
2.56577
2.01306
2.55272
1.1577
1.17898
2.6796
2.61662
2.68594
1.12439
1.04145
1.05578
0.849818
2.74018
1.032
2.68761
2.72587
2.73644
2.64544
2.22516
0.916515
0.671044
0.832443
2.28753
2.55955
0
2.58263
1.61601
5.46585
2.59546
2.25092
2.56577
2.01306
2.47709
5.40071
2.53969
2.55447
2.60113
0.706933
2.19602
2.58925
2.58263
1.61601
0
2.01092
2.25092
2.56577
5.44708
0.805809
3.22119
2.8
2.76235
2.74584
5.13867
1.12439
2.70087
1.05578
5.3887
1.35846
5.2645
2.77071
5.22026
2.89619
3.76496
1.1577
2.64575
2.6796
2.61662
2.5246
2.70074
1.04145
1.05578
0.849818
0.981588
2.59546
1.16027
2.56577
1.04842
2.64544
2.22516
0.916515
0
0.832443
2.28753
2.19602
0
2.03705
1.61601
0
2.59546
2.25092
2.56577
2.58676
2.55272
0.603565
2.53969
2.19
2.44275
0.831493
2.19602
2.58925
2.58263
1.61601
0
2.59546
2.53886
2.07781
0.505506
0.805809
2.7595
2.62187
2.76235
2.74584
0
4.39682
2.70087
1.05578
0.849818
1.35846
1.032
3.31751
0
2.76786
2.78488
2.22516
2.35797
0
0
0.831493
2.19602
2.01922
2.03705
2.65563
0.52463
2.59546
0.726333
0.830512
0
5.24784
2.7595
2.64575
2.6796
2.61662
2.76402
1.12439
2.76165
5.24809
2.77024
2.77952
1.032
2.77071
1.08881
2.76786
1.28395
2.68493
1.17898
0.788196
3.80218
2.5246
3.21278
1.04145
1.05578
2.77024
2.72296
2.77762
3.31751
0
2.76464
1.94649
3.29622
1.83303
0
1.77102
2.6713
2.19602
0.727721
2.58263
2.78432
2.66545
2.70474
2.25092
2.71003
3.72631
3.51312
2.69901
2.64575
1.1318
1.34134
1.18133
2.70074
1.04145
2.58263
2.65563
2.72955
1.032
2.68761
2.56577
1.04842
2.61465
2.22516
0
0.671044
0
2.5246
2.55955
0.501697
2.03705
2.65563
0.52463
2.59546
2.25092
2.07781
2.01306
2.47709
0
2.53969
2.19
2.60113
0.831493
2.19602
2.01922
2.03705
1.61601
0.52463
2.59546
2.25092
2.56577
0
0.805809
2.7595
2.62187
2.66918
2.59306
0
4.39682
2.70087
1.05578
0
2.72955
1.032
2.77071
0
2.76786
2.78488
2.22516
2.53969
0.671044
0
0.706933
2.55955
2.58925
2.03705
2.65563
0
2.01092
0.726333
0.566161
0.505506
0
3.22119
2.64575
2.6796
1.99902
3.34875
1.12439
2.70087
1.05578
2.33813
2.77952
0
2.77071
1.08881
2.89619
1.28395
2.76567
0.74162
0.788196
2.7583
1.73804
2.77986
0.787174
1.05578
2.33813
2.72296
2.92633
2.77071
1.08881
2.76464
2.61465
4.17393
0
0
1.77102
2.6713
2.19602
0.727721
2.58263
2.78432
2.24646
2.70474
2.25092
2.71003
3.20302
4.92679
2.53514
0
0
0.832443
0.706933
4.65877
2.58925
2.03705
1.61601
2.61331
0.545648
2.53886
0.566161
2.01306
0
3.22119
2.64575
2.66918
1.99902
2.76402
2.77986
2.76165
2.76926
2.33813
2.77952
0
2.77071
1.08881
1.04842
1.19587
2.69901
0.74162
3.19934
0.897712
2.99267
3.21278
1.04145
0
2.33813
2.77952
0
1.16027
3.00843
2.71803
1.94649
2.22516
0.938536
1.43595
0
2.6713
2.6423
5.39
2.58263
1.61601
2.66545
2.01092
4.32923
2.71003
2.01306
1.64201
3.22119
3.45584
2.66918
2.59306
2.65411
3.21278
2.93474
2.76926
0.849818
2.72955
1.032
2.68761
3.02923
2.70738
2.59838
2.22516
0.916515
0
0
0.800317
2.55955
0
2.63559
0.77289
0
2.01092
4.89263
2.07781
2.01306
2.41533
0.779283
2.35797
2.55447
4.97128
0.831493
4.16616
2.01922
2.03705
1.61601
0.643842
0.778399
3.35208
2.62749
0
1.87114
3.22119
2.8
2.76235
2.52997
5.31211
3.21278
2.69164
1.05578
0.247067
1.35846
0.68394
3.31751
4.26812
3.76598
1.19587
2.69901
1.17898
2.6796
2.61662
2.5246
2.68478
1.04145
1.05578
2.65563
0.981588
2.59546
2.65708
2.56577
2.71803
2.61465
2.53514
0.916515
0
0
2.5246
2.55955
0.501697
2.58263
2.65563
0.52463
2.59546
2.53886
2.07781
2.58676
2.41533
0.603565
2.53969
2.55447
2.44275
0.706933
2.55955
2.01922
2.03705
2.65563
0
2.01092
2.25092
2.56577
0.505506
0.805809
2.7595
2.8
2.76235
2.59306
1.18133
1.12439
2.69164
0
0
1.35846
0
3.31751
1.08881
2.89619
2.78488
2.22516
2.35797
0.671044
0.832443
0.706933
2.19602
2.58925
2.58263
1.61601
0
2.01092
1.53499
0.566161
0.505506
0.805809
3.22119
2.64575
2.6796
2.61662
2.76402
0.795156
2.76165
1.05578
2.77024
2.72296
1.032
3.31751
1.08881
2.89619
0.803072
2.68493
1.17898
0.788196
1.20658
1.73804
2.77986
0.787174
0
2.77024
2.77952
2.92633
2.77071
1.08881
2.70738
1.94649
3.29622
0
1.43595
1.77102
2.64893
2.55955
0
2.58263
2.65804
2.24646
2.70474
2.25092
2.62749
3.72631
0
2.22516
0.916515
0
0
0.706933
0
2.58925
2.58263
2.65563
1.88627
0.545648
2.25092
0.566161
2.01306
0
3.22119
1.97737
2.66918
1.99902
2.76402
2.77986
2.76165
2.76926
2.33813
2.72296
1.032
3.31751
1.08881
0.804273
2.78488
1.58629
0.74162
2.77256
1.34134
2.5246
3.21278
0.787174
0
2.33813
2.77952
1.032
0.78374
2.75817
1.40077
2.61465
1.69413
0.938536
0
1.77102
2.62171
2.55955
0.727721
2.03705
2.65563
2.24646
2.59546
4.32923
2.62749
2.01306
1.64201
2.7595
2.8
2.76235
2.74584
2.65411
3.21278
2.93474
2.76926
0
2.72955
1.032
1.73727
2.65558
2.70738
2.73601
1.69413
0
0.671044
0
2.28753
2.19602
0
2.63559
0.77289
0
2.01092
0
2.56577
1.53723
2.41533
0.779283
2.35797
2.55447
0
0.706933
4.16616
2.58925
2.03705
0.77289
0.643842
0.778399
3.35208
2.71003
1.13832
2.60486
2.53073
2.84781
2.66918
2.52997
0
2.77986
2.69164
0
0.247067
0.757617
5.39321
2.77071
0.684794
4.53067
2.62468
0
0.916515
2.19
2.433
2.5246
0
2.01922
0.525695
0.113064
0
2.59546
0.726333
0.830512
2.01306
0
2.7595
2.8
2.6796
2.59306
0
1.12439
1.37835
2.76926
0
2.72955
0
2.77071
3.00843
1.727
0.803072
2.68493
1.17898
3.19934
2.7583
2.5246
3.21278
2.93474
2.95187
2.77024
1.35846
0
3.31751
0
2.70738
2.61465
2.22516
4.30607
0.84238
1.04057
2.64893
2.6423
0
2.58263
2.78432
0.52463
2.59546
0
2.71003
2.01306
1.64201
2.7595
0.74162
1.65088
2.59306
2.5246
1.12439
1.04145
2.95187
0.849818
2.72296
2.77762
1.73727
1.49541
2.71803
2.73601
4.17393
0
0
1.89859
4.36581
2.19602
0
2.03705
0
2.6933
2.25092
2.07781
3.20302
2.47709
1.30351
2.7
2.55447
2.433
2.62171
2.19602
2.63741
2.58263
3.06342
4.96452
3.22835
0
2.07781
1.13832
0.805809
3.71528
2.8
2.76235
2.52997
0.818984
2.77986
2.91753
1.05578
0.247067
3.08152
0
3.31751
4.26812
2.28168
1.15353
1.1577
2.62187
2.66918
1.99902
1.73804
2.76378
0.787174
2.76926
2.33813
0.981588
2.59546
0.78374
2.56577
2.76786
2.73601
3.29622
0.916515
0.84238
1.89859
2.28753
2.19602
0
0.797459
3.06342
0
2.65219
2.25092
2.07781
2.01306
3.48705
0.603565
2.7
4.15052
2.5807
0.686078
3.95526
2.58925
2.71391
3.06342
1.12067
2.65219
2.25092
3.89986
0.505506
2.60486
3.22119
3.19909
2.76235
2.59306
0
1.63437
2.67726
1.05578
2.33813
1.35846
2.92633
3.95754
4.26812
1.727
2.78488
4.17393
4.49475
4.41189
5.15579
0.831493
3.95526
3.22566
0.797459
1.61601
0
2.59546
0.726333
4.18532
0.706354
1.03175
2.7595
2.64575
2.76235
2.57022
2.55642
1.12439
2.76165
0
2.77024
2.77952
2.92633
2.77071
2.75817
1.727
1.19587
2.98462
2.8
4.34465
1.18052
2.5246
3.37141
2.77305
2.95187
2.77024
2.71621
2.61128
3.31751
1.49541
2.76464
0.76711
3.29622
1.83303
1.43595
3.01721
2.77265
3.95526
0
2.03705
2.78432
2.24646
2.85876
4.32923
2.77449
3.03496
0
2.69901
2.64575
1.1318
2.61662
1.18133
2.68478
2.7157
2.58263
0.849818
2.72955
2.59546
1.16027
1.08881
1.04842
2.61465
2.22516
0.916515
0.671044
0.832443
2.5246
2.55955
0.501697
2.58263
2.65563
0
2.01092
2.53886
2.07781
2.58676
2.47709
0.603565
2.53969
2.55447
2.433
0.706933
2.19602
2.01922
2.03705
10.9378
9.92685
8.19955
9.83794
9.36911
7.74698
6.86925
7.20913
6.48222
8.21397
7.09887
8.37997
8.42922
5.60182
2.67623
1.37896
2.61864
2.64353
1.21179
2.64732
1.25532
2.66371
1.18389
1.11586
1.03274
1.21049
2.54804
1.07386
1.25348
2.67623
2.59156
2.61864
2.64353
1.21179
1.29213
1.25532
2.66371
2.66691
1.11586
1.03274
2.66122
1.49275
2.74435
2.6875
0.729138
2.42745
5.20287
5.25923
2.51424
5.27253
2.49316
5.29244
2.31288
2.55052
1.9997
2.51369
5.06104
2.57519
2.4916
1.2939
2.59156
1.36193
1.28145
2.66945
2.64732
1.25532
1.25861
1.18389
1.11586
2.74542
1.21049
2.54804
1.07386
2.6875
0.729138
2.42745
0.922924
5.25923
2.38439
5.27253
2.49316
0.771349
2.52579
2.55052
1.9997
2.51369
1.02381
2.06168
2.44085
0.729138
0.957594
0.922924
5.25923
2.38439
2.47366
2.49316
0
5.30999
2.55052
2.59409
0.806912
2.3579
5.4704
0.699808
2.67623
1.37896
7.76592
7.50452
1.21179
2.76724
5.08991
2.74964
2.77262
5.19272
2.89601
1.21049
2.72073
1.07386
5.08995
2.67623
1.37896
1.36193
2.64353
1.21179
1.29213
1.25532
2.63923
2.64961
1.11586
1.03274
2.66122
1.49275
1.07386
2.6875
0.729138
2.42745
0.922924
2.59971
2.38439
5.27253
2.49316
0
2.52579
2.55052
1.9997
2.36438
5.06104
2.06168
2.4916
5.3169
5.1569
0.922924
2.59971
2.38439
2.47366
2.44131
0.771349
0
2.55052
1.9997
5.29238
2.3579
0.496725
5.31854
2.65074
4.94365
0
2.74767
5.11276
6.04098
5.08991
2.62627
3.41719
5.19272
2.77446
1.21049
6.58433
0.876482
1.25348
2.50826
5.1569
2.66743
2.52047
5.32175
2.61903
2.44131
2.44634
2.52579
2.55052
5.46865
2.36438
2.49058
2.57519
0.699808
2.65074
1.37896
2.61864
2.74767
2.77818
2.76724
1.25532
1.87582
0.762922
5.19272
2.89601
0.767929
2.54804
2.98206
2.76762
2.65074
2.59156
2.61864
2.74767
3.48413
1.29213
1.25532
2.74964
2.62933
1.11586
0.822055
1.87761
2.87005
2.71554
2.65855
0
2.42745
2.8
2.58235
2.38439
1.78765
5.8008
1.67067
1.47831
5.59494
3.21391
2.51369
2.20694
2.57519
2.58801
2.65074
1.37896
2.61864
2.64353
1.21179
1.29213
1.25532
1.25861
1.18389
1.11586
2.72933
2.63902
2.54804
1.07386
2.65855
0
2.42745
2.57645
0.819866
2.51424
2.61903
2.49316
0.771349
2.31288
2.55052
2.59409
2.51369
1.02381
2.06168
2.4916
0
0.957594
2.57645
0.819866
2.38439
2.53226
2.44131
0
0
2.55052
1.9997
0.806912
2.3579
0
0
2.65074
1.37896
0
2.74767
0.827435
2.76724
1.25532
2.74964
2.77262
2.69283
2.89601
1.21049
2.72073
1.07386
0.893922
2.50826
5.1569
2.43583
2.52047
0.794391
2.61903
2.44131
2.49269
2.52579
2.55052
0
2.51369
1.02381
2.57519
0
1.84804
4.94365
2.131
0
2.77818
2.76724
1.25532
2.63923
1.18389
1.11586
2.89601
0.767929
2.54804
2.76638
3.54934
1.84804
2.20438
2.131
0
3.48413
3.01067
2.6572
2.74964
2.75921
1.11586
1.03274
1.87761
2.87005
2.77521
2.65855
0
2.42745
2.56553
2.58235
2.38439
2.61903
2.59194
0
2.31288
0
3.21391
2.51369
2.49058
2.57519
2.4916
0
2.69042
2.66743
2.59971
2.51424
2.53226
2.49316
0.771349
0
2.55052
1.9997
0.806912
2.3579
2.06168
0.699808
2.65074
4.94365
2.61864
2.74767
3.48413
0
1.25532
2.62627
0.762922
1.11586
2.77446
2.77165
0
2.76638
1.25348
2.62796
2.74467
2.131
2.74767
2.77818
3.01067
2.76929
1.87582
2.62933
2.69283
2.89601
2.6258
2.87005
1.39829
2.74911
0
6.03588
2.8
2.59971
2.51424
2.8
0
5.22866
3.38838
2.62725
1.9997
2.36438
2.47472
2.62266
2.4916
3.63366
2.74467
3.95651
3.72946
2.77259
2.76724
3.58991
3.60252
1.18389
1.11586
2.71784
3.47463
0
0.876482
2.65855
0.729138
2.69042
0.922924
2.59971
1.62675
1.78765
2.49316
3.04283
2.64054
2.62725
3.21391
2.64002
1.02381
3.85781
1.75076
0.729138
2.42745
2.57645
1.76633
3.40374
2.53226
2.44131
1.67067
5.23308
2.13847
2.59409
2.64002
2.57058
5.4063
0
2.7492
2.57221
0
5.13963
2.77818
2.87112
2.63618
2.74964
2.77262
2.67452
2.89601
1.21049
2.72073
1.07386
0.893922
1.2939
2.59156
1.36193
1.28145
1.21179
1.29213
1.25532
1.25861
2.64961
2.71279
2.72933
2.63902
2.54804
2.73039
2.65855
0
2.69042
2.57645
0.819866
2.51424
2.61903
2.49316
0
2.52579
2.13847
2.59409
2.36438
1.02381
2.57519
2.44085
0.729138
2.42745
2.57645
2.59971
2.51424
2.47366
2.49316
0
0
2.55052
1.9997
0
2.3579
0
0
1.84804
2.57221
0
2.74767
0.827435
2.76724
2.6572
2.74964
2.77262
1.11586
2.89601
0.767929
2.72073
1.07386
0.893922
2.50826
2.42745
2.66743
2.52047
0
2.61903
2.44131
2.49269
2.52579
2.13847
0.479046
2.51369
1.02381
2.06168
0.699808
2.65074
1.37896
2.131
2.74767
2.77818
0
2.6572
1.87582
1.18389
2.69283
2.77446
1.21049
2.38164
2.98206
2.76762
2.65074
2.59156
2.131
0
2.77818
1.29213
1.25532
2.62627
2.62933
2.69283
0.822055
2.63902
2.87005
2.77521
1.77989
0
2.42745
2.8
2.58235
2.51424
2.61903
0
0
2.31288
0
3.21391
2.36438
2.20694
2.57519
2.4916
0.729138
2.42745
2.43583
0.819866
2.51424
2.47366
2.49316
0.771349
0
2.13847
2.59409
0
2.3579
2.57519
0
1.84804
1.37896
2.61864
2.74767
3.48413
2.76724
1.25532
2.74964
1.18389
1.11586
2.77446
2.77165
0
2.98206
0.893922
2.62796
2.74467
2.61864
2.74767
3.48413
1.29213
2.76929
2.63923
2.75921
1.11586
2.89601
2.75963
1.49275
1.39829
2.74911
0
2.6095
2.56553
2.59971
2.63675
2.8
2.59194
5.22866
3.38838
2.62725
1.59529
2.36438
2.8
2.57519
2.4916
3.63366
2.74467
2.77098
2.77422
2.77259
0
3.58991
3.60252
1.18389
1.11586
2.77105
2.77165
0
0.876482
2.65855
0.729138
2.69042
2.57645
2.59971
1.62675
2.61903
2.44131
3.04283
2.64054
0
3.21391
2.64002
2.49058
3.22984
1.75076
0
0.957594
0.922924
2.59971
4.55773
2.53226
2.49316
1.67067
5.23308
2.55052
2.63795
2.64002
2.57058
0.661578
0.699808
2.7492
1.37896
3.22486
1.07261
3.48413
2.76724
2.63618
2.7287
2.77262
2.67452
2.37497
1.21049
3.52238
1.07386
0.893922
0
2.69042
2.57645
0.819866
2.51424
2.47366
2.49316
2.44634
2.31288
2.55052
0
0.806912
2.49058
2.06168
0
2.7492
2.57221
2.75241
1.95913
0.827435
2.76724
2.6572
1.87582
2.77262
1.11586
0.822055
0.767929
2.38164
2.98206
0.893922
2.62796
2.59156
0
1.95913
3.48413
2.77295
2.76929
2.62627
2.75921
1.11586
2.77446
2.63902
2.87005
2.77521
2.74911
0.729138
2.42745
2.8
1.76633
2.51424
1.78765
2.49316
1.67067
2.31288
2.62725
3.77588
2.51369
2.20694
2.57519
2.58801
2.75901
0.795999
2.9596
2.77422
2.65635
2.76724
3.58991
0.842414
1.18389
1.11586
2.77105
1.21049
2.54804
1.07386
2.74911
3.04004
0
2.60481
2.8
2.38439
2.61903
2.49316
0
2.52579
2.55052
3.21391
2.64002
2.49058
2.06168
3.41027
3.04004
2.6095
2.60481
2.8
4.55773
2.61831
2.59194
1.67067
0
2.55052
2.59409
3.00989
2.57058
1.07622
0
2.7492
2.57221
1.10594
5.13963
3.48413
0
2.6572
2.62627
2.77262
2.67452
2.89601
0.767929
0
1.07386
1.25348
2.62796
2.7673
2.77098
2.74767
1.21179
2.77295
1.25532
2.63923
2.75921
2.69283
2.89601
2.63902
2.87005
2.98206
1.77989
0.729138
0
2.57645
2.59971
4.55773
2.8
2.49316
0.956734
2.52579
2.13847
1.59529
2.36438
2.47472
1.67804
2.4916
5.21884
2.03785
3.41116
2.59971
1.62675
0.830007
2.44131
3.04283
5.23308
2.62725
3.21391
0.959337
2.57058
2.36809
0
2.62796
2.8
0
2.74767
1.2118
3.17096
2.8
2.77807
3.41719
2.69283
2.77446
2.77165
4.93843
0.876482
1.25348
4.72925
2.03785
5.20729
4.85272
0
2.61903
4.69333
3.44431
2.52579
2.55052
0.655571
3.40088
2.47472
2.62266
0
2.65074
3.94827
2.131
2.74767
2.77818
2.76724
1.25532
3.09927
0.762922
2.69283
2.89601
0.767929
2.54804
3.83487
2.76762
2.65074
2.74467
2.75241
2.85871
3.48413
3.68129
3.58991
2.74964
6.42068
3.13344
1.03274
1.87761
2.38164
2.68171
2.74911
1.58956
0
2.8
2.77865
2.38439
4.04526
5.2498
0
1.47831
4.6486
3.21391
2.36438
2.49058
2.06168
2.58801
2.65074
1.37896
1.36193
2.64353
2.65635
2.64732
2.68539
2.63923
1.18389
2.71279
2.72933
1.21049
1.49275
1.07386
2.65855
0.729138
2.69042
2.57645
0.819866
2.38439
2.61903
2.49316
0
2.52579
2.13847
2.59409
2.36438
2.49058
2.57519
2.4916
0.729138
2.42745
2.57645
0.819866
2.38439
2.47366
2.44131
0
0.76994
2.55052
2.59409
0
8.50905
8.16248
7.66476
8.25198
6.47668
6.66786
6.37893
5.84829
6.693
11.4396
6.97586
7.10517
8.77783
4.7151
1.30906
2.64019
2.72627
2.67285
2.65
1.31557
2.50982
1.07433
1.34167
1.40433
2.60551
2.73064
2.66668
1.23656
1.26905
2.63201
2.64019
1.10492
1.15799
2.65
1.31557
2.50982
1.07433
2.59371
1.40433
2.60551
1.08172
1.24129
1.23656
1.26905
2.57865
5.255
0.564975
0.766592
5.26652
2.56809
4.99386
2.07122
2.45159
2.41108
0.962248
5.42691
0.768105
2.41332
2.48893
2.63201
1.26905
1.10492
1.15799
1.33877
2.59074
1.48671
2.74035
1.34167
2.5993
2.60551
2.70542
1.24129
2.67227
1.26905
2.57865
0
0.564975
0.766592
0
2.56809
1.1167
2.07122
2.45159
2.76421
0.962248
0.535337
0.768105
2.49676
2.48893
5.23329
0
2.13584
2.54353
0
2.56809
1.1167
2.07122
5.14364
2.41108
5.16553
2.57848
2.40748
2.49676
2.46389
2.76959
2.60112
2.72627
1.79224
2.74593
3.79229
2.73004
2.77166
0.722147
4.92452
2.57223
2.69529
2.66668
2.76615
1.26905
2.60924
2.62045
2.72627
2.67285
2.62604
1.31557
2.49121
2.74035
1.34167
1.40433
1.46683
2.70542
2.66668
2.67227
1.26905
2.57865
0.88652
0.564975
0.766592
0.802536
2.56809
0
2.57896
2.63318
2.76421
0.962248
0
5.29861
2.49676
2.48893
0
0
2.13584
2.54353
0
2.46913
1.1167
2.57896
0.922426
2.41108
0
2.57848
2.49942
2.49676
2.46389
2.76959
2.60112
1.50556
1.79224
2.74593
2.77661
2.73004
2.77166
1.34167
1.40433
2.24828
2.75788
2.64037
2.76615
1.26905
0.857063
2.48854
2.55889
2.54353
2.58646
4.85748
2.36414
5.44754
2.63318
0.911957
0
0.535337
2.40748
0.755778
2.48893
3.7841
2.60112
2.72627
2.67285
2.74593
3.79229
2.49121
3.00229
0.722147
2.77369
2.24828
2.70542
1.85732
5.09112
4.25842
2.74639
2.76634
3.10842
1.15799
2.74593
3.79229
2.49121
3.00229
2.54148
0
2.74632
0.805854
3.51653
0
2.76819
1.6361
5.18042
5.42388
2.65654
1.73899
5.00519
0
1.6142
2.61938
2.57061
0
0.755559
0
2.41332
2.46389
2.60924
2.62045
1.10492
1.15799
2.62604
2.56534
2.49121
2.71522
1.34167
1.40433
1.46683
1.08172
2.64037
1.23656
1.26905
2.57865
0
0.564975
5.32583
0.802536
2.46913
1.1167
2.07122
2.45159
2.41108
0
0
0.768105
2.49676
2.46389
0
0
2.13584
2.25676
0
2.47474
0
2.57896
0
2.41108
0
2.57848
2.40748
2.49676
2.48893
2.76959
2.76634
2.70491
2.65883
2.60959
1.23331
2.46927
2.77166
1.34167
0
2.24828
2.69529
1.85732
2.76615
4.25842
0.857063
2.48854
2.13584
2.54353
2.44535
0
2.93009
0.496749
2.63318
0.911957
0
0.535337
2.40748
0.864837
2.46389
2.76959
2.58373
2.70491
2.65883
2.74593
2.77661
2.49904
3.00229
0.722147
2.77369
2.57223
2.70542
1.85732
0
1.26905
2.74639
2.76634
2.76623
0.755182
2.60959
1.23331
2.49121
3.00229
2.54148
0
2.55071
1.08172
3.51653
1.23656
3.58947
1.6361
1.01959
0.564975
2.87188
0
0
2.37648
1.6142
2.61938
2.57061
0
4.55366
0.768105
2.41332
2.46389
0
0
0.564975
0
0.802536
2.46913
1.1167
0.496749
2.63318
2.41108
2.83037
0.535337
0.768105
0.755778
2.46389
2.76959
2.62045
1.50556
2.65883
2.62604
2.77661
2.46927
0.828619
2.77642
4.07291
2.57223
2.69529
2.74982
1.23656
1.26905
2.74639
2.58373
3.10842
0.755182
2.74593
0.686798
2.49904
1.07433
2.14813
1.40433
2.74632
0.805854
0.819969
1.23656
2.76819
2.57865
1.01959
2.51681
2.87188
1.73899
1.30736
2.37648
2.07122
2.63318
2.41108
2.55117
1.20016
0
2.41332
2.46389
2.02368
1.26905
0.835076
0.755182
3.78643
2.5632
0.759224
2.76029
2.77642
2.17235
2.74632
2.70542
3.51653
1.83589
4.25842
3.50224
0
0.564975
0.766592
1.73899
0
1.1167
3.242
2.61938
0.892424
3.59046
0.535337
3.00393
2.60864
2.59377
1.83792
0
4.01324
2.25676
1.73899
3.51845
1.1167
3.85277
5.06768
2.57779
0
2.63346
3.4041
2.60864
2.46389
2.57657
2.56321
2.76328
0.755182
2.74593
1.19989
2.46927
2.68599
0.722147
4.88706
2.55071
2.69529
2.74982
3.52548
3.58947
1.30906
2.62045
2.70491
1.15799
1.33877
2.56534
2.49121
2.71522
1.34167
2.41108
1.46683
2.70542
1.24129
2.49676
1.26905
2.57865
0.88652
0
0.766592
0.802536
2.47474
0
2.57896
2.63318
2.41108
0.962248
0.535337
0.768105
2.49676
2.46389
0.857063
0.88652
2.55889
2.25676
0.802536
2.47474
1.1167
2.07122
0
2.41108
0.962248
2.57848
2.40748
2.49676
2.48893
2.76959
2.76634
1.50556
1.79224
2.74593
2.77661
2.46927
2.77166
1.34167
1.40433
2.24828
2.75788
1.85732
3.52548
1.26905
0
2.48854
2.55889
2.25676
2.44535
0.940899
2.93009
0
2.63318
0.860338
0.962248
0.535337
2.40748
0.864837
2.46389
2.76959
2.76634
2.70491
1.79224
2.60959
1.23331
2.49121
2.77166
0.722147
4.07291
2.24828
1.45839
2.64037
1.23656
4.25842
2.74639
2.58373
3.10842
1.15799
2.60959
2.77661
2.49904
3.00229
2.72255
1.40433
2.55071
0.805854
3.51653
0
3.58947
1.6361
0
0.564975
2.87188
0
0
2.37648
1.6142
2.45159
2.57779
0.962248
0.755559
0.768105
2.41332
2.48893
0
0.88652
0
0
0.802536
2.46913
1.1167
0.496749
2.45159
2.76421
2.83037
0.535337
0
0.755778
2.48893
2.76959
2.62045
1.50556
2.65883
1.97432
1.23331
2.73004
1.07433
2.77642
4.07291
2.57223
2.69529
2.74982
1.23656
1.26905
2.74639
2.76634
3.10842
0.755182
2.60959
1.31557
2.49904
0.828619
2.14813
1.40433
2.55071
0.805854
1.24129
0
2.76819
2.57865
0
2.62051
2.65654
0
2.47474
0
1.6142
2.45159
2.41108
3.59046
1.20016
0.768105
0.847812
2.46389
2.02368
1.26905
1.10492
0.755182
2.75659
2.5632
0.759224
2.69877
3.8942
2.17235
2.55071
1.45839
3.51653
1.83589
4.25842
3.50224
0
0.564975
0.766592
0
3.51845
0
3.242
2.45159
0.892424
3.59046
0.535337
3.00393
2.60864
2.59377
0
0
4.01324
2.54353
0
0
1.1167
3.85277
0
2.57779
2.02037
2.57848
4.56643
2.65685
2.46389
2.76959
2.77763
2.76328
1.79224
2.85312
1.19989
2.73004
2.68599
0.722147
1.09194
2.55071
2.69529
2.74982
3.52548
2.76819
0.857063
0
2.55889
2.54353
0.802536
0.940899
0
0.496749
2.45159
2.41108
2.36275
2.57848
0.768105
2.49676
2.48893
2.76959
2.58373
1.50556
2.65097
2.62604
0.686798
2.49904
3.00229
1.34167
0
2.74632
2.75788
1.85732
1.23656
2.76819
2.74639
2.76634
2.76623
2.77673
2.74593
1.23331
2.73004
1.07433
2.52989
0
2.74632
1.08172
2.76687
1.23656
4.25842
2.57865
0
0.564975
0
0.996532
3.51845
1.30611
2.07122
2.63318
2.57779
2.55117
4.55366
3.00393
2.41332
4.46514
2.02368
1.26905
3.10842
0.755182
1.33877
2.73245
2.77643
1.40648
2.77642
2.41108
2.74632
2.70542
3.51653
2.64362
2.76819
1.6361
1.01959
0.564975
0.766592
0
1.30736
3.92532
3.85277
2.45159
6.09971
0.892424
0
0
2.61478
2.60864
2.48893
0
0
1.61872
2.54353
5.18599
0
0
3.85277
1.16193
2.57779
1.13993
2.57848
3.4041
2.41332
3.42688
2.57657
3.18373
1.50556
3.09538
2.74593
2.8
3.72726
2.68599
2.14813
1.09194
2.55071
4.62583
1.85732
3.52548
3.58947
2.58269
2.58373
1.50556
2.65097
1.97432
0.686798
2.49121
2.71522
3.8942
0
2.74126
1.45839
2.64037
1.83589
2.76819
2.57865
0
2.51681
0.766592
0.802536
2.47474
1.30611
2.62637
1.42499
3.6124
0.962248
4.55366
1.6516
2.41332
2.46389
1.83792
1.01959
4.01324
2.54353
1.73899
2.46913
3.92532
2.57896
2.61938
2.41108
2.02037
2.57848
2.49942
2.41332
2.46389
2.76959
2.58373
3.48733
3.9239
2.74593
2.5398
3.72726
3.00229
3.8942
1.40433
2.24828
2.07003
2.74982
3.52548
3.58947
2.6015
2.4606
2.55889
2.54353
4.92234
1.12694
2.36414
0
1.42499
2.57779
0
0
4.39618
2.60864
2.59377
2.58293
2.56321
2.70491
2.65883
2.51271
2.8
2.49121
2.42195
2.14813
2.77369
3.22765
2.70542
3.09263
0
4.25842
2.74639
2.76634
3.70943
2.77673
2.51271
1.23331
2.49121
3.82969
2.78396
0
2.55071
0.805854
2.46474
0
2.76819
4.93678
1.12312
0
2.54353
0
2.52076
1.30611
5.17245
2.61938
2.77799
5.06112
0.755559
1.6516
3.40692
4.66202
2.60924
2.62045
2.70491
1.15799
1.33877
1.31557
1.48671
1.07433
1.34167
2.41108
2.57223
2.70542
1.24129
1.23656
2.67111
2.45627
0.88652
0.564975
0.766592
0.802536
2.46913
0
2.57896
2.63318
2.41108
0
0
0.768105
2.41332
2.46389
0.857063
0
2.55889
2.54353
0.802536
2.46913
0
2.57896
0.922426
7.35865
10.7671
7.93414
6.43704
8.36081
6.64339
5.68272
7.11479
6.41235
6.938
4.46714
5.87215
6.16661
4.92095
1.04727
1.15173
2.67469
2.63541
2.64875
2.69433
1.15773
2.69982
1.30664
2.6831
2.6831
2.71811
1.00883
1.01327
6.8535
2.68768
2.73113
2.68495
1.213
1.30509
1.24303
2.69433
2.67165
2.69982
2.64577
1.177
1.07812
2.71811
2.73866
1.01327
3.19365
2.68768
2.58387
2.26672
0.753702
5.21613
0.788028
5.34901
2.2709
0.652314
2.45793
5.34516
0.734439
5.42058
1.9696
2.60084
2.8
0.728465
1.04727
2.68495
1.213
2.59409
2.64875
1.2522
2.67165
1.09771
2.64577
1.177
2.6831
0.983587
2.73866
2.72973
3.19365
1.12392
2.01981
2.26672
0.753702
0.833765
0.788028
0.691835
2.5448
0.652314
2.45793
0
0.734439
0.610903
1.9696
1.95437
0.935455
5.35542
0.540732
0.724589
2.51903
2.47135
2.50545
0
0.758527
5.37504
5.25754
2.53204
2.11689
0
4.81498
1.95437
0.859665
0.728465
1.04727
2.78708
1.81482
2.5725
1.90032
2.62518
3.35553
2.68161
1.30664
2.6518
1.69769
2.77395
2.78204
1.01327
0
1.71491
2.73113
1.15173
1.213
2.59409
1.24303
1.2522
2.67165
1.09771
2.62051
2.66715
2.6831
2.70585
1.00883
1.01327
3.19365
2.67378
2.01981
2.26672
0.753702
0.833765
0.788028
0.691835
2.5448
0.652314
2.5516
0.746099
3.77197
0.610903
2.60672
1.95437
0.935455
0
0.540732
4.2762
2.51903
2.55774
2.45073
0
0.758527
0.652314
0.857545
2.25558
2.11689
0.610903
0.534212
2.60084
5.81578
0.728465
5.24929
2.78708
2.67469
2.5725
2.64875
2.62518
3.35553
1.61461
1.30664
2.6518
2.6831
2.77395
2.78204
1.01327
0.770955
1.71491
2.01981
0.724589
2.51903
0.833765
0.788028
2.41129
0.758527
2.12777
0
2.53204
0.734439
2.61376
0
5.43452
0
2.20204
2.76739
3.35521
2.67469
2.59409
2.64875
1.76234
1.15773
1.61461
1.30664
2.6518
2.6831
1.47165
2.78204
2.77212
1.82517
2.66438
2.58387
1.73424
1.213
0.769775
5.0858
2.62518
2.67165
2.75981
2.75726
0.811788
3.11519
2.69392
2.70738
2.85396
0.439089
1.71491
2.58387
1.49171
2.95992
5.12609
2.62645
5.22429
3.37644
0.652314
2.5516
0.888203
2.68149
0
1.5209
1.95437
2.8
2.65495
1.04727
1.15173
1.213
1.30509
1.24303
2.66346
2.67165
2.68161
2.62051
2.66715
2.6831
2.70585
1.00883
2.71124
2.72604
2.67378
2.58387
2.26672
0.753702
0.833765
0.788028
0
2.5448
0
2.5516
0
0.734439
0
1.9696
2.60084
0.935455
0
0.540732
0.724589
2.51903
2.47135
2.50545
0.691835
0.758527
0.652314
0.857545
2.53204
2.11689
0
0.534212
2.60084
0
0
0
3.35521
1.81482
2.55885
1.90032
2.60567
2.78218
1.61461
1.30664
2.76954
1.69769
2.77395
2.86938
0.733158
0
1.71491
2.58387
0
2.38428
0.833765
0.788028
2.49001
4.84647
2.56688
0
2.53204
0.734439
2.61376
0
0
0
2.20204
2.76739
2.78708
2.67469
2.59409
2.50545
2.66346
1.15773
2.68161
0.856971
2.76954
1.69769
2.70585
2.78204
2.85396
1.82517
2.66438
1.43614
2.65947
5.11992
1.30509
0
2.60567
2.65171
2.75981
2.75726
1.177
2.78463
2.77395
2.77624
2.85396
0.439089
1.71491
2.58387
1.49171
2.62937
1.09317
3.08501
0
3.37644
0.652314
2.45793
4.46341
2.68149
0
1.5209
1.95437
2.8
2.65495
0.540732
2.54986
2.38428
0
2.45073
2.49001
0.758527
2.12777
0
0
0.734439
0.610903
1.9696
1.95437
0.859665
0
2.94377
3.35521
1.81482
1.99705
1.90032
2.66346
1.15773
1.61461
2.76279
2.66715
2.76169
2.70585
1.00883
2.77212
2.63211
2.77124
1.43614
2.75641
0
3.75726
3.60885
2.75185
2.65171
1.61461
2.00449
2.76161
2.78463
1.47165
1.38861
0.733158
2.70997
2.67378
2.63984
2.26672
0.811128
1.09317
0.788028
0
3.37644
2.6279
2.5516
0.888203
3.77197
0
1.9696
2.60084
2.60112
2.65495
2.76739
2.65947
0
1.99705
1.90032
2.75727
1.78699
3.13953
2.60809
1.177
2.6831
0.670124
2.70738
2.70031
2.8
3.22584
0.775314
3.38146
0.811128
0
0.788028
2.58434
2.5448
2.6279
2.45793
0
0.734439
2.68421
1.9696
1.41193
2.66371
0.843254
0.540732
2.65081
2.51903
2.47135
2.62645
0
0.758527
0
0
2.63967
4.08715
0.746737
0.694608
3.20569
2.75244
2.77016
0
2.64586
3.09236
2.78257
4.21468e-08
2.59366
3.35553
2.68161
2.76279
2.63408
3.59807
2.77395
2.78204
2.77212
0.770955
1.71491
2.58387
1.15173
1.213
1.30509
2.50545
2.66346
1.15773
1.09771
2.62051
1.177
2.6831
0.983587
2.72436
1.01327
0
1.12392
2.01981
2.26672
0.811128
0.833765
0.79533
0.691835
2.2709
0.652314
2.5516
0.746099
3.77197
0.610903
2.60672
1.95437
0.935455
0
0.540732
0
2.38428
2.47135
2.45073
0.691835
0.758527
0.652314
0.857545
2.25558
2.11689
0.610903
0
1.95437
0
0.728465
1.04727
3.35521
1.81482
2.72479
2.50545
2.60567
2.78218
2.68161
1.30664
2.76954
2.6831
2.69392
2.86938
1.01327
0.770955
2.67378
2.58387
0.724589
2.51903
0
0.788028
2.41129
0
2.56688
0
2.25558
3.77197
1.92486
0.534212
0
0
2.20204
2.94377
2.78708
1.81482
2.59409
2.50545
1.76234
0.729333
2.68161
0.856971
2.76954
1.69769
1.47165
2.86938
2.85396
1.82517
2.77124
2.58387
1.73424
0
1.30509
1.24303
2.60567
1.78699
2.66115
2.75726
1.177
3.11519
2.77395
2.77624
2.77212
2.72604
2.67378
2.01981
1.49171
2.95992
1.09317
3.08501
0
4.37982
0
2.5516
0.888203
2.71687
1.29884
1.9696
2.60084
2.8
2.65495
0.540732
2.54986
2.51903
0.833765
2.45073
2.41129
0
2.12777
0
0
3.77197
0.610903
2.60672
2.60084
0.859665
0
2.94377
3.35521
2.51903
1.99705
1.90032
2.66346
1.15773
1.61461
2.76279
1.7719
4.70447
1.47165
0.774527
2.77212
1.82517
2.66438
1.43614
2.64415
0
2.77653
3.60885
2.75185
1.78699
2.68161
2.00449
3.27501
3.11519
1.47165
2.72436
1.01327
2.8
2.67378
2.70587
1.49171
0.811128
1.09317
0.788028
0.946088
0
2.64847
2.5516
0
0.734439
1.29884
1.9696
2.60084
2.60112
2.65495
2.76739
1.73424
0
1.99705
1.90032
2.75727
1.78699
3.13953
2.75726
0.811788
1.69769
0.983587
2.77624
2.70031
2.8
3.22584
2.01981
4.39405
0.811128
0.833765
0.79533
2.90024
2.5448
2.64847
2.5516
0.888203
0.734439
2.68421
1.9696
1.95437
2.66371
5.30509
0.540732
1.69422
2.38428
2.47135
2.632
0
0.758527
1.42198
1.8009
2.63967
4.08715
0.746737
0.694608
3.20569
1.2348
2.77016
0
2.64586
3.09236
2.78257
1.90032
2.59366
1.05708
2.68161
3.7351
3.07928
2.87483
2.69392
2.78204
2.85396
0
0.7565
2.01981
2.15812
2.38428
2.47135
2.50545
0.691835
0.758527
0.652314
0.857545
0.746099
0.734439
0
2.60672
0.539134
0.859665
0.728465
1.04727
1.06809
2.51903
1.99705
2.50545
2.75185
0.729333
2.75981
3.7351
2.63408
2.6831
2.69392
2.86938
0.733158
1.82517
2.64677
2.58387
1.73424
1.213
0.769775
0
2.66346
2.65171
1.61461
2.00449
0.811788
3.11519
2.77395
1.38861
0.733158
2.8
2.64677
2.70587
0
2.95992
1.09317
2.62645
0
1.43513
2.6279
2.45793
1.56523
2.71687
1.29884
3.21626
2.60084
0.935455
2.65495
1.04727
2.75641
3.52509
2.59409
2.50545
1.2522
2.62971
1.09771
2.60809
0.811788
1.69769
0.670124
2.70738
2.70031
2.70997
3.22584
2.01981
1.49171
0.811128
0.833765
0.79533
0.691835
2.5448
0.652314
2.60323
1.56523
2.71687
0.610903
1.9696
3.20569
2.7822
0
2.39138
0.724589
2.62937
2.47135
2.632
0.946088
0
0
1.8009
2.53204
3.18202
0
1.14073
3.72205
1.2348
2.77016
1.04727
2.64586
1.81482
3.15257
3.134
2.77211
2.30171
2.68161
0.856971
2.7798
2.87483
2.77395
2.7059
2.85396
0.770955
1.71491
2.58387
0.747815
2.78218
2.55885
3.60885
1.2522
1.78699
2.77276
2.75726
2.63408
1.69769
1.47165
2.78204
2.77212
0.439089
2.64677
3.22573
3.35916
2.95992
2.6082
3.08501
0.691835
2.5448
2.64847
1.67103
0.746099
2.65711
0.610903
1.9696
1.95437
0.935455
0
2.63984
0
2.62937
4.90187
3.99834
1.48776
0
2.64847
2.60323
1.51605
3.18202
2.39342
2.327
2.60084
4.99547
0
0
1.06809
2.96686
2.55885
1.90032
2.77211
1.05708
3.01499
2.76279
2.63408
0
2.77395
2.86938
1.01327
1.00154
0.7565
0.775314
0.724589
2.65076
1.80399
3.08501
2.41129
1.61963
3.29863
1.01373
2.53204
2.65711
2.68421
0.694608
0.73051
0.887226
3.18341
2.61176
1.06809
2.66677
2.55885
1.90032
0.906652
0.729333
3.01499
0.856971
2.7798
1.69769
0.670124
2.78204
2.77212
3.1613
3.07537
1.43614
1.73424
1.213
0.641057
1.90032
2.59366
1.78699
2.75981
2.75726
0.811788
3.94226
2.99069
2.93789
2.85396
0.770955
3.06346
2.63984
1.69005
2.95992
2.21102
2.632
1.04301
3.35053
0
1.67103
0.888203
0.618546
1.29884
1.5209
1.41193
2.60112
2.77016
1.04727
2.65947
2.51903
2.59409
1.24303
1.2522
2.65171
2.68161
2.62051
1.177
2.6831
2.70585
2.72436
2.71124
0
1.12392
2.01981
2.54986
0.811128
0.833765
0.79533
0.691835
2.5448
0.652314
2.5516
0.746099
2.65711
0
2.60672
2.60084
2.8
0
0.760615
0.724589
2.38428
2.47135
2.50545
0
0.758527
0.652314
0.857545
9.3908
8.13308
7.39342
10.1658
9.21414
9.21458
8.20645
7.83006
7.97255
8.53856
6.25861
7.16462
8.59683
5.98912
2.49701
1.28012
1.37744
2.69025
2.54142
1.21583
1.62102
1.4481
2.63236
2.69189
1.25609
1.23288
2.68239
1.2493
2.66139
1.58471
2.69093
1.37744
1.27015
2.54142
2.69312
1.62102
2.55579
1.35781
2.69189
2.71713
1.23288
2.68239
1.2493
2.66139
4.93276
2.48123
2.42723
5.34152
5.02508
2.37649
2.26877
2.38306
5.22353
0.692821
2.48874
2.51396
0.690491
2.4899
5.28991
1.58471
1.28012
2.61083
2.69025
2.54142
1.21583
1.62102
1.4481
2.63236
2.69189
2.71713
2.61151
1.33351
1.2493
1.28222
4.93276
2.47051
2.69918
0.693253
5.02508
2.37649
3.20833
2.84175
0.85101
0.692821
2.41968
2.51396
5.31585
2.41564
0.768928
2.28643
0.701756
2.69918
2.45834
1.04317
5.34264
2.26877
1.04558
2.65771
5.34315
0.620907
2.46577
5.31585
2.4899
5.28991
7.34821
2.75717
1.37744
2.75071
7.4276
3.50531
1.62102
1.4481
2.73706
1.74124
5.10223
1.23288
1.83755
5.09832
2.74676
2.49701
1.28012
2.61083
2.69025
2.54142
1.21583
2.41152
2.55579
1.35781
2.69189
2.71713
1.23288
2.68239
1.2493
1.28222
2.43433
2.47051
2.69918
0.693253
2.47739
2.50862
3.20833
2.84175
5.22353
5.34315
2.41968
2.46577
5.31585
2.41564
5.28991
3.09595
5.33924
2.69918
2.45834
2.47739
5.34264
3.20833
1.04558
2.65771
0.692821
0.620907
2.46577
0.690491
2.41564
5.28991
2.71068
3.62206
4.95399
7.08787
2.7078
2.77083
1.62102
1.4481
7.26689
2.69189
1.25609
1.23288
2.68239
1.2493
2.74676
2.28643
2.48123
5.17737
0.693253
1.04317
2.50862
2.26877
2.84175
0.85101
5.34315
0.620907
1.00995
2.44456
2.4899
2.5086
0
5.06451
3.98345
2.69025
0
2.77083
2.77398
2.76736
2.05006
2.69189
3.54622
5.0774
5.51551
2.7598
1.89303
2.81533
2.69093
2.77059
3.56877
2.47274
2.74761
4.61761
2.36462
3.90388
2.74972
2.71713
3.63976
2.73601
5.09832
2.74676
2.8
2.48123
2.42723
2.63893
2.45367
4.57196
3.20833
2.84175
1.83788
2.86709
6.5041
2.51396
2.54021
6.8577
5.28991
1.58471
1.28012
1.37744
1.27015
2.54142
2.69312
1.62102
1.4481
1.35781
1.21581
2.71713
2.61151
2.68239
1.2493
1.28222
2.43433
2.48123
2.69918
0.693253
2.47739
2.37649
2.26877
2.38306
2.57369
5.34315
2.41968
2.51396
0.690491
2.4899
0.768928
3.09595
5.33924
2.69918
2.48176
1.04317
0.680805
3.20833
5.06664
2.43924
0.692821
0.620907
2.46577
2.62122
2.41564
0.768928
0
2.75717
1.37744
0
2.7078
2.77083
4.61761
1.4481
2.73706
1.74124
2.68952
5.0774
1.83755
1.2493
5.2489
2.28643
2.47051
5.17737
2.63893
2.47739
2.37649
3.20833
2.84175
0.85101
5.34315
0.620907
1.00995
2.44456
2.41564
2.47604
2.71068
1.28012
2.77059
2.69025
0
3.50531
4.79048
4.20771
2.63236
1.74124
3.54622
1.23288
0
2.7598
1.89303
1.58471
2.69093
3.98345
3.56877
2.47274
6.85586
1.62102
2.36462
2.7714
6.06463
1.67512
3.63976
2.73601
2.67873
5.02409
2.42304
2.48123
2.42723
1.51026
2.8
3.41377
2.26877
2.38306
2.57369
2.59958
2.56503
2.46577
2.54021
0
1.6692
1.15392
2.48123
5.17737
0.693253
1.04317
2.37649
1.31049
1.04558
2.43924
2.64424
2.48874
2.51396
2.62122
2.4899
2.47604
0
5.06451
3.98345
1.78242
2.7078
3.0196
2.77398
2.76736
0
2.74972
2.75808
3.63976
0
3.5547
5.02409
4.60073
2.74912
2.77059
2.76042
2.7078
2.74761
4.79048
2.36462
2.7714
1.74124
2.71713
2.8
2.68239
2.7598
2.74676
2.43433
3.43067
2.6019
2.61467
2.47739
3.51724
3.20833
2.38306
2.55744
0.692821
2.48874
2.51396
0.690491
2.41564
5.28991
1.58471
3.62206
5.8645
2.69025
2.54142
3.0196
4.61761
4.20771
2.05006
2.74972
1.67512
2.14009
3.09572
1.2493
2.76968
2.42304
2.56824
5.23324
2.63893
2.45367
3.51724
4.55813
2.84175
3.32527
2.64424
3.41099
4.43149
2.5936
3.1047
2.59268
0.772835
5.33924
2.69918
3.41003
2.51715
1.49494
6.0292
2.60235
5.09032
2.64424
2.48874
4.77157
2.62122
0
1.6692
3.45969
3.62206
1.37744
0
4.88127
5.58885
2.77398
4.20771
2.73706
3.03209
2.8
1.23288
3.09572
2.8
2.74676
2.49701
2.69093
1.37744
2.69025
2.54142
1.21583
2.41152
1.4481
2.63236
1.21581
1.25609
2.61151
1.33351
2.70453
2.66139
1.15392
2.47051
2.69918
2.63893
2.47739
2.50862
3.20833
2.84175
0.85101
0.692821
2.48874
2.51396
0.690491
2.41564
5.28991
3.09595
0.701756
2.42723
2.48176
1.04317
0.680805
3.20833
1.04558
2.65771
0.692821
2.48874
2.46577
0.690491
2.41564
5.28991
0
3.62206
2.93079
0
0
2.77083
1.62102
4.86138
0
1.74124
2.68952
1.23288
2.68239
2.67873
2.74676
3.09595
2.48123
2.55948
2.63893
1.04317
2.50862
3.20833
2.84175
0.85101
2.64424
2.48874
5.22303
2.44456
2.4899
2.5086
0
5.06451
2.77059
1.78242
0
2.15758
2.77398
4.20771
2.63236
1.74124
2.75808
1.23288
2.73601
2.7598
1.89303
2.81533
2.69093
2.77059
2.76042
2.54142
0
2.38902
2.36462
2.7714
2.74972
2.71713
2.8
2.73601
2.67873
2.74676
2.42304
4.97267
2.42723
1.51026
2.8
3.41377
2.26877
2.38306
2.57369
2.86709
0
2.46577
3.04754
2.56713
5.28991
1.15392
2.48123
0.937231
2.63893
2.47739
2.37649
2.26877
1.04558
2.43924
0.692821
2.48874
2.46577
0.690491
2.4899
2.47604
2.71068
5.06451
3.98345
1.78242
2.7078
1.21583
2.77398
4.20771
2.73706
0
2.75808
3.63976
2.73601
3.5547
2.74676
2.75278
5.60835
2.77059
3.56877
2.7078
2.74761
2.77398
2.36462
2.7714
2.69189
1.67512
3.63976
2.68239
3.5547
4.60859
2.43433
4.69962
2.6019
2.8
2.47739
2.37649
3.20833
2.38306
2.8
0.692821
2.41968
2.51396
0.690491
2.4899
5.28991
1.58471
2.75717
2.74449
2.69025
2.47274
1.21583
2.38902
4.20771
2.63236
0
2.71713
2.14009
3.09572
2.67873
3.68169
2.8
0.835655
3.58067
0.693253
2.45367
2.37649
3.20833
4.78759
2.58343
2.64424
4.61101
2.70924
2.8
2.41564
2.59268
2.56111
2.62671
2.69918
3.41003
2.51715
2.64734
0
3.7378
5.09032
2.64424
2.48874
4.77157
2.62122
2.56713
1.6692
3.45969
3.62206
2.93079
0
1.32978
3.35798
4.79048
2.76736
2.73706
3.03209
2.65846
5.0774
1.83755
2.8
4.60859
3.09595
2.48123
2.42723
2.48176
1.04317
0.680805
2.26877
2.38306
2.65771
2.3649
2.48874
5.22303
2.62122
2.41564
2.47604
0
2.75717
3.98345
1.78242
2.7078
2.77083
2.38902
4.86138
0
0
2.75808
1.23288
1.83755
2.67873
2.66139
4.60073
0
2.77059
3.06707
2.54142
2.69312
4.79048
5.85011
2.95587
2.69189
1.67512
3.63976
2.73601
2.7598
1.89303
2.42304
3.60114
2.42723
2.61467
2.47739
2.37649
2.62005
2.38306
2.57369
2.86709
0
4.43149
2.54021
2.41564
4.80393
2.81533
3.05351
0
2.75071
0
2.77083
4.79048
2.76736
2.63236
0
1.67512
2.61151
3.09572
3.5547
5.05375
2.43433
2.47051
2.69918
2.63893
2.8
3.41377
6.32697
5.53284
2.57369
2.86709
4.61101
2.51396
2.8
2.41564
3.09529
3.09595
2.62671
3.58067
3.41003
2.51715
2.8
3.16146
1.9308
3.47168
2.8
2.81529
4.7367
2.62122
2.56713
5.30073
1.39317
2.75717
1.37744
2.75071
3.35119
4.18431
2.38902
2.83671
2.73706
1.74124
1.67512
3.63976
1.83755
2.65026
2.74078
2.49701
2.75717
0
2.69025
2.54142
2.77083
2.41152
2.55579
2.95587
2.74972
0.897309
1.23288
0
1.2493
5.05375
2.42304
0.835655
3.58067
2.57677
2.25676
0.804154
3.16146
3.27292
2.8
2.64424
3.14407
4.7367
2.8
3.41935
5.30073
3.81098
1.51256
3.41968
3.60865
2.25676
1.49494
3.90993
1.9308
2.65771
2.86709
0.620907
5.02792
0.690491
3.1047
1.6692
0
3.62206
2.93079
0.981406
0
2.77083
1.57601
1.4481
1.13245
1.74124
1.25609
5.0774
1.83755
3.5547
2.74676
3.09595
4.69962
2.52534
2.63893
1.04317
2.59936
2.62005
3.65524
2.58343
2.64424
2.81529
2.70924
0.899464
2.41564
4.97284
4.82275
1.79515
4.81371
2.75071
1.32978
1.55639
2.77398
2.76736
4.56828
0
3.82034
5.09864
1.03946
0.867467
1.89303
3.12247
0
2.77059
4.25848
2.47274
2.49771
2.8
2.83671
5.01113
0
2.76026
4.35026
0
2.8
2.74078
3.80475
4.69962
2.42723
2.61467
2.7735
1.00522
2.66368
0
1.83788
3.57857
0
2.51396
2.54021
2.85085
5.28991
1.58471
1.28012
1.37744
1.27015
1.59901
2.69312
1.62102
1.4481
1.35781
1.21581
2.71713
2.61151
2.68239
1.2493
1.28222
2.43433
2.47051
2.69918
2.63893
1.04317
2.37649
3.16146
2.72711
0.85101
2.64424
2.41968
2.46577
2.62122
2.4899
5.28991
3.09595
0.701756
2.42723
2.48176
2.47739
2.64734
3.16146
1.04558
2.65771
6.39391
5.9779
8.95395
6.12526
8.0885
5.50334
7.47753
6.27038
7.50437
7.62811
6.94001
8.28485
5.11546
6.54718
2.67681
1.2622
1.3359
2.65701
2.67711
1.25059
2.71064
2.74306
1.27937
2.71255
2.73255
1.32602
2.62453
1.15001
2.70314
1.18959
2.64138
2.62258
1.3214
2.67711
1.25059
2.71064
2.74306
2.66118
2.71255
2.73255
2.61975
2.62453
2.71507
2.70314
0.723955
2.46369
2.61555
0.776939
5.3206
2.49542
0.619059
0.475356
2.4748
5.4025
5.43504
2.45698
0.862932
2.21502
5.38373
2.67681
2.64138
1.3359
1.3214
1.19654
1.25059
1.13691
2.74306
1.27937
2.69591
1.04759
2.61975
2.62453
2.71507
2.68692
5.11691
2.49136
2.4506
5.26531
0.738198
2.43235
4.68206
0.475356
2.4748
0
0
2.45698
5.22576
2.53705
0.653415
2.31889
5.25607
4.99943
2.46302
0.738198
2.49542
0
5.45922
5.25633
0.62678
0
5.21287
0.862932
0.618232
0
2.66052
3.62856
3.84978
1.93227
2.64211
5.07924
2.68414
2.72286
3.61279
2.68099
2.76549
0.823366
1.98606
2.76072
2.76523
1.18959
2.62162
2.59612
1.3214
2.65285
1.25059
2.68414
1.03634
2.6243
2.69591
1.04759
1.32602
2.60753
2.71507
2.68692
0.723955
2.46369
2.4506
0.776939
0.738198
2.43235
0.619059
0.475356
2.47923
0
0
2.45698
0.862932
2.21502
0
2.52746
0
0
2.46302
0.738198
2.43235
0
0
0
0.62678
0
0
0
0.618232
0
1.77145
3.62856
3.84978
1.93227
2.64211
0
1.59733
1.35703
3.61279
2.76781
2.69371
0.823366
1.98606
2.76072
2.76523
0
0
2.61555
2.46302
2.52073
2.49542
2.55113
0.475356
2.4748
0.62678
2.05501
0
0
4.28215
0.653415
2.75726
0.791212
1.3359
2.73473
1.78737
3.58222
2.67122
1.35703
3.61279
2.68099
2.69371
0.823366
2.60096
4.69398
1.61892
2.77383
2.60866
2.75306
1.3214
1.78737
0
2.67122
2.76405
2.73599
2.69591
2.69371
2.5897
2.60753
2.53705
2.76523
0
3.45546
5.02707
2.58266
5.26442
2.62111
0.619059
0
3.43233
5.33696
0
2.61943
2.65103
2.21502
0
2.66052
1.2622
1.3359
2.62205
2.65285
2.49542
2.68414
2.72286
1.27937
1.08658
1.04759
1.32602
2.60753
2.53705
1.11083
0
2.49136
2.4506
0.776939
0.738198
2.43235
0.619059
0.475356
2.4748
0
0
2.45698
0
2.53705
0.653415
2.52746
0
0
2.56023
0.738198
2.49542
0
0
0.773768
0.62678
0.54861
0.908108
0
0.618232
0
2.66052
2.77241
2.7712
2.62205
2.75364
1.25059
1.59733
1.35703
3.61279
2.66143
2.69371
0.823366
2.60753
3.219
2.67183
0.723955
0
2.4506
2.56023
2.33574
2.49542
2.20329
0
2.47923
0
2.59203
0.908108
0.862932
0.840223
0.653415
2.75726
0.791212
0.827323
2.73473
2.65285
2.76892
2.75461
2.72286
3.61279
2.66143
2.76549
1.32602
2.74661
0
1.61892
3.39939
2.60866
2.5768
1.3214
1.78737
0
2.75461
2.70628
2.61481
2.69591
2.76549
2.5897
2.60753
1.59854
2.76523
0.723955
4.13982
3.50859
2.58266
0.917999
2.60479
0.619059
0
3.43233
0
1.1984
2.61943
2.65103
0.846505
0
2.52746
0
0
2.46302
0
2.49542
0
1.97971
0
0.62678
2.05501
2.45698
0
0.840223
0.653415
1.77145
2.77241
0.827323
2.62205
1.78737
3.58222
1.59733
1.35703
0.826865
2.66143
2.76549
1.32602
1.98606
3.219
2.76523
0.80839
2.75986
2.5768
1.3214
2.65285
2.76892
2.67122
2.70628
2.73599
1.56474
2.76549
2.5897
2.74661
1.59854
2.76523
2.6291
3.45546
3.50859
2.58266
0
2.60479
2.64369
2.6326
3.43233
0
0.74147
2.45698
2.65103
2.21502
1.41013
2.64422
2.75986
1.21654
1.3214
0.793292
1.25059
0.810663
1.35703
2.76234
1.56474
2.78405
2.75395
2.74661
2.64695
2.68692
0
2.63644
2.46141
0
2.9046
4.70986
0.826847
2.28656
3.43233
0
0.74147
2.45698
1.03008
2.61129
2.65584
2.31889
1.00801
1.92336
2.46302
2.9046
2.62111
3.65249
1.07555
1.6941
0.62678
0.74147
1.06176
0.862932
0.840223
1.41013
2.75726
3.62856
2.8
1.93227
2.61398
4.95671
2.68414
2.76405
2.49985
2.64124
2.69371
0.823366
1.98606
2.76072
2.76523
2.66052
1.2622
1.3359
1.3214
1.19654
2.49542
1.13691
2.72286
2.6243
1.08658
1.04759
1.32602
1.22609
1.15001
2.68692
0.723955
2.46369
2.4506
0.776939
0
2.31884
0
0
2.4748
0.62678
0
2.45698
0
2.53705
0.653415
2.31889
0
0
2.56023
0.738198
2.49542
0
0
0.773768
0.62678
0.54861
0
0
0.618232
0
2.66052
2.77241
2.7712
2.62205
2.62642
0
1.59733
1.35703
3.61279
2.66143
2.69371
0.823366
2.60753
2.76072
2.67183
0.723955
0.862522
2.46141
2.56023
2.52073
2.49542
2.20329
0.475356
2.4748
0
2.05501
0
0.862932
0.840223
0.653415
2.64422
1.2622
0.827323
2.60119
2.65285
2.76892
2.75461
1.35703
2.76234
2.76781
2.69371
1.32602
2.60096
1.15001
1.61892
3.39939
2.60866
2.5768
1.3214
2.65285
0
2.67122
2.76405
2.73599
2.69591
2.76549
2.75395
2.60753
2.53705
2.76523
0.723955
4.13982
3.50859
3.15059
0.917999
2.61102
0.619059
0.475356
3.43233
0.79598
1.1984
2.61943
3.14367
0.846505
1.41013
2.31889
0.862522
0
2.46302
0.738198
2.31884
0.619059
2.58932
0
0
2.05501
2.45698
0
0.618232
0.653415
2.66052
3.62856
1.3359
1.93227
2.65285
2.76892
1.59733
1.35703
0.826865
2.76781
2.69371
0.823366
1.98606
2.76072
2.76523
0.80839
2.60866
2.75306
0.883864
1.78737
1.15346
2.75461
2.76405
2.61481
1.56474
2.76549
2.5897
2.60096
1.59854
2.76523
2.6291
4.13982
3.50859
2.58266
0
2.61102
2.62516
2.28656
3.43233
1.34703
0.74147
2.45698
3.14367
2.21502
1.41013
2.75726
2.60866
1.21654
0.883864
0.793292
0
0.810663
1.35703
3.61279
1.56474
2.99198
2.5897
2.74661
3.01965
1.61892
1.57161
2.49136
2.4506
1.70706
2.9046
3.43679
0.826847
2.28656
3.43233
0.79598
5.36712
2.45698
1.03008
2.68765
2.6434
2.31889
1.00801
1.92336
2.46302
2.9046
2.61102
3.65249
0
0
0.62678
0.74147
4.93018
0.862932
0.840223
0
2.64422
2.43354
2.8
1.93227
2.61398
0
1.59733
2.76405
3.61279
2.64124
2.67782
0.823366
0.680081
2.76072
2.76523
0.723955
2.49136
2.4506
0.776939
0
0.746856
0
0
2.4748
2.11057
2.05501
2.58108
0
0.840223
2.16946
2.64422
1.2622
0.827323
2.62205
2.65285
2.76892
2.68414
1.35703
2.76234
2.76781
2.76549
0.823366
2.60096
1.15001
1.61892
0.80839
2.75986
2.5768
3.76204
2.65285
1.25059
2.67122
2.70628
1.89535
1.56474
2.71053
2.59992
2.60096
2.53705
2.76523
0.723955
1.5284
1.61878
0.776939
1.59256
2.31884
2.64369
2.28656
3.43233
0.79598
0.74147
2.61943
0
4.16299
4.75765
1.77145
2.75986
1.3359
3.76204
3.40446
0
3.22092
2.70628
1.27937
2.66143
1.04759
2.59992
2.60753
3.01965
2.68692
1.57161
2.49136
2.4506
1.70706
0.738198
0.817431
1.35921
0.475356
4.73862
0.79598
0
2.58108
0
2.68765
2.6434
4.06054
4.14885
4.40799
2.56023
2.6266
2.60479
0
0.697646
4.35266
0
0
0
0.862932
2.6438
0
1.77145
4.30207
2.57685
1.93227
2.62642
1.85774
1.59733
2.76405
2.49985
2.77792
2.76549
2.09394
1.98606
2.57413
2.76523
1.18959
2.60866
2.75306
1.3214
2.62642
1.25059
2.67122
2.7642
2.61481
1.56474
2.99198
1.32602
2.74661
3.01965
2.68692
2.6291
1.5284
2.61628
0
2.9046
3.43679
2.62516
2.6326
2.47923
0
1.1984
2.45698
2.65103
3.29967
1.41013
2.6291
0
1.0848
2.46302
0
0.817431
3.65249
4.82792
1.6941
2.6483
0
0
0
2.6438
0
1.77145
3.62856
2.57685
1.93227
2.61398
1.85774
3.6585
1.35703
1.15601
2.76781
2.94826
1.32602
0.680081
3.219
2.76523
3.92055
1.81312
3.50859
2.56023
2.6266
2.31884
2.55113
2.28656
2.32338
2.56849
1.55009
0
0
0.840223
0
2.64422
0.791212
1.21654
2.73473
3.97359
1.12157
2.99715
2.89972
2.49985
2.64124
2.67782
1.32602
2.60096
1.59854
3.66464
3.39939
3.17687
2.39538
1.3214
3.07384
0.968751
4.18986
2.76405
2.35477
2.69591
2.94826
2.58213
1.98606
3.01965
2.32473
0
4.13982
0
3.15059
5.21583
2.60251
0
0
2.86395
0.913551
0
2.45698
2.65103
2.21502
0
1.18959
2.62162
2.59612
1.3214
2.65285
1.25059
2.68414
1.03634
2.6243
1.08658
1.04759
1.32602
1.22609
2.53705
2.68692
0.723955
2.46369
2.46141
0
0
2.31884
0.619059
0
2.47923
0
0.54861
2.58108
0
2.53705
0
2.52746
0
0
2.56023
0.738198
2.31884
0
0.475356
0
0.62678
0.54861
0.908108
0.862932


==> latex_data/vae/fashionmnist/prada/imagenet-random.txt <==
9.01499
7.31087
7.0137
5.79862
6.01415
8.68406
6.00132
5.89457
6.77037
7.30404
6.88367
7.4161
7.85226
6.06078
5.58714
5.0727
6.45363
6.89697
5.31991
5.51703
5.06124
5.22529
8.29328
7.39863
7.51461
6.65392
6.55794
7.53649
5.85245
6.53564
8.39649
5.27453
7.90726
7.30489
5.63383
6.42107
10.9245
8.04998
5.27849
5.81153
6.32212
6.99792
4.79284
5.8825
5.07591
5.36507
5.90872
6.81837
7.01805
4.85321
6.43516
5.98493
6.94263
6.2756
5.53562
6.081
7.58421
5.44125
5.86945
8.1461
5.21154
5.63476
8.80779
5.80619
5.20806
5.43276
7.35581
4.90607
5.8155
5.61994
6.26433
8.11642
6.72363
8.65363
4.64557
6.27296
7.25713
6.69018
4.8033
5.1252
8.55675
5.91399
4.34371
5.25654
7.44767
5.6838
7.67725
4.93818
6.47063
7.27257
7.40747
5.24709
5.54828
5.6796
8.37936
7.51186
7.59532
6.92177
7.16603
7.51909
5.85148
8.02288
5.94025
4.89053
6.5475
6.69015
6.3561
7.90361
5.64455
6.66236
6.98191
6.51744
6.16238
5.16602
4.07745
6.38101
7.72936
7.126
10.611
3.05076
5.06426
6.4331
5.55459
8.09417
4.5136
5.22644
6.30711
5.53582
6.62017
7.41343
6.793
8.42494
6.87893
6.72877
6.11018
6.89297
5.6868
4.95817
5.8755
4.94505
2.72354
7.4363
6.25659
6.96643
4.4988
6.70091
3.64545
5.31292
5.59718
5.4912
7.78996
3.74333
8.43187
6.04071
5.56634
8.70393
6.34993
5.52655
4.63012
7.19095
6.57954
8.9947
6.62048
5.32507
5.00131
6.45715
4.80128
6.01484
5.47344
5.69669
7.72264
7.1346
5.29185
6.88543
4.44286
6.5465
7.33179
6.43845
6.93597
4.76104
5.16203
5.20195
7.53837
6.48588
6.08564
7.59778
4.15234
5.85934
6.34351
7.47256
5.52589
5.00967
4.25706
5.32051
6.21164
5.47282
6.41136
5.97146
5.98062
5.96243
6.29688
7.5003
5.23428
7.38126
5.1215
7.52094
6.89001
3.05452
4.27381
4.82997
6.48443
5.21425
4.51205
7.48888
7.65417
5.46981
5.61817
5.64677
5.78909
7.91057
5.71179
8.04037
5.2866
6.66644
8.37247
8.59374
4.81342
5.64618
5.5611
6.56711
8.3671
5.59515
6.07668
3.76253
5.66411
6.27034
6.99431
7.16116
5.93379
5.11211
4.94172
6.02066
7.77877
4.41618
7.78485
5.02705
7.76035
7.04696
6.57725
7.39785
7.00612
7.6806
6.76894
4.59788
8.09875
7.44817
6.60026
6.59803
6.22374
5.683
5.90699
6.44149
5.75958
5.42251
7.10425
6.20825
5.57499
5.91553
4.59202
6.08749
6.66759
5.49722
7.85081
6.25879
6.69142
7.00194
6.47641
5.23726
8.17556
5.02887
6.04427
7.74384
6.89286
5.7344
5.45529
5.56979
6.55141
4.27555
7.21913
6.66445
5.84917
3.90014
7.8215
8.58212
4.84643
5.61949
4.7186
7.22796
5.03564
4.9024
4.97681
7.58012
4.66705
6.36438
5.10538
4.91801
5.55332
3.73448
8.32709
5.56742
5.27839
7.93734
6.22128
7.29813
6.74815
5.75536
5.79015
5.33429
8.59434
5.52824
4.95295
5.1219
7.92597
6.03906
4.88241
6.81445
6.8445
8.56559
8.17724
6.24624
7.12969
6.4778
6.79473
4.9649
4.54293
5.71141
5.6139
3.2963
7.0013
6.70293
4.49614
4.6545
5.86426
6.32871
6.14511
4.54021
6.08296
7.5125
5.13787
6.34725
5.52405
4.96923
4.51959
4.44188
5.67146
5.68051
6.4299
5.40906
6.61987
5.42006
5.66383
7.52357
4.47365
7.32735
6.44284
5.72155
6.03778
5.92811
7.65142
5.81165
4.15434
6.11366
5.42256
6.24308
4.10663
9.00126
6.42746
4.68682
4.42062
6.62697
5.15979
4.84085
7.70637
5.64975
3.83681
3.37211
6.45014
5.05497
4.06454
5.9872
6.05221
6.78125
6.82245
3.35729
4.94429
5.17251
5.06148
2.84342
4.46798
6.39365
4.45428
5.17349
4.59222
7.55469
4.98924
6.26436
4.90465
5.71777
4.96177
5.26392
7.51709
5.34222
7.23174
7.47995
3.2699
4.23137
6.76034
4.57188
6.63311
6.8588
5.64182
6.02877
5.01714
6.61358
5.48266
6.53331
8.31123
7.37825
5.33034
4.4348
5.59278
6.17851
5.33699
5.69917
7.74674
6.0326
8.06982
4.88454
5.93768
6.0547
6.20492
6.67437
15.0042
6.17479
6.78809
10.4545
7.96708
4.90809
3.78375
5.89025
3.19001
7.86508
5.66947
8.06689
7.12368
10.6504
6.19043
8.39773
6.50793
8.38111
5.3469
5.76971
8.4545
7.95935
3.00768
4.99129
4.69905
6.41171
8.91919
5.03684
6.00453
4.66296
7.34104
7.16574
6.402
6.7157
5.30817
5.66661
4.42958
4.44322
6.11167
5.36636
5.12223
6.27548
6.27802
4.17659
5.82665
7.75536
4.80885
4.35631
5.62793
5.26932
5.92378
5.35751
3.8417
5.7557
4.67246
3.46491
5.05487
4.03066
4.26475
6.93578
8.80096
2.98323
4.28591
6.79413
3.48445
3.97398
8.92012
3.77971
5.53938
4.19156
7.50027
7.84099
4.32414
4.79386
2.755
7.38811
1.02118
4.55901
3.65206
6.08308
5.12044
6.0888
6.12882
5.91593
5.6541
2.68788
8.35669
5.18703
6.94297
5.72742
5.07656
4.73578
3.73877
4.28163
4.25058
4.99876
7.09821
4.0428
5.01296
3.89953
3.08556
7.05031
7.56514
3.39397
6.12447
6.57943
5.40266
4.24197
6.23985
4.83545
6.55877
4.63979
2.89844
3.87372
5.31711
3.67432
5.35728
4.13787
8.1837
3.58814
4.00807
6.24602
7.07874
5.33751
4.66764
3.48322
7.48014
6.37608
4.7519
6.58144
6.76034
7.30808
5.41514
5.86836
3.93887
4.87738
3.4529
7.08712
5.02415
7.38489
5.27889
7.53193
5.72349
5.56918
5.21046
6.98784
6.2832
4.59963
4.42334
5.16353
4.05128
9.26023
5.58691
5.02666
6.01873
5.15789
2.61841
3.69069
7.4977
4.77746
8.29256
5.90127
5.06184
3.1997
5.84589
8.63261
4.38335
5.20967
5.87656
6.54882
6.61663
2.72108
6.04937
6.26328
4.53514
4.20417
3.82778
7.28354
7.69577
3.78446
5.27309
5.12028
5.03567
7.51876
2.7551
4.06043
6.21658
5.81153
4.98882
6.47031
7.18998
8.09221
6.64451
8.26697
4.15684
4.45879
7.24572
4.83395
5.38455
6.91515
4.94599
5.66029
4.30608
6.34851
4.15464
3.29904
5.74297
3.57204
4.68238
6.08879
7.48132
6.21528
6.71089
3.70124
6.77983
5.01912
4.24319
5.74438
3.83088
2.38928
6.05992
4.17259
5.69844
4.90606
4.02933
6.40143
3.70257
6.36348
4.71713
4.64078
5.08243
5.82503
3.67849
3.26071
3.49276
4.84649
6.56294
5.64948
6.74479
8.08397
3.27779
7.8128
6.73696
6.4484
5.79193
2.43687
4.67466
6.85854
6.62338
3.99967
3.95465
3.34981
4.43207
4.16148
7.25049
6.89418
5.13605
5.31556
5.02753
7.66206
4.64329
5.52218
3.3995
3.1913
6.38673
5.77757
5.74445
3.54508
5.96762
4.76909
6.79709
5.31688
6.87977
3.51141
6.33243
8.80772
3.46126
5.98592
4.21382
3.65433
6.03687
7.4698
4.94266
4.75005
2.74847
3.10562
5.75154
4.82491
5.13084
5.00566
3.85518
5.76737
4.91456
3.21508
5.21349
3.65567
6.59239
5.74146
3.57177
5.18031
6.95142
4.23051
3.11609
5.62035
5.0981
4.67907
4.72896
5.23468
6.9251
7.60653
6.28789
4.33881
4.84031
3.44032
5.41601
7.30468
2.84098
7.85819
3.07762
3.67885
5.73121
5.21616
6.34302
5.46025
4.57147
4.88849
3.46425
6.65968
4.34176
4.24034
4.04597
4.08383
4.7191
5.08967
7.13268
5.90668
4.54626
5.98105
5.28747
10.2837
4.88866
3.2996
4.38725
8.79159
4.42881
5.10128
6.61262
2.4234
4.44567
3.11445
11.5109
8.51828
8.41889
9.36449
7.43758
6.65915
7.54555
11.1663
6.6646
7.94683
6.45452
7.0911
4.82953
5.93557
6.7402
5.49676
7.04713
4.14764
7.86082
5.23693
8.22648
5.75774
6.56064
9.00684
5.95047
7.62883
3.63456
6.64527
5.78644
11.4015
5.54679
6.13334
9.10328
6.9721
5.87076
5.35893
5.28996
5.24622
6.65262
6.30772
5.71939
7.47867
5.80121
5.98646
8.23449
6.12601
4.55762
5.8285
6.66863
5.47122
5.83159
6.39727
7.40392
7.52002
4.65889
5.53937
4.2129
6.27248
6.83384
6.67224
5.14126
7.08398
6.6536
6.37981
7.94096
5.44672
5.68264
7.08601
4.36774
6.90206
3.80876
6.03538
6.23693
6.98447
5.84079
5.21677
5.71853
9.18767
4.38251
6.68415
7.45777
7.02787
3.98877
4.94898
6.11277
7.88798
4.84762
7.09569
7.50898
5.10693
5.21553
3.89166
7.5801
5.06709
6.39615
5.63281
3.9393
6.69
5.71991
6.31829
5.21204
7.31913
7.03023
5.43692
5.90914
7.99544
5.63966
5.17205
5.41672
4.86872
7.21192
6.95233
4.60154
3.99353
5.20917
6.91824
5.01684
7.21441
5.80877
4.69701
5.95698
5.71404
5.59351
6.92748
3.97649
7.27262
5.96281
6.11842
6.29833
5.87374
6.09564
8.34714
6.66648
6.89005
4.27608
4.94948
5.28951
4.47448
5.20781
5.69866
5.22126
6.76847
4.4174
4.01547
8.18958
5.43207
4.91175
7.56725
4.70372
2.7594
6.17523
7.66807
4.11942
5.90749
8.72375
4.57096
5.15926
5.55705
5.8141
5.72794
8.06153
5.52939
5.68213
5.80009
6.23679
5.41944
5.24295
6.78622
6.34206
6.39725
6.42301
5.7174
6.56131
5.23547
5.48997
6.62969
5.28469
3.28055
4.90369
6.13118
8.12619
6.64947
6.07142
6.02668
6.27005
4.15203
8.8085
7.68568
4.68513
4.11971
6.6079
5.48228
6.26161
4.35357
7.71527
6.99693
6.0197
4.81055
6.03649
5.58857
5.27846
2.98376
6.64293
6.05139
6.79153
5.97866
6.86631
6.63367
5.1717
6.94436
5.85163
5.67299
5.29447
5.27297
6.86786
6.37245
7.26012
4.08475
5.4393
6.72045
5.13497
5.97459
5.60016
6.70777
4.85886
6.28594
6.29527
4.42078
5.4315
4.25934
6.66882
5.35307
5.87991
6.84011
4.31687
3.92876
7.81266
4.19103
4.82848
5.5662
4.79731
6.5644
7.41256
5.72346
6.39189
4.18981
8.8822
5.79993
5.97311
6.15349
6.93022
5.5786
6.40029
5.54279
5.2273
5.84554
6.67041
5.38016
6.18622
7.21267
5.20928
5.47881
4.00793
5.14634
5.97839
4.6643
5.34244
5.53778
6.13073
5.24913
7.86388
5.7227
6.23016
7.13905
6.66247
5.87694
4.63844
5.4898
4.08058
4.6726
6.86505
6.0847
4.03228
5.55772
5.13303
5.66182
6.91142
6.07363
5.20031
6.80844
5.3021
9.14781
7.96837
7.87175
4.27921
6.13353
5.91448
5.95102
5.43668
7.33324
5.75707
5.71923
4.14217
6.62632
4.40563
4.62492
5.54206
4.69276
4.85395
4.62639
3.9959
7.66432
4.91374
5.98855
3.77136
7.02721
6.16788
5.31603
6.40904
6.42387
4.62047
6.07214
5.97283
6.4041
6.83966
6.63039
8.19023
6.37661
5.93966
5.40977
6.17715
4.26584
5.45342
4.76727
4.64713
4.6684
6.19428
6.03896
6.55906
4.711
5.32535
3.47978
5.80849
6.53608
6.32304
4.54428
4.92254
3.60458
6.14953
4.02589
6.77556
5.62206
6.56912
4.73088
4.17824
6.94316
5.82623
6.27928
6.89559
4.84428
6.28785
6.54015
4.51621
9.99857
4.54714
6.78223
4.94988
5.62623
5.18303
4.23391
6.19211
4.59519
6.16799
5.77901
5.51811
7.19986
6.41854
6.0996
5.98952
5.37715
6.78029
5.47619
7.24236
6.58447
4.68649
6.26982
6.60379
5.06188
6.02084
5.02963
5.247
5.34691
6.73656
6.07567
5.18767
7.58399
7.89749
5.56075
4.07434
6.92236
5.50881
5.07621
6.97361
4.64888
8.09518
7.86078
6.44971
5.81441
4.81296
4.55038
5.61536
5.64137
5.05188
6.36372
6.11265
5.82194
5.50642
5.17502
5.3313
5.11954
5.59907
6.44055
5.48692
6.56889
6.62695
5.82364
7.27069
5.64782
4.57334
6.14787
6.2355
7.49809
5.75399
4.81078
4.51251
6.23247
7.11145
5.80701
5.83865
5.89877
7.01849
6.608
5.16106
6.51837
5.97207
5.09813
7.05508
4.90177
5.4268
4.71758
6.10583
4.54369
4.45207
5.57705
3.94509
6.25459
3.58033
6.03581
4.49869
3.82174
6.12911
4.79801
6.17878
6.48387
5.19659
5.25833
5.49646
5.70373
4.46582
5.53201
4.43727
6.20544
6.68224
5.36385
6.553
6.10671
6.74121
6.20871
6.08415
6.25611
4.25086
4.4546
6.12537
5.78237
5.9681
4.13726
6.3977
5.75282
5.57415
4.98968
5.60247
4.89228
4.96642
3.81785
6.43121
5.43538
3.80144
6.12703
5.43462
5.1483
4.88774
5.89759
5.69219
5.89309
6.09597
4.74033
4.83912
4.26621
6.28081
6.28658
6.17783
4.71849
5.97263
7.01784
3.46488
5.60261
4.84593
8.03919
6.42026
4.52012
3.71933
4.3279
4.7964
4.73486
5.24999
5.59408
4.40854
6.01918
4.7071
4.18616
5.1717
5.06571
4.48803
7.02069
4.16832
5.3462
5.12535
6.94931
5.67826
5.50594
5.7854
5.75903
5.93358
5.01331
8.02914
7.0178
3.58648
6.18326
6.68397
7.40488
6.54423
4.36097
6.07526
5.60876
6.95806
5.03031
4.54391
5.57807
4.2876
4.93354
6.1607
7.08175
7.82107
3.99339
5.14634
6.19564
4.25225
6.90257
4.63317
4.72424
5.01661
4.36506
4.26312
5.29102
3.62682
3.30309
6.9288
4.95178
4.78056
5.73921
6.54083
5.53359
6.69073
4.429
4.53267
5.9456
4.11344
3.82945
6.29974
4.91605
4.92049
5.78884
8.73269
5.21184
5.35912
4.6297
4.49695
7.81528
6.19071
4.63892
5.16311
6.41801
8.40442
6.17515
3.63603
4.84994
5.70717
4.48004
5.17377
4.55818
5.33626
5.88105
5.51401
7.76878
5.14578
5.88299
7.14277
5.61013
6.10694
7.16589
6.66473
7.13732
4.50993
5.69156
4.9552
6.27866
6.69976
6.52399
8.24437
8.24339
5.89688
4.97975
4.37554
5.81398
7.24465
5.27801
6.09782
5.55162
6.54093
5.98148
5.8972
5.83296
5.60818
5.9278
6.28679
5.48757
6.71078
5.4443
8.5888
5.97912
4.62912
4.96956
5.20744
4.23567
7.4756
5.0924
5.35236
4.97913
4.7314
5.45189
6.50165
4.15552
6.39297
6.96338
5.29426
6.64882
5.19416
4.87183
6.53006
6.48902
7.04987
5.82935
5.31328
4.95736
7.41141
5.4101
4.7842
4.64759
5.75824
4.21591
4.86835
4.30944
6.22773
5.97482
4.61721
5.42912
4.03889
5.70853
6.93584
5.52732
4.54089
5.81782
4.78749
4.82805
6.4682
4.52972
7.34686
4.81908
4.53312
4.76761
6.57244
4.19269
4.82015
7.26079
5.13155
6.42186
4.53002
6.33428
4.83951
5.71428
6.77417
8.42878
5.95928
5.35091
4.74553
5.63574
6.67135
5.48497
5.06922
4.68103
7.29806
6.38554
4.14731
7.28719
5.94267
5.71065
5.58952
4.21344
6.57248
5.62638
4.43674
3.9653
5.99639
4.25066
4.61818
5.818
8.08896
5.06009
6.48243
4.9683
4.11593
6.09496
7.37558
5.43404
5.92191
6.88156
5.57376
6.01586
5.40672
2.84436
5.47013
7.69792
5.45261
6.54944
4.6663
7.28538
5.53645
5.37763
7.86926
4.06596
5.86473
7.02344
6.19061
4.35212
6.19801
4.63647
5.78288
5.03979
5.90071
4.69244
5.04368
5.02455
6.81849
8.03157
5.56349
5.38445
4.65525
5.27809
3.76352
6.87183
7.64917
6.00696
5.78867
5.06885
6.00428
6.23115
4.16529
8.74975
4.39544
5.85695
4.45902
5.11357
5.99012
6.00827
6.02575
5.74875
5.57219
5.25268
5.45409
6.04587
3.77656
4.86196
5.84483
6.82096
4.9018
4.91526
5.13376
6.03712
5.5463
5.55395
4.57512
5.18817
6.35069
5.34488
5.60166
5.69755
4.45614
5.91501
5.38871
5.99621
5.04489
5.42883
6.09108
6.30922
4.46853
6.24761
6.73202
4.81307
4.03007
5.55493
4.99691
5.83676
4.99341
6.16333
4.23838
6.10288
6.93079
5.92315
6.11815
6.01396
4.65909
4.36362
5.02414
3.94483
4.4065
5.13376
7.96044
6.44557
5.36331
5.05376
6.77257
6.81047
5.08196
3.40375
4.36933
6.58086
5.41547
5.03098
3.82667
6.04237
5.20748
5.38336
6.21756
3.96996
5.53454
4.57579
4.40142
8.39665
4.30548
5.3739
7.32922
3.96918
4.9349
4.25348
6.66664
6.08752
6.7678
4.8904
7.20243
5.03287
6.25062
5.01691
4.87363
5.03487
6.59221
5.55353
4.93396
6.04073
5.68708
7.38996
4.05535
5.30274
5.96176
4.75174
4.26444
5.71534
5.54013
6.07116
5.16716
5.25782
7.10351
5.49741
5.13734
5.90959
5.22269
7.4094
6.40276
8.21346
4.50915
7.2368
6.42365
5.95298
3.5942
4.7624
6.94164
5.4247
5.04395
5.80591
4.60611
5.25329
5.78939
5.10987
6.09515
4.7784
5.12262
4.43909
6.51171
5.44498
5.68503
3.07611
4.81827
7.22941
4.84757
6.44426
4.71455
6.03646
4.43514
4.88236
4.77814
5.30585
5.29094
4.54634
4.73872
6.55555
5.76392
5.24045
5.31982
6.70135
4.69829
5.50522
5.6941
4.62583
4.72937
4.59879
6.05216
5.74479
6.68892
3.11207
4.3198
7.10551
4.41202
8.57134
5.7318
4.91229
3.73873
5.77663
4.50078
7.3582
8.03533
4.46307
4.04676
4.37864
4.75083
5.24188
7.38226
5.99554
4.49789
5.86325
5.13422
5.59314
6.72205
6.43837
6.22972
7.60402
5.53718
4.52207
6.72627
4.54176
4.35112
2.95002
7.67013
5.97135
5.19643
4.44307
5.71201
5.02214
5.74625
5.60662
5.24931
6.38934
5.02165
7.05521
6.21887
4.78332
5.1494
6.2153
6.3628
5.97209
4.77967
5.77384
6.54332
5.18236
4.78434
5.65173
5.57094
4.9894
6.67413
5.86194
5.94904
6.43488
6.56356
6.95265
5.67671
7.19477
3.72771
5.01153
4.00275
4.85907
5.93292
6.68127
6.33873
5.07749
5.33539
6.01924
5.42348
4.96808
5.13852
4.94586
5.39794
5.05372
5.84312
5.40911
5.54628
7.32962
6.06476
4.99209
4.5835
4.60993
5.06772
4.92836
6.54098
3.79701
6.82555
4.98724
6.38527
6.01643
5.19268
5.66205
7.09938
4.02085
4.88589
7.60618
5.95937
4.90957
6.74074
7.32324
5.45786
5.50829
4.91545
4.7402
6.41554
5.26339
5.29371
8.0758
6.46106
3.95413
6.44663
5.62539
7.94837
7.59269
8.78925
5.29172
6.54348
5.38036
4.0206
6.71076
6.68884
5.33173
7.20429
6.24904
5.91031
6.73715
3.68673
5.76202
5.48309
7.17807
5.72433
4.99347
5.9592
6.06242
6.43726
6.09371
4.88656
5.04309
6.30312
7.53003
4.93768
5.0593
4.94822
5.42252
5.29244
5.92256
5.70409
4.402
5.07863
5.61256
5.41124
5.85534
6.68902
4.55934
3.85849
7.54044
4.13954
5.30106
5.62655
6.01363
5.87867
6.38662
5.23819
3.4626
3.0602
6.16298
3.92852
6.86321
5.31554
3.98087
5.82392
6.22984
5.56764
3.67678
5.27315
6.45093
5.13552
4.55905
5.31033
5.45528
5.95375
4.14191
4.9536
7.40258
5.19801
6.5587
4.6453
5.23632
5.74119
6.86608
6.16816
5.91384
3.94945
5.29945
6.57427
4.28956
5.04834
6.16444
4.84358
6.05928
5.47838
5.31809
5.03356
4.55821
7.13481
5.73199
4.826
6.00519
4.24949
5.97007
6.29263
5.86681
5.75818
4.16192
6.6393
5.66731
6.41776
6.17032
6.52285
5.00935
6.44265
5.84622
3.8891
5.97758
5.05315
6.32839
6.703
5.93416
4.3089
4.23891
5.32797
5.48915
5.60393
6.67015
5.50841
4.71783
7.42384
4.68057
4.29902
5.18201
5.14622
5.71199
4.84311
7.40968
5.57691
6.43395
4.05952
5.02292
5.73621
3.6153
4.65216
6.23005
5.29933
5.69244
5.61052
6.28341
6.05571
6.39609
7.69495
4.90686
7.21953
7.20197
5.83653
4.69372
7.34718
6.56215
6.16868
6.94272
6.58068
4.8698
4.09995
4.25899
5.4451
6.74119
6.53621
5.54589
5.15703
5.02096
4.12758
5.87841
5.26006
6.64728
5.157
6.3416
5.06628
5.5544
5.4643
5.77545
6.21876
6.63334
5.85392
4.76231
5.73995
4.95622
5.87601
6.0759
5.9732
6.06216
7.59519
3.98518
6.25012
5.47877
5.35766
4.91199
6.55319
4.48817
5.41296
4.92188
4.03283
5.58115
5.7876
6.48403
7.82546
5.75542
4.45066
6.28551
5.24697
4.38471
4.97577
4.11061
3.91911
4.87108
4.29771
5.8983
5.67183
6.18466
4.58022
5.33919
7.36414
5.72378
3.63531
4.78942
5.13844
4.45973
4.72724
6.3262
7.35512
8.76363
7.25299
7.13627
6.06875
5.83811
5.21212
4.26352
4.95867
7.18793
4.89387
4.88884
4.52914
6.77624
5.82641
4.71058
5.49919
5.11468
5.72083
5.42305
4.81516
3.6383
6.74135
6.48569
6.37643
6.08561
4.26055
4.40682
4.80316
5.71557
4.46985
3.85134
3.83574
6.41565
5.82208
5.45746
5.13891
6.40228
5.62151
6.60237
5.67696
6.47196
4.9706
5.75083
5.30654
5.37476
5.55145
4.96668
5.03229
4.48452
4.87506
5.90928
6.70722
3.91597
5.06644
6.90373
6.02547
5.79529
5.79118
5.92502
8.53304
4.20159
4.81977
5.74798
4.17794
5.66723
4.8991
5.34099
6.6269
5.23511
7.99595
5.83867
6.1084
5.46088
6.76329
6.9102
5.02863
6.11457
6.55532
6.28046
4.77714
4.23935
6.58524
6.71928
5.75784
4.13223
8.28316
4.06369
4.48723
6.54813
5.20941
5.10381
6.82877
6.18936
6.974
6.37664
6.97763
4.96123
4.85294
4.52016
6.43556
5.40082
4.79419
4.3077
5.57169
6.4723
3.73664
4.13755
3.81461
7.79489
7.06387
6.68187
7.98555
5.9018
5.35674
5.93296
6.03469
6.14507
5.27453
6.96803
4.22002
10.5368
7.4921
4.66559
10.8628
7.49797
8.38641
6.4167
6.43923
6.90334
5.2704
5.37026
6.07526
7.47787
3.92746
5.36987
9.28427
5.36436
5.18468
6.25034
7.25351
6.09307
9.71935
7.27669
7.68961
4.19319
7.12713
10.2423
6.46827
6.58049
6.64961
4.95476
6.81673
4.63805
5.24415
5.44284
6.24157
5.90254
6.54356
6.54812
5.8651
4.06383
4.63613
8.22693
5.35224
6.78056
7.26641
5.34588
6.25056
6.56648
6.8168
5.24073
5.37691
7.54952
5.97514
6.37008
6.58279
6.64688
6.51943
8.56299
8.06396
5.57133
8.02825
6.64797
4.91521
6.5675
5.06936
5.9228
4.6086
6.64213
7.25773
4.70047
6.86016
8.44506
5.81029
5.10811
5.76444
7.23878
4.76399
5.65059
5.87338
7.99548
5.0115
5.55995
5.00106
7.64288
5.28391
7.03614
6.33151
5.3761
5.89746
5.19899
6.7355
6.42304
6.38468
7.77079
5.86663
6.55607
5.85716
5.7538
5.69265
5.94753
5.90654
7.00582
5.87717
3.67036
7.78292
5.59049
6.05752
5.14766
6.42877
5.01789
7.39811
7.31104
5.3347
6.76269
6.67029
5.76035
5.03249
4.90202
8.04748
5.78119
7.42886
8.6715
6.93169
6.22543
5.51652
4.70257
6.17753
5.45816
6.36556
6.57254
5.11885
4.82354
5.28561
5.52484
5.87657
4.65022
6.22514
6.65431
6.09717
5.58658
6.25608
6.95437
4.33029
6.65502
6.16646
4.76931
6.05255
6.49934
4.84455
4.72605
7.70617
5.5315
5.63062
4.91211
6.45483
4.32363
7.33808
7.92517
5.01395
5.2802
5.13508
5.94872
5.27948
5.73866
5.57964
4.81601
6.80045
4.00392
5.63121
5.80521
5.96359
6.39548
5.22409
6.06396
7.4436
6.89954
7.59311
4.70655
7.46822
4.74791
6.94016
5.43163
6.7653
6.50431
6.09786
6.98523
5.64177
5.55658
7.18738
4.79184
7.75738
6.59128
6.31066
4.78332
4.81206
3.57184
5.38942
6.30911
3.14736
6.63153
6.09042
5.96455
5.19357
5.44778
5.65451
5.92473
6.21312
6.46618
6.21034
5.21416
4.62727
5.56893
7.66457
7.02041
4.52287
5.67668
8.26378
4.68916
7.2738
7.02251
4.12545
4.83209
4.57331
4.55144
6.85919
6.08487
5.51142
5.00635
6.20271
6.03327
4.12092
4.58906
7.36707
5.75975
4.96963
5.29133
5.49355
4.00683
6.24154
6.7829
5.9555
5.37332
6.55153
7.8281
5.61963
5.27382
5.3155
5.83204
4.49633
6.48416
5.83411
4.75625
6.19468
6.75444
5.53967
4.63194
5.00987
7.73914
6.59927
6.493
7.95225
8.04355
6.47921
5.70151
4.11923
7.32489
6.48529
4.80844
5.39767
5.15889
5.74358
5.21976
6.50067
5.64583
4.50192
7.14655
7.43775
5.48643
6.52849
7.66204
7.35746
5.73011
4.78406
5.53947
6.70963
5.75112
7.213
3.84037
6.67655
4.01679
4.27524
4.56779
3.59653
5.91883
5.1783
4.77447
7.32967
8.03831
5.62978
5.37587
5.9044
4.98344
4.35218
4.64423
6.41836
4.39696
7.18938
6.94263
7.70973
5.12616
6.08619
7.4111
4.37315
4.40545
4.90695
4.81631
5.78282
7.11374
4.80124
5.91077
5.97692
4.41584
6.53739
5.69093
5.16362
6.45765
6.17033
7.34105
5.50855
7.41211
3.69517
6.29675
5.70801
6.31826
5.44853
5.9469
5.54696
6.56346
4.98976
6.91639
5.64209
5.23766
3.84346
7.54344
5.51242
5.70492
5.09993
4.7455
3.4947
4.78617
5.64615
5.75543
5.81343
6.56374
5.46306
6.54366
4.13193
5.96302
5.87527
5.27469
6.49912
4.40178
8.3616
5.56418
6.03352
3.53621
4.73874
5.76912
6.5417
5.59215
6.27451
5.86705
4.13675
5.3349
5.69054
7.00915
6.28677
5.14189
4.80387
6.0788
4.41618
6.76153
7.0196
7.27803
3.90991
6.22661
3.5918
6.56675
6.2022
5.13979
3.63651
3.70947
5.76799
5.49072
5.03064
5.80128
5.92908
6.38172
7.61477
5.999
5.72838
6.44864
4.67095
4.91645
6.13682
6.19278
4.31084
5.90775
4.93112
4.38103
4.27218
6.29962
4.58771
5.90512
6.93797
9.05207
6.78912
6.63488
3.75696
5.66522
5.295
4.90939
4.49045
3.33585
5.01319
6.12306
6.8299
5.01993
4.42968
5.92733
7.18641
5.84747
7.42456
7.57877
5.46696
7.04561
5.45984
5.12627
5.71634
5.20451
6.11031
5.4776
6.69747
5.82545
7.00561
6.21181
5.81099
6.24268
5.8335
5.24345
4.93989
5.54036
6.52557
3.13695
8.19031
7.04689
5.76698
5.72073
5.11339
6.60867
6.12018
7.25356
6.97224
5.24645
4.48699
4.14772
5.76919
3.40549
4.69288
5.28769
4.82259
5.98291
6.21619
3.52968
5.30601
6.39128
4.52747
5.98411
5.17434
7.56856
4.06649
6.72027
7.19602
7.77052
5.32138
3.99368
5.11285
5.50406
5.04928
5.23707
4.7173
5.34861
4.30898
5.79277
5.85742
6.2579
5.47315
6.32279
6.47322
5.17542
5.80901
4.53552
5.60709
4.38735
5.87141
4.33992
4.73954
6.93892
7.88554
7.72647
6.9229
7.29782
4.60333
7.98425
5.77913
6.59644
4.29069
5.64081
4.07992
6.102
4.89009
3.77551
6.60459
5.96847
7.54276
4.89198
5.18379
5.0765
5.55292
6.31342
4.6649
7.87101
6.36136
3.54682
6.71452
6.10797
4.05692
5.89227
5.22872
7.50196
6.6527
7.00569
5.98611
5.79996
5.25009
8.43686
5.52804
5.67171
6.57536
5.9969
5.49531
5.75273
5.6693
3.74501
3.96901
7.18205
5.31002
7.51902
4.5243
4.5199
3.11054
4.88964
6.95303
6.42734
4.92615
4.62737
4.41673
6.02619
5.37373
6.0208
5.06355
8.81315
5.13286
4.28374
3.89135
5.89004
5.66335
4.56419
4.75416
5.83915
6.47426
7.73091
5.05684
5.52248
6.14822
6.3866
6.70079
6.27742
7.28844
5.80697
6.61774
5.53368
6.49014
4.55255
5.441
4.66754
4.95899
5.82099
5.1097
6.5205
5.71985
7.17386
4.76214
5.22991
5.6631
3.91796
4.68194
5.50437
4.93551
6.30882
5.74107
5.46151
5.33527
5.95088
5.62901
5.29472
6.07894
4.82324
5.60784
3.66695
7.69823
5.66143
6.16404
4.85447
5.57539
7.54844
6.67697
5.49203
6.48828
6.24596
4.0526
5.82174
4.23379
5.22345
6.34543
4.21101
6.78206
4.83438
6.13038
5.60334
5.47407
3.54785
5.30588
5.27764
5.65931
6.04173
5.21628
6.33378
6.44383
5.28478
6.43161
5.48467
6.13035
7.31217
5.09192
7.44244
5.83082
4.15025
4.33399
4.80661
6.49752
5.3877
5.92477
5.42629
6.13731
6.186
5.27335
6.33409
6.63361
7.21184
5.49234
6.03076
5.95412
6.25391
5.66111
6.0528
4.60603
8.47917
6.77853
4.77582
5.87608
5.53921
6.24288
5.09632
5.43579
5.44678
7.25516
5.36021
7.19662
5.43833
5.31999
4.03782
6.59844
6.38784
7.00603
4.60936
4.54599
5.80288
5.72523
7.25606
6.43488
4.71711
5.16994
4.29854
6.1832
5.46428
5.2629
6.06206
5.36276
6.77683
6.64636
5.4353
8.3093
7.55366
5.1955
4.42274
4.5348
4.66311
5.9111
4.9205
6.53726
7.80357
5.06827
8.53133
6.36222
7.16817
5.70747
5.26282
4.9056
4.81694
5.17382
4.66478
4.88008
5.80298
4.94611
6.80891
6.73079
6.60019
5.23219
8.67479
4.19834
5.7583
5.54189
5.62975
7.1609
4.96332
4.83673
5.55058
4.2046
5.31091
5.76471
5.13621
4.51309
6.15704
4.81111
7.67938
8.1994
6.20855
5.65077
5.02381
4.90447
5.97224
6.75177
5.75212
5.61534
5.96523
5.66239
6.7374
5.64491
6.11754
5.5785
6.48344
5.45008
5.0971
5.66585
5.71318
5.68497
4.69099
3.80328
4.94723
5.60776
4.71663
6.16171
3.67413
6.75829
6.59971
3.33123
4.4071
5.6397
4.84969
6.82267
5.86467
6.89874
3.88822
4.29717
5.17004
5.12455
4.37241
6.24925
7.43531
5.63303
5.22082
6.24144
5.19011
5.97118
6.5491
4.86477
5.5764
5.00012
7.13937
6.37933
5.5323
5.97131
5.09071
5.54298
5.25839
4.50194
4.72654
5.66642
6.32059
6.80504
5.34165
5.59738
5.31493
6.97277
6.72042
5.98611
5.58331
5.05239
3.90545
6.07688
6.1165
5.95644
5.60595
4.74956
6.80161
6.46213
5.89936
5.41611
5.72373
5.86441
5.49936
5.27696
4.81022
6.0549
5.91703
6.38854
5.54072
6.06854
6.63218
5.71058
6.09295
7.32546
6.3044
6.08129
6.85578
6.18472
5.55872
6.26767
5.70646
6.34341
4.2867
5.54123
6.77754
4.26923
5.47926
5.36949
5.93119
5.26437
4.33097
5.55736
6.423
5.92207
6.49922
4.50421
5.57949
5.88575
5.41434
6.92544
4.16399
8.20326
4.90425
7.46685
5.25607
4.38683
6.7775
5.99168
6.65462
5.77495
6.0569
5.05531
5.48748
4.77905
5.37132
3.57188
5.3329
6.12256
6.89177
8.20693
5.44217
6.39997
5.8692
5.80247
4.76276
5.36552
6.82697
6.14789
4.57277
6.53956
4.9836
5.36794
5.14156
7.11785
5.93703
6.13669
6.36509
6.50233
5.96051
5.44675
6.33102
5.25405
4.92382
7.01753
4.59825
6.06297
4.89786
5.86359
5.53714
3.85939
5.4364
8.42299
4.40632
4.95705
6.47726
6.1851
6.88607
5.01099
6.17308
5.17163
4.13399
4.43991
5.60886
5.34968
3.8748
5.69708
5.96253
4.63446
4.20132
5.91544
6.43487
5.358
5.61758
4.35847
7.51719
6.5657
5.93735
3.91221
4.79254
4.43267
5.04206
5.72091
4.01551
5.30877
5.64289
6.76455
5.5571
3.89279
5.25352
6.64116
5.12689
4.52292
6.78091
6.33466
6.21216
5.19793
4.67156
6.48353
5.44506
4.24639
5.43852
5.09677
6.84677
7.35835
6.00845
7.01473
8.03775
4.70093
6.23082
4.64704
5.68484
5.18342
6.83085
5.96865
3.74339
7.30055
4.764
5.58796
6.48737
5.1375
5.55546
4.0627
5.48852
4.79278
6.22325
3.81808
4.93825
4.94576
4.09415
6.01925
6.12434
5.37576
4.78526
4.55971
5.6944
4.78518
4.97615
6.10999
4.83979
5.15104
5.31867
5.32899
5.80339
5.16291
5.59054
4.34013
5.92675
4.7923
4.6874
8.29186
4.37929
4.16291
4.41571
5.12675
5.79909
5.05269
5.73994
6.26864
6.82785
5.38302
5.15752
7.70814
4.89165
6.7782
4.52556
6.25449
6.66802
6.01819
3.88088
3.94223
6.65674
4.70201
5.89729
5.32463
5.57626
6.09299
4.65171
7.58626
6.00201
5.81503
5.32962
4.15652
6.19336
5.65342
6.60813
7.86743
7.01205
6.56594
5.12044
6.83878
6.17134
6.03715
7.47887
6.30783
4.22286
5.79458
4.98668
5.77718
6.31796
5.8266
8.05975
4.24651
5.52718
6.58926
7.21816
4.84914
5.81729
6.09793
4.34842
3.74405
5.50759
4.79592
5.63901
5.94173
4.77114
6.35075
5.84622
6.45474
5.05244
3.9609
6.33971
7.94246
4.29015
5.93264
5.59347
5.10953
4.08885
6.36277
4.62681
6.49234
6.91632
5.30121
4.60126
5.91881
6.65009
6.193
4.79233
6.72955
5.34384
4.87583
6.88059
3.7876
5.2572
5.65676
6.43399
4.40407
4.65451
4.31343
8.13498
5.35985
5.08263
6.64516
4.87689
6.28341
6.67159
7.01832
6.96617
5.52618
5.56418
5.3994
4.92436
4.4745
6.14119
5.34496
4.77483
6.1054
6.54672
6.39184
4.87943
4.60458
5.06189
5.11291
6.25545
3.32661
5.81197
5.70151
4.38542
5.48705
6.94886
6.21926
4.3111
5.4914
6.6054
3.53142
4.68097
4.6118
5.46023
6.05584
4.03628
4.95791
5.72235
4.71685
5.34673
5.88158
5.4149
5.89032
4.57874
5.42962
5.60568
6.07014
6.34148
4.91089
6.01367
4.98259
3.86953
4.59865
4.35569
5.69988
4.77396
6.48048
7.06702
5.19352
5.37507
5.65201
5.11616
4.92789
6.93695
5.95021
7.47182
8.15309
6.56615
5.03524
6.34686
5.42591
5.94564
5.60963
5.66587
5.94096
6.80329
4.34584
5.66281
5.67328
6.23634
5.5624
6.3081
4.5083
5.0947
6.24295
5.84924
5.40312
6.08406
6.47505
6.88901
5.52001
4.05883
4.91125
7.12799
6.75858
5.21158
6.36651
5.50368
5.35607
3.60589
5.38743
4.96188
5.24083
4.99479
5.58488
5.37796
4.90505
6.59962
5.95328
4.8806
4.40638
5.4271
6.12786
4.90553
6.11921
5.06234
7.26812
7.07522
4.31459
8.4212
6.19171
6.53229
5.64867
5.00774
5.00775
4.31494
5.49199
6.42963
5.6625
5.17262
5.19736
5.26539
6.40718
5.34933
5.55446
4.78882
4.71781
5.88629
4.31246
6.56728
6.35813
5.0509
5.8662
6.20421
5.36795
6.17545
5.81591
4.76774
4.22415
4.82697
5.52618
6.75009
5.70896
7.20293
4.14762
6.86011
5.76661
7.48732
6.03335
5.80947
5.86022
6.76176
4.47512
4.83804
7.4727
5.67431
5.35351
5.29476
6.55011
5.34209
5.76186
3.99463
3.79639
5.92686
5.31047
6.27342
4.10309
4.78483
7.51498
7.16155
5.71576
4.50091
5.39898
5.88628
4.12082
5.64363
6.84951
6.4012
6.89631
5.9791
5.82707
7.35794
4.86538
6.88071
4.8675
7.53794
5.77646
5.26767
5.15648
5.62923
5.87405
5.30645
4.86058
5.03696
5.17716
5.96331
6.83314
4.60718
8.78516
6.54464
5.73667
5.48159
4.52492
4.10506
5.42368
6.75386
5.03301
6.08766
6.25578
7.14187
4.31746
5.3605
5.3688
3.61966
4.67693
5.7541
5.5532
5.72146
3.9552
4.67006
5.9121
5.65829
6.88482
5.41465
4.22198
4.27485
3.99092
4.30746
6.76478
4.87829
5.9845
6.04116
5.91145
6.80595
6.59821
4.64306
5.56026
5.09555
5.68545
6.05182
4.94608
6.19
4.30421
8.31972
5.40129
6.11541
6.45336
6.34489
4.80697
6.38804
6.36312
6.7525
2.88574
6.01328
4.2587
4.94772
5.25166
5.25675
5.50573
5.0709
4.48901
6.38671
6.43142
4.54351
5.37623
5.76366
5.75706
5.31963
6.66663
4.73569
6.812
5.69129
6.11807
5.01523
5.08892
5.79323
6.45392
6.13609
5.78692
5.38799
3.46783
5.12577
5.61451
4.63889
5.65202
4.04587
5.32755
6.07847
6.70287
5.67089
6.09235
5.23971
5.08267
5.08033
5.49443
4.4527
4.60622
4.41515
6.25907
5.87402
4.96343
4.84672
7.5552
5.14558
4.44817
7.56652
5.5275
3.73862
6.39452
6.782
4.45903
5.34927
4.97742
7.02859
5.42433
6.73154
6.1297
3.51659
5.3393
5.26981
7.05055
4.42512
5.0673
4.76419
5.40822
4.90622
5.94445
5.01973
5.21611
5.84333
6.96528
6.02297
4.42306
6.37631
4.70005
6.22584
5.98449
5.08267
5.40555
5.36233
4.37489
4.76919
4.02925
4.37348
5.34544
5.94742
4.25646
5.98627
5.58227
5.69019
5.18173
5.13846
6.07264
5.4016
7.76944
4.09933
5.24948
10.5893
8.27794
9.94075
7.06806
11.7717
9.36769
8.10968
6.99069
7.80423
7.43424
8.28503
5.89387
5.44187
7.55637
6.9111
6.87448
6.3257
7.23871
7.85243
6.55993
10.4204
7.80042
6.19155
5.32336
6.03521
6.61087
8.30551
5.76888
8.98345
4.95159
7.00786
6.6169
10.0595
5.97152
5.04278
8.16427
5.26677
6.17962
7.55049
6.62252
5.51142
5.41607
5.58072
5.77659
7.2409
7.33946
7.62384
7.39846
5.51103
6.3168
7.2925
5.83957
8.3399
6.47494
6.16776
6.09237
5.84664
5.4687
5.5032
5.42184
4.97123
4.68678
6.66006
7.46324
6.11464
5.26837
7.10727
5.26453
8.8509
5.99698
5.97681
4.39823
4.58697
4.73821
5.05163
6.19901
6.47134
6.05449
4.90101
4.44911
6.4108
5.41984
6.76961
7.01786
8.6406
6.19846
5.08505
6.01826
4.38733
6.35861
5.7139
6.79734
7.83605
5.58803
5.96947
5.82653
5.88662
4.07157
6.03533
5.91712
7.71085
5.14181
5.30105
5.92407
4.70422
5.9339
6.5232
8.23193
4.617
5.94053
7.36968
5.93363
5.99909
5.92849
7.6407
4.25786
7.90936
5.13256
4.6295
5.46467
5.66648
5.96697
5.83302
6.40953
6.59569
5.62873
6.7979
6.79218
7.9291
6.06923
6.24167
4.999
8.74244
6.39864
7.84196
6.08968
5.91698
5.3244
5.26125
5.36667
6.07284
5.63836
7.06197
6.66105
6.38581
8.30216
6.2727
4.87533
4.87727
5.74744
6.56851
5.33599
6.57561
4.53545
6.65488
5.72196
6.58542
9.83201
6.61678
5.97942
7.0094
6.73489
6.02338
5.57666
6.89506
7.20927
4.9915
6.13159
4.99915
9.29727
6.22031
7.8173
6.04518
7.43982
5.4668
5.41172
5.80822
6.12246
4.76496
7.98937
6.03804
5.88049
5.82411
6.29631
4.87437
5.51641
5.96585
6.49962
6.91125
6.00329
4.78204
6.14906
5.85674
5.77257
6.85837
7.06585
6.85773
4.7615
5.76994
8.32413
6.22859
5.66369
5.9455
6.38085
7.05783
6.51291
5.25361
6.43347
4.38144
6.07016
4.90922
5.45781
5.98219
4.35652
5.59572
6.38367
4.92997
5.92553
7.47777
5.21371
5.62688
5.25702
7.16644
5.88245
6.05702
6.46864
5.30707
8.46447
5.79547
4.95934
6.57522
5.01284
5.86129
5.22853
6.51165
5.3651
6.53597
5.29931
4.75493
4.74227
6.27663
6.56185
6.94821
6.62221
6.8157
6.71939
4.29416
6.21385
5.38901
8.40756
7.12434
5.01134
7.06549
5.16904
4.52216
6.06583
5.36026
5.00001
5.90126
5.81425
7.37402
5.4944
5.42341
5.89877
5.3863
5.09766
6.17071
5.25148
7.38841
6.18418
5.91777
6.33958
5.93557
5.03199
6.67085
6.60021
5.68377
5.75761
5.17169
7.84062
5.4806
5.39649
6.70077
6.46807
7.1091
6.35754
5.16625
5.49574
4.99239
5.67051
6.35093
5.13725
4.46808
6.49145
4.84567
5.93822
6.3011
5.1946
5.41723
4.5026
6.18477
6.76045
6.87435
5.16492
4.93906
7.89748
7.26676
7.18404
5.76834
6.24801
6.74161
6.39051
7.83434
5.49253
6.38131
7.85157
6.2798
5.34352
6.17307
6.01279
6.53855
4.63278
6.06462
5.78246
5.72872
6.28665
5.92784
5.30745
6.79733
7.25084
6.2794
4.53094
4.87958
5.24777
6.23342
5.35528
6.37236
5.02722
5.07684
5.29208
5.2652
4.67261
5.25102
6.47958
6.68383
5.37219
4.85812
6.77125
6.04772
5.85376
5.30184
4.97516
4.55651
6.35911
6.81901
6.66813
5.862
5.94795
6.78016
5.20855
5.4758
6.00985
6.17851
5.77029
4.06522
5.09154
4.98598
4.48443
5.58832
6.48022
4.8766
5.66843
5.81239
5.692
6.57864
4.63361
6.33503
5.54422
5.9171
4.66656
5.94655
4.94751
5.40954
5.07291
6.94466
4.70018
6.74554
5.08808
5.84109
4.41914
5.56308
6.25717
5.94632
4.77677
8.30576
5.95907
5.98525
6.07351
7.1906
6.75007
5.18743
4.83561
6.1972
5.5359
6.4658
6.76402
5.67227
5.98258
6.60468
6.08594
5.97136
7.08688
5.78407
6.32693
5.41259
6.27437
5.76823
4.55242
6.09087
5.8756
5.56706
5.53339
5.05688
5.92865
7.41355
6.62605
5.40468
5.79059
5.40642
5.90062
6.41411
6.0428
5.12616
4.72149
6.15176
6.96568
5.42964
4.41435
5.19139
6.77933
4.87671
5.39853
5.38079
5.10883
6.04943
6.95708
6.47009
5.30631
6.64104
6.03334
6.57216
7.60893
5.34368
4.63002
6.8895
7.19651
5.13443
5.70074
6.51358
6.76588
5.35422
6.09429
5.86072
5.72499
8.2149
5.58967
6.11727
5.05294
5.15792
5.93864
5.3371
4.0583
7.16274
6.4632
4.85812
4.93669
6.21222
4.99785
5.76602
5.25875
7.52066
6.40203
5.43366
6.76681
7.13
5.5548
6.75301
4.3714
5.24553
4.98072
5.72647
5.91692
4.82282
5.69407
5.21952
5.53456
4.78217
7.5529
7.45342
5.65695
4.49926
5.06907
6.88357
8.85956
5.43956
7.39942
5.60623
5.12463
5.43289
6.39376
6.6632
4.73976
6.27046
6.15893
4.79897
7.13219
5.38578
5.57691
6.39207
6.32669
5.13375
5.1738
4.98314
5.2625
5.5533
6.36783
5.38071
6.0819
6.62824
7.95534
5.65355
4.44334
4.73224
5.00973
6.28059
5.4314
6.62673
5.2072
5.41636
5.81416
5.48785
6.84642
6.84817
5.68113
5.71739
5.34048
5.74329
6.12625
6.70861
4.69391
5.59891
8.34938
6.31485
5.98101
4.95322
8.21997
5.85032
5.65703
6.79091
6.54677
6.59421
7.43199
5.73586
6.12221
5.40767
6.21887
6.85475
8.23244
5.23152
5.4578
6.26376
6.32672
5.44506
6.0609
5.90068
5.3941
4.361
4.89139
6.75811
4.47076
5.78293
5.07
5.03722
6.50864
6.24575
5.43045
4.49428
5.72653
5.69536
4.43693
6.56271
6.65634
6.68619
6.33325
8.77843
6.35298
7.08772
6.91003
5.89421
6.07266
5.36917
6.24114
5.17108
6.5292
5.39275
7.81172
5.37712
5.41157
5.3562
6.61604
6.5971
5.2564
5.42072
5.48611
5.96116
5.00358
5.93323
7.27568
6.03764
5.28475
5.25604
4.66632
5.49505
5.99378
4.93162
6.06849
5.87409
5.76341
4.9525
4.97063
5.62909
5.2122
6.23921
6.83847
7.74327
5.75604
5.14985
5.44926
6.8525
4.90593
6.2017
4.47479
6.66404
5.74589
5.20088
6.56046
5.18245
4.85681
4.93232
6.60596
7.15137
5.31707
5.15257
5.08174
7.44052
6.09949
6.13493
5.64029
4.48929
5.66677
5.76447
4.89088
5.24428
5.89673
6.00213
5.34258
5.79266
5.99427
7.47832
9.12764
5.90276
5.21167
4.76997
4.98067
5.61924
6.50599
6.48024
5.35285
8.02289
5.52792
5.1504
6.18369
4.72126
7.05121
4.54164
5.93962
5.5571
5.96055
8.53558
4.71868
5.85817
4.39632
6.35671
8.38143
5.31009
6.59597
5.82457
5.69162
7.9845
4.90841
6.22697
5.44732
4.64534
6.97119
6.81577
6.09494
5.20339
5.19267
5.5242
7.89944
9.59551
5.97015
6.09209
5.93176
7.53568
4.32708
5.09542
7.84292
5.65633
4.01902
8.75777
8.26787
6.40108
5.61346
5.30512
6.41578
5.84982
5.69119
6.20514
6.50472
6.47902
4.87891
5.4224
8.3556
5.2689
5.48186
7.02552
5.72628
6.50801
6.30451
5.78171
4.80382
8.4605
8.07686
5.90946
5.87595
5.84201
6.35288
4.8396
5.47637
5.35427
5.05847
6.9332
4.1773
8.66445
6.79381
5.3967
5.23938
6.28108
6.94135
5.8803
4.18152
7.32973
5.4573
9.11213
6.76767
4.95352
4.86101
6.39827
6.93342
6.5281
5.69866
4.74372
4.52398
5.27614
6.40371
4.97949
4.77432
5.92766
6.53455
5.38857
5.99951
6.14121
4.97598
9.22616
6.4846
5.05699
6.69342
6.16086
7.09214
5.88358
6.18099
6.2262
5.00434
7.04941
9.04739
7.53244
5.23708
6.30402
6.27578
6.56359
5.69613
5.95008
10.2567
5.27151
5.47385
5.5972
5.70335
6.33132
5.88511
5.78349
6.80755
7.35446
5.08726
5.69514
5.25364
6.95034
7.20578
5.43269
6.0613
6.0792
5.4454
6.45231
6.21973
5.2521
5.90938
6.26342
5.33047
4.71163
5.46665
6.48193
7.18031
4.89752
5.87931
7.22064
6.82683
5.31759
5.01911
5.70161
5.25997
5.07038
5.3796
5.25837
6.05868
5.70353
5.51208
5.56287
7.68408
5.45714
4.79022
5.73361
5.41444
5.96753
5.7402
4.92914
6.67676
6.41783
4.65258
5.04082
5.9828
5.5451
4.51516
6.60845
5.48628
7.39948
6.44487
4.31991
5.73442
6.56575
7.17012
6.25997
5.01119
5.7702
6.3586
5.90012
6.12275
7.16085
7.12143
6.23469
6.55867
6.41893
5.89639
5.06156
6.98384
5.54905
5.58159
6.70996
4.17469
6.75969
5.89407
5.54025
5.57854
6.2061
4.67449
6.04025
6.81185
6.82465
5.74225
6.80403
6.61934
6.97831
5.35072
6.40695
4.66885
6.14403
6.56143
9.04541
5.99869
6.04795
5.94431
6.46779
5.96195
6.62119
5.50022
6.45813
4.95361
6.31568
5.32896
6.52074
5.77531
5.64589
5.99501
5.68949
4.94913
5.09764
7.33195
5.568
5.87682
5.71135
6.37061
6.53025
4.90086
5.26865
5.98077
4.28566
5.53526
5.94937
6.05659
5.39925
5.79467
5.05552
5.61081
7.03896
5.54237
5.84237
6.43273
6.45434
5.37294
5.99553
6.36034
4.59062
6.62161
6.42797
6.39199
6.09821
5.48266
6.00157
7.07754
6.69373
5.49855
5.05846
4.9112
5.97722
7.82518
5.21413
5.38296
4.92265
7.46911
6.15439
6.33328
6.28676
6.13962
5.97998
5.93245
6.18391
5.64751
7.16556
5.04233
6.12492
6.44214
6.32194
5.96226
6.00161
7.07933
7.35466
5.91271
6.18085
5.74849
5.53725
6.79698
5.68589
6.68217
5.57698
6.04534
7.75381
5.49854
4.86263
5.97816
4.66086
6.13563
4.74183
4.86469
7.00936
5.32219
5.84426
5.15141
7.70685
6.69485
5.79625
5.28374
6.82867
8.06795
6.51441
5.08517
7.21484
8.26485
4.77661
7.06874
6.98485
7.70589
5.5062
6.29811
4.80636
6.20638
4.6773
5.0522
4.7065
6.4234
5.73825
5.33565
5.0677
4.9512
4.78079
6.39842
4.53812
5.99073
5.07501
6.95541
5.7165
5.98196
5.36658
5.75572
5.62762
5.40297
6.64117
4.84403
5.02152
6.07779
6.3694
6.64245
6.61853
6.75682
5.05887
4.24735
6.48946
4.64046
5.68181
6.62921
4.90748
5.06336
6.28821
5.61836
6.7959
7.27571
5.69709
5.26956
5.85917
5.99926
5.41771
5.45074
6.47161
6.20188
4.31325
4.70894
5.79169
6.00719
6.59073
5.399
6.47864
7.71199
5.69844
6.43974
5.95877
4.66005
5.56002
5.36676
4.55669
5.40168
5.07676
5.5385
6.18511
4.61874
5.43829
5.19179
5.21644
5.80945
5.41032
6.15808
7.08368
7.36942
5.23907
6.39758
5.59025
6.2164
5.09099
7.08299
5.09091
5.42678
7.10462
6.37408
5.31333
7.36199
6.26812
6.79133
5.35817
4.93129
5.54116
6.62386
5.93975
5.93096
6.48679
6.0927
6.24147
7.29562
6.15358
6.45024
5.53485
8.28957
4.5426
4.45426
7.17253
6.33709
6.35827
5.31332
5.09017
6.17612
6.17712
5.80816
5.82499
5.82446
7.20845
5.98184
5.86015
4.62682
4.71009
6.14137
4.70645
7.1607
5.91335
4.54216
5.92939
8.0828
5.95523
5.31716
5.65518
7.84569
6.31773
6.20916
5.62756
7.1304
5.66637
6.48837
7.91914
9.45418
7.08629
6.82785
9.53511
7.25953
5.07204
4.82719
8.51708
5.89427
6.51656
6.2107
7.89135
8.39734
5.26776
6.27365
6.54765
3.84838
5.61667
4.65406
7.69525
6.18143
6.78771
4.55815
8.53793
6.6116
5.30957
6.60654
6.08443
5.99582
5.83028
5.31523
10.039
5.82808
6.80802
7.52082
7.25093
4.93044
7.83784
6.35444
5.72778
5.53643
6.55051
7.44864
8.36533
5.72149
5.32652
5.87973
7.50268
5.92796
5.88553
7.09779
6.82576
6.22385
6.50674
6.46555
9.4724
6.22309
4.84276
7.5228
4.75098
7.63211
7.04702
5.65717
5.86747
5.94054
7.79673
5.72746
6.14906
5.05794
4.38386
8.08821
5.34845
5.73696
5.33094
9.32869
6.65068
6.8002
6.53302
5.23821
5.60528
4.57125
5.88594
6.98549
5.0897
6.20092
3.86815
6.16343
4.87006
4.14239
6.58987
5.55699
4.8572
8.24883
7.26762
5.77965
8.14105
7.47287
6.6274
5.18482
5.79545
6.33066
6.43655
6.78274
5.68479
6.91452
6.1065
5.66354
6.31927
5.93153
7.08045
7.55968
6.08901
5.52881
4.70869
4.65616
5.55615
4.72973
5.26681
5.91671
4.48492
4.8607
4.80505
4.08787
5.25462
6.35679
6.34609
5.63015
6.08291
6.67527
5.07171
6.7589
6.27008
6.39661
7.41172
7.09069
6.02864
4.66352
6.08077
4.69391
5.07536
5.1059
5.99193
5.51612
5.43971
6.31194
4.5978
5.18421
5.67433
4.9586
7.84429
6.78056
4.99264
6.79452
5.88937
6.56697
4.99781
5.92616
5.76813
4.74258
6.46645
6.3226
6.54726
4.46156
5.63786
6.39288
5.77059
5.41867
5.92061
5.71317
5.37052
6.05297
4.76941
7.39043
7.90093
5.67049
5.30226
7.83823
7.13148
6.21083
6.28981
6.67919
6.83011
4.91852
7.95214
5.75329
5.17531
5.41286
4.65513
6.58254
6.53694
5.32443
6.41724
5.20017
5.31748
8.99315
6.73775
4.53413
7.14772
4.967
5.19411
4.70034
5.71535
5.09301
5.06994
5.59093
5.6473
4.19082
5.08583
4.95643
6.34669
7.13701
7.59658
6.81808
6.23187
5.39913
5.6101
6.45552
6.68487
5.2973
6.65784
6.35051
6.76423
5.0172
6.30354
4.37265
5.28743
6.66212
6.17014
6.60455
6.32749
6.22858
6.18693
5.94463
6.86457
4.88058
7.42261
6.54955
7.42738
4.3027
6.57351
6.34072
6.53649
5.81467
4.8205
5.36882
5.57224
5.04333
4.72557
5.03011
7.07795
7.38105
6.82472
7.1207
5.95587
7.08922
4.4929
5.52156
6.01228
5.29912
5.48114
7.29761
7.17652
4.9298
5.49481
5.56612
5.97867
7.51457
6.24867
5.70322
8.42546
5.36306
6.02715
5.74535
4.81894
6.02237
5.61993
7.93487
6.43348
6.75587
4.58543
5.45173
5.10416
6.42507
6.08894
5.80832
5.00426
4.62359
6.72496
6.13494
4.59973
6.08628
6.18502
5.71067
6.49294
6.17941
4.60214
6.27673
6.25969
6.15823
7.28774
6.45277
6.31447
6.36838
4.71643
5.86573
5.85332
4.85293
5.6222
6.15855
9.28032
8.0011
7.01955
4.14597
5.08388
6.22
6.52924
5.00445
3.96888
5.62097
4.28345
4.90381
4.03268
6.91241
5.48298
4.73328
6.18261
4.24582
6.5008
5.38767
5.83853
6.26591
5.44205
6.05495
4.64862
5.47074
7.45399
7.59896
5.59813
5.84286
7.37356
4.14417
6.60347
5.06489
4.98511
6.68177
7.13291
5.17533
6.56512
6.8924
5.13125
6.26888
5.28628
5.35119
6.41667
5.56052
7.60495
6.24103
4.65337
7.63179
6.403
5.88312
6.21473
6.38734
7.03458
6.83287
5.75812
6.7359
7.3751
6.52663
5.38154
6.21907
6.90876
4.98764
6.2006
6.27501
5.79107
5.39736
6.9053
4.88797
4.47013
6.76366
4.29011
5.3549
6.04223
4.7338
3.95839
7.60354
5.13879
4.65397
5.11924
5.30696
5.98292
6.17632
8.45765
6.26088
5.18534
5.55339
6.15307
5.60146
7.09125
5.82845
5.0475
4.01054
4.7552
4.75438
5.11851
4.68126
5.79493
5.24782
7.13268
6.10689
6.26406
4.99469
5.99136
6.21474
6.08688
4.5234
6.22955
5.63371
5.30174
4.5027
6.02848
6.66954
7.35922
6.07023
5.55945
4.67815
7.0151
6.11496
4.76065
8.10859
6.11511
4.97133
5.08616
5.39494
6.33018
4.51558
5.55945
5.76504
6.89409
5.00945
4.82457
5.59991
6.12291
6.34412
5.51716
6.17543
3.96075
4.1059
5.96151
4.91929
6.67195
5.77865
5.822
5.58031
6.00914
6.31958
7.41767
4.23789
6.99366
6.2486
4.8425
5.46855
7.08927
5.00775
5.41138
7.06292
6.99253
5.52561
7.60901
5.94573
6.61207
8.18229
7.48048
5.94678
5.15263
4.77243
6.57624
5.95483
5.19185
6.85598
6.6449
5.21568
6.88717
5.34662
5.1746
4.40261
5.51207
4.77863
5.62775
8.16508
5.23829
5.37491
5.57149
5.7307
7.41891
6.88346
5.38578
5.16819
5.63278
6.22293
5.57446
6.80742
5.16891
6.88762
8.55626
8.43075
6.07246
6.12423
4.82612
5.21918
5.63434
5.74953
4.88029
6.59236
5.23599
6.17937
5.36684
5.06667
5.90762
5.28842
5.60269
4.85809
4.15493
4.88465
4.44439
5.90709
5.15288
6.39772
5.51403
4.76315
7.74063
5.07975
4.25654
5.19763
5.53872
8.41208
5.14055
4.92393
5.47544
7.77421
4.32874
4.51637
6.60481
7.78512
6.58909
6.00167
4.17286
4.78428
7.01546
7.67627
4.51631
4.33719
6.01268
6.09275
5.57337
5.82181
4.95995
6.51213
8.08429
6.2432
6.1479
6.382
6.0463
6.44698
5.48962
4.85073
6.94407
5.45787
5.78481
6.343
5.82701
6.16271
6.22973
7.33481
5.79429
5.90404
5.79725
5.94055
5.98007
4.97923
5.5481
4.8435
4.7974
5.41483
6.6298
4.94584
4.31367
5.5412
5.36082
6.71571
5.98982
5.73808
5.62279
5.31744
6.55682
5.48849
5.39882
4.7787
7.45496
4.78097
5.62803
4.93687
5.48869
6.61254
6.0137
6.57738
5.43741
5.56777
6.43412
4.8874
4.05863
6.93759
4.8066
7.05069
4.81745
5.55115
6.84198
5.98713
6.47422
5.59655
3.99388
4.33609
5.45127
4.35606
4.9426
5.31066
6.68069
5.71999
5.95856
3.6514
6.6568
5.24962
6.03078
6.03919
6.03174
8.50165
4.63609
4.71297
4.37762
5.96162
4.77704
5.7375
4.41841
5.94901
6.95204
6.03328
5.29747
6.0445
6.33331
6.57919
5.86276
5.47294
5.31711
6.7086
4.14698
5.90039
4.51998
7.60826
5.27748
6.71214
5.7427
3.86651
7.41761
5.86768
4.17508
7.37248
5.37554
5.63019
6.05727
6.48969
6.01608
5.3676
4.90051
5.75131
6.1974
8.27183
5.46103
5.13211
7.04927
5.24808
6.64092
5.56969
4.7001
4.63016
7.5813
5.69751
6.87988
5.61629
5.93885
5.08049
7.37981
5.15439
6.54152
4.98531
5.49317
6.28794
5.57977
5.50769
4.39978
6.52757
6.5001
4.43658
6.03644
5.98201
5.92338
4.56064
6.20643
7.92218
5.80344
4.90591
5.19157
6.59694
5.10996
5.56315
5.52057
6.94659
6.01754
5.493
5.34109
5.29378
7.19556
6.14568
4.99936
6.74016
5.45145
4.99791
5.15456
7.76006
6.07895
6.53122
7.6315
5.37988
4.946
6.46453
6.997
5.86529
4.45884
5.24767
5.96603
4.4776
6.16259
6.49781
4.40667
6.00396
6.19727
5.90941
5.01994
4.28955
5.91338
5.72881
4.46869
4.15414
5.48059
5.19763
6.50946
6.7687
6.9248
5.82568
6.1036
6.14846
8.35277
5.57218
5.45007
6.41545
4.59037
8.44984
4.98725
4.68671
5.82262
4.46012
4.64644
5.43905
4.22882
5.81656
5.80606
5.6517
4.48953
8.60613
4.13082
4.59036
5.29701
5.39997
6.75428
4.67889
7.19366
6.06104
5.88595
5.25487
6.55857
5.68704
5.90566
4.90851
6.35633
5.38764
6.258
4.50824
5.999
5.21533
5.9025
4.8603
7.74465
5.78514
5.92501
7.01597
5.26099
5.51523
5.94253
4.39987
6.56607
5.67567
4.97269
6.51921
3.93279
5.14203
5.27094
5.11833
5.84769
6.45463
6.41924
6.14072
7.75343
5.55497
4.55935
6.03938
6.00239
9.8676
4.74364
5.75973
5.67509
6.71837
6.08223
6.05314
5.25365
5.95451
5.15666
7.42895
5.728
5.33178
6.13555
6.00346
7.51363
6.80696
6.27806
5.31969
4.97576
7.9465
6.65218
5.89747
5.22022
5.30769
6.63412
6.49665
4.69002
4.8307
5.59157
4.95886
6.05431
3.92477
5.07356
7.49167
5.93749
5.21032
7.23868
4.9976
4.22008
5.27978
5.38927
6.04699
6.55192
7.14786
6.60791
5.88271
5.64801
4.40757
5.06542
4.70214
7.32405
4.99793
7.21235
4.79497
5.92318
6.1417
6.62057
4.39021
5.59678
5.26093
5.423
4.07066
5.80999
7.14607
6.55041
6.5967
5.30264
6.84835
4.9483
6.12307
4.51351
5.29589
5.49336
4.54867
5.37556
6.47048
6.68048
7.81167
5.74888
6.51813
4.62299
4.04458
6.27314
5.6327
5.26003
8.18055
5.08716
5.1426
6.56234
5.90779
6.44843
7.54697
8.3142
5.56684
4.87651
4.94699
6.43213
5.5986
4.54759
6.41039
4.78591
5.46237
7.14651
6.82134
6.77333
6.89075
6.49798
4.99097
5.69038
4.92986
6.05859
7.34127
5.76417
6.728
4.04927
4.68207
6.13195
5.5194
4.99548
6.33708
5.04283
4.09102
6.22077
5.74711
4.29635
4.18155
6.02073
5.59168
6.44784
5.67915
5.5184
6.50067
5.13551
6.04856
6.0468
5.70524
5.66601
4.63289
6.1589
4.30237
4.26927
5.44726
5.63588
6.45734
6.27157
5.31695
6.46619
4.33076
6.09619
6.03812
5.74073
4.63168
5.34178
7.39101
4.57364
5.67854
5.9712
6.0963
6.37235
5.82224
4.79824
4.62479
6.28568
6.0445
4.86155
5.09206
4.61167
5.24481
5.62583
5.00853
6.08679
5.13812
6.25289
6.86095
5.51995
6.432
6.5208
4.93691
5.42128
5.21673
5.85221
5.54883
6.49258
6.75381
7.26867
6.4835
4.42019
5.50892
4.2515
5.86429
6.86034
5.62654
5.13043
5.89459
6.24739
5.60288
3.70779
4.24851
4.40658
6.24096
4.61879
5.6614
5.49619
5.59142
5.34361
4.96839
5.15604
5.23304
4.70998
7.06853
4.9711
5.35702
5.07761
5.80899
6.72078
5.42185
7.65097
6.3698
6.02428
7.10775
5.78458
6.01914
5.52105
5.18508
6.31228
4.23987
5.34206
5.08045
8.04153
5.36506
5.43384
6.03048
6.70578
6.71745
5.93911
7.86923
7.409
4.16975
5.84936
6.12268
7.64358
5.49459
4.66549
5.76665
4.77855
5.61437
6.90846
6.96172
5.72005
6.682
4.6698
6.0298
5.8688
6.19749
4.3137
5.94725
5.76713
5.47613
5.7968
7.85045
5.22581
8.10728
7.24648
5.82313
5.08663
6.11254
7.07338
6.18797
6.35916
4.16386
8.23794
4.78289
5.49132
5.6849
5.74934
5.04958
5.94471
5.46937
6.35106
4.96668
6.48376
5.23179
7.07893
5.98191
6.25164
4.82643
4.36237
4.39911
5.83466
5.49424
5.64522
6.09396
7.15928
5.63053
5.3898
7.81653
6.00292
5.18963
4.90758
5.059
4.72355
5.40284
4.29124
7.42891
5.06074
6.93146
5.07552
5.53941
4.20045
6.49247
6.60928
7.20423
6.64598
4.56456
6.05735
5.11314
5.4829
6.9501
5.4332
5.28758
5.03321
5.22083
6.65053
5.17828
6.95054
6.72506
4.90587
6.17879
6.13287
4.8493
5.45015
6.13537
5.16555
5.88257
7.07589
5.16208
4.40504
6.83112
6.15269
4.69653
4.89233
5.52597
6.21443
6.76798
6.30257
5.87153
5.40497
5.50772
6.83748
5.05931
6.5803
8.4904
5.66375
5.45178
4.66261
4.58612
7.18189
6.93613
5.11921
5.39256
5.49733
5.03407
5.83647
5.7076
4.86753
4.57642
5.3996
6.631
6.73388
5.67469
5.56586
5.67358
4.54885
4.92376
7.08399
6.61221
5.81686
5.0499
6.20109
6.60632
7.3483
4.80957
5.82505
5.24997
4.8309
6.53045
5.32658
5.85617
5.71351
4.88442
6.6066
5.27849
6.77817
4.72846
4.08842
6.04606
4.86365
6.17958
4.99189
5.68647
7.46842
4.15335
6.15434
5.7436
5.25447
5.45192
6.0274
4.25753
6.53088
5.45603
6.73729
5.99645
5.09282
5.06258
6.62191
4.90007
5.0547
7.10333
7.34513
7.64683
6.0461
4.54944
6.27213
6.23829
6.79098
6.16951
6.04161
5.59078
5.61298
5.18342
6.05977
6.9307
7.71826
6.37049
5.86032
4.34377
7.6964
4.22553
4.14621
7.12435
6.84707
5.88439
6.7339
5.79016
5.16274
5.61178
6.01947
4.63396
6.99699
7.10194
5.67304
5.43608
7.59669
5.83315
5.33785
6.9848
5.77618
6.72067
6.49347
4.10293
6.05051
5.53117
4.85064
6.06918
6.15397
5.76811
6.41527
4.23304
6.14414
6.56618
5.80949
5.63323
5.18082
5.78859
5.43351
6.31648
7.73816
5.17599
5.4721
7.70035
4.58538
4.6294
5.24046
6.4683
5.73952
6.50799
6.83376
5.06503
5.34464
6.50936
4.70145
5.76201
6.1147
6.04148
4.97451
5.80074
5.38983
6.11576
5.43948
6.66823
5.86668
5.13183
6.76334
5.04764
4.90587
5.07343
6.41393
6.61967
6.17283
6.07049
6.08224
5.08411
4.99813
6.16654
4.99041
5.87653
5.64273
4.99525
7.51694
4.57557
5.59653
5.27778
5.67755
6.61473
5.31841
6.71689
4.06302
5.63249
5.34825
6.39281
5.05917
5.51438
6.85507
4.66342
4.95759
6.42861
5.05072
4.24104
5.07903
6.41896
6.06729
6.15058
5.30774
6.0783
6.00195
5.18458
5.44353
4.76176
6.43761
8.12611
5.25047
4.69254
5.42515
6.39138
7.40664
6.04666
4.5887
6.46094
5.94392
5.7748
4.52364
6.0165
9.38266
10.0493
5.6299
8.29649
5.01326
6.87623
6.09284
6.40252
7.02489
6.96489
7.01394
4.61155
7.16742
4.56512
4.52929
6.90923
5.55135
5.61204
5.31254
5.19087
5.52228
8.43636
6.93523
5.30127
6.15698
5.5738
4.71686
8.05452
6.16876
6.58769
4.69607
4.61829
6.85699
6.08171
6.52472
8.02609
5.96117
5.38155
6.46948
6.20302
4.78108
5.06127
4.43018
7.18645
5.85395
5.69393
4.82212
5.71084
8.02083
5.78175
5.66784
4.56518
4.83491
5.66892
7.28601
6.88089
4.53905
4.85722
5.49323
5.15751
5.96403
5.77641
4.54029
6.68247
5.81088
6.31008
4.63868
4.35473
5.60965
4.55015
4.5085
6.91712
5.63092
7.09769
6.04328
6.24544
5.75262
7.86799
6.11193
5.50401
7.00892
6.31231
6.37526
6.10455
7.37991
7.28184
6.44601
6.49277
5.58881
5.02903
5.31831
8.39906
7.17117
5.79068
5.22134
5.14047
5.79999
5.16133
5.36654
5.35538
5.6101
4.91849
6.06839
4.86601
6.8599
7.89992
5.28334
6.87955
5.75122
4.81938
5.57335
5.18074
6.22803
4.57621
7.214
4.89566
5.35546
7.72677
6.04503
4.39718
5.51163
4.80412
7.15905
5.37005
5.36174
5.09705
5.17479
4.59448
6.59357
7.64557
5.74857
4.87318
6.58899
6.80495
5.48496
5.43793
6.93707
5.14221
4.79976
5.5763
5.45238
7.0113
4.65884
4.90869
7.94826
5.57539
4.77931
6.09652
6.19027
7.03915
6.86534
4.64088
5.542
4.38233
5.47003
6.43038
5.13234
6.33675
4.88503
4.83764
6.48663
6.07808
5.01172
6.37083
6.03997
5.74708
5.19454
7.26022
6.88876
6.29361
6.84059
5.13005
5.17788
5.37595
5.58488
6.05826
6.60582
4.41387
6.40619
4.73326
6.01938
5.51968
4.50781
5.84771
7.43551
5.76103
6.8228
5.61503
5.51553
6.12779
5.57923
5.32637
5.61203
4.64506
6.4014
5.34875
6.08742
4.46797
7.29978
5.33658
5.99341
6.99465
7.0273
5.6612
5.65901
4.94581
7.16003
6.05729
5.69039
7.27589
5.29957
6.16463
4.66271
6.3827
5.29148
5.70791
6.599
6.51479
6.00702
6.80045
5.59993
5.46711
4.76225
5.88398
5.35033
6.52578
5.83595
4.73294
6.44084
6.94785
5.8088
6.83926
5.327
7.93969
6.68222
5.30318
6.01707
4.92826
5.85961
5.36248
5.70694
6.77988
5.73044
5.09803
5.81687
5.39244
4.98952
6.30367
8.9254
6.96245
4.92468
4.98615
4.72971
7.45858
5.26221
6.01097
5.79548
6.1459
5.98625
6.23407
5.12352
5.50985
4.59704
5.2112
4.61645
5.74448
4.84372
5.47908
5.46125
6.18742
5.10799
5.38735
7.36559
6.83277
5.06581
4.9288
5.08053
6.83292
6.44775
5.28314
4.79096
8.09933
6.0293
4.90338
5.22241
6.68591
5.80689
3.9534
5.78942
7.24195
6.54829
5.1645
7.37574
6.00493
6.65901
6.16554
6.9195
7.80876
6.00004
6.46954
4.81075
5.61075
5.82733
9.25364
4.09392
4.90096
4.73896
4.883
4.88879
6.27801
5.99622
6.86771
7.1284
5.65677
6.20475
7.13635
5.45897
4.72492
5.61668
5.2184
4.9027
4.47724
4.93257
8.17002
4.53089
6.28174
5.41061
5.02199
6.20316
6.66076
6.47174
5.74979
6.99449
5.55107
5.59089
5.08169
6.60082
6.28427
4.71825
6.76391
6.292
6.613
5.35145
5.64651
6.00652
6.40041
5.18126
5.77099
5.04985
6.20737
5.38796
5.5232
5.90266
6.46933
5.51038
4.4801
7.316
5.15495
7.65641
6.96364
5.75005
5.09775
5.84598
5.27127
4.38444
6.9947
5.03832
5.56579
5.58934
4.60894
6.26683
5.97232
5.99062
5.62914
5.27363
4.31951
5.21491
5.40196
5.77395
5.43555
7.65965
5.34843
5.54994
6.10252
6.68169
5.34337
4.60968
5.14371
7.62365
7.9694
5.04981
5.60328
5.69765
6.10163
6.16703
5.40353
5.23995
6.32418
5.96119
6.53315
5.90446
5.08108
6.89822
5.79938
6.44069
5.98039
4.91975
5.24383
5.33743
5.57708
5.86388
5.98387
5.9963
4.8125
7.41985
4.95686
4.83081
6.95826
5.61217
5.46352
6.08807
6.08444
4.93741
6.55566
4.31881
5.77743
5.77289
6.02143
5.26328
4.61715
5.32042
6.86743
4.88818
4.96589
5.31185
4.38222
5.60157
5.08469
4.99426
5.01314
5.0805
6.31864
6.34474
5.84887
7.08279
6.11236
5.23255
7.44608
5.87232
7.59845
4.68033
4.61964
8.02399
5.14192
4.98043
9.49885
6.37028
5.48498
6.45317
7.76331
6.44593
6.77072
4.69733
6.19586
4.80087
5.44895
6.84971
5.36763
6.63538
5.41768
7.84211
7.03586
7.45972
5.09122
5.0509
5.58129
4.26045
4.66417
5.7479
6.4545
4.84361
5.94093
5.50621
6.20566
5.09487
5.93937
4.97992
5.48819
5.8192
5.68924
5.79534
6.20247
7.12216
5.51943
5.69122
4.44389
6.25443
7.37171
8.22275
4.99169
9.09756
4.85366
5.44414
6.66132
5.25998
8.00296
5.97062
4.72121
5.02203
6.84081
6.91347
6.0247
6.17191
4.09286
6.64005
5.44266
4.4566
5.62524
4.70077
4.25272
5.57792
6.55215
5.09191
4.63577
6.7289
6.05764
5.43998
4.79605
5.16253
5.84358
5.14936
6.30438
5.07223
6.14302
7.45038
6.51635
4.70507
4.96294
6.83412
6.27544
7.12167
5.36713
6.6724
6.89728
4.67709
6.09489
5.84617
5.6314
6.01363
8.09371
5.38239
4.55804
6.30036
5.864
5.78477
5.56467
6.12086
4.159
6.59543
6.23775
4.56929
6.63299
5.78885
5.40493
6.92761
5.63738
5.35646
5.52018
6.63821
5.70343
5.37264
4.94616
7.12354
4.60299
5.54129
5.7139
5.93673
5.53679
4.2404
4.46117
7.31982
4.44159
4.86145
8.19949
5.23251
6.22932
6.47919
5.73375
4.08364
4.708
4.72347
4.57473
4.89046
5.0852
6.30979
6.86914
4.83993
5.98862
4.66719
5.42348
6.51265
6.90745
7.19649
5.12789
5.65267
8.04589
5.45711
6.08646
6.76604
6.03485
5.37753
7.75986
5.96561
6.05914
4.83731
5.77433
6.28714
5.97316
5.23563
4.86765
7.37303
6.53525
5.5453
5.9949
6.3228
6.03336
6.80611
7.57339
5.89184
4.86186
5.03528
5.78824
5.72676
4.93508
7.27629
4.9282
5.11275
5.97753
5.99252
5.22233
4.70938
5.27599
5.06771
4.69736
6.0821
4.9623
5.50859
5.36929
5.84243
5.21154
4.8642
5.61704
7.00799
4.57976
7.01324
7.00086
5.02951
5.21705
6.94255
5.29007
6.03911
5.09822
4.98216
4.77157
5.19743
6.63075
5.75486
5.86781
4.1895
5.9228
6.65671
4.48719
6.05236
6.35432
5.71517
6.84427
5.99169
6.76035
6.43599
5.70636
5.89537
5.72707
5.23837
6.07467
5.71729
5.46965
8.1045
4.90257
8.04574
6.22335
6.17772
5.14413
6.67455
6.79479
4.70484
5.15857
7.86697
4.95355
7.47688
4.75792
5.70428
5.68265
6.72388
5.64099
5.69021
5.23112
6.12457
6.28813
5.20617
5.00794
5.05203
6.7003
5.09349
7.56776
6.39165
5.50473
7.07431
6.00412
5.85855
4.63499
5.5654
6.57048
5.77148
6.98736
8.40072
4.73531
6.07468
5.36589
4.56059
5.00434
7.1194
6.07715
6.0594
5.78113
6.56103
8.81549
7.79002
6.43989
4.33304
3.83488
6.20228
5.89852
6.85874
5.83009
7.22126
5.25103
5.40761
5.51012
4.0973
4.55246
4.73738
4.90357
5.13394
5.00736
6.46423
4.77438
6.4879
6.64369
5.4071
5.16288
5.8658
4.844
7.88117
4.5192
5.51217
6.34999
4.54533
5.60818
4.45199
5.05625
5.57076
5.32564
4.48824
5.43732
4.74775
5.68988
4.89905
7.35307
5.44715
5.47869
5.99241
4.591
5.63248
4.57968
4.51258
5.98375
6.06646
5.72271
5.75391
5.94395
4.79954
4.98971
4.95615
5.33013
6.00425
5.6051
6.47223
5.93385
6.61214
4.75835
7.81286
6.42029
5.64079
6.02148
5.37303
6.36599
6.70825
5.0795
6.34767
5.95319
5.23511
5.32633
5.53862
5.53284
6.13412
6.94574
6.56448
6.71227
4.95989
4.38946
4.75095
9.18861
4.91143
5.84209
6.83288
5.64218
5.08744
4.89574
5.10622
5.68805
6.92386
6.17478
5.58679
5.2538
5.25247
6.49427
5.91665
5.55566
7.87321
5.23938
7.21279
6.10401
6.07805
7.57719
6.92894
6.18936
6.50091
5.91136
4.53005
6.96162
5.43495
4.48079
4.73575
7.13449
5.12195
5.42878
5.81939
6.17176
5.49946
5.36269
4.38855
5.05339
6.85158
5.22847
6.56323
4.57368
5.68098
5.59127
6.38766
5.0756
4.01696
4.80016
5.6391
5.04368
6.59105
5.72887
5.28166
6.15507
6.49285
5.56544
6.79582
5.44293
5.14298
6.52619
4.96813
4.73724
5.19385
5.41511
4.15307
5.83424
5.26749
6.72764
6.71641
4.96821
4.87703
4.40913
6.77408
4.42751
6.85717
5.24079
5.54508
6.64052
4.81019
6.85195
5.92346
7.63592
4.61485
4.76831
6.22225
4.82449
4.54862
4.33274
6.95461
5.23529
5.58392
5.69836
5.3876
5.0803
4.92942
4.80572
4.73095
5.49647
6.41188
5.62643
5.91191
6.68442
6.1627
6.36814
4.71292
5.53511
4.67512
6.08919
5.47624
6.38147
5.55405
3.98604
6.15188
5.21895
4.60717
5.80862
5.21157
4.64266
6.9522
5.82223
8.47322
6.15414
4.33623
4.80572
5.43758
5.25783
6.58413
5.45687
4.72909
6.71466
5.94787
6.2884
6.29712
7.23382
5.89453
5.3746
5.20162
7.5351
6.71301
4.16777
8.25047
4.84088
4.95852
4.58681
5.88762
5.70431
5.97075
5.22575
4.51092
5.90407
6.63818
5.22228
4.9469
5.77152
6.77939
5.52187
5.92962
5.98165
5.59988
4.58992
5.99901
5.32069
4.59079
7.72392
5.63908
5.84464
5.07948
6.96515
4.28787
5.60113
4.44025
6.71507
7.05423
5.45633
5.74083
5.26859
7.5842
5.23864
5.97119
5.60892
7.04221
5.86512
5.1066
4.80825
5.96079
4.38085
5.54013
6.84264
4.19623
6.115
4.68302
4.98343
4.83811
6.16754
5.71694
6.36924
5.92643
5.44576
4.7733
6.41404
6.05759
6.72494
4.62263
5.89746
7.03269
5.51864
6.83857
4.72067
5.82706
6.62107
7.26108
5.53212
5.49096
5.78426
6.35312
4.60652
6.13207
4.4628
5.4588
5.54011
4.80013
5.53406
4.87001
4.77937
6.53471
5.56329
5.49495
4.77817
6.30342
6.40347
6.99936
5.50616
5.71312
4.22003
5.12854
7.24884
5.23092
7.13764
5.39898
5.6439
5.69311
5.07496
5.00996
6.20331
5.27831
5.7419
7.43304
5.57546
5.72797
6.56312
6.06059
4.6798
4.54575
7.56725
6.21699
5.01077
4.87155
5.45548
5.88225
6.12087
5.66372
5.91474
5.2211
6.86143
5.49747
4.33697
4.63851
6.31855
4.95092
5.99345
6.84954
5.99343
5.65192
5.65661
4.79392
5.69601
5.62851
6.07538
7.65289
5.50599
6.02413
5.8455
4.65478
5.62165
6.81214
5.06904
6.77413
7.12243
4.55738
5.37805
5.59763
4.33977
6.08905
5.89083
4.47649
4.69407
6.8621
6.17537
6.87108
6.84289
4.81056
5.06538
6.28894
5.20076
6.33579
4.82646
4.61944
5.35228
6.73512
6.08607
5.78846
6.08516
6.07035
5.10749
5.38751
6.44001
5.1372
7.04965
6.06394
4.75253
4.09058
6.6267
6.46624
6.23101
7.26717
5.46563
5.82518
5.91866
4.07054
6.15324
5.35515
5.06131
8.10853
4.92505
6.51452
5.68577
5.12288
6.28759
8.73168
5.07409
5.3546
5.70368
6.07371
4.07283
5.3241
6.48158
5.14025
6.14675
5.23248
6.22262
6.49423
4.29906
5.17387
6.58096
5.01511
6.31405
6.258
4.75301
6.35359
6.39532
5.59723
6.03948
5.27198
6.19392
5.99522
5.4325
7.05975
6.91206
4.80609
6.1099
4.98856
6.22553
6.84081
4.87246
5.90743
6.30403
5.46484
6.03084
4.38868
7.62613
7.27302
4.83505
4.65537
5.86706
4.88637
5.90228
5.79767
4.27323
5.73505
5.83852
5.86724
6.33137
5.4037
6.40939
6.77076
6.30191
5.14654
6.48666
6.5614
4.74644
6.47093
4.84241
6.08812
6.70402
6.50694
6.43398
7.27329
4.59147
6.46466
5.49597
5.87925
5.07937
6.15803
5.77117
6.71407
6.57915
6.31614
6.1508
6.03754
6.40038
5.06055
4.64952
5.88953
6.48448
5.60456
5.41421
5.11645
6.5926
6.36594
4.5744
6.23614
5.4079
6.93511
6.07403
4.68605
5.62439
4.51028
8.00732
4.99258
6.7075
6.07296
5.71416
5.06814
5.94168
4.44481
5.97612
6.34882
3.87662
5.69083
4.71375
5.95833
5.18253
5.63312
5.13182
5.38116
5.87474
6.45007
5.1725
4.91556
6.31285
7.44821
5.79602
4.76545
5.02231
5.55148
4.91628
5.43838
5.85942
4.38853
6.09272
5.0839
5.9277
6.10279
4.86588
5.1627
5.52945
4.80113
4.8108
4.45383
5.81679
4.81916
6.94661
4.95574
5.65295
5.45566
6.73775
6.75802
7.04142
6.91301
4.29676
4.55727
4.81897
6.39971
6.83636
5.13308
4.8632
5.46667
4.74494
5.27884
5.65106
5.82418
5.42684
7.31972
7.03106
6.65312
5.92641
4.91349
6.68748
3.8535
5.93259
5.14821
5.72833
5.04421
5.06374
4.48744
6.53365
6.59217
4.94689
5.04653
6.67447
5.27936
6.60421
5.08215
7.68343
4.97236
6.04754
8.12827
5.99505
7.7639
6.69641
4.19958
7.475
4.93086
8.205
7.01074
4.78287
6.33146
8.0825
8.05796
5.9796
7.52431
7.96898
5.66489
8.06534
5.05658
6.89199
5.46371
6.9238
8.65257
7.66708
5.24857
6.37384
7.5532
7.28565
4.63253
6.70686
6.97227
6.41805
7.86631
6.41038
6.34158
5.35798
6.67994
8.34539
8.92257
7.87135
4.28635
4.9703
4.85264
4.8746
5.56135
5.07509
8.2884
5.61599
6.17107
5.30768
4.79747
5.98523
5.63943
6.68995
5.12925
5.0517
6.44244
5.15783
5.25145
5.7632
4.68125
5.86206
7.32861
7.53035
3.95888
5.71072
4.86629
5.62943
4.08967
6.97177
7.23682
4.89801
6.09652
6.60764
7.54123
7.7098
7.49892
6.93092
6.79916
5.86359
6.6856
5.91387
5.19826
7.58537
5.13296
5.10174
7.23785
7.80988
6.55092
6.05543
8.379
6.3141
3.87336
4.33749
8.07259
6.69665
5.21735
5.78161
5.26575
6.15877
4.85961
7.50259
5.0819
5.75763
7.40108
6.73953
7.17054
7.35616
5.34819
6.67776
6.23511
8.29949
3.82659
6.75635
4.92482
7.3729
6.13107
4.11215
6.76369
5.0378
3.80307
6.57787
5.78809
5.49474
6.96739
6.05216
6.91687
7.62883
5.91411
5.76683
5.01307
5.80988
3.24001
7.07891
5.84954
5.05015
7.63043
5.45935
4.97699
6.79523
6.39754
5.75982
5.33495
4.63228
6.07441
5.68434
6.82386
8.23611
5.06115
6.11905
7.0392
4.06854
7.28963
5.19857
6.83367
4.60465
6.98807
5.88578
6.66441
5.90897
6.35305
3.90967
7.09066
6.52386
5.39765
5.07024
7.05366
6.40278
6.42267
6.2195
5.82652
3.98846
5.17804
4.47019
5.75798
7.71644
6.16486
5.27227
7.97341
6.84647
5.30075
4.57267
4.75244
6.94104
4.91454
4.92517
6.98799
4.934
6.24681
9.48824
5.12879
4.04031
6.52343
5.91515
4.90351
8.41308
6.16309
5.94953
7.35087
5.35683
6.71541
8.29414
7.03407
5.64043
6.27456
7.70697
4.46278
5.45942
4.66399
5.51411
5.84093
6.32134
4.54912
4.40239
7.41701
5.97452
6.7968
5.59033
4.73232
7.067
6.55526
7.27217
4.19713
5.8076
5.06805
6.75365
5.25795
6.55065
6.27447
5.66309
6.62716
5.91322
8.46487
4.17199
4.18529
4.85777
5.91613
9.7003
6.66908
9.59336
5.6527
5.12806
5.07093
6.45838
5.02166
4.5959
3.98705
4.50808
8.26565
6.44769
6.96087
6.20594
4.47613
6.58241
6.93601
4.32104
4.86516
7.181
4.74894
7.24462
4.53278
5.97005
4.12301
5.98798
6.00108
4.52448
9.60249
5.4957
5.73944
4.76725
3.67666
7.21917
5.45579
7.50371
6.71215
7.16477
6.91628
4.44024
6.54441
6.25013
4.69865
5.79278
5.13064
6.30478
3.69778
3.90398
5.19791
5.68853
6.35168
5.84174
6.0323
5.93377
5.42841
5.89126
7.08724
5.32804
7.09532
4.19357
4.40098
6.98977
7.28608
5.99671
6.44226
5.37363
6.641
5.65907
5.45354
6.29299
5.55461
5.09813
5.18658
5.17564
5.70492
5.98073
5.7955
5.89021
6.7263
4.90281
5.8462
4.84985
5.38507
4.75402
6.7664
4.24686
6.63694
5.66414
5.27691
5.58604
4.30204
5.88624
5.24593
5.18201
6.23898
10.0515
5.20858
6.37209
7.4212
6.05753
3.81898
8.33251
4.83047
6.31217
5.32225
3.69086
5.58573
5.96119
5.48112
6.22388
5.20148
5.05465
4.45341
6.05336
7.01959
7.56799
6.1879
6.09051
4.65354
7.50657
5.14577
5.86727
4.86516
4.42398
5.87906
5.37703
3.98888
4.80491
3.59198
4.78118
6.12347
8.87831
7.82953
6.53689
6.26411
6.07754
5.61541
5.67616
6.21264
5.28138
6.56471
7.66086
7.58013
6.37415
4.88534
6.51575
4.71046
5.36342
4.8825
5.26626
5.40831
6.21856
6.52314
6.99444
5.5933
6.10747
5.99752
7.91907
7.14028
6.66031
5.52157
5.45837
5.11052
5.92789
7.22075
6.40289
5.40023
4.65524
6.1366
5.28247
5.80888
5.62998
6.12142
6.98401
6.85962
5.7223
6.38637
7.08707
7.06402
4.57453
7.07169
7.22069
5.45127
2.89424
7.11561
5.9278
5.22285
5.18739
6.32186
5.62499
10.5845
5.85248
5.78118
3.71597
7.3324
4.54731
5.87835
5.65087
6.03004
5.79446
4.60514
4.69708
6.86463
4.76533
4.35707
6.20929
5.9003
5.07712
5.68667
6.44371
5.53956
5.70222
4.67737
3.96052
7.38264
7.57273
7.18581
6.09292
4.05237
5.35863
7.23389
5.87266
4.0997
3.65345
5.62267
5.54194
6.23645
5.48039
4.51661
6.38032
4.37248
5.03547
10.2764
4.28159
7.61126
4.97854
4.51793
6.22258
5.87757
4.93972
6.85455
6.11679
6.04109
3.85165
7.74635
6.98044
6.22226
4.79291
5.16743
4.91093
5.56144
6.33191
5.04594
7.13627
5.5224
11.6161
7.20923
7.02213
8.05493
6.57254
5.73807
5.80932
5.86696
5.31031
6.7394
5.74859
3.71058
3.20086
7.0224
5.96974
5.71203
5.37983
5.12795
4.89871
8.46918
5.80087
5.17965
7.39701
7.81217
7.06525
6.62095
4.46627
5.9118
6.64036
5.47997
4.38118
4.37547
5.36022
5.34111
4.74868
8.21527
6.28094
5.29117
5.68247
7.05368
6.96021
5.84772
6.35639
6.8985
5.72252
5.14978
5.78975
4.5825
4.47295
5.78374
7.43528
5.98108
3.7386
4.42084
8.82496
5.72303
6.93457
6.69567
4.70788
5.94186
5.88685
6.41098
4.22513
7.19671
5.71396
6.02524
5.63894
6.81386
4.11278
4.44451
4.23442
5.01767
5.05437
5.90677
5.62995
4.44142
7.53579
5.35105
7.11776
5.15154
5.77526
4.27061
6.31398
5.14864
4.92139
7.32616
5.02584
4.89269
6.14486
6.11208
6.78076
4.10856
7.9336
3.89563
7.02618
7.00814
4.79016
5.40721
6.60739
5.16821
5.81312
4.57104
5.98624
5.15528
6.45572
4.80069
6.03516
5.44147
5.11467
4.4519
5.5547
4.19029
5.69091
7.48161
5.20338
7.31479
7.56035
6.72236
3.86789
5.90221
5.50251
3.80296
6.04224
5.56537
6.01418
5.60294
6.46846
5.57668
5.28567
5.69471
4.41822
3.66349
4.28462
7.0931
6.48904
5.5783
7.29259
3.8766
6.19231
4.89274
7.42401
4.77553
8.06003
7.00488
4.51959
5.28926
4.93339
5.31299
5.23357
7.30194
4.49292
5.70589
4.24569
5.13376
4.60704
7.48029
4.0442
6.51657
4.98062
8.10927
5.04825
6.77835
6.88982
5.04052
6.74467
7.21628
3.13411
4.84151
7.06425
4.83152
5.6646
7.53208
5.96809
4.68425
6.02138
4.86629
3.55302
6.93547
7.03627
5.26042
4.53613
4.41481
5.82754
5.81311
4.4556
7.61434
6.15191
4.41684
5.37328
4.16596
3.37313
5.93023
6.46514
5.28714
5.04682
7.40033
6.54378
6.02858
5.36786
4.73666
4.76689
3.87687
4.0735
5.03798
5.47343
6.98146
4.3135
6.40725
5.09769
6.88403
5.47189
7.41316
5.86494
5.08686
6.09505
5.12411
6.12162
5.20183
6.4117
6.86196
5.2143
5.48032
3.96755
4.02918
9.96607
6.54656
6.57279
5.78552
5.95902
6.02018
5.18473
5.46298
3.8637
5.40477
6.79155
4.84241
5.52758
6.62424
5.42918
5.80769
4.97494
4.87591
3.88379
5.00187
5.734
5.66175
5.31772
6.11314
7.34102
6.63307
4.64977
6.298
6.04474
6.94404
4.77101
5.12356
5.07396
3.62001
6.81754
3.48865
6.1037
6.51243
5.37382
6.40955
6.64817
6.97414
5.26066
5.35258
5.48935
5.85587
5.05634
5.95506
6.51526
5.05921
5.4507
5.82275
7.99577
5.10614
7.10009
4.25731
6.78924
5.9386
5.9574
6.73982
8.8072
6.82424
3.9931
5.56956
6.78363
6.00553
5.04925
7.04129
5.61429
5.93772
6.33045
3.2657
5.69414
6.31581
6.90125
5.72576
6.93225
6.88576
7.0897
6.67307
6.34869
5.52222
6.37368
4.07799
7.16175
4.88107
6.83736
5.28692
4.62227
6.92066
4.38368
4.39744
5.95251
5.39088
5.31696
5.12962
5.97543
4.97245
5.65646
4.82319
7.09974
5.30597
5.12544
4.92369
6.26074
6.78014
6.9354
6.43259
5.34702
4.47837
6.34579
6.74077
5.35989
5.05045
4.86935
4.39266
7.74254
5.82539
5.19436
4.22059
5.52667
5.35489
4.69915
6.15888
5.18828
5.00197
3.50294
5.68586
5.60459
5.36334
5.61891
6.5548
4.44094
4.45496
3.81131
6.0351
5.39503
6.02632
5.11227
4.40485
6.78221
5.60282
7.15054
5.48626
4.84725
3.88096
6.33414
6.323
6.35595
5.07646
6.97654
6.72832
3.28804
5.25596
7.33624
4.56606
6.27475
6.67621
5.95688
5.93867
5.00873
6.37554
4.68935
5.37106
5.02138
5.56129
4.63907
5.21267
4.63458
6.31288
6.37219
3.87251
5.05418
4.81061
6.47785
8.01102
4.82
4.44563
4.85991
4.97295
4.77039
6.75383
6.23816
4.67462
4.86768
5.5163
4.83509
6.1802
5.11124
5.63024
4.37051
6.98879
6.41176
6.34822
5.4102
4.09317
7.08104
6.45462
7.49869
5.0781
4.74466
6.10825
4.66253
6.64295
5.46172
7.24701
6.41307
4.58479
6.34983
4.44073
5.54744
5.17626
5.90283
5.00886
5.01568
5.87375
5.54376
6.09263
8.66884
7.32671
5.5534
6.38286
6.12904
4.60327
4.58927
5.19406
6.69705
6.54506
5.14786
5.12398
6.66447
5.88343
6.33567
5.53565
6.57243
4.99968
5.25659
5.30627
4.08237
6.02326
5.694
5.93404
6.10865
6.41143
5.00001
5.57432
5.74413
3.05856
6.50881
3.63292
4.4751
3.86458
5.84313
5.0669
5.81099
6.97232
4.58933
5.8473
4.54764
4.53315
4.78748
6.231
5.01907
5.56456
4.10409
5.74048
5.9562
3.91287
5.52317
5.41332
4.50552
3.79942
5.45774
4.31265
5.75922
7.97971
5.57117
4.88926
4.74756
4.22842
9.09406
4.52465
4.74471
6.0226
5.38905
5.5574
5.55912
4.31753
5.44292
4.71071
4.60961
4.45722
4.30855
4.56275
4.7173
8.38375
6.36292
4.45399
4.69459
5.98156
5.25942
5.35928
3.62734
5.56955
5.52427
5.23581
4.92207
4.22994
4.97829
8.68161
5.16489
4.24699
7.56052
6.73401
6.49818
5.5395
6.34733
5.63233
5.72394
5.25227
5.5508
4.54677
6.06958
6.91828
5.21609
5.89713
5.95281
7.49345
6.26328
7.20774
6.24685
5.07563
6.38284
6.28919
4.39468
5.73152
5.16284
6.10976
5.64128
4.66879
5.62314
4.66626
4.1333
5.84234
5.49093
5.28833
5.24515
6.67321
6.03375
5.84381
6.37046
6.22925
7.67731
4.30054
5.92108
6.5637
5.72565
7.4044
4.70986
5.62236
6.79862
4.3122
4.3625
6.17739
4.85691
6.27444
5.84801
4.48559
5.95567
5.54911
4.92378
4.80098
6.17814
5.68842
5.14582
5.98248
5.28781
5.4494
11.6256
7.69386
8.1908
9.17218
7.77417
7.55328
5.25327
6.10917
7.77556
6.86669
8.82019
8.26287
7.2222
5.14599
7.24769
4.5805
6.89614
5.81701
7.31524
6.65426
5.76369
6.62701
7.529
6.18617
4.72697
6.74603
8.49689
5.09293
5.70386
7.19089
5.29831
5.49598
6.35006
5.74504
5.36185
6.9124
9.33724
5.95718
8.27657
6.41239
5.73474
6.0435
5.77805
5.98872
6.18263
6.39477
4.81163
8.2101
8.81987
4.88926
7.36187
8.15679
7.7595
4.66687
5.23041
3.17451
7.70721
4.96233
6.99636
7.32895
6.04664
5.73842
5.91995
5.55698
5.72934
6.07302
6.17894
5.5418
8.30197
6.50799
6.49301
7.58434
7.40639
5.1849
5.90441
6.56688
5.96869
5.1438
6.58106
6.02792
5.16335
4.97557
5.77469
5.70604
5.74371
4.70631
4.54364
7.932
8.55288
6.07032
7.56207
5.40694
7.07592
6.05458
5.63299
8.59869
6.27834
7.78471
6.65112
6.9854
5.92951
5.33927
4.80554
7.06858
6.43774
6.06068
5.59267
4.20169
5.36966
5.31538
5.71755
5.05179
4.93657
7.06977
5.91613
7.13781
7.43155
3.94964
5.23763
4.54042
4.61169
4.97084
5.74507
7.17358
5.06793
5.60242
5.8421
8.97164
5.21207
7.47872
5.85732
7.27166
4.44564
5.80284
4.85821
5.75447
7.7524
6.43284
6.09721
5.38972
5.62029
6.00213
6.11342
7.914
4.22459
7.43413
5.05323
4.6679
5.98413
6.22081
5.39996
6.03712
5.64702
4.80582
6.65703
6.74503
6.40859
5.81409
4.23344
6.92921
4.94903
6.54631
3.71946
4.52336
5.22789
7.88651
7.42902
4.29009
6.43737
6.46604
5.44059
7.75076
4.59726
6.07664
6.67539
6.30965
4.66555
5.67957
5.9139
7.4183
7.33413
6.71414
7.10132
5.82902
6.0717
4.87143
4.60753
5.80213
6.08088
6.00289
5.39336
4.74112
6.05186
5.60962
4.38574
4.31342
4.33432
8.05544
5.67074
6.36928
5.75092
5.36152
7.35375
4.74574
5.58914
7.31331
4.70523
8.22622
4.71124
5.2464
4.91845
7.00952
7.03776
6.22229
5.81508
7.43364
5.88727
5.79816
4.68051
5.2421
6.63573
4.37748
4.99632
6.22807
4.91846
5.23931
7.74769
5.45642
5.51787
4.8559
6.54955
4.35692
7.50467
7.26434
6.52666
4.62723
4.74204
7.13617
4.36926
6.57627
7.16442
4.97009
6.09073
7.4837
4.87015
7.2671
5.35685
5.85569
4.93334
6.12892
4.88531
8.36551
5.80202
5.43372
4.05399
8.43114
5.27462
6.58344
7.24088
4.87643
4.30668
5.29152
5.59638
5.5909
5.65745
6.55006
5.32818
8.09412
8.70378
5.95254
6.55689
7.75587
5.53141
5.90205
7.00544
6.45097
4.67907
4.87657
4.9927
4.59266
8.64769
7.47896
6.4394
6.6979
7.25234
8.06781
5.56227
7.44623
5.61429
5.23989
5.58838
5.68299
6.2953
6.37606
5.64466
5.18859
6.97793
4.84136
8.52982
4.30177
6.91768
7.18697
4.75144
5.03096
6.48641
7.24321
3.01173
4.99776
6.59326
5.98733
5.40385
4.8326
5.10585
6.45289
7.92838
5.663
5.42095
4.41155
5.41912
6.33265
4.90888
7.05344
5.66946
8.1699
6.16206
5.8844
5.44079
4.9446
5.03979
5.17649
5.28692
5.63364
5.85432
7.423
5.17352
4.01537
5.99876
5.71764
5.56126
6.70595
6.19133
6.61865
4.56132
5.38603
9.07314
6.27735
6.05574
5.52838
5.34021
6.69619
6.35357
5.73365
4.00151
4.53061
5.2487
6.344
4.73349
6.94627
6.15924
5.81589
5.37466
5.21277
4.85746
6.19413
5.36275
5.04607
5.37423
6.89188
6.39446
3.86468
6.31302
6.41514
6.804
5.7733
6.78684
5.97421
4.96097
5.25679
6.74466
7.25144
5.84837
7.01464
8.79583
5.64127
6.00136
6.968
7.02994
5.54731
4.07527
6.14119
5.05893
4.58827
6.48989
6.39079
7.14299
4.93448
4.09997
7.3732
5.15566
6.40022
4.14515
8.07962
6.38639
5.80087
6.04208
5.66835
6.38684
9.13924
5.46458
6.73236
6.23756
4.2691
5.46042
5.9923
5.93997
6.37949
6.13881
4.4642
5.04507
5.11412
5.40807
5.40583
6.60002
5.07336
5.00752
5.32383
6.51968
7.5752
5.05948
4.58131
5.34482
6.08967
6.54791
6.05331
5.52327
6.58745
4.91723
5.86916
7.06363
6.90038
6.66102
4.70792
5.49767
5.88601
6.54123
7.42357
4.71019
6.14457
5.53034
5.09008
7.17791
9.05529
6.03039
5.30182
4.84458
6.43951
5.64539
5.70134
5.58039
5.87396
6.17041
5.33335
6.57288
6.15682
6.22146
5.29039
6.89074
7.80287
5.0913
7.51546
5.90817
5.87631
4.97153
6.54046
5.5804
6.18434
4.41396
5.48492
6.39157
5.81059
6.25297
8.14886
6.48467
4.47172
7.54581
5.49602
5.48568
5.49047
5.61649
4.83392
4.62692
5.4194
4.89014
5.14259
5.48487
5.51352
4.52977
6.36998
4.14343
4.9426
5.8659
4.99275
6.5874
6.14712
4.60823
6.48016
5.87531
5.6108
5.75292
5.4588
6.32366
4.57106
6.6472
6.6599
5.65134
5.55186
4.69391
8.85263
4.49421
4.69795
8.07626
6.44867
7.13265
5.64863
6.72788
8.14965
4.73955
8.17112
5.52093
4.86031
5.95345
4.71649
4.51201
5.49863
5.31784
7.46918
6.45839
4.96447
3.87199
6.73715
5.97422
4.97453
4.67829
6.12747
3.96615
5.94201
3.75772
6.18591
4.85099
6.6925
5.36692
5.2213
6.30721
4.11799
5.86647
6.49854
5.6362
8.16781
5.78184
6.13655
7.62465
7.30715
7.36089
5.59872
5.42209
6.58411
7.05729
5.23146
4.57885
4.94598
4.89524
5.86906
5.35185
7.33289
6.09644
5.93771
5.93178
5.57288
6.28847
4.96416
6.33636
7.4153
6.09846
4.88459
7.47532
6.69684
5.44012
4.88859
5.90237
5.27279
6.4412
4.81557
5.04356
4.12738
4.25227
5.0905
6.40673
6.39606
5.5002
6.71313
5.73362
4.61469
5.4668
5.58474
5.24882
4.97689
6.35905
3.95688
4.20923
6.74892
5.70018
5.71076
6.20009
6.19594
6.77484
4.83775
5.71112
5.10417
5.93555
6.04268
6.16887
6.27683
7.29675
5.0651
6.55546
6.72568
5.90494
7.77694
5.8831
5.98218
6.48875
5.314
7.43205
4.61889
5.51653
8.19265
7.35433
7.64472
6.70613
8.22544
6.83948
5.9994
6.80432
7.86847
5.18492
6.13971
6.47815
5.90372
5.95383
5.95303
4.8084
5.69684
6.45147
8.348
5.51016
5.88966
6.72058
5.84787
5.61738
6.53145
5.3772
4.89563
5.38296
5.74183
9.25392
5.98534
6.69274
7.66096
5.10054
4.70187
6.05213
4.17223
6.74681
9.06019
5.61073
6.49898
4.44821
6.62998
6.08639
5.44411
4.9072
7.18248
5.83138
4.99511
4.73609
5.39352
5.88194
4.45758
7.13925
6.64703
4.1683
6.47927
6.38467
6.55656
6.18429
5.36849
3.63702
5.26741
4.74326
5.07569
4.34073
5.38262
7.45142
5.90135
6.82003
5.09371
5.80321
5.11403
6.86976
5.56164
6.50945
6.12357
3.53294
5.96144
5.73577
6.46352
6.51273
5.10252
7.01781
8.06537
5.74111
4.8868
6.16319
6.2349
7.04304
4.53681
5.42472
5.28618
7.35397
5.32047
7.46507
4.51863
5.87258
4.60929
4.72061
7.05087
4.95685
6.02252
6.63393
4.99333
6.72159
4.8431
4.67565
7.29939
4.69056
5.44446
6.58641
5.10951
4.37408
6.76817
4.97479
7.54414
4.82911
5.51911
4.69524
6.51878
7.40224
4.77845
6.81221
5.9979
4.46562
6.29741
9.13995
4.50955
5.56364
6.20567
4.49134
5.28549
4.18278
6.88767
6.53113
4.81845
4.39905
5.95486
4.29332
6.74149
5.23997
6.66346
8.54691
6.14091
5.46874
5.69298
5.28673
4.69573
4.97831
5.5756
5.19963
6.17759
6.85793
5.64001
5.84223
4.13665
6.35515
4.24388
6.1158
6.61099
4.57139
5.5912
5.12938
5.06655
5.93948
6.22332
5.57712
5.08322
6.97965
5.3941
6.08756
6.47401
7.19016
5.32292
7.43287
4.82684
4.92166
7.89311
5.05555
3.77752
6.22641
6.46992
4.89171
6.55017
4.97604
4.61085
6.1077
6.86057
4.87585
5.14152
5.37551
4.05927
6.31261
5.71958
5.63256
6.25537
5.68048
6.60198
5.50318
6.6888
5.77196
6.65075
6.05803
6.05142
7.47086
5.14143
5.1074
6.88876
6.34355
5.3123
5.09455
5.39188
4.64449
7.13051
10.7085
8.07671
4.93281
6.7561
6.44314
6.01708
5.58663
6.3375
7.34431
6.60682
5.73069
8.13105
6.07403
6.45736
7.58369
7.81539
8.24639
5.61388
5.07124
5.59148
6.71511
6.56001
5.439
5.37935
6.38872
4.46237
9.88102
5.40847
5.30996
10.7499
3.66961
7.51978
4.5713
3.65207
5.9784
7.19363
6.40463
6.26423
5.86954
5.62605
8.43868
5.6544
7.68846
5.93358
3.95471
5.33174
6.80824
5.8857
6.2227
5.04701
5.83984
5.35142
6.66517
5.07032
5.72765
4.41528
5.46145
4.83416
4.87117
4.96949
5.63619
5.88394
7.00564
7.14885
6.18611
4.49932
6.29063
5.06099
7.14132
5.63348
4.86758
7.4178
6.66188
4.98864
5.49816
4.08501
5.68235
6.2964
4.13602
6.43423
7.79177
3.3532
4.89597
3.47426
5.42651
8.73303
4.87487
6.20203
6.4351
5.59694
4.95707
5.37579
5.70167
5.78728
6.7466
4.80113
4.22972
7.0017
4.78071
4.49834
4.8108
5.92289
4.8609
6.07075
5.99266
5.43644
3.42625
5.28903
3.65859
3.66701
5.5669
3.35344
6.07212
6.48888
4.12913
5.07304
8.60007
4.42879
4.6805
5.19403
6.5582
2.708
6.46274
4.88575
4.18187
6.78478
5.0019
6.49707
9.75509
4.64475
7.66718
4.63073
5.98785
6.07183
5.95118
3.82731
5.85767
7.59869
4.81951
7.39706
4.6064
4.72197
5.08093
4.70911
4.11781
3.64883
4.63761
4.92492
4.57851
6.91059
6.35299
4.52559
6.6864
5.48798
6.81382
7.02964
4.26645
3.6917
5.1792
5.716
6.89882
4.17751
5.61601
5.46801
6.69394
5.24744
7.94306
6.98282
6.46903
6.43292
5.10749
5.59391
5.62266
8.21474
4.03721
5.39341
7.71917
6.26998
6.77019
7.66073
6.22714
6.24217
4.95876
3.38544
5.05065
7.34861
5.43519
6.36338
4.80898
6.81616
3.25581
6.3638
6.08898
7.98803
5.65132
5.2446
5.00888
5.27794
3.58904
4.87888
5.02332
6.45765
7.7416
5.18084
6.36997
7.70105
6.43223
7.43638
4.76721
4.86016
4.53501
6.20889
4.22005
5.86965
5.01849
5.39586
5.00911
5.08501
4.17134
6.81219
4.92934
7.23769
4.27096
6.64536
5.46466
5.3519
9.47357
3.3355
4.63841
5.64619
5.25077
4.50686
5.02481
4.47513
4.86285
5.00612
5.72211
5.62885
8.64493
7.55772
4.25195
6.18657
5.68176
4.34212
3.71259
4.6231
6.42188
5.69702
4.31337
6.39329
4.56819
2.82764
5.10575
6.99851
4.26107
6.65194
7.16279
5.72561
4.3788
5.78032
5.59378
7.30203
3.95939
4.69584
7.06038
4.53042
4.525
4.57207
3.40143
4.70616
5.09584
4.60519
6.88871
2.99934
6.59841
4.60248
4.81081
9.12457
3.95028
7.35889
5.79298
4.88453
5.91266
6.74547
5.89259
7.20749
5.89651
5.07514
6.68837
3.96378
5.40751
6.32718
6.12081
7.20766
7.13188
6.62462
6.82876
7.05515
3.55049
4.37716
4.22764
8.05274
4.63046
5.85531
4.49748
5.9619
3.9617
4.38792
4.47676
5.40115
6.18874
5.89915
4.63414
4.07254
9.10717
4.61133
5.16636
5.30002
5.86911
4.77436
4.90223
4.49419
4.60875
3.9598
6.58875
5.0411
6.37821
4.26588
6.16689
6.05971
5.76554
5.29037
4.61133
4.46089
6.41306
5.43506
5.53335
4.91752
5.4143
4.1089
5.27004
7.36391
3.98804
4.65345
5.17655
4.40576
6.64218
3.71088
5.37017
5.70564
5.52755
5.37899
4.62317
5.61431
5.4342
3.36556
4.76577
4.71691
7.29916
4.60282
5.18125
5.74223
6.73659
4.74751
5.42249
5.04636
5.06775
4.55891
5.43981
5.63431
5.21881
3.36672
7.10845
7.1529
6.15977
4.88283
6.03496
5.00302
7.13447
4.76325
5.86648
4.39537
4.51492
7.45988
4.50734
6.74787
7.01434
5.93676
5.91516
4.06883
5.98687
6.57307
4.83571
6.26277
5.22722
5.93455
7.87687
3.88459
8.14193
8.50805
6.88468
5.30367
7.13054
7.11325
5.02857
5.9343
4.84376
6.15004
6.01265
4.32542
4.98088
3.29772
5.16595
6.3422
5.17224
3.98755
6.76335
7.8321
3.75894
6.08727
5.73212
6.88019
4.61813
4.6249
4.80579
9.15044
6.3888
6.03666


==> latex_data/vae/fashionmnist/prada/jsma.txt <==
7.65105
10.3267
10.7888
9.13302
9.37527
8.5373
7.35267
6.57639
7.01346
7.77774
7.91497
7.8289
7.30475
7.12656
2.00903
2.14884
1.99215
2.10995
2.13683
2.09976
1.98792
2.03285
1.89892
1.98134
1.90704
2.16564
2.10344
2.15491
2.15739
1.99029
2.10007
2.11619
2.13111
2.13184
2.09194
2.02344
1.97918
1.94234
1.99349
2.17527
2.09285
2.09326
2.12924
2.10566
3.2247
3.70319
3.44295
3.46346
3.62068
7.10318
3.5737
3.14612
3.26091
3.14522
3.15599
3.21622
3.60694
3.48723
3.57911
3.53322
2.02213
2.05525
2.10832
2.04932
2.06332
2.05195
2.08978
2.04814
1.98563
2.01731
2.01584
2.0347
1.99968
2.13482
2.13268
3.02094
3.70671
3.32474
3.44641
3.65142
2.73136
3.25519
3.09476
3.22306
3.07552
3.08955
3.13692
3.76829
3.29698
3.66073
3.52559
3.1809
3.54736
3.24626
3.29455
3.55563
2.9872
3.08891
3.19006
3.09767
3.20329
3.15678
3.53553
3.15431
3.36588
3.29992
3.96632
4.86779
4.78334
4.94361
4.50196
4.23665
4.41623
4.09966
4.27678
4.03487
4.78779
9.06495
4.61022
2.09012
2.10043
2.10723
2.0876
2.12879
2.10649
2.12719
2.07068
1.97099
2.14958
2.08527
2.08327
2.03859
2.14695
2.02899
2.70857
3.47064
2.95967
3.36104
3.35803
2.60246
3.30009
2.89374
3.02674
2.89294
2.85268
3.11407
3.21559
2.92041
3.46543
3.3494
3.1177
3.30741
3.12682
3.38647
3.40667
3.32322
3.03203
3.07088
2.98325
3.05722
3.41695
3.1686
2.9091
3.13879
2.9831
4.01812
4.7298
4.81535
4.6009
4.1986
4.3308
3.84312
4.13651
4.28535
4.81605
4.58309
3.14763
3.35595
2.97268
3.35468
3.18653
3.0051
3.30427
3.24542
3.43771
3.07291
3.26752
9.36227
3.3062
3.33317
2.97639
3.39796
3.11767
3.91326
4.67419
4.76121
4.24766
3.76581
4.30472
3.72891
3.89084
3.58747
4.17259
4.94711
4.50751
4.12056
4.54395
4.64061
4.51648
3.8898
4.02284
3.96607
4.22312
3.9435
3.83459
4.4128
8.84631
6.6964
4.43377
4.86844
5.93045
4.26217
6.13494
3.22311
5.88352
5.42881
5.54886
5.28981
5.40535
5.26689
7.75416
5.25007
7.41365
4.49751
4.85212
7.2476
2.16258
2.05724
2.24169
1.99513
2.13287
2.10536
2.12668
2.14001
2.10232
2.14319
2.15758
2.13073
2.01309
2.09617
2.20829
3.34278
3.4067
3.15811
2.96019
3.20856
3.22098
3.14644
3.31264
3.04652
3.14721
2.93948
3.245
3.00902
3.21857
3.4921
3.23607
3.17185
3.21813
3.24094
3.18367
3.32177
3.23629
3.05615
3.13126
3.14284
3.20361
3.13369
3.02832
2.98907
3.31301
4.12397
3.84738
3.97109
4.14026
4.05346
2.38913
4.23627
3.94189
4.12528
3.92815
4.07142
3.76742
4.20891
3.65187
3.79313
4.45046
3.25831
3.29339
3.23538
3.01312
3.00113
3.0588
3.35172
3.40545
3.00209
3.1034
3.10716
3.01164
2.97305
3.01088
3.33959
3.96792
4.34046
3.74332
3.8655
4.04256
3.25785
3.90342
4.13992
4.34292
3.77024
3.95601
3.76797
4.176
3.75518
4.16819
3.99548
4.19309
4.03184
3.52221
4.07033
4.14979
3.51975
3.94663
3.81115
3.8087
3.85523
3.64247
4.11327
3.63986
3.69594
3.96818
4.69227
3.65952
3.48323
5.10625
3.70554
4.86431
4.97759
4.60467
4.91033
4.15202
5.15864
2.46488
4.97549
3.45595
3.14996
3.35521
3.29535
3.19834
3.29823
3.15812
3.22308
3.11247
3.27358
3.07112
3.32114
3.29384
3.21998
3.12987
3.80919
4.34725
3.77655
4.09606
3.65147
3.29106
4.04649
3.58389
4.02697
3.83866
3.7298
3.63974
3.71484
3.46582
3.77005
4.06659
3.94284
3.99629
4.10397
3.79841
3.68334
3.88372
3.87187
4.15769
3.73777
3.93236
3.92187
3.75007
3.60925
3.38884
3.96348
4.61306
4.23827
3.94839
4.37219
4.60432
4.5602
4.38938
4.7923
4.54307
5.23552
4.84408
4.12485
4.11241
3.88009
3.91634
3.67502
3.54304
3.74287
3.49184
4.07566
4.00777
4.19413
2.37863
3.52718
3.84122
3.58727
3.83172
3.63118
4.41483
4.41837
4.60604
4.58243
4.00776
4.58832
4.28285
4.57502
4.20861
4.29231
5.00226
4.71794
4.60831
4.64777
4.71533
4.73829
4.30083
4.73487
4.12171
4.55441
4.38286
4.4995
4.47692
2.44745
4.72256
5.20531
2.60613
4.89962
8.07612
2.59951
3.86751
2.57325
5.47137
5.66673
5.47414
5.48571
5.68508
5.30625
2.46078
5.68495
2.481
4.68272
5.00908
2.49187
2.03433
2.03818
2.17916
2.1501
2.11839
2.07169
2.12346
2.07053
2.10115
2.12678
2.08457
2.01742
2.11337
2.09212
2.11009
3.20627
3.31479
3.19915
3.03547
3.21723
3.23653
3.04679
3.23865
3.13313
3.04682
2.96577
3.20936
3.03308
3.34798
3.24298
3.22346
3.31686
3.33587
3.13704
3.25635
3.26452
3.1844
3.13508
3.14657
3.04123
3.22325
3.1749
3.25004
3.22927
3.19077
4.12353
3.92903
3.9661
4.05052
4.07369
2.35149
4.24282
4.01868
4.10825
3.802
3.88438
3.92475
4.09536
4.0226
4.03133
4.24559
3.2336
3.26139
3.22383
2.95275
3.20103
3.28421
3.18623
3.06699
3.0389
3.16442
3.05804
3.19218
3.20592
3.22088
3.10714
3.62375
4.27329
3.66855
3.87873
3.97782
3.36098
4.12604
3.8889
4.21991
3.73726
4.02499
3.88478
4.20107
3.75287
3.96544
3.82802
3.95128
3.97598
3.65494
3.71833
4.07078
4.01878
3.93243
4.10966
3.90079
3.96285
3.73981
3.97643
3.69529
3.77019
4.02109
4.46037
3.508
3.57835
5.20874
3.30336
4.89295
5.12802
4.8087
4.89656
4.44227
5.15095
2.44866
4.69259
3.3201
2.9358
3.12267
3.1007
3.23036
3.19496
2.90357
3.29976
3.08347
3.34413
3.19691
3.04302
3.05229
3.25763
3.09173
3.77255
4.13934
3.78516
3.85445
3.6548
3.34463
4.03557
3.29424
3.8679
3.73489
3.73724
3.58279
3.76377
3.7002
3.90352
4.15365
4.15825
3.84016
3.72879
4.03679
4.00673
4.08444
3.68779
3.99377
3.68703
4.03501
4.04467
3.71968
3.64658
3.5335
3.79014
4.76638
4.13462
3.8987
4.32267
4.79377
4.64187
4.49867
4.61051
4.79077
4.64993
4.08049
3.89617
3.63777
4.08019
3.73734
3.90872
3.86937
3.91252
3.72916
3.82604
2.40785
3.85289
4.03087
3.78848
4.04491
3.888
4.57067
4.64617
4.70407
4.70332
4.35226
4.60819
4.14447
4.47473
4.24006
4.59879
5.20121
5.26384
4.66789
4.63365
4.67368
4.89586
4.66609
4.49028
4.8163
4.32563
4.6046
4.56251
4.57838
4.56692
2.46779
4.59555
5.17549
2.63438
5.0754
2.59001
3.78011
2.55387
6.0247
5.70122
5.71151
5.58935
5.29763
2.46922
2.93108
2.52001
4.89123
5.10244
2.49541
3.47328
3.11538
3.3145
3.19161
3.30562
3.17991
3.16803
3.31409
3.10003
3.19437
3.28885
3.23574
3.33248
3.35238
3.3555
4.17387
4.12479
3.9513
3.72249
3.91969
4.02827
3.97118
4.20639
3.70075
3.82918
3.81774
3.86121
3.86692
3.7419
3.94099
3.93421
3.83077
4.15414
4.05951
3.77811
4.0688
4.17247
3.86655
3.77865
3.92278
3.82272
4.02442
4.08417
3.99284
3.94131
4.54417
4.42558
4.61189
4.71695
4.92737
3.15312
4.78542
4.59266
4.48697
4.32407
4.7515
4.37195
4.69729
4.36699
4.76326
4.75354
3.92412
3.93856
4.10816
3.84985
3.80671
4.05954
4.10002
4.01867
3.7476
3.944
3.8282
3.86639
4.00141
4.05267
4.13387
4.53347
4.66242
4.50829
4.6012
4.83146
3.75573
4.68475
4.8338
4.70265
4.55486
4.34279
4.53158
4.65282
4.44593
4.54922
4.67668
4.95914
4.60504
4.29173
4.73873
4.65927
4.50989
4.76487
4.63287
4.5544
4.1869
4.472
4.63883
4.39493
4.40993
4.44458
5.16746
4.11201
4.38552
5.75164
4.23629
4.33994
4.38256
3.63509
5.11692
4.76323
5.62681
3.2435
5.16859
4.14462
3.78491
4.07275
4.16739
4.12388
4.1854
3.95583
3.73735
3.67727
4.05356
3.78593
3.91011
3.9062
3.91013
3.93193
4.58118
4.62243
4.48024
4.74585
4.3657
3.83462
4.64992
4.29982
4.35403
4.48653
4.42231
4.31143
4.43734
4.56745
4.71571
4.49009
4.59088
4.75331
4.59482
4.55217
4.59603
4.62612
4.4662
4.48305
4.53273
4.5141
4.38552
4.45649
4.09158
4.58359
5.26763
4.53987
4.83005
4.7488
4.49064
4.72187
5.04368
5.50149
5.05875
5.433
5.92723
5.42689
4.83966
4.80104
4.35924
4.828
4.41894
4.15623
4.46331
4.38513
4.75872
4.69816
4.77028
3.36009
4.31044
4.5282
4.60489
4.33783
4.84321
5.02055
6.0067
5.07862
5.25637
4.84402
4.8811
4.85932
5.05859
4.79502
4.78252
5.44386
5.13039
5.22099
5.17733
5.23744
4.99781
4.59131
5.4666
4.88324
4.74282
5.07822
5.05055
4.97883
3.41831
5.40115
5.67527
3.60489
5.69502
2.52191
3.42701
4.56764
3.62799
3.98786
3.73877
3.62919
6.03004
5.81126
3.27241
2.60001
3.4435
5.32767
5.75212
3.39399
2.10833
2.10561
2.19092
2.08395
2.12275
2.10029
2.06782
2.11686
2.08447
2.13104
2.10436
2.08806
2.06736
2.16104
2.13826
3.22439
3.21025
3.12143
3.33888
3.29286
3.21067
3.11857
3.10764
3.0178
3.09248
2.87222
3.25115
3.19917
3.29856
3.2314
3.0558
3.10954
3.23794
3.3229
3.33646
3.12328
3.15864
3.14711
3.03651
3.05262
3.16645
3.1257
7.52796
5.62897
3.59338
4.33651
3.19596
2.19538
3.23308
6.71088
8.09075
3.73685
4.88274
3.84779
4.41687
5.55516
2.01395
2.06272
2.02482
1.94882
2.06972
2.06375
2.02093
2.02279
2.01055
1.99107
1.9898
2.0199
2.03975
2.00067
2.03197
2.07486
2.08125
2.0231
2.0146
2.06288
2.10932
1.99345
2.10101
2.14573
2.08242
2.14314
2.0664
2.08771
2.06673
2.0142
3.35705
3.21931
3.39323
3.25047
3.44016
3.28162
3.30193
2.96498
3.21679
3.31597
3.46787
3.3
3.04109
3.14763
3.25842
2.01749
2.12104
1.98865
2.03198
2.02824
2.07557
2.05349
2.06376
2.08551
2.06214
2.01609
1.98494
2.09334
2.02401
1.9986
2.90727
2.97943
3.09926
3.0282
2.62488
2.995
3.05545
3.02586
3.03315
6.16829
2.79284
2.5542
2.96648
3.02009
2.92483
3.27752
2.75785
2.91198
2.73707
2.77605
2.91351
2.99554
2.75186
2.91472
2.90792
2.72539
3.58751
3.0348
2.95832
2.89083
3.1234
2.36433
2.39414
2.50052
2.35576
1.9078
2.02418
2.00532
2.0031
2.02161
2.0967
1.99701
2.14808
2.00181
1.97659
2.06275
2.06155
2.0648
2.05769
2.00929
2.98006
2.58572
3.11609
2.91969
3.02914
2.95804
3.00576
2.79516
2.67395
2.45561
2.78747
3.08207
2.95635
2.88634
2.91444
3.03374
2.72851
2.86423
2.91427
2.8272
2.84134
2.88225
2.66136
2.96537
2.74074
2.78029
2.93293
2.84077
2.97294
2.85379
2.8303
2.45592
3.18026
2.44348
2.83696
2.8131
2.78983
2.83436
2.8874
2.91799
2.88659
2.99716
2.74725
2.80055
3.01286
2.76406
3.00332
2.73148
2.70496
2.42693
2.51211
2.37278
2.45184
3.20062
2.47048
3.23587
3.18666
3.15735
2.95519
3.16038
3.21974
3.48937
2.81394
2.94088
3.08422
1.97448
2.06914
1.93004
2.04172
2.05774
2.10364
2.04871
2.08165
2.06638
2.06499
2.07918
2.04695
2.06586
2.03266
1.96946
3.05828
2.92251
2.943
2.79567
3.12225
3.21468
2.80428
3.11674
2.95388
3.03432
3.08126
3.1305
2.92359
2.99596
2.98346
2.89306
3.05845
3.07893
2.91208
2.90093
2.86311
2.90584
3.08247
2.99319
2.79359
3.1479
3.10966
2.90231
2.99968
2.94384
2.48596
2.46145
2.56176
2.4453
2.48698
2.44159
2.46789
2.48086
2.50002
2.51034
2.48512
2.48648
2.47657
2.50728
2.45816
3.04884
3.00734
3.04534
2.86497
2.94523
2.88602
2.96482
2.93087
2.9703
2.85299
3.18623
3.01993
3.00736
2.93464
2.96144
2.49569
2.48266
2.53947
2.52754
2.49689
2.49218
2.52393
2.51315
2.54266
2.37731
2.51999
2.48586
2.43364
2.4898
2.47008
2.48867
2.45765
2.49336
2.51373
2.49569
2.49824
2.50463
2.48599
2.54959
2.50943
2.49258
2.52068
2.46276
2.49071
2.47243
2.48456
2.88352
2.95512
2.58457
2.93895
2.93004
3.03006
2.97978
2.9389
3.12087
3.05732
3.05428
2.94802
3.10108
2.85021
2.92248
3.03974
3.0572
2.85378
3.01216
2.41681
2.45635
2.41166
2.39409
2.45767
2.49312
2.4416
2.52622
2.5122
3.13364
2.50871
2.5193
2.49399
2.43123
2.48143
2.38248
2.47695
2.4071
2.45981
2.46382
2.52206
2.40446
2.47651
2.46526
2.5557
2.4948
2.45357
2.46272
2.47045
2.41462
3.0326
2.57505
3.23104
2.38409
2.45037
2.44746
2.38963
2.43416
2.44828
2.38971
2.48801
2.51276
2.54054
2.48928
2.45153
2.41092
2.44795
2.43386
3.12266
2.57613
3.08813
3.38862
2.50365
2.56853
2.59809
2.56947
2.59425
2.58892
2.63721
2.6192
2.61694
2.56402
2.56909
2.58659
2.02285
1.98911
2.01131
2.03803
2.00228
2.07089
2.06698
2.07255
2.0291
1.99398
2.02088
2.02237
2.01446
2.00828
2.03425
2.74919
3.09801
2.85132
3.10205
3.01164
2.99166
2.87908
2.8688
2.83725
2.9105
2.83176
3.00666
2.96265
2.94881
2.75681
2.61385
3.04778
2.69072
3.02016
3.09031
3.09031
3.11037
3.06577
2.80357
2.87075
3.17364
2.90172
2.83258
3.05398
2.93598
2.26777
2.43132
2.53037
2.4636
2.51108
2.47097
2.45368
2.45271
2.50573
2.47742
2.46518
2.49451
2.3806
2.4855
2.37965
2.78797
3.04824
2.87402
2.89478
3.17582
3.11526
3.18259
2.92489
2.96234
2.87233
2.84253
3.03974
3.13681
2.88677
3.12032
2.3493
2.39693
2.47364
2.50369
2.49694
2.48151
2.42074
2.47094
2.51405
2.4355
2.4791
2.39501
2.47439
2.5061
2.46908
2.49463
2.47791
2.47165
2.49577
2.42693
2.47388
2.46401
2.55149
2.50497
2.48771
2.48267
2.53585
2.43417
2.48165
2.46433
2.45007
2.67857
2.49912
2.51992
2.99403
2.90534
2.88493
2.93946
3.02579
2.99008
3.02662
3.09918
2.67206
2.68851
3.0131
3.09193
3.1004
2.9205
3.04534
2.43423
2.4541
2.42198
2.38994
2.43534
2.45268
2.43751
2.52059
2.52218
2.29886
2.48634
2.52957
2.50252
2.46772
2.47334
2.43171
2.407
2.4639
2.41252
2.37131
2.4403
2.48542
2.41101
2.48784
2.51067
2.53216
2.47166
2.45357
2.46911
2.44462
2.40397
2.68328
2.5351
2.37757
2.42502
2.41375
2.39181
2.355
2.45777
2.39394
2.44771
2.47614
2.25262
2.42388
2.44578
2.4313
2.40308
2.8853
2.56836
3.33823
2.74226
2.47351
2.58161
2.59809
2.57336
2.57296
2.59645
2.57583
7.02111
2.59234
2.62857
2.57727
2.60174
2.56925
3.00667
2.97408
2.96022
2.91262
3.11211
3.10396
2.90251
3.08635
3.03563
3.08559
3.0845
3.18119
3.16292
3.05529
3.09154
2.43251
2.38651
6.83341
2.39181
2.4607
2.50017
2.48471
2.42827
2.48272
2.38118
2.40634
2.43926
2.46976
2.40712
2.36051
2.46645
2.45352
2.42742
2.48572
2.43959
2.53381
2.4764
2.42274
2.50729
2.43318
2.37939
2.43471
2.49553
2.44594
2.42924
2.55343
2.56755
2.57488
3.26057
2.51238
2.58335
2.54685
2.59661
2.53377
2.54801
2.54725
3.44874
2.46502
2.4903
2.42824
2.41048
2.42294
2.48928
2.47412
2.4255
2.4502
2.45909
2.41715
2.49772
2.47723
2.45461
2.55365
2.56335
2.58705
2.6096
2.60678
2.57722
2.6
3.38115
2.56125
2.50666
3.29582
2.59251
2.57488
2.56128
3.50715
2.57699
2.59615
2.53305
2.58161
2.60033
2.57709
2.60438
2.59187
2.59424
2.56398
2.52982
2.52097
2.51846
2.57099
2.522
2.58276
2.61129
2.59151
2.41247
2.42716
2.39377
2.48024
2.43362
2.42435
2.43314
2.49338
2.42355
2.42384
2.47218
2.41921
2.43273
2.50421
2.48638
3.38327
3.38298
3.20827
3.26113
3.38199
2.58174
3.27732
2.56201
2.47109
2.5262
2.55734
3.01951
2.52852
3.13843
3.42544
2.58957
2.54788
3.18993
2.60021
2.54688
2.59651
2.56654
3.4
2.56739
2.55303
3.29168
2.58764
2.5707
2.54686
3.18505
3.48477
3.15729
3.41199
3.54771
3.3986
3.45534
2.51551
2.5865
2.56926
3.44964
3.29255
3.35275
3.28297
2.59818
2.55996
2.5519
2.52203
2.55653
2.65904
7.29602
2.59808
2.55734
2.68381
2.5974
2.58252
2.56182
2.5639
2.00459
2.03713
2.0431
2.0613
2.01844
2.02063
2.01525
1.98766
2.06584
1.98252
2.05742
2.0025
2.00645
2.01317
2.04633
3.1213
2.86451
2.92283
3.1181
3.11448
2.9809
3
3.03744
2.86705
2.96548
3.1289
3.03265
2.99257
3.01224
2.8952
3.02669
2.78568
3.13766
3.15911
2.9612
3.16939
2.9296
10.7483
10.0037
9.0352
8.64677
7.46841
7.54925
8.48614
7.75694
8.5469
6.78201
8.52708
8.88255
9.14973
7.50858
2.17789
2.13433
2.0691
2.1614
2.09695
2.11866
2.12933
2.09098
2.18728
2.13278
2.03467
2.12904
2.06501
2.10272
2.01472
2.11502
2.20025
2.05314
2.15031
2.13104
2.09565
2.13321
2.10841
2.13394
2.0187
2.13157
2.01537
2.05149
3.49674
3.48772
3.46013
3.44972
3.50986
3.55702
3.42994
3.43381
3.33736
3.21537
3.1394
2.97132
3.50359
3.29411
3.31645
2.00569
2.16811
1.97558
2.16982
2.18231
2.12557
2.17139
2.2409
2.18319
2.14845
1.99929
2.10364
1.98553
2.12109
3.67667
3.59773
3.38211
3.66501
3.62075
3.53572
3.45318
3.58707
3.56928
3.41377
2.93819
3.65987
3.38162
3.40211
3.32243
3.46126
3.35094
3.55608
3.45101
3.43821
3.59166
3.2391
3.42971
2.97124
2.99528
3.34757
3.20031
3.23182
4.72111
4.75374
6.83107
4.88498
4.69553
4.62204
4.74361
4.40486
7.13905
4.44075
7.27828
4.34802
7.06791
6.52275
5.47451
4.60346
4.61018
1.94924
2.13167
1.98687
2.09511
2.10927
2.02789
2.00531
2.077
2.05767
2.05923
2.03905
2.05204
2.02109
1.97765
3.33415
3.68724
3.33494
3.50568
3.16528
3.30954
3.05227
3.12506
3.42925
3.45174
3.10185
3.24905
3.15542
3.46719
3.17412
3.27286
3.64027
3.40205
3.24377
3.27771
2.98562
3.1033
3.39575
3.08316
2.98602
3.1128
3.32841
3.0495
3.24978
4.65944
4.64872
2.6388
4.25614
7.42958
4.42692
4.39162
4.5143
2.67591
4.17776
4.21345
2.61588
5.58226
3.695
4.79364
4.42413
2.9936
3.55945
3.25715
3.42933
3.27283
3.50229
3.50745
3.25651
3.38471
3.30696
3.09504
2.99341
3.24683
2.92226
3.28848
5.02661
4.68584
4.60058
4.75284
4.57397
4.60878
4.70315
3.67661
4.43475
3.84246
3.15
7.8299
3.58183
4.27804
4.6884
4.31601
4.54865
4.40318
3.65696
4.83006
4.37565
4.45894
6.3072
4.33093
4.119
4.1107
3.47817
4.42832
4.12125
7.30366
8.70851
4.87211
5.85087
5.6737
7.30775
5.35792
7.61643
4.11354
4.33473
2.05149
2.09982
2.04594
2.06597
2.09632
2.0283
2.11187
2.06114
2.17732
2.13763
2.12673
2.06922
2.13317
2.11483
2.10627
3.17877
3.21318
3.23347
2.98192
3.0665
3.39627
3.28777
3.02101
3.29273
3.21096
3.1899
3.19206
3.24076
3.16267
3.05858
3.17808
3.24083
2.99373
3.20578
3.32607
3.44454
3.04377
3.25889
3.04946
3.11185
3.07018
3.05115
2.91431
4.08037
3.76302
3.71985
3.72581
4.32215
4.46344
4.45157
3.99342
3.70367
3.90623
3.98579
3.97576
4.0192
3.88465
3.62112
3.10277
3.22309
3.10109
3.20751
3.25356
3.15034
3.33891
3.12831
3.25017
3.15513
3.0198
3.10782
3.0047
3.23424
4.38515
3.94148
4.08129
4.0711
4.35051
4.26674
4.02439
4.15608
4.04104
3.89729
3.52282
3.73231
3.85274
3.91194
3.93837
4.12799
3.93912
3.99169
4.02433
4.49222
3.93546
3.7805
4.03782
3.5482
3.86629
3.81907
3.73716
3.76857
4.76457
4.8509
2.45929
3.70915
5.00706
4.48049
4.89716
4.74418
2.48708
4.48434
4.675
2.56414
2.51721
5.83214
4.43208
4.69011
2.91896
3.15145
3.05831
2.92747
2.93719
3.08228
3.03478
3.1771
3.20208
3.12024
3.03513
3.17487
2.94735
3.1873
4.02601
4.03449
3.78914
3.97353
3.99094
4.09693
3.68392
3.74683
3.86186
4.12198
3.77097
6.01422
3.6881
3.65652
4.00661
3.9328
3.95645
3.9331
3.83828
4.04175
3.69967
3.79856
3.53105
3.86252
3.69077
3.58693
4.00341
3.9805
3.55097
3.55651
4.81179
4.69083
3.28759
4.28615
2.50709
4.63865
4.50154
4.78742
3.48515
4.5686
4.42568
3.15055
3.48182
4.55987
4.71959
4.4611
3.69839
3.96954
3.68731
3.84021
3.44811
4.06789
3.8979
3.77014
3.91334
3.88332
3.54368
3.8923
3.52112
3.62959
3.60355
4.96736
4.66855
4.95267
4.24596
4.18681
5.0056
4.56241
4.97109
4.5927
3.94538
3.66242
4.492
4.34252
5.04164
4.46955
4.68703
4.68721
4.29213
4.29849
4.53423
4.72961
2.5389
4.72977
4.29203
4.33022
7.27082
3.95715
4.58784
4.40584
2.57465
5.1906
2.57694
5.49472
2.49813
5.28504
2.54181
4.9879
4.72842
2.15788
2.06728
2.08013
2.08656
2.10479
2.03508
2.06141
2.14109
2.11712
2.07054
2.07286
2.07634
2.0963
2.07712
2.04351
3.31448
3.15199
3.20275
3.31098
3.10545
3.16738
3.23268
3.12377
3.17455
3.21376
3.06234
3.26637
3.25471
3.19769
3.22946
3.1414
3.28932
3.199
3.25469
3.17901
3.1683
3.29668
3.03769
3.05976
3.05755
3.11042
3.14825
3.06914
4.16829
3.86999
3.80185
4.04841
4.057
3.9756
3.94368
3.77007
3.97171
3.67583
3.86876
3.99363
4.21919
4.12593
3.66666
3.10242
3.16738
3.01081
3.1841
3.37175
3.29791
3.37075
3.2013
3.20218
3.17045
2.99841
3.2103
3.0853
3.26758
4.10696
4.07596
3.93833
3.93484
4.27005
3.97958
3.98165
4.01543
4.21578
3.90819
3.80701
3.95569
4.17681
3.94402
3.99221
3.92846
3.88839
3.71722
3.93393
4.0467
3.85296
4.00323
3.88335
3.76687
3.76559
3.74395
3.97423
3.7232
4.94254
4.73951
3.49882
4.90458
4.90377
4.97241
4.41135
2.54904
4.43119
2.57946
4.64625
2.52179
2.48232
4.67459
4.84195
3.02612
3.16791
3.01022
3.01904
3.20658
3.14755
3.18328
3.10694
3.10704
3.11242
3.09066
3.17924
3.31034
3.13143
4.03456
4.23516
3.8476
3.93914
3.6027
3.86926
3.43771
3.74726
3.90409
3.98117
3.70819
3.66787
4.03477
3.80758
3.9268
4.05784
4.16351
3.81149
4.0351
3.81979
3.94862
3.61118
4.38865
3.66679
3.71505
4.16617
3.94406
4.02867
3.60314
4.88438
4.83269
4.38363
2.52689
4.5623
4.86317
4.57125
3.5152
4.38956
4.68953
3.21021
4.19624
3.61326
4.30072
4.29683
4.87125
4.5675
3.66777
3.88271
3.88226
3.87529
3.61368
4.01777
4.07226
3.86894
3.99657
3.92736
3.71388
4.49755
3.82261
3.5727
3.90195
3.70141
5.08358
4.38481
4.6089
4.78689
4.46348
5.01525
5.21567
4.8944
4.29739
4.63224
4.4725
3.68636
4.24309
4.48807
5.11435
4.63455
4.49172
4.71864
4.28854
4.20529
4.79007
4.61693
2.55984
4.89939
4.47612
4.73893
4.585
4.72849
2.57407
2.55354
5.15303
2.60771
4.3063
5.86159
2.52822
5.48426
2.55772
4.83178
4.95344
3.01614
3.01979
3.04461
3.12811
3.21984
3.07978
3.41787
3.14219
3.42144
3.15153
3.19524
3.21648
3.07388
3.14839
3.30379
3.94967
3.93113
3.99673
3.6609
4.1917
3.92914
3.81618
4.02592
3.49748
3.90101
3.64627
4.11286
3.80078
4.02001
3.80838
3.99789
3.66295
4.11899
4.06824
3.79518
3.93254
4.05841
3.88221
3.61172
4.18862
3.78016
3.90799
3.79524
4.74952
4.27716
4.51361
4.43152
4.63725
4.77125
4.63606
4.75047
4.49806
4.48909
4.32752
4.96414
4.74935
4.45076
4.6984
4.3688
3.82349
3.90296
3.89496
4.09802
3.70874
4.06733
4.2345
4.05307
4.04107
3.59814
3.84214
3.87058
3.85286
3.97262
4.60178
4.63583
4.84349
4.47027
4.68542
4.63375
4.82453
4.8312
4.70913
4.56007
4.44633
4.3229
4.5715
4.44586
4.61527
4.3579
4.62388
4.51641
4.56963
4.88579
4.55918
4.58869
4.0763
4.66748
4.26889
4.6739
4.12155
4.54011
4.46182
5.48328
5.37243
3.30553
4.43287
5.31958
4.30538
5.41803
4.75031
3.48251
4.98559
5.20744
3.46384
3.22585
4.84129
5.34661
3.51935
3.89225
3.85277
3.70837
3.67917
3.90838
3.85041
3.70345
4.13366
3.92455
3.74028
3.74284
3.64814
3.87361
4.72971
4.73236
4.5703
4.34007
4.13283
4.70393
4.28371
4.37979
4.66567
4.71252
4.18078
4.76592
2.54991
4.46393
4.71712
4.68116
4.49804
4.28729
4.70452
4.27089
4.31875
4.24065
4.49063
4.20711
4.63771
4.3953
4.31304
4.73892
4.71802
4.58564
4.14472
5.2301
5.10341
3.89714
4.65742
3.31184
4.75215
4.72768
4.81632
4.06564
4.72406
4.77697
3.90946
3.87271
4.96487
5.12515
5.13072
4.57214
4.79957
4.36835
4.43853
4.2767
4.56277
4.67345
4.58016
4.74907
4.49057
4.25629
4.8443
4.33178
4.24341
4.32187
4.4666
5.00929
5.38303
5.62005
5.01363
4.98866
5.21864
4.64689
5.06694
5.1509
4.59624
4.14882
4.84592
4.86213
5.13153
5.11831
4.89376
5.18506
4.78414
4.83208
5.0382
5.30452
8.65521
3.19406
5.22888
4.93016
5.01221
2.55009
4.49445
4.92644
5.00127
3.55776
5.9908
3.51184
3.65521
3.3862
5.56645
3.74569
5.45124
5.44737
2.09927
2.07711
2.08483
2.06497
2.03429
2.1126
2.14585
2.12194
2.10822
2.05274
2.14955
2.04005
2.05656
2.11951
2.0813
3.27365
3.14877
3.17747
3.17592
3.19921
3.21859
3.30357
3.27026
3.35188
3.24565
3.15246
3.21395
3.16244
3.11802
2.93212
3.19679
3.14321
2.97896
3.43885
3.13432
3.32335
3.32727
3.02519
12.8477
10.3708
7.4707
7.96583
9.20725
7.68545
8.43068
6.82127
7.04585
5.64782
8.77717
7.61122
7.27493
7.02763
2.10506
2.11759
2.06004
2.11351
2.1937
2.18452
2.1
2.08772
2.11451
2.10153
2.06495
2.16609
2.0623
2.06999
2.11749
2.08247
2.16978
1.94931
2.07105
1.99803
1.99833
1.96214
2.00596
2.15187
2.09782
1.99823
2.08771
1.96508
1.98537
2.0693
3.51872
3.40753
3.17201
3.51798
3.82022
3.37127
3.56791
3.50345
3.4513
3.62985
3.51409
3.59337
3.51636
3.48571
1.94266
2.18365
1.99539
1.98412
1.90937
2.28016
2.17486
2.06708
1.94878
2.05814
1.9116
2.20449
1.9214
2.15612
2.16336
2.98169
3.36189
3.08224
3.72074
3.75863
3.5584
3.5327
3.29984
2.83159
3.17647
3.05075
3.47715
3.39415
3.35486
2.95706
3.3782
2.9834
3.50248
2.96333
2.78947
3.24654
3.61024
3.11625
2.9817
3.29221
2.95413
3.16384
4.69147
4.44713
4.20552
8.68067
4.83969
5.09244
4.40558
8.6969
7.58185
4.76287
4.69479
4.77649
4.37875
4.71041
6.88123
7.251
3.85494
2.03496
2.0568
2.02077
2.05483
2.06245
2.0256
1.98997
2.10327
2.0299
2.00036
1.97644
1.95718
2.00482
2.02995
2.04873
3.38314
3.27451
3.17202
3.22672
3.21764
2.9815
3.40881
3.13431
3.07137
3.17718
3.1059
3.30066
3.13624
3.5248
3.24777
3.03248
3.1473
3.0198
2.80021
3.245
3.22738
3.11659
3.14155
3.31598
3.11716
3.04243
4.64159
4.5423
4.07328
2.61858
4.6919
5.09297
6.46159
7.58317
4.22395
4.51951
4.08316
4.39128
8.08796
4.33217
4.93899
2.74879
3.83696
3.34988
3.15019
3.13107
2.90523
3.53935
3.51568
3.24521
3.09577
3.23587
3.03745
3.3848
3.13601
4.02868
4.57028
4.13887
7.58045
5.06779
4.67265
3.49279
8.70388
4.687
4.65287
3.72336
4.39375
3.88533
4.38354
3.43051
3.94914
4.55017
4.02707
3.92287
3.62705
3.90048
3.54222
4.39454
4.80022
4.07351
3.93475
4.05416
3.70232
4.47251
3.76711
7.56978
5.65669
7.76099
5.33477
7.52721
6.78368
7.57867
6.63687
3.60554
3.32618
5.4184
5.51222
7.39517
5.99629
5.83693
5.33983
4.87174
7.25071
8.03024
5.77476
8.11421
2.1492
2.03986
2.11353
2.09549
2.12462
2.16912
2.1095
2.05162
2.12083
2.07659
2.14267
2.12533
2.10045
2.12108
2.11925
3.10563
3.16484
3.28355
3.20165
3.61163
3.3592
3.4176
3.27404
3.26932
3.30473
3.30034
3.15876
3.16439
3.02643
3.10709
3.27819
3.25481
3.25789
3.07138
3.03753
3.14006
2.88182
3.29577
3.02334
3.20402
3.0057
3.04679
3.08015
3.0543
3.92724
4.09491
3.80826
3.94614
4.57968
4.15361
4.20785
4.23322
4.07304
4.26629
4.20277
4.08897
3.74803
3.82384
2.93531
3.27321
3.2347
3.0523
2.9649
3.40806
3.25883
2.99747
3.09354
3.17232
3.19599
3.32689
2.95457
2.93712
3.23243
3.67632
4.04978
3.7709
3.86129
4.60445
4.43559
3.87582
3.98349
3.70087
3.90006
3.83267
3.66582
4.06053
3.86169
3.61535
3.79649
3.74821
3.83912
3.79801
3.64287
3.72947
4.53706
3.91284
3.71387
3.62809
3.69833
3.73994
5.04951
3.66478
4.53966
2.45443
4.98397
5.1471
4.47524
2.47369
2.50177
4.89436
3.83663
3.77142
4.96891
7.06315
4.76973
2.56565
2.51564
4.42416
2.83259
3.12908
3.2668
3.18898
3.17569
3.09397
3.11929
2.89027
3.04868
3.06032
3.06662
3.0546
3.07184
2.76906
2.96434
4.19371
3.749
3.72717
3.95987
4.28485
3.82989
4.10998
3.7905
3.76119
3.76154
3.44834
3.74657
3.31008
4.21403
3.80362
3.95033
3.69552
3.88415
3.65123
3.6954
3.81395
3.65836
3.78172
3.62963
3.84755
3.46322
5.13853
3.84475
4.41508
3.25332
4.74743
5.53039
2.61031
2.50128
4.53838
4.7985
4.26984
4.3269
4.74086
4.93521
3.62904
4.68658
3.81147
3.74002
3.55961
3.88818
4.19891
3.83927
3.91054
3.86705
3.94914
3.70872
3.65033
3.93919
4.62534
4.18957
4.58097
2.50805
5.41087
4.4025
4.7063
4.01404
2.54395
4.7389
5.08225
4.36059
4.4904
4.8719
4.31761
4.08832
4.74084
4.13231
4.40359
4.37961
4.46684
4.69347
4.28413
4.38538
4.47883
4.53698
4.3985
4.30846
4.16939
7.64369
4.85198
4.58431
2.5284
2.57213
2.53596
5.38274
2.53526
2.53886
2.52825
2.57913
3.87093
4.231
5.41836
5.51654
2.61386
2.56146
2.59375
5.5716
5.29134
2.5226
2.50631
2.51773
2.50696
2.0353
2.07482
2.10623
2.1091
2.15159
2.11353
2.00749
1.92952
2.09225
2.03751
2.10807
2.09243
2.05086
1.99981
2.14659
3.21852
3.29272
3.15929
3.22776
3.28756
3.29938
3.27261
2.93196
3.25913
3.22401
3.2045
3.2036
3.24333
2.80495
3.08568
3.0093
3.35945
3.09415
3.29152
2.9444
3.0066
3.20624
3.0365
3.20458
3.27592
2.99957
3.18066
3.10528
2.99562
2.96918
4.3027
3.92896
3.71388
4.42645
3.96272
4.27036
3.89221
4.21552
4.38574
4.09922
4.11792
3.95023
3.80741
2.86124
3.2578
3.08891
3.1004
2.95908
3.29034
3.15436
3.05423
3.08553
3.27666
3.08832
3.35392
3.03996
2.86446
3.05826
3.3844
3.99526
3.67202
3.97983
4.52306
4.07298
3.9119
4.11289
3.55854
3.91435
3.81164
3.78813
3.78698
3.91935
3.46729
3.897
3.75644
3.7724
3.55941
3.64891
3.62629
4.38048
3.91363
3.66606
3.61816
3.56546
3.74307
5.00622
3.77147
4.69953
2.49093
5.17342
5.2202
4.52143
2.51639
2.56889
5.04027
3.3392
3.56828
4.83151
4.94693
6.5101
2.56759
2.54409
5.08153
4.59988
2.92433
3.13938
3.16804
3.10161
3.17972
3.05175
2.92575
3.05148
3.06798
3.13619
2.9337
2.98971
2.9528
4.15006
2.96115
2.89809
4.07532
3.76687
3.86792
3.90226
3.79773
3.74862
3.75259
3.7376
3.96774
3.64053
3.58821
3.82343
3.74059
4.2213
3.72561
3.64814
3.83378
3.7565
3.5136
3.77266
3.92866
3.94536
3.74127
3.5326
3.57778
3.73882
5.15296
3.66068
4.47072
3.29758
4.83104
5.26923
2.53647
2.51109
4.96754
4.66858
5.5379
4.26192
4.34342
2.57986
4.97553
4.92581
3.48046
3.38216
4.68186
3.80979
3.80655
3.79353
3.69653
4.10908
3.70486
3.75381
3.91354
4.15157
3.5713
3.58471
3.68238
4.05855
4.74958
4.15337
4.75876
2.54368
5.31536
5.11702
4.20193
2.54316
4.83392
5.06927
4.38249
4.73284
4.40484
4.49663
3.91565
4.50509
4.13185
4.4551
4.36681
4.3166
4.48888
4.28508
4.49123
4.5657
4.49322
4.34687
4.36586
3.87305
2.99352
4.9577
4.5474
2.57153
2.60078
2.55462
5.5345
2.49516
2.52024
2.54587
2.56485
4.2189
4.12311
5.49156
7.26229
5.63414
5.55297
2.61159
2.569
2.5728
5.31925
5.13153
2.53052
2.51823
2.50123
5.66289
2.49527
3.08494
3.20929
3.12644
3.14516
3.24688
3.20119
3.29393
2.85533
3.12552
3.23016
3.23704
3.33223
3.26673
3.28646
3.25966
3.9077
3.63285
3.98711
3.86875
4.48172
3.98159
4.01061
4.11222
3.84526
4.16097
4.24429
4.04067
3.82265
3.71305
3.848
3.67201
4.04544
4.11543
3.72658
3.78258
4.08326
3.63422
3.71111
3.68282
4.17678
3.92211
3.79725
3.83955
4.14397
4.3852
4.23892
4.52297
4.60033
5.19088
4.54972
4.84004
4.71697
4.77562
4.61251
4.49306
4.45291
4.7283
3.72724
4.16951
4.03638
3.85165
3.87483
3.99687
4.07541
3.82224
3.745
4.14852
4.10132
4.16243
3.73172
3.73613
4.17937
4.36137
4.51827
4.592
4.6892
5.03148
4.94408
4.62945
4.65721
4.38336
4.57078
4.43181
4.4482
4.93615
4.55839
4.07594
4.52232
4.5088
4.61744
4.39685
4.29983
4.51648
5.11112
4.78397
4.35893
4.33415
4.35415
4.3904
4.25253
5.57943
4.12026
5.1133
3.39099
5.48848
5.39727
4.9666
3.19701
3.36692
5.33357
4.27142
4.56211
5.36526
2.56031
4.86346
3.33485
3.37424
4.62995
3.61368
3.6481
4.14882
4.08065
4.09574
3.8859
3.93941
3.6252
3.78193
3.68062
3.9967
3.43615
3.8632
3.50174
4.03727
4.52626
4.24435
4.32564
4.57195
4.92273
4.56055
4.56193
4.44714
4.60406
4.11007
4.15989
4.20753
4.07937
4.92699
4.18908
4.7062
4.35508
4.68457
4.14568
4.44025
4.36898
4.27928
4.53133
4.55411
4.24604
5.54885
4.4348
5.21902
3.88528
5.35097
5.93184
3.37399
3.42961
5.00721
5.26963
4.73394
4.9109
5.2515
5.19697
4.2168
5.18092
5.16061
4.30559
4.17796
4.27866
4.68198
4.80803
4.58912
4.52249
4.62621
4.7302
4.46112
4.45764
4.79656
5.01974
4.73924
5.27108
3.37121
4.79401
4.75465
5.29367
4.47663
3.53009
5.22876
5.80144
4.90016
4.66044
5.37079
4.97424
4.61714
5.07419
4.75837
5.01246
4.86659
4.85738
5.16333
4.77207
4.71506
4.79299
5.18841
5.05236
4.78597
4.65468
2.59064
5.48498
5.01642
3.43344
3.80455
3.4376
5.89154
3.47821
3.562
3.5421
3.49543
4.51826
4.73422
5.88986
5.76304
5.72767
3.49853
3.36532
3.64808
5.71469
5.75121
3.3761
3.44605
3.41524
3.59405
2.11536
2.07402
2.04016
2.12376
2.07236
2.09385
2.05183
2.07607
2.14484
2.08551
2.08844
2.09738
2.0054
2.01526
2.11901
3.35513
3.30353
3.12096
3.23541
3.49467
3.24272
3.24191
3.26237
3.33099
3.20381
3.16028
3.25045
3.07945
3.08391
3.12751
3.05239
3.20478
2.93608
3.27594
3.07165
3.11126
3.16228
3.00156
3.30083
3.1564
8.23371
6.19812
7.77191
6.66673
8.18758
6.56677
6.83742
6.27948
5.3759
7.08868
6.17091
6.2909
6.40431
8.43732
2.05021
1.99249
2.06521
2.0682
2.08925
2.05379
2.02714
2.17474
1.98587
2.04892
2.10112
2.05815
2.08154
2.05461
2.05181
2.14729
2.07605
2.09688
2.11904
2.14025
2.10422
2.15651
2.04818
2.03037
2.09522
2.06545
2.0684
2.12883
2.09326
2.10925
3.39306
3.25423
3.45938
3.22807
3.25473
3.26928
7.80681
3.51727
3.24554
3.07661
3.43008
3.47382
3.28567
3.19977
3.50879
2.11746
2.03224
2.12759
2.11485
2.07865
2.11396
3.03992
2.1285
2.10419
2.16969
2.09371
2.07971
2.07741
2.13844
2.09394
3.46807
3.59305
3.532
3.67035
6.64729
3.28473
3.42823
2.81965
3.54504
3.27359
3.31367
3.4624
3.23657
3.54839
3.3613
3.07193
3.60649
3.39853
3.33354
3.4798
3.44506
3.41318
3.249
3.36517
3.26411
3.34236
3.16503
3.38187
3.38744
3.33122
3.27154
4.74431
6.62072
7.08044
4.4757
4.78796
6.89318
4.47727
4.54865
5.78505
3.48003
4.50052
3.28398
6.39604
4.4245
4.46506
7.90434
2.55353
4.78542
6.52228
4.18658
4.73175
4.75558
5.05143
4.47222
4.45434
4.31149
4.87993
2.09478
2.1095
2.13819
2.08917
2.02314
2.13228
2.11188
2.09719
2.10596
2.1005
2.05741
2.08138
2.14508
2.08836
3.37509
3.21248
3.246
3.14288
3.77363
3.14758
3.02034
3.31422
3.14618
3.18685
3.34387
3.25039
3.18403
3.25212
3.22611
3.37942
3.34066
3.12946
3.20074
3.23105
3.28323
3.37068
3.2321
3.13065
3.28559
3.27327
3.1166
2.99684
3.27518
3.37982
2.62145
2.53574
4.1604
7.73134
3.25936
4.95951
3.98968
2.45351
4.17825
4.66838
4.4488
6.83869
3.64042
2.67934
4.4621
2.62161
6.90027
5.76311
4.96505
2.39593
7.17402
4.47905
4.08337
3.09818
3.32684
3.30606
3.97928
3.40517
3.22382
2.88683
3.06323
3.32104
3.28046
3.22181
3.22212
3.32093
3.10659
3.0509
6.23356
3.33606
3.23179
3.52495
7.06581
3.61727
3.30462
4.594
3.76204
5.43964
3.46389
3.41783
3.74388
4.45157
3.3721
4.51219
4.48562
4.57425
6.16596
3.41914
4.26942
3.2893
4.77597
3.50072
3.58418
3.89271
3.61995
3.50319
4.03536
4.35776
6.86583
4.3842
3.92472
3.90229
3.77089
3.68453
4.41224
6.8837
3.9821
3.58866
4.10438
4.37403
4.1988
4.96707
4.46585
3.59096
4.23734
4.23571
3.65114
7.95556
4.36482
3.67719
5.06462
4.26422
3.84224
3.64467
3.76079
3.96664
4.24261
4.18686
4.15288
6.58958
5.30384
4.06087
4.43669
5.12344
3.50836
4.31212
6.36372
6.8683
3.48297
5.71126
6.38594
7.49595
3.79573
5.68815
3.35896
5.40261
6.80881
5.14555
4.02414
5.13998
2.54766
2.08611
2.0199
2.02703
2.16198
2.08501
2.11215
2.08298
2.06943
2.06772
2.04497
2.09371
2.09755
2.04769
2.04666
2.05746
3.16506
3.09193
3.13629
3.27985
3.2014
3.05537
3.07679
3.10402
3.11289
3.1362
3.1603
3.27451
3.24883
3.12817
3.10184
3.23579
3.24654
3.11864
3.27796
3.36073
3.12735
3.05912
3.15325
3.0281
3.13818
3.17037
3.101
3.27758
3.07513
3.13259
3.38796
3.90729
3.31861
4.14064
3.9115
3.86713
2.38602
4.03712
3.6939
3.90387
4.04587
4.25592
4.01022
3.91916
3.44459
3.30124
3.10805
3.11281
3.29415
3.17945
3.16097
3.31459
3.26694
3.14202
3.12552
3.28294
3.13084
3.13426
3.06925
2.95141
3.86236
4.32377
3.81649
4.62758
2.3745
4.04511
4.26173
3.39732
4.03769
3.80277
3.97055
4.16558
4.02887
4.32056
4.18287
3.7868
4.19868
3.9817
3.9136
4.47467
4.14
4.44316
3.6609
3.79361
3.73261
4.16821
3.93322
4.15093
4.29603
3.90611
3.84126
2.55019
2.51413
2.51834
3.16386
2.54562
2.49683
3.30419
4.96035
2.45967
4.19007
4.45451
3.95432
2.50469
4.94106
5.10601
2.44234
3.56483
5.01969
2.55828
4.88509
3.55645
3.16557
2.51186
3.88901
3.5888
3.6686
2.49004
3.07151
3.228
3.13221
3.18542
3.04554
3.11781
3.03509
3.17342
3.10751
3.11371
3.37183
3.0704
3.01685
3.08427
2.90815
3.75671
3.85551
3.77661
4.06659
3.88
3.78737
3.37354
3.76925
3.66398
3.55048
3.93314
3.875
3.82891
4.04151
3.75819
3.83132
3.87659
3.70939
3.85452
3.93297
3.79779
3.81713
3.59618
3.77399
4.0374
3.96766
3.84412
3.8876
4.12379
3.764
3.90273
3.38785
3.23585
3.71055
2.47589
4.9283
3.98568
2.5088
4.64898
3.28282
4.64177
4.36908
3.5446
2.50258
4.43606
3.76052
3.49198
3.2211
2.52389
3.75506
2.52389
2.50785
3.17719
3.71471
3.77991
4.00342
3.81865
4.11885
4.49679
3.91008
3.98059
3.95907
3.76612
4.00862
3.71825
3.91612
3.88302
3.95498
3.77723
3.82531
2.40861
4.0803
3.5238
4.12695
2.52149
7.49551
4.20121
3.89348
4.05709
4.32237
2.46813
4.59706
4.00966
4.13529
4.23991
5.0484
3.89064
5.21906
4.47792
4.57227
2.49796
4.20862
4.3759
3.98966
6.90513
3.81203
4.33862
4.30407
4.28871
4.17005
4.29241
4.27099
4.06564
2.55721
4.26331
4.12611
4.54119
4.30405
4.49114
3.98406
2.53523
4.49099
4.22494
4.57163
3.81832
4.60887
2.53307
5.12106
4.31307
4.97798
4.55853
4.1499
2.56515
4.28841
4.32493
2.51596
4.80697
4.50584
4.32417
4.06264
4.57226
4.21836
4.22298
4.39734
2.53258
2.57919
4.71695
4.9592
2.51896
3.92551
4.88172
2.5409
2.53699
4.13842
2.5653
2.53166
2.53236
4.62969
2.57712
3.95616
2.58935
2.5244
2.59347
4.61724
2.56905
3.38094
2.16425
2.07846
2.13414
2.04882
2.11441
2.11668
2.04791
2.00054
2.06382
2.08394
2.11235
2.01721
2.04483
2.09985
2.10884
3.2389
3.18904
3.13922
3.26738
3.03616
3.20833
3.06987
3.16828
3.00645
3.29234
3.21319
3.24407
3.20954
3.1373
3.08895
3.2729
3.2218
3.26443
3.21916
3.13319
3.21826
3.19401
3.15123
2.96832
3.07111
3.23906
3.11432
3.17932
3.21707
3.09141
3.53169
4.09343
3.51272
3.93065
4.13083
3.74586
2.39944
3.58256
3.67408
3.98141
4.08338
4.30592
3.91846
3.85134
3.48042
3.27252
3.13369
3.14087
3.16423
3.15937
3.03519
3.29358
3.16385
3.09543
3.24813
3.22853
3.04537
3.1041
3.1504
3.24056
3.74641
4.44085
3.82522
3.74964
2.40478
4.23074
4.08099
3.45137
3.94295
3.91267
3.97682
4.18304
3.86751
4.21714
4.11086
3.96792
4.00095
4.15665
3.88678
4.16686
4.10074
4.12463
3.54977
3.93808
3.69157
4.02207
4.10001
4.02222
4.1206
4.08338
4.05206
2.55326
2.48328
2.49931
3.41174
2.57069
2.48488
3.26459
4.40355
2.48193
4.33632
4.52967
3.913
2.52233
4.95824
2.82908
2.45414
3.66033
2.47947
2.51492
4.73916
3.5532
3.19148
2.54703
3.84635
3.45352
3.57624
2.50006
3.19418
3.31361
3.17397
3.08537
3.04099
3.16011
3.24322
2.9802
3.11756
3.14787
3.03363
3.18056
3.31002
3.20702
3.84817
4.18974
3.86275
3.8609
3.77706
3.68461
3.43771
4.01719
3.83943
3.60729
4.00579
4.05994
3.78723
3.96181
3.80948
3.98862
4.12443
4.03756
3.96776
3.80899
3.80872
3.77733
3.76404
3.68604
3.91464
4.03931
3.69568
3.78117
4.07381
4.01203
3.35067
3.40073
3.7133
2.50506
4.04581
2.5405
3.92079
3.33891
4.34968
4.40111
3.81129
2.5205
4.37414
3.70907
3.71775
3.17484
2.52389
2.53574
2.44547
3.24158
3.71652
3.75807
3.9739
4.32954
4.02392
4.47337
4.00249
3.98201
3.93565
3.65143
3.89556
3.81989
3.67225
3.84632
3.9637
3.99882
3.87096
2.39236
4.05397
3.81257
2.50158
4.2025
3.90189
4.17973
4.26437
2.4585
4.03345
4.21722
4.15924
3.03363
4.10401
3.05208
4.43721
4.74578
2.4878
4.08069
4.25452
3.94089
4.01868
4.03554
4.41398
4.15698
4.21087
4.32513
4.06267
2.49786
4.12297
4.35918
4.53105
4.26669
4.32549
3.98286
2.56679
4.49098
4.18987
4.51432
4.34597
4.5539
2.52715
2.98998
4.36483
4.49952
4.49666
4.11321
2.59808
4.22547
4.25293
2.51198
5.00722
4.32814
4.21171
4.21444
4.44766
4.28599
4.31318
4.58327
2.49879
2.54012
4.54621
4.87737
2.53675
7.13978
3.80979
4.67212
2.5507
2.5005
4.08002
2.54399
2.54156
2.54394
4.36301
2.5807
4.0799
2.58396
2.55273
2.60587
4.58144
2.58072
3.29788
3.51366
3.37935
3.20998
3.27891
3.38427
3.49798
3.20812
3.19582
3.14667
3.04527
3.23035
3.11168
3.08896
3.00971
3.27886
4.11463
4.21235
3.80722
3.91555
4.16806
3.85915
3.97892
3.93935
3.74775
3.90919
3.797
4.02643
4.08485
4.07112
3.7558
3.79308
4.10138
4.03373
4.06935
4.28049
4.09984
4.00918
3.8851
4.18313
3.89247
3.95092
3.87335
3.72078
3.98925
3.66315
3.98865
4.19815
4.32964
4.01054
4.35902
4.70562
4.70512
3.97929
3.34486
3.85296
4.55442
4.70102
4.38057
4.86396
4.36521
4.56235
3.76112
4.18323
3.84993
4.14629
4.30568
4.03443
3.86298
3.79129
4.04089
3.89664
3.96928
3.92875
3.90762
3.83408
3.65203
3.81447
4.39542
4.37383
4.53107
4.31473
3.94674
4.64905
3.47622
4.46306
4.52116
4.35578
4.0054
4.18957
4.62272
4.86967
4.80382
4.61466
4.53536
4.72749
4.65591
4.56923
4.68371
4.468
4.92226
4.83786
4.65556
4.174
4.45308
4.46233
4.72439
4.37878
4.8848
4.62635
4.77188
4.64546
3.46581
3.69334
3.40609
3.71389
3.57327
3.58104
3.91682
4.78414
3.44022
4.93278
4.73601
4.59697
3.3951
3.95694
5.51937
2.56529
3.34927
4.35168
2.61927
3.58704
5.34343
4.13133
3.75463
3.42184
4.61907
4.12462
4.35019
3.30599
4.15202
4.11169
4.10947
4.00324
3.87998
4.0179
3.95798
3.78763
3.89718
3.86249
3.89705
4.19745
3.77441
3.97458
3.82091
3.74822
4.51935
4.6556
4.54448
4.22727
4.2596
4.57538
3.99807
4.58033
4.4435
4.38497
4.42241
4.74763
4.47854
4.17802
4.65566
4.42493
4.42024
4.61986
4.94173
4.65117
4.67307
4.63597
4.6735
4.66932
4.55025
4.58171
4.21727
4.30195
4.74694
4.62551
4.69901
4.55539
4.72104
4.32342
4.68165
4.24887
4.09459
3.93169
3.67662
5.30917
4.47122
3.44157
4.66748
3.99306
4.73412
4.92277
4.29734
3.42705
5.10449
4.45093
3.93797
3.85
3.56915
4.47641
3.48701
3.18505
3.74148
4.22581
4.11247
4.35411
4.74862
4.84817
5.15554
4.52456
4.48952
4.5493
5.01936
4.70839
4.72553
4.32614
4.58146
4.65636
4.63198
4.38249
4.5944
3.14105
4.69034
4.14784
4.6695
3.47736
2.47957
4.7477
4.42659
4.7
4.78342
3.59229
5.07555
4.61786
4.83096
4.69364
2.57114
4.40115
2.52359
5.01427
5.05557
3.96811
3.4488
4.5781
4.93783
4.67856
4.2892
2.55651
4.32897
4.71764
4.8664
4.73138
4.73947
4.74015
4.60557
4.48037
3.66567
4.41022
4.9833
5.03423
4.72567
4.70662
4.42635
3.6072
4.69512
5.07316
4.79637
4.24164
4.96458
3.2698
5.27112
2.58415
5.03198
5.05878
4.91381
4.78148
4.53183
3.3904
4.74128
4.83475
3.30536
3.41711
4.94991
4.83146
4.62692
4.80933
4.31154
4.57193
5.10678
3.61244
3.41072
4.85469
3.54832
4.3292
5.16465
3.33084
3.83549
4.65885
3.69088
7.51441
3.2069
3.7395
4.92206
5.3472
3.65553
4.64461
3.61306
3.58478
3.46498
5.00738
3.65923
4.11879
2.09196
2.0445
2.11111
2.13166
2.0487
2.08257
2.06581
2.04835
2.10195
2.09492
2.06488
2.05905
2.09766
2.10522
2.07743
3.21091
3.24346
3.09598
3.16595
3.2034
3.05332
3.18117
3.19167
3.09398
3.20144
3.15181
3.16702
3.06795
3.19428
3.11614
3.28724
3.1686
3.21439
3.25843
3.1555
3.08921
3.24903
3.24333
10.9378
9.92685
8.19955
9.83794
9.36911
7.74698
6.86925
7.20913
6.48222
8.21397
7.09887
8.37997
8.42922
5.60182
2.17955
2.16916
2.21925
2.14733
2.0978
2.21961
2.16342
2.13612
2.12224
2.20728
2.11703
2.17349
2.18834
2.22673
2.15564
2.19551
1.91306
2.00469
1.92008
1.93758
2.11699
2.16577
1.85477
2.09381
1.88848
2.16608
1.9696
2.2186
2.21169
2.18036
3.52057
3.68539
7.24959
3.70473
3.45208
3.49052
3.61297
3.50549
3.64219
3.42777
3.58026
3.34913
3.08558
3.68931
3.76439
3.45481
2.13835
2.00196
2.18745
2.23815
2.21821
2.19124
2.03734
2.16132
2.1596
2.18917
2.18612
2.19125
2.238
2.21878
2.23382
3.36966
3.62538
2.50043
3.65304
3.453
3.56199
3.50801
3.29329
3.58728
3.6102
3.54308
3.44074
3.55204
8.0705
3.45693
3.63461
3.35387
3.29716
3.50887
2.94577
3.17865
3.22807
2.98472
3.56599
3.34368
3.10828
3.43622
3.10037
3.50101
3.28165
3.53364
3.65374
3.54348
4.69732
5.07095
9.63888
4.84684
4.38745
4.56091
4.97352
4.57064
4.97781
7.37115
7.24291
9.00714
4.14978
3.46817
6.86105
7.65332
6.69417
4.80321
7.24329
4.46047
2.19465
2.02029
2.02197
1.96343
1.99772
2.01743
1.98856
2.12096
2.17088
2.17867
2.03987
2.20725
2.01362
2.03014
1.97057
3.42489
3.2245
2.66345
3.45367
3.07439
3.10197
3.60908
3.08227
3.58894
3.40116
3.58027
3.41227
3.57703
2.47294
3.19985
3.74526
3.10301
3.23942
2.87627
3.24151
3.16196
2.92297
2.98613
3.52144
3.291
3.03272
3.18631
3.10141
3.35582
3.12936
3.24091
3.01619
3.52826
3.18222
4.75611
4.30238
2.41165
4.77446
4.36256
4.60617
4.61243
3.99216
2.74243
4.66894
4.81895
2.75312
2.52707
3.96206
3.28752
2.6267
2.64754
2.63307
4.6503
4.07779
3.51363
3.21443
8.54049
3.22889
3.57584
3.00584
3.25623
3.61725
3.25759
3.26864
3.457
3.48635
3.4415
3.46088
3.204
3.35299
3.47586
3.13027
4.56066
4.33428
2.87047
4.71736
4.26144
4.75233
4.64817
4.20599
4.78888
4.68008
3.31245
4.6574
3.93463
3.39825
4.66999
7.05763
3.93782
4.4576
4.42843
3.04193
3.08524
4.25576
4.18042
3.9457
4.64739
6.83891
4.26366
3.90571
3.91094
4.12712
4.02908
4.27431
3.89526
3.68794
4.52062
4.14913
7.41982
4.89898
7.33674
3.27911
6.06158
4.63514
5.48708
7.24847
4.48622
4.96506
7.5835
4.81251
7.59722
2.49534
5.83966
6.81821
5.44172
2.10713
2.14887
2.11759
2.14983
2.06377
2.08993
2.20705
2.04423
1.95596
2.04241
2.14395
2.06567
2.05151
2.14246
2.17433
3.15804
3.3106
3.19593
3.14456
3.15767
3.12996
2.93094
3.29069
3.10367
3.18498
3.10996
3.38314
3.19899
3.3466
3.06252
3.30093
3.01121
2.97966
3.00807
3.11501
3.12819
3.03299
2.97851
3.05907
2.78705
3.34547
3.03865
3.18984
3.29721
3.10306
4.14497
4.15187
2.34057
4.28975
4.34433
4.23398
4.01117
3.97966
4.10523
3.99578
3.94303
3.95644
3.57682
4.25964
4.02225
3.86189
3.08472
3.03944
3.2426
3.38464
3.14584
3.29551
3.19128
3.37244
3.03961
3.15478
3.21917
3.336
3.15528
3.56014
3.02397
3.94836
4.09216
3.11124
4.25349
4.39435
4.05033
4.03287
3.76449
4.21428
3.94807
4.12236
3.96837
4.20415
2.33861
4.01685
3.98981
3.76287
3.72606
4.34031
3.66253
3.91021
4.19891
3.66506
4.08818
3.96504
4.02563
3.82821
3.6718
3.91156
3.80841
4.05539
3.84235
3.96718
4.57563
5.1992
2.42739
3.82883
4.74034
4.90309
5.28972
4.79363
5.37496
2.44616
2.4544
2.50221
4.5661
4.12876
2.48402
2.5607
2.48633
3.6773
2.53224
4.81354
7.39915
3.13087
3.23705
3.1089
3.16868
3.0312
3.09668
3.17185
3.41926
3.04403
3.13466
3.03679
3.01652
2.93707
3.1408
3.2451
3.4988
3.98633
3.35879
3.99913
3.73149
3.69108
4.18378
3.92257
4.09437
3.90097
4.20784
4.05615
4.10379
3.11344
3.76454
3.89258
3.70367
3.51357
3.68719
3.81088
3.73183
3.48689
3.58216
4.01854
4.03708
4.02942
3.67528
3.70782
3.84414
6.22394
3.53171
3.82502
3.70552
3.69073
3.72206
4.92876
4.60663
3.24205
4.58995
4.68728
4.86526
5.06354
4.41096
3.74948
5.11444
5.27216
3.75381
3.38935
4.37368
3.99814
3.49892
3.38072
3.49473
4.09079
4.27174
3.79177
3.69202
2.41094
3.92387
4.10868
3.92835
3.96177
4.03077
4.03031
4.23218
3.83787
4.03802
3.93436
3.75863
3.90635
3.85504
4.03785
3.75369
4.82941
4.72992
4.64107
3.53415
4.81742
4.5293
5.04447
4.88421
4.45532
4.71114
5.04594
4.14547
4.83765
4.39332
6.997
4.05655
4.46331
4.43316
2.58633
4.1539
4.15154
4.37078
4.79094
3.82153
3.65048
4.49874
4.14814
4.63743
5.12536
6.32755
2.48938
4.45677
4.16097
4.4249
4.61738
4.72363
4.59782
4.52913
4.27216
4.44087
4.57812
2.49269
5.59455
2.49347
4.1472
2.57093
5.2009
5.59833
2.53694
5.16842
5.40857
2.48549
5.06788
2.52774
3.33323
2.58224
2.51501
5.71128
3.28666
2.15511
2.10998
2.1059
2.04574
2.12011
2.09368
2.08075
2.11483
2.10083
1.99737
2.03781
2.0585
2.05275
2.05334
2.10942
3.14452
3.27578
3.38311
3.22812
3.21813
3.40354
3.11344
3.3592
3.25991
3.23458
3.08497
3.2671
3.26546
3.28363
3.29788
3.27636
3.01987
3.23638
3.04275
3.07528
3.35364
3.28309
2.98432
3.23038
2.94677
3.27907
2.93383
3.31138
3.09128
3.26026
4.03548
4.55974
2.46744
4.34849
3.98942
4.2038
4.13876
4.13095
4.0115
3.73145
4.0925
3.83971
3.92237
4.21809
4.24464
4.23131
3.1385
2.97258
3.33213
3.39118
3.34391
3.24407
3.32608
3.34616
3.30312
3.20415
3.1693
3.2481
3.21576
3.35583
3.2936
3.96918
4.4111
3.20418
4.02842
4.28231
4.2653
4.15524
4.22991
3.94222
4.099
4.11114
3.82491
4.25329
2.41586
3.93792
4.10511
4.07872
3.79654
4.33673
3.43907
3.9408
4.09054
3.82336
4.18982
4.23231
4.00379
3.72522
3.78532
3.98009
3.97993
4.33534
3.94111
3.96433
4.58781
5.22176
2.44405
3.7439
4.61447
4.73158
5.25321
4.89467
5.2
2.49473
2.46081
2.5218
4.53205
4.04938
2.49477
2.53077
2.53492
3.51604
2.50442
4.71251
2.93975
3.29669
3.14433
3.12241
3.17878
3.06253
2.96524
3.19866
3.27198
3.14844
2.90913
3.27587
2.94111
3.1904
3.15394
3.7052
4.02759
3.27543
3.96776
3.50789
4.00688
4.08789
3.84403
4.22783
3.97876
4.31377
3.88006
4.11755
3.19778
3.84433
3.98361
3.91828
3.51482
3.93226
3.75693
3.78925
3.72418
3.78003
4.16359
3.93178
3.7814
3.7993
3.72789
3.63932
3.99515
3.84022
3.62411
3.58948
4.02257
4.66122
4.65475
3.23351
4.67783
4.63105
4.79194
4.99273
4.472
3.61979
4.95165
5.2733
3.56773
3.37761
4.35439
3.95786
3.33084
3.53754
3.31783
4.18735
4.53169
3.78309
3.77181
2.3901
3.73936
4.11383
3.76674
3.84084
4.09319
3.89791
4.05555
4.07413
3.89117
3.85705
4.06463
3.87826
3.91265
3.5688
4.04789
4.55661
4.82401
3.63398
4.80017
4.56045
4.94356
4.87482
4.70554
4.92141
4.83393
3.90852
4.9842
4.24466
4.03767
4.51169
2.54538
4.09236
4.80549
4.81652
3.68035
3.81855
4.40201
4.55204
4.5174
4.89376
2.49193
4.52458
4.53082
4.50669
4.56534
4.53726
4.6603
4.58843
4.18541
4.35254
4.20521
4.33512
2.51684
5.40284
2.4629
4.01269
2.60424
5.22635
5.69678
2.59341
4.98635
5.33324
2.49761
5.08783
2.5218
3.0894
2.59199
2.50686
5.49812
3.20972
3.24311
3.05649
3.4535
3.29426
3.47638
3.27117
3.17709
3.15143
3.06602
3.23313
3.29367
3.0784
3.16096
3.39701
3.6171
4.11696
4.07027
4.10012
4.07582
4.12192
3.85448
3.96224
3.79569
3.80407
3.65
3.86477
4.08299
3.64294
4.03052
3.66694
3.8986
3.89785
3.75381
3.83275
4.16704
4.0056
3.88712
4.16106
3.66006
3.82829
3.71319
4.14463
3.5448
3.93676
4.39018
4.84618
3.34348
4.93796
4.63255
4.65616
4.88862
4.89032
4.99038
4.53181
4.70046
4.69643
4.44587
4.38801
4.68045
4.31744
4.4359
3.78616
4.06122
4.07445
4.15106
4.0466
4.20458
4.13595
4.26725
4.0671
3.79524
4.17539
3.82787
3.82901
4.18032
3.98581
3.8512
4.29496
4.60809
3.70588
5.01083
4.62375
4.53325
4.87463
4.6163
5.04426
4.99546
5.02793
4.66452
4.50369
3.28849
4.71148
4.45889
4.39059
4.54931
4.78065
4.02835
4.57922
4.71831
4.15237
4.94486
4.78433
4.54368
4.69203
4.35082
4.53036
4.62656
4.94513
4.26097
4.7484
5.12853
3.34549
4.66813
5.12551
5.33358
6.01492
5.41052
5.6614
3.45191
3.61073
3.5273
5.42852
4.7321
3.18261
3.36588
3.3708
4.27547
3.48437
5.51268
2.54365
3.44503
3.85328
3.93425
3.95259
3.67228
3.7691
4.1555
3.98501
3.7496
3.63178
3.9007
4.02655
3.69051
3.66703
4.20703
4.39329
4.69247
3.78231
4.42907
4.45079
4.26902
4.73653
4.62749
5.11572
4.65368
4.60896
4.73818
4.71794
3.76469
4.581
4.49797
4.44113
4.17516
4.4495
4.36445
4.14535
4.32565
4.45197
4.58015
4.67956
4.56621
4.49928
4.3391
4.51335
2.53746
4.28975
4.40616
4.57714
4.6735
4.58215
4.49491
5.50845
5.1736
3.83633
4.98679
5.32953
5.21672
4.688
5.21002
4.062
5.54139
5.61012
4.27884
4.08874
5.00372
4.54018
4.02862
3.83684
4.18396
4.61067
5.11856
4.68528
4.52096
4.24554
4.83866
4.15482
4.59547
4.90106
4.62012
4.98732
4.56146
4.65998
4.49558
4.53117
4.36493
4.75463
4.40422
4.50362
5.25308
5.10006
5.14309
5.10467
5.43683
5.49841
4.67172
4.90075
5.12115
5.40646
4.34588
5.36839
4.88512
2.54893
4.53328
5.1104
4.72131
3.52479
4.74956
4.6583
5.13806
5.71905
4.49264
4.19586
5.23116
4.90097
5.24445
4.94623
2.55433
3.24676
5.10258
4.91484
4.77365
4.95127
5.13783
5.26673
5.01048
4.65335
4.71738
5.1684
3.58652
6.05708
3.52353
4.83115
6.8331
3.55719
6.53726
5.66597
5.97195
3.6042
5.73978
5.84309
3.69539
5.7891
3.68419
4.13798
3.541
3.49225
5.75143
4.04937
2.04804
2.11056
2.15382
2.10003
1.99251
2.07814
2.06791
2.04577
2.0627
2.12341
2.04167
2.11668
2.12304
2.09133
2.09856
3.18879
3.21354
4.93617
3.31746
3.28576
3.21514
3.24738
3.19831
3.20469
3.2322
3.47385
3.16304
3.44537
3.3509
3.3855
3.29416
3.22989
3.08609
3.09986
3.08154
3.05372
5.9057
3.19313
3.27904
2.76719
3.15902
3.00805
3.25983
3.11901
8.50905
8.16248
7.66476
8.25198
6.47668
6.66786
6.37893
5.84829
6.693
11.4396
6.97586
7.10517
8.77783
4.7151
1.96455
2.06752
2.14661
2.07532
2.08097
2.11053
2.08403
2.06527
2.12267
2.01937
2.07448
2.06004
2.07381
2.08002
2.02697
1.98331
2.17382
2.15526
2.09134
2.00472
2.10418
2.0363
2.16842
2.1276
2.15197
1.99438
1.99908
2.08441
1.94724
2.12681
3.41772
3.49947
3.43769
3.40542
3.50852
3.61972
3.4788
3.2069
3.5718
3.20572
3.34864
3.41989
3.42531
2.0661
2.0283
2.16001
2.03406
2.08964
2.00331
2.01761
2.12159
2.0171
2.00859
2.12278
2.09832
2.02768
2.02734
2.08832
3.5021
3.69167
3.38443
3.48853
3.4353
3.44952
3.475
3.23525
3.11213
3.10087
3.53363
3.01301
3.03026
3.24209
3.56288
3.49635
3.2752
3.44113
3.16622
3.47625
3.56369
3.3674
3.17668
2.99918
3.2971
3.13692
3.48285
4.88333
3.78681
4.79457
3.73468
4.78361
4.74078
4.27181
4.55042
4.44443
4.75529
2.01756
2.03331
2.1036
2.03548
2.05491
2.05098
2.06306
2.06086
2.12843
2.04629
2.12259
2.12728
2.05299
2.11564
2.06785
3.29316
3.27166
3.20081
3.27222
3.33433
3.52387
3.40194
3.22303
3.33777
3.09655
3.41282
3.27811
3.15273
2.85978
3.30952
3.20465
3.32448
3.23411
3.13289
3.15127
3.27783
3.39024
3.13005
2.99604
3.15347
3.14201
3.30246
2.69331
3.7987
4.76332
3.61348
2.80846
4.54192
2.98935
7.22346
4.21831
4.88305
4.41074
4.29773
3.02529
3.17784
3.34909
3.08025
3.16831
3.13853
3.32594
3.18665
3.03131
3.56365
3.45568
3.2492
3.24041
3.26282
3.67424
3.81499
3.94837
3.70513
3.81524
4.50651
3.64016
4.21997
2.92055
4.29825
4.59088
4.07143
4.05307
3.97813
3.74067
3.89273
4.33019
4.03071
6.6052
4.47067
3.47505
4.23364
4.29899
4.01672
3.98824
3.69306
7.43909
4.78495
3.40082
3.71752
4.2661
2.14116
2.04029
2.15507
2.09606
2.17035
2.1088
2.07096
2.149
2.08608
2.16198
2.14434
2.07067
2.08506
2.1151
2.1378
3.20654
2.9127
3.22713
3.19738
3.14409
3.374
3.22107
3.01152
3.27979
3.1236
3.14162
3.27679
3.20909
3.27074
3.25346
3.15839
3.08025
3.35804
3.19397
3.05161
3.32041
3.07528
3.23369
3.28046
3.35873
3.04117
3.19624
3.2461
3.02339
3.26705
3.34848
3.55902
3.40633
3.58202
3.57117
4.04361
3.53548
3.75072
3.53787
3.47229
4.13141
4.16887
3.40562
3.05854
2.92676
3.3466
3.08527
3.04141
3.20132
3.17548
3.22124
3.2599
3.07735
3.21528
3.2551
3.04964
3.18199
3.12903
3.75666
3.89776
3.53082
3.97366
3.79628
4.00871
3.87406
3.74578
3.60611
4.03203
4.11975
3.7033
3.68758
4.02983
3.82468
3.51983
3.93061
4.0051
3.77004
3.99671
4.09522
4.098
3.78731
3.60578
3.76579
3.70724
3.88111
2.55074
2.59919
4.32467
2.57578
2.59824
4.32021
4.6304
4.69189
2.56558
3.1973
2.85506
3.23147
2.95489
2.99987
3.27747
3.12508
3.14212
3.27678
3.09209
3.15281
3.28078
3.12286
3.24883
3.19305
3.73049
3.96343
3.76009
3.7863
3.81707
3.77652
4.07091
3.96461
3.75675
3.84994
3.9484
3.9772
3.78721
3.633
4.05672
3.68718
3.75859
3.84266
4.03654
3.74392
3.89032
4.32394
3.36246
3.91804
3.84967
3.96766
3.98132
3.52948
4.2786
2.56402
4.51445
3.48165
4.1739
3.87921
2.60192
4.36021
2.54447
4.50495
3.8126
3.65253
4.04913
3.64416
3.48951
3.70036
3.64011
3.80142
3.65303
3.96675
4.01836
3.87111
3.6287
3.94743
3.81814
3.95311
4.16061
4.2406
4.49544
4.09111
4.26499
3.7702
4.46687
4.7698
4.23239
4.20192
4.15049
4.47346
4.19216
4.52157
4.25176
2.4816
4.50728
4.09982
4.52702
3.48444
4.47067
4.28519
4.44395
2.58735
2.56777
3.8528
4.43989
4.7119
2.16444
2.09677
2.04725
2.02349
2.10729
2.07271
2.05825
2.07246
2.07723
2.02732
2.12179
2.11768
2.04532
2.09489
2.11972
3.1239
3.03818
3.13145
3.05343
3.01928
3.34264
3.04748
3.14272
3.05801
2.96902
2.91477
2.88748
3.23818
3.14984
3.1452
3.02525
3.20788
3.21261
3.06511
2.96229
3.22594
3.1986
3.23019
3.17573
3.29351
2.99206
3.0101
3.26153
3.09984
3.17924
3.63509
3.27188
3.6788
3.5664
3.6354
4.26075
3.55845
3.64761
3.5728
3.55885
3.58887
3.58561
3.49985
3.1185
3.00733
3.0763
3.0526
2.95181
3.06288
2.9312
3.20192
3.06744
3.0438
3.01004
3.02167
3.04804
3.00968
3.16875
3.76617
3.8577
3.56546
3.92699
3.89185
3.84222
3.96237
3.80425
3.484
3.64861
3.30634
3.47492
3.43097
3.61678
3.73206
3.68937
3.79044
3.93362
3.71508
3.85836
4.04946
3.58999
3.60413
3.44674
3.70522
3.60251
3.73957
2.56485
4.3556
2.61054
4.20358
2.52817
2.57099
4.58339
4.40257
2.93133
2.5017
3.04541
2.95351
3.11531
3.04525
2.91464
3.08207
2.95971
3.02974
3.11868
3.02053
3.00581
3.03187
3.14014
2.99043
3.13811
3.64398
3.75434
3.56627
3.83539
3.77083
3.72747
3.9028
3.79727
3.7336
3.54238
3.82381
3.61528
3.97632
3.72906
3.78055
3.50347
3.80206
3.95409
3.77892
3.51551
3.67612
3.74453
3.55232
3.71853
3.8112
3.80371
4.10639
3.38159
4.37218
3.86874
2.54248
4.22367
3.68005
4.13305
3.86745
2.56515
4.50511
2.51483
3.89442
3.93009
3.74106
3.67551
3.72633
3.42641
4.51358
3.75066
3.53568
3.70068
3.45738
3.48481
3.84342
3.89542
3.68752
3.79718
4.12699
4.05652
4.44056
4.44186
4.33265
4.31942
4.5017
4.20142
4.53284
3.71062
4.47621
2.57869
4.19815
4.31224
4.23141
4.23562
4.19577
4.57571
4.36709
4.62534
4.08424
4.2766
3.87285
4.22624
4.44422
4.49652
2.55231
2.57914
3.96415
4.62679
3.01676
2.99278
2.9884
3.27027
3.20808
3.22535
3.31837
3.10726
3.15561
3.0415
3.24739
2.88583
3.15529
3.26052
3.22265
3.24007
3.65063
3.65638
3.70328
3.76126
3.91494
3.90071
3.95146
3.48219
3.92144
3.86095
3.49808
3.83977
3.6767
3.77143
3.86177
3.51009
3.74029
3.78055
3.70342
3.63286
3.94679
3.6415
3.45052
3.86178
3.72454
3.55748
3.6301
3.68364
3.54369
3.62714
3.84555
4.1759
3.8578
3.97885
4.20751
4.52851
3.99372
4.39647
4.25783
3.93274
3.96412
3.90542
3.96477
3.69867
3.81523
3.67988
3.56218
3.72441
3.93906
3.88085
3.70745
3.7579
3.61301
3.44949
3.8753
3.61896
3.81218
3.60614
4.28869
4.49055
4.19872
4.22332
4.55734
4.59519
4.34105
4.29474
4.00346
4.11189
3.86
4.09127
4.41319
4.39559
4.37611
4.2501
4.46249
4.41322
3.99974
4.35379
4.3607
4.48437
4.17565
4.23697
4.16356
4.06645
4.42226
3.4717
3.54253
4.73048
3.6463
4.81911
4.40699
2.57395
3.51498
3.71448
3.61046
3.94546
3.58862
3.65604
3.85647
3.87463
3.69863
3.73688
3.67984
3.63416
3.81829
3.64926
3.59169
3.77011
4.39809
4.57974
4.31996
4.34228
4.49266
4.52126
4.67046
4.19257
4.2127
4.39675
4.63648
4.18418
4.72333
4.36974
4.4559
4.19247
4.48723
4.39868
4.57177
4.24775
4.55007
5.15883
4.28348
4.4953
4.6995
4.49769
3.93949
4.18231
4.85692
3.35939
3.28495
4.11327
4.65216
4.4552
3.27976
3.88279
3.39361
4.36922
4.36454
4.47721
4.65162
4.27278
4.13167
4.22606
4.26239
4.42511
4.20477
4.17969
4.36526
4.33735
4.35446
4.30795
4.38492
4.34883
3.75375
4.8642
4.46552
4.12372
4.05078
4.30345
2.59264
4.41297
4.48018
4.5464
4.31125
4.31628
4.8295
3.37028
4.68509
4.71875
4.87415
4.17446
4.64336
4.49429
4.86103
3.42022
3.36209
4.42483
4.71407
2.58302
2.08452
2.08029
2.08016
1.99729
2.12828
2.05744
2.07947
2.10243
2.01554
2.06216
2.13114
2.07538
2.03739
2.08449
2.15507
3.05125
3.13106
3.16594
3.17477
3.01614
3.22085
3.07211
3.2106
3.15957
2.93671
3.1116
3.13379
3.11326
3.05772
3.08299
3.07467
3.14837
3.327
3.17528
3.06987
3.19992
2.99247
3.27061
3.19625
7.35865
10.7671
7.93414
6.43704
8.36081
6.64339
5.68272
7.11479
6.41235
6.938
4.46714
5.87215
6.16661
4.92095
2.16522
2.17239
2.18794
2.16448
2.04256
2.11692
2.13168
2.18743
2.13244
2.04511
2.09328
2.02388
2.15709
2.19336
6.73366
2.17744
2.10903
2.12122
2.01813
2.14992
2.16438
2.04096
2.09316
2.03493
2.16419
2.02584
2.06372
2.05044
2.09909
2.05481
2.02398
2.09727
3.43257
3.43088
3.41562
3.26676
3.24118
3.42254
3.45104
3.08343
3.58562
3.42182
3.58942
3.332
3.45927
3.3334
2.14468
2.04013
2.119
2.1531
2.0589
2.16415
2.13417
2.09781
2.137
2.08613
2.0313
2.11125
2.11238
2.08988
1.9933
2.0567
3.5219
3.47456
3.52699
3.49625
3.22766
3.46643
3.50367
3.54895
3.54895
3.20248
3.38954
3.40298
2.45192
3.39716
3.36569
3.27758
3.22804
3.36679
3.26879
3.27572
3.47906
2.99988
3.66421
3.24932
3.39868
3.31614
3.23613
3.33127
4.4691
4.3656
4.35662
4.28678
4.24199
4.75276
4.69256
4.12657
4.87841
4.21986
3.68154
2.63422
4.27837
6.56378
7.11428
2.07928
1.97261
1.98885
2.07125
1.9921
2.09001
2.12402
2.03512
2.20599
1.99276
1.95647
2.02025
2.03131
1.97807
2.04068
3.41897
3.15657
3.6889
3.6362
3.20646
6.75974
3.17202
3.64796
3.19543
3.45429
3.15702
3.34242
3.56551
2.52819
3.43658
3.70165
3.27223
3.26256
3.21573
3.20871
3.27745
2.97991
3.3832
2.98168
3.47891
3.15888
3.26811
3.33927
3.34791
3.24355
7.07104
6.5465
3.17457
2.99008
3.1989
3.16947
2.99864
6.39674
3.26785
3.17088
3.81917
3.29668
3.17401
3.75258
2.85272
2.67826
2.53121
3.43732
3.08345
3.2858
3.20302
3.19577
3.26955
3.41954
3.08841
3.44894
3.1816
3.26873
3.30183
3.45294
3.57546
3.18233
3.46728
3.22112
3.89631
5.48341
3.84037
6.8805
3.36234
3.68573
3.71876
4.77404
3.688
4.02623
4.1357
4.61587
4.009
3.542
4.40547
3.58279
3.638
3.69723
3.64756
3.58378
5.96717
4.17387
3.93262
3.75161
3.95507
4.14602
4.08952
4.34093
3.35759
3.31131
3.40099
3.69931
3.27897
7.20613
2.50169
2.51648
5.24007
4.0895
2.54406
2.58793
4.22659
4.2333
4.57972
2.15134
2.05473
2.11014
2.03931
2.13563
2.14479
2.06633
2.06364
2.14008
2.03377
1.98906
1.90168
2.06103
2.06956
2.05121
3.27923
3.25195
3.3131
3.18132
3.08993
3.61208
3.29363
3.21535
3.31534
3.27904
3.01353
2.93991
3.01667
3.14798
3.25902
2.42281
3.25782
3.35722
3.08721
3.15415
3.22331
3.23677
3.11277
3.18185
3.01238
3.27529
3.01694
2.95323
3.08341
3.15941
3.10467
3.00199
3.0564
3.65066
3.44646
3.3668
3.3797
3.63184
3.42934
3.3062
3.7183
3.64732
3.33644
4.05145
3.50535
3.48365
3.31565
3.25635
3.19763
3.02023
3.01093
3.09279
3.357
3.18476
3.14811
3.10542
3.40822
3.19978
3.09202
3.20261
3.08276
2.94198
3.05065
3.86997
3.68228
3.54321
3.72904
3.61212
3.8337
3.67595
3.47237
3.75406
3.94262
3.31335
3.82838
3.09591
3.4878
3.68876
3.70322
3.75252
3.68002
3.67186
3.98141
3.79997
3.94575
3.72359
3.82371
4.20116
3.84945
3.70461
3.49059
3.54398
2.56905
2.54795
2.60046
2.55586
2.5381
2.50616
2.54894
4.35046
2.59732
7.5538
2.50621
3.67324
3.70499
2.5631
2.44334
2.49759
3.21695
3.02976
3.02629
2.84177
3.07596
3.0885
2.9826
3.05968
3.20756
3.03581
2.84461
3.31913
3.05835
2.89354
3.07412
3.76746
3.63389
4.11044
3.96687
3.89966
2.42122
3.59715
3.9201
3.83052
3.90801
3.74262
3.73899
3.78973
3.05551
3.6739
4.22438
3.76692
4.12657
3.95928
3.61662
4.04194
3.84071
3.95606
3.62154
3.92914
3.75153
3.66907
3.80076
3.72881
3.61864
2.56402
3.82776
3.70559
4.03573
3.70327
3.78045
2.57226
3.95525
3.60457
3.32885
3.82765
4.18437
3.82056
4.35585
3.45312
3.56487
3.39976
3.87997
3.84138
3.91377
3.54355
3.87513
3.91048
4.02037
3.65826
3.80374
4.22445
3.82006
3.69975
3.63541
3.97701
3.54495
3.91005
3.79961
4.38397
2.51424
4.1001
2.46461
4.09033
4.31148
3.93434
2.6036
4.12641
3.69696
4.43684
2.62348
3.93844
4.0547
2.56465
4.04796
4.09834
3.85351
4.17763
4.2086
2.53388
3.88423
4.2284
4.00106
4.26018
3.99418
4.21049
2.57785
3.79527
3.75684
3.94454
4.02019
2.53352
3.12007
3.30886
2.56407
4.4937
3.20542
3.16355
2.60117
2.5692
2.55703
2.05402
2.09839
2.02726
1.98856
2.04237
2.06771
2.08822
2.08078
2.09484
2.1047
2.00691
2.04994
2.05991
2.09867
2.0639
3.15948
3.34707
3.33791
3.22013
3.11866
3.24805
3.15098
3.19106
3.16135
3.1657
2.99076
2.86673
3.19244
3.24403
2.41661
3.3015
3.22844
3.24357
3.13109
3.2178
3.21635
3.41619
3.0336
3.21737
3.10675
3.21791
2.96702
2.94834
3.20351
3.13633
2.87525
3.23075
3.40754
3.26958
3.38598
3.00692
3.30032
3.13841
3.40521
3.40031
3.62405
3.16795
4.11555
3.32469
3.74297
3.34274
3.17252
3.20774
3.12454
3.05242
3.01837
3.19495
3.49024
3.28633
3.16447
3.19422
3.01325
3.341
3.12564
3.15754
2.93864
3.17061
3.57738
3.54916
3.57191
3.57893
3.481
3.78101
3.60269
3.53111
3.77262
3.93298
3.49832
3.84942
3.04921
3.51547
3.67386
3.63321
3.6437
3.58238
3.51672
3.786
3.77077
4.00372
3.68368
4.01382
3.8287
3.89658
3.58251
3.63966
2.57327
2.5272
2.59093
2.57341
2.54795
2.53746
2.59609
2.71234
2.55651
2.51032
3.42178
3.62701
3.58291
2.52576
2.45988
2.54614
3.15211
3.11802
3.0459
2.85189
3.11763
3.02082
3.12584
3.21597
3.10539
3.08466
2.86935
3.189
3.0375
3.33382
3.19028
3.92411
3.71017
3.98469
3.86566
3.80797
2.46584
3.64577
3.98083
3.78259
4.25947
3.8584
3.80727
3.96124
3.11811
3.9168
2.47013
3.99652
3.80068
3.77468
3.83983
4.03042
3.65817
4.00609
3.78716
3.80526
3.72413
3.80149
3.66658
3.73483
3.71075
4.42627
3.78945
2.54685
2.56159
3.91866
3.73091
3.87929
3.67969
3.52262
2.539
3.9073
3.65838
3.75981
3.72714
3.81959
3.68736
3.71885
3.5208
3.29447
4.1385
3.90885
3.72014
3.59049
3.92853
3.7826
3.95118
3.79714
3.76744
2.99892
3.76848
3.78266
3.6746
4.02905
3.60532
3.95992
3.94044
2.82775
2.48841
4.15492
2.50086
4.00882
3.08627
4.13502
2.5962
3.93474
4.11129
3.39257
6.70594
2.6057
4.2387
4.10518
2.52538
4.10569
4.24844
3.96266
3.89804
4.24617
2.52778
4.2288
3.16004
4.39561
2.89498
4.11164
4.3254
2.5746
4.15908
3.94354
4.17344
3.78603
2.5133
3.26744
2.56951
3.13285
3.34599
2.605
2.56286
2.56835
3.16049
3.17469
3.12314
3.22577
3.11797
3.17182
3.31784
3.15049
3.23257
3.00453
2.92648
3.04407
3.36935
3.4321
3.23001
3.61576
3.90617
3.9224
3.97868
3.89616
3.89371
4.15308
3.81459
4.0019
3.86345
3.97296
3.64885
3.97956
4.11734
3.85
2.96306
4.03022
4.09862
3.70499
4.11624
4.0573
4.07288
4.05561
4.0866
3.82468
3.89991
3.93453
3.77811
4.15274
3.99255
3.82296
3.87887
4.36101
4.15194
4.1057
4.86655
3.87955
4.08095
4.33347
4.02262
3.67769
4.23506
4.08118
4.42993
4.03916
3.74033
4.0646
4.0104
4.02051
3.82375
3.95356
3.81483
4.16229
3.77069
4.06607
3.82809
3.68086
3.72555
3.93244
4.05537
3.76336
3.46773
3.83819
4.14901
4.40091
4.09699
4.33392
4.07459
3.97937
4.08302
4.15126
3.98683
4.21036
3.8271
4.27754
4.20573
4.27361
4.14715
4.29471
3.92109
4.20292
4.24278
4.12539
4.16497
4.00803
4.38231
4.20362
4.2987
3.93776
4.10077
3.46912
3.24685
3.5479
3.26378
3.51712
4.29829
3.5675
3.33982
2.53564
3.40095
2.48036
3.22105
4.01566
4.16414
4.22346
3.42172
3.24347
3.23112
4.0673
4.041
3.63931
3.75952
3.79415
3.94584
3.85421
3.77149
3.84947
3.83333
3.86168
3.65936
3.99492
3.40237
3.91779
4.4273
4.07773
4.10376
4.22906
4.34108
3.23949
4.4116
4.54384
4.15541
3.69536
4.13845
4.22367
3.47114
4.30954
2.50716
3.97788
4.12589
4.31251
4.16439
3.79664
4.22688
4.125
4.12837
3.99763
4.45935
4.30215
4.34741
4.24246
4.21373
3.31919
4.42666
4.23552
4.29282
4.0623
4.26454
3.28908
4.3826
4.19228
3.98171
3.98906
4.66302
4.3569
2.59906
4.18363
4.1263
4.07023
4.21359
4.24147
3.942
4.01518
4.07008
4.05393
3.76613
4.16513
4.33892
2.56438
4.01688
3.73634
3.8942
4.41888
4.44662
4.40473
4.2087
2.59672
3.39969
3.83123
3.45248
4.55463
2.58279
4.2648
3.41279
4.00587
4.25117
2.49953
3.32684
3.40563
4.27712
3.48447
4.1164
3.49263
4.21636
4.4399
3.58429
3.31135
3.76962
2.60298
3.65947
2.5828
4.30696
3.63854
4.23497
4.34573
4.54433
4.54013
3.56522
3.82397
3.81992
3.62833
7.92941
3.75668
4.07358
3.62348
3.18808
3.46731
2.0193
2.07656
2.12028
2.09325
2.03648
2.11591
2.09043
2.02241
2.11028
2.01497
2.00027
2.04867
2.05534
2.08801
2.05109
3.14062
3.25452
3.33006
3.25301
3.079
3.02826
3.16286
3.31948
3.2849
3.09701
3.14731
3.06859
3.21571
3.18558
2.47553
3.25532
3.13526
3.30251
3.11033
3.2075
3.2377
3.04888
3.2738
3.2075
3.22521
9.3908
8.13308
7.39342
10.1658
9.21414
9.21458
8.20645
7.83006
7.97255
8.53856
6.25861
7.16462
8.59683
5.98912
2.12101
2.1793
2.09126
2.07503
2.14371
2.09805
2.10869
2.19171
2.1647
2.15977
2.17946
2.17715
2.15761
2.13227
2.16682
2.20886
2.17922
2.09281
2.20561
2.09133
2.08533
2.20009
2.05076
2.25727
2.1079
2.21068
2.17256
2.21095
2.13558
2.1742
3.45546
3.53582
3.43399
3.28895
3.32391
3.37426
3.1731
3.65418
3.55683
3.50107
3.74187
3.74433
3.5679
3.61388
8.30377
3.50828
1.95381
2.01836
1.98332
2.12438
2.08883
2.19965
2.0697
2.11259
2.25168
2.10994
2.1972
2.04206
2.14793
2.19649
1.98706
3.36199
3.67704
3.5324
3.30896
3.65064
3.50695
3.52502
3.52995
3.55518
3.60881
3.43021
3.58469
3.69778
3.55487
2.70208
3.46273
3.50216
6.39108
3.593
3.00664
3.49553
3.53196
3.4442
3.66387
3.42696
3.67255
3.54052
3.44416
3.50571
3.60718
3.42439
2.7649
3.52173
4.68957
3.39933
5.00241
4.71686
4.71061
7.49792
6.34702
4.38206
5.06096
4.69079
4.87466
5.16893
4.78196
6.71698
4.91311
4.76856
2.12743
2.05275
2.13373
2.12838
2.06362
2.06816
2.10341
2.17304
2.19631
2.051
2.14107
2.14476
2.1083
2.1035
2.04562
3.40929
3.47643
3.30914
3.36805
3.50188
3.3965
3.62073
3.38437
3.43329
3.30498
3.47795
3.46121
3.43609
3.32057
2.71313
3.10269
3.39932
3.28089
3.32743
3.41239
3.22653
3.31755
3.48258
3.43153
3.53131
3.41874
3.37953
3.34216
3.53724
3.24957
2.89307
3.34448
4.51588
6.52777
3.39254
4.27284
4.28661
4.52371
2.68994
2.86728
4.66756
4.47119
4.30781
4.63097
4.55906
4.53144
4.17645
3.19184
3.29413
3.04519
3.44199
3.33071
3.44997
3.46741
3.73288
3.41452
3.5715
3.25423
3.49416
3.56875
3.013
2.96408
4.54385
3.52504
7.29862
6.82666
4.49784
4.72583
3.14244
4.53958
4.66757
4.61915
4.77368
4.65166
4.75248
4.66318
4.01072
5.82714
4.55852
3.56258
4.8595
4.11501
4.73624
4.96769
4.65983
4.81825
4.85858
4.71349
4.64486
4.47523
6.40478
4.20655
4.16632
3.57536
7.60508
4.55387
4.7998
7.3802
7.16216
7.03248
5.76491
8.40225
4.80569
3.08301
5.72268
7.11996
2.06099
2.07992
2.09674
2.13817
2.0705
2.06079
2.06214
2.02805
2.07502
2.06758
2.2001
2.12132
2.14751
2.10863
2.04149
3.07242
3.31546
3.22787
3.17301
3.02413
3.1342
3.08848
3.31008
3.43855
3.22788
2.93029
3.10966
3.41413
3.30239
3.33033
3.1957
3.07631
3.32551
3.24946
2.93131
3.0912
3.22913
3.22829
3.50956
3.19034
3.28714
3.10484
3.31969
2.85521
3.4845
3.8207
3.96199
4.41321
3.83794
3.44026
3.85799
3.50757
4.01714
4.09841
4.0574
4.07696
4.23284
4.32864
4.23065
2.4384
3.99563
2.88441
3.11006
3.13758
3.15612
2.95594
3.17204
2.81946
3.2542
3.48518
3.06455
3.34179
2.78388
3.19424
3.1256
3.14934
4.03112
3.98811
4.47708
3.78205
4.09451
4.17313
4.23633
4.026
4.25635
3.9805
3.92539
4.13376
4.03755
4.32343
3.45446
4.3512
4.26439
2.37455
4.00203
3.88392
3.94546
3.77475
4.16824
4.08641
3.91364
4.42873
4.22528
4.20318
3.91599
4.22867
4.04779
3.44653
4.11296
7.33265
4.85854
4.18254
5.12967
4.71161
4.85933
2.5606
2.52151
4.718
5.21904
3.62475
5.10932
4.83361
2.4779
5.12743
3.49713
3.26982
3.26508
3.29896
3.13737
2.82463
3.07196
3.06517
3.30248
3.30208
3.09901
3.35345
3.06105
3.38979
3.15091
3.12067
3.97103
3.99452
3.86695
3.87783
3.59552
3.82958
4.19059
3.56
4.20922
3.54365
4.00812
3.93039
3.87719
3.88242
3.65798
3.84847
3.93647
3.84475
3.78399
4.01268
3.33201
3.82633
4.04122
3.60124
3.98658
4.02437
4.12788
3.69581
4.12799
4.08674
3.64788
4.24926
4.77929
4.09173
4.56056
4.51606
4.761
3.148
3.54822
4.80861
4.19612
4.51174
4.79522
4.71145
4.55549
6.72532
4.24656
3.79383
3.76379
3.94403
3.92912
3.46272
3.96327
3.68885
4.11713
4.14945
4.04675
3.65499
3.99558
4.12921
3.81756
3.87483
4.5657
4.26907
2.53819
4.82406
4.68232
3.84579
4.54909
4.37794
4.79159
4.86962
4.78585
4.81972
4.75187
4.91572
4.18754
4.93068
4.44244
4.76807
5.12553
4.54472
4.65431
5.17886
4.85413
5.01048
4.64287
2.4434
4.46777
4.66145
4.08659
2.52192
4.95332
5.05837
2.53322
2.56427
2.56218
2.62012
2.53622
5.10037
4.12876
2.57898
2.51296
2.11257
2.14316
2.05238
2.14336
2.07511
2.11484
2.15263
2.06421
2.09742
2.07097
2.06417
2.01494
2.15302
2.09854
2.11259
3.06804
3.42458
3.27779
3.24934
3.17016
3.12035
3.18746
3.24274
3.18887
3.07452
3.08519
3.24654
3.21118
3.18815
3.15199
3.27493
3.47251
3.29876
3.29112
3.09888
3.15432
3.02327
2.97524
3.22609
3.0496
2.9651
3.3
3.23223
3.09993
3.14708
3.97407
4.4011
4.49701
4.12464
3.84969
3.60132
4.03079
3.72729
4.31609
3.90786
4.0587
3.99572
4.17911
4.02392
3.96979
2.43881
4.15229
2.98163
3.16281
2.95057
3.3253
3.08961
3.19619
2.96577
3.15054
3.26342
3.04751
3.01641
3.2249
3.11662
3.26425
3.0925
4.03632
4.17863
4.23958
3.86921
3.93696
4.40377
4.12318
3.94526
4.09027
4.14691
4.20776
3.83601
4.04873
4.19235
3.40611
4.09601
3.88686
2.42254
4.59416
3.86502
3.79545
3.88879
4.24673
4.14815
3.79551
4.35561
4.17389
4.08127
3.94651
4.0871
4.12307
3.16857
3.99459
4.65608
5.00297
4.42581
5.09711
4.91479
4.95109
2.5465
2.5036
4.7058
5.21329
3.60971
5.07949
5.37555
4.99792
2.494
5.16419
3.5986
3.31419
3.15903
3.21234
3.12712
3.02031
3.11635
2.96023
3.10478
3.0939
3.02068
3.47291
3.27109
3.12783
2.96892
3.04691
3.82899
3.9851
4.02198
3.91157
3.69439
4.22426
4.10832
3.7958
3.73433
3.60111
4.08405
3.89242
3.7758
3.87189
3.51543
3.72451
3.886
3.89504
3.76505
4.03337
3.49241
3.72074
3.82716
3.75895
4.14095
4.13513
3.88996
3.57435
4.23322
3.96686
3.33931
3.90682
4.57506
4.7198
4.10444
4.44299
4.61056
4.74731
3.39679
4.78834
4.17872
4.46656
4.89432
4.72193
4.71378
4.32538
3.68337
4.28747
3.74881
3.90992
3.76449
3.97252
3.75415
4.3597
3.871
3.86946
3.70216
3.98338
4.29812
3.38617
3.75157
4.74768
4.33393
2.55976
2.54911
4.83244
4.79202
3.67113
4.87603
4.01649
4.85361
4.88189
5.00469
4.92481
5.03813
4.61341
2.43753
4.8495
4.18921
4.91105
4.63512
5.1806
5.06533
5.10648
4.77698
4.34684
5.11841
5.05059
6.02037
4.94642
3.96428
4.86484
2.52788
4.43831
4.51092
4.03958
2.4714
5.12153
4.90996
2.56906
2.57696
2.61695
2.55395
5.07308
3.96921
2.59092
2.58306
3.04583
3.23303
3.12798
3.46026
3.07705
3.33462
3.25525
3.0835
3.0978
3.39789
3.54692
3.228
3.40056
2.9621
3.27658
3.65324
4.16003
4.1174
3.92232
3.66837
3.92796
3.81659
4.14881
3.86743
4.09503
3.93658
3.79222
4.05587
3.93702
4.06274
3.53865
3.9243
3.92048
4.07265
3.74232
3.98067
4.26981
4.09066
4.01053
4.28754
4.02556
3.70796
3.87966
3.72758
4.20741
4.63434
4.74114
4.87329
4.64204
4.35896
4.70556
4.52112
4.71904
4.71619
4.59911
5.00089
4.63958
4.83877
4.70718
3.14623
4.71937
3.71158
3.78089
4.12529
3.83284
4.01398
3.75876
3.82218
3.96077
3.66468
3.88646
3.41335
3.89438
4.51904
3.81703
4.05579
4.29649
4.36705
4.96602
4.36249
4.81325
4.68746
5.06133
4.64863
4.742
4.66587
5.03432
4.61922
4.74447
4.61618
6.55985
3.85721
4.91083
4.53002
3.46276
4.79595
4.47561
4.49928
4.59904
4.75528
4.61326
4.63359
4.75139
4.5688
4.53117
4.19928
4.81669
4.39522
3.90907
4.7917
2.49182
5.55772
4.73616
5.86213
5.19343
5.64983
3.58141
3.24682
5.46652
5.52002
4.353
5.52561
5.43007
3.39298
5.33817
4.26499
3.88937
4.00315
4.06973
4.00091
3.43841
3.96386
3.95053
3.98402
3.87591
4.04148
3.93743
3.46482
4.20553
3.87329
3.9964
4.66057
4.29221
4.52068
4.36465
4.35735
4.62954
4.84828
4.32649
4.60114
4.22952
4.69822
4.39513
4.68004
4.58022
3.96784
4.51932
4.66806
4.23134
4.58754
4.57898
4.18622
4.69638
4.649
4.33428
4.63688
4.74198
4.63646
4.20461
4.94836
4.59919
4.02514
4.97093
5.161
4.5438
4.74572
5.2768
4.49597
3.7879
4.32978
5.10751
4.5487
5.23916
5.14907
5.02408
5.09819
4.72035
4.58353
4.50601
4.67721
4.71226
4.16249
4.71072
4.50833
4.72525
4.47159
4.38111
4.12415
4.79242
4.84174
4.16255
4.81211
5.10747
4.98487
3.34903
5.577
5.26764
4.327
4.95061
4.87062
5.28903
5.12619
5.40544
5.40432
5.27432
5.53352
4.39994
4.93958
4.48824
4.80515
5.52684
5.36021
5.20916
5.5188
5.73091
5.18686
5.31072
3.285
5.05066
4.27764
3.42641
5.41722
5.45282
3.69072
3.6056
3.28237
3.763
3.63983
5.46367
4.60403
3.76741
3.62237
2.14896
2.12679
2.05889
2.07388
2.10864
2.10572
2.00159
2.05624
2.11403
2.13258
2.13781
2.02978
2.1151
2.08813
2.06551
3.10523
3.25552
3.24101
3.11953
3.15654
3.12769
3.13773
3.18675
3.25842
3.39396
3.36434
3.37194
3.24186
3.26576
3.19583
3.30162
3.14632
3.2526
3.29555
2.95432
3.0223
3.39775
3.059
3.33485
6.39391
5.9779
8.95395
6.12526
8.0885
5.50334
7.47753
6.27038
7.50437
7.62811
6.94001
8.28485
5.11546
6.54718
2.13696
1.98532
2.19069
2.0463
2.11447
2.14364
2.13772
2.13312
2.15891
1.97695
2.05959
2.14093
2.14153
2.05348
1.99184
2.09153
2.05329
2.09778
1.99863
2.08896
2.02476
2.05047
2.01318
2.00772
2.06284
2.14764
2.05137
2.04451
2.09485
2.05727
3.25843
3.23408
3.52943
3.47789
3.15621
6.75253
3.4195
3.46983
3.5296
3.65149
3.49057
3.34672
3.62696
6.88499
3.36489
3.24935
2.00879
2.04733
2.06616
2.09557
2.04794
2.86896
2.02293
2.13722
2.10706
2.09819
2.06158
2.0193
2.00658
2.13952
2.06799
3.43469
3.3739
3.33643
3.37168
3.26752
2.48509
3.2865
3.31631
3.4295
3.14845
3.28923
2.71896
3.12633
3.13757
3.50619
3.10456
3.16753
3.15044
3.34801
3.11057
3.13151
3.34035
3.02828
3.32165
3.43168
3.27985
6.99883
3.51373
3.11428
3.2722
3.27556
4.63551
4.39353
4.66551
4.69546
4.50271
4.4792
4.73462
4.44697
6.28682
8.39463
4.42327
2.06041
2.02255
2.07395
2.16371
2.0426
3.03927
2.09688
2.1278
2.06916
2.1033
2.13547
2.05622
2.08031
2.0667
2.82249
2.0926
2.12287
3.12697
3.13081
3.20129
3.03297
3.14888
3.0977
3.40191
3.42566
3.45409
6.7073
3.13182
3.06326
2.85622
3.29644
3.11126
3.00142
3.17993
2.99445
3.15746
3.32655
3.14958
3.25991
3.3605
3.11357
3.2214
3.33728
2.52522
3.33195
3.30888
3.32071
4.13624
4.81483
4.16485
3.03368
3.0674
4.52189
3.93628
9.1649
5.53115
6.98515
2.89269
2.63712
4.29458
5.89587
3.34354
3.26553
3.125
3.19144
3.18115
3.44663
3.25914
3.35423
3.30448
3.39441
2.7759
3.98597
3.41498
4.58718
4.25407
8.12031
3.80742
3.1309
3.48178
4.37424
3.85731
3.12066
3.41064
3.24679
3.26902
6.23512
4.22676
4.05635
4.45017
4.16054
4.46539
4.07931
3.46518
9.24218
4.47407
6.22274
3.50534
4.45718
7.31496
5.36509
6.80168
5.69235
5.73069
8.26755
6.28203
7.20765
4.04211
3.30809
4.98691
5.03867
4.92966
4.20642
5.67836
3.44156
6.64913
5.06028
6.46179
3.36464
2.57682
3.58176
4.62767
2.08103
2.0997
2.12763
2.14756
2.05483
2.06967
2.07198
2.05779
2.09053
2.01471
2.02826
2.03818
2.03919
2.10288
2.04461
3.28166
2.95705
3.23988
3.22328
3.26567
3.02529
3.18754
3.26518
3.25316
3.00303
3.08451
3.23623
3.12249
3.11526
3.10009
3.0856
3.06927
3.20347
3.24712
3.07354
3.09488
3.06921
3.05516
3.28495
2.82593
3.1569
3.01155
2.9137
3.16781
3.05901
3.61432
4.04251
3.24704
3.02417
3.85889
2.47074
3.91191
3.92072
3.62678
4.14153
3.35764
4.12621
3.15565
2.51505
4.00047
3.90204
3.05364
3.19698
3.14305
3.22761
3.06339
3.61848
3.1802
3.34271
3.11358
3.38667
3.01687
3.14453
2.97887
3.3298
3.00989
4.06505
4.03193
3.81079
3.56944
4.02108
3.29666
3.93367
3.70924
3.86262
3.70278
4.2811
3.41036
3.61608
3.61589
3.80272
3.80906
3.9065
4.0416
3.94904
3.77359
3.90524
3.84616
3.45861
3.68564
3.85624
3.91688
3.9509
3.68382
3.75797
3.75369
4.9664
3.55386
3.66595
2.55727
3.39563
4.61658
2.56995
4.65979
2.54117
4.69479
3.13941
3.25988
2.8302
3.05857
3.06981
3.14756
3.15012
2.92883
3.03927
3.22755
3.18815
3.04369
2.80217
3.255
3.12377
3.02945
3.54025
3.84742
3.72067
3.49129
3.60795
3.3936
3.78867
3.91135
3.83126
2.47325
3.84198
3.79312
3.45965
3.92625
3.53503
3.70739
4.00469
3.50479
3.71145
3.74434
3.46545
3.70518
3.68788
3.68086
3.71197
4.11251
3.87339
3.88651
4.0253
4.28215
2.62298
4.0817
3.53053
3.8747
4.98327
4.76589
2.46923
2.53067
3.52203
3.52962
4.43497
2.58834
3.73256
4.02013
3.43868
3.7123
3.65213
3.73921
3.74041
3.56366
3.91046
3.81976
3.72269
3.9621
4.76903
4.28748
4.56144
3.83902
3.87464
4.78691
4.26529
3.7873
4.20762
4.02386
2.46719
4.53756
4.1394
4.69242
4.45301
4.56078
4.51088
3.97517
2.48683
4.79221
2.56286
4.14926
4.74992
2.5914
2.56486
2.48874
2.53382
2.56168
2.50304
2.57712
2.57853
4.4236
3.64579
5.36764
2.61462
5.01057
4.79502
2.60469
2.57454
2.64772
2.49165
4.17762
4.25175
5.12758
2.12863
2.01509
2.08496
2.11795
2.04002
2.09937
2.13012
2.06758
2.07383
1.99134
2.07084
2.0347
2.05657
2.10554
2.09257
3.10945
2.92527
3.26338
3.23714
3.27043
3.22246
3.2092
3.21033
3.22287
2.92628
3.08608
3.29368
3.1747
3.16467
3.08904
3.13659
3.17413
3.09131
3.16596
3.1281
2.92594
2.98725
3.08056
2.96326
2.91901
3.17126
3.06287
2.92214
3.06198
3.15015
3.75676
3.68899
3.4798
3.29021
4.05209
2.4596
3.84472
3.65948
3.78094
3.76731
3.51045
4.06998
3.33288
2.50306
4.17986
3.79806
3.05193
3.12959
3.11582
3.04676
3.08785
3.35452
2.90476
3.12129
3.08103
3.1585
2.92856
3.01196
2.8758
3.28004
2.98848
4.36529
3.68063
3.73686
3.83838
3.87156
3.18735
3.83042
3.74307
3.78341
3.68879
4.04329
3.40927
3.56026
3.59383
3.82559
3.76635
3.96494
4.07716
4.15863
3.79655
3.72779
3.78427
3.46861
3.86947
3.75599
3.71583
2.50671
4.04248
3.64046
3.97194
3.73546
4.78969
3.46218
3.58222
2.5653
3.59262
4.61591
2.56134
4.52961
2.5392
4.71657
2.87706
3.04692
2.88227
3.18932
3.12281
3.64134
2.90302
3.08098
2.95599
2.88245
2.9825
2.96746
2.93678
2.82715
3.13365
3.09527
3.56011
3.77393
3.77848
3.57755
3.81056
3.44384
3.68289
4.05122
4.01487
2.45659
3.73012
3.62076
3.48448
4.07187
3.5078
3.61009
3.70064
3.71603
3.73994
3.75788
3.47671
3.75989
3.91709
3.57098
3.61104
3.87272
3.83456
3.79651
4.22771
2.59427
4.0538
3.76035
3.81922
4.88151
4.69211
2.52133
2.54564
2.58046
3.50781
3.51411
4.72347
2.56518
3.76734
3.90841
3.54026
3.78491
3.64135
3.97676
3.77552
3.77703
3.66381
4.01968
3.66425
3.84922
4.7527
4.42913
2.52969
4.3021
3.8741
3.977
4.79743
4.0768
3.87956
4.03212
3.76734
3.85225
2.53916
4.57286
4.14128
4.63944
4.3989
4.69916
4.42924
4.25826
4.8131
2.56481
4.22504
4.65418
2.57523
2.57532
2.52564
2.5279
2.55729
2.48574
2.571
2.60518
3.85709
2.89817
2.58391
2.92951
4.80062
4.1689
2.55048
2.6288
2.52452
4.08489
4.10804
2.95899
3.08582
3.12464
3.15233
3.43659
3.02324
3.0298
3.20744
2.92282
3.10028
3.18299
3.06557
3.3095
2.9005
3.04412
3.059
3.88806
3.56099
3.93201
3.70428
3.77258
3.90497
3.9335
4.02646
3.7204
3.94666
3.81846
4.1788
3.76909
3.59679
3.71249
3.81695
3.63037
3.89542
3.98516
3.49312
3.71488
4.01932
3.65063
3.73875
3.71579
3.75124
3.98856
3.55612
3.48596
3.86076
4.34205
4.41011
3.95935
3.97542
4.21793
3.42484
4.49163
4.05102
4.21621
4.20483
4.14837
4.62291
3.75804
3.29157
4.76138
4.22263
3.76291
4.05215
3.89793
4.1126
3.54617
4.05367
3.99762
4.07994
3.80517
3.74607
3.73704
3.56943
3.78646
3.68768
3.64986
4.68321
4.44524
4.57114
4.21284
4.44897
4.0733
4.65066
4.3121
4.13779
4.67621
3.91591
4.30556
4.39413
4.62224
4.55689
4.29145
4.47844
4.74748
4.27691
4.53709
4.31674
4.22011
4.54115
4.53668
4.67979
4.47276
4.24897
4.62319
4.50668
5.51099
4.03831
4.15103
3.61294
4.1183
4.99372
5.2642
3.11884
5.46115
3.83828
3.87528
3.71788
3.90403
3.53026
3.93284
4.01514
3.78001
4.11651
3.85624
3.96474
3.72288
3.76932
3.95674
3.7399
4.35709
4.48752
4.38077
4.34622
4.17962
3.98734
4.47827
4.80318
4.54913
3.29436
4.25592
4.40755
4.34759
4.06615
4.58427
4.03902
4.36324
4.59779
4.39148
4.46963
4.35778
4.33853
4.48965
4.2543
4.66969
4.44239
4.56194
4.50455
4.6197
4.64585
4.62557
3.78756
4.71902
4.26856
4.07051
4.09287
5.46418
3.2319
3.27383
4.1606
4.07763
4.26025
3.28285
4.57893
4.41156
4.22397
4.15724
4.04403
4.61761
4.17285
4.12102
4.51549
4.56547
4.63578
4.73992
5.0721
4.52091
4.54681
4.19797
4.73234
4.59639
4.46043
4.65012
4.51648
3.54992
5.00951
4.50205
5.0077
5.22766
5.33806
4.71072
4.53021
5.28312
3.38046
4.37754
4.17148
4.77168
3.65944
3.50344
3.35053
3.77321
3.6896
3.3862
3.45808
3.20126
5.06889
4.32197
2.61892
3.64969
2.64562
5.38038
3.58518
3.46402
3.32053
4.74046
5.09841
2.56581
2.05598
2.06459
2.08357
2.0849
2.04422
2.07864
2.0502
1.98861
2.10416
2.08727
2.05433
2.11783
2.01467
2.10823
2.086
3.19853
3.1482
3.418
3.15832
3.22791
3.23933
3.22557
3.1
3.32224
3.10564
3.19244
3.19942
3.26077
3.17027
2.98674
3.28496
2.92265
3.08522
3.14206
3.23349
2.94864
3.05915
3.16856
3.28203
3.19966
3.19957
3.04136
3.09376


==> latex_data/vae/fashionmnist/prada/n-fgsm.txt <==
7.65105
10.3267
10.7888
9.13302
9.37527
8.5373
7.35267
6.57639
7.01346
7.77774
7.91497
7.8289
7.30475
7.12656
4.7667
5.22392
4.94032
5.28739
5.00794
5.32338
4.74896
5.43332
5.19206
4.94905
5.36756
5.16599
5.22114
5.44173
5.22212
5.45364
4.9572
5.20581
4.95819
7.91125
4.9369
4.77799
5.01845
5.04577
5.17875
4.76462
8.74609
5.23355
5.33402
7.48668
7.09849
6.23098
7.94089
7.85348
7.63133
6.21236
8.99811
7.03859
5.01321
5.22384
5.29035
5.32193
5.0399
4.93963
5.09455
5.01633
5.02373
5.07086
5.29498
6.8222
6.15936
7.01286
7.02546
6.53069
7.58244
7.2452
7.1928
5.15264
5.17182
5.15778
5.1434
5.13745
5.24489
5.2354
5.1848
5.30411
5.22614
5.25502
5.05306
9.17481
6.44113
7.37881
7.3375
6.76837
7.57357
7.13729
7.22201
7.09124
7.54884
7.82135
9.31913
8.32121
6.00383
7.29012
5.9802
7.30805
7.67849
7.33298
5.94151
6.01518
7.12275
9.28923
5.08203
5.14655
5.29543
5.12548
5.08972
4.64269
5.17567
4.86483
4.92751
5.22012
5.08242
5.12475
5.0836
5.21612
6.53493
9.5409
6.16215
7.60219
7.00956
8.02229
7.5547
7.92845
8.44365
5.87435
9.08928
7.64951
6.10193
8.56923
7.63339
6.13511
6.54253
6.83577
6.61553
7.52015
6.73789
9.83328
6.49207
8.32318
7.05377
9.36363
7.29547
6.66702
9.29219
6.89368
8.51956
8.48429
7.24755
6.28179
8.41305
7.44193
8.10381
6.70407
8.47816
5.93514
7.03865
10.5417
7.32241
8.12317
7.98701
5.26464
5.09853
4.98766
5.17228
5.24281
5.15913
5.07903
5.12675
5.06985
5.16336
7.04369
5.25774
5.11302
5.2196
7.21257
6.1179
6.16313
6.21094
7.1649
7.35271
6.72888
7.37077
8.4399
7.87584
6.86012
7.00699
6.44
7.70571
6.46029
6.95035
6.58815
8.31514
7.33517
6.63511
6.74771
7.22068
6.68783
6.52378
8.80936
6.65416
7.10752
9.40474
6.08198
5.8422
9.087
8.01869
9.88093
7.18232
8.10843
9.93482
7.11047
6.62523
6.72991
9.59832
6.90134
5.99881
8.36173
6.9738
7.78054
8.19991
7.66849
6.07963
7.96763
6.98374
7.47035
8.54746
8.14587
7.76801
9.17711
8.44008
6.20987
7.00149
7.82643
6.88535
7.91582
7.18903
7.51754
7.40767
7.75769
7.95003
6.81556
8.32116
6.98149
9.55011
7.75423
5.90316
7.52737
7.72155
7.48487
7.90798
8.39637
8.06398
8.45818
9.26761
5.96063
9.31089
7.75401
7.86981
10.5818
8.66499
7.74892
6.13958
8.4532
11.1157
9.81964
8.59154
11.2686
8.80392
8.63309
7.46601
7.07461
8.32096
7.01337
11.1145
5.16745
5.14214
5.28287
5.15434
5.33906
5.31621
5.09456
5.29733
5.00099
5.14858
5.21727
7.48915
8.7881
6.60331
6.08762
8.68431
7.87607
7.76964
7.36423
8.44005
7.04655
7.1484
7.52796
5.62897
3.59338
4.33651
3.19596
2.19538
3.23308
6.71088
8.09075
3.73685
4.88274
3.84779
4.41687
5.55516
4.70589
4.83909
4.86814
4.40731
4.87898
4.30005
3.90094
4.91157
4.21832
4.9371
5.26789
4.6689
4.5431
7.72399
4.90935
5.20833
5.09844
4.55198
3.93055
4.02447
4.8335
4.97633
5.06828
4.75694
5.13498
4.94232
9.39208
8.26616
5.04735
4.96618
5.19296
7.37845
4.17881
4.43618
5.13419
7.01961
5.06683
4.98153
5.26785
4.91808
4.97114
5.14711
5.0449
6.67436
8.48889
6.95455
8.78478
6.36969
7.76424
9.27352
5.91382
9.63507
7.85125
6.86337
9.73766
9.78529
4.92484
5.07423
4.39335
4.99726
5.06357
4.28558
4.10315
4.46436
4.62111
4.88621
6.88694
6.61614
8.1001
8.60972
6.68587
6.32585
7.53873
6.62294
8.44291
8.39447
6.59501
7.84866
7.85903
8.11499
9.30214
9.33592
8.18797
8.67264
8.08604
6.63786
8.26108
9.52765
8.63975
9.25721
7.77859
9.64175
9.40364
7.37352
8.05541
7.43588
9.37484
9.37602
9.7272
9.63255
10.6406
8.95028
4.68135
4.9458
4.74293
5.06694
6.90228
4.78137
4.76314
4.68592
4.9367
5.11543
6.5067
6.763
6.63807
8.65496
7.86328
7.29872
7.92206
9.77596
7.2691
8.14096
7.12598
6.11981
6.68057
7.66405
8.66671
6.10177
7.36479
6.06802
7.62446
9.17383
7.54869
7.69547
7.69209
7.20626
6.55152
6.62204
8.0534
6.76832
6.72222
6.81533
6.8248
6.46762
8.23126
9.74323
10.1309
8.39435
8.64593
8.82231
8.46026
10.3471
9.33352
9.54277
7.84165
9.3014
8.17863
8.19982
8.80709
7.72841
9.7736
8.03597
9.96276
9.3903
10.8202
10.4395
9.84836
11.3644
9.27465
10.0067
10.019
10.0558
10.5733
10.1696
10.5571
9.66489
10.2041
10.376
5.0408
4.76991
4.97847
4.60357
5.06202
4.98046
4.92443
4.91937
4.99288
5.23787
9.23419
6.01805
7.73793
6.57031
5.89013
6.9025
6.74405
6.70021
8.88188
8.03517
6.4628
6.56905
6.0522
6.89223
7.67194
8.61411
8.08545
7.54486
8.80143
9.43498
7.95287
6.8669
9.33126
9.37752
7.08785
7.36757
8.36484
6.76932
8.88212
6.7269
6.48571
6.85496
6.854
6.78627
6.88428
8.59567
9.6985
7.34532
9.3866
7.18367
8.40759
7.14654
10.1312
9.92473
9.6044
8.99402
10.7046
9.60792
9.31568
8.90686
10.7817
9.63624
8.06757
9.76904
6.23177
10.8735
8.44066
8.70737
9.39335
7.32107
7.54068
7.1647
8.45922
6.87698
7.75993
6.39792
8.31861
7.30505
9.06183
7.90779
7.93345
8.14975
8.36765
10.4906
7.69699
6.05049
9.30227
9.9613
10.2823
8.68003
10.1999
8.63211
9.87409
9.92226
8.02131
10.1234
10.7252
10.7975
10.0968
10.6129
11.0462
9.541
10.9685
9.71347
6.08407
7.22031
8.92977
10.575
8.26166
10.5541
10.5954
10.3414
9.70511
8.25244
10.5405
9.40013
10.0024
11.1435
10.4837
6.25831
10.6548
10.1839
10.8638
11.3176
11.145
11.2191
5.08514
5.05152
4.94234
5.1632
5.10916
5.09959
5.09246
5.0806
5.1339
5.1152
4.9149
6.87658
8.86003
6.80734
6.55439
10.7483
10.0037
9.0352
8.64677
7.46841
7.54925
8.48614
7.75694
8.5469
6.78201
8.52708
8.88255
9.14973
7.50858
5.30138
5.30736
5.19812
5.44745
5.28327
5.43355
5.2411
5.38737
5.39947
4.86745
5.28688
5.03683
5.26587
5.12209
4.89394
5.60463
5.11731
5.37223
5.28817
5.32805
5.05224
4.72139
4.95576
5.11171
5.32261
5.21198
8.85357
9.27901
8.32185
8.49759
9.9119
8.84728
7.70202
8.0899
8.57078
8.48551
6.91625
7.76414
6.66343
7.28643
8.45984
8.28306
5.15321
9.21239
5.38863
5.13501
5.30507
5.12904
5.2437
5.10262
9.65897
5.19232
5.07682
5.13773
4.99834
8.82939
9.60208
7.42584
8.62196
7.4616
8.84779
9.43123
8.90401
9.2113
7.92817
8.45813
7.03151
8.21571
7.01667
7.46146
7.19022
9.04097
7.17678
7.27646
8.01545
7.96392
8.3182
9.22463
8.93683
9.55644
9.17888
7.97142
9.69816
6.18609
7.69276
9.46688
8.39624
9.23017
7.90542
7.80912
7.00385
8.05355
8.01734
8.2947
7.66891
9.73696
8.81269
8.50541
9.53304
8.93664
8.54186
7.67564
9.09499
9.76228
9.27224
9.4875
8.5825
9.22003
10.0656
8.8773
8.86467
9.14902
9.40472
6.13296
9.08066
5.28533
5.02838
5.03449
7.54453
5.06825
5.22031
5.2385
5.18124
5.14099
4.61686
5.08349
7.49745
5.11299
7.52572
5.2286
5.02015
8.90127
6.8116
7.82535
6.80746
6.33393
9.47639
6.60587
8.17538
8.48776
6.75711
8.02563
7.99242
7.32999
9.13668
6.27269
6.97006
8.37662
7.92729
6.85116
6.9821
7.55121
8.55713
7.00293
9.4326
6.90404
9.50302
7.30915
8.38027
9.21992
7.30085
6.71367
7.66848
7.45556
6.74479
7.52113
9.15491
8.04841
7.58754
7.85531
9.35184
9.39402
8.36328
6.05428
7.88291
6.57182
9.54229
6.57968
9.87265
8.97382
9.8176
7.1684
8.16804
7.30746
8.06277
9.46173
8.30588
7.79721
7.22527
8.98801
6.85644
7.85764
7.24617
7.97322
8.09851
9.15456
8.66271
7.37298
8.76553
8.49383
8.1211
8.8226
8.57308
7.69047
7.63692
8.33296
8.17116
7.54128
7.57244
9.4363
9.9581
9.05868
8.01303
10.0702
8.58355
8.28145
8.21522
9.91572
9.81581
9.16474
9.01805
9.59525
7.81111
9.27026
7.89047
8.36989
8.60233
8.60552
8.05725
9.84175
7.80446
6.1292
8.28393
9.07875
7.72916
8.67568
9.12849
9.02135
9.83044
8.79919
8.89994
9.0561
9.20432
9.09508
9.38198
8.30662
9.45549
9.45166
8.92511
9.55006
8.64804
8.74836
7.86982
8.31879
8.56192
9.37343
8.983
9.73008
10.6973
10.2959
8.76297
6.1866
9.8075
9.46004
9.55749
9.91522
8.91551
9.3534
9.8563
8.83465
10.2128
9.4199
10.3659
9.33535
9.60144
10.1693
8.30607
9.81934
9.79372
9.46567
9.97939
10.078
10.5257
10.3783
4.93225
5.74197
5.01091
5.26547
5.21044
5.08002
5.24957
5.01203
4.99807
5.09854
5.01113
5.11742
5.23838
5.03396
8.12859
7.02761
7.0036
6.83911
7.18706
8.31329
7.25815
7.92113
8.99015
7.82764
7.31552
6.61184
7.97323
6.64675
7.40863
6.34019
8.86705
7.33817
6.64857
7.26313
7.20188
6.38585
7.50237
7.76396
7.33712
7.37818
7.6117
6.72177
7.48626
6.94708
7.17892
7.11586
8.11857
6.8134
7.90425
7.97825
7.22017
7.66679
7.311
6.9454
6.63322
6.05946
8.76535
9.22657
6.73528
7.79621
6.8196
9.20838
7.40115
6.77358
8.16649
8.02538
7.4156
9.21703
6.86415
6.3169
7.69577
7.12966
8.34304
8.66563
7.20188
6.56813
7.03199
6.36699
7.56796
6.35
7.98146
7.26943
7.1939
6.70349
9.24911
9.151
7.57685
9.41884
9.43809
6.61421
9.53014
6.73365
9.89943
7.07074
6.7729
7.24341
7.5277
6.94319
7.7709
9.80863
8.90808
7.33706
7.29409
9.36784
6.86144
9.31184
8.95593
6.90547
6.24103
6.20237
8.36981
8.47746
8.40884
7.18055
6.5198
7.48154
6.16714
8.86311
7.04223
9.05512
10.0423
6.78329
6.92249
6.63499
9.1745
7.87468
8.38933
9.72997
9.39682
9.41176
10.0456
7.77005
8.53086
10.3887
9.80716
10.3689
7.86589
10.1605
10.0877
9.709
9.07571
7.73597
10.2619
10.0821
10.38
10.6883
7.82677
10.7869
6.81554
9.70481
6.19068
7.66365
7.42984
9.07017
9.89401
7.00569
10.3244
7.705
8.60629
9.17822
8.03559
8.24412
8.29161
7.22201
7.64496
7.38067
8.14523
8.2152
8.68512
8.37821
7.66653
9.82291
7.40362
7.29446
8.07059
7.76744
7.30357
8.2622
9.78607
8.41109
8.83452
9.14467
9.18512
9.23833
8.17388
8.91316
7.72821
9.64557
7.69321
6.16814
9.23211
9.61196
8.21236
8.63201
8.33121
8.02717
9.54582
8.77505
8.94031
9.22652
9.19564
9.53145
9.09531
9.56468
6.00971
8.6072
8.6477
8.42748
9.59685
8.61635
9.99987
9.20552
8.18256
9.86921
9.44129
7.98002
8.37631
8.58968
10.1006
8.69926
6.11017
7.77313
9.29433
8.90234
7.85156
8.68858
9.04155
9.17898
9.08945
8.74681
9.36808
7.83131
8.76431
9.55794
8.06204
9.57807
9.81512
9.30964
9.96098
8.82709
10.1756
9.90429
9.95146
8.59534
10.0274
9.22759
8.69078
9.24013
9.78545
8.80943
9.18366
8.17859
9.8553
9.98431
8.84258
9.23821
10.3872
8.16223
8.68264
9.77973
10.0789
10.1808
9.85269
10.0214
8.12727
8.92275
8.37989
8.33966
8.20465
8.52041
8.9066
8.94938
9.62602
8.9434
9.34421
8.3657
5.98191
8.90843
8.69045
9.4251
6.19622
9.25337
9.22317
9.52502
7.9699
8.23339
9.51986
6.13676
9.53917
9.1213
9.11664
9.38934
10.5368
8.15515
7.7866
10.0425
10.0413
10.0461
6.39606
9.46058
10.1791
8.84505
6.28011
9.76728
10.719
9.91625
10.042
10.3041
9.79434
8.36282
8.01846
8.45873
8.50962
10.115
9.98253
10.277
9.89321
10.5051
10.8483
8.96341
10.6335
7.62902
9.87729
10.1971
10.5448
9.97198
10.209
10.1885
9.94288
8.77558
6.2835
10.1485
8.75002
8.93974
10.1726
10.4157
10.9228
10.6123
10.4201
10.0019
9.80569
6.38298
10.368
11.3137
8.91283
9.94448
7.92946
9.82351
10.2464
9.30045
6.19894
10.6758
9.02477
9.31282
7.95915
10.3516
10.3499
7.16714
10.3357
8.18049
9.96522
10.3019
7.64698
9.4482
9.88847
8.47765
10.7931
10.9862
9.82676
10.7081
10.7141
6.15209
9.09304
5.09357
5.12615
5.19765
5.16199
4.95605
4.88454
5.03799
5.1999
5.2683
5.36663
8.12898
7.27076
7.5561
7.63322
7.62067
7.20518
7.20509
8.74761
7.51765
6.82704
8.2168
7.4684
7.04795
6.79989
7.10912
7.29635
7.58885
7.52763
7.28215
7.24117
8.6066
7.16199
7.02223
7.55996
7.26307
7.20591
7.72236
8.46066
8.54395
6.16266
9.06596
6.81553
7.37737
7.02262
6.89552
8.52793
7.60293
7.42758
6.02074
7.4063
7.738
7.35049
9.32035
8.76257
7.06596
9.96382
8.10945
8.30011
7.0314
7.93837
8.07641
7.43021
8.13863
7.11329
7.62493
7.07341
7.97497
8.90978
8.61326
8.08254
7.60851
7.08729
8.81748
7.40067
6.92596
7.92469
7.52732
7.25489
7.34242
7.04737
7.8628
7.14478
7.43085
6.59823
9.42731
7.60098
7.29855
8.87739
9.28011
8.87004
6.0289
7.54873
7.36938
7.28705
6.10905
6.66131
9.23445
10.1578
9.01095
9.03957
8.42226
9.37215
7.54811
7.629
7.71865
7.41567
9.31885
6.84925
8.95876
6.86753
6.92907
7.44672
6.8532
9.47387
6.60536
7.28638
7.83934
7.73373
7.8188
7.16229
6.86942
7.75474
7.98275
7.31864
10.2877
8.19683
8.25778
8.39401
10.247
7.02486
6.43654
7.71807
6.20269
8.35037
7.41418
7.58843
8.39155
7.21973
6.55578
8.05742
8.87097
8.3982
7.44754
7.47146
9.00525
7.69969
7.54559
8.38617
7.82267
7.63945
9.35466
9.28252
8.74609
6.80187
6.43956
8.04186
8.20711
9.251
7.21687
9.09388
7.45749
9.224
9.11063
7.90776
7.34864
9.17707
6.88989
9.12766
6.12496
7.7603
9.82806
7.28028
9.89126
6.04407
6.62801
9.51922
8.76119
5.83587
6.93916
9.77266
6.71552
7.04683
7.97615
7.51485
9.68686
7.45332
6.98774
7.24199
7.66346
7.95645
10.0632
6.73643
7.56455
10.9233
7.74994
8.52659
8.10819
7.0316
7.94856
9.91407
10.0951
9.32043
7.93523
8.20768
6.54156
7.29437
6.75317
8.71449
6.36443
9.84121
7.17679
9.33824
6.82951
6.17709
9.33051
9.3757
5.8266
6.77168
7.49487
9.28025
7.79301
7.73852
7.1883
9.94812
6.28646
7.41251
9.72222
6.79474
7.07783
9.94945
9.99375
10.1818
10.6802
8.67337
7.94625
10.8445
8.25153
8.73868
8.7434
7.21856
7.20696
10.3731
10.4058
8.32797
7.05797
9.00751
7.86103
7.88847
9.4747
9.6888
6.53033
9.41127
6.98934
9.16723
7.36744
7.78989
7.66429
9.67302
7.14443
8.23009
6.75478
6.70189
10.6064
10.7617
9.69217
10.7359
10.2916
8.47497
7.96483
6.71909
7.63706
7.25929
6.91539
7.34264
8.35939
8.17823
6.93854
8.03564
7.81176
8.3317
6.58907
8.27754
7.95148
7.59044
8.35542
7.9152
8.5678
9.38339
7.19334
7.88165
9.8021
9.1495
9.23688
8.65503
6.12706
9.16348
9.53891
9.57622
9.47402
8.96535
8.78223
8.39159
8.31421
7.6378
9.81515
9.46581
8.21522
8.69318
9.07566
6.82305
9.53286
8.76399
8.86094
9.37514
9.48803
9.6622
9.51169
9.62152
9.7745
9.45055
8.63
9.43168
8.85372
9.45663
9.79254
6.44773
9.32875
9.08735
8.22818
10.6486
8.27652
7.98513
9.83398
8.38292
10.2424
9.53932
8.39719
10.4603
6.30446
8.47283
10.7243
10.3904
9.53658
10.2984
9.70957
9.06128
7.96634
9.27786
9.52441
8.1857
7.53476
8.94977
7.94561
8.57415
8.94266
7.85455
9.72564
8.37564
9.74134
9.00576
6.36203
10.2769
10.4284
10.1243
8.90715
9.22099
8.47311
9.82848
10.1465
9.62838
10.1148
9.97935
8.68034
8.70816
10.0358
9.1651
8.22652
8.13407
9.00324
8.13916
10.5998
10.5355
8.81662
10.1089
10.257
10.0813
10.3447
10.0067
9.38752
8.45779
8.129
9.24769
10.0738
9.30314
10.199
8.3181
8.74572
10.9466
8.38322
8.11578
8.57815
7.83094
9.87843
9.52198
6.18425
10.5579
7.57548
10.2226
8.76145
10.7125
11.2907
8.22881
8.73939
9.95398
7.67194
10.287
8.98333
10.1569
8.75018
10.225
10.6737
8.7118
8.9218
10.8661
9.66632
8.75975
8.00918
8.5167
9.15071
8.12878
9.0433
8.56835
9.74281
8.12778
6.23878
6.0552
7.68604
9.35518
8.21939
8.75777
8.71325
9.21239
9.61025
10.5022
9.64845
9.48451
10.2253
9.31285
6.25975
7.90271
6.32819
9.17575
9.92721
9.33315
8.35707
8.66208
6.29697
9.17869
9.64242
10.4796
9.54334
8.71591
9.43412
10.3024
10.1929
10.1311
9.93105
10.6162
9.75278
7.40244
10.512
9.71044
10.0977
8.04586
9.7926
8.90125
8.63826
8.11854
6.27588
10.0094
9.93609
8.52213
6.4358
8.39949
10.3217
10.5168
6.27121
9.64398
11.0401
10.5117
6.25048
9.56931
10.912
8.1571
9.90495
10.4741
10.253
10.3636
7.99722
9.6538
10.6671
10.24
10.4204
10.1649
10.267
9.44393
8.91526
10.2464
8.62861
6.3668
10.4556
10.1549
10.6142
7.43695
10.5295
9.33558
9.61125
7.88403
6.4052
6.38382
10.506
10.0598
7.33568
10.3495
10.177
6.18187
8.50862
8.06528
10.2817
10.2006
10.8209
10.6258
10.7188
10.8181
9.05736
10.7836
10.6192
11.0019
11.1328
10.9185
10.7463
9.12131
6.13392
9.28298
10.6411
10.8416
9.54058
10.4297
7.79819
9.67706
10.8352
8.09185
10.3798
10.242
11.0799
6.12658
8.93816
8.61858
8.99701
6.26461
8.0328
8.17924
9.02188
6.25864
10.73
6.18905
7.85207
10.2152
9.13036
9.26582
10.1719
10.9135
11.603
11.1181
11.2927
11.7232
10.2924
10.6076
10.0905
7.93893
11.3809
7.73514
9.79756
8.21192
11.2091
11.1621
6.23346
8.1445
7.33167
10.7752
10.8467
5.34272
5.22317
5.13244
5.23865
6.30231
5.02309
4.99838
5.17503
5.1453
5.20233
6.98301
5.19352
5.06267
7.75374
5.20767
7.47075
7.67828
6.94686
7.21069
7.42803
7.2908
8.34197
7.43794
8.19273
8.38219
8.42151
7.70381
6.83273
7.43152
7.46724
7.49204
7.95436
7.05469
7.5323
6.87622
7.39986
7.77445
8.44366
6.8676
6.36454
7.19913
7.48628
7.89752
7.65241
7.83854
7.75947
7.5103
7.28862
7.37183
7.4317
8.52584
7.16868
7.59023
8.49096
12.8477
10.3708
7.4707
7.96583
9.20725
7.68545
8.43068
6.82127
7.04585
5.64782
8.77717
7.61122
7.27493
7.02763
5.37047
5.22234
4.74992
8.46663
4.71667
4.93963
4.84792
5.03115
5.16755
5.04437
4.89235
4.84134
5.27028
4.96219
4.81552
5.30099
5.38741
4.77957
5.27142
4.90958
4.75601
5.41987
5.2911
4.95988
5.32506
4.81919
5.21466
5.30432
5.24755
8.79853
7.57442
9.02967
8.78273
8.57672
6.28259
9.01147
8.42188
8.64863
7.81222
8.28575
6.0817
9.20669
7.88703
8.96048
6.79395
5.27582
5.09145
4.93381
7.77725
5.17615
4.95606
5.14605
5.20613
5.00151
5.09976
7.61891
5.04493
5.02744
7.99474
8.19955
9.20252
8.15203
6.28715
9.14298
7.92496
8.79631
7.00671
7.63443
6.84387
7.01544
7.74044
7.03818
8.42073
8.52548
8.20408
8.67855
6.94932
5.99582
6.85905
7.45877
5.71083
8.62935
7.63335
8.12798
7.38876
7.76184
6.6844
8.71651
9.09743
6.92409
6.22683
6.97257
6.72093
8.53702
7.34179
7.81644
7.70244
6.73755
9.24009
8.49029
8.3344
6.23381
8.38851
7.82476
7.20296
6.76749
8.96405
6.15952
7.8915
7.95557
8.24355
8.10047
8.85554
6.64555
6.168
8.51215
9.20491
9.81849
9.34367
9.73411
9.00215
8.54503
7.52651
8.87119
9.33354
7.09539
9.54395
7.64226
9.3358
7.34081
8.23928
9.07373
8.72431
9.24362
7.76566
8.30601
9.53931
8.7431
9.37452
5.2291
5.16146
5.11194
5.1786
5.33012
5.15388
5.19925
5.28499
5.28754
5.16798
5.16716
8.23539
5.01544
7.76616
5.10238
5.97815
7.60298
7.38883
7.16843
8.48935
8.59676
7.25756
7.82336
6.68301
8.68568
8.88872
7.06718
7.18446
6.997
6.64132
8.38645
6.89422
6.18619
7.11924
6.72651
8.57389
7.02921
8.6493
9.43203
8.8412
7.7425
8.95045
6.72368
7.72304
6.59874
7.90521
8.17713
6.44021
7.64972
9.34935
7.54622
9.62479
7.48023
6.89548
7.08738
8.25552
8.61799
9.97376
7.16334
9.76761
8.9513
6.76028
7.3245
9.70343
8.66152
6.67491
9.21979
6.50225
7.96877
8.66876
6.29174
6.77377
9.42263
9.13863
6.42421
6.60852
9.24966
9.4427
8.93646
7.40836
6.78264
7.79725
7.77789
8.13044
6.83044
7.10627
7.81777
8.59127
9.0246
6.54283
6.13933
7.75593
8.96261
7.71648
7.09657
7.11501
8.47613
8.01727
8.36739
8.97147
8.33096
7.47122
6.97999
8.2135
7.53612
8.81328
6.12424
8.09244
9.30846
9.32823
9.24866
7.71034
8.54185
9.43228
9.46152
8.11074
9.03794
10.0218
9.91532
8.85665
9.71839
8.03227
7.94926
8.0713
9.55915
8.7905
8.32057
9.45218
9.27249
9.58793
8.78441
8.78338
8.52408
9.05051
8.23229
8.73542
9.6336
8.58392
8.4936
8.72051
7.22444
7.79562
8.74821
9.31356
9.09553
9.0818
9.19521
8.2679
7.7697
9.15142
9.55901
8.37232
8.22134
9.04405
9.14736
9.6377
9.19951
10.308
9.4959
10.5821
9.74696
6.29355
8.94413
9.35612
6.27222
10.5822
6.4074
8.7679
8.73094
9.36592
9.54653
9.61752
9.78613
9.79997
10.2028
10.1215
9.33109
7.99348
10.0224
9.46306
8.38433
8.94003
8.95533
10.0627
8.88897
8.34122
9.12317
10.4825
5.00546
5.14054
5.15058
5.1516
5.09289
5.10296
5.06916
5.04112
5.16452
4.98386
4.91787
4.82851
6.12303
7.84445
7.44565
7.24642
7.26649
7.3136
6.90105
7.92435
6.06628
7.74416
6.57396
8.10581
6.93627
6.32656
6.3302
7.61432
7.59981
8.06278
7.20157
7.7626
6.8211
8.23924
6.41883
7.17676
6.65614
7.34882
8.15789
7.53676
7.24731
7.45151
9.19373
8.07779
9.38048
6.40631
6.83981
6.58659
9.6502
8.20282
6.97344
7.3692
8.92885
8.99786
6.91115
8.58204
6.12107
7.18688
8.34427
6.15632
6.71696
7.01915
6.11692
7.09622
8.01376
6.96526
7.14071
6.84396
8.51103
6.48885
8.02525
7.67786
6.79939
7.49442
6.61975
6.41605
6.90557
6.8808
7.13506
7.08805
6.22296
8.74565
6.8577
6.04604
9.75028
9.50074
9.40377
6.84867
7.95541
7.11443
7.07899
6.73813
9.2812
6.07875
9.18172
9.08837
9.29161
9.27214
7.95124
7.36997
9.0883
9.57176
9.41327
9.41227
7.51788
6.57997
7.23941
8.13972
6.44907
9.20537
9.47371
9.25585
6.13893
8.97134
7.24681
6.0909
7.02363
9.36806
6.71719
6.95175
8.59476
7.08241
7.84775
7.16913
6.38275
9.67813
8.06629
10.831
7.46634
8.18163
8.12457
9.90187
6.26188
8.62811
8.2972
8.84114
8.20962
10.0761
8.79625
10.1934
8.07053
7.01804
7.37523
7.53323
8.20094
10.288
9.84318
8.01802
7.36496
7.61523
8.60002
6.51868
10.2532
8.17387
8.79535
6.7336
8.09676
8.78862
9.58764
9.25749
9.31837
6.49226
7.07997
7.47987
8.29648
9.12053
8.07672
7.79976
8.44902
8.04017
8.24302
7.49217
7.5633
7.08342
9.07439
9.78627
8.1552
9.20149
7.93088
8.70213
6.15277
8.90188
8.99327
9.57146
9.5564
8.69327
9.0872
9.56472
8.85658
9.28059
8.63957
9.03016
8.75488
6.01771
9.41413
8.24258
9.06636
8.28403
9.09439
6.16789
9.24714
9.29154
8.94309
9.93104
8.15227
9.52287
9.02163
6.13807
9.70206
8.50118
8.69688
9.15244
7.79966
7.85892
8.19431
9.27407
8.61676
8.9901
9.79614
9.2322
10.5039
8.19063
10.5236
10.7493
9.36861
6.26556
9.77853
10.5642
10.3055
9.70725
10.9633
10.0041
9.99334
9.48702
9.85751
10.1645
9.18895
9.93162
7.51848
9.17436
8.83817
6.02856
9.5317
8.87056
5.96534
8.58511
6.17157
9.24866
9.21602
8.67573
9.37286
9.36323
7.9063
9.49352
8.78543
8.43614
8.94774
6.11117
9.66424
8.88328
10.3362
8.89832
10.2749
9.79403
10.138
8.4533
7.62502
6.23656
10.1783
9.41274
10.177
6.29867
10.2089
9.68712
10.2919
9.26177
9.83666
10.2046
7.90226
10.0283
10.3526
10.0077
9.70151
9.9513
9.52484
10.1855
10.6168
9.16603
9.90301
7.68381
10.4734
8.4082
9.72636
10.1167
10.2498
10.0357
8.12891
9.82602
9.32371
10.0083
6.37943
10.0342
9.63074
10.4101
10.2473
9.153
9.93199
7.5062
7.43121
8.4187
10.097
10.1961
10.0179
9.89167
9.39527
10.5615
7.61125
8.23358
10.7618
10.6506
10.7959
10.8623
10.744
10.5381
9.09118
7.48428
10.3539
8.52725
9.54861
8.47699
8.20289
10.6821
10.9739
7.08169
9.86391
10.5418
10.7185
8.76041
8.28904
10.5806
10.3235
8.54749
10.2903
9.08077
4.91915
5.01965
5.07936
5.09982
5.37292
5.33026
5.24404
5.14891
5.04407
6.92846
5.10416
5.01147
4.91797
6.95461
8.88856
7.87231
7.1904
7.31128
7.26155
9.05574
6.8539
7.14613
8.41678
6.00836
8.47808
7.13335
7.21356
7.4908
7.6313
7.21764
7.36804
9.10994
7.22557
8.64957
9.27809
7.23097
7.99506
7.89942
6.99119
7.37217
7.0125
6.92981
8.33202
8.16512
6.21568
7.29156
8.78695
7.79908
6.13948
7.66657
7.02349
7.10397
8.72628
7.91097
7.49124
7.58164
8.04873
7.02791
8.9817
6.99176
9.56244
8.43685
7.23295
9.81916
7.29066
9.08932
6.90016
6.9469
7.65869
8.97291
9.48979
8.85943
7.25702
6.98742
7.31477
6.29659
7.17941
7.10917
9.8213
7.39637
9.11683
6.7962
7.09728
6.61262
9.34012
8.37425
9.48686
6.22121
6.85444
7.37517
7.98355
6.10796
7.12323
8.68451
8.4282
8.12094
7.03867
9.27645
5.93551
7.95187
6.9054
7.60745
6.74587
6.77113
8.19404
7.97538
7.38584
6.84764
9.01809
9.09197
6.36529
6.69706
6.04697
8.09695
6.21574
6.84508
9.00988
9.9537
7.00068
7.16834
7.22097
7.01317
6.49477
6.74395
8.06908
7.62569
6.07645
7.40156
8.26317
8.20586
8.38967
7.42499
7.94368
7.91742
7.23258
7.23379
6.22196
6.53774
7.02995
7.0457
8.84209
7.07059
6.56802
9.26488
7.34436
7.60876
7.25211
8.79755
5.90539
7.09198
8.08701
8.98458
6.58941
9.47936
7.33995
7.03915
7.63011
8.51122
9.26858
9.71807
7.76525
8.09993
7.21913
6.3702
8.12978
8.85887
7.28829
7.74157
7.25637
6.27339
7.46345
7.56569
9.73679
9.98083
10.7148
8.34898
7.14143
6.98998
7.84558
6.87501
7.88913
7.93884
7.01876
7.83662
8.00501
7.16283
7.1744
6.88195
7.50495
7.79472
10.0329
9.21401
6.80469
7.22815
6.99999
5.90525
8.23342
7.16233
8.111
8.4863
8.38777
6.9426
8.09876
8.16099
6.51359
7.8727
8.57713
7.3166
6.63569
9.36427
8.77297
7.26358
8.09382
7.84019
7.30725
8.28112
8.97142
8.37912
7.995
7.45404
9.21598
9.32381
7.0462
8.25064
7.89114
7.56351
6.85349
7.50595
7.20621
6.1538
7.83795
9.78803
7.74195
9.04504
7.27415
6.81478
9.28996
9.39546
7.07959
8.16063
7.46475
7.37815
9.52945
7.78478
6.78887
9.76166
8.07096
8.94349
9.81637
8.25306
7.14494
6.73244
9.37661
8.04067
6.48088
9.23707
8.79113
9.28639
8.12251
7.06777
6.82806
9.47589
9.06662
9.61586
6.89044
6.32902
10.0207
9.34085
6.89943
8.4475
7.74544
7.69756
7.41186
8.32285
6.82495
6.27257
7.2052
7.68886
9.84818
6.28942
10.181
10.2028
9.91083
6.78018
9.30526
9.22557
8.80972
8.80771
10.2094
8.16282
8.99738
10.3231
7.50624
10.7428
9.38969
9.02135
7.56923
7.13277
7.80318
9.32789
9.01255
6.9166
7.29227
8.47164
8.81412
9.89447
6.99763
7.86779
7.51682
8.64888
7.232
8.54767
6.69642
6.8488
8.14841
8.93144
6.06276
9.15338
7.73339
7.65515
8.54331
7.93737
10.4054
7.16736
9.09877
7.31257
10.7736
9.83983
10.6028
6.37358
6.69746
9.93364
9.97976
7.00044
9.74843
7.8296
7.44467
7.41988
10.04
10.4394
7.0868
7.05694
7.37703
7.31801
8.06192
10.1775
9.83514
10.2852
10.5657
9.38644
7.98658
6.38837
7.09383
9.14617
10.6533
6.94369
6.61184
7.81068
8.25285
7.32899
7.25039
10.4329
7.10072
9.3288
8.05622
6.22887
7.69243
7.35872
9.61643
7.91816
7.28727
8.7188
8.45261
7.25376
7.72665
7.33118
9.86426
8.8163
9.13953
7.10328
10.456
6.9224
7.64246
10.8787
7.84529
8.4632
6.26115
7.39452
10.2593
7.18196
10.6735
9.41828
6.99768
7.45218
7.14971
6.87912
7.14884
7.41666
9.85513
7.2999
11.1864
10.7094
7.5398
7.2649
7.96923
9.81043
7.25836
7.64775
10.8159
6.85656
9.53306
8.0927
7.5346
7.22128
7.24656
6.82971
8.23407
8.23595
8.75932
7.41916
9.21606
8.7153
7.97323
7.79612
8.08441
8.84548
8.50444
7.19997
8.57268
7.8226
9.45108
8.45363
8.90831
8.28729
5.99213
9.56614
7.94977
9.2814
8.17704
8.60233
6.14475
9.57288
8.37524
9.00965
8.14508
8.06332
8.88388
9.02119
9.13012
9.27804
8.17155
8.6503
9.6349
5.99665
8.94819
8.48264
7.87697
8.15894
8.29926
8.95804
7.42321
8.91931
9.74779
8.10586
8.57079
8.56294
8.98933
7.9919
9.37371
9.74261
9.45738
8.16932
7.62869
8.39976
8.4124
6.01957
9.01428
9.53087
8.32424
8.7383
9.34844
9.25431
9.23306
9.98232
9.19736
10.4058
9.09479
8.49698
9.45914
9.85372
9.97401
10.273
10.181
8.87676
6.33807
8.11826
8.70401
10.4873
9.47291
7.83707
10.2064
10.1278
9.00736
9.97486
10.009
8.89732
8.85235
8.59104
9.36285
9.33069
8.95866
9.28083
8.51291
5.92429
8.37746
9.65359
7.79362
8.89864
9.1885
8.04471
8.99262
7.66192
8.66258
7.36219
8.74753
8.99295
7.75207
9.37474
9.80465
7.90674
8.4445
8.32676
8.83079
8.10843
7.35891
7.77022
9.55804
9.28402
9.50169
7.96237
9.23535
9.98193
10.3689
10.7576
7.94551
10.4476
6.13272
8.98644
10.1434
8.40554
9.12578
10.1748
10.334
10.0113
10.7275
10.3384
8.55382
10.0475
8.97822
9.1012
9.42421
9.483
9.98351
9.20555
9.89375
8.71971
10.2006
9.44904
8.22618
6.42014
9.21224
10.0451
9.95972
10.1257
9.09079
9.9719
10.6357
10.9578
10.0155
8.33418
9.1513
8.04858
10.1647
9.8287
10.0471
8.44729
6.31925
8.80116
10.895
10.2531
8.77399
8.96179
10.0451
10.0211
8.2559
7.67681
8.84581
6.33673
9.79369
8.83808
8.56294
9.25811
10.4202
9.05951
9.58213
9.54321
7.76074
9.16261
9.33006
10.0758
6.16133
8.08344
10.7405
11.1831
7.51733
10.5881
10.0221
8.56677
7.63863
10.2331
11.0882
9.773
9.29308
8.69764
10.4528
9.80749
10.905
8.62517
7.73234
8.39591
9.40699
8.50359
9.96216
11.2552
6.20233
10.7377
7.76456
10.6549
9.41946
10.2523
9.44053
8.51641
7.88816
8.91054
8.26763
7.80469
8.38311
8.77021
6.0445
6.2328
8.52627
8.65939
9.50085
6.17582
9.23176
9.78626
9.29208
8.16772
5.94304
9.02814
7.57263
8.69519
9.39003
10.4019
9.80166
10.5126
10.623
9.97193
7.7375
10.2452
10.5181
10.0152
9.13031
8.67597
9.06117
10.094
8.59405
10.6254
9.77501
6.33343
8.91079
10.2398
10.7019
10.0773
6.39112
10.2401
10.3266
9.60091
10.3278
10.0043
9.93391
8.83361
9.18181
10.6719
10.5015
8.04326
9.94165
9.7467
9.43178
9.46264
9.01956
10.5521
8.9791
9.36867
10.2932
6.2182
10.0093
9.25442
9.39527
10.5738
10.3543
9.36204
10.5987
10.1093
8.51102
10.0932
8.36931
9.4375
10.0683
10.3895
8.23596
10.2773
9.44748
10.4709
9.06233
9.49779
9.75073
10.1708
8.9505
9.36789
10.4258
10.2407
9.53057
10.4254
9.99337
8.21106
10.847
8.14872
9.23609
8.0088
10.0806
10.8188
9.68823
10.7956
9.91574
6.25358
8.33795
8.85
10.8887
9.95198
10.5975
8.14019
10.7886
10.9035
10.832
7.6116
10.5638
8.77776
9.33741
9.72907
9.51259
7.90036
8.37909
10.5632
8.3463
8.95155
8.6626
8.64712
9.56462
7.61046
9.03204
10.2396
10.0622
9.18016
10.4302
10.1095
9.46705
10.1791
10.532
9.23136
8.81291
7.82683
10.4459
10.6497
9.81372
6.29715
9.63044
10.0642
9.91804
10.0987
8.78993
9.38612
10.0324
10.7886
10.7572
8.3352
8.00835
10.5308
9.65549
9.23768
7.79561
10.2902
10.7298
9.36679
7.94528
9.69664
10.0597
10.5501
10.6159
10.6481
9.1935
8.07507
8.16489
11.0047
8.5019
9.63104
9.96726
8.02491
6.13975
10.8876
6.25333
10.3975
10.2063
9.42388
9.95656
10.9209
11.0531
7.39827
9.88773
8.28478
8.60242
9.24411
9.41496
9.42606
10.6453
8.12008
10.4882
10.04
7.55721
9.84304
11.0969
8.43741
10.0432
7.94728
7.46252
10.3496
6.2483
9.73931
10.5941
8.73751
6.21478
6.17433
8.28631
6.32202
11.2485
9.66096
10.463
9.325
8.30628
7.58247
10.2672
11.0777
9.84527
9.50288
8.6494
10.6718
9.92556
8.03739
8.08143
10.2511
8.4131
8.18071
9.40576
8.2247
10.855
8.22953
10.141
9.02097
10.1643
11.0983
11.185
9.51163
11.0345
9.543
10.8195
11.2237
11.4428
5.23856
4.98039
5.09792
5.44389
5.15262
7.23624
5.25
5.0882
4.9865
5.07406
7.2654
4.90526
5.01661
7.373
4.83523
6.9336
7.07254
7.13341
7.63913
8.11907
7.62705
7.06306
6.83385
7.94585
7.85781
7.08077
6.96163
7.24785
8.36906
8.8447
7.43969
6.14773
7.38509
7.19141
8.17506
6.98718
7.85903
7.01907
6.12211
8.23371
6.19812
7.77191
6.66673
8.18758
6.56677
6.83742
6.27948
5.3759
7.08868
6.17091
6.2909
6.40431
8.43732
5.35223
7.82941
4.99375
5.33822
5.33318
7.41258
7.46457
6.64115
5.36674
5.27191
6.89484
5.08912
5.09322
5.20149
5.09479
5.34749
5.28342
5.24649
4.89739
5.31519
5.19369
5.0806
7.96232
5.44316
5.37691
5.16641
5.30902
7.70968
4.93487
6.6532
4.82965
5.06563
5.41607
7.7887
5.21608
8.46589
5.35407
7.83191
5.27975
5.13751
6.74526
6.70363
5.39654
4.99962
5.11723
7.12391
5.32748
5.29984
8.68882
7.75784
7.80834
7.93868
6.90219
5.88886
7.91457
8.43132
9.86858
8.11328
8.45601
6.23132
6.24544
7.64555
6.15947
7.85767
6.11275
8.56292
8.35069
8.18087
8.06906
8.25022
6.75263
8.22446
6.2687
8.20184
7.39268
7.88983
7.73432
6.59359
8.73261
9.24108
6.95238
7.2916
7.94571
7.81728
7.69418
7.51513
6.18436
7.73309
8.41643
8.29597
8.07467
5.17808
4.6549
5.19279
5.09356
6.7496
5.30402
5.22036
4.93081
5.11104
5.0016
5.15759
5.01461
5.24658
6.8332
4.89091
4.89841
4.98242
5.11851
5.94247
5.00314
7.01948
5.21556
5.24351
5.13134
4.76594
6.9107
6.80532
6.90099
5.99984
6.15556
7.1291
7.10036
6.6843
8.37341
7.28394
7.2536
7.17488
7.26647
10.0375
6.73267
7.14134
6.99313
10.2332
8.31427
7.37724
6.89653
6.87196
7.92368
6.42208
6.95539
7.47255
7.7819
7.29612
6.22029
7.57281
6.13941
7.41821
7.57211
7.03312
6.02558
8.24951
7.72428
8.3283
6.33915
7.6261
8.02072
8.22155
6.21905
7.66261
6.95274
6.28413
8.12322
7.8308
8.95287
6.84162
5.96174
8.10515
6.17579
6.31694
8.59771
6.22602
9.0906
9.38154
6.08291
7.77126
8.69203
8.75946
8.11054
9.23895
9.53862
8.30095
8.56123
6.26885
6.21615
8.16586
9.55604
7.67913
7.78841
9.28682
7.4197
8.95188
9.99909
8.74039
7.77562
7.34512
5.25664
4.93993
5.17808
5.27121
5.18121
5.05319
5.19136
4.9683
4.9654
4.90203
5.02968
5.15946
4.87617
7.08374
5.07388
7.73255
5.1527
5.01148
6.05108
6.65933
5.06109
4.90362
5.16529
4.91747
5.17901
5.11085
6.80262
9.14098
6.59552
7.75955
7.14024
7.8864
9.36272
6.0567
6.85225
6.84763
6.88641
6.28483
6.96629
7.19268
6.9232
8.63543
7.08714
7.20665
6.98389
6.63958
6.81153
6.93043
7.32256
7.05032
8.4351
6.03535
6.67057
7.03365
6.32561
6.16549
8.4141
6.43716
6.23495
6.78002
7.40812
6.27841
7.5107
6.12029
6.44537
6.63039
8.77825
6.09768
6.23868
7.6318
6.1902
8.48197
7.83655
6.13454
6.90243
8.76763
7.32956
8.06754
6.32272
6.65903
9.05095
6.92044
6.4092
8.89947
6.51723
8.58554
6.53838
6.80914
6.74872
7.43909
6.10643
7.61208
6.10957
6.13016
6.92825
6.04096
8.64131
9.11284
9.32247
8.45774
6.89208
6.14786
6.72467
7.31054
6.03919
6.83266
6.82183
7.72721
6.32965
6.70638
8.98549
9.06086
7.03326
9.67204
6.83537
8.37589
7.17705
6.65076
7.90403
6.89038
7.23203
6.5334
8.57401
7.66271
7.86925
7.26741
8.67167
6.12069
6.6753
9.06333
7.17216
8.01062
7.57174
9.07885
8.03194
8.11099
6.65751
8.67968
7.14006
9.15765
8.37666
6.23329
7.95797
7.74479
8.52019
9.05417
7.3749
8.56085
9.52085
8.62971
8.24396
7.76592
9.45508
7.54259
7.85259
8.10985
6.21114
8.38273
8.46437
7.87019
8.82494
7.35801
7.41064
8.97276
7.9308
7.95179
8.2998
8.49414
8.02429
9.54763
7.69028
7.72574
8.8237
7.72822
7.77718
8.02809
7.46705
7.85773
8.02998
8.91089
10.0053
8.83547
7.70359
6.11925
7.67735
7.97984
9.9361
8.52805
9.92968
7.47883
8.46983
8.458
8.27667
10.2592
8.84184
8.56003
8.39795
8.94408
8.75232
9.66058
8.03994
10.2402
10.3754
8.49553
9.41259
9.65812
4.84428
4.99375
5.16345
5.95095
5.19126
5.29752
4.9608
5.25101
4.9766
5.92292
5.19013
4.986
5.09118
5.05698
4.96721
4.65547
5.3619
7.35079
4.90204
5.0628
4.88195
4.79407
4.92376
4.92498
5.24279
5.04795
5.14066
5.01248
4.97637
6.95904
6.27663
8.11243
7.33834
6.26032
6.06669
7.28105
8.95621
6.9159
7.07369
6.69093
6.41468
6.7204
6.85556
6.797
6.9794
6.88129
7.28163
7.0832
6.42548
6.70383
6.08876
7.51004
7.28859
6.64567
7.26648
6.06767
6.7201
6.14451
6.80299
6.7113
6.66578
6.87208
6.47486
7.11255
7.94242
6.09506
8.0307
7.24959
7.34849
6.07077
6.84682
6.10525
7.44507
7.86478
6.07375
6.20789
7.83234
6.6578
6.0357
6.91013
6.99028
6.22629
7.35478
6.10357
6.86366
6.72327
8.41689
7.10027
6.30452
7.77732
9.20546
6.18785
7.03647
6.64813
7.83049
7.68858
6.81689
6.72482
7.34806
8.18872
7.19539
6.85048
6.93679
9.09763
6.68924
7.02166
6.07653
6.68575
7.42401
7.76164
7.02034
6.02055
8.57561
6.88657
7.40142
6.52637
6.9371
6.0136
6.74575
6.88367
7.24123
6.08064
6.26312
8.56577
6.16943
9.43025
7.20721
6.73001
7.24721
7.07423
7.80921
7.72084
7.4212
8.37194
7.23931
8.12135
6.86337
6.92926
6.74385
7.57292
7.2111
6.30526
7.90008
6.70945
7.81874
6.79836
7.16843
7.09517
7.30889
6.63045
6.63053
8.03045
6.56569
8.00122
6.1678
7.53482
8.26687
6.80891
6.47882
6.71914
9.00253
6.52577
7.3265
8.37242
6.62893
6.90063
7.86303
8.56742
6.10331
7.40039
8.2967
9.6065
7.74162
7.64074
9.08176
9.36518
7.82009
6.80823
6.6541
7.37474
8.59809
8.01454
9.33959
6.69853
9.14394
7.62733
8.02916
6.98601
9.19554
7.09425
8.35193
7.13815
8.68366
7.57919
7.05392
9.15557
7.36715
6.82279
8.11945
6.47077
7.45288
6.96186
8.42401
8.27219
7.77323
7.75928
7.72087
9.33724
7.53759
9.05759
7.55181
7.30279
8.6623
7.57325
8.55616
8.18881
8.46995
8.04441
10.6421
8.56173
9.46146
6.72741
9.42122
8.41127
7.3956
7.46003
9.63417
9.4497
8.528
7.42205
6.86296
7.70239
9.55756
10.4132
7.08454
7.82989
10.0073
7.64243
6.96325
8.21195
7.11112
7.52892
7.95075
7.76664
6.57032
7.09597
6.33843
7.69922
8.0216
7.17645
7.14935
7.05691
6.61325
8.25421
7.77089
7.10286
6.87064
8.01516
9.71128
8.86348
10.0093
9.19574
9.14471
8.11507
7.98048
7.70794
7.61053
7.79802
8.65744
8.43575
7.68849
8.87501
8.56105
8.1144
9.18112
8.0503
7.77632
7.58649
8.15895
7.22548
8.35699
6.10357
8.91376
8.65851
7.96713
7.54843
8.40553
7.95702
8.79523
8.90338
8.76582
7.85886
8.42486
6.11082
7.21486
8.16365
8.00032
8.61645
8.68816
9.40265
6.00987
8.18673
8.26874
8.03558
10.3945
8.9772
8.96387
8.86245
8.15283
8.4296
11.0767
8.34523
9.08669
8.60915
8.28554
10.1894
9.29268
10.1848
6.38357
8.78961
10.3213
10.6658
8.61614
10.0621
10.1406
8.29101
8.57074
9.51767
9.01219
7.91124
8.47449
8.98648
8.55885
7.44508
8.70062
8.98768
9.3696
7.73063
8.13449
8.45505
9.05622
8.34773
8.67371
9.05601
8.9884
8.80287
8.83436
9.23776
9.18637
9.22738
7.55645
9.02956
10.3025
7.93881
7.65804
9.11485
9.50169
9.46435
8.24611
10.1772
8.29569
7.96676
8.84939
9.66426
9.73365
9.76219
8.82923
9.12214
9.20459
9.15015
8.78333
10.2196
8.69802
9.78563
6.35823
8.41993
6.29855
8.71123
8.17819
10.9816
8.71916
9.48647
10.358
9.61415
9.31102
10.7183
8.76507
8.98183
10.8521
9.18124
8.33453
9.18494
9.42943
8.34477
9.21275
7.4738
8.58946
8.79364
9.9841
10.7069
6.67459
6.87799
5.13394
5.0044
5.15388
6.68887
4.98566
5.19037
5.17299
4.9464
5.07045
5.19865
5.09409
5.05125
5.12012
5.31271
5.34439
4.90421
5.01318
5.06079
5.08281
5.18206
5.18728
5.32486
4.99482
5.29414
5.15768
5.08556
6.6014
6.04171
8.7031
6.96014
5.95753
7.57165
6.11406
7.02613
6.94896
6.65071
6.21898
7.59717
7.21116
7.20025
7.15314
6.12468
6.72911
6.83129
6.25288
7.51459
7.30566
6.42737
7.05944
7.99217
6.72993
6.88228
7.21119
6.66578
7.18207
6.80134
6.82433
7.28501
7.06251
5.97131
8.18886
7.34181
6.60498
6.60105
7.68007
6.84846
7.69658
6.08228
6.47163
8.36458
7.5735
6.71331
6.91892
6.09723
7.5308
8.05045
6.40291
6.74016
7.69715
7.12114
6.58384
7.63113
7.64746
6.81997
8.07001
5.9725
7.04836
6.04817
8.8322
6.18319
6.04042
6.85127
9.02519
8.38576
6.50008
6.10646
6.39394
6.88886
7.04949
6.22803
8.72051
7.00885
6.59428
7.64143
6.33291
6.93303
7.4302
6.8394
8.35003
7.25349
8.70944
6.72778
9.30429
7.26141
6.40191
6.87786
7.9763
7.08128
6.94494
6.79841
8.18303
7.20887
6.92715
8.79987
7.14059
8.03737
7.03058
6.87861
7.78393
7.07837
7.05349
6.65796
7.37357
7.10453
6.57865
7.0746
7.00228
8.5761
7.85413
6.91694
7.04331
6.4464
7.34924
7.65241
6.82993
7.24534
6.37885
7.05354
7.08203
7.73513
6.72017
6.71372
6.96629
7.78807
6.86491
7.27762
6.63221
8.60641
8.33045
7.9104
7.85357
7.30813
6.30934
9.50574
7.03776
7.16044
9.93016
6.85394
6.83462
6.98481
6.89108
7.10095
6.91982
7.23327
7.16361
6.9341
7.48539
7.28962
7.23386
6.94134
9.09749
7.37487
7.66264
7.7166
9.34961
9.01794
8.42289
7.87335
7.65835
9.66531
7.26727
8.90474
7.85044
8.09245
7.82039
6.87731
8.09598
10.2968
7.60858
7.08181
7.00738
7.74568
9.29694
7.72021
6.8941
7.26839
7.46801
6.42172
7.15829
6.58806
6.81967
8.98378
6.94113
7.31778
6.93101
6.82232
7.13219
7.94805
6.37871
9.11004
8.3767
6.88671
5.81123
6.65421
8.38307
7.61465
7.66597
6.26893
6.52019
6.99422
6.99322
7.11745
9.46186
8.94612
8.46952
6.21586
8.47555
5.98302
6.25924
6.46485
9.89088
6.1826
6.9556
8.12007
7.116
9.60954
6.68
7.09636
7.55688
7.00987
8.45033
6.89008
8.28803
7.13627
8.33534
6.31646
6.96666
8.12225
9.03048
7.16123
8.67353
8.28317
7.89911
6.85146
7.8292
6.47204
7.57629
6.2322
7.66201
7.43523
6.15385
7.23745
8.70081
7.83507
7.21083
7.55833
9.09173
7.45968
8.59823
6.45414
7.20684
7.33005
6.21883
6.81026
6.8349
8.88202
7.28073
9.93887
7.46092
6.37239
7.69436
10.5921
6.42906
10.0234
7.9576
7.57775
8.67012
7.33481
7.66067
9.64882
6.82374
6.26322
8.353
7.21138
6.37381
8.40989
8.40893
9.46448
7.34033
8.84757
8.60311
8.85709
7.77861
7.13358
7.30359
8.78215
9.13988
6.94736
7.2781
9.3642
8.16471
7.08705
7.38096
7.10562
7.4197
7.56893
10.2298
7.12959
9.82485
10.1534
9.20925
8.58947
10.3422
7.72155
7.49177
8.62149
7.99083
8.38505
7.22964
6.28264
7.71464
7.54225
10.8893
10.1625
8.62132
6.73488
8.62923
8.3804
6.38339
8.42787
8.94395
9.85966
6.32805
9.30671
8.07019
7.40468
7.8126
9.76737
8.85931
8.51862
9.79932
9.22945
8.84189
9.58427
10.3013
10.1397
7.77775
9.60704
10.0499
6.30408
9.81666
8.14021
9.03981
10.0684
7.60175
8.30723
10.1839
7.61537
6.92179
11.1642
8.2725
7.75331
9.7244
10.1488
7.03221
6.28761
7.87944
6.84798
6.66923
6.99633
8.10867
7.32807
7.21499
7.74706
6.89256
7.47637
6.88452
6.81732
7.30812
7.14605
8.07947
6.91179
7.89725
7.92941
6.78816
8.17342
7.28622
7.54047
6.80936
8.15603
7.65744
7.69673
7.07943
6.94393
7.41805
6.25548
8.66364
7.7083
9.4716
9.36214
9.31288
6.0851
7.64409
8.87761
7.30532
8.93553
7.62374
7.63643
8.28005
8.73951
6.0286
8.24369
8.98971
7.72386
7.65464
8.14541
8.67424
8.95912
10.301
9.58699
8.5364
7.85413
8.59471
8.93906
7.6478
8.26304
8.08848
8.85335
9.03979
7.74525
8.49865
8.10702
7.47537
7.93342
7.3793
10.9841
10.1891
9.7203
7.69801
8.65049
7.74442
10.0034
9.90375
10.0184
8.07642
9.55802
8.25728
6.36862
8.60814
9.30773
8.80555
7.90857
8.83383
6.23048
8.70106
8.43939
7.95633
8.18288
8.08111
8.60033
8.44147
6.09143
8.62367
7.87637
8.54807
8.49928
8.64047
8.21918
8.1453
8.47345
8.59737
7.85872
9.30708
9.23705
9.20472
9.80723
8.41352
9.42832
8.16822
7.76154
6.31232
9.75828
8.51566
6.30641
8.25784
6.21089
8.82227
8.9418
8.2101
10.3328
8.36179
9.52813
9.10314
8.10172
8.48274
11.1011
10.9596
7.95359
9.04857
9.32058
9.41527
8.51073
9.36959
8.87218
9.58001
10.718
9.33153
9.59314
9.82075
10.4347
9.26237
8.06597
9.48663
9.13221
8.78144
9.16758
8.85744
8.5363
8.10117
9.02197
8.47693
8.80826
8.4463
6.08472
8.29661
8.41622
9.84617
8.11932
9.13775
8.23356
9.11375
8.00355
8.48156
8.3368
8.49236
9.58368
8.19312
9.37691
8.27698
9.90152
8.98985
8.03403
8.41996
9.29025
10.3057
9.04689
9.373
9.03722
8.47511
9.74022
8.67404
7.65709
6.243
8.43987
8.93451
9.09192
7.91723
9.40699
10.1905
8.90127
10.1251
9.94762
6.37744
10.3684
8.40395
10.2664
9.3239
9.69296
8.07056
10.5061
10.0245
6.16822
9.74754
9.84331
9.42603
9.72694
8.64851
10.8693
6.25624
9.58832
10.6092
10.3856
10.4122
9.18496
9.0326
8.1381
10.1671
9.47984
10.5285
9.08298
6.42731
8.92975
10.4329
7.81147
9.33781
8.16249
8.82661
9.1897
10.7794
9.81233
8.55335
11.0717
6.17965
10.7351
8.65631
6.28798
9.68707
9.82508
8.87885
8.98064
8.19915
9.43215
9.35707
9.48267
10.0432
7.68698
10.0054
7.61877
10.7164
10.0082
8.93125
9.69236
10.8782
11.223
9.86156
8.14282
8.64325
10.7069
10.606
11.0191
11.2417
8.25723
9.38675
8.22937
9.97186
8.47904
7.95136
10.2167
9.79254
8.41681
8.86363
5.12429
5.18098
5.80321
5.05594
5.12332
5.13223
5.13098
5.49822
7.06389
5.96682
5.25882
5.1505
5.0363
5.28685
5.47152
5.11426
5.23141
4.88013
5.11797
5.2992
5.03609
5.0834
5.16825
5.1444
5.05548
5.108
6.54076
6.6037
6.23237
7.51171
7.26146
6.8948
6.04096
7.37253
6.6907
6.55297
7.29309
7.62412
6.87574
7.72761
6.57982
7.14842
6.88461
6.56107
7.20744
6.07513
6.66198
7.71801
6.67323
6.99923
6.83813
6.11396
6.88948
5.97631
7.44777
6.57043
6.43441
7.76936
6.58109
6.04112
6.2096
6.37065
7.19333
6.22761
6.00214
6.71364
7.97189
6.91356
7.87198
6.13404
7.84103
8.07094
6.23956
7.42056
6.12392
7.01989
6.66555
10.9378
9.92685
8.19955
9.83794
9.36911
7.74698
6.86925
7.20913
6.48222
8.21397
7.09887
8.37997
8.42922
5.60182
5.34775
5.36681
7.25435
5.41433
5.20075
5.17332
5.29826
5.21584
5.12792
5.25826
5.22707
5.2353
5.19153
5.18591
5.3457
5.15936
5.53705
4.89122
9.35251
5.11625
5.39773
5.28009
5.28269
5.27084
5.35954
5.44188
5.19514
5.35276
5.38325
8.32925
5.09861
5.46948
5.42332
7.7815
8.33625
6.39306
9.01415
8.43099
8.25216
9.05369
8.51703
8.73311
8.7497
8.64231
8.29769
8.47375
8.70972
8.36563
7.3884
8.60696
5.25535
5.10726
5.08492
5.18791
5.2037
5.02413
4.94351
5.09852
5.14958
4.92251
8.42005
5.04637
5.09656
8.52114
5.06598
5.16937
8.14761
4.81855
7.81348
4.90538
5.06388
5.25914
7.16749
10.0464
8.18773
6.22544
9.1766
8.59892
6.34731
6.28373
6.38359
7.41709
8.8152
6.71628
7.26755
7.02256
6.78782
7.19641
8.54213
8.13888
8.88389
8.19681
8.7377
8.92392
8.69714
7.14239
8.06282
8.64087
7.71176
8.18593
8.73889
9.16783
8.0348
7.64472
7.72762
8.67638
8.67636
8.50653
9.28398
6.30167
9.40496
8.8931
9.75783
8.86835
9.68963
8.56204
9.92074
8.72408
7.77049
9.54422
8.85906
9.26046
9.13407
7.37305
10.0464
9.74315
9.22944
6.17135
9.08735
7.53453
9.68352
9.15189
8.61298
6.07289
9.62252
7.58723
9.46537
9.09478
8.75774
8.93661
8.84903
9.72431
8.878
9.04883
7.68417
9.33438
9.41157
10.1688
9.14712
5.05158
5.27578
5.22209
5.18178
5.0222
5.22383
5.1969
5.2043
5.14181
5.02519
4.60187
5.11304
7.34666
7.37545
4.94053
5.07284
5.2309
8.45528
6.94787
6.66036
8.41531
9.05453
8.3995
8.05334
9.08955
7.10793
6.86245
7.52284
6.87444
7.27956
9.53799
6.19494
7.14721
8.59806
6.71264
7.57363
7.58988
7.35693
8.12595
6.22079
8.9135
9.27236
6.45394
8.3656
6.0259
7.15635
7.02771
7.08091
7.8573
6.81035
7.1006
8.65221
8.23934
7.10792
9.27366
8.24297
8.91417
7.27117
6.26277
7.32205
8.61344
8.59321
7.38
6.28417
7.28841
7.21764
9.34882
7.36347
6.4483
6.86873
7.60489
6.89775
7.78041
9.21698
9.42235
6.96164
8.84317
6.74797
6.20056
10.1074
9.44533
7.1948
6.98672
8.18781
7.15779
8.33208
7.40391
7.19667
7.47661
7.56316
8.47154
8.1864
8.02239
7.55115
6.87436
8.97191
7.0258
8.16818
8.45767
6.84523
8.27463
7.47373
8.16208
7.18959
8.06031
7.5046
7.79653
7.71432
7.45575
8.47801
8.33426
8.00818
9.71658
6.13279
8.8056
9.14087
9.01847
8.94188
8.28816
9.46407
7.82739
8.54403
6.07785
8.44797
9.66506
8.83535
9.17325
7.73856
8.69377
9.19204
8.18883
8.56441
9.17906
8.75088
9.52063
8.22677
9.63993
7.9115
8.43079
9.70699
8.59503
8.70063
8.07263
8.21013
9.04654
8.4456
9.53395
8.15787
9.55672
9.33818
8.61311
9.0298
9.76683
9.54804
9.60973
7.55657
9.45891
8.05256
9.39334
7.64381
7.60435
9.87997
8.90669
9.34318
8.855
8.11448
7.7076
7.9392
9.44669
9.56482
8.44045
9.13093
8.58686
9.1914
8.51053
8.47588
8.70538
8.94628
8.90365
8.93302
10.387
10.0469
10.3851
10.0195
8.59634
6.34403
10.3608
9.89061
10.0487
10.4201
10.1485
10.8708
10.0206
8.33372
9.76699
10.2286
9.92124
8.85315
9.95955
9.02239
8.1642
9.83075
9.10667
10.3776
9.91266
8.34733
10.2118
9.52214
10.0772
10.699
6.35617
10.2337
8.0598
9.95274
9.89918
9.53815
5.24037
5.03683
5.51001
5.07532
4.95554
5.07964
5.17632
5.44349
5.1171
5.19619
4.73169
5.01221
7.1832
5.12611
5.35968
5.13075
5.03768
5.06
6.62496
6.93423
7.83679
6.19604
7.67905
7.00561
9.06611
8.98913
7.67016
6.13162
7.13942
9.50859
6.84235
7.0203
7.09044
7.67689
6.75707
7.52125
7.37491
6.67086
7.15932
6.99741
6.23499
6.40501
7.86414
6.17767
7.61203
7.59503
6.64696
6.75248
6.20483
8.80112
7.90386
8.38012
8.01012
8.34421
7.24377
7.29744
6.77745
6.76999
7.58593
7.77671
7.25784
7.44908
7.98366
8.95049
7.95839
7.01075
8.09538
7.25783
9.26219
7.79128
8.68744
8.24035
6.57746
6.8047
7.27794
7.94432
8.88291
8.42186
6.15387
7.19148
6.8033
7.44911
7.54749
6.95171
8.83056
8.56873
6.88248
7.44846
7.18177
8.59665
8.68983
7.07835
8.3716
8.84883
6.98112
6.83309
6.26503
7.52203
6.85145
8.29302
6.93772
7.91059
6.98547
7.99052
7.1782
7.52882
6.77323
7.53027
6.44153
9.53792
6.03717
7.09607
6.00296
9.27449
7.08942
8.28123
7.92967
7.37306
9.29545
7.24843
7.00226
8.96431
7.16319
7.18754
9.29205
7.5891
7.51145
8.12391
6.63607
7.27821
7.18456
5.93878
7.08803
6.96953
7.01071
6.82921
9.35322
6.79452
7.61329
9.85138
7.77668
9.54398
7.43097
8.7242
9.25957
7.56138
6.82818
7.65472
7.31269
8.04297
8.56459
6.97254
7.58579
8.05695
7.09484
6.8751
9.29433
7.66583
7.06717
9.12115
9.32213
9.7315
6.33513
7.04446
10.1521
9.54096
10.0372
8.18236
8.67808
6.87512
7.48317
9.88761
7.36184
7.33028
7.98573
7.57517
7.09816
9.47112
9.3246
7.86067
10.2411
10.6689
6.37723
7.60928
7.0401
8.99985
10.0858
11.1373
10.2776
10.2961
8.11084
6.81363
7.87314
8.14123
7.61193
8.52777
7.63288
6.91184
8.19577
8.83364
8.63255
7.7295
7.83416
7.55901
7.68793
6.27159
8.30257
7.96361
8.19053
6.18541
7.49619
9.07964
9.01403
8.82768
9.93015
9.34408
8.66802
8.94135
8.64778
9.11385
6.05928
9.70811
6.13681
8.70475
8.16954
8.73386
8.71531
9.58295
8.46962
9.67199
7.90908
9.6388
8.71326
7.62999
8.11736
9.64716
7.37073
8.40622
9.48412
8.10337
9.70315
8.91566
8.68551
9.27696
8.99326
9.48679
8.49143
8.71486
9.65691
9.31216
9.08423
8.7498
9.28567
6.11224
8.35693
8.6585
9.90435
9.86595
9.76294
9.92567
6.24706
9.14332
9.5772
9.94284
10.0314
9.33771
10.5446
8.34732
10.1672
8.76991
8.51246
7.84883
8.51722
8.46664
8.85591
6.45555
9.12498
8.66418
9.01632
9.78207
8.47757
10.2935
9.9948
8.22953
10.4773
8.27889
10.3622
10.06
8.45967
7.97361
9.73196
10.1101
9.62167
9.52489
9.1935
8.36124
6.21853
9.64467
8.333
8.74242
8.51914
9.61782
10.0248
8.01531
6.19233
8.80094
9.65313
7.76539
8.97392
8.79469
9.45189
8.74947
8.03061
8.88204
8.36384
8.46996
9.26508
8.53021
9.682
9.52671
9.50553
10.6338
7.3995
7.81745
10.6586
9.97441
10.3552
9.83157
10.6755
10.4052
9.32718
9.58242
10.4934
10.0326
9.49295
9.98815
9.93962
9.34501
9.74159
9.44346
9.98775
6.2678
6.46927
6.27306
9.89551
9.73333
10.3047
10.3778
6.3374
7.60556
9.77057
9.64741
10.2988
7.60548
10.202
6.35803
9.81236
10.5432
8.50011
8.72661
6.42565
10.2258
6.29286
8.33938
10.434
7.9251
10.5253
10.2571
9.72856
8.28554
6.22596
10.6322
8.51852
8.04089
10.3544
10.0528
6.1769
9.11575
11.0312
10.2684
9.97873
7.39598
10.037
8.36182
10.0258
10.7209
6.11555
6.08616
10.8402
9.08805
10.5202
7.75409
6.18862
8.41819
9.25259
7.6678
9.92147
9.69026
7.92855
10.4579
10.6824
10.2924
9.82031
9.35694
8.60847
9.33255
8.28892
5.27039
5.02968
5.4016
5.35851
7.08309
5.14197
5.07724
5.11802
5.20434
5.13943
5.04537
5.06237
5.12578
5.26328
5.05905
5.13892
7.15277
4.8185
6.66815
5.01248
5.2149
5.28194
5.04741
5.08991
5.09579
7.73839
7.06847
8.84103
6.42036
6.24506
7.91734
7.56715
7.37621
7.50417
7.41227
6.15026
6.92781
7.10975
6.99714
7.02
7.56527
7.37387
7.3899
7.25618
6.85744
6.63599
8.71714
7.96221
8.86095
6.75913
6.91232
8.47053
7.85813
6.73199
6.89793
7.61925
6.70074
6.87435
7.70603
7.50718
6.93985
7.40488
8.19237
7.38239
7.19367
7.52961
8.49866
7.89926
7.47601
8.37561
7.24718
7.21244
7.24748
6.58545
7.00069
7.23605
7.3796
10.0114
9.37214
8.07284
7.859
7.04864
6.58496
8.68799
7.04575
7.55054
9.20015
6.78163
7.80293
7.04894
7.5393
7.24107
7.57359
9.91392
6.13299
7.36053
7.60803
7.1378
6.93505
7.693
6.93771
6.98837
7.13723
7.80167
6.7784
7.46431
7.28385
7.79356
8.60278
7.09684
7.35178
6.9353
6.78375
7.85662
7.6723
7.401
7.65842
7.18037
6.16132
7.70092
7.22439
8.53722
8.89896
7.64235
6.59889
6.9986
7.85296
9.61384
7.04677
7.47996
6.82155
7.7552
9.07003
7.87375
7.02579
9.03032
6.85565
6.05089
6.07552
7.15541
9.58272
8.57788
8.54392
7.46909
6.86637
7.08687
6.95901
8.99278
9.44394
7.51965
9.05796
6.98109
7.20507
7.2357
8.54848
7.17873
7.5674
7.2957
8.5626
6.42649
7.91063
6.91632
8.96783
7.50793
7.16989
7.17969
7.04988
6.68561
7.15478
7.19395
7.1159
8.81338
6.03785
9.19627
6.81499
7.27541
10.1915
6.9003
8.87524
7.74121
8.17665
8.07138
9.92906
7.83041
8.9764
7.70842
8.39997
7.15083
7.7848
8.35405
8.4248
7.16661
7.58755
9.51755
7.58072
7.23933
10.5427
7.56236
7.33701
7.85626
8.21283
6.76983
7.50215
7.36612
8.26294
6.57609
7.97685
10.243
9.75214
7.74842
6.58858
9.10622
7.73517
10.1903
8.01951
7.62874
6.39993
7.72639
6.8913
7.56979
6.75404
7.84454
7.21822
9.15561
7.31864
9.08846
7.65912
7.02873
7.42294
8.35912
7.0607
7.19048
8.41872
9.12962
7.06952
7.13218
6.54647
6.69336
7.986
9.16244
8.38611
8.34918
7.08268
8.31843
7.09441
7.80263
6.27274
8.94718
8.19985
6.61987
7.72412
6.84267
6.98508
8.9642
8.80648
6.0584
9.06153
6.02168
6.68413
8.68994
8.19464
8.12542
8.25664
7.0287
6.67429
9.15884
9.30353
7.44343
7.42181
6.92056
7.35688
6.98789
8.52035
6.62212
7.27252
9.04863
7.1387
8.50498
7.25615
6.75419
9.61734
7.13045
9.64347
6.85683
9.11209
7.07485
9.4133
9.1222
9.43707
9.02684
7.76611
7.54333
9.37506
7.25261
8.87071
8.30562
8.08392
6.0889
6.66539
8.36975
7.37247
8.7769
9.19405
7.28079
8.43821
8.30391
6.02547
8.73245
8.32723
8.66129
9.18411
8.56808
6.99136
8.8485
9.48061
6.29445
7.83229
7.55339
7.14423
9.73121
7.73135
10.5234
8.18256
7.8256
9.48731
7.4793
7.96128
8.11496
10.2811
7.56065
7.90189
7.71656
8.18108
9.53241
8.77825
7.87003
10.0507
7.1551
6.73302
7.81193
7.27349
9.29042
8.26909
6.29468
7.46432
10.5109
7.69386
7.70212
8.84034
9.0701
7.33657
6.61661
6.90086
6.21738
8.62038
8.83586
7.12233
7.7117
6.12191
9.34261
9.18044
9.20676
9.41301
8.48239
7.16987
8.02824
9.45518
8.76178
6.09963
6.12807
9.4549
8.06451
7.99841
6.68068
8.92282
7.45523
7.79719
7.81683
6.93108
9.09975
8.72194
7.23372
9.55738
9.60866
9.63679
10.3233
9.71349
7.73398
7.26741
8.43385
7.31381
9.69059
7.18184
8.80977
9.3618
6.72429
10.1289
7.50989
8.10849
8.77247
10.2867
10.0467
6.21427
8.54192
10.1866
9.46668
9.78503
10.2691
8.46647
7.93924
7.79181
10.2009
10.8308
9.94098
7.39917
6.28052
10.3539
9.72421
10.2867
10.0346
10.0181
6.43108
7.7457
9.23083
7.16677
8.17364
7.07749
7.20172
6.52795
6.34701
9.31154
8.06787
7.20891
10.2081
6.40082
10.3922
6.28587
7.08332
7.45896
7.94707
8.38694
7.696
8.66165
10.3255
9.3549
9.31175
9.85149
8.17301
7.92
6.22342
10.2642
9.41999
8.51358
9.97291
7.29589
7.4582
9.81306
7.45603
7.82679
7.24266
6.69603
8.35617
7.95626
7.67117
10.4938
7.40027
10.8986
7.57344
10.6728
6.18261
9.69199
7.51068
7.35399
7.17071
6.86932
9.33997
9.09949
7.26414
8.27457
7.79105
9.03775
7.43193
7.45787
10.2324
8.34118
7.99905
10.6248
8.30759
6.24278
8.44288
7.66637
6.92981
7.59643
7.36559
7.81553
7.8112
7.76582
7.82881
8.70697
7.85505
6.91831
8.2449
8.44597
7.47798
7.76186
9.1733
9.02426
9.45052
9.41909
8.22232
9.04781
9.96804
8.24273
8.53757
8.73889
8.23049
8.83222
9.06679
9.28709
8.73035
8.89157
9.38294
8.83831
6.06131
9.39066
9.19302
8.03447
8.81684
8.67487
9.72827
6.16132
9.21279
7.98011
9.17159
9.19982
9.05441
8.34915
9.19204
8.49191
8.98146
9.43163
8.49985
8.01267
9.17795
8.82801
8.71075
9.07292
9.02174
9.22705
9.2677
8.60116
8.41223
9.21341
9.12493
7.87965
9.38358
9.07188
9.56288
8.4388
8.40391
8.77607
8.85619
9.43062
7.46658
9.42733
8.14046
9.54463
7.95059
9.05153
7.77208
6.15832
8.50228
9.58085
9.04382
9.08705
9.89871
8.97249
7.8899
8.98597
8.6367
9.75544
10.1263
8.28824
8.89478
8.49032
9.20971
10.4901
9.16242
8.34346
9.31975
9.83008
9.38714
8.69626
9.92195
10.367
9.75689
9.25093
6.19221
10.2789
9.32806
9.32265
9.37744
8.97868
8.46846
9.73012
9.08332
9.44342
7.91782
10.853
8.91081
8.65832
9.57298
9.00319
10.4786
10.8684
8.59222
8.42352
9.12749
10.3335
10.0683
8.30344
9.57209
8.87304
9.81499
10.2495
8.2003
8.6101
7.95199
9.02408
8.44529
8.00813
6.06756
8.26046
9.28223
8.10009
7.73822
8.27068
8.53184
8.6394
8.10467
8.72775
8.83684
9.23814
7.98888
9.55015
9.61971
8.68729
9.31384
8.17114
7.69937
8.60756
9.2349
7.83724
9.50093
8.30175
9.29508
8.58604
8.96138
9.83793
10.0778
10.5126
9.80224
8.95114
6.35117
10.4458
10.008
8.46262
10.0013
9.23426
10.4157
9.83211
9.23206
10.4179
10.3587
8.85848
6.32509
10.1826
9.89387
10.243
8.19088
8.99757
6.30445
10.423
9.51557
6.31805
8.11073
8.14728
9.98056
10.8566
6.31776
9.10132
11.0564
8.56588
8.25318
8.22819
8.92398
9.02327
9.49888
10.349
9.90174
10.0223
9.114
8.42905
9.50104
8.52037
8.8407
9.87056
8.886
8.13008
8.53406
9.38264
8.70039
7.98124
8.95272
9.0885
8.56648
9.4663
8.78258
8.47943
9.54168
10.4842
8.49985
10.4247
6.28984
9.55881
9.25851
8.68136
10.0422
8.58897
10.3361
8.71771
8.0202
9.8658
9.67409
8.95107
8.46893
8.71596
10.0391
8.96272
7.87287
10.2074
6.27094
9.92594
9.2831
9.44117
8.18481
10.5224
9.39323
9.1922
8.45449
10.1571
8.55621
9.39608
6.39961
8.09997
9.08023
9.97957
9.22945
10.8596
8.81652
8.24425
6.23507
10.1437
10.034
9.93
9.55869
8.15486
7.84552
10.224
8.50379
8.72866
9.68724
9.82867
9.38461
9.58341
7.86623
8.13309
8.59484
8.96495
8.00839
8.56177
9.03126
9.57728
9.28697
8.62939
8.27473
9.09619
9.09878
9.36453
9.43432
6.16345
8.2207
9.20466
8.51545
8.95463
8.21405
8.46083
9.36202
8.80792
9.2133
8.11473
9.7613
6.06936
9.98511
9.95163
9.19199
8.71627
8.06448
9.13453
8.34999
7.92277
9.08452
9.02082
9.13202
9.36948
9.32845
9.47152
9.83802
8.46411
9.32073
8.15046
9.66836
6.32411
9.84795
9.55006
10.2242
8.04019
10.4746
8.54511
10.0228
8.65281
7.77394
8.16913
10.3287
6.29725
9.70351
9.58757
9.86925
9.45394
10.1624
9.30314
8.0251
9.94164
9.8053
7.9875
9.67551
10.2849
6.32187
9.36035
8.65814
10.1331
9.92174
9.69287
8.43754
6.41582
9.28549
10.6695
9.26602
10.5743
10.1802
9.33957
9.21907
6.31268
7.56395
8.61732
8.39011
8.73755
10.2272
8.17997
9.28074
9.9338
9.91704
6.30707
10.237
10.362
8.52581
9.54814
10.4659
9.61432
10.0224
9.70724
9.30852
9.91727
8.85566
9.7868
8.60545
10.1841
8.81262
7.17308
10.4035
10.6233
7.90851
9.01732
11.1549
10.5531
10.2887
9.88844
6.26764
9.11688
10.5771
10.1684
10.1962
6.28268
9.14964
6.16953
8.84222
6.32347
10.7972
6.23838
9.2634
9.49239
10.4795
9.16896
9.4964
10.8559
9.31555
6.17447
7.86865
10.2363
6.23863
6.33587
6.16556
6.27552
10.5317
7.91729
7.81941
7.53295
6.22736
9.3527
8.25302
10.0063
9.46596
9.39061
9.9453
9.45264
9.0051
10.3569
9.52353
10.7327
6.21377
9.58037
8.54329
7.80442
10.1222
10.3096
9.73573
10.1652
9.76738
10.0114
9.89221
7.89132
9.95901
10.3639
9.06501
8.30655
9.91297
10.2834
10.1353
6.42418
10.6833
10.3928
6.25642
6.34528
10.2075
8.31009
9.29211
6.27338
10.3129
9.86054
6.2896
8.79935
6.41787
9.01574
8.36751
9.91266
10.6119
8.73574
9.01087
9.50755
9.66391
10.593
9.68934
10.5373
8.70888
9.36098
6.34047
8.98977
8.14145
10.5719
9.78925
7.66326
10.6254
10.4142
8.8301
10.7508
10.5629
8.97362
10.7898
10.5071
10.9068
10.4556
11.1306
10.1298
10.2377
10.5446
9.31937
10.833
9.31282
6.25327
8.14928
10.4436
10.6573
11.0099
10.7891
9.24855
8.93927
7.39148
7.14247
6.32199
10.4372
9.20689
10.1813
9.72365
10.3792
7.87391
6.18108
10.8419
7.6402
10.6109
11.0653
9.79693
9.44445
10.683
10.1782
10.9107
8.09348
6.20911
11.0859
7.61167
7.9116
9.87372
8.09932
9.10843
8.7074
8.7569
7.76724
11.4245
8.05992
11.1055
10.6886
6.35734
9.24222
11.5183
10.6144
6.34046
8.65798
7.68324
10.8584
9.46627
9.67796
11.2995
8.30114
7.80435
11.5931
8.41979
8.05398
6.35218
10.985
6.3721
11.4156
7.9652
9.62079
6.3499
7.89217
8.64763
8.56535
9.82298
8.73486
9.67038
11.0149
10.5757
5.27353
5.09039
5.61766
5.20871
5.25198
5.18112
5.24544
7.60272
5.30651
5.32019
5.28778
5.13902
5.12281
5.3422
5.15208
5.19804
7.05415
5.41815
5.11025
7.02027
5.11296
5.12284
7.02391
7.56829
6.20227
6.90916
7.78269
6.78763
7.19765
7.205
8.61451
7.46173
7.0847
7.63251
8.33158
7.06808
6.85663
7.26941
7.258
6.94099
7.17188
7.38405
7.62528
7.11422
7.27295
6.50276
6.07281
7.42876
8.17356
8.63554
7.74434
7.24829
8.61722
7.31369
8.43448
7.52449
7.09153
7.91095
7.16884
7.54171
6.9324
6.27183
7.45169
8.12656
7.02159
7.14686
8.50905
8.16248
7.66476
8.25198
6.47668
6.66786
6.37893
5.84829
6.693
11.4396
6.97586
7.10517
8.77783
4.7151
5.39875
5.23237
5.01185
4.81529
5.00249
5.10426
5.31608
5.08094
5.10028
5.15592
5.12236
5.01573
5.2134
4.8759
4.98074
5.38356
5.14871
5.31498
5.07396
5.03391
5.16197
5.46984
5.31954
4.90626
7.16368
8.57869
9.01038
4.94837
5.09862
4.67134
4.87463
5.15235
5.22068
5.08938
5.00218
4.88106
4.98548
7.70916
9.51543
6.39383
5.99443
6.08547
8.4712
6.9954
8.7957
9.31463
7.64077
8.22462
7.35405
9.2525
5.06557
4.87906
4.98997
5.03773
4.85607
5.04183
5.0055
4.97899
5.18525
5.19877
5.11057
5.1543
5.17108
5.19559
8.57676
6.84245
7.02135
9.19127
6.01493
8.75372
7.66037
6.19163
7.03036
7.58197
7.18604
8.21792
9.84328
8.10064
7.26028
7.06819
8.8599
7.84728
9.39828
9.84839
7.25346
10.0331
8.29232
9.97627
10.9661
4.97627
5.00379
4.98
4.89926
4.58881
4.83929
5.0502
4.98726
4.99234
5.10032
5.16066
8.51992
6.0414
6.0756
8.56613
7.3388
6.88046
8.72458
7.73251
7.05283
7.52737
9.30709
9.59802
7.0843
7.51149
9.11652
7.11685
9.21293
8.73542
7.91638
7.07455
7.2465
8.79951
9.29215
6.86925
9.15139
8.24577
10.292
8.05054
7.69055
9.38575
9.63202
8.93575
10.1619
10.0837
10.2592
10.651
5.0013
4.9368
4.85626
5.03082
4.97487
4.90745
5.10092
4.92068
5.03704
5.19966
7.39055
6.00931
8.68344
8.18377
6.11199
7.10984
9.06591
6.18759
6.89158
6.91626
7.77655
6.50633
7.46977
9.54811
7.50285
7.55314
7.38722
6.33225
7.6894
6.55853
6.59637
8.46232
6.87996
7.99702
7.14614
8.51728
8.06798
7.48762
7.74125
9.93714
8.56375
6.4654
9.68371
5.9908
5.98284
7.1545
7.76135
7.26799
6.75281
7.66692
6.53308
7.07586
7.0579
10.3193
10.8159
6.34879
6.33028
10.8234
9.54694
6.60951
10.1883
7.58703
10.7346
9.06962
9.66632
10.1146
10.6287
10.3721
10.3375
11.3026
9.92708
7.20644
6.63695
7.77632
7.27956
7.64168
7.94333
7.72056
9.03042
9.2059
8.24249
9.08448
8.96318
8.14089
6.76498
7.66815
9.16525
8.51491
9.01919
9.54879
5.96737
9.26043
9.23158
9.31303
8.9817
8.21149
8.45837
8.46003
9.23381
9.20839
8.81356
9.93264
11.0571
8.22117
9.98261
10.3377
9.05629
5.0248
5.10635
5.23323
4.96984
5.18647
5.16709
5.13379
5.02171
5.04878
5.11649
5.08498
5.16939
7.13899
7.36456
6.6655
6.03417
6.05694
7.08253
7.11384
8.6364
7.08349
7.35865
10.7671
7.93414
6.43704
8.36081
6.64339
5.68272
7.11479
6.41235
6.938
4.46714
5.87215
6.16661
4.92095
5.30907
4.90962
5.24436
5.4979
5.18073
5.22911
5.188
5.07668
5.2849
5.13336
5.17941
5.20544
5.29536
5.09138
6.70479
5.06815
5.05945
5.05666
5.10047
5.07376
5.02489
5.25454
5.12708
5.0212
5.25398
5.06013
5.21474
5.32043
5.03358
7.95897
8.08553
7.76409
8.35998
5.99799
8.84893
7.61095
5.65363
6.21927
6.09349
6.21784
6.11535
7.78638
5.02223
5.01163
5.06281
7.38303
5.04996
5.08742
5.023
4.8609
4.9106
4.97346
4.82719
4.92547
7.19488
7.23696
5.86568
9.52197
8.53718
8.59742
7.67975
7.50298
9.08279
6.89522
6.02386
6.16738
7.73253
8.35509
6.02175
6.04875
7.96403
8.02841
9.49437
5.95951
8.09836
8.25923
6.18198
9.47573
6.23613
4.96051
7.68451
4.966
5.08698
6.59442
4.97132
4.99713
5.04921
5.10766
4.98948
4.98339
4.94378
4.94519
8.04229
7.39925
7.06042
5.90196
9.01613
6.09672
7.95634
9.75991
6.17938
8.33334
5.86545
7.67294
5.90066
6.83429
5.85711
6.14711
7.56962
7.69289
6.92096
5.99302
5.97575
8.46077
7.58801
8.05341
6.51489
6.02005
6.24856
6.32466
7.14956
8.52656
6.97564
9.52109
5.96562
9.701
8.02828
9.29664
7.49474
8.87768
6.13397
7.77747
7.13729
5.76193
8.40591
6.50731
7.75756
7.68622
7.04699
7.0455
7.99793
8.29349
9.04007
7.7434
7.70272
9.61785
8.25524
8.70684
9.53548
7.60902
9.52257
8.63998
9.86652
6.85794
9.61062
8.32027
9.68631
7.39664
9.54345
8.91705
9.38459
6.01943
8.31711
8.29903
8.89306
8.09026
10.7815
10.0597
10.1915
9.89413
8.73217
8.64591
4.87332
4.99804
5.10194
4.99897
4.90653
4.69762
4.94985
5.01529
5.02011
4.97844
4.83125
5.02233
4.85869
6.94292
6.75561
6.04959
6.1046
6.09349
6.15191
6.0246
6.6317
6.08925
7.22032
6.10161
6.762
6.01418
6.45788
5.98026
6.11181
6.88414
7.81312
7.46394
7.43447
9.44203
6.78783
9.13125
9.10144
8.04761
9.57839
5.99836
7.65037
6.91359
9.43727
8.97322
6.35314
7.20304
6.83075
6.04336
8.03668
7.9566
6.6736
7.48689
7.00981
6.07303
7.02178
7.23148
6.88374
7.16285
9.22991
8.30834
6.50497
7.12929
7.73127
8.35419
9.13735
8.90962
9.18976
6.73439
9.29924
8.09251
8.93014
7.4824
6.83867
6.66477
8.78598
7.54775
8.96408
9.98932
8.86689
8.65719
6.90981
8.83629
5.97167
6.99581
9.30017
5.97343
8.87376
6.02103
9.29285
7.09525
7.80383
10.462
9.43639
8.85362
9.65571
10.0704
8.06957
6.2754
10.5213
10.3241
10.9117
7.58855
9.83823
8.63145
7.76674
7.59589
7.52675
6.63977
6.67201
6.88333
6.73228
8.04244
7.5237
8.64399
5.98358
6.96177
6.88307
8.0508
6.69332
7.84804
7.89851
8.67451
7.91001
9.4101
8.27377
8.39404
7.96873
8.20341
8.98526
8.77128
9.15203
7.60172
8.63803
7.8741
9.25318
7.17166
9.22922
7.08566
9.02395
9.3226
7.23505
9.55894
8.09835
8.56417
9.91364
7.32535
7.57437
5.99526
8.74277
8.49636
8.66071
9.93107
6.29075
9.6115
9.57311
9.69542
10.2551
9.71356
9.07708
9.59511
6.26659
10.4067
9.07715
9.41302
9.43005
7.72701
9.59015
8.97969
7.02824
7.16451
8.19865
9.15744
8.71305
7.70537
7.13379
10.2552
9.19815
9.85653
10.6299
10.1806
9.2457
7.85259
9.05617
9.33359
10.5294
8.84266
10.8067
8.90992
10.821
9.76035
8.25662
9.62084
10.7818
10.1436
10.2683
8.77353
10.4051
10.709
8.37619
8.41222
10.0502
9.58152
9.82761
8.93326
10.2342
7.94824
9.24515
9.42523
8.35449
9.26149
9.07868
9.13727
10.7885
10.8722
11.2241
10.8032
10.8988
11.1676
10.7166
10.6198
10.1549
10.7762
8.8124
9.14853
9.96723
4.96066
5.03646
5.04212
5.97273
5.12718
5.2699
5.10038
6.69795
4.94539
4.97626
4.96251
4.74199
5.02971
4.98669
4.94934
5.26337
5.05163
5.2921
4.93579
4.76783
6.91375
6.47309
6.1695
5.98719
7.65889
7.53388
6.09065
7.72518
6.12722
8.22327
6.11561
6.0639
6.78296
6.13633
6.91066
7.7165
7.89963
6.02443
6.13547
8.23609
6.12932
8.32396
6.03396
8.4557
6.75496
7.68955
8.47147
6.15364
6.78069
7.44793
5.90565
7.08506
6.8576
6.75387
6.95099
9.02473
9.69927
6.08444
7.6281
7.11344
8.42464
8.67074
8.29985
7.13832
6.65697
5.85028
7.41876
7.87625
7.00092
5.91681
6.94587
5.98784
6.09788
6.54094
5.74317
6.52326
7.57058
7.10909
6.86032
6.05647
8.27657
8.79917
7.2416
6.5429
7.46932
6.83472
6.86346
9.62457
9.38996
8.30777
6.43591
9.07468
7.67982
6.88151
6.74622
6.99428
8.92664
9.25411
7.34694
9.04012
6.04173
10.0704
7.97362
8.13685
8.82757
8.18735
7.66859
9.8137
10.2525
6.39214
8.80886
9.43917
10.4866
9.06064
6.80052
6.6563
7.501
8.92435
6.81506
7.56021
6.14253
8.38112
7.79468
6.42242
7.2191
6.45594
8.33438
6.17908
7.85927
6.42419
7.01714
7.29921
6.83359
6.75093
9.68674
8.75234
7.81766
6.10797
10.3627
7.28835
7.69128
7.10381
5.91463
6.7784
7.72179
9.66919
7.02473
9.24333
9.59481
8.92817
9.31671
6.47461
6.18787
7.00994
8.68057
7.58655
6.38324
9.02121
8.88582
8.40658
6.57205
6.48067
9.59313
8.17866
9.68155
6.57392
6.83352
7.31526
6.72253
7.87289
8.59278
10.2036
6.73185
10.8819
7.13766
7.14224
8.94696
8.26137
9.87642
7.13239
9.60455
8.67435
9.37899
6.23032
8.09132
9.28909
7.88211
9.87853
7.12581
9.31032
6.93666
9.7653
7.45312
6.72208
7.15795
10.3044
7.34024
10.0322
7.44415
7.60823
6.86601
8.67572
7.32443
9.57213
8.08123
7.2733
10.6356
6.28879
6.67316
7.62529
7.48083
9.21397
7.12704
7.17888
7.36994
7.57169
7.50857
9.53481
9.92691
8.07082
8.64639
7.49513
7.7248
9.99531
7.48196
10.5604
9.72421
10.545
10.8056
10.6873
9.09128
7.89558
10.8557
6.22435
8.98672
7.18593
7.44073
10.7922
6.54261
7.66367
7.92366
7.39353
7.28055
7.57177
8.75355
6.69373
6.81883
6.96396
7.32621
5.96013
9.4428
8.21417
8.82112
9.03536
8.05719
8.39331
8.17715
9.35246
7.94062
9.16799
7.77466
9.44336
7.26985
8.77769
8.81717
8.10837
8.41451
8.58937
8.90569
9.11355
9.6308
7.56112
8.48137
7.47593
10.1906
7.69374
8.97696
8.93756
10.4817
10.3067
9.13469
8.88596
10.4347
9.46223
8.02303
7.95118
8.54256
8.01123
9.96089
10.1635
5.97494
9.04199
5.97995
8.44391
6.03488
10.193
9.09875
7.55431
8.77148
6.15177
7.64567
7.46562
10.0273
6.1301
9.93941
8.88286
7.96882
7.3016
7.30316
10.1599
8.66477
10.1412
9.85186
9.88345
6.19452
10.3243
9.76915
9.65604
9.90431
8.97306
10.6475
9.8302
6.1502
9.67924
10.0575
9.10315
10.2377
9.99868
9.6835
6.29679
8.77803
6.35822
8.1538
9.08736
8.55216
10.5021
9.33081
10.7439
8.06312
10.64
9.88706
10.2057
9.40361
10.2953
9.42983
9.59414
9.51115
10.5592
6.13768
6.01834
10.3246
7.18158
8.35804
8.44944
8.91226
6.04404
8.40097
7.35948
6.24548
9.4703
10.0639
8.48574
6.67425
9.08011
7.35373
7.77164
5.99636
8.9097
7.78804
6.37517
10.6245
10.0325
10.6161
10.4853
10.6061
10.3078
10.4954
10.1224
6.3741
10.399
8.52523
8.12183
9.49462
9.77858
8.12339
6.37852
9.85627
8.09367
8.19751
6.28956
7.85829
9.25594
9.87451
10.377
8.90285
10.2276
9.50417
9.06625
9.98239
8.15742
9.80752
10.5318
10.5219
10.8179
9.70517
6.1242
8.68363
10.1271
11.1075
7.50854
10.331
10.6334
10.8461
6.20634
8.57198
10.6291
10.9841
7.97932
7.31329
7.62589
10.5881
10.0039
10.1258
10.4741
7.8681
10.4327
9.52405
9.32611
9.97353
7.703
10.1608
9.85981
9.24966
10.853
10.639
10.2208
9.243
10.6073
10.7072
7.65934
10.2041
10.3899
10.3571
10.167
8.70376
10.2922
7.15686
11.1312
10.9765
10.1066
10.4366
10.1691
10.3169
9.96834
9.86601
10.72
10.5291
10.6914
10.7552
9.72106
10.1823
9.52289
10.2403
10.658
10.3043
11.0058
10.7695
10.8811
10.8074
11.4132
11.3983
9.37292
10.7885
11.3649
9.16272
11.3289
11.0086
5.21988
5.00939
5.08624
6.09372
5.17227
5.21073
5.02223
4.95293
5.06624
4.71097
5.03057
5.07619
5.06766
4.94881
5.12196
7.25667
5.92882
7.36356
6.02707
8.18015
8.58857
6.10285
6.23861
7.18011
6.0726
6.34173
6.99682
6.05221
6.11136
6.83386
9.3908
8.13308
7.39342
10.1658
9.21414
9.21458
8.20645
7.83006
7.97255
8.53856
6.25861
7.16462
8.59683
5.98912
5.2045
5.23556
5.10065
5.16585
5.16479
5.15791
5.07618
5.16028
5.26467
5.28698
5.15726
5.64026
5.2969
7.04385
5.25505
5.54203
8.1292
5.51861
7.56205
8.35326
5.41186
8.34874
5.32916
5.31374
5.44229
5.52574
5.28612
5.14547
5.46643
5.42692
5.54169
5.41301
5.55029
5.59456
8.25961
6.61327
8.83166
8.84546
8.56819
6.91349
7.00888
8.7447
9.01177
8.16145
6.16619
8.3728
8.17033
8.58613
6.86556
8.34309
9.61705
8.8774
7.35897
6.0574
8.51042
8.65776
8.88604
8.39541
5.12368
7.16024
5.21509
6.76264
5.23464
5.12674
5.15414
8.31509
5.05806
7.42379
5.07597
5.03618
5.30874
5.07445
5.03718
5.21444
5.09063
7.68656
9.43072
6.33675
8.89686
7.24066
9.16977
8.87577
8.89565
9.73811
8.59132
7.54798
8.00251
8.31485
8.25355
8.39761
6.26966
6.99708
7.23156
7.104
9.00014
7.83849
8.35785
8.33242
8.44615
8.41812
7.45472
9.10382
7.86721
8.36722
6.79498
8.23961
7.91375
6.10864
7.2219
8.28446
8.2955
7.02405
6.02337
7.16165
6.4958
7.5779
7.08716
8.73495
9.12784
9.51411
9.66174
6.16291
9.81581
8.0417
9.05032
6.17443
9.22051
8.48482
9.33687
8.35095
8.14205
8.99985
10.1885
10.013
8.33996
9.60223
8.0944
6.17997
6.06383
8.23699
8.74618
9.51201
8.52232
4.77677
4.81495
5.14893
5.0493
5.09595
5.1769
4.96246
4.62859
5.19112
5.26761
5.36997
5.23753
6.98276
5.2311
7.98805
7.02776
6.75904
6.75839
8.13623
6.5958
6.8002
7.73836
7.02214
8.45228
8.11132
8.31767
7.43139
7.76309
7.05333
6.65342
7.10599
7.74148
6.14695
8.29651
8.66805
6.91822
7.01158
8.00498
8.45257
6.58273
6.26927
6.45938
9.37823
7.39413
8.28497
7.21949
8.30291
6.45212
7.77106
6.95023
7.05337
9.50945
9.72776
7.35388
7.25713
9.36811
6.28729
9.87137
9.16758
9.17329
8.67413
7.59693
8.20062
8.81502
9.0917
6.79636
8.76588
8.63007
9.8312
7.00289
8.66766
9.58511
7.17319
7.50199
9.45117
7.9815
8.99156
7.04912
8.56373
7.99794
8.63026
7.62608
8.33957
7.32499
6.66952
8.27786
7.1033
7.30692
7.02477
7.79603
8.05081
6.98631
6.79459
7.68673
8.53648
9.07437
8.78345
9.36722
8.67549
8.24658
8.96014
9.28762
7.50864
9.44669
9.3562
8.44962
9.13516
8.57775
9.52161
8.26511
9.12237
7.89595
7.79282
9.01203
7.80434
9.1437
8.88369
8.60823
9.23115
9.48165
9.3821
9.52671
8.83664
9.0458
9.33719
8.64954
7.42328
8.17637
9.63341
9.29322
9.73835
8.52892
8.74354
9.69717
10.4392
9.55972
10.3258
8.08802
10.2284
9.75265
9.80891
9.33478
8.64711
9.66573
9.68761
8.96037
8.90026
9.60522
9.97189
6.36113
8.59168
8.21369
8.88205
7.0864
5.54941
5.20459
4.78112
4.86692
5.14084
5.17283
5.13426
6.99005
5.07413
4.98717
5.15542
5.07598
4.99625
5.03736
5.2803
5.26884
4.53523
5.29715
7.03926
8.60707
7.06717
8.53767
7.81458
8.52154
7.94704
6.62035
7.58063
8.10295
8.54001
6.55991
7.94189
6.66213
7.19634
8.20235
7.01123
8.58603
7.57739
7.44809
7.06731
8.61825
7.14719
6.94559
6.24757
8.63619
7.08186
7.30383
7.11916
7.06533
6.86182
8.83158
9.14682
7.41859
6.25027
7.56225
7.3559
6.94664
6.72248
7.07043
8.30345
6.82789
6.37924
8.76748
7.86447
6.14494
9.51466
6.52811
8.7411
8.28697
7.09951
9.93178
7.51431
9.30921
9.84621
7.19366
9.33164
6.9628
9.45688
8.75669
6.70362
7.92022
8.30486
6.45521
8.31197
7.04989
6.9824
9.13026
8.63612
8.95411
6.97479
9.34613
6.82714
7.15216
6.85241
9.55862
9.11291
7.39175
9.32463
6.7228
6.52519
8.73674
7.51977
6.73831
6.58261
7.24269
8.5543
7.20462
8.34925
6.75599
6.80698
7.31532
7.01255
7.43322
7.07808
6.29956
8.18809
6.66602
6.77077
6.99454
6.36187
7.47788
7.19709
8.16746
7.49057
6.63289
6.99476
6.7054
8.07031
7.40633
8.31686
8.13147
7.57561
7.1836
6.46014
7.18776
7.3899
6.76476
7.78331
8.87353
7.68411
8.30975
8.20256
8.95728
6.59891
8.9415
6.16363
8.50585
9.48408
6.8072
8.58738
6.96462
7.38503
9.37538
8.62692
8.18045
8.01666
8.16679
6.79042
8.9701
7.15585
9.10893
7.27047
8.74373
8.84868
9.21182
6.82481
7.26542
7.07887
7.16119
8.76258
7.88527
7.77288
7.66645
9.7895
10.0584
7.85806
9.43224
7.61969
9.44832
8.0005
8.19699
9.96722
7.73941
7.17111
7.38599
7.80112
10.3797
7.81403
9.74357
6.82161
8.39403
8.35913
7.17163
8.1795
7.02776
7.81685
6.87897
6.452
7.06799
7.98415
7.64665
6.53292
7.1777
7.45553
6.9083
6.86412
8.20337
7.03726
7.5888
7.20748
7.30412
7.73196
7.8084
9.17339
7.86885
7.47252
6.1435
8.52463
8.88944
9.11348
8.19978
8.46936
8.30317
8.00175
8.92007
8.90203
6.1338
9.15347
8.29296
8.94433
9.64557
8.49389
9.26942
8.7209
8.16227
9.17454
7.78562
7.79609
9.57199
8.22396
7.97559
7.71499
7.43488
9.36541
7.96463
9.49528
7.73002
8.93573
7.84464
7.78316
8.51442
7.84683
7.99771
10.0932
9.13106
8.75314
8.80449
8.54916
8.89088
8.82937
10.2439
10.4627
8.07088
8.4045
8.53534
9.21429
9.27006
9.7129
9.75618
8.64322
9.45534
9.71189
7.98953
10.4018
8.08053
8.77934
9.47379
9.46933
8.55857
8.72616
8.59024
8.84514
9.65125
6.03761
8.86658
9.25078
6.16716
8.56664
8.43712
8.06448
9.22252
6.44402
8.32561
10.737
8.2878
10.1763
9.95522
10.2937
9.86324
9.58841
9.87901
10.1367
7.2864
8.88584
6.25161
9.29085
10.9217
8.86602
11.0648
9.37683
9.95165
10.3962
9.88461
10.3899
9.72438
9.11764
9.93286
9.56411
9.91299
9.04167
8.91947
8.28394
9.93141
9.7443
9.46282
10.5771
9.54072
10.0553
8.27942
8.45323
9.67383
8.94918
10.159
10.2475
6.32165
10.7905
9.57447
10.3944
10.5668
10.5991
8.76182
9.84251
8.95185
10.8525
9.98217
10.7375
7.26916
9.74534
9.2277
10.0722
10.1612
10.984
9.84669
9.95154
8.87819
10.4272
9.86479
9.80854
9.29038
10.7908
5.89957
5.27691
6.73452
5.11176
5.15165
7.0304
5.12601
4.76507
5.16456
5.4135
5.15205
5.22013
5.11576
5.1983
7.01577
4.92874
7.64158
7.22786
6.60934
7.52163
7.71472
8.32907
7.16202
6.50675
8.59742
7.51434
6.81691
7.63514
7.29789
6.03659
7.3717
7.03198
6.83543
7.25865
6.81678
7.55999
7.56763
6.1152
7.1091
8.47243
7.03214
6.28137
6.14591
7.23652
6.80749
8.02417
7.05742
7.26884
7.77118
6.26993
6.88066
8.68582
8.79454
7.91516
7.22889
8.16971
7.79234
8.49366
7.49137
9.03861
7.47951
6.80094
7.11372
7.42691
8.94485
9.24532
6.15061
7.81836
7.59329
7.02887
8.86973
6.36656
8.21474
7.6965
7.48892
7.03488
6.71859
6.52909
7.99727
6.83164
6.27359
7.7582
7.18439
7.163
6.80694
6.85027
7.00066
7.13987
6.85912
7.43419
7.09637
6.51901
6.37851
9.92314
6.77742
7.41891
8.34004
7.06322
7.4694
7.51677
8.50764
7.11296
6.93415
6.98582
7.30892
7.13698
7.44105
6.84128
7.35691
7.93227
10.0215
6.70136
6.13176
7.47863
7.04329
8.56634
6.95416
7.37752
8.19941
9.07161
6.99635
6.92258
6.51505
7.20309
6.86644
8.03583
7.59705
7.49767
9.65471
8.9485
8.05076
8.01516
9.60521
8.17044
8.55773
7.46676
7.65014
9.35969
7.45986
7.10351
6.34414
9.27488
10.2052
9.66464
10.6782
8.15212
7.66642
7.63114
7.0704
8.28723
7.16819
8.18209
6.9321
7.47948
7.95678
6.57699
8.28858
7.24655
7.08284
7.10122
8.15706
6.64527
7.07928
7.71879
6.96422
7.12762
6.2509
6.6513
8.97434
7.55391
8.62849
8.46756
7.35466
6.91286
9.47666
9.51612
7.9968
9.22761
6.04776
6.69008
9.26938
9.27136
9.02619
7.46646
7.73777
6.81856
9.48935
6.70833
6.74366
7.70923
6.64389
8.54398
6.89152
8.69495
8.68869
5.83922
7.59403
7.49505
6.7433
7.85756
6.85313
7.6352
10.278
10.0077
6.37795
7.47105
7.4993
7.52905
8.63287
9.77503
8.20174
8.51282
8.31514
7.40971
9.03124
8.09847
8.01357
8.07738
9.85753
7.49122
10.3654
6.92118
7.55903
9.36469
8.52001
9.88422
7.14057
7.79297
7.96307
9.46184
6.26728
7.01435
8.86141
8.76681
9.64258
6.13486
9.80252
6.7303
6.60702
6.18268
9.33155
9.60896
7.14254
9.11812
9.42707
8.77024
9.95708
9.87425
7.53784
10.2265
9.83404
7.77942
7.44199
8.68388
8.80261
8.79802
9.01214
9.00846
10.0964
9.7668
6.68293
8.75004
7.51479
7.26644
6.348
10.8151
9.58862
10.2322
7.25863
7.23731
9.63859
8.36925
9.32336
8.99284
10.6379
7.44006
7.22859
8.25053
8.07556
7.24586
7.72709
7.15309
10.1564
7.44543
8.40911
6.30721
11.0749
7.39507
11.335
7.98207
7.3494
7.69387
7.30701
9.44891
6.90764
10.1996
6.35665
10.6293
9.90631
6.90612
7.95327
7.34594
8.89478
7.71156
7.37921
7.94461
7.01266
7.49032
8.00792
6.81455
7.80162
7.60767
8.39898
6.15703
7.28429
7.29544
7.90554
7.27198
8.09537
7.20153
6.71737
7.15909
7.28429
8.18095
7.55627
7.31393
7.5903
7.80778
7.26612
6.81075
8.08093
9.7317
8.53612
9.04883
9.25499
8.64767
8.46941
8.23461
8.93141
9.5011
8.78595
9.59645
8.90709
8.40134
9.4695
8.36431
9.16581
8.59569
7.30595
9.14432
7.85097
8.87943
9.0399
9.25444
7.41872
9.05902
9.63263
7.37876
9.88498
9.22713
9.0307
7.6326
9.00951
8.32975
9.677
9.82571
9.07603
9.93709
7.7691
8.26302
9.32569
8.97154
9.69438
8.61468
9.07049
8.25728
10.1846
8.1075
9.91414
10.0754
8.3333
8.7709
9.22003
9.62191
9.29033
9.54753
10.1948
9.26283
8.80915
7.93597
8.84389
9.05501
7.85944
8.42219
7.84061
9.7014
8.44736
9.60741
8.75168
10.4266
6.09437
10.4663
9.30232
9.96302
8.06685
6.11616
8.22709
8.61239
8.60518
8.74616
8.83176
10.3771
7.72069
9.36284
8.78591
9.86137
9.49652
9.31652
9.2114
10.2605
8.21761
8.35623
6.39872
8.7546
9.85438
10.1285
9.23442
9.17282
8.19301
10.022
8.18983
8.57681
9.368
10.5051
8.20388
8.85345
9.70012
9.49715
9.1486
9.97513
10.8013
10.0876
9.15247
8.05396
8.75071
9.92201
8.1871
9.05588
8.57975
8.04474
8.43272
8.42917
8.73721
7.6126
7.8334
5.96257
8.83589
8.6231
7.99836
9.26782
8.87303
8.26344
9.75998
8.13272
9.51541
10.5332
10.0155
8.04571
9.74661
10.4292
10.3334
9.73551
9.1302
9.89546
8.47034
9.44101
6.41546
9.13786
9.894
9.56921
9.29149
9.60594
10.5245
7.48817
9.95901
10.6864
10.4112
8.79317
8.34038
6.35915
10.239
9.68958
9.93557
9.7963
9.89004
10.0644
9.00543
8.24823
10.2446
8.7785
10.4083
9.46552
9.43837
10.9731
8.88896
9.92171
10.1487
10.1641
8.93078
9.62334
8.16454
8.41982
8.78246
10.4517
9.31694
11.1557
10.302
9.40519
8.57146
9.7942
9.64248
10.7646
8.97725
9.12783
9.19957
10.0417
8.46146
8.68757
8.74158
8.14422
8.12401
7.69449
10.0497
9.71511
8.38587
10.1973
9.65307
9.80028
9.21385
9.25823
8.10496
10.4334
8.78288
8.91081
10.4171
9.01374
9.04859
10.5398
9.96725
7.81311
8.52288
9.75245
11.3493
8.0434
9.34621
10.5343
10.488
9.16181
6.17458
10.9256
9.8393
8.84561
9.3665
9.21933
10.2844
10.6602
9.18691
9.16078
8.7819
10.3408
8.66052
6.14144
9.43347
7.89258
10.3898
7.76861
8.42737
10.578
7.64702
10.5501
9.41418
9.91643
9.58524
8.07765
9.76055
9.69436
10.4971
10.942
10.7078
10.0569
9.10951
9.22933
9.08807
10.5952
10.8374
10.6305
11.0892
10.8931
10.2173
10.536
5.16799
4.92174
5.19531
7.28542
5.05321
6.77626
5.26382
5.1419
5.31371
5.17933
5.21416
5.30696
6.90914
5.18141
7.66847
9.19994
7.003
7.91156
6.5293
8.51756
7.64015
6.70426
7.49512
7.82344
7.45416
7.56912
8.08612
7.08575
7.53864
6.29941
8.34234
8.00191
6.60073
8.47393
6.98617
7.455
8.98943
6.94307
6.72386
6.44405
6.78248
7.91099
7.53015
6.58246
7.52347
6.20268
6.77347
8.25808
7.67216
7.85617
7.23659
6.24405
6.39391
5.9779
8.95395
6.12526
8.0885
5.50334
7.47753
6.27038
7.50437
7.62811
6.94001
8.28485
5.11546
6.54718
5.02036
4.92078
5.17346
4.99265
7.43755
5.09229
5.08029
4.88445
5.08009
5.02907
4.98883
4.99189
5.01375
5.06281
4.93129
5.09979
5.0896
5.17765
7.35448
9.31163
5.09518
6.06122
7.85454
7.62054
8.29403
8.38146
6.7175
8.06326
8.03593
4.85467
4.94773
5.0631
4.88896
5.14713
5.28717
4.99337
7.73777
4.77762
4.67155
6.73805
6.01213
7.21849
8.34829
7.13118
6.93676
6.90309
7.67338
7.28321
6.44848
7.2398
7.42213
7.13946
6.82717
7.11038
7.45717
7.1354
7.81248
7.00225
6.92979
7.03993
6.6817
7.20555
7.44773
10.0019
10.3899
9.81996
5.30335
5.00135
8.93199
5.10792
8.67884
5.1074
5.22086
5.13153
5.06054
6.9499
4.61224
4.9377
6.92521
8.9909
7.65639
6.83236
6.59442
7.58018
6.77721
7.57948
8.78151
6.7799
7.88229
7.26494
6.80964
6.72638
6.73553
6.51361
6.67546
7.13991
6.83329
7.66465
7.0366
6.44394
8.88299
8.30958
6.88293
6.31716
8.39898
7.28459
8.89739
8.36717
6.69408
8.59958
7.78918
9.51984
8.92853
7.38197
9.39665
10.0809
8.35324
7.75839
8.81711
9.96423
8.13265
4.79303
5.09433
4.94555
4.89913
4.73394
4.94872
5.07019
5.02275
5.09208
4.54713
6.46741
6.52837
7.29312
6.22679
6.80847
6.48492
6.92575
8.63581
7.50299
7.68581
6.3946
6.95233
6.86777
6.73809
7.00383
6.96841
6.65372
6.99648
6.67604
6.94546
9.19422
8.1819
7.26614
7.16945
7.43278
7.40516
8.03119
7.05462
6.97548
7.54949
7.93436
7.33198
6.82888
6.98823
6.52443
6.67163
6.73748
7.6172
7.54331
6.16346
7.55395
6.86032
6.96049
8.03819
7.36782
9.9729
9.02366
8.08416
11.2884
6.72896
7.27625
6.95279
6.67266
6.96953
8.34265
7.36205
7.49253
7.62297
7.38625
9.12493
6.49778
8.6237
6.97696
7.22091
6.69955
7.84588
9.32443
6.96668
7.2092
7.61686
8.34661
7.28365
7.26891
8.40527
7.99454
8.76902
8.12533
8.41481
8.09597
8.28614
8.54654
7.29799
9.17178
10.0964
8.508
9.24773
7.58822
7.96613
7.37389
9.05482
7.39811
8.44697
9.36849
7.69551
8.54354
11.3558
9.94437
7.95865
11.1896
5.14062
5.50744
5.13568
6.79371
9.28552
6.5773
7.22179
6.98357
7.90719
8.79932
6.46237
7.3241
7.45866
9.05905
6.86228
7.10513
6.99808
6.84359
6.57255
7.4366
6.86459
9.59596
8.5824
6.99723
9.57708
8.87579
7.12453
6.99253
7.47168
8.86698
7.90851
9.39126
8.92396
6.19635
6.97126
7.98674
6.94411
6.43786
6.96256
6.76347
6.33596
7.80627
6.77738
6.37085
7.65212
9.80512
9.39237
7.79008
7.16967
8.33948
9.16114
8.14821
6.71737
8.53335
8.68491
6.8126
6.92036
8.28631
7.22681
9.10715
6.90056
8.17629
6.61712
6.5801
7.71331
6.64012
7.13344
6.80288
7.0186
6.1339
8.83474
6.89727
6.18886
7.14792
7.68741
10.0345
8.00241
6.60185
7.30043
8.90868
8.27455
7.66821
7.97934
9.70164
7.58168
6.96676
7.59759
7.15115
6.9781
7.19676
9.836
7.1617
7.45912
6.34253
7.52077
7.4807
7.26844
7.87919
7.08245
6.92225
7.58813
7.26489
7.76747
8.47545
9.03146
8.29783
9.24665
7.63811
8.89395
8.46043
7.68992
10.0705
6.07693
7.9926
9.68918
7.9339
10.8028
9.26382
7.66419
7.474
8.40741
9.21873
8.08702
10.8277
8.61823
10.2336
8.54221
7.47538
10.4935
7.72691
10.1018
9.14143
8.29506
10.9967
10.2827
6.90628
8.37576
8.20884
9.51863
9.29028
10.2854
9.38646
10.2401
10.8462
11.2396
7.53746
10.1593
8.16848
6.27041
10.6974
9.03471
9.55243
10.7722
7.83971
4.98834
5.08676
4.95186
5.17997
5.12549
6.78759
4.96228
5.11671
9.27106
7.08177
6.87982
6.4375
6.71709
7.63849
7.59526
6.87216
6.82182
6.77987
6.91839
7.1484
7.49907
6.71089
7.0003
6.54565


==> latex_data/vae/fashionmnist/prada/n-ifgsm.txt <==
7.65105
10.3267
10.7888
9.13302
9.37527
8.5373
7.35267
6.57639
7.01346
7.77774
7.91497
7.8289
7.30475
7.12656
4.42449
2.70732
3.89907
2.43765
3.83507
1.9648
4.01862
4.03573
3.64238
4.2149
2.06989
2.82986
2.41491
2.32032
2.4788
3.3958
2.79288
3.45025
3.51587
2.61523
4.05732
3.60239
4.03475
3.98875
3.46339
3.73923
3.30047
4.17736
3.69936
2.7814
6.30622
3.49446
3.98508
4.42391
4.96655
5.94824
5.24283
6.02777
8.485
4.01138
3.62612
3.93894
3.80719
3.59502
4.13747
3.46879
3.99397
3.92489
3.60087
3.99287
4.0388
4.18199
4.13361
4.29739
4.26048
3.6225
3.9146
3.57482
3.40289
3.57388
3.86651
4.34636
4.89394
4.82265
7.20792
5.00512
5.43652
4.53615
4.42578
1.54697
4.95548
3.96697
4.0989
3.61257
3.60971
5.55527
4.22091
4.4968
4.77726
3.83042
3.29681
5.42084
4.2466
4.87337
6.00742
5.52428
4.32433
5.14277
3.92983
4.22435
4.69367
5.08025
4.97434
2.52406
3.73383
3.25124
5.17981
2.97726
0.672216
2.99567
4.27364
4.71939
4.24469
3.8108
3.33373
4.03736
3.97382
3.35807
3.71714
3.5418
4.14221
3.34506
4.33963
4.42025
3.54965
3.98029
3.74909
3.41083
3.05102
3.72406
4.82285
4.86812
2.83105
4.76734
3.25191
3.76925
4.38664
3.88563
4.55593
3.83829
4.52412
3.53059
3.73137
4.31109
4.10847
4.85469
4.21605
3.55128
3.72177
4.08189
4.95031
4.66838
3.41155
7.24753
6.19807
3.99663
4.11605
4.84398
5.00423
5.18396
3.04405
4.39739
0.660219
4.13441
5.31864
2.17904
3.91257
4.18242
3.95836
3.97909
4.37942
7.76094
3.93033
3.93998
4.32085
4.41975
4.37124
4.44204
4.05858
4.16226
5.43565
3.95002
3.62484
4.67448
4.15592
4.03285
3.52936
4.23921
4.5653
5.20306
4.63308
2.16243
7.59172
3.71371
4.80416
4.13725
4.29168
4.80718
3.3362
5.54741
4.49435
1.70434
1.19596
2.38848
4.28397
4.45843
1.88664
4.61867
5.8502
5.41808
2.71765
4.24143
2.00423
3.52692
3.75586
3.18217
4.59847
7.71659
6.79404
4.20395
4.71702
3.31943
2.38271
2.22629
2.91939
2.84336
3.32653
3.01
3.22053
2.59439
3.64752
3.6697
1.77694
3.2794
3.20877
2.66321
3.47084
3.20659
4.04267
3.38642
3.09264
3.03189
3.2731
3.39892
3.59399
3.03438
3.95574
1.64607
3.97797
3.0316
3.47204
3.36527
3.26996
3.99273
3.22442
3.72681
4.00338
3.4459
3.18769
3.50084
4.6701
4.18837
4.59957
3.53362
3.51905
4.76794
3.5723
3.79852
4.91699
3.04105
2.14709
3.11274
3.97811
1.17314
3.91411
0.70799
0.677772
3.90626
3.77162
4.02179
3.49176
3.88814
4.53837
4.11831
4.09668
3.63661
2.63995
4.12141
3.74633
4.64
4.19264
3.76328
4.23443
4.60372
4.38203
1.69092
4.41582
1.54697
3.83897
4.08109
4.79437
4.06315
3.89187
1.17079
4.58541
4.23263
3.26326
0.668204
1.14428
4.49215
3.91851
1.99007
1.67073
3.8281
2.90034
2.67296
4.07435
5.34979
4.38987
6.2929
4.40767
1.95983
4.5359
1.93969
1.59145
2.56669
3.99915
1.84182
3.65465
3.7564
0.672216
3.56824
4.35035
1.70375
1.37522
4.25017
4.64179
4.14016
3.78174
3.63521
4.53159
4.22334
4.12949
3.78388
4.69556
4.85127
3.6506
4.73673
4.62088
5.65621
3.5595
4.08488
4.43119
5.09863
3.35966
4.05223
1.64247
4.63025
3.93985
4.86661
3.9407
4.52302
4.49419
4.47338
3.55128
3.70206
3.43895
4.10495
4.84863
3.60526
4.7014
3.68013
6.2891
4.57577
2.99924
0.821584
4.46377
2.48391
2.98146
4.67128
0.999703
3.80795
0.708241
4.03968
4.25036
4.1605
4.55179
4.16721
3.6478
4.33296
4.5799
4.34606
4.61194
2.91346
1.43505
2.72747
4.59363
0.659071
1.6309
3.87667
4.28025
4.52895
1.80889
4.73804
4.18741
4.31085
1.78601
3.9524
2.16466
1.78381
2.6518
2.38848
4.15927
1.69256
2.57349
4.78361
4.79522
4.84967
2.71765
4.2981
1.51831
2.99456
3.75586
1.03232
3.3576
3.07288
3.29007
2.43302
2.69815
2.55413
3.08953
3.29263
3.29621
2.96332
2.198
3.23364
3.09216
2.44118
3.23829
2.47791
3.17888
3.22081
4.05279
3.29319
3.20942
3.51558
3.72871
3.42168
3.08411
3.83633
1.64842
3.81085
3.56008
3.50371
2.80386
3.01469
4.37403
3.9495
3.38485
3.68443
3.15125
3.56509
4.39496
4.09228
3.92835
3.74584
2.56
3.46228
3.88171
4.93175
3.11081
2.06673
4.22973
0.660492
3.78405
0.742041
1.11306
0.664737
4.30396
4.05612
3.8335
3.98804
3.58428
3.91118
4.54561
3.95742
3.80848
3.6942
3.89767
3.99383
2.55991
4.04022
3.84521
4.32222
3.69191
4.68748
4.42383
3.16706
2.58449
4.2642
1.53419
3.73369
4.14133
4.32767
1.17165
4.35025
1.15812
1.18263
4.4102
1.86665
1.6078
2.87593
4.09509
1.13435
4.41355
4.37703
1.96519
5.05682
4.84306
1.97334
1.51056
2.56657
3.97008
1.8265
3.45698
3.77984
3.57376
4.31782
4.37235
4.07615
3.59963
4.47391
4.17207
4.279
4.29685
3.63597
4.51737
5.10434
4.75517
4.74142
3.92626
4.3781
4.43276
5.29818
3.38994
4.07839
1.63096
4.95286
4.19173
3.74343
4.84539
4.13604
4.35746
4.44856
4.14606
4.3121
3.76893
3.48294
4.15328
3.71966
0.82369
4.46221
3.00102
3.25996
4.38238
0.868188
4.49435
3.01566
4.52229
4.22221
3.80301
0.775885
4.03982
4.55571
3.98867
4.36348
4.55238
4.39815
0.658122
4.15705
3.62051
4.18755
4.91157
2.48517
4.71775
2.34452
2.72735
4.60152
1.69708
3.96104
4.24347
4.61761
1.69083
4.75179
4.23104
4.30322
1.75266
4.5885
3.91287
2.45848
1.79967
3.68626
2.58822
4.16176
1.69343
2.51308
4.95338
4.83696
4.46245
3.67089
1.53957
3.05786
1.07593
3.4008
3.96854
2.98168
3.80931
2.91134
2.48342
3.36711
3.41198
3.54474
3.74236
3.73242
3.8541
3.06792
4.26942
3.8747
4.51089
2.52562
3.51746
3.62802
3.63327
3.75662
3.22985
3.97201
3.56903
3.84977
3.06639
4.12329
4.81197
3.36743
3.7809
4.30079
3.88123
3.53458
3.42708
3.63436
4.97931
4.22916
3.88306
3.88671
3.81787
4.05871
0.758288
4.05362
3.12563
4.04306
4.22626
1.47079
4.10293
4.09023
3.73705
4.17151
3.56041
4.05554
4.55712
4.31034
4.26375
3.66431
3.86355
3.97374
4.33529
3.76611
4.18975
4.52618
4.60372
2.61388
0.705337
4.14523
2.69884
4.10109
4.56459
4.24372
1.89068
4.37873
2.88461
0.672122
0.666146
4.88049
4.7582
2.03034
1.72783
2.64907
1.49299
3.03685
3.75977
3.83389
1.4251
3.64767
4.45778
4.24802
4.73051
3.98769
3.29283
4.42872
4.51076
3.97152
4.85826
3.78496
4.46922
3.96377
3.0539
4.44027
5.39325
3.48147
3.01401
4.15145
5.06048
4.27119
3.7305
4.96216
3.88189
4.689
4.54238
4.13218
3.71449
3.47332
3.70829
0.80234
4.04839
3.23469
0.946705
4.68241
4.90066
7.23093
2.05522
4.83446
4.2879
0.719375
2.26911
4.18033
3.15458
4.19157
4.0695
4.53068
4.37841
4.36791
3.63714
4.39496
4.1184
1.19227
4.27373
4.20983
7.44873
4.27966
4.05311
3.56792
5.04471
4.63589
4.68932
2.46503
3.98702
4.42662
4.25455
4.362
4.88531
4.45029
3.38311
1.05178
4.58205
2.66211
4.98807
2.67105
4.14796
4.37435
2.6036
4.95318
4.95813
3.21794
0.787944
1.15717
2.13859
3.5107
0.767711
3.96112
4.34596
2.9909
4.79537
2.29204
1.42527
1.59024
1.96052
2.08242
2.72376
1.74467
1.4578
2.09044
1.86493
2.73863
1.76494
1.90298
1.46278
1.77528
3.133
2.8753
4.00136
2.82635
3.09454
2.95008
3.17904
3.19191
3.08648
3.47614
1.66794
3.34579
3.22597
3.06168
2.57962
2.86815
3.63888
3.03199
3.53667
3.58762
3.18989
3.66455
3.13285
3.46532
4.21128
4.0865
3.80062
3.23392
3.5558
7.52796
5.62897
3.59338
4.33651
3.19596
2.19538
3.23308
6.71088
8.09075
3.73685
4.88274
3.84779
4.41687
5.55516
2.58712
2.60976
2.59062
3.37317
3.1129
3.31071
3.00066
2.95946
2.75469
2.64256
3.13521
4.16158
3.33863
3.86218
3.82869
3.07703
3.36246
3.3118
3.43523
3.16216
3.1709
3.47506
3.22301
3.19485
3.31562
3.4451
3.47005
3.377
3.3956
2.91004
2.41368
1.96419
5.85159
2.47755
2.11871
2.53841
2.44656
3.77315
3.17687
3.46663
3.67109
3.69747
2.60278
3.7925
3.46176
3.36231
3.81641
3.2685
1.5551
2.75397
1.11791
1.11915
1.17783
2.07231
1.58742
2.81617
2.01758
2.99953
1.19394
1.59334
2.0247
3.0375
2.76144
2.50333
4.70349
2.91805
2.91575
1.56983
6.54201
2.33977
1.171
2.59833
2.48742
2.45074
0.65479
2.52616
2.67697
2.56702
3.1244
2.46118
2.85704
3.1978
3.31932
2.2766
3.35454
3.05225
2.95434
3.39513
3.20424
1.51974
1.13468
0.657194
1.14691
1.53971
1.53286
2.03356
1.13633
2.40988
0.647592
0.638737
2.61206
1.15434
1.10727
0.717635
1.878
2.19101
1.97072
1.9781
2.31548
3.09738
1.16297
2.92379
5.37351
0.669888
1.18454
1.58528
2.65368
2.37612
6.1659
3.0264
3.22134
2.6698
0.657065
0.623999
1.17686
1.42353
2.56193
1.18026
2.13615
2.02003
3.53163
1.7053
1.63535
2.28714
2.96953
0.656696
2.55453
2.19516
1.74392
1.05922
2.81647
1.64792
1.50375
2.36292
1.95638
2.16579
2.15747
2.21205
2.59363
2.11222
2.1651
1.97585
1.98151
2.33068
2.87348
1.97979
2.31999
2.55521
1.45549
1.08397
1.04871
1.07299
2.06875
1.09316
1.0982
0.636493
1.56227
1.11636
0.628987
1.08256
1.07789
1.10432
0.622718
1.07238
2.57128
0.772173
1.0504
1.33182
0.632949
1.11046
2.11417
1.22653
2.24301
1.13496
1.65397
1.32547
2.3604
1.02652
1.06708
0.712829
0.636887
1.12167
0.657034
1.08119
1.09972
0.653357
0.646571
1.35091
1.17979
2.11113
2.02711
1.2096
1.68776
1.5998
2.50462
2.36757
0.64644
1.1275
1.86447
0.671286
1.04702
1.27719
1.06872
1.66715
1.55503
3.24009
0.627009
2.73701
0.630476
0.649519
2.42434
0.652494
0.649566
1.07519
1.14261
1.40023
1.7659
5.49143
1.39531
1.53534
1.03081
1.58015
0.804285
1.19216
1.37949
2.8155
2.16183
0.926688
2.32716
2.08836
1.53277
2.01879
1.13275
2.48136
0.653835
0.805709
1.70763
2.36114
0.762398
0.670354
1.18506
2.36199
0.940412
1.1833
0.781296
1.63447
1.78184
1.36356
0.665676
1.3716
1.4734
2.30694
1.80821
1.2542
2.18056
1.26837
1.42873
1.82415
2.93363
2.13422
2.09598
3.98149
0.672098
0.785414
1.29398
0.770146
0.795299
2.42084
1.44529
1.44222
0.772172
1.31042
1.13413
2.99187
1.66565
2.19453
1.67301
1.60456
1.57041
1.52104
1.78019
2.03166
1.83629
1.78187
1.27286
1.70694
2.24819
1.95646
2.06382
2.10317
0.976601
1.73324
1.16299
0.651441
0.647592
0.983224
1.29965
0.636396
1.34905
1.0445
1.33018
1.08455
0.622495
1.08944
1.00719
0.620465
0.994568
1.0294
0.80273
1.30016
0.994987
1.27978
1.02713
2.11278
0.632456
2.05732
0.659071
0.650961
1.63993
1.0963
2.38139
1.16646
1.19206
0.707107
0.635413
1.10641
0.977561
2.89275
0.642262
0.648556
0.630971
0.640312
1.36063
1.19324
1.26503
1.17783
2.00054
1.248
1.63745
0.779022
0.639636
1.22958
0.660492
0.648557
1.70404
1.85304
0.909363
1.16926
1.55905
3.13631
0.643234
0.814325
0.640312
0.647109
3.05059
2.20932
0.643234
1.19475
1.7539
1.36107
0.991221
0.672776
1.15434
3.8381
1.65361
1.87972
1.31101
1.15932
0.897566
2.37048
2.06851
2.17848
1.1696
0.675
0.760092
1.21809
0.649038
1.00471
0.849214
1.69404
2.40683
1.36542
0
0.783023
0.67082
0.659545
1.31077
0.942404
1.2301
1.04343
0.836913
1.70052
1.50727
3.05639
1.76262
1.13762
1.45109
1.50801
2.27144
1.83713
1.31824
2.19101
1.29808
1.47012
1.4665
1.881
0.71239
2.17713
2.63935
2.1484
0.703118
1.06088
0.879275
1.25325
0.98298
0.813557
2.45555
1.47833
1.42872
0.842244
1.39586
1.29923
1.17872
2.13733
2.34426
2.31226
2.2804
2.32497
2.13763
2.37926
2.73066
1.41466
2.13472
2.48819
0.63149
1.45409
1.66665
1.32249
1.25073
1.26032
1.15951
1.32584
1.3733
1.32367
0.747046
0.950583
1.79085
1.03562
0.864219
1.38027
1.30826
0.936082
1.38834
1.48703
2.37956
1.22184
1.62827
1.10428
1.359
1.19931
0.773583
1.37878
2.61198
2.18097
1.73602
2.91916
0.897971
1.63041
0.809321
0.953695
1.36894
0.740355
0.875357
0.774833
1.01735
0.782224
1.71889
1.77569
2.19205
1.71906
2.03333
1.14584
0.856957
1.40446
1.80105
2.19315
1.0066
1.3012
0.823104
0.750136
0.765485
0.960143
0.737394
1.954
0.810837
2.44081
1.39749
1.33861
0.803119
1.9193
0.772577
0.856957
0.763217
0.837033
0.979151
0.787401
3.0149
0.717006
1.22219
1.68209
1.47405
1.15598
1.67022
2.12025
1.63172
1.07877
0.848248
1.47754
1.76099
1.84522
1.66038
1.35195
2.50627
2.38526
0.803119
1.34467
1.37818
0.820145
3.24186
1.51472
1.81865
1.1896
2.46106
0.905884
0.737394
3.17744
1.07025
1.26343
1.38722
1.51586
1.68683
1.41885
2.30502
2.27452
2.15335
0.761875
1.35231
1.59897
1.04493
2.33533
0.899653
1.86509
1.29505
1.43808
0.69629
1.85101
1.68918
1.47491
1.51031
1.24284
1.90201
1.56482
1.70805
1.7299
1.30676
1.3867
1.36212
2.05137
1.38694
1.53278
1.24447
0.979385
1.14311
1.30743
0.638791
0.648097
1.11611
0.980115
0.635413
2.07579
0.99687
0.636254
1.2454
0.96733
0.62998
0.984251
0.949045
0.628471
0.950494
0.970824
10.7483
10.0037
9.0352
8.64677
7.46841
7.54925
8.48614
7.75694
8.5469
6.78201
8.52708
8.88255
9.14973
7.50858
2.37368
2.46957
4.36605
2.3776
2.87086
1.88442
2.40768
2.36231
1.98763
2.88136
4.40242
1.50386
4.08842
2.4147
3.25953
3.59861
4.17715
2.86003
4.17524
2.22694
2.80552
3.02231
3.61847
3.50283
3.60098
3.78107
4.05024
3.50996
3.30951
3.92599
3.72553
4.19379
2.73417
3.45039
7.06867
3.63483
3.31866
4.97752
5.75036
4.04226
5.20586
3.79436
3.56718
4.18597
3.89534
3.27168
3.78846
2.79119
3.49317
3.16279
3.18362
7.10075
4.16517
4.0805
4.00973
4.05733
3.84811
3.69484
4.89048
4.83919
3.77336
4.52407
2.81499
4.19744
3.84107
3.68381
8.46353
5.46472
3.00223
4.13885
4.39706
4.20149
3.80773
5.28674
4.19217
4.8637
3.17821
4.30942
3.82119
8.07695
4.34105
6.718
3.06108
4.5969
4.74481
5.71257
4.62466
3.81976
5.78908
5.55301
5.01033
3.08469
4.63722
4.3061
4.33572
7.55067
5.7271
1.26606
5.19421
4.49969
3.87141
4.03068
3.82968
3.55067
3.59898
2.92695
3.99971
4.06968
3.77416
4.34424
3.9718
5.05857
3.27274
3.96571
3.70412
4.19304
4.52307
4.86289
3.50834
4.94125
3.1644
4.41031
4.58897
3.90373
4.47317
4.50296
3.67505
4.1994
2.97932
3.40543
4.77282
4.22965
4.41445
4.77663
3.49871
4.9931
3.2265
4.29002
4.3376
4.64026
7.6503
5.25356
5.00091
5.02984
2.60592
3.70904
4.70399
3.76772
3.93475
7.14472
5.71548
4.96531
3.62304
4.61058
0.642748
4.78741
4.52984
3.75057
7.06027
3.97264
4.25153
4.67555
4.62209
4.94606
4.41139
7.52629
4.367
3.59223
4.66019
4.14335
5.12181
5.33897
3.89439
2.70293
4.52371
5.17073
4.64743
4.72099
6.83159
3.65385
3.71583
5.30553
3.69995
5.13248
2.26264
4.86002
4.70503
4.26321
7.5065
3.31451
8.64597
3.03028
2.60348
4.47018
5.03117
4.57914
4.11709
3.42917
5.26991
3.91492
5.09812
4.71351
5.18796
5.38867
3.50096
4.97077
3.77095
4.98744
2.62251
4.44463
0.64699
5.16439
4.50077
3.30058
3.7548
2.19237
4.4449
5.47907
3.69217
5.29062
1.15054
5.05384
5.01832
4.32189
0.663796
5.91426
4.21299
2.22535
3.9124
2.6592
4.64873
2.97332
2.64753
2.49684
2.09668
2.6632
2.21799
2.81189
2.94789
2.52204
3.80852
3.6485
6.9943
3.23058
3.50488
1.72131
3.31553
3.31668
2.51509
2.85709
3.45762
2.39951
3.1493
3.36077
2.8072
4.15635
3.93468
2.26774
2.81116
4.41264
2.79699
4.2586
4.3296
3.22697
4.55205
2.79187
3.70118
3.69854
4.38763
4.59507
4.87223
1.88737
3.96279
3.74879
3.66358
4.06364
3.7713
3.22337
1.65675
0.678161
3.93634
4.52765
3.04251
4.13782
0.65192
3.83519
1.9474
4.03558
2.39441
4.64018
4.01244
4.69598
4.19041
3.45236
4.04652
3.07009
4.02956
3.66503
3.8249
3.56719
4.97682
4.7145
4.17653
1.68641
4.41936
4.84951
3.92215
4.26976
4.30986
2.40766
3.64705
3.94798
4.80591
3.17145
4.53764
2.26499
4.41888
4.30072
3.49961
3.15164
3.20058
2.34419
4.58081
4.5738
4.41743
4.67018
3.7402
5.00012
3.45676
4.68768
4.1449
5.0161
4.7849
3.97305
4.93968
1.89531
5.66456
4.65863
4.74284
4.75119
3.27366
3.72821
0.663429
1.32708
5.14548
3.46165
4.80108
1.17872
4.70216
3.16469
1.0787
4.22991
0.666026
2.45154
3.96049
2.12618
4.68377
4.42185
4.39234
4.01816
3.98919
3.35831
4.34894
5.04532
7.00178
4.12451
4.8153
4.92351
3.91235
4.67687
4.57983
4.97094
1.68641
3.61109
4.55344
4.03021
4.65123
4.70701
4.61451
5.12543
3.30528
4.69223
4.97776
4.18906
4.42404
3.96543
5.80123
3.6012
4.82526
4.84598
5.31324
4.26786
3.65813
5.2079
5.17828
3.63912
4.62908
4.84833
4.02679
3.47968
0.67365
5.26536
3.89585
5.5932
2.5624
4.15437
4.00545
4.84232
5.19353
4.25649
4.08277
5.1286
3.78247
1.03047
4.75963
4.14061
3.85203
1.67986
1.88598
5.2418
2.83779
5.03214
4.38218
3.93759
4.54472
3.89434
4.94391
4.31573
3.69208
4.80341
4.4217
3.7175
1.29783
3.23069
5.19567
3.03968
5.7214
6.74921
2.65584
4.73239
5.1922
4.47737
2.63289
5.50584
5.28847
4.86845
0.714143
4.43123
3.83083
4.17689
2.56768
4.73593
4.56822
7.01016
4.31893
7.37952
4.07841
5.23984
1.30715
5.33193
3.62755
3.81053
6.79715
2.54043
4.61451
5.19918
1.83283
4.56419
3.8325
5.47111
5.32481
5.41186
3.08724
0.668487
2.08723
1.87479
5.18399
4.82888
4.27151
4.90403
2.06683
2.8246
2.70576
1.87124
2.60729
2.419
2.93472
2.77534
2.31522
3.4387
2.93634
2.5389
3.36038
2.61634
2.87841
4.09993
3.38626
2.57459
2.93232
3.457
2.61367
3.39835
3.25287
2.89326
4.11105
3.2922
2.92736
4.48808
3.09051
3.8236
3.41996
4.51778
3.30625
4.51625
3.01865
4.12118
3.59392
4.06727
7.62379
4.64802
4.29503
3.90762
3.60693
3.85181
3.53964
3.65102
4.65509
3.23578
4.17805
0.640312
4.00417
4.27138
4.03939
2.24666
0.660492
4.02211
3.88888
3.98131
4.5292
4.20903
3.47236
4.15562
3.27901
4.32585
3.71807
3.5976
5.08647
3.42078
4.53241
4.64017
4.28621
4.11164
4.37374
4.77719
4.70227
2.2517
4.33283
4.27991
2.08306
3.6093
3.18469
1.61555
4.82894
4.49673
4.57921
4.32887
4.22392
1.82925
3.65503
5.00516
3.63818
4.79724
4.24023
4.48664
4.86156
4.96141
4.66098
4.8996
4.1338
3.7147
0.665207
2.32563
4.5331
5.19621
4.96473
1.21089
4.41745
4.87516
3.26554
1.15914
0.666072
2.43695
3.95445
5.19421
4.7483
4.04577
4.48609
4.27262
3.88341
3.32654
4.45749
4.61715
1.44102
4.21362
4.9732
3.88047
4.46382
4.98226
3.55706
4.6835
4.0628
4.7859
4.5435
5.25811
3.61583
4.77877
4.83292
4.40482
3.1223
3.79949
0.806226
2.08398
4.23061
3.75038
4.9279
4.74481
4.93154
5.27429
4.24209
3.70449
5.14679
5.16679
3.59268
4.78587
4.0712
5.29872
3.84743
5.00348
3.42412
5.85042
4.13892
4.89293
5.02309
4.27823
3.96318
4.42826
4.04117
5.15794
4.03528
5.05173
5.03362
4.1879
2.40063
3.82158
2.80535
1.7437
1.82776
6.47256
2.75972
4.80279
4.98304
5.06462
3.99696
4.5436
3.97337
4.99156
3.59374
4.66573
4.42654
3.19131
5.19054
3.10125
1.41528
2.17344
2.80427
4.70303
5.36339
4.99483
0.673146
4.49129
3.72531
4.14512
5.47386
0.807403
4.40794
3.83525
4.77439
4.16579
2.60996
4.76327
4.49851
0.715891
4.25584
1.02821
5.50406
1.15662
3.66667
5.47969
3.72312
1.18205
4.59187
5.26712
4.69512
3.3224
1.71008
4.68417
5.63416
5.42411
4.32232
5.42759
3.02994
0.666636
2.11349
5.17215
4.97825
4.31245
4.89018
3.18404
3.40329
2.9764
2.30051
3.17356
2.78131
3.49797
3.39669
2.80693
4.44394
4.013
0.652399
3.61115
4.18062
2.79561
3.47923
7.42851
3.76228
3.48513
2.56921
3.05644
3.85272
3.55474
2.40436
3.54046
3.34474
4.34903
3.29824
4.36181
4.22784
3.23415
4.55923
3.16006
4.4488
3.511
4.68593
4.20453
3.43585
4.71062
3.14509
4.43244
3.90133
4.62314
3.44917
5.03486
3.62636
5.38617
4.02572
3.97209
4.25526
3.34678
4.70488
3.43618
4.3205
4.09808
5.86502
4.25019
3.26718
4.08579
2.13522
1.19321
2.12016
2.50309
4.34328
4.14064
4.16804
4.79684
4.34225
4.27997
3.22952
4.54686
3.87214
7.00294
3.93297
5.08636
3.0476
2.78423
4.14251
4.99105
4.41521
1.77931
4.35792
2.49019
3.65643
5.15764
3.39033
4.84671
5.43445
4.6525
0.756332
2.08306
3.56509
3.251
4.17006
4.66173
2.06704
3.80697
3.45199
6.92283
3.64392
5.0112
4.34879
0.640302
5.18632
4.48022
3.86884
5.09234
3.42693
6.3593
3.94511
1.84566
5.68744
1.0827
4.87218
4.94912
1.0628
2.33054
4.44334
5.3682
3.67555
5.0321
4.63208
4.87821
4.30719
3.23566
0.759152
1.07493
1.45306
5.22242
4.55731
4.45529
4.45592
4.77179
4.21917
3.6015
4.15727
3.71563
4.50453
5.16552
0.671792
2.6688
3.66183
5.02984
4.64697
6.57411
4.73698
3.82881
4.9682
4.17002
3.6242
5.30364
3.51058
4.90392
4.85239
4.97004
4.35654
4.46678
2.99886
2.56689
6.65162
4.43704
0.674537
2.12665
4.25449
3.03995
3.77748
4.87122
4.36813
4.90329
5.21996
4.236
3.85677
5.35768
4.82833
4.02513
5.05875
3.42277
4.41921
5.29245
3.88886
5.05744
3.37827
4.98328
3.8311
4.02942
4.36269
5.30339
4.17207
4.95005
3.27442
2.42034
3.9282
2.79353
0.677311
3.96958
4.35912
4.72959
4.7012
4.8898
5.08063
0.703118
4.8029
5.13129
3.6552
4.87325
5.90345
3.14534
0.656485
2.06148
3.2318
3.88532
5.63293
5.38067
0.738664
4.59727
3.71704
3.74839
4.07172
5.71828
2.35281
5.30017
6.58696
0.928036
4.55013
0.711512
3.30581
0.75408
3.11561
5.21825
4.65435
5.0518
3.54012
4.63275
5.0626
5.43129
4.73243
5.24035
3.34474
5.3218
3.57845
4.94527
2.54913
0.944154
4.90076
3.33613
3.84616
1.82514
2.36788
4.51873
2.78082
5.58028
1.32806
5.09722
4.33487
6.82318
2.27404
3.98793
2.72866
4.32192
2.13134
2.72232
2.0153
1.73368
2.40903
1.52174
2.63196
2.56166
2.40931
2.76073
2.82859
2.40915
2.72939
2.12015
3.06911
3.53301
2.75289
2.79508
3.54578
2.2415
3.61541
3.44226
2.93297
4.15243
3.15268
1.69259
2.55663
4.54777
3.18948
3.83167
4.59015
3.34918
4.41908
2.72346
4.07894
3.6148
3.97844
12.8477
10.3708
7.4707
7.96583
9.20725
7.68545
8.43068
6.82127
7.04585
5.64782
8.77717
7.61122
7.27493
7.02763
2.32044
2.83397
4.32582
3.16504
2.82982
3.76733
2.48294
1.82467
2.85104
2.83776
4.14012
1.9565
2.87948
1.86683
2.2789
2.72067
3.96617
3.72938
3.40914
3.67982
3.90426
2.2695
2.97968
3.40173
4.10128
3.98321
3.58367
3.58394
3.46506
2.6939
3.8425
4.43474
5.7791
7.815
4.41541
4.05954
5.60636
3.01289
3.11987
3.91705
4.48054
5.63994
3.51583
3.87278
3.30244
3.38949
4.25637
3.6186
4.00879
3.9927
3.60392
3.64333
3.79383
2.93554
3.72278
4.30516
3.81981
4.11668
3.94504
4.69598
3.13276
4.16865
4.47181
4.34267
4.62398
4.47835
3.14164
8.06719
4.47127
3.87732
7.35651
7.51373
4.48095
4.83947
4.66697
4.13253
4.89302
4.47499
4.67586
4.45262
4.5258
5.09931
5.05356
4.40863
3.6151
4.56518
5.20018
5.11248
1.86078
5.5693
4.91134
7.08477
2.35062
5.94494
4.50022
5.23146
3.17644
1.79746
4.62509
6.75606
2.51206
4.11909
3.91835
3.05246
3.89031
4.12669
3.87742
3.93434
3.48911
4.07493
2.52244
3.86375
2.70511
2.17335
4.22811
3.9758
3.33597
4.1314
3.3191
4.58807
2.84511
4.32559
3.52927
4.52534
3.43581
2.67688
4.02297
2.91816
2.72675
4.17584
4.94977
4.40133
4.10328
4.66485
5.20066
3.71946
4.09304
5.24605
4.00805
4.51293
3.6526
3.03528
7.61955
2.69339
2.23351
1.58804
6.82193
4.56333
3.27444
2.57745
6.97117
1.76556
3.2883
6.40792
3.49939
4.80024
4.93063
7.05088
4.21751
4.53313
3.71861
6.98215
4.49337
4.46087
4.03294
4.04271
3.62041
6.57879
4.07991
4.02415
3.2164
7.26307
6.92177
2.51349
6.37363
4.79016
2.74329
5.03877
4.95676
2.94405
3.51706
3.39243
3.75849
0.675
3.43689
4.03477
3.81156
7.05893
4.861
4.11989
4.09008
5.08503
3.34418
2.49146
4.8604
3.29625
4.06632
2.14846
2.99561
4.22819
4.13601
1.53826
0.668499
2.54979
0.66567
5.24152
1.21793
1.4751
2.29328
4.24508
2.10316
4.07406
2.72532
1.85912
3.69474
3.5212
2.99153
3.33215
3.77561
2.69849
1.60297
3.50357
3.1051
3.78327
2.18788
3.26908
2.35105
2.74334
3.51256
2.84358
3.4369
3.69474
3.39168
3.88672
3.57535
1.95993
3.62068
3.32322
3.23538
2.56268
3.47011
2.47264
3.09993
3.75666
4.38756
4.38623
3.9921
4.80491
2.91737
3.50303
4.20862
2.56321
2.82504
4.11294
4.06339
3.05261
1.88482
4.46615
1.20442
3.19661
3.16597
2.78107
3.6881
1.58693
1.64551
3.62267
4.20994
1.78408
4.35278
4.26953
4.39126
4.34754
4.45264
3.97626
4.43572
3.53055
4.4292
3.58017
4.04377
3.26873
2.97428
3.28602
2.73776
4.86619
2.7463
4.75764
2.61917
3.06838
3.55228
3.6322
3.41859
3.9812
0.671286
7.75242
6.16476
4.01044
3.51182
4.45115
4.73106
4.13697
4.08502
4.89286
3.07878
3.51251
6.62523
3.20339
3.35572
7.38756
4.31763
1.16511
4.26802
4.3047
4.13558
4.59574
2.0407
0.663534
0.675463
2.43555
2.21275
1.1437
6.55892
1.71212
2.28834
3.21446
3.78234
2.14916
2.90775
4.56365
3.74704
4.44439
4.37579
3.88801
2.60318
4.51735
2.90419
3.94931
3.78453
3.11781
3.35431
4.01753
2.65803
3.3191
6.96733
4.91417
3.13478
2.7102
3.68288
3.54155
4.17161
2.88851
2.49943
2.7626
3.88064
4.232
4.3687
4.13837
5.10897
3.58488
1.70367
3.77744
3.67907
3.14324
4.30401
1.18088
4.65904
1.66664
0.723673
2.32584
4.65111
2.03324
2.23544
3.35627
2.56687
4.64189
0.667083
1.65338
3.02815
4.99244
4.6064
4.10108
4.28713
3.1004
4.73436
4.51343
4.73278
4.19596
3.2732
3.2154
3.63096
6.3287
2.80603
2.39219
3.60161
3.16348
3.53484
3.93745
7.10958
5.11119
2.30842
0.708872
4.44148
4.92837
7.14021
4.14205
3.79039
4.24022
5.32144
4.74164
2.7491
3.4361
3.14838
4.18273
7.73993
5.09277
3.05018
3.6171
4.66052
4.27597
4.56355
1.18638
2.24861
5.12084
0.989408
3.65316
4.50925
2.75881
0.669889
1.5071
1.39411
2.48973
3.3529
4.91178
0.742462
4.20103
2.04265
2.57713
3.11051
1.90416
2.99266
3.71641
2.82743
1.50651
2.94738
2.01565
2.89268
2.64431
2.13372
2.29892
1.30424
2.63979
3.42073
3.05269
3.32528
3.50501
3.34187
3.43948
2.12754
3.419
3.43044
2.97912
2.93552
3.47179
2.36141
2.39124
3.11649
3.86288
4.22389
4.45044
3.59983
3.55
3.19711
3.22432
4.1282
2.69296
2.57107
4.13574
3.87096
2.8891
1.88745
1.13269
0
2.22841
4.16628
3.25794
2.53345
1.17077
4.21682
3.38822
3.38949
3.12328
4.33553
4.02825
4.47439
3.72451
4.20079
3.84523
4.42875
3.73373
4.14558
3.63467
4.29137
4.0507
4.09423
3.2416
3.04825
3.3432
2.52078
3.85811
2.72218
4.50928
2.79095
3.01227
3.54008
3.69212
3.41506
3.8405
4.6319
2.16854
3.40225
3.98618
4.48095
3.5461
4.69799
4.06204
3.99556
2.45011
3.32653
3.29573
1.45375
3.24089
3.37188
4.28811
1.1429
2.6756
2.92037
4.7437
4.39284
4.33169
4.1805
4.71794
0.671751
1.53338
6.27333
2.84387
0.665712
2.23117
4.08403
1.15064
3.28538
1.82849
2.16945
4.4189
3.24283
4.24527
2.11914
2.5519
2.97454
4.49041
3.40831
4.02572
4.45316
4.03516
4.1248
2.59175
4.35976
3.82594
4.21563
2.70354
3.9279
4.28075
3.78001
2.87762
4.29582
2.6851
3.34777
1.12611
4.76927
3.61072
4.67067
3.73266
2.81271
3.06558
2.57141
3.99184
4.22445
4.11603
3.1239
3.62989
4.22334
1.95804
3.92029
3.6911
3.10714
4.21729
3.68549
1.09036
5.37078
1.61425
0.77295
2.32422
4.02795
2.03382
2.25966
2.45386
2.66695
4.69677
1.70055
3.59526
3.09349
3.96625
4.72526
4.80024
7.91378
4.40013
4.20175
4.12101
4.02287
4.16346
3.76225
4.67696
4.04655
6.86673
4.60055
4.73543
4.13281
3.43977
3.6073
2.51349
0.637514
0
5.08496
3.04783
2.67703
3.0696
3.63355
3.22966
3.5358
5.08325
2.35969
2.77597
0.758288
4.90806
4.08035
3.7978
4.15383
2.99322
4.72043
2.99037
3.52591
4.37814
5.12336
3.03971
3.62615
4.63946
4.23051
3.92557
2.26895
1.53826
4.86072
0.985611
2.53592
2.54979
3.60726
4.52156
2.73014
3.91701
0.884967
1.48995
1.59447
2.509
4.31145
3.27517
4.90685
0.797653
2.07296
3.92095
3.95531
3.39352
3.48172
4.8785
3.17425
3.53173
1.83707
4.04988
3.28975
3.91672
2.6244
3.43617
2.5319
2.35024
3.71324
3.81483
4.20674
3.71235
2.13281
3.74203
3.61123
3.39979
2.90805
3.6344
2.69269
3.28018
3.87122
4.52374
4.12728
3.58831
3.06525
2.23595
3.97306
3.07746
4.25821
2.83756
3.05328
4.48442
4.22799
3.91777
3.05261
2.01176
1.17177
0.757875
2.25749
2.08157
1.65413
1.88162
3.29286
3.29792
2.99682
1.90122
3.30751
3.62834
3.09807
4.08332
4.47379
4.52406
4.54021
3.59323
2.38905
4.06669
3.75778
4.1726
3.46489
2.73776
2.06879
4.81093
2.7661
3.64724
3.71558
3.29977
3.60896
2.4435
3.41818
0.701783
3.88188
4.54161
3.56242
4.85123
4.15782
3.71745
1.96375
3.32904
0.659097
3.53974
4.5286
5.08221
2.99773
4.48949
3.65343
4.23419
4.24739
0.819656
1.43178
3.6576
0.741504
2.46564
1.33999
3.29877
2.73534
4.61914
4.67864
0.789383
4.27002
4.14663
2.67387
4.95484
3.9119
4.16335
4.8014
2.72378
4.99485
4.19898
4.71442
3.12057
4.76296
3.80645
4.02286
4.28929
2.65803
3.36007
4.28183
5.17665
2.95118
2.87314
3.75108
4.86876
3.25149
3.99242
3.68809
2.84806
2.62875
3.29217
4.15922
3.32829
4.39174
7.43732
3.71288
3.33446
4.39629
3.60331
1.38644
4.1383
3.74501
3.21317
1.92631
0.723673
2.444
3.8928
2.52554
2.7249
2.65783
0.756224
1.87696
3.71523
3.31662
3.59848
3.51707
3.95688
4.65805
4.80086
4.24544
3.33836
0.833667
4.36454
2.85715
3.27097
3.37545
4.20782
4.13889
4.5397
6.58451
0.750987
4.2722
3.76258
1.40656
4.6459
0.808548
4.16222
7.01106
3.39799
2.58425
2.83859
3.38618
0.673146
3.62148
5.13801
2.55627
3.00189
3.67152
3.67681
3.53353
2.73146
4.15954
1.34157
0.808492
3.91915
4.16107
3.04082
0.671286
3.38556
2.64736
3.4341
4.4941
2.23615
4.59388
4.90864
6.08509
1.97707
5.13696
2.363
2.67633
0.988366
3.67653
1.54903
1.64373
4.28865
4.35333
3.78385
2.22397
4.24216
1.62317
2.84721
2.8019
2.29861
3.04771
2.90383
2.0744
1.14714
2.39945
2.20957
2.89628
1.92515
2.32263
1.75178
2.29261
2.58283
3.6033
3.1817
3.32468
3.6
3.56442
3.22131
1.97514
3.64812
3.45497
3.09705
2.56611
3.46866
2.35025
2.66813
3.02906
3.69017
4.81668
4.36439
4.4687
3.77276
3.52855
3.16777
2.84737
4.23077
2.6099
8.23371
6.19812
7.77191
6.66673
8.18758
6.56677
6.83742
6.27948
5.3759
7.08868
6.17091
6.2909
6.40431
8.43732
2.94854
4.48644
2.39053
2.50979
1.46962
2.40667
2.36273
7.70649
2.34786
2.30967
1.41178
3.1772
3.24696
3.63655
2.3721
1.93864
3.0022
3.71744
2.09942
3.6865
2.11011
3.08075
2.72376
2.88002
2.03732
2.36507
2.72764
3.3742
3.62137
2.74407
2.1185
4.10938
6.28094
5.63208
3.06972
4.42701
3.79179
5.1991
2.2459
3.8084
3.46795
3.21455
3.22357
2.70622
2.43744
4.10422
4.30931
4.65253
5.72015
4.23628
5.13862
3.07748
2.58507
3.83808
4.00687
2.99232
3.13547
3.88899
4.55169
4.0285
3.01623
3.03848
2.01932
3.35926
2.55878
2.50623
3.38368
3.3015
3.31566
2.57228
2.2977
3.86121
7.10624
3.02571
3.39171
3.46657
2.60232
6.93023
3.32532
0
3.28564
3.22298
2.50992
4.01097
4.49278
4.77986
3.85117
3.25022
2.84502
2.93807
4.35484
5.30244
4.76464
3.46336
4.28703
3.42181
4.50624
3.88803
6.9256
3.96847
3.73118
2.03027
3.5386
2.74585
3.13851
4.12854
4.20067
4.21907
4.21806
3.31967
3.09637
4.4717
1.81231
6.36063
3.64246
4.59322
1.62346
3.85809
3.99007
2.0049
6.5752
3.7802
0.815484
6.45333
3.48981
3.16226
2.90313
4.52916
4.61526
2.68083
0.660965
4.38163
3.2865
3.19292
4.1051
3.96721
3.58098
4.01693
3.99579
6.34448
3.18683
2.9938
2.88574
3.61879
3.04456
3.70933
3.6743
3.03331
2.93682
2.81829
7.64382
3.437
3.82781
4.16368
4.53525
2.73765
4.09839
3.16678
7.37078
3.68288
6.27448
2.8839
2.9539
4.01174
4.71213
3.60232
3.23591
3.1948
2.58467
3.81534
3.51068
4.46458
3.46286
2.38151
4.25062
6.81027
3.54933
7.50408
4.22328
3.78829
4.44275
3.93286
6.41956
3.44974
4.81195
1.73656
3.37945
1.63859
4.06004
1.61323
4.02664
2.44679
3.89412
6.48438
3.84422
6.85874
6.52384
5.08626
4.54438
3.65261
5.67872
4.69379
3.7028
3.71103
4.44798
2.86554
3.43525
2.74099
3.92836
3.04466
4.77935
3.21385
5.35614
4.40927
3.38046
3.25187
2.06376
3.21161
3.12352
4.09208
4.16127
4.18042
2.81291
3.93546
3.80856
0.663325
2.05688
5.43384
3.38887
3.76538
7.54084
4.53996
4.55731
1.49814
3.50397
3.16162
4.77593
3.14653
2.16376
4.10133
4.10352
4.48209
3.25865
4.69945
2.39521
2.19909
4.22625
3.50655
4.75289
4.83639
2.17802
3.6471
4.93415
2.50743
1.15326
2.41708
4.53583
3.02824
3.90509
4.03976
3.66867
3.55916
1.83648
2.51856
4.84105
1.21809
3.72804
2.41751
3.3648
3.13932
2.84626
2.44955
2.20934
1.99664
3.65348
2.4927
2.02135
2.32094
4.78476
2.24356
3.35394
2.73491
2.27733
2.37483
2.24234
4.28148
3.18155
2.94874
2.46405
3.87602
3.81888
2.42268
2.91847
2.75788
0
3.07553
2.59045
2.35252
3.30306
4.59833
4.16209
2.79075
2.96966
2.93861
3.47096
4.07998
3.42835
4.18795
3.16471
4.05585
3.52385
2.79369
3.54684
2.95507
2.02157
3.41331
2.66741
2.83725
4.81634
3.00746
4.21127
1.52327
4.07724
3.2847
2.85867
6.18502
0.669421
1.97961
1.71409
6.25941
4.01322
1.1726
3.96107
4.02635
2.55348
2.10928
3.88423
3.57161
3.35123
0.82123
1.90287
3.62519
1.44197
3.06212
2.72341
6.44364
1.2162
7.21652
4.40016
4.50529
3.29013
3.24744
4.06487
3.25083
3.81566
3.73086
3.41836
4.42934
3.40877
2.01932
2.88733
4.49834
3.49962
3.20753
3.92629
2.86197
2.87761
2.07888
3.34433
3.08187
3.8298
3.63421
3.98755
3.75952
2.11232
3.81947
3.47518
0
3.60265
3.31234
4.38317
1.50521
4.18722
3.26658
3.16326
3.59174
3.78381
4.51466
3.28379
3.20736
2.32959
3.94128
4.17196
3.99715
4.52962
4.33918
3.49285
3.28808
2.49562
0.655909
4.0812
2.48065
6.31496
5.91815
1.99937
3.80107
4.15629
4.7695
2.25444
4.35464
3.4443
2.64702
1.28258
2.18052
1.89242
3.17758
3.96032
4.04387
3.78993
3.71563
3.58721
0.815484
3.66641
1.91988
2.74232
4.65392
4.52496
1.33112
3.41026
3.61167
4.12855
3.36145
4.38941
2.25946
4.07269
4.60875
3.69475
2.1393
3.13727
2.05035
4.27551
3.74719
2.72798
3.69957
3.81932
6.27714
3.25472
4.38491
2.07509
3.99023
3.02831
2.56147
3.87475
2.3765
3.54699
0.78742
3.21901
4.51973
4.27859
1.53664
3.53326
2.72454
3.60778
4.37841
3.64613
2.67183
4.00766
3.13615
4.67447
3.90631
4.3886
4.91997
2.75872
2.63361
3.93066
3.54433
2.02488
4.335
3.63018
4.01645
3.75257
4.8762
4.3618
3.80839
3.72528
2.78989
0.766078
4.4438
2.68755
3.98325
2.06555
3.83658
3.5553
3.93809
0.82123
0.667551
3.36977
3.32417
4.60973
0.774193
5.0163
4.07696
3.86849
4.78479
3.05955
2.90425
3.74525
3.98842
3.98038
4.02126
3.80884
3.97574
3.65132
3.51971
2.15589
3.89678
3.42689
4.31044
5.2156
4.3631
3.48392
3.69252
0.741933
3.44044
4.72446
3.10541
4.23145
2.59578
3.79692
4.11395
0.78742
3.90437
3.65177
3.24682
5.05833
3.492
1.17442
4.60903
4.77515
6.57442
3.40437
3.65354
3.7175
4.81057
3.19746
2.64201
4.2453
5.21304
5.9616
3.6138
3.84469
3.43733
1.22449
4.3248
3.86171
1.02195
8.1618
4.61652
3.62051
4.18427
3.8049
0.692453
4.15818
3.92608
4.82442
2.21613
2.34483
0.757073
3.88937
4.06781
1.11749
1.93567
3.76094
3.25454
3.25633
5.00529
3.64683
3.90398
3.14746
3.24509
2.30431
2.53582
0.969454
1.84987
1.81009
2.21914
1.80249
1.83238
1.83866
3.13802
3.03669
2.79794
2.45501
3.12801
3.80472
3.05052
3.11109
1.62016
4.04708
4.1016
2.86402
2.6075
2.92986
2.78099
2.01893
3.33867
3.81254
4.29993
2.71785
3.41513
2.82258
3.92342
2.74737
3.21385
3.53628
2.22152
3.61181
2.99767
3.44613
2.50757
2.7269
3.08079
3.95739
4.19016
4.06466
3.03405
2.78442
4.17092
0.666146
1.48008
3.21188
4.44003
3.96807
1.01427
3.98701
4.04404
3.90052
3.56979
3.32341
0.807897
1.44814
2.59316
1.22868
2.02163
4.25229
4.84141
3.29091
3.3465
4.04361
3.6278
3.38718
4.45418
3.35878
2.90744
2.69625
3.21411
3.63092
2.67649
2.66448
4.52208
3.4543
3.2385
3.79451
3.52275
3.15942
2.86978
3.16114
2.09012
3.38336
3.62139
4.11823
3.64004
3.78581
2.11144
3.70594
3.53989
3.64497
3.37204
2.68702
3.61582
4.39042
1.5152
6.54781
4.19508
3.30713
3.14427
3.60637
3.35378
4.61734
3.18946
2.08449
3.70858
4.50087
2.26299
3.27602
2.51896
0.665839
4.1035
2.47573
2.02146
4.13693
2.89299
3.28049
4.12691
4.20312
4.56858
2.2631
4.35596
3.72922
2.66236
1.27867
2.15374
3.79654
4.53415
1.81366
3.15037
4.00599
3.81396
3.78846
3.65598
2.10074
3.66081
1.91004
2.62341
4.43199
1.38542
3.43083
3.67027
4.94789
2.20084
3.84672
4.60878
3.73252
2.23864
3.1028
1.96949
3.93712
2.8516
3.61132
3.56046
3.85785
3.81418
0.706101
3.33759
4.37376
2.07699
3.96687
3.42818
3.97058
2.55384
3.82448
3.88657
2.68971
2.6114
3.56908
0.792149
3.31489
0.655533
3.84522
3.1398
3.79519
3.53653
2.75744
3.80275
4.1912
4.39987
4.01351
3.09824
4.49305
3.78203
3.12725
2.77497
4.23621
2.66162
3.74859
4.25062
3.56951
3.59262
2.00303
0.67361
4.42004
3.77543
3.29662
3.60234
3.92501
3.94653
3.82104
4.92844
4.33635
3.86578
4.02118
2.84173
0.806613
1.98447
4.48385
2.71079
3.93634
2.08385
3.93479
3.61228
3.84769
0.807897
0.668954
1.06277
3.4148
0.655327
0.776611
5.02803
0.775
4.13362
4.09839
4.85291
3.69322
3.87768
3.97258
3.66292
4.05634
3.70864
3.46377
3.51404
4.78788
3.55089
3.9547
2.13058
4.33967
0.768928
4.42845
3.44332
3.56524
0.789257
3.71412
4.61541
4.21017
2.62628
3.7374
3.86174
4.02087
0.792149
4.05352
3.70119
5.25045
3.59383
1.31691
4.79868
3.40497
3.6718
3.93455
4.95701
3.18564
2.85052
4.29217
1.34043
0.739932
3.63629
3.36229
3.5015
1.18401
4.28645
1.27201
3.86139
1.20234
4.58112
3.67368
4.18508
4.83639
3.99973
4.2231
3.90233
2.18145
0.76324
3.87569
4.06344
1.08398
0.876628
1.97326
3.72376
3.31528
3.2427
2.60779
4.56028
1.02591
5.02456
3.69915
4.18176
4.62974
2.56309
3.30845
4.10985
4.72862
2.70755
1.67912
4.55843
2.39869
2.21058
2.0274
4.15795
2.67666
2.22812
2.49858
2.46863
4.19756
3.31723
3.10154
3.25342
2.73712
3.14862
1.8581
2.89685
4.09449
2.87882
3.72498
4.31886
3.12569
2.76758
2.50504
1.59571
4.30092
3.66461
3.29878
3.81563
3.24386
4.28563
3.33364
4.4647
3.32227
2.37965
4.33194
2.52404
2.55605
3.11717
2.98823
2.99553
3.63018
4.38391
4.19794
3.55971
4.41996
3.14548
3.16826
3.55937
4.50227
4.16381
2.34984
1.61562
0.672319
2.45485
4.30249
0.788987
4.65483
4.34196
0.813941
3.6844
3.83619
4.14678
2.80998
3.93177
6.14804
3.54054
3.57437
3.90006
2.90744
4.59672
4.09914
3.61582
3.30406
2.72115
3.07001
3.59924
2.84919
1.54699
2.89311
3.7395
3.59388
3.08822
3.91496
0.761447
3.50462
3.40572
3.94826
4.12975
3.63421
2.70038
2.97647
1.17506
3.82555
3.45146
4.03439
2.9489
3.72067
3.87458
0.737394
4.02454
2.63903
3.82861
4.68388
0.881555
2.56894
4.28965
1.38971
4.65755
4.51575
4.12196
3.82564
3.11477
3.45184
4.07239
4.88421
3.41456
3.89953
0.731661
3.9129
4.54527
3.94618
2.15163
0.749642
4.18242
2.20879
3.03532
3.14512
2.82913
2.73181
0.997497
4.5792
4.06144
4.03103
4.96055
2.23901
4.27993
4.23205
4.09075
3.97869
2.9264
3.91955
3.10813
3.03058
2.79318
4.39537
3.15031
3.76387
3.31719
3.4899
4.08845
3.12424
3.47893
2.49277
0.741886
3.38771
3.99339
4.18296
2.38381
3.81718
2.81917
2.62392
4.12015
3.30571
4.03408
3.75552
0.803508
3.05578
3.72992
3.17821
1.60095
4.78098
3.53326
3.81322
4.10459
4.74673
3.55254
4.19303
2.67169
2.36784
4.36145
0.792149
3.57817
2.46586
2.0056
2.7813
3.75745
3.26181
3.96358
5.04061
0.72111
4.13583
4.86364
1.0084
2.25748
3.41423
1.72994
4.19123
1.89901
4.07773
2.56405
3.87039
4.05471
1.5523
0.788194
3.92845
1.13496
0.691048
3.60211
3.54318
1.16543
1.00044
4.06826
0.773385
4.82913
4.0859
4.38979
4.11333
4.4844
2.93378
3.60122
2.96063
3.79805
3.47627
3.9353
4.03931
4.49485
0.724678
4.4669
4.12013
3.46815
3.88145
2.1526
3.56214
4.79646
4.35397
4.15698
3.68856
2.94296
2.96618
3.9227
1.03774
2.17424
0.820061
3.79865
3.53301
4.03039
3.78683
3.8559
1.66931
4.53383
3.93596
3.24247
4.90753
2.80528
4.17171
4.38903
4.49641
3.49785
2.49436
2.71275
1.45415
2.25375
4.94092
3.95828
4.17205
4.10593
4.95832
2.29673
4.5937
4.14191
7.66557
4.96409
2.55364
1.32193
2.49469
3.10635
3.97281
4.12512
3.90496
6.06602
3.82858
3.66991
0.876628
3.6879
1.95628
3.3177
2.66758
4.61267
3.0618
1.10793
4.77761
3.14963
1.48766
4.097
1.17199
2.53463
1.63558
1.80036
0.523419
1.53762
1.4486
1.64499
1.37907
1.63386
2.11221
2.25933
1.76756
1.47362
1.58604
3.20367
2.95967
2.80699
2.89891
1.64811
2.50435
2.56433
2.54808
2.64836
2.08612
3.73104
3.79561
3.71189
2.62938
2.59494
2.28921
3.16005
3.2641
2.36745
3.2803
3.54529
2.20938
3.15929
2.89854
3.0271
10.9378
9.92685
8.19955
9.83794
9.36911
7.74698
6.86925
7.20913
6.48222
8.21397
7.09887
8.37997
8.42922
5.60182
2.71898
3.66158
3.19908
3.36909
3.62438
3.28427
2.79619
2.95513
3.10187
2.90331
2.27883
3.96885
2.83884
3.35709
3.15105
2.3871
3.75353
3.0209
3.41657
3.51445
3.17169
2.9588
3.97439
3.33813
3.85289
3.17824
3.79771
7.76057
2.73146
2.97074
2.89168
3.20187
4.59791
9.15129
4.42889
4.4843
4.8456
4.51879
3.6975
4.20728
8.35179
4.30446
7.77817
4.45451
3.4094
5.65541
7.19337
3.54554
3.78304
3.74033
2.87608
3.54128
6.5311
3.79353
3.48164
3.87378
3.08032
3.41674
4.05679
3.68227
4.18593
2.83967
4.03233
8.05686
3.19484
3.14234
3.30582
3.75028
4.48799
7.8991
1.72002
4.57358
4.38627
4.73007
4.03775
3.91501
4.69271
4.34317
4.1423
3.57681
3.67528
2.58148
3.66133
3.99864
4.08992
3.58721
4.67128
4.07353
4.67013
4.5051
6.26074
3.74671
3.99901
5.34942
3.84867
6.35656
4.86547
3.85521
3.70763
4.06773
6.83092
4.19205
5.03273
5.92833
5.00394
5.04413
4.43008
6.98131
6.60869
5.08957
3.98041
7.88414
3.51256
4.42476
4.46325
4.3482
2.50895
3.97587
3.55434
3.92347
3.68715
3.96733
3.81306
3.78935
4.03798
3.99024
3.037
4.64653
3.54676
3.65833
6.68449
2.69203
3.57582
3.81463
4.29702
4.58166
3.58303
2.66668
4.57091
4.51015
4.39652
4.2079
4.43725
2.67851
3.80931
6.36256
3.2582
3.55189
4.27554
4.5227
4.57244
4.0134
4.1846
4.5698
4.74518
1.94422
4.34283
7.21816
4.47816
4.9203
4.21999
3.78558
4.01142
4.02092
1.15307
4.0894
4.68305
3.43091
6.72685
3.75779
4.22826
4.72296
5.29436
1.79486
3.86913
5.05372
5.02756
5.13738
5.01456
1.99336
4.66215
7.17748
4.62033
7.71261
7.10758
6.52814
0.668954
3.85789
3.98294
3.83874
4.97113
4.8099
4.74811
4.34774
4.817
4.40308
3.63121
4.36191
4.01947
4.28091
4.63372
4.06194
2.69078
3.89145
3.06369
2.76604
6.18541
7.10757
4.02386
4.1306
7.03268
4.88674
1.73714
5.01285
4.91165
3.59831
4.70722
3.92622
2.69286
2.60238
3.47386
7.57809
4.07573
6.43293
3.96366
2.23458
3.21497
4.30663
5.0322
2.09655
4.46654
2.27741
3.80708
4.81571
5.36689
4.74336
7.44077
4.90507
3.9676
4.58856
4.09294
4.85288
3.2602
4.43179
4.93256
7.35638
2.70951
2.62242
3.13152
4.7824
2.77714
4.08274
4.75173
5.55185
4.92569
5.41984
3.33499
2.33574
1.23009
5.55528
6.08484
5.59224
3.38151
2.57394
2.50411
1.26182
2.70469
2.47384
3.00492
3.91207
3.7131
4.69827
3.39704
2.82168
3.51788
4.63068
4.14996
5.02565
2.57591
3.09947
3.04268
3.41017
3.2902
3.1347
3.28033
2.74857
3.47329
2.85781
3.1345
2.12201
3.28961
2.85934
2.51366
3.66167
5.82299
3.40652
3.83574
2.8277
3.67678
3.88932
4.12274
3.76579
3.69412
3.46578
3.50548
3.02959
3.78433
3.41565
2.55284
3.41965
3.4283
3.64946
4.47306
3.04427
4.30213
5.59884
3.85141
4.19504
4.14986
2.1055
4.28076
3.81116
4.57255
3.69998
4.10215
4.31984
3.73141
1.20483
4.6217
0
3.55836
3.5061
4.1397
3.81286
4.80818
1.88971
3.91888
4.80323
3.03874
5.37014
4.05904
4.63896
1.74765
0
4.79537
3.43084
4.4786
3.77084
1.89821
3.59648
4.1363
3.7295
3.96632
4.6217
2.946
3.18649
4.45912
4.28319
4.09177
4.15925
4.31381
3.93386
4.71971
4.04038
4.19832
4.65078
4.08941
3.14595
3.09184
3.92465
4.38976
2.97476
2.88396
1.87597
2.52795
3.60731
3.8265
3.34936
4.16029
2.01803
3.20717
4.80489
3.11536
4.73398
4.29928
4.96189
3.6279
4.45946
4.04189
4.21759
3.98947
2.67638
2.63101
3.63734
2.56167
4.04507
3.87005
3.66295
2.25401
3.23667
2.64669
3.36766
5.95407
3.99458
4.25187
3.8779
4.82394
4.2628
3.89109
7.00302
4.54622
4.24697
2.61187
1.63556
4.30577
5.52435
4.02872
3.5376
4.77697
4.17473
1.59687
2.55463
1.37273
4.96794
6.5872
4.20703
3.16425
4.42406
4.11526
4.78853
4.40752
5.14807
3.27427
2.27507
1.32924
5.28936
2.4003
5.56577
3.38373
5.52842
4.68256
2.68016
0.66034
1.26526
0.835913
5.25281
2.89603
2.99324
3.95541
4.54236
3.4022
3.61791
1.36317
4.81686
3.98339
5.11567
2.62095
3.71517
4.12169
3.82256
2.91961
5.22719
4.32878
4.27078
4.14038
3.63753
4.14157
2.84193
3.56321
3.50267
4.2423
3.27599
4.50919
3.73459
3.48346
3.4537
4.24859
4.47381
3.46113
4.6957
3.34593
2.6581
4.86212
4.18455
4.84422
4.49314
4.42536
4.53837
2.58732
4.14701
2.886
3.86317
4.71788
0.657761
3.33
3.65875
3.96341
4.51569
4.79244
3.37618
4.13015
4.82657
3.13342
4.21401
4.62602
4.6262
4.81963
4.67806
4.70775
2.99739
3.74462
3.7435
4.13508
4.72969
2.00924
3.74939
5.59012
3.85913
0.769335
5.38304
2.94549
5.3682
3.21783
4.49889
4.77947
6.47717
1.638
0.720243
0.808548
3.15376
7.07425
6.59719
4.62532
4.48158
1.82476
5.44505
3.85739
0.76567
4.37747
3.82662
5.17242
4.68056
2.84302
6.7907
4.19646
4.25367
4.90845
4.30387
0.839438
3.96535
5.16311
4.85248
4.94358
3.60691
2.69071
4.37918
3.83079
4.16476
4.17058
4.23382
4.75874
4.01412
3.85528
4.79056
0.671846
0.675925
0.800392
3.74734
4.40347
4.0839
4.53034
0.660965
3.11629
3.56161
4.68358
5.00456
2.95287
2.42417
5.34864
4.2147
4.90448
4.16288
3.32615
4.09378
4.19306
3.95359
3.69457
3.181
2.61859
1.76786
4.60333
5.22013
3.11727
4.22606
4.62375
5.54685
4.41367
1.29689
5.16567
4.99748
5.61691
3.80427
5.00337
4.86748
0.790174
4.96042
0.662854
1.27549
3.14209
5.14575
7.05386
5.29477
5.01785
5.55768
0.740777
3.36492
2.39601
5.76046
5.14896
4.4665
4.91463
5.02312
1.43984
2.8709
1.22196
4.72545
1.03833
5.51097
2.77443
2.48772
1.99308
0.803793
3.5589
1.18357
4.81577
7.33861
4.18748
5.84914
5.6114
1.98523
1.91091
2.45621
3.27053
2.85915
2.99821
2.2042
2.98866
2.40519
2.80089
2.13142
2.57528
2.3187
2.4292
2.82846
3.72288
3.95827
3.78173
4.09345
4.21216
3.89634
3.32273
3.39967
3.34909
3.22525
2.65066
3.6086
3.52246
3.95267
3.95421
3.12108
4.30892
4.13467
3.43915
4.92595
4.06922
4.06886
3.46603
4.25971
3.56323
4.18854
3.31519
1.23708
4.31533
3.33713
3.56882
3.71736
3.67184
4.98677
1.82442
3.92649
3.21697
3.22249
5.42535
4.7221
4.36201
4.36267
2.5213
1.69785
4.53132
3.73655
3.58347
0.667551
3.89088
3.97729
4.40218
3.38751
3.757
4.01585
4.00686
4.74269
4.21347
6.73485
3.90323
3.57757
4.25262
3.85999
4.19074
4.58336
3.16968
2.69792
3.94659
4.30111
2.9659
4.02714
3.46625
3.99857
4.00756
4.76083
3.06555
4.46869
4.41553
4.89471
4.46442
3.99501
4.01543
2.75246
2.6457
3.62738
2.66004
4.07207
1.32108
3.88803
3.7887
2.22707
3.17856
2.5989
3.99109
4.36897
4.10081
4.88153
2.29289
3.90722
4.255
0.69282
4.74696
4.19358
1.68452
4.35943
3.98986
4.61628
4.08273
3.47733
4.0433
4.90222
1.61577
2.56313
2.69083
4.06279
3.14686
4.48251
4.14819
4.58099
4.47025
5.27294
3.35184
2.29275
2.07998
2.53489
5.60994
3.41628
2.63173
2.80174
1.28634
0.848528
5.1832
2.91831
3.11635
3.9263
3.38085
2.88075
4.41845
1.21716
4.67057
4.09561
4.56619
4.8388
3.7447
4.35961
3.87313
2.88059
5.21959
4.0708
4.33581
4.1927
3.68402
4.02564
2.85834
4.1596
3.27541
3.938
3.41319
3.79315
3.48814
3.88257
3.44271
3.75865
4.30121
3.46782
3.38797
3.53762
2.66051
3.79684
4.12926
4.64997
2.86303
4.29979
4.52006
2.58873
4.17919
2.89504
3.93231
4.77892
2.20424
3.60903
3.9588
4.40833
4.65044
4.8907
5.4357
4.46185
4.70809
4.84776
4.60622
4.76928
4.1546
4.68967
2.9792
3.76299
3.93794
4.5035
1.98919
5.5768
3.90105
0.788164
2.96055
2.93394
5.26364
3.27661
4.33482
4.87324
1.62818
0.766893
4.42407
0.833292
4.65424
1.7888
3.12937
5.49969
3.86274
0.782624
4.23298
5.1736
2.82903
4.21375
4.325
0.88968
3.99801
5.02279
7.39377
4.81986
1.96039
4.74837
2.75345
3.87261
4.22894
4.17237
4.03972
4.81387
3.7607
4.87472
0.820824
4.66769
4.08913
4.4921
3.13261
3.62113
4.73701
5.03373
2.95404
2.48585
4.3559
5.09799
3.31673
5.04388
3.47567
4.07547
4.15458
3.68446
3.18619
2.59707
2.8189
1.86489
4.42612
4.58639
3.16398
4.29429
4.54495
5.58976
4.37005
2.36415
4.92082
1.20832
5.18051
5.02256
4.0687
5.65564
3.75646
5.01262
4.90094
3.85993
0.854035
0.659072
1.20234
3.10768
5.21203
0.659545
5.17543
0.805062
3.46814
2.3957
1.21677
5.1557
4.38501
5.07426
1.36295
1.26147
2.71874
2.53923
2.02216
0.798331
1.19251
4.86658
5.4375
5.2648
2.80174
3.0868
3.2168
3.81111
3.75193
4.05277
2.91815
4.0788
3.07074
3.52435
3.96953
2.34946
3.45412
2.58747
3.65639
3.01524
4.05207
3.78125
4.11447
3.70707
2.78672
3.73697
4.07666
4.29753
3.94401
3.64264
3.57874
3.68337
3.93842
2.92067
3.46829
3.16475
3.85223
4.24128
3.86661
4.93845
3.60191
4.41561
4.03068
4.52364
4.35842
4.69477
4.0756
4.96698
3.5677
4.46134
4.12489
3.92807
4.74278
3.70085
3.94546
2.5037
3.84402
4.5512
4.29007
2.206
4.1237
4.97561
3.90144
0.701749
2.97795
3.33181
4.76542
4.40747
1.97596
2.17937
0.69282
2.29089
2.64366
0.730582
3.91989
4.29137
4.40494
3.3124
3.37264
4.34416
4.37432
4.39254
3.67423
1.82455
4.68556
3.62768
4.89516
3.93014
4.18409
3.97367
4.74385
2.66421
2.91807
0.78462
4.27501
3.53797
4.37118
2.96967
4.08586
4.97147
3.14979
0.715259
1.82135
4.46706
4.43834
4.61807
3.52839
4.81676
4.50767
4.38648
4.08186
1.27623
3.70678
3.72863
2.77314
4.37894
4.61837
2.56177
3.12676
4.08857
4.05331
4.94586
2.34286
4.54772
4.56578
0.707107
4.45504
3.82339
4.00893
4.54569
4.9663
4.87079
2.6495
4.6166
4.25411
5.29709
0.822344
5.28214
0.748348
3.29551
1.96144
2.50335
3.43824
3.1719
5.15695
0.762072
2.68474
3.22253
3.02777
3.02112
4.08887
0.68316
2.86961
4.56219
1.4606
5.00538
2.12948
4.67006
3.93743
4.32329
3.99897
3.87575
4.70782
4.39028
4.29957
2.83894
4.08493
4.53584
3.12589
3.4298
4.04872
3.67414
0.775403
3.68396
3.72831
4.52378
3.38771
3.39443
4.44496
4.78961
3.57193
2.74984
3.71673
4.29987
3.48532
4.70057
2.83819
4.3524
4.57607
4.29091
2.66478
2.68616
2.194
4.01355
3.32953
3.58341
4.18949
4.97667
4.56806
3.98605
5.42454
4.82813
4.64892
5.04043
2.02423
0.746241
4.88282
3.79879
5.02782
4.18373
3.88486
3.97455
4.11055
4.76545
3.64324
0.93039
3.96057
3.84553
0.768978
4.8643
4.7638
5.71859
3.91229
2.83067
3.05661
5.08087
2.12201
4.91653
0.803191
4.77305
1.84059
0.812404
4.32953
0.702723
0.966631
3.17045
4.57536
4.94529
5.33761
4.41765
5.48376
1.00039
4.93252
4.5054
3.72424
2.22755
4.3302
4.72452
4.11
3.7342
2.70385
3.0858
2.80299
4.63631
4.84951
4.42039
5.04032
3.72336
4.20455
4.71459
3.94461
2.75774
2.60953
3.53051
0.75705
0.783023
2.7704
3.31636
4.52767
2.14465
4.39429
2.33871
5.65235
3.92048
5.06923
6.93314
4.47328
1.31601
2.3524
5.06658
4.03853
4.68396
4.12287
3.32877
4.90167
4.58169
4.81571
7.37297
2.76813
2.70306
4.95914
1.41467
3.88721
5.35576
2.88791
4.24417
5.44943
1.38743
3.92059
3.44456
0.675433
5.71621
3.53381
2.6236
2.60922
1.42925
2.61205
3.03009
2.50787
4.00209
4.25929
3.74013
4.67422
3.4885
2.80766
5.79664
5.17101
2.77898
1.84409
1.92106
2.82696
2.88704
1.97525
2.67477
1.57713
2.22198
1.87756
2.0804
1.5471
2.39097
2.59334
1.88513
2.09027
3.21494
3.37325
2.76975
3.94867
3.94844
3.58288
3.79193
3.11606
3.36353
3.54941
3.27754
2.52341
3.38389
3.35099
3.80417
3.56985
2.72144
4.13104
3.85731
3.86154
3.67216
3.10686
4.43615
3.60944
4.22018
3.3571
1.19356
4.17682
0
8.50905
8.16248
7.66476
8.25198
6.47668
6.66786
6.37893
5.84829
6.693
11.4396
6.97586
7.10517
8.77783
4.7151
1.84221
1.41237
2.42673
2.24735
1.84248
3.49355
2.89517
1.90668
2.2863
3.20226
1.50952
2.23116
3.24817
2.82362
0.966132
3.14585
2.1695
3.63212
3.69371
2.61249
3.77557
2.39953
3.3589
3.81469
3.08979
2.5057
3.68868
3.25237
3.14869
1.77221
3.06732
2.44531
3.84744
4.19396
2.6071
4.1549
3.92953
4.76157
4.28279
2.59855
4.986
3.97413
1.84674
3.57815
3.89049
4.20123
4.13121
4.16748
4.10999
4.29945
4.01557
3.57362
3.44694
4.13174
4.06017
3.55127
3.71324
4.43444
4.50512
4.44613
5.17409
3.86192
3.76913
6.15684
3.55494
3.24499
4.19428
4.73704
3.68938
4.32609
4.55067
4.54885
3.62118
3.62629
4.69648
4.841
4.25255
4.18613
3.92569
3.5803
4.21839
4.72605
5.08565
5.38805
3.06923
1.78579
4.357
2.16746
4.61034
1.70637
2.71229
3.4465
3.99766
2.12406
3.71773
3.79867
3.73581
2.18925
3.65311
3.9671
3.90938
3.71513
3.78266
3.99324
3.75289
4.11101
2.18021
3.62483
3.46925
2.85805
4.71215
4.1695
3.52198
3.19175
3.68848
4.24462
4.4058
2.57961
3.86981
3.57834
6.95933
3.76757
4.54014
4.57161
4.41867
2.63412
2.02292
1.9156
0.805062
4.06249
3.6463
4.74914
3.71961
4.56416
4.72834
3.61886
4.26752
4.6517
3.49306
3.24907
6.78013
7.4768
4.43562
3.66509
3.79528
2.52791
2.80987
4.21848
2.61171
7.56682
2.68804
3.30501
4.55469
3.31404
6.72161
3.30954
6.84048
3.81206
3.96651
3.86173
1.66513
3.68047
4.22587
4.61137
1.15637
0.680533
3.13406
1.21955
4.47221
3.67066
3.32724
3.516
2.1393
2.56506
3.00278
3.42713
3.60796
3.26419
3.25647
3.58389
2.95265
3.8414
3.66814
3.02541
3.62805
4.28218
3.21694
3.39379
3.0677
3.24322
3.08126
4.05701
3.88395
3.01935
3.40226
3.68881
3.54867
3.53587
3.62982
3.8657
4.28769
3.39331
3.73401
2.58945
4.11136
4.13629
3.65961
0.70799
3.51265
3.40212
2.44696
3.57446
4.25832
3.93222
7.28032
4.67477
3.38003
3.3025
1.74298
3.89932
4.48466
3.53925
3.14715
3.24382
2.77656
4.17921
4.06206
3.69189
1.20202
4.13438
3.67422
3.57814
1.5855
3.35216
3.95722
3.74629
3.58178
3.15056
3.0617
4.07902
4.3564
2.25804
3.50909
2.7629
3.87417
4.6034
4.16948
4.2339
3.82321
3.4738
2.53618
2.60904
4.15178
3.0353
1.13689
4.18819
3.28152
3.7572
4.90478
3.9228
3.59161
3.86019
4.67728
3.95469
0.641288
3.64247
4.36453
3.00909
2.83453
2.40231
4.21416
3.25674
3.7545
1.24315
3.79975
4.27482
4.02937
4.92888
4.12897
3.99912
0.665207
4.41103
3.29214
3.17237
3.54864
4.53039
2.76304
2.7386
4.1071
3.29193
2.09212
4.27305
3.69871
3.37897
3.37344
4.00655
4.12545
4.07203
2.22313
3.74386
3.39994
0.79257
3.53898
3.22925
2.86929
2.64282
1.87137
3.05568
2.73769
1.28226
2.34595
1.91981
1.34212
2.29358
2.32813
1.99326
2.68554
2.91758
3.3122
2.19739
2.91402
3.30039
2.64143
3.05477
1.56002
3.04998
2.57008
1.99147
2.89381
3.42233
2.28552
3.21666
3.68978
3.29472
2.78374
3.39537
3.37388
2.49871
3.75188
2.34963
3.79448
3.84562
3.95373
2.97299
3.61311
3.41492
3.1994
3.35531
3.78044
3.73399
3.99734
2.65312
3.57439
2.5712
1.89653
1.8048
2.6071
0.812019
4.18064
4.00072
0.641288
4.21516
3.35151
0.753326
3.45334
2.77449
2.08971
3.57545
4.11429
3.91526
2.17701
3.43839
3.24657
4.19671
1.79344
3.97761
3.66253
4.25942
3.52605
3.86965
2.7824
3.27873
2.46003
3.13432
3.56151
3.95995
0.649416
3.29576
4.30203
1.16753
4.06188
3.50485
1.62729
3.33816
4.00541
3.65507
4.0278
3.64806
0.638847
3.7292
4.32843
3.90071
3.4641
3.43461
3.17774
4.44789
2.27632
2.85383
3.74697
4.23699
2.35994
3.60873
3.93229
2.50508
3.11218
3.81469
4.37459
4.11439
4.09118
2.86899
3.83346
3.47107
2.62181
2.65768
4.11662
4.19072
1.16399
3.30197
4.02848
2.71734
3.97877
3.61084
2.95425
3.89079
3.72444
3.93074
3.68862
3.81449
4.39341
3.04017
4.01858
2.78015
2.13693
4.10406
3.69957
3.21446
3.70178
1.31953
3.86553
2.88879
4.32182
4.04495
1.26095
4.23329
3.38565
4.48262
0.667551
3.91101
4.97828
3.71395
4.49596
3.33507
3.15664
3.36464
3.75802
2.76456
4.19979
3.92497
2.75271
4.09383
3.28431
2.04295
4.21259
3.35983
3.36625
4.04127
4.10176
4.09198
2.14497
3.79965
4.56765
3.49444
0.758315
3.44309
4.14507
0.680533
3.29115
2.91961
2.68286
1.92413
3.05386
3.85752
2.01898
4.1684
3.8985
2.93025
2.97224
3.62758
3.86642
3.81415
3.69562
3.54749
4.0217
3.16419
3.43558
2.18107
3.93292
2.83915
2.57102
3.00632
4.31357
3.69656
3.74332
3.14696
3.31902
3.27166
4.25475
2.88045
3.94943
3.79532
3.95849
3.57836
3.63116
2.09773
3.73642
4.03598
3.91158
4.14284
4.46551
3.90807
2.83217
2.69865
2.06307
2.94686
0.812019
4.165
4.23248
1.1557
4.0763
0.954594
1.30437
3.5834
3.61825
3.71636
2.15583
3.44547
4.4039
1.52587
2.6767
4.08237
3.50508
4.07802
2.51128
3.08066
2.77988
3.74727
2.80997
1.25118
3.84845
3.32045
4.37959
1.55082
4.01508
1.71948
3.9711
3.7488
4.08642
1.18718
3.81978
4.03768
3.61827
1.15462
4.13739
0.895824
3.35514
2.40087
1.95103
3.71934
2.55827
4.42626
3.87857
3.0099
3.93099
4.2845
4.39629
4.3899
2.66503
2.39404
3.92725
2.53618
4.30635
4.18187
3.21942
3.40522
0.648556
4.25959
4.06256
2.95425
3.70761
3.78909
3.9767
4.72174
4.13518
2.54203
1.97555
2.94767
1.13303
4.25259
3.63736
3.33638
0.730582
2.76585
1.19491
4.21782
3.54842
3.53619
4.49517
0.917347
3.67254
5.79324
4.35571
2.63243
3.41549
2.85794
3.53626
3.87451
1.20635
3.942
2.86931
4.55843
2.29762
3.42689
1.09772
0.855294
1.68918
4.56765
1.42367
4.14507
4.10501
1.12285
3.30227
4.21452
1.38895
3.20913
2.11128
1.63642
1.92117
1.77419
1.23094
2.14596
1.93989
1.68104
2.34456
2.87155
2.22959
2.15968
1.74058
2.32539
1.97062
2.42085
2.94176
2.53287
1.92947
2.82955
3.2381
2.28256
2.69478
3.91205
2.293
2.86053
3.23042
3.44609
2.04556
3.71809
2.4291
3.73708
3.77874
3.93837
2.89866
3.46498
3.3014
7.35865
10.7671
7.93414
6.43704
8.36081
6.64339
5.68272
7.11479
6.41235
6.938
4.46714
5.87215
6.16661
4.92095
2.36193
4.2308
3.23955
2.81428
4.1741
3.17651
2.80912
3.31203
2.90218
3.39072
3.57306
2.24921
2.30601
6.66713
4.37402
2.15255
3.35088
3.69494
3.1027
3.59268
3.92565
2.14453
3.28337
3.04295
3.40979
3.00091
3.11924
2.70973
1.34653
1.31445
3.49386
2.84526
2.50516
4.50384
6.57268
3.51263
5.70746
4.75637
3.1896
4.1091
3.74101
4.92963
3.38447
3.10299
0.613207
1.67753
3.03028
3.70098
4.35907
3.35676
3.84992
4.00918
4.00668
4.08729
3.61179
4.1019
3.84946
3.76243
3.41799
1.43404
3.57131
3.08396
3.4522
3.9646
4.13387
5.81773
4.37137
3.44758
3.43402
1.58068
3.46099
4.21095
3.68508
5.32593
4.40426
4.48755
5.30227
4.32066
4.02595
4.11281
2.52176
1.51824
4.10908
7.0141
6.33024
3.59621
1.2052
2.28085
5.16463
1.2291
2.76952
1.78611
2.56392
3.68977
1.33074
3.18685
7.06552
3.55068
3.64211
3.85365
2.22595
3.87088
3.0797
3.15086
3.7928
3.63854
2.66691
2.09214
1.43404
3.8626
3.16852
3.75052
2.04617
4.27561
2.9309
3.30257
3.70554
3.21026
3.72732
3.4018
2.82545
3.70575
5.97825
3.05315
3.66595
3.74952
2.17879
3.53184
1.7984
4.48072
3.65196
3.33605
4.33292
3.77829
3.84955
3.66816
3.79628
3.85139
4.14687
2.70027
2.03791
1.22325
3.93805
1.18388
4.65296
1.21457
3.44974
3.19973
3.37921
3.67857
2.34308
7.63732
3.78984
3.57633
4.19748
3.43078
6.32795
4.27613
3.16511
4.13685
4.50383
4.2785
3.04624
4.08741
5.68988
2.59028
3.35179
3.2484
3.08238
6.28527
2.97862
2.69151
3.64345
4.12851
4.00255
4.11991
4.96698
0.661936
1.64565
1.63699
3.18424
3.72504
3.50032
4.9966
4.2311
3.07172
0
4.04439
2.13993
3.9732
2.70433
1.45803
3.4849
2.46103
4.5162
3.44
2.79442
1.89675
2.58879
3.14014
3.16488
2.64781
3.06801
2.729
2.40282
2.49915
2.20316
2.96096
2.30106
2.24965
1.34745
1.43404
2.83494
3.34221
3.00511
1.5874
3.00167
2.73983
3.18925
3.23095
3.13228
3.10974
3.28599
3.20979
2.6724
3.12099
2.97729
3.75345
3.20444
4.01266
3.64569
3.80394
3.63267
3.93909
3.52494
2.94406
2.16146
3.16443
3.94452
3.21472
3.42383
1.80927
3.6994
1.21167
3.79823
3.42516
0.65622
1.16001
1.15977
3.29636
3.23333
3.86652
1.14045
3.23577
3.4902
2.05846
3.66989
3.40959
2.09381
3.28258
3.84829
3.57408
3.37093
2.40177
3.85675
1.49636
2.77598
3.9524
1.2794
1.76605
3.0332
1.06243
2.61472
3.68907
3.10261
2.34563
3.3355
3.23417
2.69563
3.57501
3.15763
2.84448
0
1.1429
2.94658
0.645659
3.91346
3.9669
1.20828
0.650027
1.16458
1.1243
3.18262
2.7433
3.72247
3.5507
4.2887
5.06317
1.06243
2.92979
3.68104
3.88419
3.59639
2.19893
3.90049
2.39542
0.658597
2.82858
3.38118
1.23217
3.50816
2.92711
2.16377
3.49704
5.90463
3.69596
4.3658
2.80609
3.70883
2.64502
4.33127
4.59
6.73652
3.48719
3.52144
3.42129
2.91905
3.197
3.34412
4.34569
3.77568
3.89089
3.01144
2.67476
3.40572
3.75803
3.4422
2.91792
3.6538
2.9442
3.5452
2.50992
0.66086
2.94301
3.94933
4.30271
3.70548
3.41954
1.9399
0.652612
5.82559
3.72774
3.52341
1.1381
3.83012
4.01893
3.45068
3.5416
4.02702
3.63241
2.85299
1.64754
6.39437
3.75191
2.12755
4.10518
1.5316
3.45109
3.18909
1.59491
3.60852
3.76205
1.9114
6.11629
2.52906
3.34923
0.675977
3.98939
5.8076
3.90361
3.62996
3.31563
0.67082
4.05827
1.1726
3.55764
3.10196
0.662382
2.74366
8.23953
3.95915
2.42108
3.43336
3.79212
3.07911
3.62666
2.60026
3.62895
3.14301
0.87796
3.241
4.10407
1.1365
3.15736
3.6033
3.41612
3.55887
4.25421
4.10045
3.72657
1.1686
2.78686
1.87219
2.86767
1.64718
1.07384
0.664267
3.0497
2.66316
4.09676
3.69098
3.48173
1.42259
1.15715
2.83438
3.23598
4.4031
2.78112
3.12407
2.30518
2.19911
2.66243
2.18846
1.64209
2.67915
2.16323
1.82037
2.34373
1.63751
2.55299
1.542
2.0345
1.51698
0.906436
1.43404
2.0921
2.85318
1.08428
2.73331
2.93396
3.05286
3.24419
2.98475
3.48795
3.27157
2.78104
2.02622
2.84743
2.63607
3.72807
0.643302
0.638122
3.42028
2.73236
3.28608
3.60631
3.78396
3.34175
1.97215
4.1358
3.75516
2.72363
2.29992
3.70089
3.06314
3.22032
3.06388
1.48842
1.31447
3.80449
2.95464
1.19469
3.28637
0.649038
1.09573
3.51263
1.07384
2.1432
1.05683
3.32067
3.32306
1.1068
3.27281
3.32308
1.98818
3.67644
0.900071
3.47232
2.73858
3.68932
3.52181
3.31107
3.84878
1.36018
1.48187
1.63694
3.66876
2.69602
2.60282
1.34014
3.83811
3.40113
3.70901
3.15887
2.8974
1.21937
2.88109
3.27877
0.644205
3.05858
1.6621
3.33388
1.9472
3.90565
4.35231
1.17045
0.655294
1.10114
1.10411
3.21878
2.77654
3.70676
0.766642
1.13137
1.55041
1.24879
3.80414
3.15331
2.15837
1.34211
3.89114
2.36483
2.89587
3.36469
1.2343
3.4758
1.43738
2.91216
2.25915
3.43127
0.654313
3.60885
2.20982
5.16923
3.75377
3.61978
2.64667
2.08973
6.42836
3.78711
3.48516
3.37799
3.53638
3.26669
3.38164
1.06478
4.00059
2.09214
1.34014
2.73066
3.45716
2.92681
2.66296
3.44906
2.90919
3.51383
3.77385
3.46628
2.88446
2.13085
2.97305
3.57636
2.5865
0.65192
2.91802
3.30112
0.784219
3.74569
3.76569
3.27763
3.85507
3.63048
1.11524
3.92723
3.45698
2.29584
2.61199
4.03215
3.72536
2.8763
1.09943
3.72927
2.13445
1.98661
1.74555
3.61589
1.68998
3.65479
4.05772
1.9658
3.97613
1.93009
2.51136
3.42617
0.66286
4.18976
2.39762
3.63983
3.33018
4.49535
4.1231
0.652399
3.58621
4.00981
3.95107
2.44217
3.44687
2.86058
3.1554
3.60973
2.5893
3.72678
3.12553
0.810776
3.23993
1.19089
3.15564
3.59091
3.3582
3.53507
3.29171
0.779022
4.0975
3.73491
1.19164
0
2.79148
3.59135
1.61713
0.668019
3.08893
2.67173
2.59785
3.74129
3.53149
1.47161
1.1519
4.05434
2.87738
5.74809
3.13069
2.12817
2.84911
3.13051
0.675463
2.35393
3.00058
3.5611
3.50904
2.85186
3.66461
3.13329
2.65064
2.98152
2.60718
3.36261
2.54363
2.44549
1.57046
1.34014
3.23224
3.88293
3.35199
3.05497
3.18925
3.50947
3.27368
3.25643
3.30619
3.36318
2.82934
2.15735
3.15629
2.00821
1.08996
3.27044
3.50649
3.25843
3.81039
2.27788
3.67595
1.95028
4.05772
3.15673
2.17456
3.35731
3.99984
3.45777
3.06016
1.9629
1.98126
3.69482
2.88549
2.23374
3.63662
2.71778
5.87136
1.11235
1.55423
3.61994
1.49039
3.38227
3.26886
3.19599
1.87613
2.67384
2.74552
1.48614
3.25889
2.51467
3.94348
1.62469
4.05684
1.87875
3.59844
2.67114
1.80392
3.77574
3.15383
3.44582
4.05862
3.1771
3.3155
2.48943
3.65683
3.96297
2.79373
3.01433
1.32763
3.03268
3.36319
2.17151
2.92116
3.51905
1.99667
2.73964
3.74391
3.34794
3.85269
4.13793
4.11679
3.74625
1.2367
1.20828
3.67176
7.65101
1.23177
1.4516
2.67409
3.16857
0.772119
0.727852
3.5822
3.70822
1.41995
1.44612
1.77543
0.987737
2.9844
1.8527
0.984832
2.64038
2.91373
1.93267
3.2344
3.64771
3.69093
0.706222
3.61472
1.46516
4.17417
3.48182
3.54034
2.81341
3.57558
1.15407
0.988357
3.65217
3.47398
3.47505
3.55653
3.39292
2.2246
1.80392
2.64842
3.48543
3.2921
0.809813
3.43555
3.33682
3.72164
3.54935
3.77479
3.41402
2.96053
3.80086
3.52665
4.02668
3.08269
3.75692
3.47064
5.46581
1.01194
3.59136
3.57516
3.83738
3.63605
3.02634
2.36928
2.51736
4.06288
2.7299
2.1613
1.35023
4.09224
3.88488
3.41697
1.39684
0.761224
6.57783
2.16747
2.09245
2.79771
3.85783
6.37025
1.36069
3.4146
2.01913
2.44283
3.57402
3.63299
3.47956
3.53368
3.65242
1.0503
3.17242
0.713201
1.38879
3.09426
4.07777
2.67133
4.05219
3.11114
3.96434
3.47228
2.58467
4.21992
1.09184
3.01405
3.241
3.07422
2.16875
2.72391
3.72746
3.32945
4.04262
3.81668
1.41517
0.763217
1.09561
3.22552
3.75829
3.59988
4.53548
3.58478
0.787798
3.11846
1.28667
4.19583
0.727852
3.54413
2.95583
2.20025
4.007
1.74096
1.06917
1.66707
2.11025
3.55336
1.58186
3.52846
2.83211
3.47574
2.0422
1.91511
1.93701
1.66468
1.88556
2.70097
2.02671
1.83446
2.35925
1.49112
1.85414
1.28681
1.95851
1.99926
1.27938
1.43404
2.50719
2.76885
1.06778
2.88358
2.75018
3.09119
3.13377
3.14154
3.18546
3.41533
3.11826
2.86369
2.71653
2.52677
2.91349
3.74481
0.642028
2.62093
3.13743
3.489
3.75977
3.38212
1.98479
3.7884
3.55404
2.73982
2.0878
3.18902
9.3908
8.13308
7.39342
10.1658
9.21414
9.21458
8.20645
7.83006
7.97255
8.53856
6.25861
7.16462
8.59683
5.98912
2.29159
1.49805
2.80198
1.9358
1.89064
1.96491
3.83437
1.95352
3.42709
1.43535
1.94514
2.5
2.48645
2.49018
3.72117
2.6822
2.30341
2.86582
2.16178
1.96177
2.59347
3.99809
2.67489
3.33676
2.60201
2.65515
3.37611
2.69744
6.6503
2.16507
3.78477
3.28303
2.37816
3.61386
2.89337
2.99215
3.12088
3.1899
4.46567
2.76929
3.44784
3.79663
3.45565
3.57492
4.71574
3.92218
3.00137
2.86499
3.12234
2.83265
3.21558
3.18492
3.26219
2.76825
3.14291
2.70813
3.03655
3.09623
3.68288
8.52396
4.29825
3.4985
7.77917
3.23891
3.87998
3.35001
3.13218
3.80874
3.73794
4.22206
3.25915
3.16601
3.72617
4.03972
3.21995
3.7504
2.58692
5.15333
7.52082
3.63754
3.05386
3.73347
3.16726
3.36612
3.94731
4.65646
3.66367
3.66363
3.6671
3.31805
4.09409
4.22186
3.7638
2.50289
5.17952
2.22349
4.26916
7.34046
6.47211
6.84102
3.1656
4.30891
3.78496
3.70883
3.81678
7.62483
4.6647
3.57617
3.91704
4.42488
4.43196
2.97874
4.39218
3.18628
5.87953
3.44301
3.54056
3.2228
3.24588
4.22204
3.64776
2.52279
3.24165
3.2998
3.61738
4.16649
3.33788
3.64326
3.84831
3.82938
3.62883
3.88084
3.51444
4.3085
3.77892
3.96751
3.24548
4.98283
3.71467
3.90245
4.43976
4.19267
3.79821
3.45815
4.13289
3.9963
3.88905
4.13823
4.0223
4.66454
3.87597
4.46277
3.85815
4.47582
4.33747
7.0646
4.26365
3.43301
4.80883
4.33814
1.62643
4.21563
4.58667
4.1421
7.25624
4.56516
3.8148
5.65212
3.75604
7.9125
4.63135
4.68889
4.78658
2.94479
4.55083
3.47261
2.6792
4.66408
4.31121
6.39761
4.18011
4.39689
4.16188
3.54685
4.86596
3.44295
6.59202
3.85048
4.24523
4.44901
4.83078
4.66873
4.56684
1.211
3.95489
4.73146
4.41947
2.69366
3.47206
4.0006
2.61019
4.04417
4.19194
8.11878
4.89215
3.32825
4.7445
2.85715
7.16268
4.70121
6.58006
2.83039
3.75077
5.92137
4.32716
4.3638
4.745
5.04501
3.80314
4.25962
7.18699
4.73536
4.69591
0.746685
4.51497
4.34983
6.88857
5.01792
1.25817
3.87798
4.68196
6.2202
4.57891
2.00251
1.25335
4.40508
3.80594
6.76505
1.19271
2.24714
4.419
4.60337
4.91117
4.98525
2.97454
5.09361
1.65892
2.77682
2.6775
2.91034
2.46425
2.96428
2.99148
2.79466
2.07718
3.29024
2.6192
3.03206
2.26426
3.63289
2.68387
3.48544
3.13388
3.22151
2.79716
3.86823
2.54875
3.52553
2.38055
3.74629
2.66353
3.23824
3.29858
4.3849
3.63671
3.37488
4.03156
2.44268
3.60792
3.23576
3.82031
3.04437
3.0985
3.56702
4.5471
3.22016
4.2072
3.14811
3.56336
3.91686
4.22618
2.9756
4.45295
2.69293
3.81008
3.27102
1.92235
3.38312
7.03405
4.20247
1.63879
3.23947
3.79228
1.74338
2.4341
3.33033
3.87988
2.93597
3.96422
3.53076
2.68678
4.59428
4.608
3.60018
3.8132
3.7455
3.45047
3.58279
3.10291
4.03148
4.11993
4.58766
7.54172
4.01108
3.51745
4.44029
6.69644
4.43076
3.29328
3.53866
2.11344
3.96635
4.60567
3.21579
2.58192
2.39765
4.05639
1.15697
2.95109
4.20222
4.3705
5.09152
4.41396
3.83838
3.75608
0.829571
4.61918
4.36105
3.45066
0.664737
3.68902
2.51063
4.75356
0.758452
4.28111
2.2788
1.149
3.90247
2.29081
3.73604
4.6574
4.75727
4.76514
3.19576
1.17962
4.01693
3.87955
3.5966
4.1076
3.19477
3.72519
3.80046
3.85535
3.10886
3.75595
4.04683
3.3271
4.3075
4.27879
2.66652
3.796
4.44221
3.68401
4.74375
4.30482
2.1363
3.51325
3.41953
2.51629
4.34946
3.45547
3.98783
3.79546
4.36196
4.17369
3.22874
3.85627
4.56068
5.17156
4.69041
3.72082
4.47689
4.20908
4.698
4.48
4.99787
4.91262
3.97961
4.81471
4.74292
3.78225
3.30063
4.86852
4.51778
4.80544
1.86662
3.67399
6.7121
3.10776
4.7044
1.74884
4.16034
1.6965
6.57506
1.53542
1.20133
3.90365
0.675908
4.88377
4.89305
5.97446
3.50601
3.01371
3.89071
4.82625
4.4238
4.50022
4.35053
6.64419
4.62445
4.55773
3.5029
3.80438
3.91026
3.68575
4.26097
4.88115
4.83865
6.59445
4.93032
3.34131
2.20625
1.49439
7.83433
6.94605
5.16653
2.95988
1.62658
4.15401
4.45577
4.81289
3.8947
2.81408
4.13258
5.25725
5.09543
2.7923
2.63562
4.39929
3.9652
0.660965
4.5361
4.64802
4.77466
5.14845
4.27132
7.12296
4.04696
3.76856
4.72821
4.03992
4.2772
0.673431
5.05451
4.61805
0.677802
5.37905
3.42553
1.21784
0.796477
4.14219
4.92351
4.61553
6.51132
1.68251
4.10356
4.61164
5.0698
3.35457
2.21515
1.99981
1.65514
2.49557
1.61342
2.03847
3.13293
1.85477
2.04055
3.17684
1.91982
2.52594
1.86665
2.47802
2.93564
2.96939
2.63141
4.25656
1.85514
3.63137
2.38445
2.44469
3.27438
2.46227
3.54411
2.2203
3.04866
2.93151
3.04714
3.5956
3.7612
3.01963
2.57641
3.52879
2.50156
2.66009
3.54706
4.44279
2.9097
4.26632
3.14158
3.55516
3.6635
3.79786
3.29386
4.46128
3.58136
1.63204
2.64576
4.01178
1.70766
3.15846
3.81573
3.30692
1.71642
3.07496
3.381
3.86302
4.02569
3.88286
2.9026
4.09435
2.4205
4.20678
3.1522
3.51079
3.2502
3.12382
3.78209
3.44803
3.4232
3.31222
3.30056
3.73012
6.89849
0.649038
4.63981
3.78283
0.67149
3.31518
6.6385
4.33019
1.04289
4.29962
4.06161
3.11685
3.68199
3.88514
4.38398
3.18649
2.6397
2.4175
2.63612
3.90889
1.24875
2.91581
3.18946
1.16431
4.48958
4.51648
5.07001
4.30973
3.929
4.3912
0.834079
4.63832
4.73241
3.4503
2.71463
3.31851
4.65404
0.746241
4.16849
1.14458
2.34033
1.18629
4.42888
3.93475
2.41149
4.15115
4.56307
3.02767
4.67214
3.35393
1.1864
3.69238
4.23695
3.5884
4.14968
2.91066
3.57246
3.96051
3.92433
3.14335
3.74506
4.31162
3.33998
4.5963
6.82043
6.99945
4.12279
3.2776
2.64937
4.45258
3.84709
4.64321
4.09617
2.14593
3.49313
3.56642
2.59566
3.40306
4.06727
3.78446
4.3151
4.5969
4.39149
4.27645
6.50245
3.23781
3.77415
4.62297
4.65508
3.76571
4.63664
4.00678
4.18092
4.34772
5.00032
4.85658
4.00002
4.63212
4.61852
3.81563
3.26091
4.9158
4.66051
1.91448
3.75483
1.12863
4.54717
4.18233
4.23313
4.69542
4.5657
0.662817
1.7423
1.55925
1.14237
4.82373
4.89342
4.95038
4.94206
0.75
2.81858
4.44877
4.40343
4.52091
4.71515
4.57861
3.61186
3.97392
3.73039
0.676849
4.42231
3.97317
4.1182
4.88131
0.636887
4.9676
3.40689
6.62287
2.22771
1.39316
4.00045
5.08094
1.60533
4.56839
4.84233
3.9586
2.82417
4.20104
5.18479
5.14089
2.79761
3.02371
2.60812
4.39259
4.87308
3.90685
4.7146
4.46924
4.88747
5.07134
4.20611
0.718505
5.17389
4.08955
3.81524
4.60242
4.09898
4.30334
4.97839
4.55428
3.1314
5.16522
3.42493
1.29567
0.794512
4.16197
5.02854
4.72947
4.76954
0.748331
2.48451
1.5637
4.12752
4.58234
5.06981
5.26443
3.34174
2.16438
6.46986
3.44192
2.78625
3.58458
3.56976
2.6606
3.73611
2.94117
3.44657
3.85655
3.11819
3.70203
3.50001
2.67987
3.62091
2.83356
2.86849
2.30143
4.24384
2.733
2.98478
4.0202
3.92779
2.93335
3.93158
3.10948
4.5653
3.92713
4.33959
3.3919
4.28612
4.03764
3.40585
3.97808
3.96415
3.4231
4.49876
3.35447
4.38743
0.734714
4.7714
4.22654
2.29391
1.66397
3.4917
4.56498
3.4234
1.99429
4.58486
3.58581
1.87975
2.61833
3.47133
4.12303
5.49526
4.13464
4.46414
4.31064
2.83271
5.00582
3.35813
3.94946
3.48116
4.25859
4.99769
3.8501
4.59483
4.05966
3.409
3.49947
3.3687
4.21542
2.91357
4.26838
0.797322
4.64969
1.80807
4.35551
2.26733
2.78523
3.6858
4.77569
3.43719
3.39234
4.80869
4.06161
3.86256
2.79988
3.48958
3.7539
3.74435
4.10036
4.7799
4.52356
2.79407
1.73199
4.22592
3.03918
3.68486
4.63214
4.36207
3.69067
4.8018
6.88118
4.17165
1.50256
3.79335
3.2504
4.77296
4.50087
4.69623
4.79555
3.28398
1.87648
2.30153
4.73568
0.772981
2.71704
1.12707
5.12306
3.93214
4.41404
1.40052
4.42888
1.27157
2.44032
4.35975
3.08883
1.44407
3.73707
4.37007
5.20788
4.28602
6.68112
3.98519
4.55678
4.30249
4.02286
4.03998
4.42787
2.94095
4.5186
3.35128
4.73156
1.65306
4.68234
3.29841
4.90112
3.84806
4.69611
4.06468
3.53968
4.20721
4.84197
4.86624
4.37905
3.29408
3.98914
3.2784
3.72133
4.51789
2.40715
4.92992
4.6788
5.39744
4.81251
4.29505
4.65588
4.1565
3.98229
3.34097
5.10242
4.13544
4.92381
4.9179
0.976857
4.14413
5.15781
3.3476
4.97997
2.56763
3.75534
6.81395
2.12085
1.7032
0.678392
5.12009
4.92906
4.59836
0.804286
4.61657
3.95139
5.06366
2.94644
5.04698
3.19129
2.32282
4.22474
3.67816
4.76593
4.37096
4.80632
4.74726
6.56746
4.85861
3.8936
0.857321
4.48665
3.89502
4.9393
4.2974
4.05193
2.89152
1.68871
1.28429
4.93908
2.91902
5.07759
1.00685
3.98006
3.39587
3.61722
1.72946
5.01931
3.54514
4.08874
4.03514
2.79394
2.92179
4.17755
4.23303
0.842986
5.4256
5.26783
2.86925
3.20571
0.795299
4.90328
0.808548
2.9035
7.11779
4.44717
4.94512
4.41184
4.89009
5.34049
5.37583
4.9121
4.79656
0.986943
4.62687
2.82441
4.73593
3.20627
3.16378
2.46416
2.70624
1.47234
4.02467
5.2979
4.34559
0.793725
4.37944
4.76596
1.51792
4.49868
2.43639
3.93817
0.695377
2.25312
5.21174
5.3195
2.17929
2.04629
2.50122
1.21349
1.9634
2.35002
1.74094
1.49921
2.10679
1.91659
1.75018
1.14918
2.8092
1.79323
2.98353
2.83809
2.23511
3.25856
2.10536
2.63012
3.00531
2.35602
3.51271
2.60301
2.61735
2.75726
3.44149
2.98054
3.63623
3.30077
2.61113
3.22713
2.33435
2.40624
3.24023
4.14613
3.01749
3.76899
6.39391
5.9779
8.95395
6.12526
8.0885
5.50334
7.47753
6.27038
7.50437
7.62811
6.94001
8.28485
5.11546
6.54718
2.25334
2.80688
2.76819
1.89935
2.64179
1.41081
1.38637
1.86405
2.33847
1.86965
2.33776
2.60022
6.98273
2.29745
1.47602
2.47696
3.20681
2.81623
2.84385
3.46939
2.44089
2.62257
2.38686
3.33474
2.40156
3.27854
0.996543
3.32709
2.62025
3.32786
3.57021
3.72396
2.87963
4.33197
2.83499
2.70695
3.40616
3.72306
2.94366
3.73265
2.27792
3.78658
1.16699
3.74591
2.65763
3.73894
3.45747
4.10123
3.16371
2.62442
6.06846
3.19267
3.20845
2.93284
3.46872
2.6778
3.67952
1.77996
2.46146
3.0332
3.01004
3.5567
3.52503
6.5352
3.50798
4.20226
1.554
3.19157
3.14408
9.53949
3.30793
4.02926
2.624
6.43865
3.778
6.86131
2.86212
6.86723
3.29379
2.79145
4.13397
3.98447
3.73105
3.88277
3.71376
8.25169
1.72117
3.82568
3.71564
3.38187
6.89066
3.23157
4.11125
3.28535
5.23705
3.46542
4.31592
3.12072
3.90497
4.46416
2.92454
3.96064
4.7574
2.09198
3.19266
6.3409
3.28466
2.27478
4.43874
4.0851
2.14161
1.39598
5.04384
4.11456
5.79725
3.01266
3.57196
3.69336
2.49918
8.84534
2.84835
3.728
2.28829
2.13926
3.10334
3.3695
3.09204
0.975483
5.94881
2.6962
2.79379
3.86528
5.25335
6.73441
5.21013
3.42575
2.46432
3.65712
3.85712
3.0507
2.37529
3.30717
2.74769
2.44901
3.34017
3.4086
2.3399
1.8608
3.39179
2.79113
2.71034
5.99981
2.52838
3.53811
2.71038
3.37259
4.53762
3.24627
5.11723
3.32564
3.82282
4.37768
2.52586
6.43197
2.51725
3.391
3.22179
3.44089
3.48716
3.23439
3.90885
1.24327
3.26834
5.35757
5.56202
3.01847
4.26987
5.71049
4.53136
3.91787
3.42848
3.84979
2.5719
3.49797
3.14889
3.57138
5.90248
1.72
3.5846
2.83209
4.04102
2.27792
3.071
2.29415
3.27935
3.4411
1.68358
4.23038
1.16619
3.07142
3.23759
4.34082
4.17814
3.64995
4.80706
3.92277
4.06061
3.92079
7.08903
3.446
5.11448
2.8904
3.43998
2.47391
3.92534
1.91588
2.9511
4.06836
4.48004
3.86621
4.45247
3.54579
6.69948
3.98681
4.16324
4.06379
5.8972
0.67807
5.12572
4.67552
3.71885
4.18902
4.05886
3.29651
2.50333
3.21564
4.05681
2.3399
5.30292
3.21156
3.12489
3.21262
3.69548
3.57218
3.62468
1.23085
2.02581
4.27326
3.15104
3.41576
3.05162
4.38193
3.82555
7.04944
4.02788
4.07339
3.10373
4.08779
3.99256
4.50348
4.15601
2.83765
3.58302
2.70811
4.22348
3.40778
3.37266
2.69316
4.10348
2.49692
4.47257
2.53226
4.55705
3.16728
3.79379
5.07725
5.21443
4.40559
5.10392
3.64618
3.7239
3.95549
4.73897
3.67944
4.74587
2.41789
1.98242
2.71632
3.68913
3.5046
7.4881
4.45777
3.26419
2.86749
2.92147
2.41131
2.71982
2.65825
2.33576
2.06701
2.40269
2.34692
2.6374
2.80916
1.35657
2.27661
2.30077
2.27587
3.08087
3.84648
3.34264
2.73181
2.91508
2.5606
2.73861
2.13618
3.01858
2.79283
3.21921
3.49853
2.64981
2.93501
2.35991
3.54284
4.00753
3.5852
2.6166
2.98477
3.21752
3.50629
3.13487
3.91852
5.56652
3.1397
2.96952
4.05546
3.42242
3.2469
4.49161
2.34038
2.62962
3.37201
3.63001
4.28382
4.8351
3.99981
1.77643
3.97151
1.28865
2.96098
4.0951
4.09866
3.28009
4.18514
0
2.29484
3.38267
3.38933
3.60337
3.19674
2.75913
3.25491
2.41856
4.03149
2.27652
2.56738
3.66366
3.42579
4.42695
4.36803
4.02051
0.662687
2.88228
4.70389
1.63398
3.47353
3.48689
4.19956
3.34212
2.3312
3.14935
4.13948
3.47776
3.23879
3.64476
3.45634
1.30815
2.11678
3.57554
3.05881
4.29537
4.03876
3.96304
4.01497
0.653835
2.78948
6.62904
6.93663
6.1636
2.90086
4.12015
2.50555
3.27123
2.50696
3.72292
4.44677
3.73968
0.674073
1.64031
4.27559
3.54267
3.72846
3.76033
4.77202
3.09845
2.81634
4.34671
3.67732
4.33618
4.06178
4.25688
3.97868
3.85723
3.54098
7.11002
4.2881
3.12437
2.6758
2.94629
3.62089
3.14993
3.33022
4.17028
3.84461
2.6798
3.54611
2.98944
3.62943
2.89941
2.88061
3.82985
4.00369
3.26168
3.02737
3.4277
3.43274
7.21066
2.77206
3.60798
2.38268
3.46819
2.88444
3.01843
3.28575
3.30683
3.82888
2.42349
3.63695
3.79493
2.46672
6.8946
3.09542
3.49599
0.699107
3.22813
3.62042
3.58355
4.71271
3.56531
3.63401
2.8878
3.09065
3.79271
4.0961
3.40919
4.00533
2.9801
3.64479
3.25561
6.48728
3.06123
3.6591
4.83205
2.55042
5.85377
4.28812
1.73393
4.43643
1.95118
2.19249
3.86203
3.83541
3.99496
3.13655
4.85643
4.51346
1.31553
4.49038
3.96327
3.39348
4.11604
4.08551
0.76586
4.29261
3.50037
3.82571
0.660965
2.87319
4.08514
8.17564
2.96971
2.50564
2.88749
2.70121
3.67836
3.83678
4.48945
4.22781
3.38406
4.57203
4.0979
1.99225
3.19016
4.07557
3.23818
6.53306
1.22964
3.45282
4.11537
2.53527
3.6262
0.780843
0.797261
0.719082
4.55159
3.21251
4.28714
4.74772
0.674537
4.13852
3.10342
2.14721
3.77931
1.14782
3.80689
2.18985
1.75353
0.778248
2.78304
2.76232
3.92883
4.44006
4.46714
3.3572
2.52753
3.72292
4.89617
4.42705
2.07795
2.69149
3.87288
4.8102
2.25376
4.01207
0.725121
3.84028
2.40142
3.50328
4.15971
3.08556
2.23038
3.1665
4.60361
3.74986
1.53562
0.710194
4.65226
0.73101
3.22974
4.16008
2.3703
2.70963
1.86621
2.53046
3.16406
1.60532
1.94914
1.24539
2.96891
1.95248
2.11832
1.28532
1.55505
2.41081
1.79679
2.93204
3.442
3.13161
3.12148
2.93487
2.19162
2.0758
2.3884
2.42974
3.01155
2.30333
2.87562
3.01065
2.02295
3.30244
3.77074
3.34441
3.32157
3.71473
2.71679
2.9899
2.65625
3.52119
2.86492
3.77613
1.20921
3.3478
3.98062
3.13817
3.50481
3.98478
4.04778
3.42753
3.59027
1.72883
2.66131
3.17531
2.86509
3.24769
4.20073
3.2497
2.6578
2.59537
1.79498
4.05484
1.28817
2.83016
3.73738
4.0882
3.72197
4.24503
3.36808
3.10435
4.14186
3.504
3.05203
3.62628
2.80337
2.97649
3.98558
1.76542
3.04155
2.13926
3.73222
3.43996
3.74567
4.00486
4.06858
1.60054
0.66457
2.86667
3.08891
4.73635
1.6367
3.4375
3.42765
4.2567
3.35598
2.40339
3.11945
4.08944
2.30333
3.51543
3.4442
1.34094
2.11782
3.59268
3.00664
3.87833
3.97779
3.9968
3.88122
3.95571
3.64745
3.38871
2.81785
4.30704
1.15172
3.39894
2.52061
3.27213
2.51567
3.75535
4.23265
3.05328
3.7024
0.731437
4.27575
3.90792
3.49329
3.72736
4.07226
3.6418
4.80985
2.40872
3.13396
2.78664
3.62359
3.62624
4.45916
4.03705
4.12655
2.71411
4.20776
3.92152
3.51298
3.16316
2.56824
3.31569
2.97808
3.56002
3.14726
3.02688
2.7046
4.79265
3.64674
2.94473
2.90693
4.1935
3.18748
3.06451
3.12241
3.48344
1.14582
3.60065
2.38464
3.46836
3.30521
3.38713
3.44774
2.45882
3.81115
3.84043
2.52385
3.49786
0.766893
3.22628
3.65393
3.58621
3.44791
3.3932
3.51925
3.59423
4.6243
3.77418
8.54442
4.1104
4.94648
3.38128
4.04725
4.31289
1.81069
3.62695
3.32227
3.09646
3.73331
4.92519
2.54362
4.3064
1.73905
4.45126
2.01036
2.19063
3.67472
4.07055
3.82034
3.08476
4.35601
4.48283
4.31705
3.2889
4.04207
0.818332
0.658122
3.49643
2.94598
3.59727
2.3112
3.02952
2.5777
2.89486
2.65229
2.98147
6.29215
3.68573
3.78445
2.43787
4.17138
3.35825
4.46209
3.2217
4.12382
1.87615
4.06524
3.18966
1.10941
1.28141
3.46494
4.17576
3.29911
3.56833
0.839102
0.790589
3.19249
4.50061
3.30979
4.34583
0.675463
4.12943
4.23078
3.79998
1.2034
2.20668
1.45902
1.84378
3.35484
0.803608
3.37266
2.73722
3.90167
4.38037
4.40336
3.42983
2.71806
3.07867
1.88725
3.75535
4.92618
4.48346
2.1449
2.78261
3.94055
0
4.86159
2.30145
3.77714
0.802839
2.47019
3.51811
4.21615
2.27676
3.14958
1.56983
0.811249
4.6181
0.777817
3.26255
4.18187
2.62316
2.61816
2.96265
3.6305
7.24393
2.5115
2.29052
2.64188
2.63422
2.81183
3.46206
2.46839
4.96345
4.39843
2.52437
3.09209
3.16866
2.94258
3.11774
2.94107
3.12572
2.65228
2.39435
2.96537
2.50886
3.72111
2.30333
3.3645
3.08981
3.04831
0.821584
3.07087
2.91609
2.54833
3.33487
3.9736
4.22278
3.67611
3.40483
3.65358
2.59075
3.14519
2.96479
2.97671
2.98918
4.13099
1.53373
5.20111
3.46426
2.18717
3.3478
3.24937
0.655267
3.58031
2.46109
3.48703
4.78741
1.74085
2.28023
4.02755
3.55218
2.93307
3.86731
3.78826
1.68215
3.79996
2.83733
4.43959
2.43629
3.18375
2.49755
3.32068
6.31109
1.41355
2.34226
3.20741
4.24601
4.37334
3.90326
3.61268
3.45731
3.48401
3.75982
2.78056
3.44424
4.20961
1.76542
2.61597
3.27653
3.05383
2.55082
2.93307
3.11478
3.66108
2.72064
4.05274
2.50546
3.35419
3.86671
4.54474
1.62211
3.12614
4.65382
7.54675
3.55876
3.21899
2.53408
3.30223
0.748228
2.30333
6.34168
3.24518
3.00042
3.7743
3.72006
3.18456
3.46343
4.42308
4.56401
4.09655
3.16343
4.11459
4.02413
3.2606
3.30072
1.83151
3.48501
4.12408
3.83798
4.51941
4.54978
2.7926
3.56993
4.32557
1.98366
3.53722
0.739662
3.53958
4.18762
4.11488
4.3674
4.45201
4.56911
2.27473
3.11156
2.56936
3.76899
4.78568
1.32985
2.19158
4.02244
3.70319
3.91746
4.75807
2.75445
0.814816
2.40134
2.40872
4.23832
2.30952
3.09454
4.44903
4.62555
3.63608
2.6644
1.62673
0.763217
0.761988
3.13814
3.35912
2.8784
0.668509
2.24778
4.2623
3.24787
3.04631
3.86153
6.35251
3.84176
1.52623
0.776611
6.66276
3.27784
0.728275
0.725862
4.60004
3.92661
4.30902
2.6593
4.35988
2.23091
3.09303
2.97952
4.44023
0.685109
3.65061
3.57773
2.52179
2.52989
3.71698
2.81053
2.75516
0.778219
2.61886
2.7072
3.08482
3.2661
3.81107
3.6226
3.2238
2.61285
0.82991
4.10319
2.60394
3.29364
0.73101
3.12926
2.54561
3.31187
3.95991
3.27599
3.42435
3.71026
0.774076
2.01739
3.01604
4.31553
0.722409
0.679154
4.03429
3.46336
4.03366
2.59524
3.24205
3.70768
0.772172
1.84093
2.89502
4.2863
2.43629
2.97258
2.33736
3.36534
3.49415
1.61361
1.81169
4.49663
3.20831
3.21164
3.53371
4.74462
4.26713
2.54663
3.67994
3.42182
3.92045
4.65808
2.57835
2.09707
3.47611
2.90769
4.11259
1.07674
2.48657
4.43758
0.809745
4.0915
4.69797
4.22917
0.796446
0.941089
3.21481
4.75296
4.21517
4.31513
3.44113
3.81766
2.52989
3.35837
0.750285
3.34181
3.25473
3.164
3.74673
3.18917
3.60451
3.65632
1.47648
2.13779
3.18504
3.43723
3.11619
3.95028
3.03071
3.98809
4.12861
1.30207
5.2213
4.13363
4.34274
4.59407
4.17409
2.99419
2.78135
4.26796
7.05185
1.48291
1.75353
3.31067
3.52644
3.4636
2.67974
4.49367
4.12258
2.57078
2.65668
1.94161
3.2726
3.93908
0.744564
0.758288
4.43531
0.862409
3.81036
7.01188
4.13286
4.81917
2.59837
2.11519
2.73609
3.68267
3.49999
3.2992
1.78966
2.18438
1.74868
1.53726
2.25847
1.69085
2.02348
1.64597
1.44698
1.89109
2.22977
0.852315
1.41396
2.26737
1.12243
2.53662
3.2994
3.11539
2.30362
2.96706
1.86527
1.96946
2.29512
2.82553
2.50237
3.17158
2.31086
2.89528
2.99532
1.77322
2.75956
3.52652
3.0817
3.14147
3.70798
2.73494
2.89609
2.61292
3.4898
2.81375
3.55878
1.20617


==> latex_data/vae/fashionmnist/prada/t-rnd-fgsm.txt <==
7.65105
10.3267
10.7888
9.13302
9.37527
8.5373
7.35267
6.57639
7.01346
7.77774
7.91497
7.8289
7.30475
7.12656
5.54608
5.47569
5.529
5.40756
5.13467
5.3965
5.47401
5.32483
5.15955
5.63279
5.52866
5.20817
5.23769
5.0365
5.18902
5.51545
4.98188
5.56432
5.14572
5.19707
5.27092
5.27269
5.09935
5.2794
5.08279
5.24312
5.09657
9.04238
9.12428
7.15378
5.20658
5.13419
5.12917
4.97205
5.22743
7.95594
4.93197
5.34202
5.33075
5.45979
5.495
5.56818
5.53963
5.32886
5.59238
8.65924
6.34525
8.26398
6.25138
7.37375
7.34047
7.73892
6.55729
7.26662
9.22275
8.47915
6.94834
6.1065
9.81989
5.07419
5.14447
5.18847
5.02686
5.42216
5.25865
5.28479
5.13177
5.42152
5.27446
7.32734
9.16968
7.41335
8.28431
9.15298
7.86964
7.7344
8.79009
8.43541
7.44185
8.95471
6.09007
9.38461
6.12083
9.6301
10.1523
10.2459
5.31155
5.15005
5.0227
5.21455
5.14377
5.29277
5.30504
5.34899
8.59064
5.27724
5.09821
7.24827
6.34429
9.50175
7.22916
7.03094
6.70692
7.46912
6.75501
9.3614
8.34478
7.57572
8.23134
6.30652
9.47177
5.27857
5.22742
5.24383
5.21553
5.22639
5.12353
5.16436
5.1307
5.33059
5.3988
6.32313
8.95398
6.94437
7.39387
7.91019
9.46798
9.47047
7.74296
8.81982
7.06558
7.82471
9.82041
7.72587
9.55407
9.65866
8.61613
10.3205
9.77544
11.4614
9.62308
9.96644
6.82947
6.56998
8.20877
7.87551
9.41504
7.53651
8.10805
9.29272
9.00556
7.71052
10.927
9.32086
9.69016
10.8459
9.50142
10.469
10.1358
10.6691
9.15823
9.44673
10.8957
9.69317
11.0152
11.1456
5.1911
5.12511
5.27997
5.34771
5.30377
4.91596
5.14875
5.26311
5.27099
5.21609
4.81447
5.21657
5.23273
5.28566
6.27775
6.18138
7.05116
6.8777
7.52796
5.62897
3.59338
4.33651
3.19596
2.19538
3.23308
6.71088
8.09075
3.73685
4.88274
3.84779
4.41687
5.55516
5.00713
5.05187
4.73049
5.03748
4.98344
4.91485
5.17729
5.31304
4.90825
5.15388
5.00967
5.35772
4.96621
7.18715
4.92919
4.99934
5.09624
5.02999
5.11495
4.13154
5.10675
5.17113
5.21874
4.94975
5.3284
5.29524
8.76049
8.37279
8.28422
8.13013
7.10554
4.81903
4.89005
3.3807
4.90535
4.98204
4.8427
4.84312
6.91808
6.95887
8.70178
7.01747
8.32375
7.04604
7.90312
9.21867
8.22256
9.55105
5.08061
5.19452
5.19648
5.03365
4.98703
5.21947
6.49905
4.94975
5.33888
5.06274
5.02707
7.72881
8.46779
6.1634
8.8192
8.58378
7.12026
6.28425
7.78465
8.51698
9.23185
7.1136
6.20577
8.87681
7.72798
9.07233
8.73522
10.3538
10.7056
9.83583
9.24864
4.69062
4.79148
8.33843
5.11643
5.07939
6.80805
5.12771
4.82183
4.87191
4.97661
8.08026
6.06733
7.82693
8.18354
6.24609
7.13573
7.7221
7.14826
8.14094
6.20444
8.37842
9.65654
8.18725
9.44771
9.414
8.06921
9.89792
9.59044
8.70272
10.3659
9.11865
6.27302
9.61714
10.0788
7.37811
7.86448
6.90338
8.84906
7.03137
6.21922
8.90844
9.81869
8.92283
9.93959
8.86357
9.43364
9.67101
9.16948
9.9476
9.67738
9.96533
8.67176
9.94844
10.134
9.86057
9.82888
6.24137
5.1276
4.83
4.97427
5.01014
5.07502
4.75973
5.0806
5.04509
4.8388
7.54132
9.21223
8.18567
6.07086
6.83995
6.78557
6.11642
9.36921
7.27921
9.12988
6.21444
8.09463
6.89656
6.84764
7.84304
8.6492
7.20066
9.7109
9.31
8.04168
9.46778
8.55095
9.53113
9.29635
9.30008
11.6489
10.229
11.072
6.13981
6.76497
8.04918
7.24441
9.78994
7.79432
7.55812
10.3916
10.4529
9.07228
8.38763
8.1775
10.4599
7.06072
6.39151
8.42869
9.99079
10.8822
10.8861
9.37001
6.23621
8.48116
8.44202
9.16339
8.96434
9.67726
9.65112
8.20021
8.6683
9.07553
10.9455
10.3647
8.93431
9.8989
10.4238
6.12135
9.25923
10.4619
10.5782
10.6977
9.56273
10.4351
10.8647
8.75472
9.5071
8.59786
9.69731
10.4017
10.902
9.30073
8.94512
10.9586
10.5241
10.2875
10.4042
10.2318
8.05434
10.5042
10.3279
9.99372
9.38558
9.71224
10.862
10.6328
10.509
10.9617
10.2643
10.4685
10.9025
9.10242
11.2888
4.87745
4.77867
5.13017
5.06252
6.31577
5.06231
4.9587
4.95593
5.00625
4.97513
4.92523
5.01728
7.24367
6.10624
8.36428
6.09444
8.665
10.7483
10.0037
9.0352
8.64677
7.46841
7.54925
8.48614
7.75694
8.5469
6.78201
8.52708
8.88255
9.14973
7.50858
5.36417
5.40786
5.23054
5.02121
5.31396
5.23524
5.38967
5.38432
4.88543
5.60674
5.40363
5.32277
5.31804
5.36586
5.08771
8.65439
8.79477
4.94329
5.61594
4.84662
5.34367
5.37447
5.48919
5.37973
5.35772
5.43797
5.42145
5.4207
5.62636
5.34895
9.02925
8.17314
9.03122
9.13322
7.37189
8.52956
9.67251
7.77254
9.22929
9.50069
8.97128
8.67473
8.54204
8.61191
8.07236
8.8157
8.82832
8.85952
9.4145
5.56346
5.41018
5.33073
5.46652
5.45539
5.29835
5.35937
5.25829
5.30376
5.57864
7.17449
7.44728
5.2589
5.44562
5.40148
5.27208
7.01684
9.11684
8.5684
7.1976
7.90668
8.37747
7.76385
8.8272
6.32431
6.1075
8.4314
6.21427
8.00434
8.11378
8.12281
8.13353
8.64417
7.88724
7.67056
8.04523
9.05508
7.71789
9.00323
8.75566
8.44204
7.74363
9.12147
9.14216
9.31261
9.90265
9.40827
9.20652
8.30879
8.63881
9.15968
9.3726
9.77886
9.43435
9.03462
8.96961
9.34782
9.9022
9.81406
6.12888
6.05052
9.30686
5.21736
5.28227
5.48083
5.34803
6.37689
5.19895
5.33541
5.94538
5.42551
5.20378
6.58172
7.53661
8.43149
5.33345
5.46592
4.83977
8.23107
5.13533
5.14207
5.46325
7.55871
5.4788
7.43915
7.17923
7.50739
9.00826
8.19927
8.56124
8.3096
6.97387
6.9741
9.14043
8.49491
8.64982
7.27536
8.5809
8.51522
8.48822
8.64937
8.66361
8.81897
8.56632
7.31235
8.56802
7.81708
6.91946
8.69532
7.63823
7.85599
7.36108
8.76959
8.40698
9.01524
8.8281
7.66853
8.82317
8.69602
8.77487
8.71577
7.44359
8.16145
6.57104
7.6545
7.79871
7.95717
8.15474
7.46944
9.41103
7.18191
8.95435
9.14652
8.77741
9.26145
9.49833
6.99243
8.8493
7.6021
9.60447
6.72655
8.73071
9.7047
9.65973
7.9519
8.04819
8.57484
7.40903
9.20454
9.63343
8.66754
9.14475
8.90816
9.50778
9.11853
7.4225
8.61967
8.0563
7.66079
7.78333
8.02822
8.02093
8.81599
8.36566
8.05096
7.96849
7.21209
7.45515
8.19167
8.60196
9.02484
8.69668
8.61102
8.15261
7.61877
8.31578
9.29111
8.72499
8.50732
8.18509
7.37344
8.04256
7.62248
8.31241
8.28347
7.97098
7.39476
5.89026
7.60728
8.80081
7.24606
8.33506
7.62702
8.8653
8.09674
9.7031
9.57778
9.09364
9.19953
9.20014
8.93873
8.12439
6.21239
8.95492
6.22221
8.97232
9.48164
8.48261
7.52331
9.0177
8.20986
9.18601
8.40276
9.03021
9.04358
8.98812
9.26753
8.44573
9.3589
8.0188
9.13172
8.93188
8.60627
8.93757
8.88125
6.10821
9.34568
9.35486
8.73554
8.60976
8.7435
9.48547
7.97985
8.75376
8.34193
9.16726
9.04723
8.96316
8.41329
6.10634
9.48498
9.28908
10.3931
9.92052
8.03286
10.0328
8.12787
10.7868
9.51758
10.4226
10.0287
9.45374
9.96204
9.96101
6.3303
6.35136
6.54167
8.0685
9.94012
10.2273
10.4367
9.87155
8.06412
9.9037
9.87453
10.1745
9.43218
9.39717
8.40699
5.16741
4.9687
5.3968
5.1685
7.41765
7.60753
5.33033
6.23422
5.25338
5.33302
5.5787
7.90878
4.93522
5.1686
5.31502
7.42275
4.90129
5.33783
5.2563
8.6646
8.21906
8.15564
8.6579
8.70167
7.93609
7.67407
7.67255
8.26882
6.60948
7.22863
7.86258
8.22461
7.49945
8.75154
8.17814
7.23544
7.70809
7.44709
8.48031
8.43215
9.32351
7.046
7.94897
6.73363
8.14801
7.68284
8.31609
8.87363
8.09269
7.4688
8.43535
7.57625
7.73521
8.63874
8.43495
8.50591
8.28726
8.35632
6.87094
7.73954
9.00569
8.25989
7.01697
8.31984
7.40014
8.71672
8.89983
6.95537
8.00121
7.3457
8.04377
9.35254
8.77527
9.01089
9.17091
8.5733
9.49847
7.30221
8.2416
5.95822
8.50371
8.63418
7.3205
7.1145
9.17683
9.49426
7.50417
7.26689
6.67646
9.19194
8.36816
8.50058
9.34974
7.42863
6.04239
9.16118
8.97135
6.81912
8.75432
7.38917
7.1594
7.16579
8.03667
8.50577
7.24117
8.19052
7.53887
7.40864
7.33577
7.87295
8.38923
7.02323
8.3111
8.38289
7.82163
6.61767
7.70197
8.63465
8.3615
7.80774
7.6025
9.30196
8.01839
8.16123
6.28133
9.6146
8.62056
8.92944
9.23654
7.60213
8.86145
8.25871
6.84277
8.60387
8.36561
8.89997
7.22814
9.31769
8.87148
9.42025
8.70065
6.22551
7.17346
9.63068
7.97822
8.95527
8.90144
9.63506
9.42359
6.16231
9.66362
8.75759
9.07334
8.29108
9.16737
6.90693
9.22156
7.2835
9.02126
9.61749
8.26238
7.26193
8.68562
8.95105
7.17271
7.02001
9.00256
8.27841
7.39225
6.54872
9.71384
8.15972
6.54408
10.6036
7.40922
8.93802
7.32174
7.71552
7.60608
10.0972
10.036
7.1758
8.22153
6.92831
6.44552
6.50704
6.32223
6.55614
6.30928
10.425
7.61419
8.68992
9.15835
7.2382
9.61501
8.45708
7.89652
6.96703
7.19691
8.1596
8.95796
9.91118
9.6307
8.78368
8.10247
7.06479
9.03061
8.54901
7.59756
8.05667
8.62073
8.33837
8.95451
8.33351
8.03513
8.81462
8.21652
7.75053
8.09562
8.45696
7.49367
8.24018
7.69886
7.48369
7.20649
8.07202
9.05767
7.58536
8.5214
7.85271
8.29028
8.42304
8.95777
9.28018
8.19878
8.60859
9.23755
6.3012
9.29144
6.12146
9.05742
9.13671
8.96938
9.4915
8.55297
8.73568
8.65729
8.07131
9.13142
8.81762
9.04433
9.57207
9.28356
8.76712
8.04642
9.25399
7.51549
8.88313
7.58753
9.34754
8.52003
7.99099
8.94448
9.04905
8.8269
9.45882
9.2283
8.14072
9.54991
9.10626
9.25377
9.00934
8.92398
7.83118
9.09273
9.09926
9.18818
9.01507
8.76681
8.72828
8.97417
8.93891
9.6316
9.04361
9.11348
9.14105
8.70585
6.04768
9.5928
8.0264
9.36754
8.26846
9.48166
8.72647
9.3443
9.71949
9.12713
8.38791
9.8107
8.57426
8.77305
10.8067
8.94563
10.3113
9.27171
8.36715
8.55438
6.32445
9.62198
9.77517
9.33002
8.2212
10.3509
9.22854
8.93011
7.98979
8.86278
9.51195
5.90271
7.98962
9.05636
8.8936
9.06178
9.10148
8.63416
6.08118
8.45607
9.65044
9.12689
8.51853
9.47096
9.27743
8.48098
8.55615
9.38274
9.1364
9.23368
9.1531
7.71966
8.5616
9.10114
8.48914
7.71877
9.29836
9.10733
9.3695
9.33268
9.93198
9.00063
8.6587
9.79962
9.27302
10.0453
10.1384
9.97168
10.3278
9.51513
9.97137
9.63002
9.18242
10.4512
10.0879
8.24154
9.73514
10.0593
10.0846
8.23911
8.48272
9.79671
9.45847
8.16188
9.73
10.3851
9.21414
6.37009
9.97094
9.74878
9.98817
9.94143
9.76972
9.6792
9.84731
9.61257
10.1397
9.69246
10.4044
9.95188
10.1351
9.22046
10.5865
9.53685
10.2484
9.12312
8.71317
10.1087
9.66769
10.2128
9.82703
9.27686
8.42142
9.6152
9.68499
9.98203
9.71868
10.1545
10.0413
10.1884
9.47901
10.2096
9.06306
8.06805
9.9102
10.5701
6.49115
10.7076
9.65143
9.48748
9.76184
9.62479
6.462
10.107
8.27091
10.7162
10.1779
10.5269
8.68859
10.1423
8.68408
10.3482
8.19508
9.96212
9.71279
9.5428
10.6201
9.83524
10.0703
8.36113
9.23261
9.73054
10.5182
7.54971
6.14594
10.2836
7.91
10.9141
7.78733
9.81843
10.3673
10.39
10.6122
8.0942
5.17661
5.29441
5.26141
5.22593
8.33972
5.17215
5.25309
5.37874
5.34231
5.20959
7.46349
5.23372
5.36023
5.08604
5.25363
5.14502
5.33826
5.22129
8.6173
8.06686
7.51288
8.24417
7.05753
7.99393
7.91849
8.03113
8.34312
7.73964
7.53658
7.60666
7.50885
8.04582
7.28054
7.87751
8.44795
8.1911
8.19258
6.86886
7.08572
8.54129
7.16322
8.68955
6.83683
8.38794
7.18518
7.27449
8.52283
7.23884
8.4214
7.47619
7.29662
8.33384
7.17433
7.97272
6.91185
8.9921
7.07076
8.56187
7.53837
6.86951
7.77099
9.11659
7.45621
7.28631
8.27376
7.10011
7.94741
6.50946
8.10945
7.73261
8.64546
9.12797
7.926
6.06238
9.06318
9.17871
9.18583
9.62977
9.12896
8.15827
8.21407
8.53717
8.17428
7.15249
8.80789
7.67706
7.58714
8.05546
8.64988
7.17363
7.2878
8.52895
7.84042
7.12757
7.70349
7.95898
7.57564
7.48165
9.37969
8.9013
7.56396
8.23795
6.87882
8.38135
7.58162
9.82251
9.81255
8.42642
8.91683
7.93066
8.87707
7.42435
8.7202
7.78046
6.99514
9.32108
7.64535
9.31586
8.56713
8.50896
7.83791
7.12478
8.36884
7.88207
8.43172
9.31073
7.49819
9.30655
6.09727
8.49229
7.06096
6.03706
8.44286
8.9633
9.68691
9.12402
7.72538
8.33407
7.15051
6.77912
9.22193
7.59634
9.18342
8.23242
9.33856
9.08313
7.75919
8.00254
9.1184
9.16559
8.89265
7.13973
9.16854
7.75582
7.50869
7.42434
6.46019
9.37933
8.52057
8.71914
7.75438
7.4714
7.94263
9.36725
7.83283
9.49898
9.72112
8.52932
9.43325
8.10008
9.08793
8.61788
7.9093
8.52839
7.16892
6.93812
6.75703
8.56983
7.98901
9.19519
8.11465
7.19917
8.26263
7.89467
7.87175
7.0493
6.58412
8.1604
8.85052
7.65392
9.13568
8.6353
7.8557
8.32249
7.84634
8.24887
6.92372
8.84098
7.7489
7.88428
6.10089
8.0262
8.24681
6.78733
8.41939
6.11977
8.78069
8.89979
7.18498
9.34408
7.42515
6.88622
7.79194
7.14685
9.21927
9.52607
9.23257
8.58669
5.96898
8.8982
6.27141
8.61618
6.09866
9.47927
6.98385
8.67619
6.18445
9.10515
9.64394
8.69256
9.42559
9.1251
9.57484
9.71607
6.31221
9.2956
9.42923
6.78074
9.08567
7.85463
9.11159
9.34574
8.93059
9.34305
9.08525
9.59225
8.65435
8.72894
6.94794
9.16017
6.1283
9.08683
8.79394
10.2338
7.97634
10.3567
9.89084
7.29831
9.04497
10.604
9.76695
6.45849
9.65388
10.4141
9.16193
10.6516
9.55735
10.6759
9.93149
9.38439
8.86523
10.1931
10.3564
9.20029
7.37811
9.34551
9.27509
6.64213
9.09245
6.80119
9.11191
6.15998
9.33784
9.75857
6.06063
9.36107
9.44053
9.43097
8.61075
6.17623
9.37516
9.24646
9.69374
6.17986
9.08709
9.62875
6.89395
6.41381
9.99307
10.2437
9.34138
7.72821
8.056
9.46392
8.2815
8.73106
10.1102
7.44936
7.03548
7.75708
7.97503
10.1452
9.87638
7.45011
8.19765
8.24458
10.004
7.67098
10.6606
6.31929
7.53557
9.91346
9.96922
7.32295
6.39586
10.2477
7.04197
8.75722
8.39753
10.4812
8.3212
7.74932
7.25242
7.64348
10.8446
8.09514
6.41885
10.5656
10.5761
10.643
7.59066
9.78806
9.29032
6.88217
9.55601
8.22294
10.6429
7.7119
8.00677
6.81407
9.57933
9.9689
10.7399
9.69563
7.68631
10.3899
10.23
10.7659
10.1441
7.93065
6.24503
7.30775
10.3306
8.65132
7.94717
7.34228
8.28527
9.80863
7.04371
8.58363
10.2696
10.1756
6.23692
7.82249
7.38549
10.5237
7.41332
7.94706
8.69422
8.30324
7.77301
8.52774
8.53541
7.64324
8.5393
9.02926
7.57208
8.27928
8.02035
8.42976
6.10239
8.03759
8.4471
6.67289
7.9499
8.54225
8.41795
8.09925
9.23728
8.63159
8.92807
9.33217
9.08537
9.12091
9.2566
8.2367
8.56569
9.07241
9.19174
9.10008
8.83363
8.75245
9.59617
8.7165
8.68306
8.7339
8.27129
8.47806
9.6467
9.12775
9.61337
8.84799
9.12036
8.23099
8.8768
9.36815
9.53281
8.73015
8.47536
9.48353
5.99198
8.30759
8.566
8.6178
8.77693
8.67335
9.64645
9.19663
8.91179
6.157
9.23405
9.65766
9.56238
8.81405
9.17964
8.42008
9.41398
8.80347
9.62144
8.86948
9.20279
8.87516
10.0253
6.36884
8.98549
9.21409
9.13592
10.1501
9.81738
9.89301
10.0898
9.25425
10.0839
10.2276
9.87824
10.1071
8.64367
10.4948
10.0557
8.47047
10.1737
8.27187
8.54502
9.89225
10.3882
10.3679
9.58666
9.79054
9.67903
10.2033
9.95683
10.3605
9.89278
9.13734
9.25271
8.47514
9.30597
9.05953
8.38058
9.19981
8.91668
8.82537
8.94204
8.26486
8.93787
6.10522
9.20387
6.10598
8.97066
9.01352
8.52596
9.74621
8.28592
9.29954
9.84541
9.61527
10.0011
9.75956
9.98788
9.10361
10.6791
9.77791
8.32822
9.84012
9.63338
9.71886
9.33496
9.83814
10.516
9.01328
10.4838
9.88809
9.40859
8.83884
9.49562
10.3838
8.20576
9.76363
10.3871
10.0895
10.3523
10.1812
10.37
10.2813
9.82881
11.3089
9.4866
8.40316
10.1923
10.1298
8.69713
9.76913
9.11867
10.3392
9.35259
9.83771
9.86624
9.07233
8.44231
9.41751
8.72355
8.14875
8.76121
8.41574
7.89745
10.3433
9.98815
11.0423
6.08477
8.22028
10.0018
9.24098
8.67419
10.8829
10.5408
9.48009
8.66118
6.17538
10.3801
10.0682
8.49645
6.25966
10.846
9.58006
9.14461
9.76241
9.19806
9.10004
9.15578
9.31338
6.18763
6.17021
8.60466
8.88549
9.83519
9.61585
9.09984
9.33181
8.77157
9.31916
9.59954
9.10214
9.12828
8.14796
9.52821
8.85591
9.3832
10.1752
8.28458
9.41864
9.4918
6.35005
9.99556
10.1868
8.84908
9.96619
9.88548
9.99427
10.4143
8.83216
8.42147
10.1207
9.88942
9.94148
9.11298
9.59642
9.91281
10.1902
10.1933
9.87816
8.30928
9.18438
10.5967
9.79459
9.17675
9.9827
10.3534
9.99275
9.78665
10.197
9.63841
9.71539
9.7793
9.20414
10.0191
10.3756
9.99478
6.35242
8.41864
9.75537
8.44059
8.12252
10.1574
9.99847
8.65396
8.26942
9.80903
10.4098
10.3173
10.2655
9.57298
10.6263
10.6527
10.3078
10.3991
10.1609
8.5973
10.4768
10.4801
9.13015
10.0118
10.4665
10.0724
8.60604
8.51729
10.3158
9.56736
11.1385
10.1292
10.2855
10.6924
10.6217
10.2738
8.84696
10.5224
10.1403
8.86594
8.37897
10.4493
8.9353
10.0133
6.32611
10.403
9.01212
10.1462
9.61079
9.60077
10.5314
9.77341
6.31963
9.40713
10.5462
7.89349
7.95871
10.0418
10.1124
10.7188
10.3359
10.5597
9.37355
6.19463
9.12925
10.2907
10.0421
9.77962
10.712
8.08497
10.7257
9.17465
10.1482
8.48325
10.1705
10.8236
9.81209
6.10802
8.04151
10.2215
6.18935
10.1749
6.23523
6.28561
10.5512
10.7301
9.43674
10.9176
6.24539
10.0387
10.817
6.32938
6.17075
9.8257
10.7589
8.37795
9.8381
7.89772
8.33244
8.60347
10.0446
9.54123
9.50739
10.5409
10.6656
10.2233
8.44525
11.1314
9.41337
10.8186
11.5798
11.081
9.19861
11.2461
9.33573
9.24609
10.1854
11.7949
10.4489
11.1658
8.08941
10.454
8.92606
10.0477
10.7945
10.7264
10.753
10.8098
11.1243
5.31633
5.31916
5.16996
5.21855
6.49664
5.24408
5.22486
5.20593
7.36746
5.10318
7.70197
5.37441
5.11218
5.22649
5.29501
8.24401
7.90332
8.8397
8.22406
8.76339
8.13303
7.44277
7.51796
7.73723
7.71527
7.76603
6.29764
7.53888
8.31615
8.08498
8.2683
7.58204
8.4502
7.11972
7.95946
7.49372
7.71706
7.32935
6.12243
7.02215
7.31219
7.99966
6.84564
8.64871
7.26575
8.11248
7.02354
7.68824
8.21924
7.9254
8.31022
8.46145
12.8477
10.3708
7.4707
7.96583
9.20725
7.68545
8.43068
6.82127
7.04585
5.64782
8.77717
7.61122
7.27493
7.02763
5.3499
5.25019
5.38304
5.1753
5.41619
5.51155
5.14782
5.14385
5.09109
4.9039
5.11067
5.505
8.08711
5.06207
5.44872
4.94698
5.18307
5.22875
5.44768
5.18165
5.34295
5.60134
5.32665
5.15053
8.60238
5.38855
5.70779
5.00243
5.24082
5.41308
8.87206
8.31719
8.2051
8.61843
9.027
8.29746
7.86188
7.98005
8.38903
9.53039
6.33427
8.30564
8.45902
6.37121
9.56579
8.63381
8.39577
9.09524
6.16672
7.93416
9.31623
5.29187
5.12154
4.97718
5.23165
5.36543
5.57989
5.22015
5.42322
5.18517
5.35776
5.20217
5.28886
8.4246
8.61023
8.48377
7.36499
7.75514
8.36421
6.30024
8.8246
8.42127
7.60174
6.20315
6.52567
6.31019
7.62523
6.19918
8.84006
7.47722
8.68
8.19983
8.4776
8.85753
6.3932
7.97649
7.81882
8.05056
8.30347
6.30517
8.73367
8.49009
6.22926
8.63736
6.32172
8.61832
7.60623
6.1201
8.42717
5.94226
9.03602
8.81233
9.17444
8.91592
8.5946
9.87816
9.36844
6.24276
9.21702
8.48568
9.47799
8.34712
6.22669
7.52341
5.36242
5.06753
5.13821
5.03252
7.27469
4.98028
5.32693
5.21416
7.61275
5.20423
8.00928
5.22839
4.84684
7.18873
4.99075
7.06803
7.224
8.19343
7.01353
9.02285
8.8208
7.16645
7.95041
7.37122
8.76151
6.20349
6.66566
7.12407
8.48309
6.66924
8.61153
7.34944
9.09694
7.61961
7.30102
6.26049
7.52827
8.54841
8.9009
6.93922
8.67791
6.95962
8.46275
7.33974
8.9822
8.64937
6.28957
7.25132
6.29196
8.00446
8.65814
8.26354
8.77788
8.01826
8.02756
6.73336
9.32631
6.70803
8.40564
8.15388
8.18947
9.01401
6.78546
7.82132
8.57989
6.39755
7.5662
8.82332
8.49347
7.29772
8.81865
7.68948
9.16763
8.26935
9.1236
6.1103
8.78022
7.24767
8.36747
8.05735
9.94069
7.97647
9.31916
9.2199
8.0306
9.18334
6.19998
8.28782
9.55984
7.28924
7.41009
9.21059
9.18004
8.70166
7.8977
6.22768
9.14453
8.8188
6.11248
8.44775
8.84044
8.24014
8.06331
7.9874
6.28686
8.28796
8.41992
8.28196
7.8904
6.84646
8.44391
8.39091
7.00358
8.38544
8.08251
7.27506
7.41492
9.37538
8.7303
7.5137
8.84614
8.82329
9.73769
8.66965
9.35654
8.39839
9.19382
9.11761
9.59393
8.99576
6.11637
8.66682
8.90428
9.34573
8.64184
8.18288
8.24332
8.88786
8.47411
9.35109
9.05092
8.9773
8.83436
8.87095
9.52338
9.29669
9.51386
9.20981
6.03588
9.71958
9.18068
9.66577
8.23776
8.77038
8.33697
8.93855
9.60085
9.77354
9.44943
8.76963
7.61308
8.81477
8.63986
9.21428
8.04624
6.25534
9.38373
9.06313
8.8001
9.10839
8.75636
7.63377
9.01577
9.35305
10.1958
10.1718
10.5528
10.1977
9.62872
9.96743
8.89139
10.0537
10.0904
10.41
9.7283
10.6989
10.2897
6.3881
10.4984
9.88334
6.29364
10.4159
9.12453
10.5411
9.55265
8.51283
10.8338
10.0126
5.13484
5.22311
7.49644
5.42852
8.21402
5.43897
5.40255
4.60062
5.15675
5.27609
6.59391
5.32816
5.01398
6.75681
4.79746
5.33511
6.89292
6.77472
8.73072
6.92606
8.15973
8.81512
7.87108
8.63491
7.40746
8.52546
8.27291
7.17991
8.48883
6.80303
8.12551
8.07243
6.30111
7.04847
6.59891
8.46843
6.69361
7.42468
6.85669
6.04582
7.5325
6.20578
7.10701
6.02686
7.90038
8.28711
6.91892
7.88306
7.98694
8.70869
7.86047
8.3091
7.7019
8.13386
7.46015
7.43972
5.94447
6.38851
8.22776
7.64937
8.16861
6.19557
8.62673
7.65853
7.64357
6.27609
8.05996
7.52882
8.36753
6.27761
7.41222
6.8874
7.2769
9.2467
8.56964
6.00754
9.30426
8.94287
7.7717
9.45147
6.80065
7.96579
7.76787
9.53088
8.45782
7.95984
6.06542
9.15284
7.95338
7.85068
7.73225
8.34419
7.73398
7.43015
9.14134
8.33033
8.39735
9.01776
9.34994
9.38215
8.58538
8.60259
8.36518
8.27481
7.03673
6.39258
8.35406
7.79747
6.10216
8.79297
7.13563
7.65691
8.73155
8.31607
7.30529
8.53275
8.13574
8.64568
7.45663
8.6229
7.52913
8.3922
6.78164
8.22607
7.52079
8.84224
8.57605
9.09567
8.46503
8.72193
9.48234
6.30432
8.79579
8.73128
9.69135
9.41209
9.1862
6.94717
8.64745
8.47222
9.5651
8.34189
9.49361
8.16779
7.15623
6.20718
6.65041
6.12993
7.22601
8.52418
8.24222
7.31704
8.64381
7.44948
6.87935
7.72696
9.28408
8.57182
8.86876
6.30347
9.15895
8.60023
9.03265
6.64332
8.70499
9.84203
8.25384
9.35252
9.50515
6.05064
10.0625
10.0901
8.01892
8.94037
7.94003
9.55189
8.81268
8.23484
8.71926
7.38554
7.65511
8.92959
9.19056
9.93757
8.79776
8.65012
7.58596
8.258
9.35397
8.7338
10.4424
8.69419
6.41718
9.22373
10.4383
10.3329
9.63944
8.94389
11.0928
10.1234
10.1039
9.83817
9.21913
6.26652
7.69576
7.51447
9.08777
8.3493
9.41221
8.33579
8.30411
7.71339
8.12752
8.04742
7.37735
8.19702
7.26382
6.09789
7.96966
8.31648
8.01067
9.11084
8.07598
8.57425
8.17447
8.31932
8.6943
8.93361
8.07945
7.94635
8.92676
7.74738
8.64088
8.58862
9.49297
9.00001
8.63986
8.77404
9.19577
9.84755
9.0252
8.77421
8.8858
8.8525
9.15448
6.07433
8.82526
8.08192
9.34504
8.98966
8.95881
9.33828
8.66825
9.46074
9.10135
6.21407
8.84589
8.62731
8.32363
8.90282
9.59741
8.58425
8.78776
8.20362
9.05075
9.28219
9.23288
8.71877
6.12755
7.68712
8.35795
9.05223
7.12842
8.93244
9.05789
8.23745
6.14485
8.76851
8.71552
6.16487
8.66117
10.2215
6.35969
9.27613
9.40233
9.97664
9.19302
10.2585
10.1829
9.69504
10.1554
9.70856
9.41387
9.05123
10.094
10.6491
8.37258
9.26638
8.44447
9.63267
7.9413
6.39734
9.4803
9.40009
6.424
9.67542
6.37042
9.82225
7.47842
8.13247
9.87892
6.04341
9.55804
7.99652
9.80932
9.32121
8.78792
8.54531
8.79534
8.17987
9.16855
9.587
9.19334
9.04026
9.32611
8.39498
9.16817
7.82159
8.77363
9.17589
8.69375
8.96805
6.04604
9.10846
9.32811
8.78914
8.75906
9.67032
8.96063
10.0804
6.4126
9.40025
10.2211
10.1039
9.60691
10.2694
9.34693
6.41415
10.1591
9.86493
9.50065
8.70621
9.8642
8.21874
9.70443
8.74197
9.26432
10.5259
6.52856
10.0576
8.37737
10.2193
6.43627
9.93903
6.3068
9.6339
8.76566
10.2859
9.81983
9.812
8.18655
10.1056
10.2921
9.72657
6.31767
8.10839
10.0067
10.1309
10.3497
10.1744
7.81362
9.47836
9.76489
8.13866
6.37714
10.2488
6.33902
10.4849
9.35714
10.4212
9.22333
9.92382
10.3088
9.73309
10.4777
6.24432
7.81862
10.5289
9.93372
9.1353
8.10791
10.0117
10.2315
9.85117
11.0316
10.4428
10.3668
9.41818
9.74883
10.4159
10.0627
9.64996
9.51818
10.3772
7.99098
10.6615
5.2527
5.20191
5.17509
6.91093
5.18163
6.24978
5.20542
4.92786
5.25982
6.15609
6.8905
5.27968
5.27085
5.16772
5.35482
5.23924
6.8106
8.05449
6.49508
7.63573
8.25182
7.58508
6.24859
6.45557
8.52731
8.2804
7.92486
7.12692
7.12217
8.48431
6.95051
6.61814
8.22655
7.02117
6.06853
7.59532
8.02092
8.04223
7.36516
5.99166
8.52088
7.04696
8.32027
6.68063
8.1007
6.32044
7.29892
8.09275
8.18829
7.34191
7.26441
7.46627
6.27568
7.95678
8.53688
7.201
7.32534
7.26446
8.85796
8.2619
8.04756
7.034
8.11769
7.56719
7.55241
7.05337
9.20455
7.50468
9.26789
8.29008
7.71704
7.48193
8.72306
9.07699
7.34489
7.88201
8.82721
8.66581
7.49325
7.91019
8.65819
9.30688
5.8873
8.21683
8.18048
8.24203
8.03469
6.90944
8.17973
7.54124
7.11482
8.57794
6.90752
8.34642
7.1232
6.81656
8.20424
6.51565
8.19967
7.77594
7.3507
8.70222
9.15341
8.8756
8.32476
8.00574
9.14275
7.88886
8.50926
7.38699
8.34767
8.02309
8.58832
8.04599
8.74721
8.73105
9.34312
7.30996
8.50464
7.84232
7.37912
7.84372
9.33925
7.33333
8.66115
7.13867
9.11046
8.5396
7.46794
8.52774
9.26311
9.32168
8.83461
9.16492
7.85512
8.57165
8.76808
7.3736
9.38379
9.55968
7.54309
8.06779
6.25484
7.65313
7.50744
6.27074
7.09222
9.06741
9.19547
7.96735
7.43486
9.05051
6.84054
9.39702
10.1376
9.94075
8.92096
10.3978
8.22419
9.24667
10.4038
9.37172
10.3128
8.31627
8.67859
9.83576
8.56933
9.54087
8.70966
7.25786
6.26368
8.33701
8.91321
7.46376
8.33994
6.79065
8.48487
7.78138
8.39761
8.22316
9.04299
8.30454
8.14333
7.15046
6.1487
8.14031
8.28498
7.17239
8.68771
7.78371
8.11526
7.68861
8.37368
7.17052
7.84118
8.68235
7.50511
7.16887
6.89087
7.09351
8.36622
8.3574
6.95415
7.23713
8.71502
7.26689
7.25722
8.96389
8.26085
9.30244
8.5066
8.66537
6.43123
8.6406
9.21852
8.88207
6.0001
8.34293
8.88221
6.0826
9.41905
7.35887
6.05924
7.1844
8.98982
8.44008
8.0591
7.88869
8.73614
6.12891
9.32607
7.10997
8.4999
6.11409
7.32791
9.30299
6.88356
7.48531
7.84822
8.49019
6.11754
7.54113
8.43875
8.44218
7.51017
9.88246
6.03983
8.76699
8.61637
7.10236
7.25803
8.75989
9.69237
9.34977
6.65751
9.20576
10.0924
8.84918
7.21045
7.98654
10.6744
9.35018
10.067
9.9403
6.42465
7.3639
7.21346
7.83626
7.38273
8.01986
8.26464
8.43841
7.68151
9.78715
9.59144
7.98821
10.1321
9.80639
8.85799
7.29969
6.66188
6.69424
7.12768
8.87119
9.23825
9.03922
7.77369
7.30241
8.76905
8.81422
9.30353
6.19096
6.35264
9.223
8.86456
7.19236
6.15726
7.82886
9.40719
8.73367
7.24896
8.86798
7.29697
7.87075
10.5955
10.3915
8.70192
8.42629
10.1986
9.85877
8.24435
6.40164
8.38824
7.52226
7.51742
10.0079
7.85308
10.2457
8.13346
10.1132
9.70579
10.0858
9.43761
10.2917
6.25042
9.74647
10.4427
9.82732
6.26999
6.54013
7.81459
7.70561
9.47051
6.44169
8.17495
7.39912
9.97232
10.6049
9.7995
7.29466
9.72675
8.5524
8.34908
10.4062
9.08717
8.75405
9.69229
10.2829
10.2802
9.94958
10.0033
9.01688
10.4982
10.3809
9.13328
10.7893
6.20663
8.30046
7.17643
10.0735
10.6029
6.4646
10.6988
6.18877
11.0065
8.99293
10.166
8.04496
9.29746
9.70709
10.638
8.31753
10.0435
7.72988
10.1673
8.21863
10.3232
9.99121
6.11506
7.59206
7.4431
7.38537
8.13309
7.94162
6.02754
8.19903
8.0456
8.66217
8.04252
8.23409
8.14783
7.90934
8.22148
8.27104
8.0407
7.75941
7.46388
7.68313
8.58598
8.2791
7.60736
8.97928
7.03073
7.85643
8.35043
7.81624
8.658
9.09953
6.06926
8.5263
6.25815
7.68093
8.74282
7.72739
9.37664
6.18983
9.11991
6.25617
8.97552
8.94404
9.35735
9.2052
8.71008
8.40654
9.64001
9.11054
6.12291
9.37978
8.76937
7.6889
8.59565
8.70517
9.13625
6.23386
8.31174
9.32445
9.54655
9.18614
9.69328
8.88365
8.91396
9.34823
8.93644
7.36058
6.1848
9.95254
8.11341
8.96493
6.03093
9.7233
8.48901
7.67796
8.42766
7.29726
9.09543
8.55618
9.45975
9.19653
9.36521
9.92981
10.4634
6.19675
8.86343
10.0138
8.33086
9.50845
8.57028
9.54073
9.55479
10.0681
8.82331
6.33464
10.0036
10.0824
8.32807
9.92514
10.2328
8.94779
9.61477
6.26126
9.12903
9.79454
9.12837
8.07933
9.09231
8.93903
8.77606
8.19291
8.83654
9.19715
9.95192
9.19374
8.86959
9.69077
8.42187
8.69558
9.21852
9.33914
6.26415
7.82281
9.96195
9.98471
8.59951
8.76824
8.13718
8.33412
10.2102
9.38114
9.76532
6.37519
10.022
9.73783
9.77881
10.1261
10.2803
10.2251
10.137
10.2234
10.0843
10.0833
10.0682
10.2794
9.66338
9.74587
10.4324
10.0033
9.18355
9.41147
8.231
10.0856
8.53911
9.45087
9.65964
9.49845
9.90413
9.97387
9.46228
7.58047
9.40504
10.3689
8.86237
10.8055
9.10887
6.17345
10.5884
9.8406
9.49985
10.6639
10.7689
9.23658
9.64151
7.86457
10.1123
10.4417
10.4001
10.751
10.687
9.73683
9.84323
9.00738
10.559
9.41061
10.037
8.5826
9.97194
6.28907
9.83358
9.8185
9.65301
8.88313
9.49028
9.09255
9.5466
8.70288
9.56607
8.94327
9.92077
9.25832
8.69259
9.24502
9.43639
9.16925
9.35285
9.24882
8.69666
9.24197
8.59081
9.47337
9.42108
8.79687
8.9201
9.21596
9.28224
8.6795
9.06266
9.55631
9.5304
10.1593
6.44804
6.35412
10.6508
10.2411
8.96598
10.2034
8.75495
9.96115
6.40544
10.2941
10.3265
10.4217
9.9505
6.32989
8.21842
10.082
9.72198
10.0807
9.57919
8.37443
8.94711
9.55358
10.1869
8.35509
9.55743
6.31678
10.0346
9.55765
10.5551
6.33598
9.97283
10.2969
8.25448
8.92839
9.90574
8.3891
9.68538
9.88374
10.0026
9.64723
10.4987
9.64024
8.33905
8.63066
8.95349
6.4224
9.96544
10.0415
7.84585
10.5516
10.039
10.3707
8.11481
10.2396
10.6366
9.90728
6.22069
8.04179
9.99219
9.55461
8.42256
8.75885
10.4853
10.3462
8.95556
9.68424
7.82005
10.6311
10.0647
10.2671
6.23328
8.86308
10.2755
10.506
10.7437
10.0682
10.1647
8.39026
10.3087
9.20173
8.76
10.2088
10.0525
10.5625
9.58925
9.76433
8.57629
10.0434
8.35698
9.71038
6.26332
10.2306
10.3771
10.5318
9.41067
6.34183
10.1634
10.4906
9.94052
10.2753
10.2603
10.3532
9.96655
10.5474
6.31555
8.47267
9.59313
10.4953
8.54607
10.0007
8.81499
9.01967
9.54918
9.24531
7.52273
10.4074
10.349
6.18728
8.50824
10.0055
6.13265
9.78088
10.5514
6.15321
8.46283
10.1042
8.42131
10.3974
10.2037
9.66965
10.112
10.2793
9.27673
7.97074
9.4169
9.59819
10.1724
10.1883
9.93801
9.13608
6.25772
10.4543
7.67731
10.0348
10.502
8.45687
8.67427
10.3925
8.86555
9.02998
6.27312
10.8792
9.92726
6.35964
6.36669
10.7049
10.3657
6.43658
10.9458
7.79598
10.8364
10.16
6.38215
9.56663
11.3045
10.8586
10.9586
6.22594
8.40558
7.20189
5.36724
5.16702
5.16737
6.91599
5.25638
5.18739
5.37494
5.39676
6.61692
5.14975
7.80554
5.26991
5.25581
7.53127
7.08013
7.39448
5.21912
7.92868
8.02111
7.81764
9.06176
8.32299
8.26246
7.55769
8.28027
7.73135
9.05202
7.92937
6.19471
7.2113
7.72035
8.13422
8.37159
8.37074
7.9093
8.9546
6.89113
7.24301
8.74748
7.56971
6.97196
6.07826
7.27805
7.46218
8.53233
6.94311
7.53418
8.25595
6.77586
6.13096
8.30969
7.43086
7.56134
6.39768
7.89154
7.27347
7.6441
7.25934
8.44826
6.27977
6.20954
7.87356
7.62434
7.57806
7.96386
8.23371
6.19812
7.77191
6.66673
8.18758
6.56677
6.83742
6.27948
5.3759
7.08868
6.17091
6.2909
6.40431
8.43732
5.4033
5.4141
5.19693
5.33237
5.27657
5.33688
8.65536
8.1318
5.15036
8.23084
5.42575
5.24259
7.36421
5.19102
5.32814
5.22993
5.13377
5.23072
7.03196
5.01871
7.59973
4.70281
5.43111
4.91987
4.01692
7.28251
7.0012
6.54808
5.4038
5.43609
5.13773
6.90373
8.44906
5.48018
5.26724
5.31979
6.97849
5.29051
7.33705
5.47476
6.96662
5.16648
5.20572
8.19033
8.62124
8.31414
7.68847
8.86265
9.18577
6.17246
8.61123
7.93434
8.06477
7.99067
7.94027
8.12476
8.62594
8.76914
8.81821
8.99628
8.97826
8.41939
8.39222
6.22298
8.47035
7.7767
8.51522
7.93676
7.1935
5.26201
6.74726
4.81708
4.74342
5.40249
5.12849
6.0277
4.85545
5.29556
4.8804
4.90578
7.10505
5.26613
6.66737
4.87542
5.22041
5.39792
5.16768
5.55166
5.47359
4.68569
5.13625
5.17844
8.67246
7.88676
8.63072
7.10188
7.09412
8.74289
7.19685
8.95352
6.15559
7.54207
6.64521
8.38
6.55696
6.73958
7.84267
7.32327
8.10221
6.29594
7.65752
6.04872
7.90934
7.36924
8.57069
8.21851
8.14665
6.1394
7.98669
7.06173
7.24731
5.999
6.26974
5.99357
6.34599
8.10941
6.84185
7.95918
8.92567
5.88888
8.30776
5.89644
7.61205
6.26182
8.18931
7.04482
8.55831
8.67679
6.11858
6.96576
7.16005
6.3473
6.02749
8.63949
6.33794
8.70454
9.3254
9.04627
8.90269
8.52597
6.02354
9.85529
6.45845
9.08178
9.05452
7.9312
8.49818
10.1619
8.88617
8.22303
8.87329
7.34249
8.92457
8.8378
9.1428
8.9989
9.35325
8.80776
8.91278
7.44555
8.80602
8.19293
5.24361
6.91991
5.32095
7.10532
4.94988
5.25415
5.31558
5.45608
5.09479
5.17757
4.99475
5.23032
5.07514
4.81109
4.81856
5.02491
6.83138
5.19524
5.19485
5.28636
8.10801
7.66372
7.31317
8.57788
7.70841
7.27955
6.79574
7.24158
7.3588
7.22536
7.20751
8.86414
8.22091
6.95911
8.39928
8.48242
8.67013
8.37171
6.17881
6.71485
7.91686
7.86974
8.25281
7.39369
6.71343
7.59101
8.11489
6.28436
8.33161
8.45415
6.07139
7.75053
6.34315
7.13124
6.20233
7.43421
8.24936
8.31538
7.62515
7.93714
6.13136
8.19291
8.21687
6.578
8.5448
7.13539
6.1511
7.29271
7.96129
8.31868
8.09852
6.13117
8.83712
8.74559
8.47514
6.27547
9.26084
9.30647
8.47989
9.59539
6.06779
9.12414
7.35656
7.91086
8.90605
9.78081
6.33777
8.16464
6.98059
7.66093
9.36078
9.02336
7.42143
9.35599
9.1628
9.66547
7.58341
7.90914
8.07594
8.14685
7.92948
8.76319
8.13868
7.31024
8.16156
7.28932
7.36764
8.70628
8.35783
8.70428
7.65404
7.67405
8.14981
6.198
7.93827
8.27236
7.66636
7.11486
8.19028
8.76624
7.83903
6.30225
8.19196
6.19896
9.52478
8.91425
8.59575
7.91696
8.88612
9.24625
8.87605
8.98436
5.96762
8.4843
9.13205
6.17933
8.43214
8.46191
8.01389
8.18839
6.10954
8.80945
8.43224
8.88492
9.47842
8.70086
7.79392
8.83861
8.96713
9.07848
8.67287
6.23463
9.55394
7.63074
9.56244
6.17318
9.08768
8.15715
6.21584
8.76354
9.04625
8.96989
9.66962
7.49752
6.4108
8.68648
6.08109
9.17396
10.1381
8.78535
6.04544
6.17627
9.19792
10.0169
8.70996
6.25333
8.30737
9.17987
7.94736
6.1949
8.69475
10.0606
9.7521
6.31436
6.30316
10.5896
10.0309
9.28704
10.1028
8.73027
10.2279
6.46164
8.39704
6.46348
9.17819
9.66163
6.25591
10.5492
8.88219
9.76622
10.1033
6.48245
9.55675
10.447
9.61287
10.0015
9.07136
9.52494
5.17099
6.07725
4.62081
5.12957
7.23869
5.04683
5.89392
5.35142
5.46797
5.35017
5.28363
6.59229
5.29536
4.69703
5.17443
5.09406
5.31041
5.20129
5.20158
5.24158
6.94992
7.88557
7.21354
6.67012
6.13479
7.61007
8.32611
6.09446
7.9141
8.02173
7.57913
7.59399
8.05109
7.52694
7.13286
7.15422
8.05864
7.63659
8.15886
8.13453
8.48792
6.19649
6.02527
8.42435
6.13129
9.27491
6.79193
6.30193
7.03323
8.19955
6.83377
8.48227
8.83455
6.93684
7.52752
6.25898
7.16714
7.90232
6.17472
8.10415
8.14468
6.17366
6.49114
7.42827
6.0057
7.29101
7.03363
7.12424
8.00594
8.16576
6.32923
7.53215
8.3843
7.63408
7.74393
8.84409
9.08189
8.58907
7.6282
6.93875
7.66376
8.19689
8.17942
7.31515
6.17909
8.03675
8.53939
6.88097
8.4446
7.42318
7.84963
6.14006
7.25452
8.52535
7.34115
7.38096
7.32035
8.30464
8.62949
7.14098
7.59444
7.7779
7.7078
8.71367
7.17587
8.19745
6.02097
7.14177
8.37677
8.19239
6.69004
8.58102
9.10522
8.16451
6.18042
6.19546
8.55164
6.31917
9.0844
6.09015
9.22183
8.76921
9.14528
7.02899
8.59611
6.1702
7.66366
8.00519
6.0826
8.56288
9.52219
8.49044
7.77337
9.41464
7.55431
8.93148
7.66041
6.20494
7.44113
7.41772
8.82433
7.33079
8.58204
9.14898
9.04936
7.16812
9.20074
6.3157
9.16126
8.2586
7.17282
6.26807
9.64815
8.72454
9.30243
8.46132
8.01579
8.71912
6.89617
9.2597
5.96069
8.83387
8.87796
9.37055
5.34421
7.15238
9.04495
9.10458
9.03137
9.22541
8.96159
8.29486
6.34092
9.42814
10.5003
8.71385
8.5332
9.26987
10.3237
8.32716
9.97479
8.34984
10.1548
7.79278
10.3025
9.44487
10.1084
9.7583
7.44719
8.95541
8.12003
9.72071
7.35144
8.88392
10.0616
9.85387
8.15652
7.85736
7.79487
9.10737
8.0476
7.98284
7.74033
7.71427
8.35082
8.6495
8.23258
7.26536
8.30981
8.80536
8.11003
7.0592
7.80558
8.18992
8.00272
8.1612
8.58286
7.69326
7.55819
7.00851
8.54005
7.25474
8.29562
7.24092
8.05225
7.33422
7.31706
8.82916
9.11984
8.54148
9.10957
8.45136
9.20271
8.72997
8.36145
8.70055
8.29737
8.02276
7.7892
8.63321
8.83925
8.38374
8.84605
8.95838
8.25739
7.69465
9.36063
8.96118
8.51839
6.13961
8.37122
9.08809
9.28568
7.63881
8.67641
8.61107
9.0045
8.99911
9.18335
8.83145
8.66468
9.26467
7.42238
10.3961
6.39187
9.5644
10.2382
9.71852
9.31247
9.43067
8.95718
10.2236
6.37027
9.73905
10.3919
8.71206
9.52571
9.38111
9.76989
10.0622
9.31903
9.24635
10.1878
6.32323
8.8381
9.50193
9.90784
9.27025
8.60028
7.09576
8.41464
8.96841
7.743
9.25813
7.80924
8.95407
8.92461
6.10793
9.24105
9.26755
8.98975
9.20706
8.81526
9.12205
10.4093
9.30208
9.84584
10.3009
9.75992
8.54758
9.28368
9.49895
6.33035
9.85605
10.1258
9.06255
9.09175
6.31601
9.83151
8.80055
9.56562
10.2995
8.36281
10.4075
8.2664
10.3533
10.1269
8.72658
8.79063
9.78403
6.34015
6.38137
10.3164
10.3964
10.2241
9.73126
10.1206
10.4736
8.17597
9.90303
9.34716
6.39957
8.03515
8.51912
8.5304
10.0228
10.5728
9.23844
10.5718
9.22925
9.52722
9.95374
6.29309
7.63534
8.34454
10.2701
8.79243
10.3993
9.7782
8.04757
9.58802
7.95452
10.3721
9.09853
9.76911
10.0968
8.34814
9.72019
10.599
9.48113
10.1889
6.44573
5.17679
5.42563
5.113
5.08117
5.36999
6.84142
7.24208
5.2305
5.32876
5.25189
4.84409
5.04743
5.06211
5.17004
7.2797
5.31994
5.13852
5.28344
5.08115
7.06656
5.28247
5.27269
5.23922
5.27373
7.73527
9.23013
6.92315
7.82759
7.02084
8.71606
7.47596
7.0068
6.65097
6.87589
8.0688
7.22865
7.64535
6.45085
6.12126
7.47056
7.63362
7.60921
6.64064
6.07955
7.10898
7.55055
7.47893
6.19146
7.15387
8.97859
6.56636
7.38396
8.33516
7.53465
6.03101
5.99843
8.25122
7.00943
8.32185
6.18472
8.30013
5.92945
7.44129
8.22317
7.89838
8.42781
7.77993
6.88677
8.83439
8.0732
7.28294
6.22497
6.03645
8.24138
9.11858
6.68097
6.03992
6.71492
8.33764
8.34366
9.40587
7.79426
7.66991
8.92086
7.41382
9.26799
7.52254
9.18869
7.66342
9.90929
7.86346
6.28545
7.98207
6.21973
7.7914
7.33174
8.05874
8.09942
7.52086
7.68207
7.61902
6.60396
7.7143
8.28242
6.20593
6.98561
6.90658
6.79436
7.50934
7.18457
6.25174
6.25598
8.28833
7.4787
7.10104
7.84515
7.61574
7.09769
7.04145
8.68871
6.74034
8.72256
6.53874
8.03532
7.18826
9.49748
7.85889
9.16165
8.48283
7.41191
7.80743
9.36832
9.6035
6.23663
7.73198
7.9203
7.66998
9.72847
8.83618
7.21532
6.26724
8.96948
9.36828
8.77173
6.95968
7.1843
9.30378
7.99694
8.63321
9.47861
8.64289
6.12846
7.87096
7.66732
7.46718
8.21394
7.86112
6.91122
9.1957
6.75047
7.98761
8.81222
6.06381
9.63909
9.27629
6.66153
9.52442
7.12976
8.03105
7.47319
7.55242
8.15924
9.57855
7.70521
7.38284
7.71662
9.3734
9.6034
6.40118
8.09363
8.06849
9.2422
9.20731
9.74675
7.21121
9.17337
8.77042
6.3693
8.02245
7.84009
7.21324
10.2926
8.34121
9.35413
7.87034
7.71872
9.8095
6.41716
8.54458
10.1172
7.59014
8.72136
8.22029
6.94839
7.821
8.71831
7.27327
8.38907
7.27527
7.71154
7.26814
7.0477
7.48129
7.25244
7.17898
7.3079
8.35566
8.20383
7.54014
8.01683
7.04784
7.13182
8.00876
8.33395
9.18779
8.53899
7.40655
7.35253
6.33773
8.9871
7.86153
8.10395
7.11049
9.23082
9.04043
8.87961
8.61976
9.40454
7.542
7.95384
8.79402
7.13733
9.38834
7.27377
8.48029
8.92748
7.34142
8.28333
8.41925
9.03968
7.76871
9.15704
8.22276
9.46941
8.95333
7.34157
6.2679
8.30342
9.06226
8.05044
6.0704
7.43193
9.69187
9.46854
6.40536
6.43276
9.36774
8.68049
10.848
8.33718
9.75489
7.7545
8.47482
6.46521
9.22189
7.87554
8.21577
10.221
8.64418
9.56939
9.84304
8.92904
8.96061
9.66909
7.4079
10.4026
9.97496
7.79029
10.122
9.5817
8.05568
8.0692
10.6743
7.95565
7.96675
9.35361
7.09724
8.13932
6.78526
7.54457
8.42665
8.80917
9.01485
9.06279
8.75112
9.35564
8.97728
8.33318
6.36473
8.61285
8.10626
9.98233
8.72447
10.0436
7.72757
9.73411
9.31605
9.10337
7.48187
10.2021
8.78708
10.0395
10.4357
8.81456
9.98508
9.67967
9.78449
9.77115
10.3145
8.2571
10.3242
10.5287
10.5334
6.40727
10.3635
8.38232
10.0346
9.77847
7.72894
9.99813
10.5409
9.40936
7.76865
9.74682
9.35132
10.6786
7.72455
7.33726
7.21736
9.90482
6.25142
8.13035
9.56977
9.74498
8.29998
7.13023
8.37667
7.591
7.59448
8.34033
7.4425
8.22757
8.43282
7.3572
7.65329
8.17686
7.78194
8.40404
7.28454
8.15511
8.10589
7.85258
8.23423
8.36105
8.78253
7.0645
7.44195
8.0398
8.58351
8.20548
9.03257
8.50274
8.99183
8.7021
8.33964
8.48479
8.3551
8.7238
8.38427
8.37745
9.6382
8.9825
8.46729
9.29641
8.60374
8.36639
8.56506
9.27867
7.50222
9.16523
8.35788
6.06776
6.33455
8.60518
6.06017
8.48723
8.6533
9.42764
8.9339
9.03504
8.51924
7.84636
10.0039
8.58828
8.5718
9.52517
8.5954
8.88847
9.96311
8.11628
8.66253
8.79454
10.1933
9.61943
8.276
8.63473
8.97808
9.65545
7.59563
8.77481
8.8389
9.2427
9.07251
9.52295
9.16193
9.0974
9.84564
9.78829
9.2583
9.384
8.77685
9.26498
6.22834
8.8109
9.13648
8.25126
9.46159
10.3351
10.2386
9.93369
10.0754
9.40322
8.40491
10.0953
8.76771
10.1489
10.5127
9.11008
10.6188
9.1764
9.94441
6.25611
9.38037
9.44951
10.2182
10.5625
9.24063
9.4094
6.36402
9.25283
8.64589
9.54792
8.60818
9.76844
8.54521
10.5719
8.96809
6.39329
10.4281
8.35294
9.90623
8.88438
9.56656
10.4063
10.3478
9.25239
9.67153
8.14552
9.54319
10.2848
6.12847
10.319
10.3952
6.36244
9.6366
7.22351
10.2241
10.727
9.56807
6.21154
10.6785
9.34541
9.80573
7.93724
9.76351
6.1135
9.08533
6.12744
7.57975
8.62161
8.06785
9.23981
8.55016
9.07619
8.90428
8.35507
8.2336
8.33725
9.18684
9.02175
8.65746
9.05479
9.64036
8.84668
8.09267
9.29026
10.0893
10.4056
6.33525
7.98035
10.7224
10.3431
9.44833
9.95365
10.3869
9.46175
8.33956
8.68892
8.05071
9.72998
9.9442
9.73349
9.59187
6.32353
10.1214
8.0063
8.9537
9.99729
10.1041
9.52788
9.9212
9.95849
9.98282
8.35988
8.3941
8.25438
9.65831
7.55615
8.12561
10.5144
9.53077
10.1046
10.6442
10.4111
9.36574
10.6273
10.4518
10.3836
9.37693
9.99111
9.42671
10.3706
6.27511
9.94707
10.6586
9.9574
8.12633
9.79687
8.44484
9.68541
10.255
8.68421
9.97524
10.1979
9.75575
9.5142
10.5852
10.3138
10.0639
9.65891
9.99465
9.16585
10.6442
8.12755
7.84731
10.2007
9.56347
7.82658
10.0162
9.12465
9.58743
10.0919
10.2998
10.3518
10.861
9.25732
10.6213
10.5133
8.17007
9.45926
10.834
7.689
10.2669
10.0269
8.61602
10.0782
9.03483
7.76577
10.4248
10.529
10.5692
8.09611
9.76894
8.221
10.4671
9.64042
10.3232
10.7016
9.91693
8.27558
9.70039
7.64322
6.23803
10.6126
11.155
10.2524
11.6041
10.9626
10.1019
11.2614
6.37692
9.25824
11.0974
9.84646
10.3935
10.984
5.24774
5.11737
5.30867
6.90228
5.17503
6.28456
5.25993
5.13844
5.11978
5.19028
5.22534
5.1279
5.17854
5.15555
5.14693
5.37936
5.05833
5.10541
5.08122
6.98776
4.89209
5.21325
5.46149
5.17993
5.21195
5.1778
6.85962
6.06549
8.74794
7.38501
7.72935
7.05688
7.11377
7.27373
7.0407
6.11181
7.76419
7.40092
6.09686
8.60444
8.5566
6.85105
8.73104
8.80033
7.82785
7.00118
7.01897
7.31527
5.90739
6.3046
8.21597
7.3181
7.97614
6.0542
7.24186
6.80444
7.10278
7.8888
7.91461
10.9378
9.92685
8.19955
9.83794
9.36911
7.74698
6.86925
7.20913
6.48222
8.21397
7.09887
8.37997
8.42922
5.60182
5.40641
5.46536
5.26713
5.43053
5.00305
8.17023
5.30364
4.88677
5.44805
5.40484
5.17749
5.34935
4.65097
5.67776
5.30937
5.26766
5.29586
5.30676
5.54966
5.43125
5.15778
5.29051
5.44983
5.31169
5.20959
5.51118
4.9003
5.41823
5.18916
5.73162
8.9854
8.31651
6.41565
8.02557
8.18943
7.22337
8.01378
8.66708
8.17695
7.76199
8.65119
8.55709
9.00063
7.63793
7.62639
7.90913
6.16545
5.28402
5.07898
6.96115
5.36865
5.26594
5.37395
5.20982
5.40809
5.24697
5.23209
5.21646
5.11222
5.29179
8.08461
4.98715
5.18793
5.17656
8.53277
7.17043
8.64256
9.38431
7.16953
6.16946
8.79476
6.84609
8.75577
6.28789
7.79121
8.75935
9.03688
8.25193
7.13023
6.39671
8.89696
8.3345
8.58026
9.24355
8.35695
7.20463
7.9685
8.62946
8.28906
8.76222
6.23789
8.32331
8.66351
9.24196
8.68818
6.3141
7.07931
8.31074
8.26105
7.90622
7.92228
8.03299
7.22772
8.40674
6.41285
9.01424
8.09235
8.40116
6.38222
8.74863
8.0578
8.61984
8.577
7.60649
7.36325
7.84779
8.88616
9.08174
8.44033
8.8805
8.77682
9.20802
8.95107
8.94454
9.03654
9.44008
9.06773
6.47321
8.54537
9.12535
8.80371
6.1853
6.14638
8.92113
9.31776
8.4695
8.65333
6.27664
6.25573
8.84786
9.03769
10.433
9.11951
9.13207
8.92681
9.29642
8.95027
6.1022
8.19735
9.15581
6.09902
9.14378
9.20389
8.9663
8.31387
9.88196
8.65408
5.44637
5.15285
5.19679
4.9894
5.2078
5.17181
4.82307
5.13345
5.30359
5.09989
5.153
7.08397
7.06195
5.37915
5.24289
5.24114
8.00924
7.25999
8.12498
6.96301
8.78162
7.18548
8.09801
7.60195
6.59554
8.02258
8.84973
6.24807
8.00987
8.51997
8.55378
6.88749
8.44593
7.68402
6.96325
7.93616
8.92278
8.92458
8.4039
8.36202
8.23125
6.6995
7.52451
7.54455
8.11197
8.26822
8.88914
6.75264
8.31294
8.13243
7.97211
8.10331
7.93886
7.15367
8.06812
8.57551
7.17694
8.13254
7.05278
7.08762
6.31227
8.40985
7.37265
7.57869
8.61455
7.17247
8.19238
8.40073
6.271
8.24263
7.91834
6.37808
7.6806
7.69503
9.36772
8.06156
6.08854
7.44583
7.78188
6.35643
8.71428
8.98667
9.73937
7.89411
8.78501
8.06044
6.4217
7.53641
7.45629
8.98523
6.05804
7.87555
7.37915
8.84571
9.89638
8.91973
8.87927
7.73361
8.80091
5.98379
9.35876
7.57412
7.65743
7.34835
7.98236
7.82442
7.92778
8.06875
8.15283
8.59408
7.42446
7.33077
8.61664
8.25105
8.40314
8.65952
8.50214
9.12754
8.47253
8.45786
6.93195
8.30991
7.80715
8.17389
8.03157
9.58015
7.91768
6.308
8.58738
9.23739
9.10805
8.91063
8.69657
8.70602
8.93551
8.35119
9.15931
8.36575
8.27599
8.68674
9.37788
8.69485
7.74106
9.15082
8.82116
9.20342
6.13407
8.921
8.26503
9.25254
9.18486
8.48705
9.65141
6.19457
8.1232
8.58466
8.70516
9.14122
8.61954
10.016
8.75117
9.20046
9.20167
9.67267
8.82402
9.18834
6.20286
9.02281
8.33983
8.84272
9.07059
8.7063
9.30556
9.16886
9.33527
8.42025
9.256
8.77752
10.1944
8.41403
8.4493
10.2259
9.63724
6.5715
8.57076
10.2232
9.80414
10.0414
10.1533
9.60688
10.1175
10.5338
8.42174
10.0358
10.119
9.41297
9.78954
10.1242
6.36671
9.56825
10.6871
10.1338
6.35576
10.465
9.77154
9.53487
6.39801
9.55423
6.3424
6.5711
4.99908
8.15502
5.03396
5.21142
5.3877
6.71521
5.09103
7.36165
4.90674
5.26898
5.20651
5.33979
4.53459
4.92587
6.96752
5.00547
7.38809
7.45485
5.1116
4.96935
7.08871
6.13513
7.35411
8.20085
8.74592
8.83215
8.03242
7.97424
7.15382
7.77787
7.10779
7.45261
8.38021
6.90569
7.74969
6.86895
6.68689
7.65485
8.3565
6.504
8.00459
7.20258
8.03781
7.36044
8.50112
7.19001
7.27452
7.27411
6.22373
7.05311
7.90201
7.17538
9.03358
7.66163
8.15959
7.62783
8.05718
8.47936
7.2359
8.63471
9.02808
8.40068
7.8142
8.59401
7.47921
8.50382
7.25586
6.8585
7.48369
7.85176
7.12501
8.4992
7.10033
8.82401
7.30385
6.94878
7.528
8.81105
8.62275
7.96761
7.37519
8.32326
8.30419
8.93932
8.85035
8.36976
7.66222
9.1969
7.32424
9.42832
7.16579
6.09005
7.83555
9.07136
8.75148
9.10952
8.07721
6.17989
8.19027
6.99424
8.08291
7.86432
7.30398
8.33813
7.05733
7.0114
7.20354
8.52619
7.03076
8.40094
7.49012
8.25261
8.3434
8.50257
8.32315
8.91946
8.17666
7.99634
7.11032
6.57148
8.10952
7.99597
7.97858
7.93222
8.65726
7.76999
8.24267
9.2403
8.0046
8.9315
6.88207
8.09071
8.75215
8.91769
8.77408
8.44583
8.80151
9.0146
7.17229
8.58773
9.75359
8.68176
9.09886
6.16817
8.56208
8.44554
9.30525
6.64081
6.10666
9.18651
7.35474
7.90233
7.97276
5.99336
9.45226
7.71379
9.507
7.26207
8.51355
6.31232
9.65618
6.29392
8.22908
7.39658
8.79078
7.39169
9.11972
9.58602
7.67217
7.74026
8.89968
9.39632
7.17424
9.79315
6.43743
6.73412
7.20269
9.52192
9.21098
9.46599
6.2084
9.02477
7.34723
6.14613
9.25959
9.41677
8.87224
8.79547
7.88814
10.0096
9.77402
10.4935
7.33147
7.79159
10.2172
9.38229
10.4192
9.88343
7.63004
8.33983
8.60707
9.84109
8.1581
8.86685
10.2424
9.86746
8.52597
7.75051
7.17961
8.25942
9.64187
6.89479
8.15928
7.88426
10.1563
10.2873
7.8678
7.92627
8.24809
7.55847
7.34508
8.72958
7.65041
6.80867
8.35696
7.85037
8.45439
8.62765
8.09083
8.1759
7.98929
7.4891
8.20103
8.45725
7.92111
7.93911
8.82796
8.77767
9.0344
9.74965
7.51559
9.13277
9.45328
9.21368
9.23314
7.43271
8.85507
6.17709
9.4029
8.17874
7.65836
9.52139
8.24062
9.64761
8.83231
6.14135
6.23387
6.23042
8.31572
8.11807
8.50489
8.49347
8.80467
8.78675
9.138
9.45836
6.13047
6.1678
8.17706
9.07173
8.54754
8.12112
7.86493
8.50398
8.91681
7.91362
9.41871
6.06543
8.82979
8.13212
9.05151
9.00462
8.36892
9.86418
9.20616
8.99611
8.75866
8.92912
9.24799
9.49929
9.32122
7.37117
8.61434
8.79006
8.53825
8.7551
9.3155
9.29323
6.13388
9.3386
9.93081
10.1288
8.79503
9.20207
8.83545
8.67486
9.63376
9.70272
9.45075
9.14618
9.98579
10.4669
9.02138
8.92979
8.21951
10.6085
9.01032
10.4705
10.0513
8.77506
10.6402
9.53563
8.43562
8.05763
9.65963
9.69156
10.3153
9.51845
9.04069
9.31534
8.29657
9.13311
9.59092
8.77013
8.50448
9.29592
9.285
9.30298
9.09075
6.06977
9.4464
9.00482
8.35492
8.10331
9.16282
9.15225
8.23395
9.59931
9.22026
8.57521
9.30095
9.29355
9.07429
7.77438
8.66922
9.89881
8.6974
8.8841
9.41816
9.1015
9.49719
7.87046
10.2835
9.04567
8.65434
8.98205
8.8451
9.07852
9.08289
8.80145
10.1765
10.1714
9.91197
10.2153
9.11378
8.45419
8.64465
6.49642
8.79665
10.4943
10.2558
9.03311
8.36311
10.0787
9.1289
9.07138
10.0255
9.03451
8.50245
9.91989
10.5928
10.0253
10.6428
10.1253
6.43172
10.1103
9.95821
9.07912
6.3576
10.0733
8.60876
9.73541
10.434
10.4435
9.28044
8.5087
8.37126
10.0807
9.90179
8.53856
10.4178
9.65387
9.15307
10.2599
10.5187
10.4176
7.71651
10.2103
10.1419
10.114
10.4107
10.0523
9.59589
10.1808
10.7559
9.51658
9.36163
8.22492
6.30488
9.90079
8.62034
8.53248
10.4039
8.06703
10.1813
9.17773
8.83699
8.34798
8.27625
9.53443
8.64411
10.3093
8.17251
10.281
9.54578
7.74888
9.65245
10.008
10.6078
7.87517
10.3634
8.61784
9.92302
9.72541
8.67309
9.73917
9.6438
10.7423
8.90013
10.3573
6.20857
11.0311
8.17063
10.5245
9.62621
9.23605
8.61133
10.1591
10.9804
10.5587
10.8314
8.32262
10.7352
10.5088
9.35768
9.84379
9.82469
10.1011
10.6668
10.2379
8.14047
8.02483
10.7294
5.24495
5.10007
5.46746
6.9181
5.24841
5.02902
7.35401
5.26439
4.99025
6.98359
4.85153
5.19013
5.16825
5.37183
5.30862
5.2422
6.79755
7.6083
7.90312
7.56189
7.09395
8.28256
7.10746
7.96352
8.05552
8.75871
7.31304
6.78187
7.37752
7.96016
7.39034
8.26902
8.45804
7.53968
6.91
8.82006
7.23354
8.40647
8.08771
8.19763
8.44272
7.79208
8.64862
8.44729
7.86075
6.95726
7.26834
7.42059
8.81834
7.39787
8.1853
6.82541
7.2876
8.54379
8.31916
9.16769
7.52014
7.47015
7.8562
7.1236
6.79127
7.9499
7.8414
7.88789
8.39721
8.20701
8.33903
7.26402
6.98344
8.23907
7.86836
8.84468
7.81911
8.14086
7.26578
9.29622
8.95877
7.42898
6.54755
6.99059
8.15922
6.1817
6.79375
7.2151
8.62601
7.85077
6.9006
9.21676
7.94053
7.47007
8.4044
9.65861
7.688
9.50144
7.92963
9.23245
8.22376
8.30396
9.1192
8.07756
6.13931
7.07819
6.54967
8.88825
7.92155
7.19894
7.42392
8.58782
8.19224
7.53895
8.54861
6.43194
7.08915
7.29365
9.4425
7.58656
7.97965
7.05022
7.01384
7.23555
7.26504
7.74539
7.39328
8.32319
7.71139
7.34714
7.3887
7.87239
7.88969
8.3595
7.81294
8.51389
8.09354
7.99382
7.94176
8.17119
7.08703
8.35633
7.38944
7.45504
9.35035
9.26787
8.49291
9.28285
7.7827
8.2584
8.59981
7.73
8.31976
8.18053
7.66697
9.12834
7.6098
7.46641
7.36097
7.44368
9.6146
7.24549
8.27627
7.86428
7.69957
8.80132
6.69117
7.42147
8.81874
7.61673
9.30147
7.67863
9.05006
9.15485
9.25066
5.9597
9.19077
6.21937
8.48088
8.6596
7.37745
8.60815
7.98378
8.23108
7.09004
9.64158
8.63955
9.39683
8.16773
8.68625
7.27595
9.01689
9.19485
6.17497
7.51788
8.85857
8.43147
9.08813
7.41892
7.57606
9.26285
9.46716
9.14468
8.47986
6.51898
7.9617
8.43927
7.97554
8.40006
8.42553
9.86208
7.11306
9.39343
10.1657
10.3206
7.77879
10.2806
9.43094
9.13673
7.36998
7.95964
8.00438
9.63844
7.51993
9.25937
9.62499
7.4465
7.46051
8.19375
8.27063
8.76027
9.38665
6.58332
9.46947
7.59051
7.93665
6.37678
9.36039
8.18533
7.7046
7.36192
8.56813
7.92509
8.75553
7.27831
7.70038
7.65059
6.6243
9.1082
8.46526
9.18119
8.18871
7.24371
7.97925
8.53023
8.51728
7.35071
8.15272
7.86945
8.60479
7.50133
7.31544
8.25451
8.31527
8.26257
9.47664
9.2304
7.55298
9.14859
8.57558
8.1198
8.50589
8.90361
9.24972
9.62997
8.6448
9.07303
9.88744
8.93762
7.8389
8.74671
8.92815
8.90536
9.40669
6.93703
9.11149
8.14443
9.71067
7.32339
8.12178
9.17561
9.84906
8.35962
9.41934
7.89983
7.66809
8.01016
8.67113
8.98757
7.37857
7.1802
8.65911
8.25818
6.14838
9.56711
8.64508
9.32808
7.95019
5.92727
9.67857
7.31904
8.43039
6.02137
7.26181
7.48836
8.80154
6.13214
7.85058
9.27835
8.76352
6.17843
7.38521
6.15918
8.39648
8.19462
9.17783
8.4394
6.58253
7.45773
7.92562
8.86159
9.38097
8.35288
9.28623
6.1312
9.23757
8.23068
9.48811
6.84837
8.31317
6.09097
9.90009
6.40929
9.13373
8.90535
8.35659
8.02991
7.54886
9.78536
8.58742
7.90118
10.5144
7.74961
7.6981
9.87784
9.03761
7.16251
9.89135
9.81014
10.4075
7.39246
9.97335
9.2708
7.54958
10.1923
6.36135
10.0475
7.37713
9.70276
7.00854
9.85417
7.41465
9.13857
9.06341
9.02035
9.45566
8.03738
10.0999
9.62183
10.2076
9.72121
8.44961
9.18784
8.96164
7.15386
9.25553
7.51889
8.87184
9.14765
9.05248
6.81429
6.62853
9.18041
9.53533
7.39118
8.78381
8.98882
7.06473
9.2661
9.22531
8.32361
9.13813
8.90136
7.29292
8.93521
9.53601
8.75662
6.97511
9.89538
8.62622
6.39933
7.11368
8.35156
8.98437
9.07201
6.10823
6.96695
6.20294
8.86306
8.66355
8.45675
6.61033
9.12426
7.00353
9.16504
7.33563
6.87145
8.19604
6.87096
8.49548
9.15352
6.39785
10.1306
7.70714
7.57485
6.46355
10.4629
7.5109
7.02883
9.72142
8.57631
9.86442
9.92963
7.82076
7.81839
9.43871
9.28157
8.79034
8.32678
8.50437
8.34084
9.91695
9.9958
10.0337
10.0797
10.7907
7.8351
8.46656
7.29257
9.5504
8.09295
8.58461
7.9433
9.66739
9.41692
9.90167
7.7854
7.81545
8.24328
9.40769
8.41521
8.31143
7.98713
10.1399
7.08928
8.30502
8.25301
8.48856
7.15665
10.6272
10.1186
6.46139
10.5071
9.8284
8.93895
10.2135
9.95515
8.38097
7.75531
7.29149
6.32248
8.16643
10.3539
7.69122
9.63177
8.49327
7.24566
7.14877
8.31757
9.90362
8.40592
8.31044
8.80809
10.082
9.3708
8.37048
9.42712
8.34388
6.76313
6.19401
7.87182
8.07966
7.48793
7.53448
9.21482
7.75353
7.63838
10.336
8.17864
11.0021
7.38719
8.88345
7.83112
10.1583
7.50651
9.54223
9.53978
8.35767
7.8384
7.82397
8.94105
7.08196
8.49189
7.76953
9.79559
9.70538
6.15802
6.64442
7.99871
10.0889
8.49002
9.2236
10.7671
10.9273
7.44731
8.15329
7.91099
7.87435
7.19344
8.00779
7.75286
7.96507
8.5276
7.73435
7.17794
8.01048
8.67152
8.045
8.228
8.41748
8.21226
8.68571
7.97521
8.00017
8.13418
7.66424
7.38078
8.43384
8.07775
8.85671
8.07029
8.75857
8.24044
6.15186
8.3115
8.15014
7.62875
7.73912
8.21077
8.34128
8.14287
8.48148
8.01783
9.18236
9.31358
9.38138
8.75829
8.41961
8.26144
9.5516
9.0887
8.66576
8.85118
9.07407
9.09556
7.8309
9.16164
9.64611
8.39845
8.96787
9.30723
8.51507
9.10041
9.31098
9.2445
8.81958
9.23741
8.76304
9.67438
6.02633
8.29955
9.47091
8.09235
9.15939
7.65538
9.16461
9.41261
6.3173
9.27394
7.71686
9.15691
9.50197
8.91189
8.38201
9.3549
7.28934
6.09038
8.25855
9.18874
8.4318
9.13106
8.47245
8.59346
9.36031
9.03019
8.49373
9.05448
8.77288
8.63558
9.01369
8.35109
6.13189
9.50578
8.51012
8.99727
9.57373
8.03065
8.53845
7.93531
8.68803
7.7415
8.89836
9.00268
8.84223
8.06162
9.27677
9.1948
8.96323
8.56877
8.68968
8.13955
8.56223
6.10713
8.96432
10.1821
9.57631
9.46406
8.84523
9.99664
9.47443
8.99459
9.6291
9.4023
10.2898
9.60368
9.12445
9.28557
10.0046
9.97081
9.67801
10.1727
9.17176
10.1061
9.26688
9.43289
8.20006
10.0805
6.43078
9.70495
9.12712
9.38227
9.80662
9.39916
8.49771
9.88762
9.66588
8.21683
10.1689
8.8372
9.34441
8.42844
9.08229
8.81102
8.64573
9.18349
9.17562
9.23332
8.54257
9.17513
6.2792
9.28537
8.86276
8.86254
8.86911
9.00829
8.89449
8.73315
8.86565
8.72249
9.30123
8.27586
6.20866
8.67373
9.48343
8.94943
8.79288
8.88447
8.96148
9.27031
9.08275
9.4728
8.85258
6.11335
8.63904
9.04732
8.99631
8.3717
8.93939
8.57278
8.32505
9.4795
9.66136
10.1328
9.60034
8.84574
10.3304
8.81734
9.83356
8.92953
8.79877
9.69464
9.92748
9.61553
6.35382
9.69211
9.73315
9.05849
8.77561
10.6163
8.87204
10.0331
10.2503
6.3739
10.0204
10.0828
6.51352
9.48386
10.5251
8.43625
9.91415
8.84625
9.75501
10.3118
9.67849
8.66014
10.0307
10.08
8.78868
10.7177
10.3025
8.91615
8.67536
8.64037
7.93067
9.30976
10.0655
10.4093
9.54638
9.45132
6.41128
10.1425
9.66302
10.0791
8.24771
6.23738
8.1417
9.77132
9.68446
10.545
10.5229
10.1468
10.3527
9.18571
9.84769
9.31732
10.1435
10.2204
8.43586
9.15867
8.52994
7.80817
10.1562
9.08085
8.74443
9.76972
6.31115
9.51179
10.3847
9.86777
9.98118
9.25599
10.0816
9.77498
8.68046
8.61615
8.90816
9.30512
9.57323
9.161
6.19098
8.7951
8.64782
10.2538
9.92581
9.47063
10.4863
9.9336
9.09382
8.06768
9.46766
9.81133
9.24196
8.11641
8.09307
6.30908
6.24531
8.02585
9.96998
8.32598
8.1403
9.03849
8.29805
9.45583
10.3537
9.61202
8.86333
9.56782
9.10573
9.27305
8.98357
8.86384
8.65385
9.49351
9.46483
9.16537
8.5912
9.06115
8.87313
9.06095
9.58833
9.08773
9.53714
9.22172
8.61774
9.20205
9.57984
9.07773
9.61814
9.20356
9.50496
9.43803
9.17313
9.44711
9.24728
8.91662
8.23751
8.90173
8.90041
8.87348
9.11334
8.78743
8.91835
9.65871
8.94601
8.68223
9.18789
9.21734
9.1012
8.86421
9.76041
9.26056
10.501
9.54961
10.344
9.03772
9.57572
6.45288
9.64172
7.96843
6.47554
9.20646
9.71752
8.33644
10.2351
8.02517
8.75945
9.8602
8.7311
8.79155
9.86479
10.0584
8.50694
9.04282
9.39904
9.18648
8.16895
8.31219
10.2187
10.5358
6.33001
9.73302
10.4654
10.1117
9.75509
9.78995
9.41741
8.44747
9.62545
10.0731
10.1271
9.37949
8.8728
10.0035
6.51961
10.2493
9.97302
10.2209
10.2545
8.15619
10.7423
9.62919
8.38163
8.63131
10.0636
9.63493
8.78795
9.7556
10.255
10.6605
9.49077
10.4563
6.35928
8.735
10.0597
6.34386
8.5589
6.40577
10.3904
6.38053
6.27965
9.00828
10.0564
10.3994
10.2616
9.14822
9.84696
9.85731
9.02757
9.83288
8.52209
6.23546
10.4132
10.3208
9.8742
9.50309
10.1595
9.59511
10.4706
9.96076
7.63154
6.32254
9.79287
10.0836
7.56788
6.26536
9.37034
10.2696
10.4738
9.46308
10.0824
9.68589
10.1956
9.70718
10.2385
6.15445
9.71278
6.20512
7.67003
10.4988
10.2931
9.33735
8.60763
10.5538
9.70416
7.99737
8.81336
9.0782
9.70034
9.84166
10.0028
9.9715
7.88462
9.16289
8.91933
10.4494
8.82216
10.1452
9.58438
8.52726
8.31398
9.81521
10.2832
8.29821
8.22884
9.10983
10.0453
8.17503
10.439
9.7422
9.97644
9.70435
10.0766
10.2412
9.77502
10.5343
10.5646
9.25608
9.61119
7.59605
8.80454
9.37792
9.80149
9.0533
9.68435
10.0091
10.1814
9.17022
10.306
9.19072
8.97031
9.41563
10.3568
6.34687
10.4412
6.38841
8.4732
8.39554
10.3574
9.73105
8.13185
6.37852
10.2932
10.2772
10.3802
9.23312
9.3593
8.51509
10.8292
6.19155
10.2932
9.22857
10.7386
10.3855
9.21177
10.5596
9.43933
9.95783
8.06748
9.58015
10.5288
9.96612
8.81779
10.3362
9.74343
10.2932
10.8015
9.37875
9.53423
7.88589
10.6891
10.2471
9.88424
6.133
10.3141
8.33624
8.38751
8.04612
6.26267
9.85118
9.98425
10.1474
9.05585
11.1882
7.88618
7.94999
10.6953
10.0886
10.3195
8.43346
10.406
8.74693
10.2202
6.27777
8.81972
9.93704
9.15821
10.3206
6.17386
8.92988
9.39165
8.16937
6.22731
7.54174
10.0037
9.06075
11.2141
10.0895
9.58512
6.26747
10.1738
8.24364
9.78267
10.1953
6.23696
9.4479
8.32101
9.55975
9.72853
9.28776
9.59212
9.31758
9.41629
6.40463
9.24122
9.50563
9.96538
10.6947
10.3396
10.2023
9.96619
9.89695
8.59274
10.3072
9.13612
8.99256
6.3898
11.1485
11.1477
10.7622
10.9525
7.82358
10.4322
11.2968
8.02402
6.42295
9.45331
9.44133
8.23732
10.7693
8.13857
8.10453
9.03377
8.50787
9.05612
11.5443
11.0224
9.38296
10.0092
9.26313
10.9833
8.49314
11.0777
8.78172
6.44252
11.1535
11.009
6.28217
8.79309
9.60524
6.37581
10.7043
9.84468
7.16191
5.23653
7.0531
5.23247
5.15982
5.25075
4.97215
5.25013
5.24131
5.15632
5.17092
5.20778
5.21271
7.90517
7.54129
4.99366
5.44721
5.15209
5.09879
5.22616
7.44688
6.23537
8.49084
7.43416
7.98421
7.96728
7.10783
6.92268
6.06641
7.19805
8.84698
7.63152
8.11253
7.30403
7.28515
6.98016
7.71488
6.73615
7.1542
8.58712
7.1805
6.91972
7.86645
7.36176
7.51259
7.21484
7.20611
7.89134
7.53142
7.71679
7.55487
7.18167
8.00203
8.75478
7.29487
7.16403
7.23081
6.44036
8.49284
7.79026
7.60662
6.18958
8.34853
8.05764
7.33305
8.20592
7.54683
7.39625
7.52064
7.3752
7.58113
8.50905
8.16248
7.66476
8.25198
6.47668
6.66786
6.37893
5.84829
6.693
11.4396
6.97586
7.10517
8.77783
4.7151
5.25943
5.01872
5.16799
5.30958
5.21639
5.29595
5.27854
5.44355
5.24858
5.30328
5.44293
5.32688
5.28957
5.34831
5.30246
5.14857
5.20347
5.21712
5.29255
5.31188
5.14968
6.88965
5.28757
5.14613
5.12717
5.15231
5.39565
5.36211
6.12169
6.13622
5.37822
5.24424
7.94122
4.89389
5.29332
5.22083
5.57272
5.27137
5.24276
5.27514
5.15541
5.23472
9.10967
6.15118
8.66573
8.27317
8.51849
6.18133
8.79047
9.53311
8.5866
6.92523
6.1551
5.25655
4.9547
5.10338
4.91458
5.2546
5.09387
4.94436
5.24685
8.34259
8.69945
8.40411
6.26833
8.38656
6.20271
6.0843
6.25373
10.1515
9.34858
8.79863
6.28605
6.37506
8.3634
6.1893
6.36389
9.00889
6.2474
9.6906
7.45458
10.6083
9.62634
9.82944
9.03018
6.31908
9.93983
5.29508
5.14108
5.35355
4.88663
5.09697
5.14573
9.42888
7.82268
8.3666
6.62363
6.25025
8.81272
8.12124
8.38679
7.38212
8.09452
9.23671
9.86461
9.67821
6.3741
7.21531
9.34114
8.55637
9.36323
9.00888
7.72286
9.12684
9.53322
9.54477
9.06502
9.12751
8.72011
8.35004
8.56469
7.97287
8.1757
6.12037
8.56591
8.72143
8.66987
9.56759
9.06648
9.36096
8.57914
9.92165
8.45474
10.4503
7.50747
9.42603
9.47077
10.4728
9.84389
10.7496
8.80169
10.329
10.4894
10.8334
10.5699
7.59943
5.26956
4.92876
5.22272
5.22063
5.3075
5.26326
5.18671
5.14431
5.04309
8.99308
8.1705
6.07391
8.13528
8.04022
6.91315
8.84584
8.18842
8.19359
9.33554
6.17686
9.00919
8.7061
9.37815
7.51719
9.08905
10.5076
6.33918
10.6076
8.57319
9.96311
10.0794
8.92412
9.23883
8.62302
9.07904
9.6234
9.7126
9.44209
6.99758
8.02558
9.75499
9.81662
6.09572
9.56214
9.83711
10.2652
9.78029
8.9617
10.5213
10.3803
11.0632
7.7854
6.25593
6.10207
8.70486
9.75152
9.93691
10.1487
9.31554
10.4978
9.68532
9.58091
9.27173
9.1483
7.74381
9.47573
8.77957
8.98187
9.36406
9.49793
10.3616
10.4874
10.7102
9.94176
10.6857
10.5049
10.986
10.0801
9.68006
10.0924
9.18689
11.1338
10.985
10.3898
10.2885
10.8312
10.9639
10.214
10.3834
10.4792
10.8454
10.7923
10.8616
10.2767
10.4292
10.823
10.3765
11.3388
5.13072
5.26056
4.89974
5.11836
5.11397
8.86265
7.35865
10.7671
7.93414
6.43704
8.36081
6.64339
5.68272
7.11479
6.41235
6.938
4.46714
5.87215
6.16661
4.92095
5.11824
5.3624
5.28095
5.14042
5.30946
7.46495
5.22619
5.23883
5.28061
5.34137
5.1481
5.04905
5.17308
5.24652
6.59938
5.31199
5.14348
5.17232
5.20436
5.19085
5.40782
4.93761
5.29456
5.3909
5.043
5.26821
5.27525
5.09379
6.68846
5.32752
6.19462
8.44078
9.2837
7.59039
8.17902
8.36058
7.57669
8.92229
8.30034
8.55566
8.58751
7.89367
6.16651
6.03494
6.19059
7.509
6.80011
7.83341
8.08673
8.8187
5.11694
5.06719
4.79348
5.23566
4.69954
5.14987
5.19105
4.82792
4.98799
5.11309
5.09697
4.76871
4.90147
5.0683
8.06363
8.21472
6.08874
7.97425
8.59859
8.66989
9.41545
6.9454
6.98702
6.32049
7.9058
8.85342
6.02211
7.7022
7.51396
7.73221
7.83178
6.13795
7.32922
8.30422
8.66617
7.66925
6.19711
6.19167
8.18919
8.55119
7.65659
6.80169
6.21205
7.84361
6.08246
8.39383
8.51757
9.71595
9.5252
8.06476
8.72599
9.42868
8.15205
8.73088
5.13627
5.16151
5.17845
5.06963
4.86243
5.1235
4.9012
5.07956
5.10147
5.25772
5.1541
8.78944
7.70397
8.13465
7.46376
6.14131
6.22168
9.25224
8.24854
6.61403
6.83893
8.74989
7.57653
7.92665
8.48186
8.3432
5.99927
8.01381
6.11078
8.79455
6.11857
7.97098
6.1609
9.16854
9.16552
7.75265
6.97239
6.26856
9.32739
8.04673
7.98326
8.20456
7.46876
9.52509
6.34873
8.56924
8.06872
6.31624
8.12387
8.58679
7.6112
8.80512
8.94029
9.7177
9.37222
9.38577
7.51911
9.54451
8.10737
8.2321
8.66573
9.43636
7.98166
9.33932
8.72883
6.19671
9.78267
8.55767
10.0735
9.46764
8.78908
8.79714
9.14771
9.16879
6.39757
10.4191
10.4086
7.58608
4.64232
5.28264
5.15451
5.27411
4.99937
5.32959
5.19078
5.07515
5.07277
4.81999
5.06448
8.68288
7.9552
7.82922
6.20185
6.06187
6.14709
8.73538
6.21515
8.523
6.21765
6.10149
9.07783
8.50321
7.92818
8.21309
8.28964
6.12117
7.59105
7.80876
7.73246
6.22958
5.94378
8.29109
7.9262
8.0136
8.86253
8.00677
8.38133
9.85588
8.56824
9.5898
9.45866
9.66987
9.12602
8.90163
9.63417
9.06525
9.24567
9.37135
9.74662
8.56537
8.76824
9.4988
8.70983
6.12047
8.85796
7.66546
8.15984
9.04317
8.38575
7.77869
8.4297
8.52282
7.25641
8.67841
6.07776
6.81052
8.61098
8.96276
9.14706
8.07428
9.56652
9.30269
7.35487
9.34675
6.06198
9.3556
9.18451
8.05288
7.88945
8.33441
7.75019
8.31651
9.05195
7.27644
9.30955
10.0254
9.90212
9.77859
9.98247
10.328
10.5442
8.88217
6.4082
9.93059
7.97073
8.72246
6.24444
7.06634
8.08346
7.86506
7.44911
8.31832
7.13647
8.28702
8.74047
6.94866
6.12544
7.72945
9.01238
9.34976
8.96743
8.82065
8.88928
9.17833
8.27616
9.04953
7.63279
7.62452
9.10724
9.17566
9.43222
9.87263
9.03207
6.27583
9.47326
8.46498
8.88272
9.02094
9.99522
9.89798
6.37134
10.5926
9.37328
9.95529
8.7107
8.61856
9.88382
6.27398
9.42637
8.77872
9.04518
9.01017
6.0239
8.62928
8.54922
9.587
10.1554
10.6604
10.7513
10.246
9.66136
10.3451
10.4461
9.98949
10.7564
7.85905
9.48659
10.5006
7.58292
8.87952
9.82964
9.93593
8.70888
10.1098
10.1494
9.67835
10.954
10.5671
10.856
10.4186
10.0827
9.35234
9.5302
10.1772
5.11096
4.97915
5.15474
6.41666
6.30709
5.36109
7.13446
5.3002
5.21559
5.2806
5.11556
4.99382
5.25635
5.08015
5.03878
7.38078
7.52309
6.97788
8.09866
7.46237
8.1633
8.26065
7.95357
8.03517
8.9639
8.37913
7.93259
6.13133
7.62891
8.89611
9.06693
7.24486
6.1491
6.23655
8.35247
8.0998
8.37752
8.28516
6.06932
8.22801
7.10631
7.34459
7.32279
8.97711
8.64286
7.56179
9.61828
8.11665
8.24007
7.98092
7.68534
7.98714
6.1731
7.11918
7.11464
7.6406
7.8292
8.57082
6.99159
7.9753
6.9442
7.63581
8.12466
8.07861
8.467
9.49033
8.39686
9.0364
9.41288
7.33434
6.84403
8.83378
9.16153
9.43979
8.71149
7.51687
9.2868
9.17277
8.62762
7.63637
9.13144
6.96082
7.74578
6.13377
9.97816
7.39485
9.64511
9.04523
8.97881
8.82984
9.30625
8.53631
9.32592
10.3771
8.38496
9.87815
7.93683
10.1232
6.42016
8.216
9.88731
7.97908
7.05182
8.02401
7.6181
7.28306
7.56651
6.04118
6.19412
7.85859
9.52184
8.93969
8.59359
9.11304
10.353
8.12318
7.75829
7.15996
8.62845
7.77166
8.08023
9.03115
9.24426
7.23288
8.93385
10.3497
8.10296
8.70423
9.57371
9.00243
9.08849
8.57697
9.77475
8.10402
8.10264
10.2441
10.3973
9.9095
7.47653
9.42417
10.0653
10.7117
9.87968
6.63326
10.2097
10.1672
9.52209
9.27592
8.62955
8.98652
7.46343
8.54859
9.18349
9.48307
9.84493
9.13551
9.16639
10.0568
8.92729
9.85016
10.5243
7.5458
10.0888
9.43789
10.0124
8.75885
10.7056
7.18074
9.47656
6.35923
10.3433
10.3003
10.5421
9.42533
10.2159
9.87854
6.38544
10.5186
9.70466
10.4125
10.6207
10.4146
6.83881
11.3337
10.9059
10.1244
10.5275
10.6124
10.3467
7.91436
10.9008
10.548
7.33469
8.60516
7.95598
8.10436
7.58921
8.17975
6.52619
8.30202
7.33068
8.88905
7.44723
7.13468
8.58779
8.34248
8.57801
8.39623
6.87001
7.94507
8.8267
8.45636
8.70644
9.41662
9.42686
6.23617
8.99236
9.15139
8.46329
8.75214
8.89874
8.78774
9.08625
9.84524
8.72457
9.37694
8.47303
8.94884
9.29358
8.85929
8.73923
8.97733
9.16509
9.29543
7.32195
9.57673
8.19813
6.5428
10.3988
6.49596
10.6479
10.1409
9.06875
10.7096
9.0466
10.007
10.5922
9.91596
10.1593
8.99025
8.81403
8.90412
8.80316
9.05425
9.39817
9.2941
9.00982
9.24552
6.17278
8.97553
8.95439
7.18402
6.14778
8.55621
8.81675
9.15244
9.43765
9.26799
8.99143
8.65324
9.07767
9.37348
10.6551
10.8977
9.97132
8.10434
9.60053
10.6158
9.89985
10.5936
6.43137
9.90218
9.91148
8.9064
10.5159
10.5439
10.3089
10.1661
10.185
8.3788
8.69239
9.17132
10.4009
9.98218
9.62154
9.7659
9.20821
9.64365
10.5668
10.0167
10.5379
10.4554
10.5766
7.71046
8.20832
8.30086
6.16066
8.96192
9.30166
8.98618
9.10389
9.29155
8.74299
9.17261
9.78523
10.2471
9.12284
10.2291
9.49439
9.00266
10.0948
10.2188
10.1069
7.54057
9.82874
10.0476
9.27847
9.18853
10.0948
10.5218
8.65162
10.148
10.6991
10.1954
9.27882
9.88838
9.86517
9.05014
8.95281
9.49215
11.0468
6.3525
9.50121
9.02328
10.493
9.40913
8.54003
10.4739
8.69647
9.55745
8.79099
10.6301
10.7259
9.85211
6.43418
9.34059
10.1733
10.1955
10.1783
10.7562
10.26
7.97989
10.6986
10.9985
10.183
10.3448
10.3145
7.56689
7.836
9.64561
8.19121
10.3614
9.12738
9.73904
10.5792
10.2883
10.7209
9.14025
10.7125
10.2211
11.1002
11.2578
9.34469
9.06682
11.4519
10.6091
11.1092
11.2705
10.8328
5.16627
5.14334
5.15065
4.75826
6.99382
5.17653
5.09646
5.10567
5.15023
5.12855
4.96001
5.13987
5.10379
7.12122
8.07435
8.01751
8.49825
6.17715
8.05628
8.10043
7.39867
7.46804
8.21461
8.18313
6.18081
8.18358
5.9926
6.09727
8.56122
8.69599
6.05809
8.19985
9.27982
6.16291
7.35865
7.47344
9.3908
8.13308
7.39342
10.1658
9.21414
9.21458
8.20645
7.83006
7.97255
8.53856
6.25861
7.16462
8.59683
5.98912
8.53923
5.16157
5.24474
5.13464
5.36084
5.48153
5.25503
5.26204
5.13502
5.15683
5.21979
5.22609
5.25
4.95092
5.26556
5.16682
8.37628
5.35696
5.2457
5.19287
5.45424
5.1625
5.11827
5.42393
5.47511
5.42472
5.00651
4.97494
5.44712
5.26913
8.14482
5.28487
8.67345
8.04194
8.56819
8.98163
9.44448
8.6925
8.60607
8.46719
8.4585
9.2375
8.54684
8.88041
8.26734
8.88352
8.52186
8.83791
8.62866
9.3865
9.21392
7.39752
7.85138
8.42568
8.53369
8.45465
7.18276
8.1858
8.10119
7.96567
8.11398
8.56394
9.05741
7.29327
8.51177
5.01453
5.24949
7.29042
6.89507
5.23513
6.75522
5.28671
5.51551
5.42423
5.15668
5.41013
5.4502
5.32463
5.4785
6.79689
6.81225
4.80234
5.61822
5.31677
6.94134
5.52754
8.32107
8.6241
8.38924
8.8078
8.20876
8.72909
6.84598
8.72056
7.49375
6.81682
7.05815
8.828
8.49118
7.05775
8.25026
7.39782
7.92104
8.61797
7.47738
8.4946
9.03985
7.46703
7.5696
7.90563
9.43232
7.98519
8.18501
8.83799
6.63661
7.9998
7.87096
7.31411
8.17251
7.51642
7.34564
8.16421
9.13605
8.35703
7.51073
8.00314
7.67938
7.51803
8.48816
8.87843
9.11833
8.66591
8.31443
6.31006
7.79397
8.11083
8.50536
8.80506
6.11366
7.83148
8.90811
6.20032
8.00859
7.34871
7.96812
8.37233
7.7445
6.04494
6.64673
8.06858
8.10483
6.15331
8.91745
8.10298
9.47332
9.75255
6.08905
8.76657
7.78929
9.15801
6.25567
6.08573
8.87074
8.88887
6.27427
6.03785
6.44586
8.52771
9.36531
8.13839
9.99676
9.19149
9.01417
6.21708
8.56825
9.1201
6.2001
5.26572
6.99368
7.97192
5.49088
7.24632
5.64278
5.30307
5.3261
5.24179
5.29294
5.14532
5.3399
5.49869
5.41052
5.43083
7.51687
5.51938
8.57027
8.65613
7.38225
7.03196
7.37179
8.88565
7.02522
6.76081
7.47968
8.79399
8.146
6.66642
6.24139
7.37771
7.3732
8.34543
7.73772
6.84458
7.33836
7.16698
7.54236
8.29936
8.76419
8.36011
8.06545
7.46449
8.54786
7.66597
7.84961
8.50391
8.91164
8.19405
7.96778
7.70095
8.22685
8.21407
6.22648
7.64526
7.08163
8.71956
6.14947
7.23265
7.84391
8.08217
7.48007
8.25004
8.20305
7.07868
9.55911
7.3602
8.64299
6.96913
9.23857
9.04314
8.9945
6.20965
8.61449
9.00595
9.4933
8.90365
6.22097
7.29172
6.11058
8.68358
9.42813
8.86823
8.49286
6.89391
8.80596
7.541
8.90634
8.27472
7.90723
8.53834
7.891
8.16933
7.7513
9.33243
8.79437
8.17937
8.21501
8.24903
7.05244
8.3831
8.70368
7.77995
8.09238
9.08442
8.76601
9.44666
6.1339
8.96582
9.48165
8.30501
9.07714
8.69546
8.39382
8.92311
6.05065
9.47787
8.41607
8.85885
8.40652
9.51807
8.9559
9.38244
6.1946
8.70515
9.17219
6.23995
8.37668
8.74467
8.78795
8.94179
9.44384
9.34935
9.43793
9.09254
8.13389
9.30649
6.37164
8.87839
9.41911
7.99016
8.93494
9.23319
8.48037
8.06455
8.3385
9.35757
6.38409
9.7363
9.88994
10.5654
6.30245
8.47544
10.0844
7.38701
9.05183
10.1348
10.3528
8.45112
6.51852
8.02286
8.30258
10.2702
10.0609
8.47918
4.60627
5.54192
7.29574
7.06333
5.39923
6.61638
5.24453
6.74262
5.18547
5.40239
5.34403
5.41063
5.20123
5.44902
5.43968
5.13286
5.31428
8.21252
8.01454
7.18473
8.62287
7.12798
7.65104
6.73223
8.27742
7.53054
8.12775
8.34939
8.94821
7.05519
6.3839
8.03728
7.64947
7.40379
8.22868
8.38993
6.30262
7.25838
8.04782
7.39171
7.89484
8.25429
8.0252
7.79203
8.406
7.13441
7.70213
8.50118
6.50579
7.18382
6.94914
7.90174
8.07797
7.78485
8.16733
7.33286
6.90322
8.87518
8.0725
7.04062
7.16852
8.56287
7.44228
9.74571
8.87957
9.01644
7.30947
7.02376
8.855
6.86971
9.334
6.01044
7.18663
9.36706
7.06603
9.46683
9.42837
8.15343
8.50369
9.33217
8.72199
7.78579
8.73164
8.91764
8.5876
8.39721
8.17791
8.26133
6.99986
6.89306
8.3792
7.3113
8.05135
8.01436
7.95821
8.43017
8.23275
7.48499
8.01447
8.71032
7.74565
7.98788
7.15102
7.33685
7.90137
7.67077
6.76406
8.29885
8.38365
8.75888
8.77425
9.08468
8.60341
8.73154
6.75318
6.129
6.66068
6.12691
8.8686
6.10042
6.57485
8.61784
9.50107
9.01312
9.72546
8.97329
8.84842
7.81755
5.99182
9.03054
8.58221
9.16543
5.97702
8.32646
9.93352
8.66475
9.75569
8.87278
7.28977
10.3152
7.70211
10.2949
8.4472
7.53763
8.97437
10.1257
6.5177
7.73876
10.4237
10.0765
7.43137
9.99698
7.55712
9.34985
7.87939
7.62506
7.56709
7.03158
5.98299
7.36766
8.09892
8.63567
8.12366
8.30133
8.15244
7.99243
7.87451
7.49682
8.87286
7.96585
8.32596
8.30938
7.48136
7.20646
8.15308
8.73342
9.52833
9.25532
9.00908
8.70463
9.34895
9.29721
8.94389
9.17179
8.67639
6.06948
8.43053
9.43554
8.87402
8.5015
8.78383
8.87361
9.05191
6.13002
9.16155
9.39032
8.75892
6.1544
8.81727
9.02212
8.93663
9.37658
8.82482
9.1499
8.92273
8.92386
9.17697
6.01951
7.77832
7.94297
9.48261
9.28475
8.97288
9.07039
9.10091
9.17659
8.73952
9.03444
9.74325
9.40619
6.29317
9.19019
9.76322
8.90383
9.77454
8.45693
7.58401
9.95075
8.38205
10.3708
10.6933
9.90365
6.28099
9.8195
9.63897
9.52394
9.30654
9.53965
9.4496
9.02167
8.0914
9.44575
9.32594
8.69651
8.86245
9.42066
8.4401
8.42926
9.28378
7.0931
8.51151
8.25687
10.1908
8.49087
8.06741
10.2991
9.49896
8.92313
9.30256
9.37884
6.19666
9.91865
9.12387
10.3531
6.28048
10.4563
9.4375
6.28469
10.1817
10.2171
9.8483
8.22781
9.95799
9.8935
8.63039
10.563
9.7541
10.1553
9.7884
10.5538
9.92721
10.0302
6.26952
9.71545
6.16788
8.23981
8.41251
10.7537
6.34022
9.50547
8.43831
10.7771
7.81778
9.89966
7.6038
4.85589
5.19205
5.31325
5.15426
7.7507
5.0926
5.40826
5.31918
5.26185
5.32788
5.12674
5.21729
5.43653
5.3498
7.20823
7.06105
7.8219
7.67541
8.08709
6.93673
6.52651
7.51978
8.13557
7.29325
7.13952
7.50611
7.27931
8.19173
7.42626
8.26188
7.04395
7.33264
7.99273
7.53471
7.71889
8.24444
8.17362
7.14251
8.39779
7.3132
6.88214
7.53477
8.13949
7.88043
8.80918
7.78949
7.61038
6.95498
7.25809
6.78593
7.42147
6.64277
7.10075
7.63319
8.68084
8.45265
7.79873
7.0036
7.42137
8.7694
8.47743
7.84191
7.51145
6.17076
8.0638
7.47167
7.89925
8.16492
8.42349
8.14498
6.13666
8.00812
7.38895
7.8457
7.44829
9.65319
9.10304
9.0767
8.36034
8.00586
6.13436
8.55533
7.544
6.13898
8.55547
7.88938
7.47577
6.32857
9.20266
8.72541
7.19192
7.74756
6.24523
8.42617
8.24707
8.38559
8.15873
6.29535
7.98911
7.65392
7.38558
7.25031
8.09295
8.93798
6.93758
7.6518
8.37919
8.44595
8.5031
7.9834
7.91171
8.48053
7.84513
7.5478
7.06281
7.15243
8.0083
6.9401
7.0136
6.23262
8.92775
9.49606
6.20448
9.01686
9.4738
7.3634
8.48957
9.02417
8.33232
8.91076
7.83479
8.26381
9.02903
6.85152
8.57857
9.52251
8.7099
8.38972
9.05601
7.15456
7.46229
8.98592
7.42874
6.14921
9.36996
9.39608
8.28177
7.5903
7.93718
9.09901
8.6356
7.40024
9.05433
9.99199
6.40243
8.48079
9.51712
7.89326
9.51041
6.2698
9.79477
8.7482
9.29046
7.87944
9.06281
9.85861
8.16836
8.08709
7.86219
6.34883
10.4262
7.83876
8.15199
7.76601
10.2077
8.17286
8.67838
8.39488
8.39266
7.09549
8.28753
6.0318
8.36655
7.35237
8.56404
8.01774
6.96485
7.73435
8.50592
8.5173
8.18964
7.23691
6.74826
6.73262
6.45651
6.80696
8.30664
8.53559
8.71416
5.95274
7.65072
8.66214
8.20516
8.40998
7.6065
8.03784
9.10716
7.45123
8.45164
8.79052
7.89671
7.33903
8.90949
9.08203
7.9606
7.35849
6.46249
8.14778
9.26895
9.00819
6.23827
7.65348
7.83809
8.82482
9.15709
9.18516
6.09241
8.78302
8.63132
7.71931
7.73875
8.72318
8.7017
6.37129
7.40233
6.00988
8.12917
6.17845
10.0331
8.17128
9.05645
9.18189
8.09439
9.24411
10.362
8.47687
7.58686
9.80062
8.52651
10.5622
9.56713
9.56537
9.64853
8.52727
9.30962
9.89476
9.22075
7.2726
9.2578
8.87385
7.84095
9.16381
7.16232
9.12797
9.10265
8.51378
7.71474
7.29571
6.27408
9.25194
8.53894
9.11124
8.74623
9.26771
7.26685
9.17777
9.39494
6.3714
8.40012
9.87267
10.3317
9.28465
10.0716
8.56887
6.52614
10.1038
9.02853
7.89335
9.20998
8.42725
9.73128
7.90529
9.31012
10.174
8.30308
8.37377
9.47689
9.78186
10.6726
10.0851
6.43532
10.1976
8.75755
10.1778
10.988
6.40092
7.50334
10.2055
8.27141
8.68789
9.51344
8.22174
10.5172
10.2978
7.17727
10.3483
8.00939
7.72391
10.5779
8.94489
9.04279
9.53367
8.82278
7.85123
9.05409
9.55972
9.99055
9.38744
10.7133
8.89927
9.49903
6.36565
9.99275
9.91575
10.2555
8.29642
9.56556
11.0075
8.21256
8.18841
9.09752
7.65225
6.30029
7.89954
8.74169
8.00793
8.27135
8.35333
8.16909
8.18074
8.26523
7.82335
8.04362
8.31179
8.3329
7.02592
8.18486
8.06271
8.45619
9.04735
8.31274
9.17544
8.36138
8.05335
7.90539
9.31867
8.03267
8.37705
9.46325
8.56165
8.85445
8.21506
8.98998
6.03828
8.87647
8.37574
8.82173
8.5876
8.39822
8.45403
8.10329
8.29599
8.21816
8.77995
8.36648
6.00008
8.77537
8.47393
8.96425
9.03855
8.24935
6.36928
8.45535
9.66415
6.32329
10.4136
6.45497
7.86728
8.81159
9.97492
9.96102
9.1637
9.72425
9.14213
6.22367
6.06964
8.11167
8.89795
8.55128
8.66605
8.60006
9.21129
8.75675
8.81423
8.85144
8.90812
9.28454
9.18293
8.50817
10.5235
9.98433
10.1443
6.34048
8.1605
10.1832
9.74019
8.43127
10.5056
9.19983
9.28989
10.4034
10.5128
8.9256
10.2099
9.46175
9.79613
10.1419
8.87041
8.67255
9.6967
9.87688
8.43709
9.96304
8.73631
9.94296
9.7212
10.04
8.72768
10.322
9.93375
10.1254
9.81318
10.0521
9.23814
10.6604
10.2631
9.75942
8.44996
9.91135
10.0808
9.2318
10.4861
9.97393
8.79227
10.1176
10.3488
8.78889
10.8612
6.34933
10.2894
8.91945
9.28526
9.63149
9.73507
7.46439
9.95481
10.2388
8.05027
10.4116
9.21957
9.02964
9.5575
9.59223
9.25298
9.74028
9.85136
7.32184
8.23997
10.7545
7.59882
6.26077
9.724
10.3922
6.21307
9.26058
8.70976
7.72989
9.1888
9.61559
9.42947
9.794
8.38444
8.56284
8.72788
8.68054
8.87628
8.97438
9.48851
9.07623
9.23701
8.60609
9.31252
9.1464
9.64971
9.74186
10.5172
8.60942
7.7969
9.78969
9.99103
9.82159
9.50079
10.7989
9.86116
9.76312
9.96266
9.32979
8.35895
9.86427
10.1075
9.91663
9.72466
9.70745
9.01412
10.4711
10.3237
10.1985
10.3197
9.45844
10.4811
9.19788
9.90622
10.4419
10.954
10.434
10.4843
6.34834
10.1483
9.74614
9.79166
9.05508
9.61783
6.31314
9.9792
10.4293
10.8082
9.39431
8.06743
10.5307
9.62936
9.79937
10.3614
9.9991
10.1064
6.21491
8.90362
10.5928
9.38559
10.544
9.85374
10.2262
9.82191
10.5949
10.1425
10.0766
10.3914
8.36606
8.39402
10.0894
9.90436
10.0149
10.4781
9.28868
10.4281
9.55251
10.0948
8.9752
9.79224
8.40062
8.35661
10.526
9.97907
9.56824
8.74752
8.80863
10.2115
10.5186
10.3397
8.15334
9.12192
10.1026
10.2574
9.93203
9.88083
9.77325
10.313
9.58499
10.065
10.6367
10.029
10.6231
9.08464
10.7542
8.74635
9.56372
9.15277
10.7972
10.3301
9.65567
10.2768
10.5543
10.9658
10.1135
10.833
11.3083
10.4166
11.6737
9.28124
10.7559
11.2015
9.03066
8.38723
9.26012
10.057
11.0986
8.73303
8.18491
9.31236
9.62217
8.79516
10.5209
10.5504
8.11612
9.8141
11.1846
11.0242
9.92179
7.14865
5.52245
5.26533
5.1805
6.98484
7.30694
5.13364
7.02218
5.3214
5.19375
5.2363
7.29933
5.26309
5.35069
4.96236
5.25408
5.16122
7.01055
7.0877
8.68171
7.08372
7.32107
7.2863
7.19075
7.24935
7.66238
7.64346
8.74283
7.5001
8.28264
6.98319
7.70705
7.50279
7.61011
8.62561
7.22283
8.40866
7.54575
8.29427
7.7081
8.12078
7.34189
7.59302
7.77731
8.15191
8.53907
7.47714
6.21067
6.90906
7.84507
8.01673
8.53158
7.47958
7.8595
8.44547
7.7363
6.21728
8.63501
7.1457
6.40507
6.39391
5.9779
8.95395
6.12526
8.0885
5.50334
7.47753
6.27038
7.50437
7.62811
6.94001
8.28485
5.11546
6.54718
5.24005
5.16283
5.35208
5.28405
4.97851
6.71338
5.25233
4.9443
5.06389
5.18376
5.32045
5.04872
5.15145
7.18509
5.05099
5.20412
4.94881
5.23349
5.18641
5.21963
4.99863
5.39956
5.35141
4.97276
6.34184
8.83674
5.96443
5.82896
8.82477
4.98057
5.27123
5.02169
5.31362
5.27106
5.03088
5.36098
5.31254
5.22075
5.16408
5.12986
8.0819
6.03617
8.14178
5.96935
8.48884
8.05257
7.86295
8.9459
8.23611
7.68604
6.94024
7.18237
6.05029
9.27531
9.96172
5.03956
5.27262
8.58539
5.20318
5.20172
7.23273
7.75272
5.26866
5.47442
5.1557
5.29997
4.95437
7.32178
5.28996
5.14223
5.3814
6.82856
8.01998
6.11114
8.36304
8.58307
7.05382
8.85818
8.59931
8.1042
7.50596
7.58285
9.39425
6.74883
9.62199
8.30321
7.41016
7.22646
9.07199
8.54534
9.6241
6.17351
8.87856
9.86363
8.09559
10.3054
6.43419
10.6842
7.06556
4.98035
4.93437
5.39627
5.17977
7.71736
4.9084
5.13333
5.14065
5.21914
5.22643
5.41979
5.03687
7.24644
5.01553
4.96448
5.23834
7.47011
5.5634
6.02609
7.86525
8.21099
8.10067
8.34389
7.88551
8.60938
7.87227
6.18745
6.04142
6.21197
9.5169
8.55443
6.84915
7.68621
7.95943
8.99394
6.02886
9.44825
6.06595
9.76021
6.25277
9.97309
9.94276
10.2669
7.36215
8.52196
8.19517
6.11029
8.30547
8.24167
9.26415
7.43116
8.08813
9.10417
6.00017
9.2108
9.11844
9.67476
8.36146
10.0258
7.86696
8.05783
9.25811
8.86771
9.21963
10.0377
10.3641
9.969
5.17299
5.13208
5.45949
5.19499
4.81573
5.23685
5.50702
5.09248
5.32267
8.94068
7.07172
5.03256
5.01931
5.15706
6.82457
8.3263
8.43415
7.8366
8.79155
7.55919
8.5469
8.17857
7.4245
8.76791
8.48578
7.99196
7.99483
9.2136
6.856
8.79351
7.6017
8.42997
8.11803
7.65464
8.21054
8.05898
7.90952
6.02847
9.19251
8.73197
6.96104
9.06699
9.67052
9.51026
9.85844
8.95785
8.34099
8.50313
7.02233
9.10706
8.29586
9.06083
6.88381
6.17193
7.35569
8.53811
7.61472
8.7061
9.47132
9.2282
8.45074
10.6176
9.18384
10.207
10.646
9.08313
10.4027
7.6193
6.57928
8.08904
8.93805
8.03278
9.00006
8.73079
8.8088
9.35274
8.8602
7.55912
9.00233
8.96566
8.05136
10.0766
8.20724
10.4387
10.2907
10.4228
9.90027
6.22447
8.54976
7.88266
9.63708
6.2037
10.118
10.9452
9.96858
8.29973
9.81356
9.74259
9.99305
6.14636
7.35267
9.75042
10.3235
10.9073
9.62038
9.53697
6.36912
10.2029
8.81693
10.465
10.6806
10.627
10.329
9.02428
10.6639
10.4748
10.8652
10.7422
9.53532
9.47551
11.2244
11.2464
10.7039
5.26039
5.06353
5.16207
5.05823
5.22296
7.11635
5.08772
6.9755
5.02234
6.11263
8.1026
8.18174
8.15326
7.84134
8.13024


==> latex_data/vae/fashionmnist/prada/t-rnd-ifgsm.txt <==
7.65105
10.3267
10.7888
9.13302
9.37527
8.5373
7.35267
6.57639
7.01346
7.77774
7.91497
7.8289
7.30475
7.12656
5.11341
3.4503
5.04688
4.41528
3.80521
4.44692
5.16727
1.21068e-07
4.84143
5.12025
4.85751
3.22926
4.36221
4.50073
1.49224e-07
4.70372
4.5162
5.05625
4.69482
4.63632
7.31877
4.42912
1.15619e-07
4.80609
4.32732
4.7787
4.80627
4.33265
1.19149e-07
1.49224e-07
7.94895
6.48836
5.04688
5.6307
7.54022
6.93638
4.80609
6.89877
7.10828
5.29102
4.36221
4.12098
4.24486
4.21113
4.19409
4.45845
4.31119
4.25399
3.40753
4.40056
8.59451
4.4867
4.27902
1.19149e-07
3.23343
3.13653
4.40597
4.85279
3.25816
4.38168
4.90855
4.3532
4.1339
5.60487
5.25593
4.55006
4.70557
2.8725
5.72629
4.97464
6.69988
4.37972
5.29842
4.82444
5.6289
4.57243
7.10688
3.23395
2.65121
0
6.44371
1.20525
2.97243
5.74947
4.71802
6.36533
6.73349
4.54515
4.35551
3.99848
4.1588
3.40605
4.33849
4.3921
4.21931
4.11686
4.38153
4.06786
2.74908
4.8248
3.4503
3.14459
5.92611
3.78087
4.1549
4.56158
5.02545
2.8184
4.93682
6.89146
3.98067
4.49078
2.86323
4.288
5.91741
2.14995
2.16875
1.19149e-07
6.68142
1.2475
2.64689
5.27127
6.79905
4.12098
5.09363
4.319
5.00637
4.93804
4.96816
1.19149e-07
3.82735
3.44559
3.66307
5.08441
4.3532
4.8747
6.9025
4.97464
2.34245
3.5083
1.1595
2.65121
0
2.46802
5.327
2.27747
2.34693
4.96344
4.26242
1.2204e-07
4.31638
3.13659
3.88966
3.8794
3.97795
4.19635
3.72079
4.10069
4.40052
3.46212
3.88354
2.94423
4.2288
4.59382
3.76533
6.24003
3.05394
4.37003
4.03823
3.06987
2.85899
5.07159
4.66286
3.9209
4.2288
4.77339
4.76421
4.44437
4.62314
4.31608
2.86811
4.51174
3.32297
2.54669
3.92984
4.10876
1.20242
0
2.79321
1.69347
1.71555
2.42835
7.12236
0.96103
2.51165
5.03197
4.92885
5.26396
4.33496
4.31119
4.96433
3.60783
5.54692
4.61772
3.13027
4.51702
4.95041
3.14278
4.57855
4.53512
4.91116
5.29273
3.65719
2.15933
6.55687
5.74629
3.1143
6.89607
2.38751
1.88407
4.45249
4.95228
0
6.62027
1.79782
6.98332
3.91993
1.47059
1.66446
6.38166
3.99848
5.03022
4.00647
3.81906
4.68262
4.38153
4.77888
3.66858
5.01493
4.50859
3.14459
1.37894
4.82204
4.03823
4.539
7.25518
6.85882
6.55254
4.93682
0
2.32365
4.49078
3.33947
4.288
2.87893
8.0858
3.37838
1.15003
2.09507
2.01153
2.95587
6.44389
1.28428
6.89612
1.74545
6.0776
5.80356
5.39398
5.22
6.67406
5.07887
5.28614
3.88354
6.07202
5.03474
7.04393
5.24557
2.03001
1.84691
4.37691
4.22868
1.93523
7.01404
4.52483
3.54694
1.99131
4.84531
5.327
3.80648
2.27747
6.64347
2.91693
2.69349
2.5211
3.69206
1.18284e-07
3.81392
3.56676
3.59019
2.8678
3.95509
3.55411
2.0759
2.85048
4.33901
3.93472
3.07227
4.05192
4.37613
3.82942
2.80256
4.78513
4.70768
3.84076
5.58531
2.32594
2.87685
2.37257
4.6301
0.645785
4.14119
3.29261
2.65847
4.60156
3.91777
3.41672
2.84357
2.32594
2.04835
5.11727
2.12412
2.13388
1.37932
4.51796
1.16243
0.686578
2.60066
6.01434
5.52417
3.69674
4.37112
4.63778
4.66824
5.05336
4.60562
7.27757
4.45845
4.62701
5.05708
4.072
2.47188
4.33764
2.85048
3.84863
4.56082
4.39809
5.14359
4.46252
1.18691
5.26547
4.61858
2.69403
3.19223
4.97464
2.37257
5.002
3.57982
3.19365
0
3.23395
4.1425
3.25458
4.82888
2.56737
1.60039
4.78131
3.11309
3.21527
2.41186
4.67141
4.98713
4.90265
4.49825
3.97229
5.53951
4.88476
3.31417
6.78936
4.71747
4.24541
1.20142
4.39863
4.84988
6.40801
4.58656
3.37741
5.71227
3.92872
0
4.7199
3.9914
4.6262
3.33393
1.12076
2.84357
2.16875
1.19149e-07
2.54667
1.83902
2.64689
4.66738
6.29674
5.45178
1.55475
1.62196
1.7637
0
5.09363
4.319
6.583
5.36037
3.16101
5.61848
5.16264
4.69771
5.14142
4.9222
3.17101
1.42986
6.51289
5.4252
2.35728
2.65121
5.61542
5.10624
2.46802
5.88287
4.90134
3.9021
2.49083
1.8715
2.73574
2.41186
4.82562
2.86861
3.13659
3.8794
5.18927
4.6649
3.72079
4.56875
4.6497
5.82848
4.68391
3.76533
3.329
5.2377
4.37003
4.41166
3.80417
4.83712
4.08116
4.87295
3.81922
4.178
3.95359
3.55142
2.54669
3.74327
4.78076
4.27791
1.20242
2.84461
2.16607
2.20215
2.60898
1.41641
6.08385
3.24357
5.03197
5.2354
4.61256
5.03331
0.647109
4.64497
4.35552
4.01638
6.12038
3.44165
4.51702
4.5234
4.90772
4.78525
5.31737
5.16837
2.53697
2.15933
3.19835
7.06762
5.37874
4.54857
2.53924
5.05231
1.79782
1.42127
6.50006
6.15398
4.77008
5.17486
4.00647
3.9113
4.20226
4.82733
1.70709
5.01741
4.85294
5.39167
4.56926
0
0
4.93682
6.64894
4.97339
6.90843
3.29518
1.53007
2.14358
4.90522
2.82789
2.1727
3.56866
0
1.13887
1.31148
3.49875
4.54439
5.56349
6.94082
4.83927
5.98512
5.22
5.20657
5.27738
5.42746
4.43228
3.32393
3.27646
4.94259
0.684653
2.78543
4.19016
4.70891
6.22831
2.53422
4.52483
3.70955
1.99131
5.45102
6.21323
3.80648
3.16961
4.75457
3.29916
1.46322
1.8097e-07
2.56977
2.87358
3.27514
2.92353
1.21068e-07
2.54649
3.12147
1.47708e-07
2.53624
2.15203
1.72693
2.58761
4.42316
3.4503
2.79321
2.95134
3.99723
4.70008
4.34756
3.92671
2.92547
2.93416
6.26721
4.8366
4.53995
3.53359
1.57108
3.00333
4.66912
4.51084
3.9742
2.83922
3.08639
4.46596
3.28488
2.40496
4.33265
7.52796
5.62897
3.59338
4.33651
3.19596
2.19538
3.23308
6.71088
8.09075
3.73685
4.88274
3.84779
4.41687
5.55516
2.8169
3.11785
4.11145
3.74863
4.33585
9.65079e-08
3.01778
3.89649
3.54844
3.61909
4.22641
4.31733
3.73984
4.72895
3.76812
3.53957
3.85146
7.64026e-08
3.52462
3.91201
3.75087
4.0768
3.64974
9.89213e-08
8.5354e-08
3.65509
6.94487
2.80717
6.64116
3.1622
2.69409
2.55606
3.44476
3.09754
3.05698
2.46181
2.95829
6.04478
6.57663
3.01679
2.88134
2.2767
3.5967
3.22333
3.42418
2.39764
2.16361
0
0.637868
1.54277
2.66682
2.03952
1.17195
2.16681
0
2.26222
1.54009
1.65718
1.56505
6.4669
3.23838
1.58666
1.52684
7.34289
2.5004
3.39657
3.92518
1.5476
1.4758
2.71257
3.364
2.26876
2.73977
6.89628
6.0715
1.6282
3.87771
5.99781
3.20396
4.27299
6.92545
3.28915
3.39483
9.14142e-08
7.07723
6.21835
7.48718e-08
2.79729
3.08535
3.37692
3.55478
3.00905
3.31123
2.7186
6.88869
2.79641
0
6.25032
1.64583
2.96015
2.71191
1.62115
1.58232
3.92095
0
5.13045
0
2.24666
1.86061
3.05751
5.56546
1.89769
3.90457
3.1522
3.26124
0.647592
1.46224
1.73733
2.37632
1.16163
6.07634
1.9862
3.4302
1.65033
2.54558
3.67075
7.03642
3.3932
2.08441
2.23159
3.15561
2.09087
4.64656
3.0451
2.03952
6.40518
6.55216
3.54256
3.80211
0
1.88514
2.8078
1.53154
2.27046
4.78635
1.52684
0.654224
2.96618
2.77754
3.32522
2.32525
6.84127
1.11191
1.95982
2.89783
2.22301
3.16791
1.9496
2.61007
1.98193
2.81136
2.31633
1.61579
2.84469
2.66985
2.30691
3.08352
2.73601
2.43818
1.53729
0
2.382
2.02976
0
7.0457
2.21064
2.06912
0
1.12166
0.630476
1.08858
3.64176
2.92585
1.63933
2.3368
0
2.85589
8.5354e-08
1.07209
6.48342
3.98517
1.45617
6.9185
5.97827
2.50806
1.90233
2.68696
0.65
1.48808
3.61677
2.99729
1.77042
1.60608
2.13175
2.24833
6.96055
2.09729
2.02301
1.76333
2.59765
2.03952
2.41099
6.22826
2.5303
7.56723
2.26222
6.29678
1.62467
6.19554
1.72844
0.65479
1.5476
2.22648
1.80267
2.87293
2.63814
7.01656
6.91375
0
0
3.28818
4.81356
1.43331
2.63
0
1.49792
2.83649
1.74315
1.05327
3.3184
0
3.75812
0
1.60273
3.05373
0
0.645174
1.34939
4.33415
5.54864
0.657172
2.16087
2.25666
1.46239
2.25812
3.3387
0
2.63879
1.77006
1.35656
1.46224
2.6599
1.73733
2.37632
0
1.4394
1.71395
3.37932
6.29516
4.28239
1.36611
4.63966
0
2.30581
2.76722
2.35955
1.4582
0.675925
4.82269
6.49499
1.20258
2.00207
0
5.54758
2.66692
2.26716
1.23035
2.56046
5.42762
2.60159
2.54718
1.72844
2.95752
1.1726
3.15069
1.29803
5.05042
1.15488
0.663842
2.22648
3.03909
3.07751
3.22655
6.37847
4.12077
1.88762
1.43767
3.16034
2.79202
1.35817
1.40492
6.7423
2.66529
2.66995
2.50563
2.39269
1.96712
2.1572
2.83219
2.02556
2.97243
3.13759
1.83729
2.08113
2.02284
2.49927
1.82088
1.84724
4.29591
0
3.59456
1.76214
2.19776
1.45387
1.98872
1.67558
1.1
0
0.654313
1.0025
0
7.64026e-08
1.57846
1.75731
0.631942
1.05796
2.26276
8.5354e-08
1.06507
1.77225
1.73099
0
3.35105
1.2984
2.16144
1.60094
2.48442
0.987104
1.05208
0
2.30597
1.34709
2.08935
0.636578
1.42697
1.91645
5.74571
2.64975
1.09972
1.9382
1.79045
2.83808
2.11885
2.60056
4.52439
3.39676
2.81545
1.73146
1.59386
2.26222
1.90867
2.13672
1.56505
0
1.46807
2.23928
0.656696
1.9954
0.660492
4.9224
1.5476
2.329
1.70006
0.631467
2.02071
2.32366
6.74727
2.25949
2.95157
1.90661
1.26491
9.14142e-08
2.39269
0.64372
1.79896
7.46382
4.23786
2.24972
1.86966
1.64869
3.35763
1.97749
4.18785
0.659093
1.09972
0.661053
1.64583
6.52454
3.07418
1.90503
3.81529
2.33291
6.74873
2.10923
2.50275
4.22837
2.53585
2.00702
2.75675
1.50585
1.18887
0.952603
3.47401
1.29244
2.11919
3.46509
5.08127
2.48332
0.66968
1.51145
1.8447
2.35804
6.71497
1.02622
5.83034
4.07883
2.83186
3.22385
2.09087
1.81362
1.45509
1.85694
0
7.24963
2.29883
1.17588
2.98794
2.41235
1.57249
1.52684
1.32361
1.18189
0.654224
4.89052
5.58332
0
2.08852
1.20521
4.40341
6.30447
2.85094
1.94969
1.34374
3.64046
4.44255
2.07593
0.685109
6.8536
1.50437
1.30035
0.72844
4.4206
2.622
1.15785
2.37668
2.85035
2.81022
2.47793
1.00281
2.31633
3.13958
2.3566
1.20389
2.75397
3.13309
2.72101
1.26527
3.09208
4.03045
2.06376
2.19647
2.24416
1.02046
2.062
1.21809
4.09008
4.44279
2.46647
0
1.65488
5.90429
2.41049
2.66529
2.40511
1.00418
1.32358
1.8162
1.34559
0.656824
1.45617
6.31945
2.86104
2.05473
2.03055
6.20959
2.04826
1.88365
1.93091
2.34333
2.33363
1.33187
1.65481
2.93912
2.13175
2.76633
2.64818
1.76333
2.0599
2.41099
1.50935
1.80267
1.23744
4.88644
2.82298
2.54384
0
3.43974
5.64478
2.48256
2.30922
0.813557
2.47374
1.2462
1.95194
2.1714
0.963068
1.98021
2.66068
4.87418
2.33947
1.97216
5.93857
2.2607
3.92316
4.07858
1.15316
3.93838
1.78641
2.74349
0.969576
4.16352
3.47926
2.45821
5.51516
4.16612
1.92403
1.41338
3.26997
1.42007
1.79165
2.03546
2.36788
3.67492
4.08745
2.03548
1.18585
2.40923
4.22826
1.46239
2.39703
2.54608
2.67555
1.50521
2.24458
1.86428
2.40734
2.46546
5.95604
6.51894
3.6001
0.777013
2.35796
0
2.47437
2.17758
2.14847
2.67655
4.00636
1.38225
0.656166
1.43418
1.59452
2.65059
1.2918
0.67082
1.20258
2.08893
2.3688
3.06406
2.77378
1.50561
1.89989
1.72844
0.655744
0.675
6.07276
1.57162
0.677311
1.04315
1.43025
2.06981
0.677311
2.67793
1.58149
0.643234
0.669888
5.00685
4.42861
7.16762
5.87755
1.77356
1.83391
2.03348
9.14142e-08
7.48718e-08
2.00395
1.53774
1.10203
2.02164
2.06591
2.01918
9.61473e-08
1.5998
9.89213e-08
1.75029
2.05391
1.24197
0.986169
1.50998
0.967277
0.645174
1.5343
0
1.38509
1.34709
0.974038
0.978088
1.04163
1.63891
0.619476
1.66681
0
1.21672
1.37777
1.89835
1.3
10.7483
10.0037
9.0352
8.64677
7.46841
7.54925
8.48614
7.75694
8.5469
6.78201
8.52708
8.88255
9.14973
7.50858
3.85054
3.7536
4.78475
1.23783e-07
3.08048
2.20732
4.35775
4.51486
1.43826e-07
5.03812
4.80453
3.74897
4.87427
4.26928
1.19316e-07
1.13192e-07
4.76874
2.46202
4.33576
3.29806
4.4594
6.9095
4.431
3.17957
4.49101
4.70399
4.23606
4.1204
4.75957
4.38686
4.87597
4.93236
7.32934
1.23783e-07
5.43749
6.00956
3.42479
4.35775
5.1887
4.47873
6.42795
6.62898
6.85357
5.17975
6.44193
5.92092
3.74897
5.93165
4.13966
8.26098
4.55292
4.26289
2.32758
3.75829
3.54706
4.03858
4.23402
1.43826e-07
4.53874
4.46407
4.36494
4.36375
4.07274
4.60038
5.51646
3.02788
4.3382
4.70932
5.20451
1.43826e-07
6.61719
5.92762
6.23066
4.29881
3.93521
5.68578
6.53246
4.42018
5.19607
1.19316e-07
4.42428
5.57337
7.42815
3.95192
4.76224
6.69561
3.29806
4.4594
4.17738
6.56827
7.14223
6.18109
5.38145
4.92061
7.16581
4.1204
4.89197
5.22051
6.2732
5.65175
2.32758
6.76567
6.25698
4.23724
5.83057
5.1887
7.25918
4.47873
4.04875
4.91716
7.94064
3.16616
0
5.15501
0
0
6.30584
0
3.19271
6.77184
5.06411
1.98842
5.5945
3.3698
4.33337
3.23499
3.80465
4.00135
3.46083
6.58072
3.89729
8.06984
4.2363
4.24124
6.43627
3.96386
3.50695
4.20213
3.51439
6.8039
4.3386
6.87107
2.58194
4.66662
2.20732
6.48947
3.03653
6.7017
5.86766
3.2009
6.70302
6.23546
3.25048
3.69601
3.56902
6.0536
4.56167
2.29024
5.16562
5.96604
4.15261
3.41724
5.68853
4.80085
2.05836
4.75339
5.08843
5.20418
5.60789
4.86906
6.70747
5.02099
4.96558
4.87355
5.66647
3.19063
0
6.94104
2.63493
5.90767
4.48607
3.90839
4.40061
2.95068
5.71582
5.73746
6.18993
3.93402
6.0186
2.73781
3.9627
0
5.13945
4.94536
1.25574
4.73648
5.04204
3.86458
4.68942
6.99839
4.601
6.67078
5.04103
4.95221
7.0906
5.74148
3.80124
4.77836
7.50197
4.07153
4.11723
5.49226
5.27523
4.69962
5.0452
4.36375
5.66484
5.25738
4.86791
5.98932
3.72823
3.73702
3.02788
3.90895
4.21719
5.68975
4.70932
6.7291
4.17853
4.47296
3.23402
4.29881
4.43149
7.22341
0
3.92792
3.42486
6.5725
5.25933
4.1112
5.28339
5.52636
4.34278
4.49962
3.29806
4.93206
5.39924
4.56466
5.89751
7.31416
0
5.78646
5.06511
5.58175
4.82666
5.01721
6.09807
7.19308
5.22051
7.18519
5.97896
2.68766
4.54451
4.67889
4.69505
1.44352
1.63827
0
3.73624
4.7647
0.670355
3.59934
4.43169
5.21337
1.70672
0.668954
5.07685
6.61123
5.81513
2.3797
1.19316e-07
4.10542
2.28999
3.52644
3.01881
3.71878
3.61706
3.62705
4.41795
3.90435
4.3575
3.03076
1.42244e-07
2.98846
6.07849
4.59291
3.06648
3.55097
6.79474
3.38465
3.74585
3.05688
2.91839
3.58062
2.90085
6.17514
3.42158
4.12156
3.67884
4.21419
2.91805
5.16196
3.8221
3.34844
2.96839
5.14093
3.01656
2.57948
4.96959
4.85886
4.75957
5.21473
2.55487
4.9255
2.11616
1.47905
2.60327
2.9038
2.76635
4.19829
3.05688
2.3428
3.66636
6.06108
6.18358
3.43268
4.71676
1.83871
3.84618
3.15021
0
6.63194
4.34739
4.52959
6.07594
6.89843
4.92875
5.0711
2.32758
4.49498
6.87654
4.86833
4.30424
5.46689
4.09256
4.79026
4.26181
4.30494
6.05057
3.59958
4.98841
3.15634
5.05756
4.64275
1.40022
5.91234
5.19614
4.75844
4.1905
4.08075
2.96332
5.54725
1.83136
4.68834
3.5753
4.49872
1.13523
2.02504
4.36936
3.79899
0
4.21867
4.70673
3.73685
7.34538
4.13049
5.11937
3.18748
0
1.37285
4.55488
3.29806
5.1226
5.45033
4.17738
2.16229
4.77628
2.26655
4.92061
7.67445
4.64
4.08861
5.56116
5.26609
6.1281
5.44341
4.39763
2.57492
2.07221
1.02054
1.72378
1.22831
3.42864
2.215
6.19541
5.59629
4.02414
2.96363
3.16616
3.27823
5.15501
6.57677
1.49594
5.18681
5.9299
1.21359
5.29192
4.99126
3.3698
4.72362
3.88579
4.81399
5.38944
3.83379
4.90639
4.69624
4.94862
6.08826
2.41656
6.49303
3.96081
6.25789
5.10353
4.81213
5.91954
0
4.42114
6.13016
3.50695
4.36863
3.69899
3.7563
3.53808
3.70875
3.10637
5.02982
4.20226
0.671286
5.0859
5.02059
6.52725
3.85404
2.85585
6.69294
4.37952
3.86837
4.93351
4.56167
6.342
5.25291
4.67517
2.75908
5.16602
4.26283
1.17819
4.4079
5.03841
4.9353
5.29182
3.99624
3.44499
3.72053
5.3108
1.35698
5.02099
5.33182
5.38767
5.7992
1.94046
6.89714
1.1734
3.41869
0.675463
2.13805
6.82613
1.63927
0
6.55773
2.53944
3.60771
5.26137
3.4205
5.43719
3.5934
5.18695
5.14802
2.27512
7.15631
5.39141
4.88773
4.66351
1.51905
5.15392
5.21025
2.35808
0.675463
4.88602
4.88351
5.28037
5.52812
1.56509
5.5932
4.31702
5.16037
5.25517
6.44017
4.84479
5.605
4.86791
2.15298
2.30244
7.13064
4.29989
4.87108
4.98372
3.95331
4.1993
2.67158
3.48505
1.19948
5.54725
4.96381
3.30638
3.66243
4.14644
4.89876
6.27712
0.695971
1.54191
3.70749
5.39439
5.21499
3.12434
1.65346
4.39542
4.54454
4.95835
5.4394
7.19398
4.1566
4.20832
1.16735
1.14646
2.52294
1.43796
4.29936
5.42825
5.01721
0
2.53328
6.08497
0
2.13533
1.95587
5.19593
4.74343
1.44352
1.22831
3.73624
2.36311
3.6434
5.00116
1.81148
6.89415
3.51354
6.76994
5.5681
1.83559
2.18424
3.37695
3.52829
1.2311e-07
2.32809
3.72902
2.8368
1.26877e-07
3.4698
3.87978
3.53234
1.23582e-07
3.71081
2.60317
3.44257
3.87569
3.43108
3.44017
2.42934
3.82036
2.16867
3.3703
3.24718
2.79085
5.19368
3.87978
3.96336
3.53697
3.67419
3.23422
4.75855
4.19342
2.90446
3.11293
3.07945
3.50691
4.55805
3.62392
5.11018
0.626498
4.73324
4.60676
4.22515
3.47138
4.9355
4.87748
4.84408
2.02485
2.11365
0
3.27458
1.93139
0
4.40094
3.24718
3.46389
6.83621
4.78735
1.42756
3.13136
0
5.08662
5.51025
1.54879
4.51149
4.5832
2.81693
2.5383
5.08103
4.55332
2.90524
4.33636
3.73952
4.79863
6.17895
4.81398
3.93135
4.13084
4.56623
5.21215
5.25287
5.13934
2.08782
6.26136
3.98414
5.05734
3.61084
3.55107
3.812
3.99007
4.16619
3.41697
2.93516
5.45688
3.83616
0.98995
5.43966
4.39765
0
3.93521
6.20285
4.83448
3.83205
2.4281
5.06468
3.35889
6.33603
3.29806
5.10402
4.5339
5.7373
4.37027
1.1745
4.22039
0
4.88443
4.39346
2.14876
1.93311
4.7749
4.92955
4.25435
5.14323
4.52338
2.75798
0
3.92497
5.25968
0
1.97017
3.46389
4.04875
0
1.42756
1.51761
1.49015
5.54361
4.66286
4.1775
3.99686
3.21933
4.71122
4.6668
4.73763
3.23499
4.25347
4.82268
3.76049
4.98458
3.54006
5.0455
4.70312
4.54901
4.09454
1.98118
4.35939
4.06283
4.22961
0.668487
0
3.02709
3.41041
3.3703
3.2727
3.09327
5.57351
4.51038
4.43801
4.92258
0
3.68153
4.90487
2.52049
4.06492
4.48712
4.78213
2.05836
4.8682
4.74644
5.59679
3.82836
2.56981
5.03625
5.36593
5.38132
5.12885
0
5.64693
5.06611
6.23186
2.77809
4.11438
1.02885
4.46166
3.13624
0
4.3003
4.98616
1.38609
3.93402
3.14038
3.9627
3.09512
2.03378
3.12076
3.30188
5.66398
4.5268
5.18688
6.37884
5.07272
5.36857
4.93201
1.16722
5.30529
4.94093
1.91287
4.84616
3.80124
4.43111
5.6565
1.53189
5.42159
4.86865
4.8614
4.81435
4.87748
4.09731
5.16539
3.79586
6.67808
0.664737
2.35332
3.72823
4.21719
0
5.42632
5.38382
1.02866
4.17853
4.88351
4.21341
1.57063
3.55617
3.50679
4.12114
3.54808
4.43987
4.3661
5.09676
5.52636
2.10913
5.83399
1.355
4.12153
5.14339
5.41808
4.37596
2.58735
4.97681
5.17218
4.22444
0
5.56442
1.8132
4.68917
2.75493
1.24732
4.17267
1.5147
3.11031
5.25327
4.77203
3.71517
1.19078
1.76974
6.96465
1.6989
4.82893
3.73624
2.61245
4.43169
5.38827
5.20098
1.50042
3.90297
5.39436
3.08315
4.96602
4.7956
4.14969
3.8982
4.54694
5.04359
3.89986
5.3282
4.74328
3.64417
3.44257
4.27633
3.28569
3.20082
3.72267
4.20794
3.05688
4.75092
3.72965
4.01093
3.63696
3.35041
3.8929
3.11851
3.54813
3.34226
4.99051
5.26795
4.31531
4.39556
4.11593
4.73791
1.96746
5.2922
1.1647
4.86155
5.07517
3.52684
5.51278
5.05678
3.66928
2.52529
2.55487
5.15795
3.19104
2.49012
5.13025
0.669421
4.6271
5.56539
1.75023
2.48102
2.90753
5.09594
4.94058
1.38135
5.09689
3.09706
4.85017
2.85196
4.93363
4.12375
4.9
4.42335
4.44216
4.84958
5.86578
6.4458
5.08747
4.13884
7.03488
5.48456
4.83063
3.27804
4.36497
4.49419
3.9995
4.88303
3.62575
4.12483
2.88502
2.29981
3.39991
4.64471
4.3682
1.85058
3.58869
4.39638
5.84023
4.65837
4.55215
1.36896
4.02141
5.45033
4.71608
4.73952
0.685565
4.19979
2.53041
4.70673
4.77484
3.50138
4.08861
4.9103
2.53328
1.68827
5.25327
4.93695
1.39798
4.58137
1.89582
4.89386
4.66649
3.42864
3.86083
6.35683
5.5956
1.97725
3.27823
3.9151
1.83559
5.18681
2.16013
3.94935
3.88579
4.87475
4.60779
5.38944
4.30015
4.32822
4.99257
5.22895
2.86208
4.32929
5.25362
5.49411
4.09454
4.64437
4.28543
4.36863
3.91818
4.02687
3.19928
5.05077
0.779842
5.60602
2.85585
1.15815
5.48634
3.86837
3.37797
5.20416
3.92503
4.67517
5.21755
4.00139
5.59845
4.44797
1.56394
4.79211
5.43144
4.83944
5.40256
1.87008
3.12774
4.65893
4.24171
4.65823
5.21851
0
5.2838
3.22026
1.63927
0.667085
3.6838
4.67112
4.31329
4.36396
2.66782
5.38814
4.56135
1.26344
2.67028
4.89257
2.3788
4.66351
5.21025
2.95368
5.08117
2.9193
4.23939
5.52812
4.38131
5.33423
5.30953
3.94116
5.33654
4.82607
4.75388
4.20165
1.94745
4.60892
5.72276
4.06392
5.11792
2.4282
4.60053
4.04093
4.44765
3.48505
3.20876
5.7232
1.24666
5.8224
5.26241
4.55538
6.55116
3.77498
3.66243
2.76834
3.6003
4.61704
3.87313
6.791
3.83013
3.12429
4.29755
1.54355
3.98606
5.75596
5.16018
5.40858
4.25187
4.95452
1.59284
5.16649
5.34307
1.12999
5.56279
4.90254
1.56509
1.12743
2.63039
0.684655
2.74273
5.24394
5.33322
2.00727
1.94881
5.32101
3.83589
5.5953
5.39245
2.23925
3.87584
5.16433
3.38151
2.9474
3.33867
2.67094
1.77546
2.13989
2.13664
2.89592
2.67281
3.45465
3.44904
3.03318
2.2721
2.19168
2.55522
3.45855
3.36997
4.2184
2.24937
4.0294
2.60665
3.18475
2.54764
3.02086
2.77055
3.43059
2.4467
3.25614
2.72744
3.9439
3.04752
3.18864
2.67733
4.33576
4.50614
3.52518
5.07548
4.47545
4.17798
5.67653
12.8477
10.3708
7.4707
7.96583
9.20725
7.68545
8.43068
6.82127
7.04585
5.64782
8.77717
7.61122
7.27493
7.02763
4.71773
4.4473
4.83968
4.1723
4.73592
4.55659
3.3582
2.67049
2.81042
2.37715
1.19104e-07
1.28281e-07
4.74944
3.51818
4.85581
1.2737e-07
4.61499
4.40935
6.06395
4.46999
4.6229
4.30595
2.75415
4.20507
3.48339
4.5664
1.28281e-07
3.65082
4.38226
5.3366
6.06767
4.78411
0
6.2122
7.00374
7.09378
4.3037
3.71784
5.48525
5.4507
4.32762
1.28281e-07
5.62591
7.66088
5.85067
4.58358
4.33614
4.46629
4.40299
4.44042
4.69847
3.04456
4.34277
4.50182
4.35937
4.23984
4.44064
4.36829
3.16924
5.67865
4.24554
7.39698
3.60519
7.06671
7.17143
3.22333
4.39985
6.96594
6.99003
3.85741
3.44141
6.70541
4.41454
5.15822
4.44687
4.10626
2.99612
5.8773
7.19049
4.5954
4.09982
4.50335
5.90594
5.31211
5.6367
6.79019
6.12497
4.7746
7.90441
4.57861
5.69836
4.43564
6.74728
6.41376
5.13657
5.90811
4.91645
6.82418
2.88268
1.77087
7.33009
1.25883
4.88743
4.41811
8.03578
3.92364
4.43564
1.35069
5.08127
0
4.34109
4.1814
4.24076
4.21361
4.52124
4.85808
4.62745
4.40887
2.51821
1.32015e-07
4.47087
4.51869
3.77769
3.99023
3.7064
3.37234
6.62902
3.37442
6.94846
4.08079
3.49048
5.71089
3.7814
3.92522
2.66855
3.17339
4.66507
3.71148
5.40425
4.52876
6.19039
2.58951
4.3387
6.55205
7.41878
5.45596
4.10888
6.17993
5.15287
6.8481
2.34366
3.96934
6.0347
3.45975
4.9265
6.83011
4.66992
6.46571
5.9621
4.33183
6.3372
3.92778
7.38801
5.64671
3.5549
4.5359
5.89432
6.67706
5.89027
6.50912
5.7865
3.834
0
3.3642
7.39673
4.97313
7.21381
2.55941
1.1904
6.14507
5.06069
7.86187
4.51304
6.73112
4.01662
0
5.44779
4.24209
6.57021
2.38254
3.85792
4.58358
4.59713
5.16131
5.26856
4.19323
4.5184
7.17613
4.67861
6.00718
5.83212
6.51605
4.47293
4.3601
6.6392
5.68383
3.78142
2.78305
5.08926
5.24426
4.42216
4.86782
5.57242
4.3885
4.09292
3.60519
7.3798
6.55474
0
3.8119
1.17414
7.37004
6.03883
1.98699
4.49928
6.59004
4.59383
7.47289
5.99544
1.20028
4.35285
4.53605
5.69012
2.48473
6.36513
6.21625
4.03517
4.76282
3.72979
3.06258
6.7731
5.51309
0
6.77636
4.60871
6.16802
2.6458
7.10248
1.139
5.13623
1.21349
1.9456
4.87703
4.43564
7.96434
0
4.45082
3.95537
2.4487
5.24273
7.27929
6.69145
3.24227
6.01748
2.05646
2.75808
6.9834
4.36258
5.1981
4.91785
6.99659
4.41811
2.50776
1.8863
4.47356
2.69158
3.51645
5.25713
4.26158
1.16733
3.39716
4.03292
3.92778
4.12575
4.22483
4.28996
1.03962e-07
3.81686
4.33626
4.11138
3.88927
3.92923
2.09821
1.93087
3.85876
3.66371
4.58802
2.37715
3.28945
3.86824
1.78361
4.01515
3.49891
3.24766
4.3636
4.32621
3.20434
6.40958
2.77813
2.46479
3.04483
4.64887
4.67461
3.8371
5.1694
4.84311
6.60549
3.26437
1.28281e-07
1.90862
1.23224
4.27245
3.823
2.2983
3.82642
0
4.86633
2.60691
2.08839
4.38931
5.31545
2.05854
2.4975
5.82677
1.67381
6.91484
2.82088
3.97001
2.2896
4.48929
2.49773
4.95841
5.18024
3.64965
4.64399
3.72124
3.04456
5.14682
3.4302
4.06725
7.06341
4.18282
4.77265
5.0879
6.86317
5.17988
6.65338
4.51335
4.4841
3.60519
1.9152
3.13748
1.52655
4.48414
1.17951
4.02561
3.76607
4.73559
4.74532
4.12149
3.51605
1.51897
4.29872
6.36582
4.58114
1.32956
3.72703
3.46309
2.62416
4.44782
1.30289
0
5.01847
5.19357
4.72749
1.13084
4.92728
5.24853
2.65675
3.82189
5.07357
4.93491
2.43228
2.74353
2.63913
2.24664
4.21402
5.50084
4.33664
2.83069
0
4.77116
4.73797
4.93955
3.70979
6.00557
4.99566
5.36002
3.85224
4.72922
4.17638
3.99023
3.92063
4.56583
1.94063
4.2095
3.37442
4.53992
4.24694
4.4225
6.9017
4.19903
6.45375
3.70944
3.90356
3.45554
5.93588
3.55569
2.4656
3.39009
4.54393
4.1457
4.19159
4.64468
0.669888
4.25292
5.86002
4.02817
0
4.70366
5.76608
3.14604
4.68125
4.26459
4.44703
4.10359
3.98128
4.9265
0
3.16657
4.79331
3.92778
2.82763
1.63464
4.5309
1.17925
3.82642
0
0.665061
1.11159
4.38787
4.62916
3.8525
3.80428
1.92434
0
4.09162
0
5.53198
4.33534
3.02507
1.8872
6.65397
4.6395
5.13593
5.24663
0
4.26165
4.5184
6.27516
6.72407
4.85915
2.58711
0.668487
5.38474
4.47293
5.31461
1.45927
2.54126
3.70671
3.99219
5.27006
1.54036
4.79703
4.65558
5.06034
3.69769
4.44936
4.81182
5.95902
5.09068
0
3.78762
6.42287
4.28767
1.59143
4.6997
0
3.75838
6.54841
2.45395
4.59383
4.24499
0
3.90869
3.95129
2.89549
2.48846
3.06258
0
6.45449
4.20863
5.5954
2.25329
1.16591
0
0
4.66473
1.96466
3.37435
5.55435
2.8151
5.28881
1.23668
2.05646
5.16544
3.80629
0.680563
4.41811
5.39101
3.58079
6.60236
0.974359
2.23448
3.01761
3.13359
3.56898
3.07229
1.31466e-07
3.58068
3.52454
3.89278
2.07078
4.00993
3.52115
3.70505
3.57785
3.65759
2.96834
1.6972
2.53357
2.24734
2.73032
2.94436
3.40553
3.4704
2.97022
3.79366
3.95661
4.14259
2.88363
4.40039
3.77144
3.62529
3.17769
2.1117
3.89313
3.27065
1.59133
3.40958
2.8917
2.6055
4.57885
2.36992
4.34971
5.17956
3.57322
2.75415
4.13429
4.39807
3.45736
2.7749
2.82695
4.36757
1.0635
4.26751
4.44987
4.56191
2.35293
6.68965
3.21939
6.53973
1.94504
3.59655
3.89616
2.03485
1.75878
2.53314
2.01827
1.76437
0
4.06635
2.85929
2.0703
4.05225
4.53891
4.65948
2.93398
4.56461
4.76748
4.56932
3.77234
3.48434
3.37144
5.44267
3.44539
3.54797
5.09113
4.4656
5.73604
4.50638
4.67363
4.74665
4.52938
0
3.70426
0
4.42394
4.76061
1.62583
4.09754
0
1.59261
4.89735
4.37754
4.29482
2.96062
1.64203
4.35092
7.22949
1.08482
4.36232
3.23477
2.82735
5.16817
1.97644
1.18345
0.662382
0
2.23507
3.39764
6.82704
1.73961
0
2.96769
5.97274
2.20819
3.12909
2.88412
5.99593
3.835
2.75393
4.3827
3.43578
3.41726
5.28152
3.99748
2.59984
2.69724
4.34109
4.86998
2.74755
4.68515
3.88813
4.89336
3.78964
4.04196
4.77083
4.61769
4.62297
3.65063
4.11558
3.83504
0
1.81438
4.08079
4.34495
4.92717
3.27808
3.98014
3.17339
4.30066
3.96974
0
5.09348
2.66414
3.19181
4.44275
3.67477
1.86681
2.76204
0
4.42222
1.40792
4.46169
6.6855
0.65979
3.3943
4.09964
5.64986
4.37983
3.52144
5.44528
3.93676
4.73219
4.80023
3.19357
3.38423
4.96492
4.62681
3.83687
4.46892
4.61607
1.11327
3.11959
0
3.28653
3.74631
4.98879
4.40027
0.677772
1.64317
5.25321
4.78936
2.37457
0
2.93988
1.1904
0.989002
5.34307
2.242
3.0625
4.6777
4.9731
4.02477
1.44027
1.07616
4.42381
1.08657
1.74426
4.43374
4.83031
5.07352
5.27163
0.655267
6.28158
4.27346
4.50776
5.09394
0.956971
1.60197
4.3601
3.46406
5.55277
2.11719
3.93508
5.03151
0.666615
4.66678
4.37144
4.86782
0.644205
4.70646
4.28374
1.69445
4.84454
1.1286
5.07145
6.73461
1.71489
5.18955
4.14304
6.33905
4.9551
2.05259
4.73519
1.65492
4.76865
4.88662
1.65882
5.48262
3.3619
0.652972
1.86794
0.671304
4.76282
3.10141
5.03134
0
3.18227
1.47293
0
2.36405
3.09072
1.15894
5.03005
4.49372
2.02852
4.47031
2.61603
6.06661
4.1047
2.56089
4.24179
5.14671
2.04398
3.36935
0.677341
4.24728
4.03995
3.76766
1.8863
2.68837
1.56826
4.61782
2.93303
5.37334
5.26261
2.2648
1.47394
1.16733
6.33122
3.59864
4.53172
4.82416
4.61093
4.62027
4.99066
1.03962e-07
4.99604
5.31604
4.11138
3.88927
3.78185
4.3395
3.33714
3.54928
4.12768
3.5973
3.07326
4.61368
4.11576
3.77144
4.05423
4.56313
1.78361
4.22898
3.5279
3.38459
4.10578
2.07053
6.65805
4.75608
4.86413
3.98436
4.45348
5.10254
0.666146
3.28406
1.28281e-07
2.82986
5.6676
4.20074
1.23224
4.26751
4.71928
4.46836
2.52008
3.73479
2.38511
4.20833
0.663796
3.16603
4.29816
3.1904
3.63013
3.17089
2.57583
4.77758
4.37742
2.74121
0
2.59581
6.02106
4.18462
5.57381
4.60235
2.49773
4.63177
4.61262
4.41136
6.82252
4.90723
4.0117
4.38158
5.39329
3.95523
2.6012
4.11935
2.66509
4.58605
5.25418
4.82658
3.83421
0.658606
4.94264
3.9969
2.36904
3.85189
3.60519
3.04536
4.03078
4.77812
4.05486
4.94676
4.14117
6.09923
4.98028
1.93823
1.54873
4.13501
5.54183
3.44346
3.37695
1.30289
2.08688
4.30033
0.662854
4.13862
4.72749
3.93854
2.2455
4.7247
1.58676
1.73192
4.14811
2.98213
5.2329
2.97945
3.32485
3.16455
2.84113
5.02373
3.81931
1.8775
2.63913
2.17916
3.00916
2.32929
4.33664
1.93562
2.18805
4.09506
3.36579
4.78479
6.40646
4.75439
2.56416
4.73797
4.52632
4.83722
3.50393
4.15881
3.63616
4.10225
4.46387
3.43948
4.24694
4.81561
5.61272
5.83053
5.38243
5.13221
5.13691
3.83426
0.663336
4.09952
4.73356
4.40897
4.28714
0.866025
5.37559
0.669888
4.52071
2.84762
3.68319
0.674537
4.01395
2.99119
4.63855
2.44833
2.03849
4.68125
3.61323
4.47845
4.35805
4.7673
2.06119
3.64591
3.73942
4.5309
4.03739
4.81978
5.27576
1.72882
0.665061
4.89938
1.11159
4.39667
4.20777
2.77941
4.07377
1.70129
4.20154
1.44957
1.16913
1.53011
1.53308
1.99199
4.79706
4.99229
4.96954
1.28758
1.04165
4.50518
3.09474
4.33487
4.81958
1.54036
4.65558
3.8998
4.04897
4.57139
5.39673
4.40941
3.14412
5.22433
1.66758
1.01657
4.78551
5.31773
4.50541
5.09561
1.67941
4.51088
5.01698
5.13988
4.29441
2.45395
3.92233
4.73977
3.52302
0.748331
3.7819
1.78569
4.55342
2.48846
3.24011
3.06258
1.05741
0
1.57235
1.78776
4.00017
1.16591
0
5.12624
4.60463
5.80125
4.56103
4.2289
2.79671
4.45271
2.8151
4.18588
3.1365
2.15454
6.24356
4.18643
5.00928
2.32805
5.73007
1.05119
1.87251
0
2.98084
2.43054
2.22244
2.32615
1.31466e-07
2.75321
3.20223
2.99927
1.91357
1.32015e-07
1.69312
2.34566
2.6728
2.85855
2.67388
2.46382
2.45226
3.46729
2.73665
3.64658
2.73296
3.70282
3.66289
3.17932
1.19104e-07
2.96038
1.93409
3.8855
3.35843
3.33692
1.2737e-07
3.06258
3.00886
2.31041
3.96164
4.74332
3.90516
8.23371
6.19812
7.77191
6.66673
8.18758
6.56677
6.83742
6.27948
5.3759
7.08868
6.17091
6.2909
6.40431
8.43732
3.32311
4.72103
4.47899
4.93947
4.37433
3.51513
3.17387
7.50275
1.94188
4.31527
4.51468
4.47899
4.19116
3.98775
4.43078
4.26993
6.07386
4.2301
4.89857
1.09383e-07
4.48116
1.22689e-07
4.393
4.13194
7.77127
4.19683
3.60819
3.97407
4.15956
4.27821
4.24573
4.03469
4.36791
5.5327
3.62587
3.51236
6.08947
7.98365
6.71418
5.41921
7.55032
6.07906
8.11366
4.85154
2.76759
3.60118
2.15203
6.6565
7.20606
5.78678
4.51478
6.21662
1.26031e-07
4.01544
7.91992
3.00665
2.94563
3.53496
6.49679
3.89924
3.73943
3.24347
2.56264
3.6759
3.66406
3.76052
3.35141
3.78399
4.28411
2.43027
3.63386
0
3.03689
6.89986
4.40849
3.59825
7.18951
3.19793
5.57772
3.17944
6.1699
4.38699
4.46006
4.10547
6.12032
4.2301
6.56679
0.649038
4.48116
3.30844
3.80043
4.10728
5.77027
6.72478
6.31826
4.77968
0
4.19613
3.97407
4.4857
5.28425
7.59713
4.47871
5.28015
3.84781
5.31346
1.97072
5.3556
6.33764
1.22445
4.88427
6.69736
7.21231
4.23105
2.05715
2.14592
4.61313
1.50971
3.16159
6.00307
0
6.83783
5.60619
1.58878
2.88399
6.75647
4.31241
7.1068
3.45485
3.87925
5.82979
6.1672
2.02436
7.09701
1.36998e-07
2.63947
3.99628
3.82941
3.9038
1.21286e-07
5.98999
2.15678
4.81205
3.53802
6.35844
5.7476
3.85269
4.20716
4.22453
4.98767
3.94228
3.62807
4.48116
4.89282
6.86134
4.35241
4.26954
7.35939
6.40176
4.76988
4.79542
5.05356
4.60505
2.28927
4.45439
4.3108
6.51458
3.59589
5.95566
3.87091
3.57267
5.01765
1.77667
6.74
1.69004
5.6115
4.55776
7.2301
6.52095
4.52115
6.52456
3.18207
6.25244
1.66104
3.45089
3.13955
4.60047
3.43536
3.82664
3.53496
4.34599
3.88631
6.56943
4.53749
4.15436
6.08173
5.36074
4.38468
6.80034
3.35141
4.94278
4.26949
6.46215
2.43027
4.91021
5.6087
4.95346
5.092
5.03986
4.86313
4.94862
6.84315
5.68746
3.88176
4.38068
6.17351
5.65825
4.57684
4.51428
3.55086
4.86059
4.62176
5.14665
6.99451
4.94141
3.69365
5.04122
1.63669
4.76699
4.19613
6.31496
4.77917
5.66014
4.88486
4.2966
2.21449
4.2864
5.5778
0
2.66811
1.23693
2.12309
6.91656
4.62934
5.39562
6.92745
2.14592
6.48438
1.50971
2.05636
5.79809
1.24172
2.50048
0
2.98091
0
1.58878
3.64008
4.15414
2.82179
3.09049
3.60967
2.30092
2.80537
3.84097
4.03936
4.24309
4.97338
2.46081
3.50401
3.40096
0
6.38422
3.17021
2.25773
2.83727
1.61323
2.60847
3.76986
4.1685
3.19434
3.42605
1.89539
4.5685
4.55007
7.03319
2.82179
4.44108
4.63571
5.0113
3.71904
4.04296
4.34909
3.40261
2.25354
4.19613
3.74305
4.61062
4.55634
5.37112
4.40931
3.51236
4.80964
1.18348
1.46937
1.70587
1.49027
0
4.37133
3.27571
7.31785
1.82371
5.98793
7.257
2.16728
3.6896
1.12971
2.376
2.69828
1.20222
6.09172
1.26031e-07
4.19435
3.96688
4.68708
4.99855
3.2568
4.8055
3.78251
4.6819
4.24117
4.4224
4.33624
4.91348
4.76712
5.11773
6.12037
7.03574
2.75896
5.07705
6.49363
2.90627
4.59457
3.82486
4.7107
4.3757
4.00835
4.69797
3.88903
4.25098
1.78067
4.5706
3.63217
4.50254
2.76357
4.42856
4.29357
1.19791
4.59364
2.59039
4.36947
4.88938
4.60209
4.51069
1.79245
4.10831
4.52283
5.20192
1.96691
6.27454
0.667083
3.86066
6.42544
2.78847
4.19613
4.09886
4.41108
4.67226
4.68065
1.43719
4.669
4.39443
3.84781
1.97072
1.20597
1.02722
4.52832
6.05271
4.23105
2.05715
5.67703
4.47788
2.02407
7.36727
4.17581
2.05965
2.376
5.12038
4.38003
1.48334
3.79703
4.67367
3.71454
4.5114
4.57004
4.51859
4.13914
4.67904
3.78312
2.47528
3.57015
5.31713
4.74537
3.79707
2.63947
3.79053
4.76783
4.28459
2.9836
1.59608
2.61964
6.82738
2.21783
3.64562
4.74537
3.78601
4.44143
3.49394
2.37978
4.21267
6.29058
4.61066
5.02822
2.87555
5.27002
4.37096
5.00143
5.00503
2.32496
6.2654
4.98395
4.47948
4.34089
4.63651
2.41286
4.3666
6.64518
0.668019
3.87091
5.01765
6.44485
0.680992
2.19121
0.941784
3.19078
6.32969
6.10483
5.2974
1.90291
4.52115
1.20681
6.1705
3.06101
1.13358
5.9847
2.06722
5.4891
5.00864
4.85018
4.7812
4.15732
3.98224
5.68769
3.88631
5.71148
2.42151
4.67665
3.93401
4.83701
6.23988
5.12079
4.31952
1.15931
5.1665
4.92732
3.18648
0.664824
6.52163
5.18619
4.93662
4.35132
3.78096
4.99333
4.00835
5.37023
4.05361
6.63361
4.9232
5.64882
1.39553
2.73055
3.88176
4.50262
4.51636
4.50204
6.67373
5.75657
5.64872
2.7098
4.9596
5.15849
3.90538
5.11956
2.06823
3.30442
4.48016
2.54112
2.94118
5.10411
4.66409
5.21494
4.90604
4.91155
5.59372
4.2864
0
4.35344
5.36365
5.11217
2.12309
4.96447
5.05973
6.88028
4.51223
2.04905
2.07473
4.93103
6.99648
2.5511
1.64179
3.14673
5.17627
6.25437
0
2.47146
4.7327
4.82212
2.16983
1.53603
2.00473
4.78999
0.677772
2.4618
2.87366
3.30823
1.09383e-07
3.15664
2.95062
2.66365
2.99983
3.86228
1.95106
1.60325
2.64632
2.32332
3.29817
3.48419
2.998
2.95393
3.2496
2.21128
3.52431
4.4314
3.98606
4.2768
4.44983
2.99483
1.51987
3.36312
4.50736
3.7558
3.8331
4.76572
0.936052
4.57346
4.08088
3.56892
0.644205
2.68336
4.68769
2.09682
3.44162
4.90534
3.80095
2.74906
4.49624
4.47194
4.73175
4.44533
2.22318
4.36717
4.26986
5.1464
3.13669
3.86267
1.61748
2.56697
6.79629
4.19792
3.60859
3.5251
2.16308
1.61923
1.39812
4.44305
2.91002
2.23767
2.65259
1.14127
5.17438
1.19746
2.78249
3.5657
3.62214
3.19077
3.73519
6.0001
2.56264
6.87044
4.11309
4.2239
4.94147
3.69383
1.47415
3.68174
4.47706
4.6838
4.76553
4.08069
3.33539
1.14773
3.49122
0.671286
4.36154
4.83761
1.04013
4.60007
4.3454
3.91899
3.30844
3.95197
6.11971
3.46328
4.41949
1.34598
5.17273
4.16572
5.18287
4.51031
6.26093
0.65622
4.94173
4.08257
2.71117
2.33164
1.1009
1.81779
1.11018
1.93926
0
3.73635
0.657219
4.31791
1.70752
2.08596
2.64543
4.61313
3.48487
4.18433
4.50195
5.87719
1.96646
1.13541
2.06017
3.0579
1.15974
4.31241
0
4.68791
4.02604
0
0
4.58225
5.13317
5.2401
1.4133
2.52708
5.33871
3.82941
3.64883
3.94398
3.85317
3.95985
5.3076
2.66871
3.88607
4.10128
4.29234
4.78955
3.70514
3.00718
4.55141
7.0528
4.49281
3.85269
4.57581
6.47914
4.186
4.68769
5.10312
3.54348
1.21633
4.6856
4.89615
4.76988
4.69617
5.16031
4.38705
4.13084
4.25564
4.52223
6.24536
0
3.69066
3.87091
5.01863
4.13823
1.47373
1.69004
2.26816
4.52194
2.18696
3.16323
6.09309
2.83526
1.11554
3.12259
0.685109
2.64858
2.20662
4.01222
4.80163
4.92385
4.3126
4.50266
3.91461
1.05149
1.38449
3.97099
4.93841
3.69057
4.0657
2.2163
3.10323
6.02689
4.89232
1.55739
4.84953
1.46592
6.9066
4.77885
6.7666
3.86414
4.04343
4.94862
2.6136
5.20569
3.63018
4.56871
4.21398
4.06669
2.09593
4.68639
3.55478
5.15448
1.44247
4.77135
4.77027
4.84339
4.30201
5.89698
3.74804
5.12031
2.90159
5.04349
4.97804
4.18976
5.00157
6.6327
4.81617
1.6391
4.2966
1.74007
3.11908
4.78443
2.15131
2.30611
2.46986
2.44363
4.65695
3.66133
5.37028
2.08701
0.669421
2.61283
2.946
2.26908
4.80132
2.35021
3.59424
3.88698
1.67468
2.51546
2.98091
1.96458
4.4574
3.98149
4.49827
4.18047
3.89128
2.66011
5.10376
4.28121
3.69231
3.59618
2.73696
3.29579
3.92198
4.58138
4.50467
2.46081
5.1573
0
3.98606
4.95164
4.86031
6.71426
5.22875
4.60148
2.52272
4.50661
4.04165
6.6725
3.19434
5.57113
4.32026
4.93607
3.03805
2.82179
4.44108
3.07902
3.77859
3.23852
4.90187
3.39824
4.9837
4.61062
4.54698
4.44191
2.26885
3.51236
2.66703
2.32822
1.97864
2.03286
2.46433
3.40248
2.20479
4.05677
4.78713
1.92821
6.46073
1.45916
2.61394
4.49182
0
2.34559
5.3728
1.49072
2.40603
5.16527
5.04845
3.96688
5.42764
4.85879
2.85259
4.42216
5.7181
5.41074
3.08505
2.8067
4.2275
5.18021
2.51356
3.88579
2.8069
4.93583
2.96591
4.66485
3.43607
4.86851
4.45672
4.07251
2.21305
4.49963
3.68027
5.26006
7.58901
4.43611
2.22563
2.99281
4.10054
4.42866
4.41052
5.99002
2.59039
4.37401
4.21193
4.76539
5.27736
5.27496
4.60698
5.88176
3.60159
4.52981
1.63401
5.16238
4.4096
5.28021
4.14054
4.09886
4.83974
0
4.57925
1.85676
4.72237
2.30991
2.35281
2.19567
3.84781
5.13108
4.95151
2.24074
1.70257
4.17661
1.33803
3.61236
1.23354
0.686932
2.46677
1.18551
3.20451
4.81832
4.65447
6.01732
2.31663
2.20801
2.41242
2.32573
6.65382
1.91338
3.9906
4.78716
5.90549
4.18422
4.5114
5.81694
6.92809
4.71879
5.85761
4.68716
1.88065
3.98425
4.35728
6.43373
5.14796
4.45554
4.71226
3.74219
4.7226
4.51257
3.83071
5.19833
4.64069
4.8513
2.49625
3.56446
4.64182
4.96361
4.42393
3.96776
3.82835
4.61521
4.3382
4.44143
4.16724
2.73872
2.57548
3.08164
4.47105
4.32465
5.14271
3.7125
4.99094
3.15629
4.41386
4.13851
3.1397
6.56066
5.12571
4.66362
1.1034
6.58345
4.39819
4.35513
4.41681
0.679614
3.87016
2.84975
5.16018
3.68064
4.13823
5.3305
2.51951
2.74215
4.93016
4.63511
0.895475
1.16888
5.2788
3.33725
4.89345
4.23043
4.00867
1.18427
3.93559
3.08889
3.50554
3.87231
2.34627
6.36614
3.76828
6.0722
3.48426
4.43914
4.85018
3.73783
0
4.95697
3.84075
2.70996
4.85229
5.81092
4.63715
3.96837
5.55489
5.12079
4.10091
5.22819
0.664824
5.02385
3.02052
5.3081
4.94979
1.75784
4.20777
1.8877
2.36268
4.80238
3.56702
2.85473
3.60769
4.8143
4.891
4.15225
4.80706
5.05617
5.42649
4.51931
4.59408
2.73055
6.22706
4.10029
1.60954
4.32595
4.61889
4.68964
5.21751
3.4151
4.77589
5.02102
4.8984
5.03045
5.19874
3.90538
1.58956
3.30442
3.08433
4.87166
4.84015
5.16883
4.66409
4.94837
2.90383
3.92969
5.47846
5.13266
4.39535
3.31033
2.71363
5.47891
5.11217
2.41467
4.12995
4.83108
1.87112
4.93103
2.07999
2.575
1.88118
3.33781
5.17627
4.82875
3.10093
5.94362
2.64966
4.74455
3.55822
2.27784
2.28685
3.96252
5.50136
2.87516
2.30205
3.23912
2.4894
2.53795
2.10218
2.98564
2.69503
3.86509
2.40075
1.60894
2.34827
2.86999
2.02383
2.53968
2.05017
3.20354
3.44979
1.41501
4.47269
3.48926
3.48522
3.19108
4.84047
3.51513
2.86896
1.03075
2.30862
3.79762
3.08232
4.30891
3.83358
4.16539
4.29365
4.38492
2.63352
4.48116
2.581
3.16825
3.58008
4.22807
10.9378
9.92685
8.19955
9.83794
9.36911
7.74698
6.86925
7.20913
6.48222
8.21397
7.09887
8.37997
8.42922
5.60182
4.53159
4.56454
1.00934
2.33475
1.24072e-07
4.41864
1.47565e-07
4.43419
1.45326
2.71887
2.57182
1.13551e-07
4.89281
4.08318
4.53863
3.32778
4.32949
4.41589
4.56672
4.0393
4.44667
4.45596
4.32486
4.09095
4.23236
4.28269
7.7564
1.13551e-07
4.62091
3.17795
4.49294
5.01986
6.87611
8.62633
4.88992
7.257
5.97747
3.96546
5.34294
3.70951
6.31338
3.81363
5.12905
4.95643
4.25119
7.41538
6.76772
6.34863
6.75542
6.13561
4.08318
6.56358
6.95431
7.00124
2.71183
4.29769
3.66562
3.02025
4.25295
7.39836
3.41049
3.79936
4.27062
2.99493
4.16481
4.1583
7.9197
4.05084
4.20111
4.08637
4.53159
4.0856
4.24052
4.84855
4.25295
4.35562
5.28668
3.83692
6.45251
3.95152
2.56345
3.34169
3.16712
6.88529
4.98214
6.67999
4.41589
5.07562
4.71606
7.48836
7.1668
6.5506
5.05355
4.26151
5.59568
7.01499
6.41447
5.0263
6.2774
5.61679
1.80412
4.89187
6.61066
2.17039
5.20774
3.70951
3.77939
6.25074
4.68155
6.54561
5.65774
6.73262
3.61723
0
5.05344
1.22175
4.20024
4.27473
1.4875e-07
4.1323
4.03918
3.57779
4.2954
4.21871
3.51406
1.32322e-07
4.12012
7.30993
6.54922
3.05195
4.48323
3.6062
4.16988
4.03918
4.41864
5.11293
3.53683
3.80948
6.05693
6.94955
4.12012
7.12758
3.26166
2.87148
2.39069
4.81719
6.79554
5.48328
6.37208
4.66906
4.83
4.89735
6.03424
4.23236
1.6452
4.11103
1.5276
4.35553
6.41792
6.38994
2.86956
0
5.28271
0
4.52532
6.68522
5.61097
4.90574
3.64455
7.18974
3.80417
2.96669
4.08318
1.67649
1.55348
4.29769
6.64638
4.76601
6.81815
6.8557
6.08491
3.59948
2.65589
4.78037
6.926
4.92312
4.08637
6.57192
6.68119
3.59592
6.71298
6.50991
7.11133
3.83692
3.63839
4.39475
7.17512
4.92731
3.1194
4.98214
6.59387
4.19144
1.61184
6.34308
5.87812
4.91249
5.12532
5.53272
5.59054
4.93844
4.55217
5.57222
5.26804
4.26151
2.0567
1.06379
3.0646
1.98989
2.39066
6.29956
5.591
6.29344
2.36417
5.57712
0
5.39544
1.19075
5.22494
6.78809
5.43646
5.67012
2.59411
3.91141
2.64465
3.97335
3.65457
4.04402
5.39094
4.02734
3.84369
1.31006e-07
4.08296
2.5725
3.061
1.32322e-07
3.35409
3.94095
2.44291
2.94856
2.61608
3.25928
4.13285
3.74153
4.0247
4.44857
6.87703
4.38233
3.8326
1.49604
3.7289
3.16605
4.09849
3.53377
3.62324
4.38009
4.40557
2.44577
3.32778
4.96238
1.85029
5.0695
5.05445
4.0393
4.09078
5.50363
4.38057
4.66272
4.02294
4.78666
5.50565
5.94244
4.35739
3.61681
5.89533
2.88582
3.65457
4.88992
1.6954
1.83457
2.09911
5.03764
4.03451
4.31868
4.01716
6.99459
0
4.02428
0.947476
2.13922
5.41318
0
5.11731
1.59131
3.91802
4.29769
5.62436
4.44402
3.66562
3.02025
3.95467
6.74407
4.77402
3.88153
5.06661
5.34355
4.27728
4.97237
4.99697
4.35562
6.8275
6.44693
4.45026
6.01009
3.27531
4.39313
5.00883
4.41642
2.83645
0.685154
5.51919
4.87894
6.11079
5.41469
4.42928
6.6341
6.34433
2.36096
4.62714
0.675925
5.90393
0
4.6637
4.98066
5.77425
2.58932
3.15538
5.3289
1.03622
5.70113
1.50831
5.3868
5.43617
5.38016
5.06704
3.89826
5.80182
5.45733
4.77004
3.80698
7.24298
2.25026
5.02981
4.4357
3.54514
3.33978
3.59622
4.67927
3.71247
4.4296
3.82707
4.87554
6.61448
3.7099
5.81991
4.04526
4.28387
6.13806
3.46355
4.24939
2.39069
5.26442
3.36031
5.14164
5.98094
1.71494
5.06651
6.13015
3.19552
0
4.76667
4.33786
5.26845
4.91341
5.76346
4.35553
5.17595
3.29868
5.60157
3.43675
6.36849
3.33311
3.81125
5.28271
4.63955
7.08125
2.15032
3.88866
6.6858
0.678694
3.45448
3.86321
1.87683
2.90905
3.15694
1.96961
4.74542
2.70857
4.70307
4.75597
3.63097
0
4.81576
5.18872
5.8499
5.07161
1.4069
3.47714
5.15403
5.16362
7.29897
6.00883
4.57166
3.93009
4.31366
5.12343
4.75485
4.77103
0
0
4.85217
5.31517
4.3694
4.92731
3.31364
5.47281
5.94337
5.12477
5.00316
5.97934
6.62288
6.94784
5.94368
3.23925
4.55217
5.00886
5.06635
4.8344
3.57298
2.0567
5.55554
5.25034
3.9117
4.97135
3.28798
0.684197
5.57712
3.06036
6.19998
5.45213
6.6079
0.990265
4.21194
1.3008e-07
3.7703
3.15416
3.19722
2.72946
3.52476
3.08805
2.95772
2.50053
3.15819
1.32322e-07
3.38936
2.44233
3.57093
7.10255
3.05325
3.18862
2.82205
3.6993
3.11799
2.03063
3.83442
2.76293
5.07314
3.28621
2.78879
2.71887
3.07107
1.13551e-07
3.70313
2.92849
3.17302
4.42296
4.30908
3.22985
4.94601
5.07208
4.91854
3.37198
5.8377
4.29376
3.78477
5.11681
2.84979
4.26846
4.12654
3.94946
3.46412
2.45163
4.90673
5.03957
0.64469
1.22117
0
4.29641
3.75292
3.54447
3.94571
5.11456
5.17191
2.63487
4.38831
2.56159
3.66303
4.57258
4.38666
0
5.62576
3.65031
4.27062
3.86371
4.80495
2.56497
3.6333
4.77625
5.41634
2.90439
4.7389
4.6751
4.96315
5.39365
0.657647
3.51694
3.62166
4.64869
3.53842
5.14618
1.53437
4.71606
1.46521
4.96531
0.662857
3.88998
0
2.41668
5.27973
7.11498
2.62169
3.00435
2.65472
4.54189
5.16021
3.01686
1.62964
3.70407
6.37806
4.32741
7.24517
5.23393
4.87179
3.35965
0.720243
5.16501
1.22175
4.58006
6.4027
2.86758
4.71705
4.48396
4.31538
5.03316
5.07773
4.37214
7.33004
2.70046
5.00854
3.27728
2.19525
3.87388
2.80703
4.42554
3.92314
4.30266
3.66476
3.76907
4.78824
2.33034
4.00015
4.19779
4.1076
3.78724
3.36436
3.48524
3.37318
7.3067
4.81719
1.41045
6.62573
6.03629
4.73168
2.41044
4.05717
2.82199
1.08714
5.79331
5.04676
4.70697
4.28005
4.2968
5.25598
5.10258
4.97303
1.61637
3.86889
6.72102
4.49859
5.10873
1.16771
4.03672
6.30606
2.45805
2.08768
2.91869
1.11159
1.91225
0.73951
3.98337
4.71514
5.0475
5.7714
4.30251
5.34243
4.89837
2.70047
4.94766
4.71621
5.26791
1.13661
4.43961
4.88467
5.35785
4.41728
0
4.69865
5.00217
4.64394
4.95034
4.85717
4.87158
4.77327
1.91774
4.53269
5.02517
5.12042
3.65513
5.46371
5.08528
5.23228
3.40689
5.31497
4.97063
1.46521
1.59138
6.10162
2.32306
2.03278
2.8586
4.93844
4.59511
6.68134
4.7742
5.40856
5.08813
5.64294
5.11354
1.51784
4.15016
5.31742
5.43175
2.04791
1.98989
6.89405
4.91992
3.09397
1.05948
4.15106
6.53816
1.56565
1.65638
3.50805
5.43646
2.97205
2.05016
2.59411
4.22092
4.44889
4.24447
4.51402
3.7178
2.806
5.28905
4.51101
3.38263
4.64232
2.87028
4.02055
3.55928
4.80126
2.69417
4.93331
3.5222
3.63204
3.37965
3.75993
4.12865
4.44352
4.84722
4.77778
4.10256
4.95418
4.7963
3.02594
4.00739
3.7289
2.84319
4.86471
4.42418
3.5222
3.89022
2.40364
1.99149
3.00951
3.1728
3.59375
5.00515
3.30494
5.16066
4.82038
4.80639
4.83233
2.57096
4.72137
4.18933
5.32976
1.14804
5.03427
5.56861
3.88424
0.656941
5.24244
5.42743
3.94108
0.658386
5.08832
5.05681
4.86428
4.35105
5.49354
3.69957
6.36132
4.06235
5.97962
0
4.89079
7.52273
2.32557
1.34211
5.20932
3.91802
4.72584
5.59768
4.39668
3.61142
4.67106
5.11305
5.65974
5.42381
5.06951
3.9198
3.00052
4.49826
3.88153
4.10351
5.10814
2.51344
4.54209
6.2158
2.97185
5.4125
4.89066
4.27728
4.66493
4.35562
5.59151
4.68564
5.25611
4.44348
3.71438
4.73524
5.119
1.10199
4.09299
4.92153
1.02667
3.41146
6.82059
2.19217
3.78419
5.152
2.36552
6.77357
4.42181
4.09074
0.670354
6.43914
5.314
4.91282
5.06676
6.03418
4.58072
2.00523
3.75405
5.13747
5.05809
2.82824
0.677311
2.69607
1.38446
5.31732
3.62248
1.69282
3.4094
3.30943
4.62198
1.51767
1.03622
3.90512
3.4943
4.98213
2.01692
5.43617
3.90176
4.91333
4.41345
5.43761
0
5.87855
2.79105
4.98248
5.21715
4.67911
2.27376
3.33978
5.31464
4.12325
6.74502
4.42916
3.81058
5.64145
4.87112
3.93128
4.9363
6.86119
4.10441
3.84774
0
4.61557
5.96933
4.29392
3.96221
3.90153
3.60334
3.52516
3.59965
4.21739
4.31601
4.456
0
5.67819
3.99877
1.93762
1.71494
3.04217
0.684197
5.44078
5.33767
4.8148
4.11357
1.59153
4.4374
2.28248
5.61623
5.20984
5.90189
4.13762
4.25252
2.23814
5.33824
3.83292
5.78933
2.63642
5.89773
5.82403
3.94802
4.06367
6.24242
1.86386
3.45448
2.90905
3.31225
4.9976
5.0475
4.70307
3.79305
4.96297
5.01133
4.81402
5.58143
0.662143
4.26493
5.09315
5.18274
4.37997
4.54027
5.38543
3.47714
5.15403
4.29113
2.55608
5.01727
5.49047
4.72483
0.698212
5.13823
4.64613
4.82616
2.72807
0
4.39672
0
5.458
3.56072
5.94324
4.53269
3.90716
4.88221
4.62025
4.55695
6.40456
4.87501
4.25366
1.58368
1.60098
0.680992
3.51908
6.23062
5.79254
4.62552
4.37277
0.880341
5.85417
1.71268
4.01117
3.80785
5.86974
1.80185
4.15016
4.9674
5.25034
5.63762
0.757463
5.1593
4.97135
3.28798
1.48374
4.17498
3.82477
4.67323
7.02021
1.68967
5.83567
6.31472
4.43275
5.78635
4.94227
3.60904
4.66849
1.47838
3.22937
2.70667
2.18758
3.20841
2.79584
2.0207
2.43232
1.12004e-07
2.8217
1.57123
3.12467
1.12927e-07
2.77398
1.2594e-07
2.97985
3.51894
2.79239
2.92849
3.21494
2.78513
4.77647
2.68553
3.67235
2.511
3.60795
3.01764
2.50506
3.00295
2.24686
4.79298
2.96368
3.43049
4.21771
3.83351
3.14381
3.13566
4.72609
4.0393
5.07994
3.64606
4.55035
4.41753
4.46721
1.26837
3.12467
8.50905
8.16248
7.66476
8.25198
6.47668
6.66786
6.37893
5.84829
6.693
11.4396
6.97586
7.10517
8.77783
4.7151
3.83543
1.19437e-07
3.06254
3.84963
3.83247
4.52379
4.90354
3.33005
4.80635
4.83371
3.44153
4.44814
4.5913
4.82382
3.083
3.79451
3.94176
4.11812
4.12751
4.07725
4.27278
4.33612
3.32464
3.63573
4.40159
4.50577
4.45685
6.56873
1.19437e-07
4.40657
3.84963
3.33005
3.44153
2.25528
6.55808
4.51074
1.08873e-07
3.80423
3.96024
3.9624
3.35883
4.10356
3.82875
4.20372
4.29899
4.06866
3.76263
4.49316
4.21036
4.75621
3.59898
4.41502
7.3857
2.81512
3.79994
5.17294
5.70541
0
4.41446
7.11413
4.40943
3.94176
4.47008
7.3371
4.56568
4.65797
5.50076
5.01434
4.60721
7.41051
3.33005
4.40728
4.03567
4.16225
3.42558
2.55645
4.16182
4.00811
1.00917e-07
2.10702
4.36252
4.2536
4.43825
3.94814
4.44779
4.66809
4.31499
3.43639
3.9273
4.52379
6.25712
3.94096
2.15356
2.47022
3.44153
7.2352
4.38334
4.69776
4.32196
4.77658
4.12751
4.07725
4.68261
4.92205
3.63573
5.4054
6.04598
2.24279
1.20353
3.42558
1.95269
6.03255
2.78092
1.08873e-07
6.47813
3.96024
4.68438
4.97371
4.89016
3.2966
4.61938
7.32591
4.29899
4.83328
6.48115
6.42927
3.59898
5.14638
4.5473
0.658122
0
5.02657
6.95056
4.47008
4.56568
0.668487
3.25009
0.685565
4.19421
3.33005
6.15792
5.46845
4.20793
3.47673
6.07892
3.8004
3.60732
3.27828
3.11214
3.24151
2.9524
2.79161
3.68766
1.34413e-07
3.10934
3.31805
4.03705
4.08112
4.31137
3.16233
2.05966
6.73493
3.39528
3.60251
4.82873
0
2.1104
3.44153
1.94068
2.40947
4.29315
2.13997
4.36987
4.38245
4.56249
4.71467
4.64917
3.01727
2.36216
0
1.96198
6.46809
3.47581
4.08447
3.9402
3.27809
4.24583
4.15673
5.76086
2.7027
1.90715
4.64809
4.57446
4.15895
4.80196
5.0155
0
3.89997
2.31526
6.98372
3.93743
4.74654
2.37479
3.3356
6.64221
1.59167
5.89177
4.55083
0
2.48682
4.39203
6.85297
1.67322
3.32198
3.76089
1.29035
4.00065
4.7141
4.04144
7.50382
3.7089
5.68332
4.08687
2.99912
2.67817
4.46147
4.97138
4.13455
3.71055
6.95261
3.85862
6.90862
3.41357
0.674537
4.38334
3.19802
1.82037
5.19835
4.37552
4.73292
5.19735
2.11515
3.11575
4.44992
1.20353
2.03952
4.15132
5.27681
0
3.24719
1.58659
3.40068
0.672114
0.635905
0
4.80968
2.35831
0.660028
3.92298
4.46209
2.8828
5.12375
5.12825
4.64728
0.668487
2.31438
3.39266
3.5218
3.42547
3.47673
1.19253
6.2094
4.0216
3.82285
2.36908
2.75699
2.93906
2.58692
2.72344
1.0082e-07
3.29542
3.27426
2.87511
3.14962
3.2662
3.29689
3.55845
2.56735
3.72515
2.5375
1.70042
3.58759
1.35628
3.33143
2.19028
2.28654
1.58782
3.94783
3.5546
2.53552
4.16922
2.03425
4.07077
2.60485
4.37637
3.27373
2.44786
1.55442
1.33224
2.4253
3.72515
3.50305
3.07798
3.63826
4.61988
1.96214
4.11652
2.54487
4.21036
2.63856
4.1298
0
3.12927
3.53591
1.07025
1.02847
1.58782
2.53552
1.34907
2.90541
6.55148
1.4467
4.56682
1.62283
5.23737
6.17116
3.33005
5.31452
3.72229
1.59335
6.32798
1.49286
4.0875
2.51277
3.66568
4.32769
2.78662
3.76056
3.86869
2.4028
2.5513
4.45295
4.63565
4.0755
2.79635
4.21326
4.51435
3.39194
3.80642
3.34532
3.68744
3.15068
0
3.26226
1.42697
1.56837
4.55656
4.14952
1.98617
4.58802
2.35321
4.80416
2.55108
3.85545
2.75051
1.17662
4.1085
2.71997
6.86029
4.27032
1.11893
0.663638
3.2966
0.997497
1.71444
0.980515
2.38861
3.99547
4.70702
2.42372
2.50897
3.63272
3.28281
1.78968
3.60464
0
4.7071
1.06066
3.96989
4.33912
0.968803
2.2543
2.16908
4.29233
3.35487
0
4.16123
3.24258
4.03783
3.65338
4.3318
3.43591
3.86413
3.88055
3.08561
4.26514
3.31027
3.79573
4.03705
4.08112
4.68739
3.60636
3.54443
3.83911
6.43865
1.92862
6.33598
3.50305
1.94068
4.19207
3.52303
2.33893
4.81585
4.45639
3.02532
2.36216
4.70434
6.11441
3.47306
3.30397
3.38209
3.95323
4.15673
3.63153
4.69281
1.7612
4.15895
4.07761
1.12478
1.38715
3.14464
1.12301
1.25029
2.53338
2.77702
0.671286
1.4467
0
1.86823
3.32048
2.86915
3.80985
6.60911
4.30514
1.40912
1.86842
4.16013
1.08463
4.54914
4.20271
3.7089
0.639915
3.99323
2.67817
4.75016
6.72812
5.40208
5.87457
4.06179
7.39096
4.64588
3.03241
3.41357
0.674537
2.10725
4.61365
1.46906
2.30442
2.7445
4.96193
2.41913
6.44271
2.23414
6.48501
1.36538
1.49226
4.17153
4.32585
4.48729
1.22288
6.86032
5.02481
3.49929
2.13024
6.39366
2.28197
0.886355
4.02798
4.5894
3.41844
4.63512
4.21783
1.30425
3.88473
6.98123
1.58696
6.42936
1.02713
1.40147
4.76746
3.47714
3.47673
7.13622
4.12812
2.12385
1.53912
2.84403
2.37331
1.48783
1.9545
2.75912
1.46916
2.56331
2.15677
3.0163
2.33186
2.93342
3.14111
1.10782e-07
3.14934
1.2077
2.97246
3.63968
3.4259
1.7946
1.8119
3.5234
1.91202
2.26514
2.25268
3.6495
2.46351
2.47917
1.78056
4.21435
2.88385
7.35865
10.7671
7.93414
6.43704
8.36081
6.64339
5.68272
7.11479
6.41235
6.938
4.46714
5.87215
6.16661
4.92095
1.158e-07
4.72341
4.88441
4.79753
4.45331
1.23226e-07
3.79319
4.68711
4.40834
3.61655
3.48772
4.03279
7.09258
4.51416
3.96084
4.16906
4.43757
9.46723e-08
4.13367
4.12647
3.97223
4.07181
3.54262
4.12316
4.14802
3.40233
3.88161
1.08425e-07
4.01184
6.30773
3.91112
3.14807
2.74461
4.40485
3.4959
4.34091
4.41608
7.10854
2.56322
4.79407
1.16666
3.70204
7.19415
1.158e-07
4.02618
3.98158
4.01552
6.75151
6.43272
4.01891
3.16788
3.90245
3.70844
4.07101
3.21089
2.91361
2.90027
3.79102
3.73501
6.82966
2.7985
3.68037
6.02508
6.41415
4.02282
4.0611
4.74807
4.50475
2.51668
4.86375
1.95636
2.73673
5.8839
7.82281
3.96084
2.63517
3.98158
5.03837
6.14307
4.11808
4.68661
3.80761
5.09294
4.23028
3.88161
4.46193
6.4407
0
4.68786
7.14969
4.96178
1.245
6.5132
6.6453
7.61422
5.56261
3.6972
1.15527
4.65289
6.08146
3.0269
3.69282
4
1.26931e-07
9.46723e-08
4.14249
3.54307
4.05378
3.96899
2.90886
3.66535
6.92249
9.45831e-08
4.93225
2.72973
2.72879
4.04473
2.58167
3.12608
5.7215
2.12207
1.58751
0
3.96646
2.23752
3.33588
5.83191
0
2.98265
4.57241
6.96701
6.14844
6.31374
3.79637
2.41067
4.74047
7.08842
4.58993
4.00321
3.78269
6.68586
6.00843
6.22855
3.22507
3.63439
3.97223
3.69924
2.31534
4.42133
4.16442
6.41681
3.9776
2.47145
3.85724
6.99908
6.48251
7.11197
2.94936
2.12487
3.70204
1.49416
4.5533
4.51132
3.77784
5.48138
5.50135
7.11359
0.625012
3.16788
4.2611
4.07101
6.2597
5.08183
4.50696
3.8774
3.79853
1.92479
4.25555
4.19529
4.95021
6.94312
4.82842
2.11451
4.16909
3.05348
2.86003
3.65433
3.5473
6.91583
3.66974
6.67205
6.05981
6.43871
6.30546
0
6.60301
4.23051
6.88205
3.80761
0
0
4.54329
4.06126
3.82757
6.19154
0.646626
3.40075
1.84383
0
3.36459
1.78903
1.9426
4.2025
6.63828
1.93977
3.13555
3.93363
2.09777
3.91224
4.03842
4.62937
4.19958
3.46004
3.54405
3.48314
1.41805e-07
2.79848
3.5623
3.85208
3.39131
2.62439
2.7272
1.1881e-07
5.20214
2.43608
3.13555
2.55059
1.67735
1.99486
0
3.00898
3.40884
2.69146
2.3958
2.96296
2.90409
3.35288
3.0703
2.83106
0
4.1343
3.40431
3.90361
3.96084
4.16906
5.88074
3.18842
4.08947
2.79341
3.19558
3.40129
4.66799
2.15267
4.95536
4.70678
3.84261
2.65209
2.28646
1.08425e-07
2.40122
2.30072
3.30245
1.66387
6.77606
3.79678
3.18672
1.13661
1.94615
2.61622
4.50493
3.58268
1.70216
3.81226
3.76847
2.92945
2.16561
4.58716
5.77147
1.94073
4.35179
3.86603
4.09283
4.49381
1.43738
4.31256
3.57516
2.07079
4.09704
3.77749
0
5.01853
3.62041
2.72718
3.78451
4.20871
5.16447
5.16112
3.39896
5.34688
3.55881
3.35288
3.24748
4.05108
2.95588
3.59148
3.95685
3.83354
6.63219
1.5203
4.37967
4.7875
4.47071
2.33902
2.70382
1.6679
3.29963
1.51616
3.98526
2.26848
1.8827
6.30863
0
1.14622
4.79337
0
3.47048
4.05208
0
2.07358
4.54897
4.90009
1.11887
4.10328
3.35264
4.10451
3.20195
3.02938
6.30682
1.23212
4.45043
4
3.86183
3.39251
4.91884
3.40674
4.18565
4.11504
3.23569
0.649038
3.81373
2.26411
2.72879
4.07293
3.12608
0
2.39244
4.24013
3.2792
3.92818
4.04209
4.44837
3.26586
3.92315
3.59159
2.2965
2.61178
1.31577
4.16986
3.57849
4.49612
1.47847
4.11927
3.83795
1.51885
4.17755
3.30903
4.45394
2.91368
2.63786
2.94968
3.39152
1.17305
4.06617
3.44208
5.45733
4.30952
3.57554
7.01612
3.07469
3.85724
3.79602
2.94936
2.94962
4.0455
1.49416
1.3627
4.45187
2.02693
4.7611
5.79077
4.51747
4.4631
4.06393
4.48517
4.12981
3.6327
3.81323
6.70614
6.47476
4.54894
1.92479
4.73195
0.674073
3.32577
6.01635
3.34905
3.67464
3.30039
2.34245
1.87637
4.67468
3.57758
3.26863
4.41918
5.81716
6.18419
1.19321
6.04784
0.671751
0.678702
4.29795
6.06201
2.23078
3.34722
3.80761
1.39486
0
5.83458
1.38865
2.11047
7.17146
5.68949
3.50404
2.17739
3.46317
1.16458
1.78903
3.18414
4.09786
1.9426
3.08083
4.40615
4.3795
0
2.96284
3.36209
3.19786
3.18114
3.48223
3.06971
3.05395
2.96061
2.3729
3.5528
3.1016
2.37259
1.08425e-07
2.50657
3.14891
2.27589
2.49597
2.22185
1.92439
1.5721
3.18772
2.65529
1.09954
2.42456
2.91506
2.61438
2.40369
1.52769
2.76507
3.20665
3.85552
4.04165
4.59458
1.77218
2.76654
2.6887
3.42441
3.19535
6.89333
2.67344
3.01597
3.72792
1.96182
2.41255
2.23558
2.35997
2.36921
1.14978
2.61527
0
0.984568
6.40792
3.2197
1.14317
1.75301
3.16666
3.0723
4.27116
2.92945
3.69374
3.62196
3.74532
4.18069
4.01552
0
3.74408
4.18219
3.11136
3.97488
4.33515
5.80811
1.56403
3.24566
3.83576
2.41056
1.68449
4.19214
3.84554
1.55181
6.44
6.71346
3.44223
5.00141
2.94793
1.89218
3.01417
3.47319
0
3.87703
3.92764
4.1182
2.17519
1.57196
4.51322
2.87028
1.28302
0.661129
1.92305
0
3.80761
1.08994
2.23475
1.1201
1.61753
2.59305
3.71465
6.76008
4.73648
1.63631
1.47881
3.22293
2.35976
4.29901
1.75268
3.9573
3.12001
4.13179
3.31224
3.41423
4.45643
4.42055
3.3204
1.09858
9.45831e-08
3.28538
4.05057
4.74817
3.12608
3.59084
1.77536
4.11806
3.96431
2.54687
2.85502
3.88291
3.37516
4.06817
1.85472
0.615477
1.68133
4.31799
1.1051
4.20148
2.71238
1.11747
1.45816
1.0686
3.19988
3.57981
3.16662
5.49641
2.51732
4.22799
4.63689
2.06215
5.07924
6.36897
3.4776
4.39547
2.17097
6.3094
2.63868
4.39365
2.77914
1.70971
1.52003
1.39336
6.72241
0.653187
5.83396
4.82895
4.60793
1.92985
4.35163
0.995615
3.8688
4.18991
5.35318
3.30453
4.70899
5.81289
4.62949
2.52224
1.29735
6.27632
0.669888
6.40708
4.67438
4.16909
3.42845
3.16729
4.29927
4.12443
5.72672
3.57854
1.481
3.59825
2.54758
3.5473
4.47533
3.77274
4.54736
4.56921
0.655744
2.43965
2.12272
3.47595
0.663325
2.62825
0.624
3.82757
3.33006
0.646626
6.3204
5.33562
3.88059
4.06388
6.31659
0
4.04602
4.83516
7.16097
4.05201
2.3404
5.44505
3.1058
4.08105
4.8064
4.08237
3.91224
4.69302
3.85513
3.84434
4.32769
1.41805e-07
2.66545
4.21575
3.15479
3.30584
2.61878
2.98508
2.55059
1.67735
2.18945
7.33298
3.16635
3.40884
3.12784
4.0917
3.0703
3.01067
2.45283
1.25679
3.40431
3.94218
1.42632
3.80358
2.58702
4.10499
0
2.00886
3.85992
3.88127
3.2333
3.50539
5.39675
6.5677
2.77375
2.78222
2.00998
3.06973
3.43346
6.01941
2.3533
3.8015
1.91204
4.39933
0.856227
3.23759
6.60128
6.08413
3.02522
1.70216
1.6368
4.31613
4.06635
3.48916
2.98077
5.28496
0
4.56923
1.33066
3.86603
4.31256
3.10168
3.38105
5.8887
3.42943
4.18662
4.1026
3.77749
4.37107
5.5866
3.8231
4.53833
2.84109
4.48377
3.18267
6.47625
3.69755
0.664411
1.99667
6.49231
3.37497
1.90013
3.09306
2.52763
6.13129
3.83354
3.77191
3.3529
0.671558
1.71741
2.99353
6.44497
5.16189
2.70382
1.75196
4.21434
5.27865
4.60292
2.26848
0
1.1888
4.2665
2.07499
0
6.65068
1.78045
1.99632
2.56489
4.81915
3.5623
1.55765
1.29398
4.10451
3.55151
3.90635
3.20195
4.40655
2.2767
3.86183
4.02241
4.45837
5.76433
3.68979
4.5579
4.18565
3.45924
4.14591
2.44879
3.66346
4.06778
4.4444
3.20238
3.10579
3.60831
6.39895
3.61565
3.49663
3.04499
4.1299
4.24213
0.928036
5.11261
2.2965
2.17295
2.8582
4.62895
7.52612
1.48682
2.60871
5.06727
4.19463
3.94045
3.30903
2.98096
3.79315
3.62623
3.39152
4.06617
1.17447
3.02065
2.71039
1.07558
3.97818
3.81025
4.45706
2.70339
4.07621
4.24563
7.45432
4.12026
1.91017
3.66702
3.04862
2.06276
2.54451
1.7085
4.02569
3.74244
5.03096
2.39608
2.02693
4.08518
3.44585
1.79165
2.56986
4.12426
0.659545
2.42567
3.39124
1.75274
1.63616
1.15674
1.92479
4.65387
3.72462
1.17316
4.96045
3.17304
0
3.94366
1.81503
3.33274
3.0224
4.17409
4.78142
4.18553
0.884944
4.30442
1.05089
4.49739
5.36381
1.81645
4.29391
1.19321
2.86195
6.40231
4.54728
0
2.56129
1.61433
4.42841
2.23764
1.67749
2.7824
3.0165
1.78746
4.36252
4.06239
2.07714
4.41777
4.0194
3.03621
2.46157
2.34582
2.13608
2.4511
2.8222
1.80603
2.65044
2.71766
1.56018
3.00044
2.27232
1.71232
1.69469
1.08425e-07
2.35175
2.76715
2.05348
1.74935
1.77533
1.09687
1.39968
3.09979
1.80603
2.39928
1.50114
1.0943
2.34594
2.76904
2.63234
1.03313
1.06202
3.85344
4.05969
3.70223
2.3887
1.39037
9.46723e-08
3.09602
3.61778
4.50423
3.05227
2.14973
3.02163
9.3908
8.13308
7.39342
10.1658
9.21414
9.21458
8.20645
7.83006
7.97255
8.53856
6.25861
7.16462
8.59683
5.98912
3.78686
4.03782
4.5237
2.85258
4.79088
4.0786
4.0823
1.16101e-07
1.03952e-07
4.48274
3.76786
1.90984
4.47929
4.52924
8.53098
3.1576
8.11171
4.31995
3.77011
1.16083e-07
3.27569
4.54842
4.34639
4.06971
4.31624
4.45365
4.14896
1.44278e-07
1.57924e-07
4.33068
2.65536
4.92457
2.91538
7.41393
4.02297
6.83512
8.2226
5.2769
7.07395
5.03096
6.63994
7.25954
7.42111
3.57517
6.20185
4.85567
4.46663
3.31027
5.25685
4.43682
5.96519
5.36561
6.40293
4.47929
5.04199
6.07623
4.8384
1.84978
3.46531
2.67035
2.9739
4.14139
2.57205
3.58845
2.22594
3.40268
1.93005
1.57924e-07
2.55895
1.84639
3.34377
7.37844
5.61504
6.73698
6.57661
4.65747
3.10684
4.86738
7.00819
5.44415
3.20503
2.90381
5.1321
4.04416
5.68235
4.05279
4.47929
4.63325
6.00853
2.05724
3.1576
1.14339
4.31995
6.11145
5.02009
3.73921
6.26016
3.81878
6.46745
5.5395
4.84884
4.14896
1.93005
7.043
2.63296
7.74953
4.75287
4.31872
4.92457
2.91538
6.38727
3.95758
3.50337
4.43671
7.14971
4.5914
3.30083
5.2769
1.6538
5.03096
7.07013
6.50894
4.01415
6.24462
5.77895
5.62809
3.31027
5.46807
4.70728
5.97482
5.97439
4.90592
6.6899
5.93971
3.94072
6.37485
5.88776
4.00724
3.48271
3.92277
3.08813
4.00445
3.1742
3.81836
6.99354
3.58767
3.51195
4.27918
6.49475
3.78686
5.91845
6.53092
3.7324
5.03834
3.10533
4.25947
3.49412
3.48104
5.057
4.32165
2.70019
5.65263
5.11998
4.03333
6.58231
4.94934
6.06704
3.41414
3.48255
3.86171
1.57071
4.01768
5.07818
4.87964
3.77011
7.12275
4.69762
6.90962
3.80688
4.03212
4.71197
5.14982
4.70122
6.29031
3.97619
4.89699
4.50484
3.84857
6.81389
6.44754
3.66478
5.32672
5.62309
5.41494
7.36898
4.96114
1.74534
0
5.34975
1.565
6.75356
4.75752
3.08593
4.3767
5.91507
4.50451
4.57467
5.79829
3.32314
4.47929
3.31285
6.12262
3.1539
5.54823
4.36164
2.85225
6.33543
4.87185
4.04445
5.67291
4.00555
6.75796
4.50173
4.27348
6.29667
4.34329
3.29173
3.8072
3.41142
5.26352
3.8612
3.2971
6.81501
4.68376
5.21646
7.55251
4.85371
4.84557
5.08782
2.20602
4.06993
3.6703
0
4.83925
3.75579
0
6.6435
5.84358
6.59352
4.84699
4.56894
6.47755
5.15474
3.22144
5.03388
4.38902
4.45304
3.02087
6.74435
3.64996
4.39925
5.80626
5.43914
4.81169
4.80636
1.65492
3.71478
4.76505
4.60119
6.83416
4.39553
4.78397
4.57599
1.22678
5.6733
5.22508
5.15464
3.03253
6.46889
4.30658
5.71687
5.07878
6.32369
4.78267
4.50484
6.26871
6.74606
0
2.31371
5.30796
2.14186
4.67323
3.90146
6.68411
5.98684
6.26899
2.32282
6.44293
6.37241
5.58345
1.30886
1.54472
6.99626
5.56461
3.21889
5.4296
3.79631
5.47731
3.39089
4.11051
1.19618
6.54195
2.99287
2.88464
1.16083e-07
1.32557e-07
2.87608
2.60832
3.39771
3.45829
4.17028
2.63439
2.51559
3.18938
2.42216
2.60733
1.4256e-07
3.28762
4.19316
5.46281
4.67961
4.62419
3.70314
3.25582
4.19711
3.3142
3.22594
3.6898
3.45526
5.03897
3.51811
2.59298
3.37505
5.04781
2.60612
4.71647
3.16477
5.53488
2.11359
3.09196
4.71534
4.27806
3.77011
6.43273
3.5577
4.3977
5.02147
5.00841
6.2538
2.05828
4.12561
5.3276
4.45365
4.81917
2.22144
3.06033
3.30041
4.72122
4.50138
6.35831
4.70365
4.48555
1.43785
2.0573
5.37596
4.65388
6.32957
0
1.85265
2.52125
4.49535
2.85352
3.65384
5.06059
2.58978
0
0
4.90823
3.77167
2.37526
2.97271
0.653213
6.78636
4.8384
4.86282
1.84978
5.63955
4.1928
3.86858
4.89737
3.18392
4.49079
4.40488
3.96406
4.71239
4.18091
4.23796
4.43772
5.41589
3.10866
3.79159
3.45951
5.01804
4.96012
6.44292
5.46281
6.6805
4.94028
3.79413
1.46623
4.67596
3.66172
3.76668
2.00328
4.50103
3.05328
3.26229
7.44869
5.29942
3.17258
5.4885
3.40708
1.03562
2.05724
5.29647
6.84252
4.251
1.74394
0.663325
4.08152
4.42332
5.09278
5.0922
4.9696
4.26119
4.074
1.18512
3.99997
4.76517
4.83484
4.81436
5.09557
5.15747
4.35247
1.10877
3.95116
4.0528
3.66167
5.41753
2.03669
3.19202
2.45162
1.6538
4.97832
3.29147
5.37596
6.73094
6.45204
5.03096
1.62675
4.28167
2.40786
3.80803
4.45578
6.24764
3.94881
3.08434
5.77006
0
1.04642
2.82331
3.79071
4.90592
3.6186
0
3.35737
6.06248
6.29826
4.60492
0
5.1696
4.25483
4.70061
4.14732
4.16822
4.13984
4.69807
4.8076
4.06359
3.81836
2.87359
4.28555
3.51195
4.92007
4.24719
3.70192
5.24973
4.67961
4.6636
0
0
3.16691
3.82733
3.80458
3.70227
3.7907
5.07569
3.22776
4.74701
4.52863
3.70204
3.67628
4.32165
4.28301
3.44998
4.73202
0
5.11469
3.79212
0
3.41414
3.48255
4.82541
4.24272
6.54375
4.45115
2.44523
6.48598
4.33922
6.00883
5.14171
5.2966
4.03212
4.89708
6.71948
4.6737
4.79539
5.36807
5.17885
4.3909
3.38675
3.62024
5.48278
5.72739
4.81507
4.25848
1.19905
0
5.77227
5.01506
2.06511
2.78822
2.303
5.33024
1.63669
2.30795
3.18106
5.37477
2.98768
3.35191
4.42644
4.64951
4.14733
5.07781
3.08387
6.35655
0
5.99169
3.07107
3.26749
4.24265
2.17332
4.26676
3.53548
4.99296
6.12381
7.03363
4.63882
4.17009
4.34329
6.23308
3.68616
3.92896
4.88115
3.93557
5.16575
4.2549
5.92477
4.68376
4.67922
2.2622
2.11178
5.53819
4.11554
5.11818
3.6703
3.83425
0
5.0931
4.42953
5.37394
3.81098
4.36214
0.667083
0
1.57839
3.62907
4.08052
4.75437
3.12751
0
2.64542
3.90893
3.74174
4.32027
6.6474
4.45464
6.11686
2.69782
6.5672
6.06459
4.16984
5.74769
4.81169
5.10296
2.14068
3.78073
5.62229
5.31989
4.8087
0
5.14959
4.86336
5.5906
4.78397
5.01844
4.64512
5.65571
5.28319
4.2465
4.94079
4.99865
6.47972
1.50949
5.31279
4.97378
4.96663
2.85368
0
0
4.48516
1.13592
5.576
2.73295
2.64405
4.10954
3.37306
1.52729
0
3.74947
1.91682
1.30886
3.91245
4.49494
0
6.22843
3.78731
5.99404
5.80295
4.13071
5.85699
2.02519
5.41427
4.52067
6.53115
3.60438
2.01705
3.47693
2.9344
3.05831
2.56135
2.10367
2.40753
3.06212
3.34241
3.68192
2.91358
3.83078
3.49533
3.47828
3.98209
4.45097
3.46322
2.75185
3.50578
3.55411
3.45714
2.73244
3.14241
4.00952
4.45529
2.31652
3.12857
0
4.22054
2.36934
1.46983
4.7864
4.23896
2.21019
3.27569
4.64382
4.59214
4.58241
4.93724
4.66271
4.73921
3.34241
1.57924e-07
3.49456
2.65536
4.10451
4.19826
2.22802
3.21425
1.13065
2.72915
1.12552
5.03096
5.80746
2.73752
1.87111
2.21254
2.40118
1.18358
1.5345
2.57517
4.4306
1.60954
3.88123
2.72052
3.33769
5.51734
3.18497
3.92353
6.68364
4.50701
2.92387
0.654313
2.45014
3.2564
3.3692
4.71331
4.412
2.67035
4.12819
3.63983
3.68785
4.05002
2.08393
4.21689
4.56408
3.17736
6.98738
4.03906
1.93005
2.74317
5.27378
3.96674
2.78828
4.32245
4.27099
2.53661
4.8342
4.17086
2.13089
4.66154
2.93697
3.08558
2.74289
0.666342
3.68861
0.675925
4.64372
4.33785
3.29504
3.58144
1.47352
4.29079
4.56717
4.67966
3.73884
4.27922
4.32248
1.78587
3.17127
1.01057
3.44125
4.1841
1.33095
1.8484
5.01021
5.40703
6.17401
3.5433
5.08125
4.22539
0
4.22405
4.57446
5.06948
4.23945
4.77613
4.67756
1.93005
3.62931
2.26305
4.95782
4.31872
5.01706
5.5677
3.40995
1.86789
0
3.9058
4.8934
3.15452
0
3.57996
3.29086
1.96954
3.38359
2.28279
5.03096
2.92429
2.67501
1.29549
0
3.83108
4.45274
1.0834
3.81834
3.93096
3.37889
2.99904
2.59708
5.6145
1.23653
1.62923
2.2143
3.88262
3.39133
4.47834
1.54768
1.53708
4.16041
2.77847
2.16729
5.16986
4.89655
4.06403
4.16999
4.35137
3.48271
4.53748
4.00445
3.22747
3.81836
3.72893
5.33169
4.41142
4.64711
7.76124
4.85448
4.38966
2.94408
3.49533
4.76387
4.06226
0
6.20397
4.74662
3.7428
3.86377
3.69828
3.25204
4.63648
4.08135
4.03333
3.70648
4.55217
3.88193
4.71881
4.30861
2.83734
6.41584
1.9963
5.17665
4.98786
4.79316
2.24137
4.42425
3.81644
5.50633
4.18533
4.55289
6.34419
5.92787
4.95699
4.82505
4.70295
4.76805
0.668804
4.8487
4.89497
4.61544
3.28191
3.69821
3.1817
4.05677
4.63176
1.54433
5.01567
4.05307
6.47184
2.22057
3.87289
2.49071
2.97965
3.17375
5.24579
2.94553
2.1388
4.54504
3.86679
0.657647
5.55167
4.42216
3.31285
0.665207
4.24995
5.56697
4.36164
2.85225
4.39156
4.09192
4.62287
5.17397
5.97245
5.09797
5.2314
4.9682
6.71754
0
3.75634
3.96232
4.38047
5.27931
4.19545
5.39311
4.64158
3.8963
5.72222
1.04099
1.8272
4.68376
5.62107
6.16612
4.22538
3.08558
2.44367
4.15972
3.79549
0.675925
4.91622
3.5351
4.07984
4.78546
0.650961
1.10255
5.0362
1.91082
3.97883
4.46025
4.24608
1.15805
3.84704
4.33229
4.384
7.16438
4.43008
5.11097
6.49087
5.03287
2.03838
5.40703
4.631
1.03405
1.16671
5.15459
1.75492
5.58693
4.94655
5.6733
5.03665
4.9506
5.15464
5.77441
4.73763
1.14118
4.80062
4.99934
4.05808
5.00141
4.06767
5.05012
5.66636
2.08731
3.02621
2.19414
1.75573
2.07694
4.95386
4.04753
0
4.57359
1.48285
2.52886
4.9552
3.81483
2.60504
3.45309
5.38687
1.81755
2.49679
6.37189
5.99371
2.99287
4.45254
4.95102
6.2602
3.59271
2.05655
3.28781
3.57863
4.22226
3.63986
2.51559
4.60175
4.51229
3.69434
3.11745
3.53086
6.11446
4.58178
3.66542
3.26766
3.61189
4.67138
3.28366
3.29625
4.64459
3.8634
3.25582
4.64434
4.20245
3.22462
4.03516
4.16376
2.47136
3.64743
3.49827
4.2393
4.31026
2.60612
3.7201
2.0336
3.57908
2.2309
4.20321
2.46988
2.84781
4.75594
5.32105
4.23896
4.07637
4.3977
5.13798
4.31238
4.66291
4.68794
4.67181
5.03325
2.44024
3.06033
2.81928
4.99084
4.8617
5.90114
3.49338
5.71747
3.43427
2.19512
3.35243
4.03952
2.41152
5.13119
2.32977
4.86454
2.0064
1.84289
2.65709
2.04697
2.80345
1.75497
1.18358
2.15605
3.05641
5.40882
3.97568
2.91665
3.36418
5.52216
4.42513
2.3957
2.98862
0.917884
5.41354
3.81976
2.9094
4.10805
3.99177
4.35817
5.54356
4.38168
4.11249
4.08158
3.94203
4.3223
4.71328
4.7392
4.18091
5.05829
5.56135
4.22026
3.45257
5.00922
4.29786
1.49771
4.02574
0.676854
3.79413
2.5531
5.06641
3.83349
3.53811
2.21336
4.85358
5.04277
4.33113
4.59986
5.24193
4.16828
4.74146
0.806613
2.00328
4.72312
4.73956
2.69825
3.25197
4.02532
2.67501
3.24368
2.22611
1.99831
3.50293
3.96518
4.6137
2.35217
2.89039
4.22615
5.31493
4.94918
4.38921
5.24751
6.4381
1.37952
4.9126
3.93963
4.57229
5.13531
4.41489
4.86548
4.69022
2.91661
4.81354
1.93618
4.90175
4.942
4.03141
5.0179
4.77804
5.59873
6.03214
6.70098
2.4722
3.8728
4.97832
1.62675
2.40766
2.01578
2.43947
3.96495
4.58837
3.5746
3.7714
2.99904
0
4.11621
3.81986
3.6186
1.54768
6.50267
1.70121
4.64059
4.65715
5.17372
5.17891
4.64337
4.37812
4.58197
4.80869
4.32478
5.76628
4.94196
3.63643
4.87383
4.50092
4.36765
4.20365
5.81904
5.60387
4.54179
5.10254
0
4.80178
1.55292
3.77562
5.45082
3.80167
3.58448
4.6636
1.0639
3.98494
0.659071
3.39869
3.34611
0
5.10628
4.66684
4.73328
3.88993
3.42693
3.69655
3.80275
4.91721
4.24666
3.87335
3.38381
4.6226
3.37719
5.37571
3.79212
3.94419
4.41643
4.58498
5.24341
4.94566
4.33922
3.69491
4.90209
4.82422
5.32375
4.14776
5.33399
1.45807
4.6737
3.47323
4.81367
1.43062
4.93801
4.11239
5.42104
3.92151
3.50514
3.79273
5.0917
1.45426
4.95341
4.53897
4.82053
5.34212
2.13471
2.52616
2.14699
2.303
2.43426
5.25046
3.22913
1.78715
2.51845
3.15743
3.53651
6.13586
4.0393
1.35831
3.41578
3.42958
0.668487
3.70435
3.93771
2.03084
4.38998
3.03096
4.10343
4.46097
4.54766
4.1379
5.56523
4.04616
1.11853
4.7276
1.94049
4.97055
5.22183
4.81765
1.24365
4.89642
6.39219
4.78122
4.67409
4.48711
4.27606
5.52014
1.03017
4.91657
5.49981
4.49311
2.66572
4.28501
3.4174
4.04242
1.15013
5.2655
5.53389
3.82817
4.757
1.12222
4.66566
1.41553
2.42923
4.53331
3.2436
3.58561
1.08743
3.94431
4.32027
5.17945
4.45464
1.90959
4.50837
2.91919
1.06888
5.38533
5.10296
4.99609
5.18261
5.62229
4.33895
1.87993
5.14396
5.01844
4.93984
5.65571
5.28319
4.29867
4.98561
0.967277
1.85258
4.80593
4.82739
4.25145
5.10905
2.85368
5.77995
0.676849
3.24061
4.80768
1.99076
4.2147
3.58895
4.20481
2.03162
2.34635
3.12585
0.663615
3.33873
3.17698
3.91245
4.81971
7.2208
1.81366
3.79702
1.09259
0.682367
3.50666
3.43296
2.05426
4.17296
2.11331
3.36146
4.66487
2.39613
4.37373
2.69795
0.951632
2.75078
2.00983
2.66212
2.81602
1.26273
2.85263
2.47331
2.46229
1.97828
1.54049
2.25073
2.53622
2.68678
4.53737
3.66063
3.42605
3.54701
4.21928
4.43587
3.42929
3.36079
3.46468
2.62327
2.43521
3.07589
4.11352
2.28104
4.4478
3.06978
0.640861
4.23429
2.62407
0
4.79165
3.36478
4.04754
1.47206
3.177
3.80023
4.88775
4.7503
4.18545
4.60583
4.73766
6.39391
5.9779
8.95395
6.12526
8.0885
5.50334
7.47753
6.27038
7.50437
7.62811
6.94001
8.28485
5.11546
6.54718
4.77542
4.28112
3.21922
4.36473
4.34566
6.41302
4.34223
4.23969
3.07311
1.28777e-07
4.5964
1.32833e-07
4.47353
3.52971
6.56329
4.19263
4.33443
4.00489
2.74999
4.06897
4.14577
4.23679
2.51188
3.96892
2.16438
4.35194
3.76262
4.09313
3.95151
3.86366
3.79158
6.03469
4.05656
4.36473
5.23655
2.48947
4.8584
4.42766
4.03796
2.15565
3.8737
3.7768
4.29999
5.47055
3.43378
3.94363
1.06217e-07
7.52506
4.09658
4.00461
3.33859
3.49915
3.16247
4.14746
6.75016
6.09598
3.74009
3.7038
3.18707
3.86154
5.4246
5.16297
3.07441
7.56428
5.16747
4.00328
3.60015
6.95226
6.85423
4.13974
2.6297
7.54748
5.17286
4.22371
4.24144
5.00387
4.8294
6.48657
2.51188
4.52341
2.86687
4.00259
8.05487
4.91734
6.31197
4.98578
6.70908
3.87849
5.22221
1.23817
3.57898
5.48684
2.5862
4.12702
3.96994
2.87161
5.44099
4.11499
4.05717
5.56221
3.51668
4.26008
3.88397
3.882
3.54238
3.76671
1.27391e-07
3.52865
3.60472
5.04798
3.57718
3.65104
1.32005e-07
3.55531
5.16156
6.31274
5.554
1.16747e-07
6.36759
3.74985
4.06879
6.0817
4.60526
3.54019
7.26781
3.68811
2.73168
3.54811
2.41652
1.69688
3.96373
2.67974
7.37875
7.55386
3.73202
1.73365
2.89095
6.17402
4.26099
4.31042
5.00737
2.68928
3.6052
3.96892
5.3722
2.7284
3.26616
8.24734
6.01357
4.03156
5.9906
2.78978
2.97161
1.64782
4.84775
4.15307
3.44385
5.52039
7.47873
1.62458
5.14012
4.32436
3.42309
2.23704
4.56273
8.03509
4.24125
1.52935
5.33826
5.98529
0
3.86493
2.22318
4.09658
6.44783
3.73317
4.92756
4.90554
3.44973
4.34406
6.31229
0
3.74985
4.15105
2.06207
6.55291
7.14865
4.00328
3.37883
6.26896
1.52336
4.78058
4.49497
2.85457
5.83624
3.13158
4.53279
4.22909
1.9336
2.50983
3.36448
4.69752
4.26138
0
7.48104
1.20035
4.90003
3.38084
3.81596
7.05828
6.7007
1.20695
3.75669
2.81399
1.53965
1.22652
6.30416
3.56981
7.21983
2.99039
1.17209
4.11499
4.05717
0.985749
0
4.29426
3.51621
1.37208e-07
4.11811
3.22281
3.27275
3.87782
6.02071
3.05678
4.14796
3.29856
2.72086
2.63381
4.06171
3.70478
3.29393
2.12292
2.46403
5.2722
3.98482
2.85338
3.05074
3.63871
2.83598
3.07311
3.8971
2.54671
4.24945
2.8979
1.91325
6.35068
3.9871
3.52234
1.77502
2.63575
2.41363
3.73524
2.91324
2.85517
2.89916
4.02504
4.70376
2.97282
4.39054
1.98345
2.34347
4.46241
2.65397
4.90642
3.4205
2.67366
1.22578
3.90976
2.36035
7.28558
6.83044
2.48947
0
2.06847
4.03796
4.04357
5.13413
4.52049
4.24408
4.89532
3.01749
4.26141
3.91442
3.76412
4.09658
5.61542
6.73767
6.85321
3.80643
4.58094
2.9553
4.94931
3.73383
4.19162
3.18964
5.3133
3.81487
4.14935
3.47677
4.66471
3.81845
2.58445
3.19554
6.99915
0
3.43359
3.0345
3.68928
4.27387
3.82221
1.88101
3.98459
5.22214
5.28549
3.14184
4.05413
0
3.71774
5.81514
3.13466
4.42481
0
3.06101
6.96052
5.31818
0
3.92324
4.23735
1.12194
3.49179
2.14084
1.23817
3.70314
1.52578
2.5862
4.55007
6.14399
6.01543
3.2155
1.87136
3.05801
3.96985
6.16358
0
5.47901
5.88874
3.01749
1.90598
4.94124
4.50588
4.5618
4.3466
3.91637
2.27319
3.60472
4.19021
4.03411
1.29894
4.45656
3.3912
2.12292
2.47206
4.38616
4.33456
0
3.63746
3.89474
3.22446
3.35415
1.9851
3.09918
2.80691
1.93619
2.89095
4.63005
4.94231
4.65639
4.08171
4.76048
5.4805
4.67509
5.26683
4.58915
4.45178
3.38395
4.04163
3.26616
2.78552
5.1566
6.301
2.34164
3.42436
6.33221
0.65479
4.44537
1.19635
5.53625
1.91498
2.3231
1.62458
4.41294
2.49784
4.62361
4.38745
4.89532
0
0.654805
3.44884
5.45085
4.3316
6.49709
4.53065
3.48148
0
3.73833
4.29746
6.29461
0.660019
4.33975
4.78942
3.9937
3.59417
3.78398
4.19529
0.682367
3.57367
7.04362
3.79295
2.4738
4.6975
3.16615
5.28345
3.67909
1.9336
2.04021
4.01012
1.99008
2.80187
4.9356
4.55207
0
1.49456
1.2052
3.79218
4.25403
3.30824
2.87264
2.52917
6.6856
3.2984
5.57299
4.38294
4.27733
6.29411
4.57355
4.52918
6.71448
2.38619
1.15085e-07
2.01721
1.13053e-07
3.42937
2.1836
2.12582
1.73875
1.43655
1.24243e-07
2.60277
2.85657
2.96676
2.98045
3.99033
4.4207
4.17998
2.59773
2.68468
3.51452
3.73801
1.88424
2.63226
2.60876
3.37238
2.89203
2.98034
2.24499
2.27292
4.37172
2.71687
1.51987
3.12591
2.9856
2.27781
4.19149
2.80824
6.36338
4.2618
6.71703
4.10499
3.49665
2.50895
2.38825
4.59591
4.15816
3.63713
3.02533
4.02884
6.578
2.17574
1.57909
1.44924
4.17998
2.82437
1.40955
2.02481
2.05053
2.09758
4.03796
3.74202
2.7212
4.17786
4.73311
4.89849
2.22187
3.7459
4.07439
0
3.41232
3.81801
3.22083
1.34211
4.09658
4.92582
1.68112
4.12783
3.89082
4.07588
3.02654
3.8167
3.54852
4.02316
3.94171
4.23829
4.28732
3.42616
4.34491
4.82131
3.59056
3.99033
1.73157
1.60309
3.82816
3.73801
2.36486
4.12733
3.87911
1.10454
4.3824
4.30518
3.91438
1.16282
6.46131
2.94623
2.77428
3.83084
4.20514
0.956883
5.66473
2.96045
4.51687
4.05232
3.99181
4.39374
4.19209
4.53999
0.660019
1.05445
3.68341
3.35011
3.89673
2.87882
1.93973
3.74785
4.35003
1.49443
4.32527
2.50268
3.73072
1.48571
2.72323
1.89794
2.71333
2.54116
4.00778
4.05717
4.8764
4.88467
3.77439
1.21099
4.03044
4.82483
6.65576
4.29994
3.882
3.46647
3.60605
3.15663
4.00221
3.81356
4.51242
2.25035
5.29617
4.42786
3.94752
0
4.33504
0
5.62428
2.39787
6.43112
4.03057
0
4.83352
4.0461
3.95429
3.9729
3.05942
2.83894
4.68182
2.794
2.12649
4.25006
2.9071
4.47675
4.02371
7.34417
1.73365
3.62184
1.71434
4.60962
4.99255
2.91336
0
4.54526
3.9669
2.68928
4.0236
4.51217
6.06066
2.79618
3.37301
6.92388
6.21063
2.93154
4.17703
2.40427
4.42032
1.91096
2.07729
2.36406
1.5596
7.3294
4.70881
4.31921
2.58132
4.56273
6.72042
4.62919
2.66176
4.04344
4.06281
4.5889
2.40796
1.13957
3.29976
1.03743
1.05416
4.37188
3.94752
3.52455
3.75212
4.03148
2.47951
0
4.10204
0
0.871063
4.77328
3.12532
4.39685
3.81433
4.16808
2.67093
3.10128
3.38643
1.94566
1.73291
2.95256
5.50157
4.44356
1.79325
5.34331
6.07607
6.45113
3.68341
2.66025
1.17338
4.17703
1.52392
3.08542
4.03387
4.58041
4.49397
2.4735
5.21013
4.33935
1.56963
1.44216
4.01838
4.4629
4.66087
3.68431
3.43478
2.9177
3.86361
3.48581
4.06171
3.88076
3.46936
3.40619
3.56731
4.4987
4.15227
3.92177
3.08177
4.54073
2.46403
4.61211
2.85338
3.23261
2.54305
3.73801
4.48471
4.45515
3.21919
3.99572
4.25384
2.8979
3.90016
2.36715
3.56029
1.47458
4.33735
2.01529
2.91722
2.51818
2.59022
3.79513
3.28584
3.30837
4.52729
4.27916
4.39054
2.02167
2.75692
4.58297
3.68341
3.02533
3.37936
4.1443
4.02884
4.07664
5.07123
4.34543
2.28935
4.01338
2.67222
1.02249
0
2.34668
4.20073
1.17144
4.45602
4.91
2.69149
1.7329
6.26305
6.9783
4.59804
4.91646
3.62199
3.46317
3.43919
4.5889
0.655267
1.13688
3.84716
4.75366
4.32332
3.12334
3.84843
4.45416
4.80526
4.19454
5.5544
3.53583
4.14935
5.97639
4.27822
3.71023
4.54235
3.81361
3.83956
2.41012
2.79392
3.19554
1.08735
4.60798
4.27387
2.38264
2.5708
3.94483
0.703118
2.08612
4.65666
4.658
4.86765
3.95018
2.22079
5.31581
3.91232
0
3.92324
4.39509
1.12194
1.51435
3.86609
2.83508
2.67208
2.53776
3.14139
5.04622
4.1572
2.15619
4.89173
4.30606
2.37692
6.41672
4.63971
6.21628
5.0515
4.63513
4.70104
3.15954
5.21387
3.89194
3.74703
1.35536
3.88302
2.3132
4.45656
3.62417
3.9752
3.96199
2.55278
2.83543
4.46003
1.39309
4.60226
6.1282
4.5354
4.56585
3.22446
5.16102
4.71418
4.18165
2.35895
3.53164
4.99752
4.85994
4.74171
4.08171
3.98158
4.77317
4.5232
4.67509
4.69433
2.40069
4.51389
3.38395
3.24613
3.01117
1.33248
2.78552
1.39555
0
4.41069
3.23501
4.44793
1.19635
2.05755
3.30658
4.37204
3.40076
2.67244
2.30711
2.7196
3.07948
1.96239
4.38745
5.13447
3.54267
4.61534
4.60151
4.0756
5.36158
3.48148
2.91742
4.76597
3.96182
4.46749
4.82408
4.15113
3.15978
4.02635
4.35342
4.4164
4.19529
3.57367
2.02508
4.34163
3.26793
3.22941
4.72811
2.51959
1.87485
3.65932
2.1842
3.32489
4.44437
4.03352
4.75409
0
1.50976
2.42809
1.55962
4.25353
4.33725
1.83481
4.0324
5.4658
2.69589
0.685109
1.57
4.42987
2.53573
3.59265
4.36967
3.77727
1.72077
2.21929
2.94763
1.06217e-07
1.65815
2.98657
1.64428
2.59448
2.62714
2.36919
2.35152
2.73228
1.57079
2.0226
1.15643e-07
3.95793
3.94767
3.2008
2.42875
2.22067
3.30223
2.69117
1.04911
2.71661
1.42591
3.72085
1.04073
3.16645
3.18759
2.84649
4.32588
2.11579
2.88505
2.95193
2.85372
4.22582
3.11167
4.52432
4.04913
2.27429
4.50658
3.57834
3.71824
2.64772


==> latex_data/vae/fashionmnist/prada/uniform-random.txt <==
11.5068
11.1142
11.5034
11.1758
11.2182
11.4172
11.2685
11.137
10.9725
10.9676
11.2706
11.0818
11.1428
10.8781
11.1404
10.8526
10.8591
11.0358
11.0654
10.9598
10.9202
10.9329
11.0999
11.1001
11.0399
10.9128
10.7905
10.846
10.6836
10.9493
10.7584
10.9942
11.1071
10.9872
11.1012
10.7745
10.9904
11.3744
11.0854
11.5175
11.2622
11.1758
11.3685
11.0322
11.2753
10.999
11.2464
11.2363
10.8318
11.0396
10.9339
11.1491
10.9887
10.9905
10.852
10.9885
11.1677
11.0629
11.0689
11.0122
11.1116
10.9627
11.4147
11.1578
11.0203
10.9696
11.1034
11.0749
11.211
11.0687
11.104
10.9233
11.0693
10.7518
10.9034
10.985
10.6902
11.2918
10.7705
11.0992
10.8593
11.0811
11.0193
10.8998
10.7773
10.7216
10.7207
10.98
10.8821
11.035
10.6645
11.0111
10.8134
10.7651
10.8377
11.0889
10.9537
10.708
10.864
10.9144
10.9684
11.0209
10.9732
10.8766
10.8085
10.9544
11.0023
11.0217
10.6277
10.9039
10.655
10.8219
10.8378
10.9294
10.9093
10.8552
10.6357
10.9762
11.0633
10.7057
10.7722
10.6966
11.0619
11.0334
10.878
10.9558
11.0203
10.8955
10.9147
10.8317
10.6992
10.8547
10.5615
10.93
10.9411
10.9998
10.8396
10.951
10.9551
10.829
10.9368
10.9219
11.0009
10.9054
10.8562
10.9122
10.6411
11.0286
10.9138
10.9132
10.7539
10.8555
10.9728
11.0582
10.7615
10.7578
10.5289
10.6467
11.1254
10.8869
10.9755
10.8257
10.8767
10.7555
10.8627
10.8036
10.8917
10.683
10.9454
10.8157
10.9067
10.9325
10.8101
11.0054
10.7055
10.6927
10.7473
10.7891
10.5798
10.8713
11.01
10.685
10.7255
10.7626
10.8644
11.1415
10.8164
10.8464
10.5937
10.992
10.9062
10.958
10.7943
10.9566
10.8964
10.8909
10.7393
10.9189
11.0611
10.6543
10.7453
10.751
10.8382
10.5941
10.8946
10.7037
10.5917
10.6939
10.7584
10.8943
11.3563
11.366
11.5261
11.263
11.188
11.1183
11.231
11.0461
10.8659
11.3247
11.1377
11.2818
11.0949
11.1766
11.1115
11.2323
10.9607
11.0462
11.2138
11.087
11.1325
11.0759
11.0773
10.7207
10.9376
11.1614
11.0587
11.1378
10.8815
10.9988
11.1084
10.9442
11.1349
11.0195
10.9632
10.8891
11.0197
10.9917
11.2348
10.9303
11.2327
11.0368
10.9866
11.1062
11.0204
10.8632
10.8835
11.1228
10.7966
10.8649
11.0718
10.9015
10.7063
10.8371
10.8411
10.863
10.9273
10.8177
10.9823
11.038
10.872
10.811
11.1836
11.0931
10.9764
10.7847
11.069
10.86
10.8063
11.0184
10.9139
10.8612
10.9703
10.9306
10.6994
11.1272
10.9766
11.045
10.8976
10.9503
10.7242
10.8299
10.889
11.0242
10.8609
10.8111
11.1824
10.9031
11.0045
10.6529
10.8066
10.8867
11.009
10.6607
10.9431
10.8286
10.8595
10.8589
10.882
10.929
10.8649
10.7148
10.9171
10.8667
10.8323
10.9128
10.8325
10.7752
10.7797
10.7727
10.5532
10.9386
11.0808
10.8021
10.841
10.6993
10.9254
10.7618
10.9345
10.9645
10.6746
10.9
10.8062
10.9112
10.9366
10.954
10.8533
10.9201
10.9457
10.6956
10.8251
10.7673
10.8868
10.7326
10.9928
11.0062
10.8371
10.709
11.1735
10.897
10.9677
10.9059
10.883
10.7064
10.8447
10.8651
11.0348
10.7092
10.9586
10.8425
10.9998
10.9098
10.9087
10.8541
10.9325
10.8915
10.8055
10.769
11.1353
10.6276
10.9093
10.9467
10.9715
10.8359
10.6642
11.0133
10.6847
10.8156
10.7261
10.5248
10.5737
10.8684
10.6515
10.8494
10.8417
10.8696
11.0314
10.7444
10.9903
10.824
10.7317
10.8268
10.7292
10.9488
10.6161
11.0135
10.9385
10.7282
10.649
10.84
10.8188
10.9534
10.8909
10.7559
10.7138
10.6179
10.5982
10.8629
10.6847
10.8624
10.7492
10.6002
10.8408
10.8048
10.8941
10.9746
10.8342
10.8402
11.0204
10.8586
10.7487
10.9695
10.8979
10.7426
10.8486
10.9026
10.9412
10.83
10.6548
10.5682
11.0037
10.8734
11.0109
10.9629
10.8268
10.8355
10.9036
10.7944
11.0035
10.924
10.6636
10.9482
10.7772
10.8337
10.7523
10.8004
11.0471
10.8389
10.6863
10.6947
10.8722
10.9159
10.7757
10.9074
10.9035
10.7782
10.736
10.7904
10.7
10.9182
10.5315
10.7616
10.7181
10.5937
10.8123
10.8617
10.8168
10.8844
10.8279
10.8348
10.8829
10.9004
10.8147
10.8567
10.8533
10.6379
10.6193
10.724
10.9448
10.6635
10.6382
10.8614
10.6457
10.6836
10.7104
10.8184
10.8193
10.9602
10.7053
10.7267
10.7848
10.711
10.6843
10.9503
10.8857
10.6167
10.8785
10.8221
10.6692
10.812
10.7926
10.6993
10.982
10.7391
10.6819
10.6413
10.8754
10.5162
10.4394
10.6939
10.9025
10.5196
10.8603
10.9685
10.8375
10.7101
10.9225
10.8568
10.5878
10.8534
10.495
10.9641
10.7597
10.8833
10.8689
10.7543
10.893
10.8716
10.9124
10.6388
10.6834
10.6679
10.7972
10.8151
10.869
10.8569
10.6924
10.9222
10.6269
10.8238
10.872
10.8496
10.9258
10.7372
10.882
10.8103
10.6852
10.6376
10.6953
10.8661
10.6786
10.561
10.5535
10.8333
10.7275
10.6708
10.5469
10.7019
10.6706
10.6916
10.6856
10.7673
10.891
10.9066
10.7161
10.7605
10.6575
10.7484
10.617
10.9783
10.5954
10.8027
11.0046
10.9435
10.8792
11.0366
10.5315
10.7484
10.8605
10.7637
10.9493
10.9688
10.8701
10.779
10.7803
10.7871
10.7936
10.8097
10.7197
10.6372
10.8262
10.8887
10.7736
10.8405
10.7494
10.6737
10.5108
10.8567
10.8598
10.9203
10.7534
10.8175
10.8585
10.9284
10.826
10.5815
10.6668
10.801
10.6539
10.6228
10.6221
10.9631
10.8489
10.4323
10.7629
10.852
10.7558
10.8801
10.6407
10.8613
10.9047
10.8116
10.9884
10.7406
10.6239
10.6319
10.8378
10.7567
10.6242
10.6498
10.8076
10.7769
10.6793
10.7866
10.807
10.859
10.7784
10.9627
10.7616
10.789
10.6999
10.8412
10.6661
10.8524
10.6244
10.4267
10.6058
10.7859
10.5224
10.8741
10.8213
10.8194
10.8004
10.7475
10.7357
10.8796
11.0282
10.8116
10.8281
10.8329
10.6261
10.7578
10.7902
10.669
10.7057
10.5883
10.7827
10.5866
10.5941
10.8229
10.7722
10.8986
10.843
10.6985
10.6312
10.8112
10.875
10.9668
10.6066
10.8033
10.7464
10.7915
10.8763
10.5976
10.9428
10.932
10.9858
10.7508
10.9712
10.732
10.7182
10.751
10.9869
10.6601
10.7843
10.7805
11.0147
10.6699
10.8231
10.8607
10.8505
10.8492
10.8174
10.6216
10.9749
10.7041
10.832
10.8629
10.7602
10.7685
10.5727
10.7645
10.7072
10.8206
10.5853
10.7968
10.7976
10.7042
10.8584
10.8058
10.9261
10.6774
10.6377
10.8424
10.5934
10.6837
10.7213
10.734
10.8511
10.7661
10.8557
10.7248
10.7361
10.6798
10.3807
10.4306
10.791
10.709
10.9753
10.739
10.7975
10.9469
10.549
10.5039
10.8454
10.6684
10.9184
10.7756
10.6015
10.5631
10.7407
10.7902
10.7026
10.7384
10.7244
10.7459
10.6399
10.5991
10.7149
10.5298
10.6094
10.8404
10.9288
10.8645
10.5772
10.4719
10.6424
10.8628
10.5161
10.972
10.8178
10.8273
10.6432
11.0447
10.9359
10.6536
10.6199
10.765
10.725
10.8403
10.7544
10.6193
10.6409
10.6219
10.5229
10.7083
10.7231
10.6177
10.5723
10.6605
10.7515
10.6811
10.804
10.5435
10.832
10.7559
10.7522
10.5751
10.8452
10.6673
10.8645
10.8311
10.8076
10.6358
10.7618
10.6012
10.4135
10.4772
10.5315
10.939
10.8204
10.7809
10.6913
10.6281
10.7928
10.7624
10.692
10.6834
10.703
10.714
10.594
10.6936
10.9407
10.7274
10.4821
10.936
10.8357
10.6839
10.5361
10.5986
10.437
10.6733
10.9114
10.7197
10.7603
10.8371
10.5249
10.6304
10.6611
10.7009
10.4636
10.6296
10.7638
10.8331
10.6166
10.7767
10.8046
10.6586
10.5624
10.6345
10.9757
10.6657
10.6441
10.4711
10.6657
10.5666
10.7264
10.889
10.5602
10.7096
10.6543
10.7953
10.6824
10.6432
10.7773
10.8923
10.7302
10.6988
10.5163
10.5759
11.0172
10.7669
10.6094
10.9201
10.6533
10.6624
10.5347
10.6246
10.4737
10.8816
10.737
10.6837
10.6545
10.6913
10.8258
10.6969
10.6841
10.4885
10.9528
10.7869
10.6734
10.776
10.6389
10.5911
10.7882
10.521
10.6819
10.6381
10.7281
10.6565
10.7791
10.8139
10.903
10.616
10.6893
10.5957
10.6549
10.7294
10.7479
10.6648
10.7867
10.8462
10.4357
10.8094
10.5697
10.7992
10.2755
10.5753
10.7394
10.6798
10.6722
10.8138
10.7304
10.5081
10.5895
11.0528
10.7472
10.5023
10.6797
10.7514
10.5795
10.7351
10.8133
10.7408
10.4391
10.7328
10.7145
10.8378
10.7007
10.7403
10.7336
10.636
10.8313
10.6111
10.6381
10.7173
10.8418
10.4783
10.6685
10.3847
10.7564
10.8673
10.7209
10.8193
10.7359
10.6868
10.7242
10.7803
10.9424
11.0124
10.6622
10.7024
10.8171
10.8108
10.7056
10.704
10.6919
10.6438
10.7842
10.8298
10.435
10.8621
10.6795
10.9068
10.5561
10.5117
10.5407
10.6604
10.8793
10.7414
10.602
10.9392
10.834
10.9334
10.6924
10.6857
10.6521
10.8191
10.934
10.7551
10.645
10.6772
10.8645
10.611
10.9521
10.7265
10.7757
10.7382
10.5645
10.8653
10.7939
10.5373
10.8423
10.8333
10.8394
10.7875
10.7248
10.838
10.84
10.7722
10.7443
10.6553
10.595
10.7595
10.7424
10.4834
10.815
10.8218
10.7934
10.5073
10.5192
10.6645
10.8099
10.5256
10.6652
10.6868
10.5321
10.6418
10.5776
10.5994
10.6281
10.8044
10.8995
10.6736
10.5364
10.7024
10.5246
10.727
10.6806
10.8478
10.5906
10.9509
10.8137
10.5373
10.7987
10.6031
10.7745
10.341
10.8235
10.4988
10.7201
10.7928
10.7002
10.674
10.9212
10.9225
10.5291
10.8112
10.7515
10.6791
10.8328
10.7821
10.8325
10.766
10.8252
10.5839
10.6208
10.5878
10.8291
10.7662
10.7537
10.8254
10.8674
10.8673
10.5531
10.8744
10.7046
10.5591
10.8663
10.8146
10.526
10.8781
10.7413
10.6506
10.4652
10.9434
10.6874
10.6508
10.6114
10.6536
10.4155
10.7817
10.5282
10.4551
10.6269
10.5759
10.7466
10.6446
10.8236
10.7835
10.8264
10.7595
10.6689
10.7245
10.6951
10.5365
10.6943
10.697
10.6484
10.8633
10.6129
10.7625
10.6798
10.6326
10.6869
10.4248
10.6583
10.7846
10.8885
10.8131
10.5263
10.5302
10.6151
10.8467
10.6861
10.6349
10.6537
10.6981
10.7847
10.6077
10.7694
10.7508
10.5192
10.8027
10.536
10.5181
10.6602
10.8064
10.4739
10.8161
10.5432
10.7061
11.0124
10.6973
10.4163
10.7365
10.7209
10.5337
10.717
10.7128
10.838
10.7397
10.9503
11.0458
10.6544
10.7473
10.8388
10.7777
10.5878
10.6382
10.7551
10.5907
10.664
10.7633
10.6938
10.683
10.7587
10.5928
10.8222
10.6611
10.9028
10.6149
10.6864
10.6405
10.7964
10.8053
10.7712
10.6227
10.5919
10.8981
10.7425
10.7078
10.6582
10.8079
10.4603
10.8636
10.9241
10.6971
10.7521
10.6054
10.7539
10.985
10.5179
10.8035
10.5374
10.6622
10.7865
10.5781
10.5427
10.6717
10.6728
10.695
10.6652
10.86
10.7903
10.8464
10.7185
10.7556
10.7554
10.8124
10.6512
10.7556
10.6408
10.7254
10.6483
10.6251
10.5783
10.5942
10.6337
10.6619
10.7992
10.7452
10.589
10.6942
10.8449
10.7761
10.7429
10.7558
10.5818
10.6314
10.7126
10.6422
10.4052
10.6817
10.9428
10.7395
10.7127
10.6023
10.7929
10.6621
10.7469
10.6705
10.9197
10.6846
10.6087
10.7786
10.7975
10.8434
10.6603
10.6216
10.5432
10.6593
10.7435
10.8449
10.593
10.7041
10.593
10.8526
10.7541
10.5642
10.6456
10.8025
10.6682
10.7455
10.7606
10.7888
10.6456
10.8286
10.922
10.464
10.9662
10.6532
10.6823
10.5269
10.7097
10.4758
10.7072
10.5516
10.6361
10.4032
10.6751
10.6313
10.7682
10.7099
10.7032
10.6699
10.8304
10.8672
10.7508
10.9501
10.6649
10.82
10.9036
10.6833
10.7823
10.8611
10.6716
10.6592
10.7314
10.8836
10.772
10.249
10.7752
10.6086
10.6481
10.8415
10.6531
10.7668
10.7164
10.6735
10.758
10.3529
10.6724
10.8004
10.5811
10.4056
10.4456
10.783
10.5601
10.7433
10.5358
10.8078
10.7749
10.5087
10.8077
11.0213
10.6202
10.8679
10.8592
10.6831
10.616
10.6639
10.592
10.522
10.6661
10.522
10.6856
10.8058
10.4649
10.4201
10.7989
10.5817
10.7186
10.7193
10.4307
10.7709
10.762
10.5525
10.7902
10.6771
10.6468
10.6283
10.5717
10.7796
10.7211
10.6434
10.8211
10.6707
10.6057
10.6247
10.6632
10.5917
10.612
10.8565
10.7146
10.6999
10.8257
10.5843
10.7167
10.5655
10.6717
10.6611
10.7663
10.5913
10.7581
10.5113
10.6822
10.7594
10.7898
10.7501
10.5511
10.652
10.7765
10.6976
10.6757
10.8146
10.6904
10.5735
10.6537
10.9283
10.8117
10.7386
10.5634
10.6973
10.5335
10.6059
10.5061
10.6625
10.6587
10.6659
10.6764
10.5601
10.5519
10.8763
10.7182
10.6165
10.5916
10.5874
10.6871
10.6967
10.7056
10.6759
10.7052
10.6822
10.6801
10.7445
10.821
10.6672
10.8598
10.6719
10.6474
10.6463
10.5536
10.5894
10.6874
10.5492
10.8366
10.6513
10.8147
10.7241
10.6762
10.8846
10.5551
10.7709
10.858
10.8572
10.6579
10.6372
10.7066
10.5073
10.5513
10.7503
10.6775
10.6784
10.8489
10.8288
10.5566
10.5944
10.7418
10.8229
10.6915
10.8135
10.7294
10.778
10.495
10.7343
10.6287
10.6659
10.7533
10.8563
10.5459
10.7819
10.9335
10.7757
10.6953
10.7352
10.5026
10.6598
10.7232
10.4391
10.6088
10.6676
10.5596
10.867
10.5499
10.7665
10.821
10.9393
10.6068
10.5839
10.592
10.7861
10.6451
10.6396
10.6803
10.7126
10.6302
10.583
10.7628
10.7447
10.7749
10.8868
10.8392
10.7732
10.7274
10.6658
10.6352
10.7058
10.6083
10.7121
10.6858
10.6417
10.6057
10.6149
10.3046
10.7306
10.759
10.7861
10.5784
10.6714
10.7877
10.6266
10.6117
10.7697
10.869
10.5846
10.558
10.5592
10.5937
10.7095
10.667
10.7247
10.6986
10.762
10.6688
10.4491
10.7125
10.6286
10.839
10.7411
10.3995
10.7695
10.7412
10.6694
10.5805
10.8165
10.7034
10.7972
10.5164
10.6668
10.7978
10.669
10.527
10.5874
10.6491
10.777
10.5952
10.8166
10.6792
10.7406
10.7015
10.7452
10.7425
10.8143
10.7324
10.5509
10.7722
10.6162
10.7281
10.5167
10.4573
10.4725
10.8611
10.7034
10.4981
10.625
10.7793
10.7602
10.7034
10.7699
10.6129
10.5636
10.5752
10.6706
10.675
10.4186
10.5276
10.6215
10.6301
10.591
10.7398
10.6989
10.7396
10.653
10.7403
10.3838
10.339
10.6619
10.6859
10.838
10.914
10.4884
10.6273
10.5864
10.5929
10.9122
10.6671
10.7881
10.5989
10.6539
10.7888
10.7381
10.8152
10.7101
10.6342
10.8152
10.5255
10.5253
10.6296
10.5751
10.6245
10.7226
10.7376
10.827
10.6374
10.5973
10.4163
10.6945
10.7104
10.5818
10.6812
10.7552
10.7722
10.6289
10.8617
10.7036
10.6393
10.6449
10.7065
10.851
10.8819
10.7026
10.6518
10.7118
10.7338
10.8727
10.6041
10.6445
10.7638
10.684
10.5111
10.7002
10.6335
10.4388
10.8933
10.663
10.5593
10.6117
10.6463
10.7275
10.8025
10.7391
10.6834
10.6618
10.7947
10.7479
10.5751
10.7187
10.6933
10.4627
10.4471
10.678
10.6881
10.7691
10.6816
10.5924
10.6905
10.7414
10.8363
10.5019
10.6485
10.7907
10.8074
10.74
10.5105
10.7185
10.6554
10.655
10.7567
10.7045
10.6231
10.5898
10.3386
10.4334
10.6846
10.6807
10.5048
10.5653
10.5258
10.8137
10.5038
10.7037
10.5722
10.5713
10.6465
10.5995
10.801
10.7863
10.4709
10.6665
10.7034
10.9311
10.7823
10.7969
10.6932
10.7213
10.6729
10.5508
10.7544
10.6873
10.5888
10.7419
10.8188
10.3779
10.8527
10.4468
10.8369
10.6374
10.4306
10.577
10.4828
10.7749
10.5201
10.5975
10.7294
10.7772
10.7221
10.5243
10.7651
10.6628
10.5484
10.7425
10.5285
10.8792
10.6495
10.4428
10.719
10.6579
10.7227
10.832
10.6965
10.6113
10.6943
10.8381
10.581
10.6274
10.4283
10.5827
10.7268
10.7878
10.7399
10.6907
10.6407
10.6417
10.7214
10.5276
10.7794
10.6833
10.7298
10.6798
10.8446
10.5012
10.8117
10.6333
10.8475
10.7472
10.6624
10.6922
10.5803
10.7421
10.5743
10.6569
10.8032
10.8906
10.6941
10.4253
10.803
10.7689
10.5724
10.5592
10.7469
10.6678
10.7189
10.7754
10.8136
10.5425
10.5711
10.8327
10.6215
10.5122
10.7198
10.6853
10.6406
10.6099
10.6063
10.5545
10.7483
10.7548
10.7514
10.5736
10.6848
10.4814
10.7644
10.6929
10.4245
10.7127
10.8208
10.7954
10.8369
10.6123
10.9017
10.719
10.5938
10.7149
10.6549
10.6891
10.8478
10.5984
10.5278
10.6431
10.7196
10.6552
10.7583
10.7492
10.5982
10.7318
10.3695
10.7017
10.685
10.6312
10.7146
10.6938
10.6573
10.6219
10.7881
10.6886
10.642
10.7395
10.7808
10.7149
10.6215
10.7256
10.5799
10.521
10.7509
10.5443
10.6332
10.5764
10.8265
10.8016
10.3915
10.7779
10.7728
10.5094
10.6653
10.6839
10.8122
10.8007
10.779
10.6916
10.7741
10.5996
10.9627
10.681
10.4875
10.5578
10.6862
10.5992
10.8618
10.5878
10.8214
10.5949
10.7736
10.739
10.5875
10.8753
10.8624
10.9043
10.8906
10.576
10.7549
10.6837
10.8299
10.5967
10.6297
10.7103
10.6656
10.6078
10.7642
10.7479
10.6018
10.6195
10.5486
10.6157
10.745
10.7171
10.6254
10.6426
10.5877
10.7603
10.6222
10.6797
10.6856
10.5474
10.6318
10.8511
10.6821
10.9715
10.7526
10.6778
10.5727
10.6145
10.7663
10.7636
10.4876
10.5228
10.8218
10.4797
10.6993
10.4808
10.5859
10.8505
10.582
10.7545
10.7203
10.6396
10.4168
10.8265
10.9515
10.6804
10.5155
10.5032
10.6688
10.7182
10.573
10.8137
10.7986
10.4372
10.7276
10.5985
10.6548
10.644
10.7004
10.5666
10.8307
10.8581
10.7794
10.7445
10.6589
10.7848
10.5729
10.7752
10.7376
10.56
10.7668
10.633
10.5301
10.7234
10.693
10.8318
10.4901
10.5454
10.5132
10.877
10.8555
10.6376
10.494
10.6684
10.527
10.8277
10.6246
10.7151
10.5556
10.7467
10.6793
10.6206
10.6739
10.5656
10.5803
10.8369
10.56
10.3853
10.4742
10.5999
10.56
10.5926
10.7177
10.6132
10.5377
10.7667
10.7364
10.3194
10.6053
10.8154
10.6404
10.6588
10.5662
10.4946
10.5983
10.6175
10.6369
10.7866
10.583
10.5566
10.5789
10.7574
10.5623
10.5886
10.774
10.537
10.69
11.0177
10.5047
10.761
10.7722
10.6375
10.7817
10.7697
10.7805
10.7198
10.6524
10.6657
10.6307
10.6641
10.6005
10.7744
10.7315
10.8355
10.5402
10.7495
10.4292
10.5771
10.5767
10.3931
10.6554
10.6216
10.794
10.7755
10.653
10.6291
10.5938
10.7332
10.6857
10.5328
10.7416
10.7688
10.7774
10.5616
10.6712
10.7279
10.5595
10.7085
10.403
10.7453
10.8147
10.6721
10.6762
10.5212
10.636
10.3288
10.6849
10.8098
10.6107
10.5796
10.7127
10.7069
10.6907
10.5459
10.585
10.5704
10.5311
10.698
10.638
10.6632
10.8257
10.8456
10.559
10.6916
10.4163
10.7038
10.4884
10.3977
10.8755
10.7469
10.7046
10.7276
10.5982
10.7486
10.5964
10.7571
10.6033
10.6228
10.5697
10.738
10.5812
10.6965
10.4764
10.6595
10.9682
10.6755
10.5628
10.6238
10.4789
10.5414
10.4985
10.675
10.676
10.6838
10.4397
10.5261
10.6564
10.4534
10.971
10.5458
10.7282
10.8672
10.6278
10.7025
10.7115
10.6224
10.7877
10.5993
10.471
10.7309
10.3253
10.6042
10.7292
10.5194
10.6653
10.972
10.6266
10.4965
10.7435
10.4153
10.7096
10.5568
10.623
10.5057
10.6244
10.5991
10.7025
10.5116
10.6242
10.6252
10.7509
10.8147
10.5805
10.5485
10.6891
10.5895
10.8005
10.5943
10.7138
10.7256
10.8931
10.5962
10.6359
10.6457
10.8523
10.7506
10.6084
10.6903
10.7086
10.3315
10.7913
10.7283
10.7555
10.5444
10.5421
10.818
10.6784
10.6709
10.7096
10.6733
10.6086
10.5687
10.6293
10.4638
10.6405
10.5928
10.7663
10.5427
10.6123
10.7143
10.473
10.8107
10.9342
10.7768
10.7343
11.0305
10.74
10.6671
10.6538
10.5387
10.7178
10.7599
10.5384
10.6951
10.5758
10.6368
10.766
10.3464
10.8091
10.5746
10.7968
10.776
10.7595
10.7468
10.8194
10.704
10.6541
10.5103
10.7669
10.4269
10.6553
10.5423
10.5564
10.5242
10.5614
10.6925
10.6586
10.6538
10.7387
10.6532
10.4848
10.3692
10.7456
10.4494
10.8144
10.2147
10.8157
10.576
10.698
10.6607
10.7648
10.7004
10.6631
10.6515
10.6577
10.5989
10.8757
10.6047
10.5751
10.5067
10.7023
10.8224
10.7423
10.4262
10.679
10.553
10.7513
10.7441
10.6025
10.7173
10.5575
10.5896
10.5647
10.6218
10.6093
10.8294
10.5544
10.5847
10.7718
10.6342
10.5684
10.5807
10.7673
10.6443
10.8232
10.6558
10.6838
10.7015
10.5285
10.7098
10.3697
10.487
10.7189
10.6574
10.437
10.83
10.7421
10.6109
10.6989
10.7013
10.6157
10.6425
10.6029
10.4112
10.7058
10.6599
10.8652
10.6622
10.6133
10.503
10.8998
10.5101
10.7354
10.4832
10.6169
10.4966
10.4899
10.6593
10.6376
10.8347
10.8247
10.6452
10.5942
10.7991
10.618
10.393
10.7224
10.4539
10.4407
10.5598
10.486
10.7814
10.5366
10.5815
10.545
10.432
10.6653
10.7929
10.7162
10.638
10.623
10.6215
10.8581
10.4916
10.8334
10.6028
10.6058
10.5289
10.7534
10.745
10.7923
10.6888
10.5548
10.7005
10.7433
10.3983
10.6055
10.7283
10.9133
10.7858
10.7551
10.7743
10.8048
10.6028
10.5214
10.4419
10.7528
10.3216
10.7632
10.6589
10.5952
10.6734
10.6685
10.6737
10.5123
10.7479
10.7327
10.8122
10.6673
10.7496
10.6112
10.5776
10.6181
10.5702
10.7504
10.8264
10.5198
10.6253
10.6585
10.5971
10.5862
10.6011
10.8447
10.7779
10.6582
10.5589
10.8084
10.5187
10.6445
10.6316
10.8513
10.8602
10.7873
10.7729
10.6754
10.5698
10.63
10.7904
10.5804
10.6248
10.5917
10.5991
10.6325
10.8809
10.5162
10.8187
10.7312
10.5931
10.5104
10.7159
10.4901
10.5858
10.5817
10.6444
10.5171
10.7717
10.7418
10.3632
10.4779
10.5556
10.5449
10.6853
10.6294
10.539
10.5936
10.5465
10.5734
10.6121
10.6884
10.5219
10.7
10.5015
10.6555
10.705
10.8942
10.6945
10.6455
10.7576
10.6504
10.6221
10.7732
10.6634
10.7455
10.5784
10.5627
10.4743
10.4224
10.4295
10.4882
10.6498
10.4777
10.4724
10.6719
10.763
10.5557
10.5957
10.5412
10.5236
10.686
10.7618
10.5733
10.8242
10.8251
10.8742
10.581
10.6889
10.3958
10.7326
10.5532
10.5788
10.7276
10.6534
10.7017
10.6448
10.7917
10.8965
10.6402
10.8032
10.5524
10.6361
10.5435
10.8173
10.7165
10.7507
10.858
10.7692
10.6659
10.6017
10.6671
10.6008
10.4139
10.4999
10.7729
10.7516
10.5912
10.7568
10.6105
10.6228
10.7387
10.6128
10.8448
10.5773
10.6874
10.6363
10.6374
10.7093
10.527
10.7364
10.6909
10.7321
10.684
10.5805
10.6832
10.6618
10.6763
10.6871
10.5788
10.494
10.6672
10.7049
10.5422
10.7062
10.4694
10.5866
10.6833
10.7123
10.3954
10.6457
10.5288
10.7462
10.7314
10.7433
10.5539
10.684
10.5533
10.881
10.7554
10.682
10.5926
10.6322
10.4769
10.5602
10.6024
10.8333
10.709
10.6832
10.723
10.5589
10.6718
10.4919
10.6606
10.5353
11.0002
10.5337
10.766
10.7445
10.7312
10.6451
10.6472
10.645
10.8152
10.7866
10.7422
10.6487
10.8
10.7867
10.4103
10.54
10.7937
10.6878
10.7421
10.7883
10.6794
10.6231
10.5051
10.5028
10.6481
10.7428
10.417
10.7648
10.6762
10.4954
10.7211
10.9278
10.8132
10.5381
10.6612
10.6416
10.5803
10.4826
10.7064
10.6439
10.609
10.4349
10.6098
10.5577
10.7913
10.6781
10.572
10.885
10.4625
10.8347
10.7396
10.712
10.6767
10.7614
10.6338
10.7892
10.5589
10.6432
10.758
10.6564
10.7337
10.6763
10.5799
10.4825
10.6239
10.7609
10.806
10.6384
10.6924
10.5785
10.6602
10.6003
10.6573
10.7005
10.8002
10.507
10.5258
10.5109
10.781
10.6317
10.5016
10.6474
10.653
10.503
10.7339
10.6406
10.8349
10.7176
10.5001
10.6999
10.6222
10.7298
10.5738
10.5647
10.5271
10.6474
10.6304
10.7422
10.7879
10.6652
10.7365
10.5597
10.5579
10.5207
10.7741
10.8676
10.4928
10.805
10.5676
10.5324
10.7499
10.4705
10.5794
10.8593
10.7791
10.5912
10.617
10.5916
10.5646
10.8799
10.5452
10.7261
10.7993
10.5495
10.6065
10.5392
10.7494
10.5836
10.7077
10.5989
10.5825
10.5656
10.8457
10.8512
10.6333
10.6021
10.4681
10.7155
10.701
10.4375
10.7263
10.6249
10.6113
10.4192
10.6314
10.6757
10.6238
10.5323
10.5888
10.6336
10.6536
10.786
10.7706
10.7635
10.8131
10.6802
10.7186
10.7431
10.7754
10.7355
10.694
10.7541
10.6565
10.7061
10.545
10.8901
10.5393
10.7006
10.8046
10.6844
10.6475
10.6605
10.5993
10.4082
10.6332
10.6656
10.5828
10.5041
10.5486
10.5594
10.6106
10.5735
10.6491
10.7431
10.5013
10.8236
10.7967
10.7588
10.613
10.7564
10.798
10.7228
10.6941
10.612
10.6017
10.7441
10.7596
10.6335
10.6868
10.7913
10.5877
10.7831
10.771
10.7523
10.5095
10.6664
10.4601
10.6892
10.2923
10.9111
10.568
10.7251
10.754
10.6587
10.5728
10.6899
10.7221
10.6432
10.6398
10.7256
10.4827
10.7288
10.6152
10.6747
10.5906
10.7598
10.794
10.6076
10.6696
10.6076
10.4776
10.5466
10.8194
10.5988
10.6853
10.7037
10.5946
10.5445
10.868
10.5261
10.6271
10.7869
10.5797
10.6436
10.7607
10.5393
10.85
10.4921
10.69
10.6745
10.5631
10.5536
10.6221
10.6931
10.4757
10.5888
10.6465
10.7644
10.7462
10.8083
10.5538
10.6993
10.9218
10.4978
10.6411
10.7447
10.745
10.622
10.7012
10.5516
10.7179
10.7092
10.7534
10.6118
10.7509
10.6207
10.5775
10.4962
10.569
10.8119
10.5672
10.6398
10.5283
10.7365
10.5973
10.8371
10.6843
10.6329
10.6817
10.5944
10.708
10.6825
10.6637
10.5098
10.5739
10.7589
10.6609
10.6196
10.6624
10.5641
10.7857
10.6156
10.748
10.5586
10.4822
10.5424
10.6523
10.4311
10.6311
10.5907
10.6889
10.5922
10.5922
10.5951
10.6176
10.7686
10.5698
10.7214
10.4035
10.6302
10.576
10.6645
10.5313
10.6649
10.7683
10.7319
10.7417
10.5872
10.5782
10.4687
10.7501
10.5304
10.7297
10.8825
10.6425
10.5438
10.6927
10.5507
10.6797
10.5547
10.3385
10.6262
10.5119
10.7486
10.4181
10.517
10.5689
10.4114
10.6033
10.605
10.5611
10.7325
10.5128
10.8323
10.7071
10.748
10.5133
10.5694
10.4213
10.6044
10.8023
10.6024
10.7869
10.7084
10.6982
10.6632
10.5961
10.5702
10.7762
10.5845
10.5997
10.4508
10.7857
10.7601
10.7317
10.7383
10.6875
10.6778
10.6581
10.7939
10.5472
10.79
10.4666
10.666
10.665
10.7193
10.731
10.7664
10.6939
10.7358
10.7462
10.4874
10.5745
10.7546
10.605
10.4481
10.6523
10.8213
10.6566
10.6997
10.6221
10.6766
10.8198
10.5458
10.6012
10.6264
10.6648
10.5906
10.5233
10.6646
10.6644
10.5627
10.6483
10.4446
10.524
10.6584
10.6991
10.7467
10.2396
10.641
10.7355
10.6563
10.6359
10.6996
10.7439
10.7021
10.649
10.739
10.6525
10.4109
10.5169
10.6487
10.7041
10.7937
10.5683
10.7603
10.8882
10.5285
10.6147
10.5811
10.4855
10.4779
10.6342
10.5761
10.6129
10.643
10.6936
10.6554
10.5326
10.5532
10.6977
10.72
10.6655
10.6693
10.7081
10.5241
10.6002
10.7203
10.5359
10.5478
10.7451
10.7356
10.5765
10.7249
10.599
10.6192
10.7584
10.6767
10.6715
10.6016
10.5562
10.4044
10.4888
10.5635
10.5233
10.6517
10.572
10.6346
10.6708
10.3694
10.7386
10.4639
10.6279
10.7157
10.5264
10.7107
10.616
10.7004
10.5758
10.5406
10.5825
10.6612
10.6188
10.5531
10.5099
10.8066
10.5839
10.5729
10.6931
10.7014
10.5289
10.7985
10.8051
10.636
10.6331
10.5735
10.406
10.5097
10.5922
10.7357
10.5636
10.8053
10.5941
10.7373
10.6419
10.5661
10.642
10.6129
10.7865
10.6185
10.8113
10.6467
10.6923
10.6084
10.5863
10.6323
10.7474
10.7311
10.5716
10.6962
10.6391
10.6672
10.6617
10.8112
10.6389
10.6639
10.6019
10.6043
10.6609
10.5929
10.632
10.68
10.7698
10.6281
10.6206
10.8051
10.4592
10.7546
10.4615
10.6885
10.7343
10.7357
10.6118
10.7093
10.5907
10.2651
10.5745
10.4559
10.68
10.5648
10.74
10.7587
10.7251
10.6819
10.4616
10.6533
10.5863
10.6724
10.6123
10.7055
10.5294
10.7652
10.659
10.4894
10.8216
10.6587
10.5326
10.7981
10.6281
10.5338
10.6682
10.6574
10.6463
10.6891
10.7418
10.6499
10.7801
10.6339
10.6332
10.7255
10.6399
10.7568
10.773
10.6871
10.757
10.5166
10.4046
10.7222
10.5968
10.7297
10.5374
10.616
10.5953
10.7425
10.7129
10.5676
10.6295
10.6271
10.5608
10.6062
10.4209
10.5361
10.6001
10.5818
10.643
10.7597
10.6189
10.5975
10.5631
10.6207
10.3431
10.4838
10.8346
10.6801
10.653
10.5159
10.6219
10.4207
10.717
10.6345
10.6318
10.483
10.7694
10.5216
10.6778
10.7471
10.8145
10.7681
10.4698
10.5924
10.63
10.684
10.6313
10.7159
10.4162
10.4616
10.6455
10.6305
10.5068
10.7252
10.7097
10.6682
10.4609
10.6355
10.5513
10.8246
10.6652
10.7193
10.7813
10.6334
10.4957
10.4445
10.7139
10.6866
10.4136
10.5812
10.629
10.4517
10.4991
10.6171
10.5183
10.5987
10.8018
10.7046
10.6507
10.4931
10.641
10.7523
10.4815
10.5307
10.5168
10.4083
10.7362
10.5598
10.5461
10.5924
10.5015
10.7285
10.4287
10.6104
10.6299
10.6587
10.543
10.5539
10.7778
10.765
10.664
10.4519
10.6177
10.5136
10.5755
10.6567
10.3374
10.6274
10.6966
10.5472
10.6527
10.5142
10.6675
10.6555
10.7565
10.4741
10.8101
10.5414
10.7285
10.621
10.5257
10.7912
10.6453
10.7519
10.7463
10.7293
10.6111
10.7225
10.6602
10.7944
10.8286
10.7691
10.6466
10.8241
10.827
10.5538
10.5808
10.6592
10.6262
10.611
10.5027
10.5993
10.4562
10.5606
10.5282
10.4936
10.707
10.6893
10.5039
10.7101
10.541
10.5412
10.6821
10.4632
10.5818
10.3288
10.6857
10.5198
10.7964
10.687
10.4852
10.7139
10.5562
10.6352
10.5197
10.794
10.5362
10.3561
10.5975
10.6561
10.5646
10.6077
10.6118
10.5504
10.7034
10.8015
10.7542
10.6136
10.5339
10.5334
10.8578
10.6816
10.6708
10.7647
10.6073
10.7907
10.8188
10.6481
10.656
10.7937
10.6541
10.5787
10.6075
10.4578
10.4472
10.7075
10.7507
10.4562
10.7786
10.6825
10.5079
10.5378
10.7872
10.4474
10.409
10.7655
10.5392
10.7756
10.3514
10.8294
10.4903
10.5817
10.7685
10.5924
10.6272
10.6368
10.5757
10.4905
10.6803
10.5299
10.6831
10.7721
10.8578
10.4814
10.6288
10.7488
10.6592
10.5399
10.8634
10.7557
10.5381
10.6055
10.5889
10.5119
10.3826
10.7
10.5176
10.7425
10.6274
10.4353
10.6962
10.3893
10.8755
10.4918
10.6814
10.6615
10.7476
10.5474
10.6161
10.8678
10.7413
10.6963
10.2905
10.5527
10.6321
10.7693
10.7292
10.6139
10.5453
10.7216
10.4791
10.5049
10.5549
10.6361
10.4896
10.8147
10.856
10.7113
10.8092
10.5976
10.7155
10.854
10.7139
10.5313
10.5193
10.5763
10.4614
10.8897
10.6468
10.8143
10.6244
10.6253
10.7727
10.3368
10.4655
10.6854
10.5143
10.7649
10.7514
10.6675
10.5958
10.5201
10.8425
10.6103
10.5917
10.7119
10.6579
10.6518
10.7591
10.6735
10.5322
10.5777
10.4682
10.6235
10.6981
10.6586
10.4921
10.6941
10.7114
10.4259
10.5946
10.598
10.4792
10.5496
10.5758
10.7584
10.6533
10.5361
10.6037
10.598
10.5783
10.6032
10.6174
10.6368
10.6725
10.6908
10.6885
10.6901
10.5994
10.5093
10.7692
10.4743
10.6351
10.6894
10.6151
10.7685
10.4556
10.5826
10.7384
10.7955
10.6502
10.666
10.4907
10.5904
10.6428
10.5609
10.7749
10.5767
10.7682
10.425
10.6398
10.5017
10.672
10.555
10.6927
10.5612
10.6621
10.6049
10.6106
10.4424
10.6116
10.6165
10.5262
10.828
10.4848
10.6966
10.5593
10.5979
10.547
10.6092
10.5258
10.4041
10.7381
10.8068
10.483
10.7399
10.6424
10.5359
10.4712
10.6367
10.4
10.6944
10.7852
10.6187
10.3696
10.5907
10.7504
10.7471
10.5292
10.7985
10.6675
10.6955
10.5817
10.8099
10.6406
10.5909
10.5569
10.5667
10.8163
10.6402
10.6688
10.7202
10.525
10.528
10.6845
10.6367
10.6059
10.5953
10.3996
10.6496
10.7586
10.6136
10.4828
10.6945
10.7149
10.4168
10.5787
10.7637
10.6923
10.696
10.6864
10.4458
10.5935
10.7378
10.5703
10.6791
10.5714
10.6031
10.6678
10.5864
10.6799
10.743
10.2916
10.5954
10.6595
10.5231
10.6313
10.5162
10.6546
10.5061
10.8741
10.5259
10.5517
10.6107
10.5171
10.88
10.6141
10.6647
10.8712
10.3831
10.6877
10.7167
10.6081
10.4697
10.826
10.2872
10.537
10.571
10.5959
10.445
10.7603
10.7128
10.6181
10.6241
10.4104
10.6878
10.5303
10.476
10.7305
10.7197
10.7634
10.7061
10.7175
10.5839
10.7289
10.5432
10.5491
10.7195
10.4995
10.4623
10.678
10.5814
10.4773
10.7071
10.6874
10.5916
10.586
10.6906
10.4533
10.7233
10.4753
10.6724
10.6151
10.756
10.5576
10.6413
10.7148
10.5514
10.4887
10.6361
10.4411
10.7659
10.673
10.6458
10.5503
10.7186
10.6862
10.6695
10.6694
10.6236
10.6509
10.6147
10.8037
10.8158
10.7431
10.6362
10.6231
10.633
10.6493
10.6186
10.6439
10.7354
10.8202
10.7132
10.3793
10.7408
10.6304
10.6486
10.6576
10.7061
10.8018
10.6558
10.6113
10.5877
10.6906
10.6999
10.5749
10.5795
10.5998
10.3161
10.6361
10.5244
10.7523
10.5808
10.5982
10.8532
10.6745
10.6998
10.7836
10.5477
10.6653
10.555
10.6425
10.731
10.5672
10.6212
10.662
10.5783
10.7705
10.6202
10.6501
10.5998
10.5982
10.7435
10.4736
10.6932
10.6599
10.647
10.6864
10.6605
10.7411
10.7767
10.6695
10.5052
10.4191
10.4677
10.6897
10.739
10.6757
10.6706
10.6063
10.3926
10.7829
10.4953
10.713
10.5886
10.5195
10.7299
10.6542
10.7693
10.711
10.6896
10.3987
10.7259
10.8092
10.6527
10.6261
10.6704
10.5238
10.4927
10.755
10.6136
10.4949
10.4072
10.656
10.3952
10.5373
10.3518
10.6561
10.6731
10.7521
10.6756
10.5637
10.5641
10.6218
10.614
10.665
10.5145
10.8841
10.6504
10.4628
10.631
10.8138
10.8126
10.7372
10.606
10.8105
10.624
10.7325
10.7215
10.7159
10.6876
10.6988
10.6556
10.7345
10.6107
10.5877
10.6213
10.5347
10.6471
10.6192
10.6339
10.5818
10.7494
10.5485
10.4964
10.5983
10.5299
10.6742
10.5766
10.4528
10.72
10.7028
10.4368
10.7174
10.6824
10.7161
10.8186
10.5968
10.4049
10.5937
10.7616
10.5942
10.7521
10.6463
10.4381
10.7945
10.5477
10.7792
10.7575
10.7869
10.6269
10.5936
10.6186
10.6456
10.4068
10.3713
10.8251
10.525
10.6049
10.5587
10.7641
10.5009
10.7123
10.7475
10.6816
10.6863
10.4989
10.5135
10.741
10.6627
10.8035
10.6703
10.6557
10.6917
10.5459
10.7537
10.5804
10.5776
10.5352
10.551
10.6449
10.677
10.8976
10.6721
10.772
10.6052
10.575
10.5952
10.7301
10.5682
10.6699
10.6166
10.5572
10.5129
10.6919
10.5914
10.8323
10.4449
10.4593
10.6648
10.6932
10.3857
10.6252
10.584
10.4867
10.6677
10.61
10.8061
10.6451
10.473
10.6618
10.7228
10.612
10.6923
10.5756
10.6519
10.737
10.4582
10.7367
10.5401
10.8196
10.5228
10.5521
10.5808
10.6224
10.6722
10.7732
10.6902
10.5879
10.6921
10.7713
10.7626
10.498
10.7583
10.6548
10.446
10.5933
10.341
10.6055
10.81
10.7068
10.554
10.6573
10.5284
10.7762
10.6099
10.7673
10.5936
10.5436
10.6124
10.708
10.5926
10.5085
10.4998
10.8163
10.8667
10.7079
10.4619
10.7468
10.3873
10.5946
10.5677
10.6309
10.6511
10.7139
10.4718
10.2795
10.5337
10.7246
10.7289
10.5148
10.5402
10.8156
10.7991
10.5967
10.3833
10.703
10.7899
10.7301
11.0003
10.6153
10.5209
10.5668
10.4371
10.4918
10.6257
10.1784
10.777
10.6554
10.6285
10.4629
10.6721
10.5529
10.5919
10.6102
10.5978
10.6989
10.6673
10.4939
10.6536
10.4551
10.6179
10.7308
10.4972
10.4199
10.7302
10.4932
10.7055
10.7057
10.6851
10.5569
10.6725
10.5357
10.6642
10.6916
10.7421
10.6221
10.4531
10.6776
10.7783
10.4639
10.6425
10.4833
10.5691
10.7234
10.698
10.4002
10.6429
10.6366
10.531
10.6273
10.6807
10.592
10.6602
10.6278
10.4771
10.3626
10.6281
10.7253
10.6873
10.6364
10.6368
10.6403
10.4589
10.575
10.3916
10.5018
10.6345
10.7134
10.6179
10.6273
10.4525
10.6036
10.6582
10.6365
10.6877
10.723
10.7401
10.5762
10.7194
10.7153
10.7426
10.6809
10.7638
10.5233
10.6306
10.6891
10.8029
10.6036
10.4028
10.4289
10.7354
10.6735
10.687
10.6229
10.6489
10.4377
10.5601
10.7393
10.4697
10.7935
10.4939
10.6318
10.532
10.7851
10.5371
10.6519
10.5353
10.8246
10.6962
10.5711
10.7878
10.7194
10.7482
10.5959
10.737
10.7901
10.6548
10.6873
10.7833
10.5639
10.8299
10.6648
10.4654
10.6843
10.5382
10.4785
10.5798
10.6967
10.5061
10.5451
10.5395
10.5801
10.5234
10.6625
10.5271
10.4892
10.7982
10.7441
10.699
10.5334
10.6392
10.7341
10.5236
10.5032
10.4526
10.5575
10.5629
10.6665
10.7692
10.6506
10.6794
10.6003
10.6818
10.6328
10.2108
10.6321
10.7038
10.6153
10.7054
10.4825
10.7463
10.6709
10.6346
10.6525
10.4445
10.7611
10.6353
10.7971
10.7378
10.6876
10.5685
10.3852
10.6345
10.6917
10.5892
10.555
10.4411
10.6178
10.7069
10.8135
10.6894
10.7156
10.9139
10.5159
10.5168
10.7004
10.6987
10.5339
10.6265
10.7567
10.6642
10.531
10.6394
10.4835
10.4555
10.4837
10.3373
10.7909
10.5307
10.7067
10.4594
10.7329
10.5594
10.6344
10.5406
10.5441
10.6956
10.5853
10.4068
10.6269
10.6825
10.6479
10.6668
10.7087
10.7278
10.544
10.6101
10.506
10.8273
10.5089
10.6569
10.6226
10.5144
10.6247
10.4808
10.6617
10.5423
10.7353
10.4745
10.6971
10.6503
10.5877
10.5166
10.5164
10.7164
10.317
10.5594
10.6428
10.6016
10.7091
10.5938
10.7911
10.4193
10.4785
10.6145
10.7231
10.4476
10.6168
10.5666
10.6104
10.6048
10.5989
10.7856
10.5894
10.5461
10.7443
10.6526
10.617
10.771
10.6687
10.7784
10.6036
10.5633
10.5569
10.6682
10.4098
10.6524
10.3504
10.6436
10.5113
10.6064
10.5358
10.5965
10.7158
10.6564
10.6186
10.7136
10.6975
10.6921
10.4945
10.869
10.5609
10.6697
10.4663
10.486
10.6924
10.553
10.5326
10.6541
10.7046
10.5955
10.8752
10.7787
10.7554
10.68
10.5729
10.7468
10.752
10.5402
10.6414
10.69
10.4227
10.8042
10.5888
10.7396
10.4353
10.536
10.7095
10.6789
10.5082
10.7807
10.7293
10.6567
10.678
10.443
10.4199
10.4496
10.7439
10.7521
10.6781
10.5477
10.7268
10.4598
10.6526
10.5467
10.646
10.7836
10.5522
10.593
10.6094
10.6514
10.5484
10.5489
10.7992
10.6782
10.6572
10.7011
10.5337
10.6582
10.7032
10.6551
10.6861
10.8375
10.6144
10.5352
10.7724
10.611
10.5477
10.623
10.7537
10.6101
10.7456
10.6574
10.6568
10.5211
10.5296
10.6512
10.6253
10.5553
10.5647
10.4824
10.5568
10.6718
10.4634
10.6513
10.6861
10.5831
10.4713
10.5951
10.3665
10.7078
10.6504
10.4858
10.6056
10.4164
10.6772
10.692
10.6088
10.8468
10.6967
10.4401
10.7464
10.359
10.5837
10.4983
10.4033
10.6011
10.6408
10.6292
10.61
10.6276
10.8139
10.6366
10.6964
10.7063
10.6148
10.4641
10.6696
10.657
10.7348
10.7847
10.6727
10.6145
10.6356
10.6878
10.707
10.4786
10.443
10.5571
10.6647
10.5183
10.5143
10.5602
10.8388
10.6077
10.5827
10.6089
10.6152
10.6657
10.6094
10.6286
10.5862
10.4797
10.5294
10.4671
10.6841
10.7529
10.6138
10.5969
10.619
10.444
10.516
10.3426
10.4457
10.599
10.7218
10.6459
10.7884
10.4869
10.4884
10.6693
10.56
10.6858
10.4848
10.5365
10.7463
10.5692
10.6329
10.6648
10.566
10.8181
10.3946
10.6697
10.5247
10.7377
10.6679
10.5637
10.6934
10.6504
10.5295
10.6239
10.7821
10.6736
10.3453
10.5002
10.689
10.7228
10.561
10.6807
10.7488
10.5328
10.4871
10.6768
10.653
10.582
10.5261
10.6816
10.6755
10.3131
10.501
10.529
10.8614
10.5792
10.7521
10.3855
10.6176
10.582
10.564
10.6096
10.6962
10.505
10.5139
10.8725
10.5472
10.6524
10.5943
10.6796
10.4323
10.7765
10.5524
10.7747
10.5715
10.6092
10.9826
10.6128
10.6831
10.3457
10.5906
10.8404
10.637
10.7394
10.7824
10.7225
10.5105
10.7006
10.1778
10.4676
10.5256
10.6862
10.5679
10.6131
10.6529
10.7748
10.6958
10.6515
10.6276
10.726
10.536
10.7528
10.6202
10.4347
10.7247
10.7499
10.6275
10.6911
10.7385
10.8135
10.7472
10.7377
10.5459
10.8546
10.4453
10.5827
10.6003
10.6361
10.6923
10.4696
10.673
10.4781
10.7708
10.5216
10.5309
10.8116
10.5029
10.8317
10.6088
10.6925
10.6258
10.547
10.7217
10.8087
10.6939
10.6131
10.6429
10.6275
10.6103
10.6977
10.6232
10.5315
10.5615
10.5024
10.5368
10.6537
10.6663
10.7144
10.7781
10.3633
10.6726
10.7412
10.6977
10.4443
10.6531
10.6223
10.559
10.6612
10.4867
10.7419
10.6559
10.6207
10.65
10.5871
10.7213
10.6056
10.5167
10.3864
10.6882
10.651
10.738
10.3631
10.5359
10.7479
10.3843
10.6071
10.8449
10.6068
10.6878
10.4327
10.6889
10.7579
10.7828
10.5225
10.5731
10.594
10.6275
10.6562
10.8553
10.4327
10.5793
10.4887
10.7081
10.7239
10.5748
10.53
10.6029
10.6078
10.5366
10.7018
10.5082
10.6627
10.7286
10.5697
10.5831
10.6763
10.4512
10.6631
10.5896
10.7433
10.589
10.6414
10.609
10.6296
10.6264
10.8479
10.5606
10.6193
10.4515
10.6863
10.424
10.5281
10.7014
10.8834
10.3951
10.5572
10.8436
10.859
10.651
10.5406
10.6355
10.6253
10.6158
10.4827
10.614
10.6877
10.681
10.3937
10.7573
10.6567
10.6632
10.4422
10.5585
10.6825
10.3771
10.8646
10.6911
10.6993
10.7943
10.7914
10.612
10.8178
10.5441
10.6134
10.4756
10.7667
10.784
10.4495
10.6753
10.4956
10.5097
10.7107
10.6333
10.5716
10.5213
10.5796
10.6585
10.6812
10.6389
10.4619
10.5871
10.6746
10.8346
10.6569
10.5516
10.7287
10.4083
10.5271
10.509
10.5511
10.7659
10.5721
10.7733
10.6713
10.5693
10.6375
10.6483
10.6229
10.3964
10.5111
10.5518
10.5602
10.6204
10.627
10.3868
10.5514
10.4879
10.6306
10.2518
10.5447
10.7346
10.4741
10.5994
10.4429
10.5417
10.5991
10.4247
10.5316
10.6733
10.6623
10.6326
10.6415
10.6204
10.7285
10.7363
10.6417
10.8035
10.5501
10.6636
10.6019
10.5686
10.6376
10.7902
10.6006
10.5724
10.4482
10.3925
10.537
10.752
10.5124
10.5429
10.4844
10.5111
10.7847
10.5949
10.3425
10.6877
10.3789
10.6286
10.4907
10.4846
10.6974
10.5198
10.7717
10.6517
10.7137
10.6253
10.7616
10.7204
10.5757
10.5974
10.588
10.6343
10.7318
10.5866
10.5138
10.6515
10.4774
10.7159
10.6471
10.761
10.5363
10.5924
10.6175
10.648
10.6301
10.6557
10.6236
10.6648
10.5479
10.8691
10.7012
10.6293
10.6777
10.5758
10.5367
10.5892
10.5368
10.5528
10.6983
10.7669
10.6871
10.7288
10.7993
10.5588
10.6272
10.4899
10.6067
10.6539
10.727
10.436
10.7134
10.7466
10.582
10.5855
10.693
10.8158
10.5782
10.7036
10.5205
10.727
10.5173
10.4036
10.564
10.5995
10.475
10.7689
10.6391
10.9448
10.3777
10.6499
10.7614
10.7026
10.6288
10.7965
10.4938
10.8689
10.7209
10.5477
10.5904
10.5719
10.6187
10.7551
10.7385
10.4029
10.5438
10.5592
10.6772
10.6405
10.6752
10.6693
10.6371
10.5531
10.822
10.6025
10.6032
10.7944
10.5763
10.5977
10.7242
10.6036
10.8163
10.4464
10.6572
10.7227
10.5537
10.2853
10.6958
10.4605
10.4673
10.6468
10.6971
10.5954
10.389
10.6385
10.6816
10.5979
10.5549
10.5437
10.8044
10.6693
10.6217
10.4594
10.5709
10.5542
10.5533
10.5812
10.6251
10.5564
10.766
10.6394
10.6471
10.6102
10.5478
10.4031
10.7621
10.5407
10.793
10.7689
10.6548
10.717
10.6767
10.7127
10.7225
10.907
10.5592
10.7137
10.6712
10.7226
10.7147
10.8083
10.3834
10.5721
10.6635
10.7408
10.6338
10.6258
10.6849
10.6539
10.5714
10.8292
10.3701
10.7159
10.5297
10.5484
10.9118
10.436
10.5569
10.7878
10.5866
10.6245
10.6857
10.7498
10.6471
10.702
10.7823
10.467
10.6399
10.5205
10.5704
10.5998
10.6567
10.6412
10.4726
10.777
10.3777
10.6428
10.4809
10.7026
10.2688
10.5849
10.7098
10.676
10.538
10.6444
10.5914
10.7202
10.6748
10.4467
10.6049
10.7739
10.7822
10.657
10.616
10.4453
10.5018
10.495
10.4517
10.6963
10.3243
10.5508
10.6044
10.4747
10.6299
10.6421
10.421
10.5735
10.725
10.7763
10.634
10.464
10.6643
10.5185
10.5235
10.5707
10.4453
10.649
10.7339
10.6595
10.6628
10.7772
10.428
10.638
10.5837
10.5684
10.8422
10.7355
10.5556
10.6277
10.4657
10.5559
10.9344
10.7166
10.5616
10.5061
10.6551
10.5985
10.6798
10.6923
10.535
10.7195
10.6773
10.5495
10.5977
10.7205
10.6465
10.4979
10.5004
10.7836
10.5544
10.4611
10.7465
10.5363
10.7964
10.6814
10.7631
10.6841
10.4822
10.3277
10.6257
10.4007
10.5179
10.5259
10.7335
10.5688
10.6877
10.4795
10.5839
10.3727
10.6837
10.6397
10.4902
10.5768
10.5484
10.6143
10.514
10.6954
10.6453
10.4589
10.6425
10.6216
10.4362
10.6756
10.3622
10.5379
10.5816
10.561
10.7838
10.686
10.5914
10.4737
10.6437
10.7343
10.5635
10.7406
10.698
10.6576
10.6239
10.6432
10.609
10.6392
10.6408
10.6216
10.6416
10.6738
10.625
10.6829
10.5554
10.5815
10.6869
10.6486
10.7249
10.5679
10.6149
10.6503
10.6914
10.61
10.7552
10.4765
10.6753
10.65
10.681
10.6242
10.5575
10.6146
10.4812
10.5878
10.5717
10.5661
10.7593
10.7628
10.5022
10.7545
10.4907
10.6234
10.7692
10.7181
10.5828
10.6246
10.6311
10.5756
10.5388
10.6024
10.7134
10.6441
10.416
10.6326
10.7491
10.4758
10.7414
10.7625
10.5742
10.6391
10.6174
10.7469
10.522
10.6396
10.5639
10.5323
10.5133
10.6814
10.7282
10.9835
10.7723
10.5923
10.6101
10.727
10.5266
10.4415
10.5796
10.6384
10.713
10.6395
10.6002
10.8192
10.743
10.5574
10.6985
10.5682
10.6511
10.4152
10.5473
10.6472
10.5811
10.5815
10.7829
10.5464
10.6925
10.3482
10.6303
10.7905
10.7107
10.438
10.6438
10.5165
10.7128
10.7003
10.8631
10.7199
10.5537
10.5527
10.6628
10.4049
10.5596
10.3637
10.7161
10.3905
10.453
10.6312
10.7183
10.7012
10.9093
10.6579
10.7094
10.6537
10.7124
10.7036
10.5491
10.7166
10.4943
10.4971
10.6586
10.7284
10.7247
10.5424
10.7422
10.6308
10.7919
10.5673
10.5662
10.7363
10.6298
10.7418
10.7257
10.6258
10.7222
10.4882
10.6639
10.6227
10.5953
10.5765
10.6517
10.5948
10.4776
10.4768
10.445
10.8996
10.6634
10.72
10.4792
10.8008
10.5292
10.5001
10.6612
10.5556
10.475
10.6988
10.6002
10.6752
10.6181
10.6796
10.7008
10.5395
10.4158
10.4278
10.7023
10.7163
10.6954
10.6318
10.6037
10.5372
10.4207
10.6015
10.7634
10.5381
10.6055
10.6771
10.6519
10.5813
10.7651
10.471
10.58
10.683
10.6567
10.7283
10.4681
10.6518
10.4297
10.5497
10.5848
10.6628
10.7588
10.5037
10.4707
10.7278
10.7455
10.7481
10.53
10.6533
10.5291
10.6966
10.4969
10.5603
10.6427
10.7359
10.5885
10.6588
10.6021
10.5519
10.6587
10.5895
10.6596
10.692
10.6694
10.6842
10.5193
10.5948
10.5709
10.5834
10.4476
10.5705
10.4713
10.7496
10.5163
10.5152
10.5865
10.8445
10.7943
10.7932
10.5574
10.5818
10.5164
10.7038
10.7164
10.7299
10.5197
10.7548
10.6917
10.5443
10.6378
10.6771
10.76
10.4761
10.6637
10.5821
10.7951
10.5117
10.5077
10.6039
10.5845
10.6811
10.5769
10.6119
10.7576
10.7603
10.5464
10.7495
10.683
10.6269
10.6224
10.7487
10.6399
10.7241
10.5289
10.6502
10.6457
10.5718
10.5034
10.6508
10.6163
10.6394
10.5299
10.7004
10.5662
10.6412
10.676
10.5708
10.6312
10.6553
10.6775
10.5637
10.645
10.5886
10.4921
10.7755
10.5105
10.5269
10.5356
10.7348
10.7618
10.5654
10.5461
10.533
10.5922
10.549
10.5805
10.4484
10.6646
10.5582
10.5479
10.7668
10.6048
10.7172
10.6932
10.5536
10.3372
10.5254
10.2727
10.5656
10.5782
10.7671
10.7426
10.7343
10.4773
10.6159
10.6189
10.5098
10.6233
10.501
10.5517
10.6025
10.62
10.6859
10.8063
10.7533
10.5359
10.7111
10.867
10.7324
10.5858
10.5162
10.6777
10.4259
10.7853
10.6266
10.7179
10.8076
10.7032
10.7116
10.4853
10.7093
10.5051
10.5785
10.5989
10.3624
10.6104
10.6395
10.4964
10.7623
10.7022
10.6139
10.8876
10.6347
10.6274
10.6208
10.6739
10.6112
10.4959
10.6845
10.522
10.4662
10.6999
10.3214
10.4476
10.612
10.7903
10.7408
10.5208
10.552
10.6178
10.766
10.4573
10.702
10.5695
10.5814
10.812
10.6607
10.8277
10.6008
10.7057
10.4938
10.6683
10.7067
10.4393
10.7186
10.6825
10.5915
10.5849
10.5672
10.5512
10.5894
10.4729
10.6266
10.6151
10.688
10.4537
10.6047
10.5757
10.3768
10.5784
10.6785
10.5554
10.7058
10.6178
10.468
10.6009
10.6201
10.6837
10.4671
10.6105
10.696
10.7343
10.6229
10.717
10.4953
10.5772
10.4832
10.6165
10.7694
10.5491
10.5758
10.6268
10.6465
10.6793
10.6798
10.5629
10.5444
10.5228
10.6564
10.4903
10.6011
10.4655
10.621
10.6094
10.5592
10.5722
10.5301
10.6808
10.8124
10.5718
10.5045
10.5077
10.7025
10.6591
10.6965
10.5462
10.4746
10.6932
10.7299
10.5564
10.5612
10.7301
10.7879
10.6495
10.5041
10.4842
10.7504
10.7695
10.6203
10.6778
10.6984
10.7196
10.6759
10.5641
10.6934
10.6022
10.6872
10.6134
10.6758
10.588
10.5341
10.6297
10.6229
10.6673
10.6466
10.4048
10.7227
10.6745
10.6088
10.4367
10.5335
10.5374
10.7226
10.5154
10.5507
10.5267
10.461
10.628
10.6648
10.6701
10.7565
10.6354
10.7199
10.6122
10.7406
10.4822
10.6193
10.6916
10.4159
10.7185
10.5727
10.6574
10.7749
10.4694
10.6148
10.5707
10.6812
10.4463
10.7451
10.7155
10.7844
10.4643
10.5611
10.5054
10.7694
10.549
10.7138
10.6969
10.7792
10.4347
10.6052
10.7683
10.7119
10.469
10.6291
10.5032
10.7065
10.4775
10.6195
10.6069
10.4039
10.6445
10.4195
10.701
10.6356
10.6826
10.5181
10.4011
10.4854
10.6545
10.6263
10.68
10.6882
10.3045
10.4927
10.5273
10.562
10.6427
10.7611
10.5926
10.5469
10.7492
10.5419
10.6976
10.4865
10.6171
10.6729
10.8253
10.7282
10.6147
10.5685
10.837
10.7093
10.5117
10.7647
10.6201
10.5807
10.4579
10.591
10.6255
10.6167
10.6765
10.6083
10.4811
10.5281
10.6894
10.549
10.599
10.5822
10.7368
10.5928
10.8137
10.4308
10.7089
10.7636
10.8119
10.6793
10.6761
10.334
10.7318
10.7233
10.6266
10.8012
10.8254
10.5825
10.5858
10.583
10.5039
10.6716
10.3951
10.6098
10.7449
10.555
10.662
10.5932
10.5987
10.4014
10.6987
10.6823
10.5796
10.7311
10.6351
10.5327
10.549
10.7449
10.7386
10.647
10.563
10.7294
10.5552
10.5275
10.6862
10.438
10.7168
10.3188
10.3985
10.6811
10.7351
10.7337
10.6214
10.7431
10.3967
10.6796
10.5633
10.7438
10.3876
10.6278
10.7483
10.6047
10.6676
10.5948
10.4375
10.5379
10.6085
10.6031
10.6051
10.5497
10.5742
10.682
10.458
10.5497
10.6005
10.6968
10.6558
10.5222
10.7197
10.6892
10.6435
10.4947
10.51
10.6142
10.5832
10.6471
10.6617
10.7584
10.5881
10.606
10.583
10.7205
10.6507
10.4862
10.472
10.5974
10.4898
10.6488
10.462
10.7333
10.6235
10.5485
10.669
10.5954
10.7554
10.6793
10.5586
10.6643
10.4449
10.4937
10.5821
10.7846
10.5619
10.5701
10.686
10.6008
10.6315
10.6847
10.7355
10.5654
10.5111
10.6465
10.7036
10.5441
10.6546
10.6994
10.5829
10.5826
10.7518
10.7314
10.6556
10.3777
10.3943
10.601
10.8359
10.5714
10.7253
10.6028
10.3323
10.5407
10.5017
10.6687
10.5156
10.5703
10.48
10.6241
10.5967
10.7306
10.3989
10.6569
10.7538
10.4878
10.7445
10.5742
10.6439
10.5241
10.6414
10.5074
10.8341
10.7143
10.5628
10.7447
10.4774
10.4465
10.5623
10.54
10.5761
10.6096
10.4179
10.6955
10.5052
10.6829
10.4712
10.7795
10.4246
10.5642
10.5537
10.4441
10.3257
10.6721
10.6598
10.7279
10.5814
10.5978
10.7106
10.5948
10.7022
10.4729
10.546
10.5649
10.5362
10.9043
10.6484
10.5806
10.6397
10.5385
10.5979
10.7521
10.5458
10.4169
10.8307
10.5155
10.489
10.4362
10.5412
10.6473
10.5893
10.4493
10.6943
10.5197
10.6288
10.6361
10.5147
10.5976
10.4458
10.6017
10.6562
10.6127
10.5767
10.5027
10.5319
10.5593
10.5815
10.5895
10.7061
10.7881
10.4334
10.7046
10.9627
10.5098
10.6515
10.5885
10.4724
10.3258
10.6722
10.8376
10.4204
10.7547
10.522
10.6813
10.5958
10.5549
10.5217
10.6237
10.6758
10.437
10.666
10.7813
10.5152
10.5186
10.5561
10.4931
10.6431
10.7115
10.8801
10.6812
10.7968
10.5036
10.5846
10.5863
10.8329
10.6411
10.6019
10.4155
10.5718
10.6845
10.6794
10.5514
10.4987
10.7561
10.5994
10.6382
10.4244
10.6394
10.2732
10.4943
10.5983
10.6963
10.4808
10.3844
10.6046
10.5328
10.6132
10.6878
10.6296
10.5391
10.5347
10.5728
10.4981
10.4864
10.617
10.6871
10.5664
10.7508
10.7326
10.4736
10.5027
10.4596
10.737
10.8234
10.6429
10.5185
10.4708
10.5281
10.6063
10.4328
10.6417
10.6366
10.6472
10.4157
10.5999
10.3626
10.7597
10.7239
10.3451
10.636
10.6847
10.5432
10.6342
10.7179
10.9465
10.7138
10.4633
10.7017
10.6397
10.6675
10.747
10.7062
10.4218
10.5418
10.7628
10.7324
10.5883
10.4308
10.4696
10.5361
10.4523
10.7934
10.5318
10.4641
10.6192
10.5448
10.7287
10.7508
10.7677
10.8378
10.6138
10.4702
10.4667
10.2693
10.7196
10.5729
10.7809
10.5991
10.5324
10.6898
10.7004
10.7032
10.5318
10.5362
10.7239
10.4814
10.657
10.7013
10.5779
10.4688
10.6094
10.5885
10.5028
10.4818
10.6025
10.5165
10.6785
10.5316
10.6234
10.4519
10.6242
10.6717
10.7361
10.54
10.3252
10.5931
10.5969
10.6036
10.8359
10.6367
10.5983
10.5274
10.3893
10.5637
10.7173
10.6817
10.8074
10.8353
10.7257
10.7619
10.794
10.8123
10.5738
10.6302
10.7359
10.6315
10.7246
10.4238
10.6862
10.7368
10.7841
10.6508
10.8989
10.5651
10.6437
10.5327
10.6935
10.6627
10.5604
10.5916
10.5205
10.6061
10.8483
10.7102
10.8315
10.5492
10.5981
10.5658
10.5451
10.6427
10.4937
10.5907
10.5534
10.6567
10.4773
10.8047
10.4176
10.5275
10.6576
10.6606
10.6294
10.6331
10.5809
10.5433
10.6167
10.4452
10.6558
10.4732
10.612
10.7823
10.437
10.565
10.6652
10.4715
10.5453
10.5457
10.6214
10.5161
10.3243
10.6534
10.5514
10.5761
10.5607
10.6233
10.6868
10.6325
10.5472
10.429
10.5142
10.5952
10.6314
10.3205
10.7265
10.6631
10.4579
10.506
10.3478
10.6309
10.3624
10.676
10.5352
10.7733
10.4159
10.5273
10.6347
10.6708
10.5401
10.159
10.7431
10.6813
10.4129
10.522
10.4525
10.6686
10.5122
10.6245
10.3561
10.5692
10.4209
10.672
10.7277
10.6419
10.6434
10.7833
10.3755
10.671
10.8327
10.3128
10.6695
10.5159
10.6127
10.5909
10.5654
10.4012
10.5849
10.4852
10.5092
10.6223
10.6316
10.4937
10.5025
10.4546
10.5523
10.6993
10.7513
10.567
10.4035
10.4197
10.5085
10.6696
10.7858
10.7508
10.7507
10.5484
10.4824
10.5408
10.5487
10.528
10.5416
10.4732
10.8037
10.7122
10.3861
10.5466
10.6501
10.3679
10.6717
10.5753
10.3848
10.4977
10.6513
10.592
10.6019
10.6857
10.5237
10.536
10.4772
10.6029
10.6363
10.5999
10.8192
10.4752
10.3939
10.6141
10.4756
10.4147
10.5941
10.595
10.6602
10.5231
10.6989
10.4779
10.6583
10.6528
10.5022
10.4962
10.6908
10.7132
10.487
10.6087
10.6378
10.6581
10.6131
10.7637
10.6427
10.7945
10.6034
10.6143
10.6059
10.5249
10.623
10.5252
10.6666
10.4815
10.4113
10.4612
10.6079
10.5203
10.6186
10.5419
10.683
10.4893
10.7244
10.7191
10.5633
10.6995
10.4749
10.6439
10.5192
10.7062
10.5156
10.5104
10.7237
10.3762
10.4291
10.7386
10.6394
10.7088
10.386
10.5816
10.6644
10.7162
10.2773
10.6424
10.7725
10.6259
10.725
10.404
10.5669
10.5173
10.5646
10.7209
10.6414
10.6308
10.6931
10.7521
10.6999
10.554
10.6734
10.5619
10.6574
10.6086
10.5177
10.6408
10.7485
10.6958
10.5491
10.5641
10.7174
10.6081
10.7177
11.8183
11.2097
11.3432
11.4995
11.1293
11.0457
11.2233
10.8774
10.912
11.2012
11.015
11.332
11.1602
10.8508
11.1346
11.0122
10.9872
11.2734
10.9897
11.2675
11.0718
11.1591
10.8982
11.074
11.1813
10.7991
11.141
11.0856
11.2798
10.995
11.1341
10.8065
10.8531
10.9247
10.8452
10.8185
11.0642
10.7587
10.9644
11.184
11.1322
10.8612
11.065
11.0965
11.0995
10.9379
10.9018
10.9981
10.8262
11.0205
11.0908
11.0107
11.0367
11.0091
10.7474
10.8834
10.9814
10.9355
11.0706
10.8728
11.0113
10.9235
10.9439
10.9737
10.9781
11.2415
11.0758
10.8748
10.8309
11.0833
11.0092
10.9314
10.7447
10.7188
11.0251
10.8716
10.765
11.0205
10.6071
10.9232
10.8994
11.0415
10.9093
10.9992
10.6481
11.0463
10.9485
10.7971
11.121
10.7756
10.7182
10.9686
10.8031
10.6331
10.9196
10.8883
10.8031
10.941
10.9152
10.887
11.0555
11.0681
10.6256
10.8564
10.7985
10.9117
10.8345
10.7845
10.809
10.81
10.9834
11.0011
10.8855
10.7801
11.037
10.8991
10.7848
11.0158
10.7958
10.8631
10.6594
10.5883
10.8992
10.6884
10.7284
11.0039
10.8835
10.889
10.8347
10.974
10.9834
10.8127
10.984
10.9655
10.7581
10.8337
10.7831
10.8257
10.9132
10.7632
10.7056
10.7877
10.973
10.8901
10.7574
10.9027
10.6053
10.9328
10.8066
10.7681
10.818
10.7015
10.7597
10.8627
10.8678
10.8398
10.7149
10.8253
10.9753
11.0694
10.8289
10.7778
10.6752
10.7913
10.7721
10.7288
10.6742
10.8577
10.8909
10.9681
11.1051
10.8114
11.0034
10.758
10.7612
10.93
10.924
10.8489
10.8133
10.8602
10.7274
10.839
10.6722
10.6298
10.7217
10.942
10.7267
10.5596
10.8357
10.9395
11.0025
10.9194
10.8872
10.8054
10.7668
10.9667
10.8162
10.6995
10.7772
10.9286
10.8127
10.7511
10.6958
10.7437
10.8659
10.7756
10.7195
10.7162
10.6978
10.5077
10.9256
10.799
10.7415
11.1523
10.7671
11.1305
10.8026
10.746
10.8053
10.6135
10.8571
10.7106
10.7935
10.8731
10.7986
10.8314
10.7891
10.6673
10.6134
10.5997
10.6932
10.7882
10.8986
10.6459
10.6343
10.8801
10.8616
10.8834
10.8873
10.9207
10.6559
10.5957
10.5623
10.8748
10.8786
10.7517
10.7544
10.6472
10.9601
10.7613
10.8764
10.7851
10.7459
10.7621
10.8129
10.966
10.9033
10.8057
10.6807
11.0807
10.8178
10.7818
10.8077
10.8294
10.9482
10.661
10.8079
10.7642
10.4025
10.6309
10.6222
10.834
10.8081
10.8523
10.6218
10.9419
10.8034
10.7599
10.6923
10.6235
10.8358
10.802
10.6802
10.8508
10.9177
10.8325
10.7814
10.7548
10.9049
10.7383
10.7547
10.9665
10.7823
10.7987
10.9284
10.6649
10.9693
10.8107
10.9373
10.8693
10.6648
10.8858
10.7156
10.7755
10.7436
10.538
10.8885
10.6583
10.9147
10.8165
10.7129
10.9971
10.8299
10.5398
10.7846
10.7308
10.8481
10.767
10.7692
10.9499
10.875
10.741
10.2366
10.7211
10.8358
10.8898
10.7567
10.7328
10.7673
10.5295
10.5788
10.8136
10.4341
10.6874
10.5867
10.6837
10.6838
10.9136
10.8322
10.8159
10.7067
10.915
10.8059
10.6632
10.7105
10.8396
10.5017
10.6713
10.8614
10.623
10.7809
10.7589
10.7911
10.9236
10.7907
10.8964
10.7507
10.9174
10.7248
10.5716
10.816
10.7886
10.771
10.5618
10.7186
10.7545
10.7912
10.7111
10.753
10.6031
10.982
10.8255
10.8691
10.7071
10.9132
11.0401
10.8544
10.7727
10.8846
10.6569
10.9552
10.7746
10.6933
10.8393
10.7247
10.9369
10.5709
10.7901
10.7035
10.5528
10.6812
10.734
10.6975
10.6497
10.8498
10.7542
10.6602
10.8368
10.7799
10.6637
10.7177
10.6942
10.6129
10.7755
10.7264
10.8319
10.8314
10.964
10.5942
10.7346
10.7254
10.7477
10.8498
10.8712
11.043
10.7164
10.8289
10.5902
10.6898
10.77
10.6952
10.5093
10.4978
10.7434
10.7631
10.7336
10.9061
10.677
10.7704
10.6488
10.9425
10.7582
10.7704
10.786
10.8311
10.7188
10.6503
10.6305
10.669
10.6743
10.7632
10.6633
10.9638
10.781
10.7843
10.6968
10.7653
10.6679
10.847
10.7671
10.5191
10.7752
10.6502
10.8355
10.8214
10.8821
10.5241
10.7985
10.6789
10.78
10.7343
10.7346
10.7232
10.826
10.5696
10.8472
10.6449
10.7663
10.7838
10.8537
10.84
10.6907
10.7516
10.8014
10.8715
10.8023
10.745
10.6208
10.8998
10.7353
10.6419
10.7153
10.8058
10.8802
10.806
10.8511
10.8499
10.7774
10.8093
10.7978
10.9025
10.8125
10.779
10.7134
11.0229
10.8577
10.733
10.6927
10.8041
10.7226
10.7943
10.5525
10.5394
10.6442
10.7815
10.7176
10.7248
10.7108
10.6002
10.923
10.984
10.5495
10.6497
10.6581
10.8992
10.5512
10.614
10.7797
10.6949
10.6378
10.6813
10.6089
10.6456
10.8212
10.7028
10.6546
10.7106
10.8048
10.6427
10.7921
10.7869
10.75
10.4123
10.8058
10.721
10.4728
10.8031
10.8324
10.9148
10.7143
10.5881
10.7323
10.7969
10.806
10.6843
10.7779
10.77
10.726
10.605
10.6791
10.6176
10.4964
10.8856
10.7443
10.6818
10.6518
10.8941
10.7305
10.4571
10.7894
10.6556
10.73
10.7225
10.8066
10.5831
10.533
10.8094
10.9188
10.8366
10.5983
10.7263
10.7655
10.6668
10.8568
10.6082
10.7558
10.7204
10.6158
10.7845
10.8672
10.5906
10.5929
10.7829
10.8187
10.8523
10.5714
10.7712
10.8392
10.6915
10.6655
10.5411
10.7061
10.7266
10.7838
10.7464
10.4526
10.8904
10.7638
10.7036
10.7617
10.4227
10.7939
10.861
10.9287
10.735
10.7159
10.4111
10.8266
10.6785
10.6699
10.8222
10.7669
10.6829
10.8704
10.8547
10.7148
10.8173
10.7046
10.6404
10.8679
10.9214
10.4851
10.8303
10.7446
10.6215
10.5715
10.6762
10.6873
10.8268
10.7683
10.6704
10.7178
10.5963
10.6063
10.7625
10.6836
10.6149
10.9151
10.6654
10.507
10.6089
10.8251
10.5439
10.8544
10.916
10.6584
10.6302
10.706
10.7272
10.6723
10.8405
10.6593
10.5932
10.5216
10.8986
10.6615
10.781
10.7811
10.4621
10.5672
10.8185
10.8405
10.6382
10.7537
10.4945
10.8758
10.687
10.738
10.7917
10.7702
10.47
10.9269
10.9014
10.7923
10.6371
10.8931
10.4297
10.7593
10.8434
10.6786
10.5961
10.4308
10.7654
10.6491
10.7542
10.7923
10.6694
10.8496
10.569
10.7201
10.702
10.6359
10.8528
10.7433
10.7624
10.8143
10.6652
10.5723
10.6098
10.7762
10.7617
10.6811
10.6848
10.7363
10.766
10.6058
10.5558
10.6238
10.6259
10.8336
10.5643
10.8833
10.8097
10.5735
11.0299
10.9092
10.7199
10.8944
10.6694
10.6743
10.7318
10.7819
10.6675
10.4883
10.8254
10.617
10.7549
10.6956
10.7562
10.561
10.8566
10.5794
10.4895
10.5983
10.7658
10.7667
10.7399
10.7104
10.8623
10.6491
10.7541
10.8348
10.8296
10.5336
10.8503
10.6085
10.6616
10.7557
10.763
10.7646
10.913
10.7435
10.8462
10.8403
10.5668
10.8171
10.5622
10.8974
10.7009
10.8578
10.6178
10.4846
10.7864
10.6464
10.6212
10.7639
10.6489
10.6293
10.6637
10.7755
10.7278
10.6877
10.7034
10.7527
10.6119
10.6802
10.6018
10.8067
10.5685
10.6853
10.6827
10.6117
10.7355
10.6521
10.7258
10.5296
10.9371
10.8119
10.685
11.0243
10.7479
10.4882
10.762
10.6096
10.6425
10.4694
10.671
10.643
10.5972
10.7372
10.7615
10.6738
10.719
10.765
10.6556
10.8046
10.8724
10.6274
10.7668
10.7629
10.6453
10.3824
10.7138
10.5671
10.6949
10.8894
10.7671
10.6478
10.7643
10.5414
10.6087
10.5537
10.7123
10.7418
10.892
10.8726
10.8739
10.9115
10.5806
10.8017
10.5599
10.7164
10.6393
10.7395
10.5992
10.687
10.7538
10.9462
10.7945
10.7649
10.6215
10.6425
10.7186
10.5685
10.6703
10.805
10.8686
10.4038
10.75
10.6648
10.8284
10.5178
10.7111
10.7628
10.7349
10.677
10.7534
10.7756
10.7181
10.5727
10.5927
10.56
10.7008
10.4773
10.6721
10.7306
10.6452
10.6376
10.5967
10.6262
10.7667
10.792
10.7293
10.7162
10.826
10.7637
10.6146
10.7685
10.6212
10.7869
10.598
10.6653
10.7211
10.6383
10.5856
10.6786
10.7335
10.5289
10.8002
10.6927
10.7344
10.5362
10.7574
10.5414
10.6458
10.8354
10.8014
10.6232
10.7543
10.5517
10.5639
10.7117
10.6693
10.7314
10.6301
10.8731
10.7122
10.7419
10.7583
10.5724
10.8499
10.6224
10.8874
10.4299
10.6442
10.782
10.9905
10.6689
10.8967
10.7008
10.8756
10.8866
10.8517
10.7785
10.8353
10.7942
10.6253
10.6824
10.7205
10.6334
10.7155
10.7474
10.6411
10.7684
10.7509
10.6369
10.6068
10.7359
10.5933
10.6284
10.8193
10.8662
10.9493
10.7365
10.6468
11.0294
10.7986
10.8592
10.6005
10.8432
10.9133
10.7246
10.5824
10.6591
10.7624
10.7264
10.6949
10.672
10.6877
10.6627
10.6774
10.7526
10.5564
10.953
10.712
10.8164
10.64
10.7272
10.669
10.68
10.7355
10.8244
10.6026
10.7831
10.8259
10.8016
10.6685
10.5394
10.7791
10.7462
10.8292
10.6119
10.6864
10.6516
10.9158
10.5632
10.6971
10.6351
10.79
10.613
10.8516
10.7422
10.6652
10.8158
10.5706
10.8829
10.6187
10.5337
10.7399
10.595
10.6555
10.6879
10.8077
10.7495
10.5771
10.7839
10.4226
10.6222
10.542
10.6787
10.7883
10.6817
10.9337
10.9028
10.7199
10.6735
10.6594
10.6701
10.7953
10.671
10.754
10.5097
10.7794
10.9702
10.5836
10.7272
10.8428
10.8292
10.7342
10.7107
10.5696
10.8068
10.6304
10.6515
10.7082
10.883
10.6379
10.676
10.6047
10.5567
10.6268
10.7115
10.7534
10.6708
10.7118
10.6691
10.6153
10.8097
10.6773
10.7348
10.6961
10.6103
10.711
10.729
10.6558
10.6511
10.6899
10.4714
10.6402
10.7368
10.7261
10.7254
10.4251
10.8754
10.6911
10.6539
10.3309
10.4343
10.953
10.5896
10.7776
10.759
10.6958
10.8485
10.7278
10.7272
10.6365
10.635
10.6079
10.7585
10.814
10.7972
10.654
10.8133
10.6737
10.7152
10.698
10.5121
10.4193
10.7553
10.7971
10.7212
10.6208
10.7439
10.5735
10.7185
10.4112
10.7619
10.8392
10.4916
10.8685
10.4719
10.9199
10.5358
10.6645
10.6497
10.5167
10.6243
10.6354
10.7546
10.7344
10.78
10.7575
10.4543
10.7011
10.5932
10.5134
10.7209
10.6741
10.6355
10.6632
10.306
10.7197
10.6315
10.6166
10.5723
10.3465
10.5943
10.6675
10.7901
10.7226
10.6757
10.8312
10.6242
10.9194
10.6403
10.4356
10.7288
10.5866
10.7307
10.6764
10.6457
10.4698
10.6488
10.8992
10.7526
10.5729
10.7373
10.8045
10.5803
10.7209
10.8985
10.5677
10.8645
10.5998
10.7123
10.6888
10.7956
10.3886
10.7973
10.7967
10.5402
10.6345
10.7036
10.6937
10.6458
10.6857
10.5197
10.7733
10.6234
10.7887
10.8886
10.8205
10.8391
10.8815
10.7294
10.5833
10.7826
10.7127
10.7225
10.7615
10.6842
10.7317
10.7538
10.698
10.7244
10.8888
10.7423
10.7122
10.7403
10.8046
10.5057
10.497
10.702
10.74
10.6641
10.6328
10.6254
10.6543
10.8609
10.831
10.4914
10.7181
10.6683
10.9052
10.601
10.5746
10.566
10.7251
10.8902
10.5415
10.7122
10.7414
10.7147
10.8524
10.4845
10.7064
10.6525
10.7844
10.7912
10.6599
10.7866
10.5996
10.7783
10.7446
10.7776
10.7417
10.4497
10.6631
10.623
10.7552
10.5737
10.7269
10.6521
10.6188
10.8367
10.9183
10.647
10.6365
10.6742
10.9645
10.6751
10.6412
10.6414
10.8202
10.6091
10.6623
10.6573
10.7918
10.5985
10.75
10.608
10.8038
10.5167
10.8521
10.576
10.536
10.6815
10.6731
10.4706
10.6161
10.6068
10.8052
10.707
10.6299
10.6607
10.7514
10.6148
10.6309
10.7296
10.8249
10.7912
10.6939
10.7285
10.5643
10.7022
10.7452
10.6422
10.7928
10.6561
10.7288
10.5722
10.5331
10.6993
10.8086
10.7634
10.7437
10.6879
10.8483
10.6833
10.8501
10.5782
10.7086
10.7894
10.6857
10.4878
10.449
10.6925
10.5881
10.7977
10.8461
10.6601
10.6105
10.8232
10.5112
10.682
10.6579
10.6456
10.6047
10.7207
10.6358
10.7396
10.8712
10.5489
10.6926
10.8556
10.605
10.7959
10.8
10.4409
10.7636
10.7228
10.8224
10.7763
10.7359
10.561
10.7317
10.7275
10.5666
10.7268
10.6356
10.6618
10.6689
10.5354
10.4989
10.8546
10.4875
10.6572
10.6186
10.5284
10.8051
10.5941
10.5859
10.8523
10.6034
10.8235
10.5657
10.7689
10.645
10.7296
10.8875
10.6063
10.7343
10.7138
10.6365
10.6711
10.7631
10.7866
10.72
10.5811
10.8581
10.6029
10.6796
10.4794
10.7213
10.7841
10.7578
10.8412
10.4432
10.5858
10.681
10.4602
10.7825
10.8548
10.715
10.61
10.7082
10.7103
10.64
10.4756
10.5747
10.9801
10.6969
10.649
10.8253
10.761
10.5786
10.7648
10.6267
10.7622
10.4611
10.6089
10.5868
10.523
10.6801
10.6842
10.7447
10.7606
10.6746
10.7679
10.7863
10.6989
10.6128
10.7624
10.8437
10.7681
10.5534
10.6349
10.8677
10.8681
10.3863
10.79
10.5429
10.613
10.5797
10.7988
10.5162
10.5218
10.608
10.6243
10.8028
10.6345
10.5711
10.5722
10.6574
10.7825
10.7662
10.7858
10.7427
10.5676
10.7333
10.7567
10.1932
10.6562
10.8128
10.5349
10.8984
10.6784
10.784
10.7906
10.515
10.8561
10.7498
10.5907
10.492
10.7161
10.6787
10.892
10.6426
10.655
10.7109
10.6752
10.5612
10.5713
10.4503
10.6561
10.7166
10.5121
10.5892
10.4497
10.8796
10.5449
10.5203
10.7532
10.6504
10.6083
10.7055
10.6644
10.8978
10.5969
10.6095
10.6095
10.6277
10.4762
10.6397
10.8227
10.8445
10.641
10.6261
10.4765
10.72
10.6125
10.4459
10.7142
10.5949
10.4546
10.7527
10.6833
10.6321
10.5233
10.7383
10.7045
10.8168
10.5572
10.7853
10.4018
10.6047
10.7202
10.8217
10.564
10.6887
10.7348
10.5096
10.8078
10.7134
10.717
10.757
10.784
10.5257
10.9572
10.7092
10.6342
10.7591
10.5286
10.5835
10.6534
10.7584
10.789
10.7249
10.7975
10.7476
10.6065
10.7716
10.7728
10.5472
10.85
10.5622
10.7679
10.6348
10.7452
10.6669
10.6144
10.6783
10.5831
10.7429
10.7471
10.6522
10.9242
10.6776
10.7357
10.6063
10.8035
10.7087
10.5399
10.5222
10.7473
10.3307
10.6764
10.3448
10.6712
10.5467
10.6833
10.7091
10.8192
10.4944
10.6085
10.7243
10.8363
10.6551
10.7297
10.8927
10.7099
10.7184
10.5887
10.6438
10.6869
10.743
10.7597
10.6551
10.7097
10.5823
10.9563
10.7518
10.7006
10.7261
10.6517
10.8278
10.4685
10.7289
10.5768
10.6244
10.619
10.666
10.6931
10.4987
10.5542
10.5626
10.51
10.7084
10.7373
10.8144
10.677
10.6789
10.609
10.5963
10.5901
10.6618
10.7031
10.852
10.8271
10.5927
10.7889
10.5739
10.5487
10.7925
10.5484
10.6737
10.6625
10.7114
10.6969
10.6439
10.6729
10.5789
10.7575
10.768
10.3194
10.7884
10.7284
10.6415
10.4537
10.6516
10.5083
10.5344
10.6234
10.7278
11.0582
10.7313
10.6076
10.6033
10.3856
10.6244
10.6109
10.696
10.522
10.6532
10.6443
10.7385
10.7817
10.6232
10.6919
10.7661
10.7723
10.7577
10.6384
10.8289
10.6198
10.6358
10.5975
10.6981
10.7918
10.5644
10.5856
10.5892
10.6135
10.7762
10.6087
10.6175
10.6407
10.7281
10.5934
10.6602
10.8127
10.7144
10.5734
10.7748
10.656
10.7828
10.6164
10.6027
10.7215
10.5711
10.7303
10.4188
10.4389
10.5862
10.6895
10.7067
10.7927
10.8747
10.7907
10.8124
10.6569
10.6974
10.5074
10.7691
10.6836
10.6001
10.5685
10.6225
10.6896
10.7628
10.7369
10.6164
10.6224
10.7943
10.471
10.5463
10.7771
10.5247
10.6656
10.6167
10.7743
10.6757
10.8348
10.5746
10.5452
10.7972
10.4631
10.6449
10.7324
10.6092
10.5219
10.5556
10.575
10.5717
10.8159
10.6922
10.6712
10.5374
10.6952
10.7244
10.6848
10.5309
10.708
10.5803
10.7647
10.7211
10.5754
10.4853
10.6574
10.7106
10.7037
10.7733
10.6727
10.702
10.7772
10.8769
10.569
10.8085
10.6928
10.7599
10.6369
10.5891
10.5262
10.5629
10.7776
10.6449
10.7538
10.5155
10.7743
10.5886
10.5484
10.7605
10.829
10.7571
10.8404
10.4023
10.7158
10.704
10.5208
10.7841
10.5394
10.5575
10.7223
10.7526
10.7083
10.637
10.5363
10.7675
10.5461
10.9116
10.428
10.6649
10.7288
10.6369
10.668
10.6941
10.5912
10.588
10.5881
10.5175
10.6539
10.6415
10.6625
10.7217
10.8616
10.5231
10.6086
10.7294
10.7195
10.6424
10.6576
10.4406
10.6436
10.6941
10.5328
10.6152
10.7591
10.7246
10.6351
10.6764
10.7813
10.5702
10.7228
10.5704
10.675
10.5824
10.6635
10.5198
10.5115
10.638
10.588
10.6172
10.5872
10.5858
10.5743
10.4852
10.7052
10.5245
10.7304
10.6587
10.608
10.7577
10.6334
10.8297
10.4861
10.6881
10.7879
10.6554
10.6048
10.6299
10.7822
10.8183
10.4772
10.7834
10.7184
10.6251
10.6934
10.589
10.6208
10.6672
10.6828
10.7673
10.7568
10.8359
10.637
10.6616
10.7368
10.5391
10.5675
10.7639
10.5664
10.522
10.8882
10.9257
10.6405
10.7836
10.8292
10.66
10.7407
10.5537
10.638
10.5426
10.7211
10.6373
10.792
10.7596
10.4094
10.5875
10.6156
10.6326
10.692
10.9099
10.5938
10.9678
10.605
10.6399
10.5581
10.58
10.8388
10.5575
10.5052
10.7503
10.4033
10.8083
10.7068
10.7293
10.7269
10.6618
10.628
10.8506
10.5632
10.4868
10.7644
10.7974
10.4862
10.5777
10.6247
10.7329
10.8398
10.5508
10.5322
10.915
10.7188
10.6794
10.7382
10.7787
10.7454
10.6049
10.6671
10.4771
10.2815
10.813
10.6694
10.5721
10.5896
10.5779
10.5834
10.7899
10.7608
10.7228
10.7778
10.7055
10.7181
10.796
10.5533
10.6569
10.8084
10.5588
10.6279
10.6304
10.6567
10.4507
10.5788
10.674
10.8328
10.7852
10.7216
10.7804
10.5125
10.6656
10.7505
10.6929
10.8835
10.7485
10.5789
10.6222
10.4791
10.6287
10.8062
10.6806
10.6852
10.6079
10.5169
10.607
10.6324
10.7673
10.5996
10.6157
10.6564
10.5155
10.8265
10.6857
10.7359
10.6769
10.5777
10.7064
10.75
10.6929
10.7153
10.6587
10.7614
10.4649
10.6781
10.8616
10.6622
10.6086
10.8857
10.6281
10.8123
10.8534
10.5207
10.6775
10.6416
10.4943
10.6966
10.8781
10.71
10.8423
10.6733
10.7709
10.78
10.6453
10.4562
10.8503
10.4942
10.7089
10.5168
10.765
10.7043
10.5613
10.8542
10.6894
10.7091
10.6673
10.6999
10.8125
10.8263
10.7196
10.5393
10.7168
10.6312
10.4985
10.3326
10.6025
10.5123
10.6576
10.5005
10.5271
10.6165
10.5818
10.8497
10.7513
10.7034
10.638
10.7306
10.3934
10.4544
10.6783
10.787
10.7067
11.0562
10.7503
10.6856
10.6511
10.4443
10.7298
10.6814
10.7916
10.7554
10.4971
10.5795
10.7909
10.4382
10.5891
10.6504
10.6351
10.8619
10.7437
10.3776
10.6922
10.515
10.5515
10.7231
10.6034
10.6178
10.4786
10.4845
10.5322
10.7291
10.64
10.5072
10.6559
10.6367
10.6742
10.5758
10.6798
10.7155
10.7691
10.5457
10.6775
10.6818
10.7147
10.4197
10.5595
10.5781
10.6399
10.5082
10.8525
10.5908
10.6843
10.7386
10.7143
10.5583
10.554
10.7779
10.7044
10.5619
10.6532
10.6426
10.8708
10.5564
10.5489
10.6568
10.6403
10.6371
10.5965
10.8094
10.494
10.7149
10.7877
10.6256
10.797
10.7507
10.5486
10.7436
10.8394
10.6677
10.5642
10.5804
10.7038
10.8969
10.7116
10.9476
10.7236
10.6175
10.7525
10.5453
10.3123
10.6288
10.5874
10.7759
10.6737
10.5694
10.6462
10.5699
10.5235
10.645
10.5018
10.5879
10.5234
10.5428
10.5961
10.7613
10.7699
10.6648
10.5672
10.6194
10.6114
10.6269
10.5737
10.5305
10.5816
10.8859
10.6713
10.6745
10.5244
10.775
10.5194
10.5182
10.6403
10.7888
10.6632
10.5054
10.7887
10.5783
10.5657
10.7391
10.4921
10.3399
10.8724
10.5192
10.7214
10.5922
10.6245
10.5659
10.5547
10.5039
10.6485
10.5226
10.7029
10.6472
10.6444
10.5533
10.608
10.3549
10.5008
10.6775
10.8583
10.5563
10.6556
10.4737
10.4815
10.5753
10.5261
10.6239
10.8172
10.6002
10.541
10.6837
10.6988
10.9313
10.69
10.769
10.8814
10.7572
10.4816
10.6895
10.6639
10.77
10.3087
10.6717
10.4719
10.5224
10.5219
10.5488
10.6107
10.727
10.7513
10.5007
10.7332
10.7506
10.7087
10.6002
10.6784
10.6068
10.5957
10.7752
10.5723
10.7223
10.7554
10.6941
10.7162
10.719
10.5074
10.619
10.7165
10.5739
10.424
10.4125
10.6546
10.7568
10.5663
10.6302
10.6755
10.7731
10.5833
10.7962
10.4764
10.7465
10.7642
10.5255
10.6973
10.6795
10.717
10.7194
10.6707
10.5551
10.7777
10.778
10.7373
10.5673
10.7233
10.6969
10.7155
10.6657
10.7895
10.5558
10.612
10.6572
10.579
10.6156
10.6002
10.7477
10.5522
10.9423
10.6766
10.4965
10.6734
10.8072
10.7024
10.6645
10.5769
10.6236
10.7273
10.5848
10.7354
10.6596
10.5608
10.4599
10.5444
10.5479
10.6222
10.5865
10.6754
10.641
10.4068
10.7092
10.6839
10.7413
10.6873
10.5459
10.7344
10.6748
10.6329
10.7785
10.6746
10.7328
10.6962
10.615
10.543
10.5123
10.6731
10.5012
10.8329
10.4743
10.5574
10.62
10.6919
10.5538
10.5097
10.7304
10.7648
10.5416
10.695
10.7637
10.5061
10.4227
10.531
10.7683
10.6397
10.7209
10.5425
10.6469
10.7185
10.6374
10.4931
10.6063
10.5224
10.7089
10.7735
10.7333
10.5498
10.4625
10.7543
10.6459
10.6023
10.612
10.7295
10.5797
10.5989
10.9014
10.8176
10.4975
10.5179
10.6507
10.8098
10.6547
10.6923
10.7044
10.6774
10.6182
10.6579
10.7289
10.8168
10.6302
10.5268
10.5716
10.6352
10.7948
10.7199
10.4457
10.7189
10.5073
10.5332
10.6488
10.673
10.7974
10.6626
10.5226
10.6678
10.5769
10.6774
10.576
10.486
10.6941
10.6924
10.618
10.6233
10.5274
10.4292
10.669
10.795
10.534
10.6929
10.4759
10.7389
10.5599
10.5993
10.5784
10.4197
10.751
10.6442
10.819
10.7887
10.6782
10.5115
10.7291
10.7996
10.7935
10.5932
10.8499
10.59
10.6716
10.7133
10.7068
10.7523
10.6747
10.5611
10.567
10.7711
10.8209
10.7881
10.6127
10.6082
10.6243
10.4816
10.526
10.5906
10.874
10.6678
10.6114
10.6062
10.6847
10.6841
10.5537
10.5114
10.7209
10.6515
10.7721
10.6967
10.7537
10.6945
10.2698
10.6127
10.7249
10.6431
10.5396
10.6903
10.6243
10.6818
10.6931
10.6342
10.5545
10.5509
10.548
10.6607
10.6962
10.6906
10.5281
10.7992
10.7839
10.6501
10.523
10.5348
10.62
10.6151
10.6773
10.6282
10.5928
10.5948
10.3009
10.7215
10.6879
10.7575
10.7832
10.6472
10.6063
10.467
10.6072
10.8435
10.6421
10.6745
10.6529
10.6497
10.7146
10.744
10.6665
10.852
10.7623
10.5465
10.6287
10.697
10.6702
10.5061
10.7619
10.5637
10.5746
10.6247
10.6712
10.7547
10.5207
10.6843
10.8883
10.4822
10.6773
10.5388
10.863
10.635
10.5627
10.5813
10.4249
10.674
10.5943
10.6921
10.5005
10.5886
10.7097
10.5651
10.5882
10.6413
10.6073
10.6013
10.7777
10.6067
10.4907
10.7118
10.5635
10.6301
10.5963
10.7132
10.5663
10.5344
10.7182
10.7555
10.7592
10.5472
10.6958
10.5063
10.4289
10.768
10.6307
10.5329
10.7451
10.6054
10.6764
10.5294
10.6065
10.7842
10.6062
10.6856
10.607
10.7003
10.6831
10.6142
10.7412
10.5744
10.4628
10.5537
10.5992
10.5678
10.4955
10.7642
10.6941
10.7171
10.8823
10.3892
10.8099
10.5857
10.5149
10.7245
10.673
10.5913
10.8838
10.7355
10.7337
10.7118
10.7042
10.7931
10.7385
10.5242
10.7716
10.8404
10.3165
10.6221
10.6178
10.8405
10.4783
10.5546
10.7238
10.579
10.7063
10.7149
10.7098
10.6778
10.6244
10.6486
10.7002
10.7949
10.6838
10.6208
10.6685
10.6246
10.7433
10.6445
10.5761
10.6672
10.6451
10.5396
10.5675
10.6615
10.6733
10.7793
10.7015
10.8103
10.4855
10.7367
10.6552
10.5746
10.4292
10.6453
10.4643
10.5421
10.5378
10.7408
10.6219
10.6322
10.6338
10.4843
10.5662
10.646
10.6669
10.7344
10.5598
10.6881
10.7382
10.6198
10.4447
10.72
10.6229
10.7014
10.4555
10.8478
10.4943
10.5299
10.8908
10.7484
10.6749
10.6482
10.6384
10.7929
10.5416
10.5356
10.7025
10.5448
10.699
10.7602
10.4203
10.5412
10.5135
10.8381
10.5644
10.6914
10.6513
10.6378
10.6804
10.722
10.6658
10.7341
10.6816
10.5664
10.4101
10.6967
10.6861
10.5985
10.6085
10.6253
10.8836
10.6066
10.67
10.5465
10.7907
10.4415
10.7444
10.6407
10.6532
10.7495
10.6859
10.7346
10.7774
10.8494
10.6675
10.3843
10.6665
10.4836
10.6685
10.5949
10.724
10.8277
10.5255
10.6579
10.6806
10.5089
10.5745
10.4877
10.7201
10.6262
10.7034
10.6072
10.6076
10.6853
10.7156
10.4437
10.856
10.7731
10.6716
10.5938
10.7099
10.5205
10.6034
10.6972
10.7643
10.5995
10.6862
10.4748
10.8312
10.4805
10.7315
10.7962
10.777
10.5752
10.7161
10.702
10.557
10.6429
10.692
10.4691
10.5254
10.5789
10.7193
10.6302
10.783
10.6323
10.6941
10.4103
10.7215
10.6349
10.6387
10.8437
10.4968
10.5045
10.5721
10.5956
10.7001
10.7212
10.5606
10.5419
10.6542
10.684
10.6201
10.6468
10.7938
10.6486
10.6446
10.6487
10.6894
10.6346
10.4645
10.5898
10.6731
10.6812
10.7138
10.553
10.6088
10.5297
10.5438
10.6807
10.6515
10.6597
10.8888
10.4288
10.548
10.6631
10.5569
10.7675
10.5655
10.7034
10.4094
10.6978
10.6117
10.6616
10.6342
10.7299
10.6047
10.5604
10.7057
10.4621
10.5708
10.5248
10.5505
10.5738
10.7541
10.5996
10.7005
10.582
10.5652
10.529
10.7082
10.6839
10.5783
10.709
10.6516
10.512
10.7516
10.653
10.4437
10.5908
10.7096
10.6274
10.7515
10.7072
10.4714
10.5411
10.6978
10.8743
10.4451
10.6027
10.7168
10.6336
10.5721
10.831
10.728
10.5949
10.6535
10.6118
10.6531
10.6107
10.8413
10.6911
10.3468
10.6911
10.7251
10.5184
10.8817
10.6791
10.6613
10.7079
10.6178
10.4499
10.7473
10.623
10.4327
10.7282
10.5567
10.6169
10.564
10.6403
10.7313
10.3168
10.6962
10.6308
10.609
10.5797
10.6703
10.6707
10.7415
10.657
10.7338
10.6154
10.6404
10.6897
10.665
10.4144
10.6346
10.7355
10.7515
10.6538
10.694
10.5265
10.6078
10.7059
10.5313
10.6788
10.8007
10.9462
10.8135
10.7145
10.6298
10.4818
10.6925
10.7344
10.6693
10.6516
10.5267
10.9088
10.6748
10.4913
10.7338
10.6463
10.5422
10.5164
10.6692
10.6339
10.695
10.5803
10.6969
10.738
10.5748
10.6147
10.6256
10.4317
10.5391
10.8262
10.3118
10.6264
10.5869
10.8298
10.7975
10.74
10.4938
10.5878
10.4274
10.5895
10.713
10.7241
10.8666
10.902
10.7047
10.7349
10.6924
10.4604
10.7723
10.6269
10.7684
10.4524
10.7846
10.9283
10.4858
10.5959
10.782
10.7107
10.4353
10.8094
10.8045
10.5537
10.6715
10.5705
10.8001
10.659
10.6736
10.5503
10.6821
10.7043
10.4902
10.681
10.5912
10.5534
10.6671
10.6058
10.7249
10.5171
10.8782
10.6526
10.6435
10.6088
10.6242
10.5762
10.7649
10.5955
10.7282
10.6109
10.7093
10.7002
10.5827
10.7552
10.8071
10.5864
10.7105
10.7334
10.7596
10.6828
10.5742
10.6445
10.7101
10.3914
10.505
10.531
10.6042
10.6775
10.491
10.5683
10.4652
10.6418
10.6892
10.6781
10.6491
10.5872
10.6868
10.7308
10.5347
10.5292
10.6691
10.3454
10.8173
10.5286
10.7795
10.6276
10.6673
10.6604
10.6299
10.67
10.5588
10.6148
10.5922
10.777
10.4786
10.6985
10.6359
10.6752
10.6104
10.6907
10.618
10.3059
10.563
10.7409
10.573
10.6813
10.6945
10.7896
10.7797
10.508
10.7311
10.6747
10.46
10.6729
10.6939
10.6948
10.5656
10.859
10.6433
10.771
10.5998
10.7694
10.8958
10.4745
10.5311
10.7025
10.586
10.555
10.5917
10.6762
10.5015
10.6386
10.5602
10.7439
10.7626
10.7976
10.4331
10.8085
10.6783
10.7175
10.6707
10.536
10.5946
10.7378
10.4944
10.881
10.6276
10.7348
10.5324
10.7367
10.7107
10.6336
10.7761
10.6291
10.5602
10.8521
10.7729
10.4269
10.8968
10.5717
10.6645
10.577
10.7598
10.646
10.6401
10.7731
10.4631
10.6324
10.6791
10.5885
10.526
10.5911
10.6122
10.5544
10.5377
10.9043
10.5825
10.6284
10.8602
10.4562
10.769
10.6007
10.7975
10.6252
10.7105
10.5904
10.6054
10.7176
10.6335
10.7639
10.4627
10.5084
10.5244
10.679
10.7669
10.6583
10.3778
10.6993
10.636
10.8064
10.7468
10.6835
10.6325
10.7602
10.5652
10.4673
10.6132
10.4954
10.7063
10.548
10.5693
10.5647
10.5516
10.7118
10.5725
10.4999
10.5822
10.6827
10.7292
10.3034
10.3606
10.6828
10.7117
10.7623
10.7181
10.594
10.6779
10.442
10.6737
10.5775
10.7745
10.7007
10.7211
10.4449
10.6891
10.6132
10.6157
10.4313
10.4792
10.7351
10.2797
10.64
10.597
10.5548
10.6449
10.6794
10.5805
10.6947
10.6638
10.7697
10.6091
10.692
10.6143
10.701
10.5395
10.557
10.7305
10.703
10.6389
10.6662
10.7167
10.7992
10.5661
10.6612
10.7438
10.5688
10.6586
10.576
10.865
10.6324
10.8022
10.6977
10.4469
10.6004
10.7069
10.5275
10.8969
10.7901
10.9023
10.5531
10.6537
10.5463
10.7197
10.7061
10.4722
10.5115
10.6249
10.4327
10.5741
10.4993
10.6384
10.6045
10.7661
10.476
10.5276
10.5713
10.7505
10.7318
10.6243
10.7141
10.7465
10.5989
10.5048
10.4983
10.4599
10.6081
10.5366
10.4732
10.6454
10.7445
10.5279
10.3571
10.5029
10.5334
10.8978
10.5416
10.603
10.6391
10.5854
10.5844
10.713
10.6436
10.611
10.6379
10.3835
10.6718
10.6964
10.4946
10.5994
10.6672
10.7028
10.7119
10.8161
10.6378
10.7848
10.6709
10.6563
10.5725
10.729
10.8596
10.4687
10.5257
10.5015
10.7439
10.7975
10.6225
10.7511
10.477
10.6612
10.7412
10.5288
10.5624
10.5894
10.6587
10.6936
10.7552
10.6705
10.5973
10.47
10.4888
10.4598
10.8335
10.6134
10.4941
10.7331
10.6164
10.5786
10.6278
10.7763
10.5118
10.5901
10.6513
10.6848
10.5452
10.6452
10.5299
10.6136
10.6963
10.5791
10.6598
10.715
10.5949
10.6348
10.7188
10.7713
10.5116
10.6106
10.5328
10.5716
10.8042
10.622
10.5613
10.7457
10.498
10.3866
10.6807
10.5027
10.6227
11.3668
11.5083
11.6108
11.688
11.1184
11.1109
11.2039
10.9272
11.2516
11.234
11.1537
10.7283
11.3793
11.2698
11.016
11.2768
10.7573
11.1243
11.1055
11.0167
11.1215
10.9923
11.0831
11.1397
11.057
11.1413
10.7018
11.0517
10.7175
10.9999
11.1401
10.8893
10.956
10.9828
11.0299
10.9591
10.8547
10.8963
11.0053
10.8477
11.3938
11.3544
11.2823
11.1469
11.3137
11.2277
11.1871
11.3353
11.0428
10.9382
11.1116
11.0427
10.996
10.8623
11.0025
11.0693
11.2422
10.9895
11.1891
10.7907
11.0044
11.0086
10.9505
11.1553
11.1609
11.0137
11.0817
11.0855
10.9967
10.8177
11.0025
10.798
10.9354
10.8638
11.0614
10.5967
11.1131
10.8014
10.8312
11.1146
10.635
10.9371
10.7571
11.0148
11.0231
10.8022
10.8235
10.8903
10.9817
10.9566
10.9383
11.1447
11.0966
10.8932
10.8098
10.9959
10.8357
10.8796
10.84
10.8923
10.9065
10.9647
10.9945
10.9161
10.7957
10.8509
10.9915
10.6898
10.8816
10.7134
10.8963
10.9078
10.8429
11.8578
11.3913
11.4162
11.1951
11.1569
11.1224
11.0276
11.134
11.0199
11.1938
11.2647
11.0999
11.0646
11.1685
11.1261
11.4329
11.1326
11.2335
10.97
11.2808
11.108
11.0058
10.8779
11.1453
10.9678
10.8905
11.1337
11.2429
11.0036
11.0298
11.0859
11.0384
10.9006
11.0838
11.0556
10.8953
11.0574
11.0208
10.9144
10.8856
11.0346
10.8602
10.696
11.0238
10.7039
10.9197
10.9192
10.8775
10.8922
10.683
11.0417
10.9997
10.9069
10.9556
10.7416
10.8997
10.9349
10.8141
10.8212
11.2839
10.7464
10.7788
10.774
11.1538
11.0222
10.9347
10.8562
11.1632
10.8293
10.7691
10.8783
10.939
10.8691
10.939
10.9501
11.0275
10.8581
10.9647
10.8192
11.0521
11.0653
10.5222
10.6077
10.7004
10.8077
10.9561
10.8636
11.0558
10.9322
10.6507
10.7297
11.0442
10.822
10.9082
10.8271
10.8531
10.9079
10.9658
10.8081
10.7749
11.0719
10.6573
10.928
10.9834
11.1058
10.9411
10.9766
10.7883
10.8985
10.7871
10.7531
10.7445
10.8625
10.7776
10.7621
11.0781
10.9011
11.1188
10.8307
10.8902
10.7987
10.74
10.9409
10.9673
10.7794
10.9342
10.6994
10.893
10.6621
10.5364
10.8368
10.8435
10.8417
10.7829
10.8577
10.6029
10.9759
10.8551
10.806
10.8564
10.9367
10.9849
10.856
10.8662
10.7799
10.964
11.1007
10.9018
10.7438
10.8531
10.9035
10.8389
11.0289
10.8257
10.9348
10.738
10.8571
10.8432
10.8775
11.0359
10.6826
10.9326
10.6937
10.8303
10.8412
10.9194
10.9739
10.8268
10.9455
10.9211
10.774
10.9984
10.8073
10.7454
10.732
10.7774
10.94
10.8467
10.8638
10.8654
10.7714
10.7608
10.8837
10.8702
10.8905
10.8028
10.898
10.7545
10.896
10.6835
10.9818
10.8149
10.7753
10.7912
10.8245
10.899
10.9164
10.6604
10.8951
10.8515
10.8881
10.8202
10.89
10.8954
10.8465
10.866
10.8167
10.9085
10.8586
10.8358
11.0122
10.606
10.9039
10.9304
10.8895
10.8354
10.894
11.0589
10.9272
10.7304
10.7924
10.868
10.9223
10.8996
10.9687
10.8733
10.6375
10.9699
10.8811
10.7548
11.0742
10.7828
10.8976
10.8048
10.8738
10.6656
10.8538
10.8538
10.8602
10.8388
10.6277
10.8365
10.6686
10.6906
10.5999
10.8074
10.6756
10.5715
10.9723
10.945
10.7749
10.9205
10.6926
10.8461
10.7185
10.8827
10.7139
10.6726
10.6172
10.7637
10.7921
10.6525
10.6754
10.8013
10.6891
10.8554
10.7543
10.6842
10.7271
10.884
10.6013
10.9116
10.776
10.5679
10.9839
10.8224
10.9368
10.9633
10.9167
10.804
10.8775
10.8825
10.8707
10.9116
10.9402
10.7525
11.2403
10.9235
10.6544
11.0678
10.6843
10.884
10.8577
10.8188
10.6846
10.6933
10.5941
10.7704
10.7129
10.7251
10.8295
10.8571
10.5754
10.8736
10.8304
10.8274
10.8112
10.7967
10.6704
10.6807
10.7929
10.5537
10.7444
10.7125
10.7703
10.7178
10.7858
10.6425
10.954
10.6929
10.8028
10.7541
10.6266
10.7321
11.0032


==> latex_data/vae/gtsr/pos_altpd_neg-altpd.txt <==
-8.30131 -0.360571 0.397815
-10.3912 1.17558 3.14666
-10.0385 1.55572 -1.17097
-9.00551 0.835534 -1.02252
-9.81786 -0.589809 1.34819
-9.63061 -0.441233 1.09171
-8.52086 0.759485 1.94567
-10.0382 0.734274 -0.543906
-9.34849 0.215206 -1.78562
-9.26651 -0.624264 0.134246
-9.55113 1.36124 0.776797
-9.09991 0.978855 2.1425
-9.76671 -0.197098 0.905955
-8.56503 -0.31927 0.0145076
-9.07014 0.749979 1.365
-9.55957 0.360847 -0.0984443
-9.9934 -0.717239 -0.312197
-9.99369 1.02769 -1.59335
-9.32547 -0.265928 1.06301
-9.68232 -0.338081 -1.25462
-9.87004 -2.84656 -0.75031
-9.08044 0.428726 -0.756724
-9.21352 0.72725 0.0663887
-9.42743 0.104691 0.634256
-10.2257 -0.613346 0.203382
-9.3902 0.347213 -1.11353
-9.1099 0.198445 1.29114
-9.32241 -0.443031 -2.18925
-8.7275 0.668923 3.0016
-9.55567 0.140757 -0.800047
-9.5685 -1.89247 -0.499528
-9.10209 2.56149 -0.460585
-9.43195 -0.826963 -0.592158
-9.54576 -0.878844 2.66055
-9.0493 -0.0738032 -2.19997
-9.36815 -1.18955 0.300679
-9.05518 -0.749357 0.822954
-8.97604 0.0105325 -0.264665
-9.94822 -1.49419 -0.8709
-9.09946 1.58692 -1.68212
-9.32944 -1.4869 0.336956
-9.57331 2.95495 0.285238
-9.14343 0.410501 -1.32028
-9.69007 0.685395 3.34051
-9.27085 1.81097 0.567884
-9.89405 0.791461 -1.0284
-8.56608 0.117101 -0.845578
-3.47107 -1.01868 -0.646859
-9.61494 1.91363 0.672497
-9.33292 0.0243069 1.33963
-9.02376 -1.18731 0.459029
-8.58915 -1.09202 -0.622492
-9.28136 1.60872 1.56823
-8.97073 -1.66696 -0.00926097
-9.68068 -0.631213 -0.607523
-8.4878 -0.305026 2.14373
-9.34684 3.06092 0.388546
-9.01492 1.59667 -1.57447
-9.12545 0.159902 1.23545
-9.45282 -2.08338 -0.924207
-9.62397 1.31226 0.173893
-9.66248 1.33817 1.5325
11.4992 0.528616 0.439825
-8.90488 -0.739107 -0.446736
-9.94683 -2.71971 -1.05143
-8.91993 -0.927211 0.740935
-9.59385 -0.0169054 -0.1138
-10.0253 1.4121 1.77152
-8.82615 -1.32994 0.929859
-8.35495 -0.384698 -0.540152
-9.15229 -1.89478 0.500707
-10.5956 0.449258 0.860677
-9.44875 1.12223 0.0137676
-9.2942 0.670944 -0.548729
-5.85477 -1.26874 -0.347055
-9.66242 -1.23798 -0.387169
-9.03818 -0.506977 0.314561
-9.38535 0.0571332 -1.71658
-9.09028 0.422306 -0.417148
-9.81549 -0.47936 -0.399963
-8.74733 2.48053 0.133186
-9.57825 2.09628 0.938066
-9.82115 -1.28224 -0.251918
-9.13523 1.58254 -0.997284
-9.61259 1.68107 1.24449
-8.78127 -0.531117 0.788073
-10.0659 3.09328 0.721325
-9.37383 0.749582 1.13619
-9.04454 -0.926288 -0.0395643
-9.3331 -1.72956 0.213973
-9.53267 -2.32176 -0.294317
-8.95166 -0.244724 0.273765
-9.58445 1.72171 -0.0684584
-9.15055 1.35827 1.58003
-9.52469 0.0385785 2.10826
-9.65781 -0.00885825 1.27106
-9.90247 -1.21809 0.533133
-8.61838 0.0979832 1.22984
-9.58578 -1.12401 -0.567909
-9.54313 1.62701 -1.03562
-9.34804 2.06351 -0.231161
-9.61129 0.872664 -0.141708
-9.07931 0.0073699 0.290636
-9.40361 0.787756 1.58826
-8.8885 0.457961 0.514889
-8.29942 1.56045 -0.786778
-8.75236 -1.01042 1.48773
-9.24912 -1.29962 -1.35645
-8.83284 0.950557 -1.38029
-9.44972 -2.62795 1.26449
-9.58698 1.20944 -0.582173
-9.26788 0.0508423 0.643638
-9.22877 2.19297 0.27268
-8.9385 -1.60778 -0.967231
-9.56444 -0.830888 1.59308
-9.18109 0.778467 -1.65578
-9.60811 -0.120046 -2.25808
-9.25135 -0.292821 -0.115436
-8.33305 0.194414 0.0233625
-9.23943 -0.0932873 2.11814
-9.44722 0.605563 -0.872233
-10.0186 -0.74932 0.920183
-8.36442 -1.84956 -0.537493
-9.44281 -2.02761 0.325476
-9.22936 -0.756734 0.133562
-9.60223 2.20716 1.07375
-9.32319 1.2307 0.916249
-9.60344 -1.69067 0.226196
-8.80234 -0.774842 2.69453
-10.0002 -2.12257 -0.829098
-9.3248 -0.107875 1.38402
-8.64049 -0.964849 -0.737108
-9.9705 1.61354 -1.90507
0.756856 2.13134 -1.69554
-6.99902 -0.0233969 -0.331629
-9.4481 2.18005 -1.08465
-10.0288 -1.00681 1.06104
-10.0212 1.94228 1.38774
-9.20827 0.49161 -1.98562
-9.60392 2.96888 1.58062
-9.51342 -0.122801 -0.775189
-9.2865 0.589258 1.39776
-9.68581 0.305799 0.636845
-8.98885 0.540292 0.206014
-9.30099 -0.286023 0.66076
-9.39249 2.32236 1.747
-8.96118 -0.769535 -0.0444346
-9.3412 -1.08113 -0.212349
-9.10504 -1.89091 0.951308
-9.61952 0.343829 -0.255793
-9.1732 0.86833 0.653579
-8.88641 0.18457 -1.65276
-9.20752 -0.94953 -0.0531734
-8.7312 2.85401 -1.16105
-9.68385 -1.41038 0.0198163
-9.08828 0.8758 0.917263
-9.0565 1.01287 -0.318263
-9.53196 -1.34665 1.31475
-8.24922 2.23141 -2.06749
-8.94049 1.59295 1.21312
-9.71551 -0.779723 -1.10489
-9.84863 -1.10211 1.34955
-9.13075 1.52456 -1.76236
-8.78018 -1.5862 -0.0033925
-9.14805 -0.560302 0.804753
-8.96957 -0.567592 0.53563
-9.11439 -0.86051 0.48812
-9.4998 0.0590632 1.26505
-8.37139 -1.9576 0.21324
-9.57851 -0.91526 0.380179
-7.9644 0.0932701 -0.796535
-9.17009 1.62379 0.600106
-8.91946 -0.524251 -1.65779
-9.61027 -0.78599 0.755047
-9.22221 0.263444 0.393021
-9.24935 0.0907726 -0.103018
-9.32592 0.491898 -2.16143
-9.01881 -1.30988 0.219906
-9.23343 0.585142 -0.250452
-8.97754 -0.73026 0.99256
-8.43908 -0.129935 0.373804
-9.49041 0.432036 -0.718319
-9.31597 -2.39096 0.464363
-9.53844 2.15457 1.16964
-8.63292 -0.939267 0.800161
-9.05855 -0.54818 1.1616
-10.1681 -2.17917 -0.150637
-9.58192 -1.15349 -0.401538
-9.78014 -1.26544 -0.391518
-9.32255 -1.68052 -1.98436
-9.83514 -1.21865 -0.25732
-8.83016 -0.832848 0.239949
-9.34566 0.283054 0.781553
-8.23897 -0.104309 0.0961876
-9.89305 -1.25699 -0.847206
-9.22086 0.984349 1.77711
-9.16407 0.659759 -0.947448
-8.69727 -0.626294 -0.825509
-8.74129 -0.641637 -0.285887
-10.2658 1.71527 0.309209
-9.19057 0.14092 -0.106708
-9.75254 0.275062 0.573373
-8.75263 0.378093 2.33555
-9.06995 0.266267 1.20284
-9.2324 1.8314 0.812471
-9.76707 0.338299 -0.249987
-9.48773 1.31046 0.244852
-9.03431 0.854723 -2.41256
-9.37318 -0.662581 -0.296617
-8.9346 0.819549 1.38295
-8.81243 0.571138 0.888666
-9.84146 2.48296 -1.50371
-9.57224 0.368352 0.180931
-8.72423 1.6187 1.09021
-8.77733 -1.45938 -0.116287
-9.49926 -0.974613 0.476648
-9.46965 1.04545 2.54248
-9.70378 0.210764 -0.17899
-9.21347 -0.524115 -0.794798
-9.30609 1.0965 -0.344182
-9.84482 0.631972 0.606003
-9.3624 0.0140565 2.15135
-8.17076 0.94158 0.561837
-9.35995 -1.32032 -0.0722242
-8.91847 -1.56057 -0.297817
-10.3199 0.716033 0.624964
-9.15801 0.602447 -0.369795
-9.35454 0.281178 1.33527
-9.27774 -0.520389 0.51733
-9.40836 -0.0200446 -2.0028
-9.51436 -1.05916 0.226553
-9.47504 -1.64159 0.162725
-6.99361 0.394729 0.787674
-9.44589 -0.19526 -0.689756
-10.2428 -1.93006 1.49266
-8.49772 1.73624 -0.897653
-9.23669 0.0396306 -0.660259
-5.73332 -0.12728 -0.758047
-9.5133 1.94411 1.9155
-9.33647 -0.117436 -1.03146
-9.13378 -0.953681 -1.02452
-10.0247 -0.413535 -1.29807
-9.31457 0.574445 -1.66572
-8.85615 -0.00904178 -0.533149
-9.76824 2.07367 0.464769
-9.4079 -1.14794 1.20755
-9.64612 -2.18795 -1.14905
-9.35285 0.190585 1.92178
-9.52376 0.191399 1.4236
-8.4781 0.684094 1.29475
-9.34021 -0.955075 -0.864112
-8.96818 -1.50049 -0.599609
-8.90615 0.503162 0.788102
-9.1523 -0.365005 -0.688805
-9.49237 -1.44201 0.905147
-10.0052 -0.656744 -0.96057
-9.33954 -0.696613 0.547699
-10.147 -1.75203 -1.90478
-9.67139 -1.5215 -0.480863
-9.97197 -1.1254 -2.34893
-9.67176 -0.36823 -0.347218
-9.55852 0.846789 -0.2821
-9.7608 -0.923312 0.0773213
3.96817 -1.41582 0.834785
-9.70006 -1.99607 -0.398695
-9.31378 -1.84778 1.32584
-8.44835 -0.736837 -0.513113
-9.17785 -0.839899 0.47922
-9.17966 0.783818 -1.96589
-8.64904 -0.888467 0.422648
-9.16379 -1.08869 1.3348
-8.8342 0.473052 -0.920966
-8.81135 -1.97711 -0.704122
-8.98801 2.79742 -1.8163
-9.8023 1.04098 1.37632
-7.99514 1.24198 -1.04443
-8.74715 -0.836622 0.347263
-9.55652 -0.131575 -0.905326
-10.1281 -0.880104 1.16902
-8.19459 -0.568502 -3.06342
-9.38827 1.51933 2.01908
-8.97857 2.32428 -2.07248
-9.59793 -2.32843 -1.15409
-9.18035 -0.730492 0.845897
-9.25002 0.175378 -0.20109
-9.58225 0.635595 -0.839759
-9.09531 2.23025 0.765865
-8.07841 -1.79336 -1.24145
-8.66896 2.37566 -1.62141
-9.465 -1.76554 -0.202306
-9.21171 1.09439 3.2162
-8.85393 -0.871062 -0.654602
-10.0284 1.57267 1.36371
-8.83469 -0.0802935 -0.0701908
-9.63414 0.376166 1.80616
-8.83986 1.42734 0.55775
-9.13736 0.971862 -0.188841
-9.52147 1.72846 -0.634578
-8.39691 0.254352 0.0480721
-9.65397 0.252577 -0.598941
-9.03246 -0.363672 0.701485
-9.28754 -0.361357 -1.27138
-9.78919 2.60907 -1.0251
-9.16704 -0.532297 -1.8261
-9.46451 -0.117389 0.122983
-9.911 2.89679 -0.861899
-10.1221 0.433022 2.06693
-9.24566 -1.70793 -0.364744
-9.54961 0.636162 -0.784692
-9.12589 2.90835 -0.253099
-4.09349 -0.903552 0.18736
-9.14215 2.21363 0.0501029
-9.60322 0.406819 0.906462
-9.42844 0.851825 -2.32567
-9.48967 1.15746 3.56581
-8.2213 0.227505 1.19519
-8.66398 0.192003 -2.193
-8.84124 0.415269 -1.13865
-9.53521 -1.09876 0.409096
-9.1625 1.93242 -0.39268
-8.78938 -0.0415727 -0.440683
-9.69267 -0.825426 0.19291
-9.64471 -1.10617 0.46652
-8.36091 2.09722 -2.16496
-9.72645 1.47783 0.285897
-9.31734 -0.879072 2.15623
-9.59936 -0.347335 2.25782
-9.88092 -0.875837 1.09959
-9.61043 1.07767 2.04252
-8.12948 -0.312646 -1.68209
-9.44602 1.71975 0.963425
-9.00032 -0.477785 -0.0908869
-9.99712 3.09453 -0.675925
-7.71559 0.329229 1.00823
-8.83781 1.18018 -1.73315
-9.49554 0.0599676 0.392715
-9.86919 -1.21909 -0.396565
-8.4257 0.0132095 -0.661923
-9.84941 1.71543 -2.06962
-9.96734 0.502233 1.06689
-9.57511 1.87297 0.640322
-9.45972 1.16137 0.464184
-9.04698 1.58737 -0.183032
-9.84341 0.581908 -0.81977
-9.2249 2.07294 2.2873
-9.96797 -0.246538 0.302452
-9.37976 0.303395 -0.154437
-5.24012 1.56626 0.103963
-9.08758 -0.605421 -0.120835
-9.30152 2.21287 -2.42985
-9.2149 0.395119 -0.326447
-8.70408 -1.48137 -0.784762
-5.43274 0.905087 -0.0644609
-9.41662 -0.691223 0.643826
-9.25778 1.67962 -2.07344
-9.44411 -1.26063 -0.705796
-8.21662 0.831859 0.379709
-9.12949 0.566905 1.14798
-9.41023 1.9485 -0.507181
-8.842 -2.00213 2.35158
-9.44164 -0.144514 -0.517976
-9.32929 -0.397637 0.777854
-8.79645 -1.87756 0.521991
-9.94055 0.466722 -1.1003
-9.29669 0.89278 2.38195
-9.75781 1.80306 -1.66589
-9.43875 1.53369 0.159876
-8.8077 1.00513 -1.17639
-8.75969 0.803556 0.223614
-8.81923 -0.705774 1.41479
-9.48224 0.465337 -0.782844
-10.0591 0.41867 0.0434141
-8.96572 0.548052 2.88903
-9.38249 0.998137 0.554028
-9.46503 -0.420414 -0.579561
-10.5277 0.688591 -0.345674
-7.31993 -0.329746 0.225478
-9.69334 -0.318895 0.114271
-9.63341 0.704462 -0.335523
-8.69395 1.57204 -1.33268
-9.97586 -0.368198 -1.04668
-9.41855 0.304851 -2.32113
-8.8198 3.13589 0.429258
-9.42861 -0.347787 2.51725
-10.2296 0.56694 1.52194
-9.9099 2.38353 0.328909
-9.78197 0.710829 0.559048
-9.59604 2.60736 1.75219
-8.84513 0.346622 1.36005
-8.75117 -1.21365 -0.866348
-9.83293 -1.24359 -1.17414
-9.59498 -1.37419 -0.656024
-8.72637 2.10777 -0.114655
-9.54855 -1.08097 -0.561996
-9.09125 0.296428 -1.25486
-9.77514 -1.90897 1.6941
-9.49081 -1.56043 1.04739
-9.4273 0.957108 0.455769
-9.35535 2.25328 0.977832
-9.21471 -0.22484 2.31564
-9.14248 -1.62607 -0.104767
-8.57631 1.03868 -0.272936
-9.54494 1.4964 0.277682
-9.29873 -0.949803 -0.619874
-9.49216 2.64705 -0.958309
-9.53189 -1.68681 0.0291205
-8.93852 1.24811 -0.143354
-9.21057 0.902159 1.07703
-9.31404 1.47541 1.19514
7.07144 0.743892 -0.64235
-9.19715 -1.47916 1.67664
-9.18965 -0.516174 0.278074
-9.01916 0.945936 -0.147625
-9.65439 -2.65393 -0.343202
-9.50073 -0.304533 0.638873
-9.86485 -1.96152 -0.28582
-9.52901 1.77559 1.60424
-9.37025 -0.415396 2.99669
-9.1987 -0.294382 1.4984
-10.0817 1.7129 1.63119
-10.5243 0.98109 0.77891
-9.57357 -1.27037 0.954755
-9.36299 -1.23075 -0.201542
-9.3331 -0.728703 -0.519565
-9.428 -0.0642135 -0.97186
-9.5141 0.929323 -1.12176
-9.62079 1.02127 -0.143877
-9.20685 1.64215 0.0450079
-7.47675 -1.06765 0.340689
-9.48971 -1.76244 -0.33987
-9.54773 -1.04616 0.726182
-9.80482 -0.197858 0.650853
-8.68763 1.72558 0.736141
-8.81809 1.05731 -0.0957273
-9.61216 -0.517879 1.56927
-8.94139 -1.19582 -0.597142
-8.98714 1.21395 -1.55356
-9.84763 -0.130619 1.51746
-9.98487 -1.51451 -0.0787269
-9.56953 -1.6895 0.527323
-8.86275 -0.576638 1.19701
-9.62969 -1.44037 0.0859672
-9.51833 -1.60405 1.02606
-10.076 -0.295921 2.60368
-7.32316 0.669161 0.683567
-7.3601 1.24996 0.161685
-9.40113 0.628443 -0.336305
-9.37264 1.30589 -0.962623
-8.68709 0.801753 -2.54078
-9.83578 0.257916 2.76388
-10.1733 3.13325 -1.64341
-9.72808 0.774077 2.43977
-8.15041 -0.74869 0.266742
-9.67127 -0.378815 2.98674
-9.18274 0.204037 -2.06212
-10.318 1.26165 1.56694
-9.76999 -0.429634 2.02322
-9.31611 -1.14448 0.38361
-8.68952 0.388255 0.98199
-9.44155 -0.528557 -0.947039
-9.88842 -1.43678 -0.226803
-9.57746 -1.16257 -1.59844
-8.9643 0.133861 -0.576955
-9.92583 0.0223205 -1.70367
-9.3623 -0.400669 1.41793
-8.03589 0.476377 -3.13708
-9.34757 -2.62805 -0.207453
-8.64927 -1.30796 -0.444042
-8.16198 0.940622 0.246599
-9.5022 -0.227554 -1.79376
-10.1578 -1.1717 2.0248
-9.48522 -1.604 -1.1498
-9.33759 0.931354 -0.35322
-9.33987 0.628228 2.42376
-9.70642 -0.395394 -1.9576
-10.1161 0.678351 2.24931
-9.35304 1.41548 -0.787072
-9.74914 -0.557048 -0.012554
-9.04927 0.230162 0.685572
-9.38875 -0.713213 0.368754
-10.8053 1.24887 2.53447
-9.20846 2.65469 0.278906
-9.44015 1.893 2.19996
-9.48456 1.59746 -0.303069
-8.90055 -2.12156 0.28291
1.22151 0.867248 -1.19983
-8.27505 -0.4557 -0.631299
-9.43587 0.453963 0.303176
-8.47994 1.29648 2.49399
-9.10906 3.48972 1.71211
-8.91938 0.689383 2.90303
-9.7155 0.0993392 -2.15386
-9.26375 3.30735 -2.47032
-8.70607 -0.0576679 1.25632
-9.27622 1.92311 1.26934
-9.0778 0.514197 -1.28323
-9.53488 0.076702 -0.762971
-7.05619 0.585324 1.45571
-10.1852 -1.32565 -0.758201
-9.60031 -1.16594 0.0152815
-9.51605 0.415303 0.71832
-9.74257 1.67912 0.559392
-9.30872 0.971798 -1.10037
-9.33584 0.327807 -1.29252
-9.63462 -0.74532 1.4663
-4.67467 0.711163 -0.227547
-9.33603 -1.14685 -2.3129
-9.50841 0.764427 1.29238
-9.76398 1.31391 -1.26804
-9.54236 -0.235229 0.245988
-9.39802 -1.41848 -0.0348277
-9.41547 -0.0824957 0.530533
-9.29169 -1.556 0.172623
-9.54777 -1.09639 2.00731
-9.75509 -1.82869 -1.1853
-8.87797 0.080414 -0.144561
-10.0566 -0.886807 -0.0680991
-9.86344 0.292787 0.244282
-10.0137 -1.24595 -0.743841
-9.26532 1.43803 -0.023508
-9.1814 0.0140126 -0.146289
-9.49261 -0.0736192 1.77454
-9.48925 -0.881105 -2.15875
-9.42938 0.280962 0.807749
-9.31252 -0.496276 0.721354
-8.77214 1.81882 1.73675
-9.26434 1.30169 1.35828
-9.26006 1.27218 0.143486
-9.99557 0.0437822 2.02381
-9.56052 1.55409 0.464168
-8.49246 1.04992 -0.79891
-5.96311 2.71971 -1.88224
-9.1443 -0.633787 0.101865
-9.45465 -0.439606 -0.823601
-8.26437 1.15275 0.322229
-8.96422 0.262111 1.16009
-8.40395 -0.211381 -1.11656
-9.2454 -1.10479 1.53628
-9.825 0.0254905 1.40857
-9.56149 -0.697839 -0.964892
-9.26184 0.462882 1.92643
-9.17137 0.443905 0.594827
-9.53361 -0.401181 0.621702
-9.16516 2.28305 1.00454
-9.51838 2.08225 -0.493452
-9.37759 0.248445 0.351333
-3.85724 -0.848547 1.51164
-9.52156 1.59418 -1.47077
-9.43793 1.15301 0.431753
-3.4165 1.65309 -1.0479
-9.31208 -1.08469 -0.993214
-8.46261 -0.0755966 0.986931
-9.18532 0.370943 -1.97003
-10.2477 -0.882146 -0.552002
-8.51544 -2.0617 -0.117565
-9.10493 -0.63815 -1.37822
-9.62009 1.77922 -1.41569
-9.40659 0.00994451 -0.166544
-9.64249 0.599683 0.309632
-9.77387 -0.473864 -2.05812
-8.41319 -0.0126327 -0.323502
-9.7052 0.997413 -1.35697
-9.56522 -1.59159 1.27411
-9.55426 2.06016 2.1438
-1.33995 1.1812 -0.13725
-9.08959 -0.674347 1.32584
-9.29605 2.03727 -0.646083
-9.43471 0.905842 0.123226
-8.69134 0.883673 2.92267
-9.10788 -1.28544 0.20936
-9.08645 -0.629504 0.530494
-9.77908 -1.90535 1.20187
-9.91771 2.0769 -0.0857843
-9.25664 0.306729 -1.76481
-9.09081 0.100345 2.22156
-9.60363 -0.217689 -0.0970654
-8.72616 0.0945856 0.0973044
-8.78533 0.476593 -3.07907
-9.43401 -0.802646 -0.0564176
-8.25757 1.56116 1.80168
-11.0435 0.287941 0.854618
-8.741 1.10673 1.55686
-8.60185 2.93523 -0.98006
-0.298671 0.444442 -0.225714
-9.42191 1.62931 1.98117
-9.6878 -0.996439 -0.74426
-9.95181 -1.09711 0.818014
-8.53243 -0.0763994 -0.194628
-9.45594 -1.86493 0.765431
-9.46332 -0.521192 0.251487
-9.25093 -0.834014 1.56442
-9.361 0.187378 -0.233683
-9.13357 2.4926 0.719206
-9.79041 -2.04062 -0.714473
-8.78237 -2.23162 0.574089
-8.4115 -1.22413 -0.229506
-8.88816 0.245606 -0.745498
-9.59063 1.561 -1.20674
-8.81581 -0.755406 0.27947
-9.49836 2.21357 -0.721305
-8.83687 -1.79799 -0.26005
-8.97865 -0.409007 1.78023
-10.1972 1.51983 0.949008
-9.17152 0.0225845 -0.655874
-9.1059 0.621223 -0.329831
-10.1903 0.250684 -0.417793
-9.16843 -0.95251 0.0518392
-9.50922 1.46058 -1.42343
-9.7509 1.56455 -0.793352
-9.38753 0.897734 0.137666
-9.52847 -1.1471 0.190952
-8.83562 -1.03727 0.431237
-8.94344 -0.69617 -0.694
-9.42048 0.0682124 -1.59532
-8.6956 -0.592996 0.943661
-8.74917 -0.490104 -0.908036
-9.22883 2.50602 0.560262
-9.35021 -0.626661 -0.7777
-9.72548 -0.506492 1.27861
-8.93984 1.68388 -2.05631
-9.8597 1.51047 0.566746
-6.31197 -0.655766 -0.409121
-9.31646 1.39671 0.35294
-8.93754 -2.10352 -1.54185
-9.32496 0.183679 2.03846
-9.63646 2.95979 -1.81672
-7.97176 -0.568085 0.0851978
-9.76809 1.70298 -1.72391
-9.17905 -1.28775 -0.376493
-9.55578 1.25393 0.127013
-9.39719 0.171617 0.251658
-9.4915 0.521576 1.4686
-9.25688 -0.639996 -1.14593
-8.52377 -0.278546 1.1678
-8.50948 1.1145 0.495996
-9.07659 -0.23392 0.0730599
-9.59546 0.612006 -1.15365
-8.81047 -1.24571 -1.07848
-9.5091 3.37262 -1.61471
-9.44595 -0.572857 -0.536629
-9.19915 0.0390369 -1.30069
-8.81288 -0.54392 -0.351044
-9.54914 0.745632 -0.0339711
-8.99041 -0.919528 -0.982971
-9.00988 0.974995 0.631064
-9.3683 -0.696511 2.17757
-7.37856 1.33398 0.148518
-8.97169 0.645133 3.24296
-8.52067 0.907387 1.7097
-9.63083 1.09019 0.620117
-9.5317 0.171658 -1.18035
-9.64706 -0.918477 -0.719997
-7.27355 -1.75138 0.186066
-9.50841 -2.48689 0.141032
-9.0736 0.370205 -1.3692
-9.54143 -1.83334 -0.477474
-9.12368 1.68887 1.7542
-9.81374 2.53103 -2.66363
-9.40268 -1.20119 1.0011
-9.81666 0.959852 0.613839
-9.64222 1.58749 1.46973
-10.2479 2.61471 -0.633265
-9.43051 -0.363202 1.78406
-9.07156 -0.870737 -0.47679
-8.74038 0.947249 -0.479713
-9.22722 0.0890484 -0.408104
-9.57848 1.07286 -0.209695
-9.21494 0.471321 -0.368005
-9.6104 1.55648 1.32541
-8.78236 -1.29479 1.60198
-9.67393 -2.15462 1.24147
-10.0957 0.0995448 2.95136
-9.7448 1.38112 0.770676
-9.2621 -0.880884 -1.08293
-9.12377 0.929874 -2.8029
-9.7663 1.11416 -0.679966
-9.74741 1.63268 0.981907
-9.56619 0.469238 -3.12591
-10.0056 1.72808 -0.275326
-9.59077 0.0137022 -2.03762
-9.6119 1.43894 2.06889
-9.28571 -1.25476 1.03409
-9.87158 0.47862 -0.162559
-9.89013 3.17972 -0.689451
-9.60273 -0.986314 0.850335
-9.43495 -0.810347 0.366972
-9.67486 -0.418426 0.487408
-9.31408 1.17804 -0.848374
-9.53633 -1.84091 -0.656099
-9.31871 -2.26579 -0.331835
-9.1998 0.70222 2.76169
-10.3974 -1.84121 1.62745
-10.0982 -0.330405 -0.316422
-9.96878 -2.03815 -0.111674
-9.1353 -1.13045 0.494069
-9.67971 0.770517 -0.369255
-9.61499 0.517564 -0.554858
-9.10408 -0.459289 -1.23474
-9.52108 -0.438902 1.21125
-8.9921 2.27271 -0.583231
-9.62511 0.708634 0.706663
-9.59429 -1.81212 0.828604
-9.53967 1.21572 -1.81632
-8.8462 1.72223 -0.0254369
-9.21494 -0.0737471 -0.208081
-9.24368 0.612112 0.693334
-9.6751 -0.858022 -0.775874
-9.19117 -0.663437 0.119585
-9.64942 -1.60108 -1.32176
-9.49744 -0.150639 -0.10987
-9.70716 -0.589567 -0.0230342
-9.70234 -0.902237 -0.826003
-9.27032 -1.87061 -0.380637
-9.10056 -0.768245 -0.268172
-8.97826 -1.84375 1.17252
-9.25295 0.58427 1.34608
-9.18017 -1.36234 -0.721184
-9.0463 -0.489265 0.751489
-8.60682 1.98429 -0.686245
-8.21115 -0.541298 0.667309
-9.18657 0.0707162 0.570123
-9.16467 -1.00046 0.431759
-9.43942 -0.34433 -1.07456
-9.3973 1.43889 0.480203
-7.54354 0.677486 1.21509
-9.85458 -2.10336 0.0703445
-9.4201 -0.886111 2.36607
-8.52207 1.57579 -3.35601
-7.1581 -0.614957 -0.236596
-10.1965 0.981307 0.813008
-9.52564 -1.10186 -0.771718
-9.37631 -0.698144 -0.948747
-9.11854 -0.426348 -0.526814
-9.61312 -0.889757 -1.88689
-8.12503 -0.312114 -0.600991
-9.70528 0.151318 -0.659763
-9.20034 0.0745946 0.91918
-8.85507 1.1499 -0.340889
-9.43126 1.85421 0.598951
-8.25545 1.0702 0.481494
-8.60387 -1.26525 -1.4518
-9.54265 0.123548 0.0975899
-9.47942 -0.613069 0.519319
-9.14039 0.943728 1.62974
-8.96471 1.42441 -1.69762
-8.99249 1.86628 0.264487
-9.50216 -0.866914 0.811503
-10.2259 -1.10936 2.31727
-9.84961 -0.689478 -1.88141
-9.9006 -0.73296 -0.38818
-9.63813 1.17474 0.172916
-9.7281 -0.040912 0.73957
-7.66728 -0.0330493 -0.574547
-9.41471 1.79343 -0.246593
-9.35865 -1.16548 -2.00098
-9.58831 0.653708 -1.20028
-9.64218 -1.83264 -0.411612
-9.3638 3.10507 0.485213
-1.9006 1.44053 0.0569412
-9.21866 -1.32784 1.25755
-10.1088 0.179903 1.02649
-9.81386 1.32511 0.673681
-9.04032 1.72506 0.161199
-9.32334 0.204065 -1.15566
-9.52113 -0.0763617 -1.88978
-9.35056 -1.02968 -1.53747
-9.89107 -0.877638 0.456573
-8.77056 -1.6298 -0.444665
-9.02875 0.248482 0.96898
-9.81189 -0.339283 0.216388
-8.96422 2.709 -1.40004
-9.76701 0.886883 1.08399
-9.5159 2.02282 -0.676443
-9.27705 -0.832566 -0.19598
-9.22901 -1.00906 -0.225582
-9.22026 -0.470194 1.64364
-8.55293 1.14623 0.65434
-9.48629 -1.06067 0.407367
-9.26952 1.13803 -1.87126
-10.0382 -0.808428 0.740983
-9.09407 -1.2712 0.00875116
-9.21422 2.07475 -0.0640402
-9.20786 -0.935624 -0.151909
-10.1506 -0.0494027 0.208463
-9.06436 0.274719 0.396713
-9.23249 2.44204 0.892398
-9.01492 -0.461721 0.525236
-9.49386 -2.21448 -1.18561
-9.55392 0.409521 -1.19985
-9.40653 0.609339 -1.64518
-9.256 -0.902497 -0.313288
-8.81957 0.578896 -0.0565022
-8.67498 -1.41663 -1.02991
-9.22911 0.270913 1.81851
-9.19507 -0.969051 0.801287
-9.28101 -0.492944 -0.608814
-9.56397 2.08069 -1.2279
-9.36882 -0.558522 0.545327
-9.00699 1.3248 -1.12534
-9.65661 0.367834 -0.927323
-8.90513 -0.135967 0.454325
-8.79338 0.480954 1.10102
-9.46066 1.26354 1.66563
-10.2128 2.02012 1.50395
-9.47921 -0.813906 0.614735
-9.65739 -0.691854 -0.0944199
-8.90856 0.371669 0.16966
-8.68403 -0.287925 1.63038
-9.72019 -0.977813 1.07771
-8.39469 1.88433 0.0769804
-9.46924 -3.33987 -0.706797
-9.69352 2.15921 -0.357959
-9.69839 0.660033 -1.08988
-10.27 -0.16515 0.598746
-9.55965 -2.49909 -0.183282
-9.87691 -0.504271 -0.729352
-9.46008 1.6301 -1.36911
-9.89561 0.614216 -0.653641
-9.20823 0.753331 2.64191
-9.01004 -0.366596 -0.330842
-8.94787 1.97869 -2.10512
-9.04132 2.79231 0.0131537
-9.76851 1.44978 1.01322
-9.37618 -0.387279 0.150189
-9.17384 2.62061 -0.685939
-9.09429 0.919709 0.361882
-9.0838 -0.863574 1.01616
-9.33748 2.23849 -0.891988
-9.4 -0.68538 -1.02657
-8.80979 1.75388 3.14254
-9.13848 1.75402 2.22011
-8.75093 -0.143673 1.20422
-8.94168 0.721576 -0.640641
-8.65084 -0.870534 0.511775
-9.56465 1.15737 -2.95775
-9.69026 -0.660558 0.754939
-9.56962 -1.06938 -0.804802
-8.71659 0.227618 0.0996286
-9.79625 -0.412095 -0.66743
-8.13284 -1.10617 0.739184
-9.30551 0.688032 -1.30323
-9.08506 -1.81181 0.598783
-10.06 -2.08548 -1.26692
-9.74933 1.52918 0.218278
-9.51954 -0.585643 0.458646
-8.74755 1.98672 2.08682
-9.23622 -1.31936 0.671543
-9.48318 1.79596 0.99255
-9.57976 -0.884553 -1.20687
-9.76507 -1.39481 -0.88447
-8.86293 -0.16785 -1.81892
-8.83279 -1.68208 -0.0933345
-9.35604 -0.510959 1.09322
-9.24758 0.36316 -0.170406
-10.3694 0.882352 1.07689
-8.77828 1.02952 -0.383696
-9.63031 -1.61148 1.10499
-9.13056 0.283386 -0.961735
-8.7263 0.303285 1.46754
-8.61101 0.634794 -0.541851
-9.47474 -0.903588 1.4386
-9.12707 2.60004 1.99586
-8.90208 1.06792 0.155745
-9.299 -0.110741 0.618538
-8.76158 -0.630756 1.42421
-8.79326 0.593582 1.25942
-9.13347 -0.508258 -0.950719
-10.062 -0.310124 -0.78008
-10.2936 0.052415 1.12475
-9.09592 -2.71387 -0.976177
-9.53096 -0.645518 1.63496
-9.86242 -2.38031 -0.228972
-9.88173 -0.167309 1.18023
-9.85406 -0.779995 0.362014
-9.01458 0.912891 1.02662
-9.50522 0.927801 0.794621
-9.14553 0.0921848 -0.259685
-8.75129 0.00573545 -0.895402
-9.59051 -0.676337 -0.214477
-9.36285 1.28535 -0.89843
-9.47243 -0.934744 -1.56201
-9.64627 -1.2409 -0.524116
-9.98117 -0.143299 -2.1381
-9.89973 -0.377947 1.08985
-9.01351 0.948408 -0.747654
-9.13756 -0.562237 -0.819886
-9.29753 2.51599 -2.47784
-9.86794 -3.6219 -1.0804
-10.1582 -0.469559 -0.600885
-9.48001 -0.499317 -0.0684219
-9.7437 -0.405309 1.26505
-9.58204 -0.127711 -0.391643
-7.81297 1.07721 0.124614
-9.3649 -1.1637 0.559883
-8.80695 0.0193577 -0.20971
-9.41519 0.554191 2.45707
-10.0871 -0.653803 -0.136091
-9.04704 -1.18586 -1.25486
-9.78654 -0.0562872 0.595438
-9.22043 1.59057 -1.10078
-8.44594 0.517799 -1.97709
-9.19509 1.24741 -2.26706
-9.41009 2.25517 0.948589
-9.67934 0.475567 0.84252
-8.94018 0.0423607 -0.272368
-9.90755 1.16257 0.354292
-9.10563 -1.04723 0.91134
-8.26637 0.0350428 -1.66271
-8.91868 0.65585 -0.37835
-10.4604 0.464545 2.80639
-8.80207 0.223046 -1.12989
-8.63421 -1.03422 -1.06648
-10.1063 -0.18818 -0.940928
-9.43035 0.912838 1.09822
-9.34943 2.22117 1.58905
-9.66549 1.05855 -1.68458
-9.11343 0.992753 1.00623
-9.01624 0.487355 -0.971426
-9.95875 0.0131564 0.368682
-5.70983 1.15049 -1.305
-9.7948 1.45354 0.979015
-9.64307 0.662841 1.11475
0.401857 -1.12835 -0.570783
-9.92306 -1.80139 -1.65763
-9.43533 -0.445545 -0.773738
-9.3576 -0.365313 -0.600227
-9.24402 -1.72468 -0.741999
-8.80107 -1.83124 -0.405574
-8.39925 1.00082 -1.74074
-4.17933 1.75419 -1.00262
-8.04092 0.54333 -0.0828048
-9.58924 1.51861 -0.493726
-8.73668 1.79797 0.199556
-9.24933 0.747757 -1.20586
-9.38317 2.9894 0.969372
-8.83736 1.00232 -2.38313
-8.89184 -0.810099 1.77857
-8.65083 1.60983 2.37696
-9.36644 0.0181082 0.800119
-9.70623 -0.108625 0.709644
-9.90672 1.32808 -1.14493
-9.77217 0.528613 0.292968
-9.77284 -1.42096 0.24374
-8.97649 0.091078 0.109539
-9.49429 0.280126 0.931573
-9.36056 0.744468 -0.167986
-9.34014 -0.266314 1.90116
-9.80106 -0.0642089 0.738133
-9.64964 -0.778669 -1.76023
-6.8909 -1.4046 0.155697
-9.08129 1.16565 -1.65358
-9.63277 1.59538 0.959976
-9.49077 0.590244 -1.14786
-9.36643 0.576382 -0.902441
-9.58184 1.30371 -1.34057
-7.00399 0.509743 0.0791766
-9.10407 -1.18451 -1.13091
-10.1168 -1.17201 1.32105
-8.89954 -1.32153 -1.87804
-9.83592 -1.32008 1.81827
-9.86099 -0.524381 0.693751
-8.85316 2.24402 -0.0612016
-9.1906 -1.33107 -1.64191
-10.2159 -1.99144 0.995253
-9.35038 -2.14983 -0.266402
-9.56467 -1.81532 0.995775
-8.89661 -1.10019 -1.45728
-9.2536 0.789076 0.824521
-9.239 -1.0259 -1.08148
-9.36013 1.17909 -0.375745
-8.46411 0.21927 1.24551
-9.68054 -0.755366 2.34876
-7.09586 1.92687 1.06606
-9.68245 0.621574 -1.20873
-9.37178 -0.597486 -1.90187
-9.8571 0.0847043 0.995269
-9.64295 0.155861 1.49301
-9.44679 -0.391287 1.5265
-9.26374 0.126605 0.620781
-9.43188 -1.3419 -1.74654
-10.0578 -0.541942 -0.737535
-9.63472 -0.518171 0.750485
-9.44775 1.13192 0.333841
-9.84592 0.465217 0.00712274
-9.51029 -1.32669 0.00700588
-9.739 -0.801612 2.25699
-8.09101 0.587876 2.29641
-9.7073 -0.535723 -1.73065
-8.71784 -1.7422 -1.11553
-9.33522 1.67733 1.10259
-9.06159 0.367573 -0.830407
-7.79234 -1.98598 -1.04149
-8.68461 1.24465 2.03252
-8.74823 -0.435552 0.612548
-9.29848 -1.21529 -1.6641
-8.21205 0.226123 0.357489
-9.34535 1.89134 1.45945
-9.24147 0.494544 0.196314
-8.89457 0.944799 -1.05911
-9.74699 0.120059 -1.00374


==> latex_data/vae/gtsr/pos_altpd_neg-neg.txt <==
18.8158 1.71765 -0.808646
17.9872 0.585962 -1.50508
18.0167 -0.354656 0.951156
18.6502 1.22246 -1.75157
18.6359 0.142755 -0.18647
18.4254 -0.105766 -0.0808324
19.0401 1.36381 1.18088
18.3172 -0.790066 -0.318803
18.5063 -2.80397 -0.482175
18.9633 0.92546 1.18118
18.7608 -0.0874833 0.27166
18.8674 -0.760294 -2.10876
18.3855 -1.81625 -0.228604
18.1581 0.67142 -1.45183
18.1914 -1.12019 0.0603067
19.1908 2.13513 -0.0755665
19.1553 -1.62363 -0.531861
18.5712 0.760172 0.743894
17.9493 -1.83411 -0.210742
19.0022 -0.508115 -1.05999
18.9059 -0.278218 -1.95346
18.5962 0.761617 0.515831
18.6921 -1.59089 -1.46116
18.3463 -0.45445 -0.869217
18.6051 1.42961 2.03569
18.883 1.74232 1.29883
18.8168 0.363113 -0.253523
18.6992 1.12671 0.632726
18.5443 -1.43068 -0.828598
19.1742 1.76363 -1.96325
18.2748 -0.234924 -0.2519
19.3102 0.371163 -1.68024
18.787 -0.260375 0.957973
18.5741 -0.280341 2.30351
19.2193 -0.837529 0.989215
18.5742 -0.126176 0.179609
19.2936 0.327621 -1.37935
18.606 0.719639 -0.706558
18.0643 -1.50562 -0.443871
18.4557 -0.721031 0.23877
19.2606 0.994375 -0.221614
18.7108 -1.29922 -0.831958
18.8616 1.37828 1.42388
18.9009 -0.10104 -0.508123
18.306 0.212009 -0.566735
18.0049 -1.28477 -0.107676
18.8398 -1.25295 0.539327
18.791 -0.545077 -0.13696
19.0075 0.909352 -0.0574791
18.7038 0.352882 1.61912
18.5438 -0.986427 -1.1524
19.2915 1.54768 -1.95131
18.7172 -0.0655792 1.53638
19.5126 1.52793 -0.734814
18.6938 -0.459581 -0.673528
19.005 1.54403 -0.0133631
18.5807 1.45317 1.12619
17.919 0.247312 0.593883
19.4433 1.99761 -1.43837
18.9548 0.187795 -0.426808
18.3633 1.73116 -0.277911
18.4951 1.66902 0.843728
18.6074 -1.9917 -1.30936
17.9132 -1.39464 0.826699
18.6589 -0.916977 -0.261737
18.2601 0.686834 2.65498
18.8515 -3.02335 0.0719589
19.2322 -0.848317 -0.657326
18.4366 1.16905 0.0711775
18.4167 0.852693 -1.30733
18.6188 -1.22343 -0.754083
18.4875 0.144747 -0.604888
18.5645 0.545173 -1.67666
18.7839 -0.342399 1.5388
19.4657 3.47761 -0.939025
18.8041 -0.519445 1.58926
18.6082 -1.939 -0.237004
18.9701 -1.03075 -0.206678
18.9052 1.67202 0.448268
18.827 -0.460025 1.30815
18.3753 -0.675976 0.249832
18.3056 -0.347745 1.23743
18.7488 0.16457 1.35441
19.4366 1.2013 0.213255
19.1388 0.783213 -0.176846
18.8635 2.14336 -0.2949
18.7626 -1.20426 -0.405412
18.5747 0.176616 -0.406077
18.8806 -0.878894 -1.54235
18.9203 1.00657 -0.995214
19.3336 0.421447 1.50156
18.3902 -0.972215 1.23853
18.731 -1.3667 -1.1093
18.8341 0.413158 2.3121
18.8649 0.848898 0.456102
18.2689 0.677137 0.447708
18.8291 2.56369 -0.24103
18.643 -0.0182523 -0.0223912
18.5216 -0.527054 0.0330105
18.0739 -0.298556 1.79278
19.2952 2.59637 0.716696
18.4295 -1.34998 -0.500327
18.46 -1.05637 0.519482
18.3722 0.754055 0.708169
19.3356 0.581065 -1.59743
18.2622 0.353181 -2.39392
18.5728 -1.11219 -1.3439
18.8637 -1.3324 1.11524
18.9956 1.63949 0.94942
17.6349 -1.93402 -0.235683
18.2008 0.0258936 1.07451
18.5088 1.27751 -0.650768
17.5606 -0.195451 0.712262
18.341 -0.972926 0.875953
18.2728 0.791041 -2.35998
18.4876 -0.311214 -0.190485
18.6483 -1.30369 -1.04743
19.5715 0.998675 -2.3236
18.8613 1.70562 -2.02239
18.9818 -0.104575 -0.11343
18.9924 0.12936 -2.49624
18.6861 -0.0440714 -0.743048
19.1581 -1.16475 1.65354
18.3829 0.864376 -1.62049
18.397 -0.284542 -1.01821
19.0233 -0.14882 -0.635163
18.2374 0.30058 0.747207
18.3322 0.829757 0.910757
18.6319 0.0147072 1.66421
19.1485 1.00285 -1.10232
18.9253 2.1821 1.68107
18.3228 -0.108726 -1.35548
17.6492 0.283308 -0.356636
18.2895 -1.92001 -0.31795
18.543 -0.787723 1.80382
18.4407 -0.255608 1.23028
18.9409 0.977897 -0.664985
19.0518 0.512743 0.656581
18.4811 -0.0885558 0.965312
18.9821 1.37872 0.815729
18.6449 -0.169625 -0.204729
18.2307 0.0203168 1.32294
18.3918 0.878488 -0.356956
18.9508 0.814979 0.308834
18.5488 0.661403 0.0479688
18.8432 0.390091 0.425668
18.766 2.27744 -1.38459
18.6817 -0.374341 1.3791
19.2307 -0.614879 -0.283952
19.4872 -0.182943 -1.18845
18.6024 1.54635 -0.718606
19.0239 0.51422 1.1502
18.8476 -1.33391 1.46673
18.9172 -1.07515 1.03984
19.1184 1.5558 0.540564
18.3859 2.21221 1.66947
18.9529 -0.327956 -0.0115098
19.0007 0.457549 -1.04249
19.0862 -1.71809 -0.829716
18.9958 -1.26944 0.250718
18.5452 -0.653317 -0.119053
18.7802 1.54809 0.29657
18.196 1.80187 -0.0498973
18.7088 -0.244461 -0.815187
18.3342 -0.310112 0.784271
19.1323 0.811355 0.235728
18.5229 -1.8384 0.311927
18.7985 1.04418 1.77189
18.542 -0.776175 0.503726
18.0643 -0.675316 -1.02817
18.6565 1.34895 -2.25107
18.7519 -0.160495 1.17996
18.434 -0.395611 -1.47612
18.6178 1.57496 -1.52322
18.1987 -1.76307 2.60861
18.6365 -0.906946 0.433046
18.734 0.0102381 -0.202372
18.284 -1.99684 -0.409632
18.5821 -1.27691 0.301435
19.2837 1.72604 0.296869
18.5498 0.415727 -2.80582
18.4717 0.966507 1.73964
18.8423 2.07891 -0.28937
18.9552 2.20202 -0.307439
18.2739 0.019096 1.19117
18.9668 -0.856782 -0.300006
18.2366 -0.271013 -1.55425
19.076 1.9146 0.0254322
18.9163 0.342263 -1.31662
19.0932 1.33422 0.194228
19.0962 -0.63294 -1.21744
18.496 -0.748178 -0.0582836
18.9593 0.735142 -0.394418
18.9509 1.53999 -0.278636
18.8563 1.52349 -0.197627
18.8468 0.719253 -0.911108
18.4132 -0.455114 0.379361
18.7077 0.630415 0.603225
18.8349 -0.372535 -2.5504
18.165 1.59493 -0.331776
19.1676 0.60697 -0.580255
18.5788 -1.14201 -1.041
18.7835 -0.58075 -0.383012
19.127 0.431774 -0.250138
18.8377 -0.511983 -1.89276
18.9598 1.1979 -0.704438
19.1105 1.05141 0.890209
19.1857 1.1351 1.26093
18.8221 -0.0758461 0.694996
18.8065 0.891411 -1.55165
19.4655 2.61161 0.12294
18.8083 -1.87528 -0.902277
18.7617 0.795234 -1.64131
18.8614 -0.100535 -1.24976
18.6131 0.17842 -2.00517
18.8096 0.413117 0.597503
18.368 0.312099 -2.29812
18.7759 -1.12846 -1.5638
18.9721 2.22537 -0.0989665
18.8966 2.17497 0.694917
18.9902 -0.457046 -0.930096
18.4169 0.530404 1.10339
19.0628 0.686511 0.622124
17.9854 -0.606415 -0.482061
18.7345 -1.19777 0.565379
18.8213 -0.847856 0.827727
18.2693 -1.42473 0.090045
18.0627 0.37485 -1.72283
18.6542 2.12321 -1.59973
18.9584 -0.0796127 2.10388
18.1004 -0.99518 0.113292
19.3272 0.888963 0.326268
18.7234 -0.350273 1.16472
18.3841 -1.20987 -0.237666
18.3938 -1.11002 -0.23301
19.3413 -0.400246 0.846863
18.7691 1.44677 0.895886
18.6467 0.359246 -0.635972
18.4394 -0.104472 -0.360418
19.0141 2.83457 -1.53146
18.5638 0.46795 -1.43112
18.4018 -1.37998 -0.505985
19.3623 -1.20312 1.82359
18.9233 1.90998 1.06037
18.3165 -1.26073 0.395347
18.3385 -1.19936e-05 -1.63639
18.4032 2.19227 -1.47299
18.0905 0.157538 -2.06078
18.3302 1.02587 1.61464
18.4577 -0.73257 -1.97745
18.9826 3.18484 0.961294
18.6598 -0.357139 -1.29013
18.8277 0.436689 -0.848453
18.9861 2.71484 0.626084
18.35 -1.18193 -0.917687
18.898 -0.346173 1.08612
18.6854 -0.818746 -1.64997
19.0053 1.09948 0.115708
18.5924 -0.543534 -1.33458
19.0963 0.548314 -1.82794
19.0697 -1.39821 -0.363077
18.9247 -0.335286 2.44034
18.687 -0.822487 0.693844
19.2364 1.16184 -0.419716
19.4585 2.81865 0.236919
18.5153 -0.265843 -0.0623518
18.5027 -0.477388 -0.00577244
19.235 0.0480277 -1.37195
18.988 -0.501251 1.3841
18.4764 0.604935 0.674055
17.8688 -1.78161 -0.931378
18.5351 0.130431 0.9254
18.9002 1.76145 1.02477
18.6077 0.448589 -0.0786623
18.9363 -1.06455 1.19795
18.5539 -1.23682 -1.37066
18.2515 -0.465806 0.11135
18.7477 0.889045 -0.322731
19.0284 1.60002 -0.863424
18.982 1.48119 1.67354
18.5475 -1.37952 -0.59391
18.5028 -1.4667 -1.88205
18.9539 0.454361 0.99916
18.331 -1.1533 -0.48359
18.737 0.0108621 1.10055
18.4599 0.945569 -0.538153
18.5747 -0.380868 -0.75
18.4528 -0.428193 0.438883
18.3549 -0.539226 0.125694
18.4119 -1.39061 0.529409
18.775 -0.464998 -1.77281
18.5857 -0.0861104 1.95716
18.6981 -0.203546 -0.112533
18.5437 -0.307487 1.8531
18.7474 0.727354 0.27794
18.757 0.178562 -1.65038
19.097 -1.28654 0.425925
18.28 -1.9892 1.13066
18.2996 -0.499385 -1.02763
18.7217 1.94641 0.504726
18.715 -0.562343 -1.13974
18.8553 -0.674998 -1.23236
18.6343 0.103726 -2.01523
18.7496 0.182585 0.52024
18.8912 0.150064 0.16774
18.8729 0.0130614 -1.54253
18.2303 1.21374 0.0965456
18.5363 -1.99023 0.0365186
18.4918 -0.485439 0.122499
18.9429 1.15405 -1.5208
18.066 -0.972332 0.956967
19.1552 -0.93363 -1.64351
18.3259 1.35933 1.17692
18.4256 0.316621 1.44498
18.3504 -0.642941 -1.18747
18.179 -2.24003 -0.15992
18.1624 -0.749389 0.924837
18.9553 0.840233 0.711882
18.5256 -1.32823 -0.606047
19.7769 0.106131 -1.154
18.93 -0.814622 -0.248828
18.2094 -0.694321 1.06833
18.8342 0.469334 0.966387
18.9839 1.5346 -1.54872
18.2418 -1.66198 0.284929
18.4271 1.27785 0.963434
19.1871 -0.584234 0.733187
18.4118 -0.377963 -0.0758938
18.334 -0.496369 1.70322
18.6922 0.582285 1.993
18.4182 -1.26222 0.831839
18.4757 1.35366 0.667856
18.1248 -2.51753 -0.128364
18.8347 -1.48366 -1.36493
18.8988 -0.957864 -1.73622
18.6888 0.18543 -0.0173106
18.4983 1.00949 -1.61027
18.4796 0.206177 0.445854
18.7519 -1.74056 -0.474742
19.2152 1.14259 0.661035
18.5348 -1.05027 0.768752
18.2814 -0.0134647 -1.79736
18.3117 -0.903314 0.344357
18.5023 1.5524 -1.12537
18.3787 -0.38402 -0.150067
18.5682 -0.811546 1.68165
18.5641 2.41777 -1.71953
18.7573 0.783951 -0.434421
18.7118 -0.718499 0.722736
18.4569 -0.59209 0.369493
18.4408 0.354201 -0.484076
19.0931 0.162792 0.703046
17.8393 0.220998 -0.297475
18.5586 0.126701 0.466147
18.8692 -0.477674 2.25843
18.6727 2.23512 -0.225789
18.6827 -0.584513 0.540061
18.3659 -1.60199 -1.22237
18.3896 1.98025 0.319055
18.6213 0.306035 0.895888
18.8258 0.404146 0.442971
18.9949 -0.258568 -0.00176349
19.0255 0.189117 1.93518
18.3551 -1.23524 1.31106
18.5415 -0.675771 -1.05903
18.3016 1.24172 2.17525
18.3298 0.515396 -0.984028
19.0562 -1.408 -0.794876
18.2852 -1.45034 0.0104264
18.3884 -0.606926 0.654432
18.8406 -0.945838 -0.616297
18.5479 -0.837623 -0.568538
18.8742 -1.62766 -0.244556
19.2373 2.01683 -0.524281
18.1764 -0.182495 0.588117
18.8075 -0.14497 -0.148401
18.5086 -2.58192 -0.0112321
18.8154 -0.0392782 2.23596
18.4932 -1.63937 1.33651
18.5959 1.94933 1.19801
18.8464 0.0230915 -1.7807
18.3558 -0.00204413 -0.134504
18.6239 -0.369712 0.676466
17.8846 -0.457264 0.750249
19.2269 0.325483 -0.296163
18.5264 -0.365287 0.83334
18.7779 0.4657 -0.90568
19.1038 2.30881 -0.341326
18.7413 2.04485 1.03189
19.099 -0.5877 0.220306
18.8357 -1.93158 0.035578
19.5099 1.3832 -0.0422952
18.9464 1.66522 -0.899382
18.8308 0.171237 -0.643171
18.4311 0.236143 -1.3416
18.3313 -0.14417 -2.225
19.0072 0.306604 0.616574
18.4176 -1.74218 0.91768
18.549 -1.43453 1.19401
18.9118 0.755131 0.371022
18.977 -1.77958 1.67929
19.0587 -0.515384 -0.0840776
18.8446 -0.218663 1.47905
18.6441 -1.8706 -0.319627
18.884 1.75087 0.0336555
19.2093 -0.0973404 0.0165563
18.5365 0.267706 1.65779
18.2908 0.208892 -1.02112
18.6405 1.21173 -0.840627
19.0759 -0.416077 0.707586
18.8155 0.392131 0.0987176
18.586 2.64029 0.4821
18.7657 0.295287 2.14007
18.8254 1.27258 0.0249256
18.3057 -1.29676 -0.609362
19.0658 -0.867341 0.0465172
18.8602 -2.86953 0.198059
18.7502 -0.102823 -0.461322
18.6603 -1.1474 0.753103
18.122 0.079817 -1.30939
18.8969 0.616319 -0.883209
18.1206 -0.276947 0.329961
18.7254 1.43416 -1.37892
19.7083 1.08798 -0.173139
18.6287 -1.31365 0.886233
17.1106 0.00478299 0.807857
19.2117 1.82789 -1.00701
18.5879 1.85031 -0.539592
18.2301 -0.726081 0.106411
19.0454 1.88485 -0.38744
18.3721 -0.231914 0.838902
18.0941 -1.6829 0.0457328
19.3462 0.525677 0.610166
19.1517 0.869784 -0.117414
18.2169 -1.97977 -0.257882
18.7584 1.60819 -1.34642
19.1 0.463636 -2.00609
18.1891 -1.70543 0.760192
18.5169 -0.95745 1.28626
19.5268 0.911073 -2.21095
18.6871 2.13359 -0.842431
19.3353 2.83025 0.366579
18.2169 -0.0570513 -1.32933
18.5245 -1.02604 -1.88955
18.867 -0.41281 2.60544
18.2965 -1.1235 -0.675509
18.4274 -3.49086 0.71662
18.5605 1.8825 -0.710536
19.4798 0.606482 1.81183
18.6039 0.660109 0.456482
18.3668 0.991813 0.707492
18.4071 0.0376018 -0.71676
18.7156 -0.869346 0.551032
18.6073 0.29427 0.430954
17.4786 -0.38309 0.49068
18.7802 -1.54979 -0.921352
18.7265 -1.51073 -1.36257
18.1732 1.68748 0.56146
18.6312 -1.22631 1.14332
18.2451 -1.57994 0.38016
18.6954 -1.30572 1.73883
18.0698 -1.24797 -0.775695
18.5994 2.57222 -0.492646
18.7287 0.661896 -2.00714
18.5177 -0.283977 1.95535
18.2443 0.761482 1.48805
18.3945 -0.192651 0.234936
18.8918 -1.82585 -1.138
19.5448 0.235466 -1.25912
18.5526 -1.51652 -0.722799
18.3627 -1.28364 0.166633
18.732 0.952521 -0.973502
18.6693 -1.30425 0.0260701
18.4134 0.806018 0.954833
18.7155 0.400554 2.08188
18.5567 -1.82433 -0.0194576
18.3389 -1.11733 -1.82097
18.5522 0.0781237 0.104179
18.902 0.468257 -0.727013
18.2095 0.524663 0.637843
18.3547 0.195851 1.17321
18.2401 -1.61075 0.768718
18.2414 -1.62867 1.73902
18.8694 0.532297 -0.367361
18.7637 -1.21354 -0.771433
18.6453 -0.378833 -1.74008
18.7301 -0.495907 0.916107
18.2828 0.155926 -0.33116
18.3239 1.70806 -1.06456
19.2277 1.09486 0.232687
18.6691 0.60568 0.118447
18.2432 -0.394471 0.323385
17.6495 -1.23372 0.695991
18.4195 -0.918003 0.591381
18.722 3.27977 0.139062
19.1064 0.526254 -1.7722
17.7629 1.50458 0.00663755
18.8964 -0.252272 -0.900335
18.8254 2.39608 0.87167
19.36 -1.19271 0.50253
18.8563 -1.58251 1.3379
18.0369 -1.32586 0.368377
18.605 0.466226 0.0709415
18.765 -0.247017 1.22295
18.3491 -3.38357 0.76234
18.7115 -0.644489 -0.933577
19.0517 1.40852 -1.77679
18.0873 -0.764508 0.306013
18.4835 -0.34067 0.702035
18.7607 -1.19988 -0.955714
18.6283 -1.18304 -0.124527
18.1517 1.05481 0.428711
18.4326 -0.606464 -0.143917
18.6381 0.313341 0.915606
18.5271 -1.30654 -0.0558351
18.7801 -1.36258 -0.448919
18.8176 0.00721528 0.973289
17.7255 -0.232249 2.12952
18.7937 1.52921 -0.370167
18.0058 -0.444853 -0.473529
19.1827 0.342308 -0.565457
18.1697 -0.249599 -0.285822
18.4602 -2.99854 0.391897
19.292 1.07478 1.91134
18.3863 3.84874 -1.56787
18.3594 -1.89546 0.0917115
18.2075 -1.6561 -0.403033
18.8003 1.13295 0.520519
18.3198 0.570438 0.745872
18.6831 2.48716 0.456522
18.3665 -1.18005 0.0942128
18.4428 -1.13478 2.81646
18.471 0.277858 0.926766
18.6135 2.03917 -0.647535
19.2015 -2.00221 0.472706
17.9267 -0.893966 -1.93888
18.7117 -1.00171 2.92015
18.7533 0.960891 -0.298247
18.3327 -0.859826 -1.98389
18.436 -0.463558 3.09126
18.9318 0.67959 -0.591747
18.5722 -0.521088 -0.42904
18.5158 -0.304121 -1.54976
17.8642 -1.29759 0.363964
17.8424 0.576518 0.21232
18.7787 -1.08041 -0.361805
18.7037 -1.29777 0.604995
18.7072 -0.990026 -0.96121
19.2742 0.883111 0.350536
18.8922 -0.543598 -1.59953
18.6648 -0.869084 1.84128
19.0991 0.771147 -1.15855
18.859 0.922625 -0.846836
19.1091 -0.844486 1.33097
18.7116 -2.20961 -0.168383
18.8367 2.3323 0.909925
18.2784 -0.374752 1.91368
18.4113 -1.66163 -1.21017
18.5748 0.478088 -1.45983
18.3297 -1.96511 0.341383
18.6804 -0.292649 0.732825
18.5404 -0.520184 -1.62174
19.0801 1.7132 1.44849
18.6062 -1.0453 0.0114237
18.7499 1.29439 -0.479407
18.4505 -1.35716 0.580653
18.4575 -2.13248 -0.149828
18.9887 0.533837 -1.24675
18.0292 0.293582 -0.573432
18.8274 -0.13508 1.89678
18.3117 -0.661709 0.991426
18.7109 1.17383 0.900862
19.2302 -0.137 0.366537
19.0213 -0.886955 -0.969613
18.8244 2.4571 -1.27277
18.7092 -0.290622 0.879963
18.8431 0.745167 0.185761
18.9908 0.194163 -0.5912
18.914 0.0799433 -0.701813
18.0926 -1.94734 -0.362696
19.7399 1.837 0.505732
18.3815 0.381024 0.087716
18.6131 2.2636 -3.01441
19.014 0.150918 -0.665369
18.6644 -1.27797 -0.441354
18.2647 -0.0829902 0.972582
18.7307 1.47069 -0.567896
19.206 0.80412 -1.75737
18.8497 -1.62838 -0.609181
18.4816 -1.56065 -0.470307
18.9427 -0.966915 1.18731
19.089 0.544699 -0.723469
18.6232 0.909513 -0.560499
18.4863 -2.02654 0.0243757
18.8104 1.96492 -0.0665401
18.3325 1.19752 -0.084024
18.5553 -1.04533 0.274165
18.8738 -1.03361 -1.60322
18.2626 -1.25463 1.55792
18.864 0.712184 -1.28068
18.6078 0.441076 0.929378
18.6245 -2.17528 -0.918143
18.4742 -0.19954 0.865268
18.6864 -0.251485 0.853048
18.4947 0.408788 0.795576
18.9471 0.23502 -1.38846
18.409 1.92268 1.00271
17.9513 -0.235262 -1.01943
18.8527 -1.45228 0.485448
19.0348 -0.371178 -0.658856
18.4457 -0.316527 -1.65954
18.9123 1.26816 0.665795
18.3989 0.786858 0.282682
17.8706 0.329224 -1.9214
18.6206 -0.922736 2.23473
18.88 -0.139611 0.935954
18.7982 -1.2654 0.638853
18.6551 0.235007 -0.424243
18.4638 -1.21305 1.55902
18.1855 -0.118605 -0.314487
18.8701 0.983287 -0.121871
18.1501 0.0677631 1.20276
18.9855 -0.405695 -1.3009
17.705 3.20408 2.41706
18.9579 -0.529021 0.44458
18.9691 1.71213 -0.216027
18.3921 -0.811065 0.843984
19.4093 -0.480998 -1.25347
18.8492 -1.27402 -0.296772
19.3444 1.00231 -1.46212
18.5649 -1.67224 -0.188204
18.9595 2.43751 -0.423795
18.9615 2.3528 -0.104885
18.9009 -0.0781527 1.0017
18.9119 -0.537215 -0.0776304
18.6447 0.0658661 0.087005
18.9569 1.67301 0.840549
18.8993 1.05166 0.348298
18.5614 -1.52749 -0.963246
19.5239 0.379917 1.49419
19.0418 0.0981077 -0.318764
18.69 1.81317 -0.495746
18.1337 -1.36104 -0.783304
17.1237 -1.5702 3.13856
17.883 -2.37659 -0.884986
19.003 1.81915 -0.496439
19.1678 1.21643 0.339803
18.2664 -0.641292 -0.696762
18.9706 -1.28841 -2.59967
18.7953 -0.686092 0.822803
18.7609 -0.178741 -1.44226
18.9488 -0.588678 0.131946
19.1874 -0.184526 -1.24842
18.6089 -0.291985 -0.0519982
18.9596 0.450313 0.763538
18.3995 -1.9802 -1.57448
18.4412 -0.783027 -0.479011
18.4516 -0.857954 -0.726693
17.5803 -1.75313 1.32869
18.931 -0.410145 -0.841698
18.8543 0.209948 0.618393
18.8768 -0.480014 0.750586
18.3238 -2.18613 -1.27283
18.2438 0.0161685 -0.038829
18.5172 -0.25329 1.62843
19.0797 -1.44251 0.314657
18.8865 0.213679 -0.958896
18.5493 0.180052 -1.36765
17.6882 0.141411 0.677675
18.5894 -0.984569 -1.1786
18.1025 -1.52116 -1.03199
18.1825 -0.159119 -1.12751
18.649 0.887831 -0.44349
19.2968 -1.21609 -0.676148
19.2442 0.858822 -0.617286
18.9246 0.357327 1.11735
18.7812 0.916793 -0.804998
18.4541 2.52722 -0.614458
18.7636 -1.29556 0.987628
18.7664 -1.09843 -0.0637746
18.6624 -0.781647 -1.01969
18.7291 -0.103547 1.75484
18.2795 0.00417761 0.105386
19.1039 2.05159 -0.866349
18.6539 -1.10733 0.907034
18.6761 -0.628611 1.43451
17.671 -0.97619 2.79411
18.6253 -0.0901357 -0.00667066
18.2476 1.52017 0.139294
18.4312 -0.500402 -1.00664
19.116 -0.704533 -1.85435
18.8609 -1.02894 0.525823
18.646 1.59967 0.963776
18.7134 2.04492 0.883278
18.4721 -0.759511 -1.04662
19.3141 2.20038 1.09638
19.0173 -2.20345 0.221117
18.7322 0.91743 1.28388
19.1468 2.43366 -1.29502
18.6658 1.15157 0.940025
18.43 -0.813957 -0.207953
18.8203 -0.171212 0.891737
18.9314 -0.171594 0.560939
18.5282 0.0702035 0.199486
18.6569 -0.752941 1.51311
18.4973 0.895351 0.9434
18.3184 -1.92398 0.480464
18.8294 2.16633 1.23267
18.1996 0.0410958 0.895914
18.5232 1.79449 3.22678
18.3938 0.782393 -1.36299
18.5933 0.0579896 3.11655
19.2572 -1.15835 -0.659312
18.5548 -1.5315 -1.03494
18.862 0.363338 1.67911
18.084 -0.109121 -2.14232
18.1705 -0.857284 2.93409
19.1027 3.58081 0.6368
19.4794 1.95997 -0.139419
18.6312 0.107302 0.857606
18.6857 0.212257 0.634302
18.1826 0.811456 0.0755577
17.9583 1.46827 1.38056
18.6038 -0.936095 -0.627209
18.5971 -0.391794 0.858175
18.4881 -0.638387 -0.565392
19.0576 -1.73768 2.43424
19.082 1.72879 1.35912
17.9667 0.0132085 -0.473114
18.272 -1.53171 -0.0722009
19.0651 -1.35731 -1.12864
18.7013 -0.637665 -0.59152
18.8035 -0.659199 -0.916878
18.9647 -2.34844 0.244163
18.8375 0.125196 -1.52138
18.5257 -0.0453021 -1.53346
19.3094 1.30231 -0.828462
18.7733 1.07157 0.444666
18.878 1.78117 -0.773608
18.4894 -0.20928 0.791474
19.002 -1.0823 1.92582
19.3212 1.44503 -0.991611
18.3396 -0.297359 0.605965
18.4032 -0.656437 2.76153
18.4144 -1.14937 1.09675
19.3608 1.58791 0.731189
19.0723 -0.58064 -1.63742
18.6163 0.571676 -0.38405
18.8273 -1.40962 -1.01587
19.4299 0.425289 0.542319
18.8808 1.85211 1.59224
19.1096 -0.684135 -2.08237
18.3169 0.148321 1.83749
18.7918 -0.456239 -1.75201
18.3524 -1.44426 -0.924841
18.3641 2.57534 -1.78034
18.1572 -1.22477 -0.648528
18.4893 -0.879027 0.82625
18.894 -1.28136 0.514973
18.5701 -0.113001 -0.0571943
19.0804 -0.0320236 1.79633
18.8599 -0.532672 0.401334
18.57 -1.28747 -0.43117
18.5823 1.70951 -0.492815
18.3847 1.6001 -0.226714
18.8319 1.3383 0.131164
18.1088 0.633301 -1.06158
18.2987 0.555266 0.646981
18.7972 0.425025 1.21731
19.1848 0.0539798 -0.297039
19.2423 2.21801 0.0816391
18.6299 -0.264868 -0.99878
18.6519 1.10853 0.0243375
18.9156 -0.699926 0.896733
19.146 -0.509067 -0.290201
19.0538 2.43782 0.736664
18.6999 1.77585 -2.15213
18.9668 0.412277 1.23809
18.6598 -0.810383 -0.399743
18.5059 -0.721627 0.427142
18.5339 0.252603 0.467796
18.9899 1.04869 -0.431569
18.9801 -0.191819 -0.457775
18.4197 -0.539738 -1.84405
18.8765 1.24259 1.11607
18.3713 -0.629975 1.1825
18.8483 -1.33188 -1.25022
18.0428 1.70312 1.65034
17.487 -3.12508 -0.998983
18.2868 -0.831933 0.0143027
19.1409 0.376728 -1.30115
18.7806 -2.30366 -0.338036
18.7517 -0.307723 -0.116225
18.481 1.729 0.170632
18.84 -0.162509 1.82577
18.4358 -0.654765 -0.26534
18.9233 0.822809 -1.50639
18.5738 -1.55395 1.93562
18.7066 1.05894 0.342881
18.592 -1.16623 0.917938
18.8351 -0.818108 0.922864
18.7256 1.4484 1.26667
19.0085 -0.233662 1.50605
18.2382 -0.114594 -2.55437
18.6381 -0.322741 -0.383088
19.1593 1.79634 -0.675773
17.809 0.00567855 -0.7333
18.7351 1.56895 -0.707357
18.7841 0.29833 0.481611
18.4352 -1.38109 -1.08968
18.7098 0.119728 -0.578099
18.2234 -0.944287 -1.78549
18.7165 -0.200395 0.835923
18.6403 -0.237198 -0.705616
18.2887 1.29671 0.660594
18.8175 1.68902 -0.244713
18.569 -0.0248088 0.387244
18.5568 -1.16854 2.42207
18.8045 0.127891 0.0944705
18.5836 -0.437147 -0.887569
18.9616 -0.52573 -0.338963
18.6485 1.47585 1.87272
19.2135 0.172302 0.552133
18.5956 1.43152 -0.5999
18.4265 -0.493892 -0.54056
18.8154 1.9514 0.663514
18.4843 -1.25168 -0.424684
18.4732 1.7135 -0.910536
18.4321 0.438382 1.60922
19.0863 1.88048 0.347331
18.5924 -1.4828 -1.37213
18.809 0.897272 -0.335524
19.3876 -0.890783 -0.580595
18.7972 -0.381297 -0.536197
18.3179 -0.207428 -1.44263
18.5004 -0.63267 -0.606051
18.6037 1.78262 -0.418358
18.3856 -0.296177 -0.21861
18.3798 -0.433648 -0.555615
18.6584 -1.17353 -1.90294
18.7784 -0.919442 -1.19633
18.6463 -0.711207 2.31513
18.5639 2.17686 -1.39614
18.4269 -0.118866 1.12425
18.7292 -1.28131 0.80684
18.484 0.0351188 1.62591
19.0777 2.67429 0.530282
18.2837 -0.317384 0.428203
18.6906 -0.449829 1.15732
18.375 0.427044 -1.20724
18.9931 0.0593301 -1.481
19.007 1.11392 -0.35401
18.6701 -0.955739 1.55247
18.1491 -1.48698 0.493887
18.4348 -0.196408 1.84241
19.2205 -0.139908 -1.48898
18.1199 0.999218 0.449618
18.5131 -1.84071 -1.28133
18.3942 -0.845936 1.94652
18.1225 -1.46825 0.370226
18.3498 -0.547176 0.41909
18.9186 -0.556534 1.3523
19.229 0.228246 0.457521
18.8908 -1.45799 -1.53999
19.4697 0.739441 -0.256776
18.5155 -1.24123 0.129506
18.2038 -0.372987 0.727563
18.288 -0.445882 -0.765159
18.5883 0.0892756 2.00259
18.0604 -0.371807 -0.395518
18.6597 1.8232 -0.114343
18.9123 -0.721685 0.0883384
18.494 0.871133 -0.409341
18.7188 -0.0389866 0.985809
17.9653 -0.108872 -0.956669
19.2438 -0.483544 -0.154798
18.2174 0.344084 -1.27244
18.2777 1.15563 -1.49669
18.692 -1.31356 -0.414883
18.065 -0.132031 -0.176766
18.8731 -0.910163 0.13029
18.7899 -1.80476 0.254558
18.1944 0.100634 0.701056
19.0428 -0.17376 -0.232988
18.3057 -1.98193 2.47097
18.6539 0.131495 0.140525
18.2816 0.520911 1.43861
18.7029 1.50513 0.735952
19.1355 -1.16776 -1.47896
19.0236 1.43771 0.358197
18.5273 -2.06855 -0.518575
18.0923 -1.0677 0.223393
19.023 0.480543 -0.298744
18.5965 -0.102957 1.08127
18.523 0.126562 0.143475
19.0513 -0.587565 -0.826508
19.2821 -0.872228 -0.733838
18.8787 -0.453326 0.432713
18.7572 -0.953895 -1.84951
18.6646 0.606344 -0.51076
18.9397 -1.03802 -1.17078
18.6926 -1.30819 -1.08703
18.6694 -1.18092 0.0596723
19.0138 -0.515626 -2.75778
19.1655 -1.63151 -1.06298
19.1828 0.838937 1.73817
18.5218 0.645403 -1.15075
18.7603 -1.30108 1.41353
17.8396 -0.867039 -0.590064
18.8229 1.19421 1.95488
18.6612 1.17125 1.28041
18.6203 0.839105 3.36127
18.9172 -0.631366 -0.518283
18.1298 -1.59136 -0.409106
19.6724 3.16343 1.71922
19.1062 1.96549 -0.487124
18.967 0.684102 -2.1993
18.8547 -0.700422 3.20846
18.5512 -1.38026 1.28261
19.1414 -0.662792 -1.06918
18.6617 -1.90557 0.295527
18.7269 2.15036 1.4324
19.0161 0.129233 1.06293
19.1703 0.852349 -1.48291
18.4496 -0.925053 0.677703
18.3464 -2.88083 -0.918513
18.6719 -1.19528 1.07728
18.4815 -0.422406 -0.104882
18.7883 -1.41566 1.90936
18.7009 -1.40963 -0.0570338
19.1042 0.734475 -0.894873
19.2632 3.31044 0.612666
18.7869 -0.293878 -0.26818
19.0321 0.0488873 -1.77311
17.7982 -1.78601 -0.0329813
18.1429 -0.728047 1.02144
18.7113 -0.383144 -0.104403
19.1728 -0.37905 -0.574057
18.9088 -1.20173 -0.0279932
18.9291 -1.30161 0.0935909
18.9022 1.93419 0.563383
18.8081 -0.978831 1.06459
18.6429 -0.836796 -1.29802
18.4576 0.0777225 -1.37207
18.7693 1.29234 -1.65613
18.6339 0.534809 0.0903638
18.6241 0.930697 0.782857
18.8691 0.296305 0.928649
18.4526 -1.62811 0.390677
18.727 0.528845 -0.079067
19.0813 0.860445 2.05763
18.8233 -0.787671 -0.0417393
18.5531 0.184593 0.982824
18.5765 -1.35567 0.677693
18.6007 -0.0265271 -0.510358
18.6595 1.84983 1.41349
18.7642 1.03097 1.62758
18.5768 1.37982 -0.177826
18.5482 -2.50931 0.289463
19.1648 -0.161624 -0.399164
19.0087 0.562604 1.11213
18.7974 1.06602 -0.421276
18.945 1.64346 3.14251
18.4619 0.995298 0.350206
18.0556 -2.52269 -0.178476
19.162 -1.01048 2.32183
18.421 0.181632 0.88718
18.0972 -0.89219 0.889764
19.1666 1.52145 0.423129
18.0539 -1.1976 -0.510869
18.322 -1.04942 -1.45768
18.3451 -0.978435 -0.158332
19.2504 0.981641 -0.881849
18.5755 -0.231662 -0.354911
18.7353 -0.315429 0.325558
18.335 -1.07944 -1.7343
18.1538 0.182503 1.49309
18.3096 -1.76282 -0.19537
18.7822 0.254387 0.0334185
18.7163 -0.544255 -1.50915
16.6881 1.49002 -1.51745
18.502 1.32096 -0.475766
19.1937 2.29347 -2.04034
18.326 -0.718251 0.635609
18.9164 -1.20349 0.168766
18.3942 -1.20444 -1.5634
18.5454 1.62898 -0.694336
18.5268 -0.0801945 0.0941368
19.0453 -0.0590025 -0.196259
18.6269 0.907516 1.54522
19.0139 0.0316836 1.11398
19.1839 -1.02822 -1.75397
18.3107 1.90436 -0.777364
18.8841 0.246527 -1.17323
18.3751 -0.859217 1.22075
18.3379 0.376351 -1.14478
18.4782 -1.74074 0.0842187
18.2584 -0.867658 -0.145984
18.7978 -0.23405 1.75544
19.0143 2.08695 0.389829


==> latex_data/vae/gtsr/pos_altpd_neg-pos.txt <==
-9.46585 1.67306 -1.08388
-9.28398 0.78316 -2.08196
-9.64374 -0.321119 0.921149
-9.52997 1.34264 -1.93123
-9.4423 0.138716 -0.587789
-9.74209 -0.124642 -0.0701856
-9.52611 1.28777 1.11576
-9.45399 -0.941799 -0.227725
-9.62639 -2.93158 -0.480906
-9.33199 1.02549 0.920783
-9.60838 -0.186107 0.343009
-9.68962 -0.756864 -2.43914
-9.32797 -1.92924 -0.641875
-9.84847 0.539384 -1.31075
-9.97788 -1.35968 0.269299
-9.71126 1.9744 -0.19955
-9.30243 -2.06012 -0.245734
-9.60132 0.836839 0.705849
-9.17509 -1.75694 -0.0457704
-9.29223 -0.547562 -0.93302
-9.86595 -0.57025 -2.00607
-9.0777 0.698561 0.258286
-9.32153 -1.59953 -1.7728
-9.31293 -0.576023 -1.13963
-9.51834 1.32446 2.17769
-9.4801 1.69352 1.09224
-9.01693 0.175896 -0.368569
-10.0847 1.12186 0.460265
-9.27592 -1.50206 -0.861173
-9.75339 1.70156 -2.39371
-9.7343 -0.272716 -0.502145
-9.57099 0.0366316 -1.57954
-9.50871 -0.386513 1.03623
-9.42326 -0.503972 2.37372
-9.61418 -1.13074 1.22134
-9.9915 -0.0768857 -0.159482
-9.06936 0.126407 -1.53085
-9.6538 0.255235 -0.4632
-10.1097 -1.57715 -0.587865
-10.043 -0.746073 0.166892
-8.80122 1.23777 -0.331572
-9.631 -1.40353 -0.755397
-9.53157 1.60823 1.1879
-9.68426 -0.10417 -0.811135
-9.91833 0.335198 -0.715537
-9.47441 -1.31957 0.168174
-9.52344 -1.41492 0.473061
-9.61446 -0.912932 0.0188255
-9.24339 0.767333 -0.26186
-9.31377 0.0127103 1.85821
-9.51707 -1.11237 -1.07569
-8.98655 1.50683 -2.03716
-9.43148 -0.249805 1.55146
-9.39191 1.36934 -0.743986
-10.4026 -0.447242 -1.18231
-9.43984 1.86446 -0.393752
-9.78344 1.41523 0.739026
-9.12872 0.288237 0.665367
-9.25569 2.03251 -1.55969
-9.17787 0.0279778 -0.364798
-9.1796 1.81712 -0.234052
-9.6014 1.50574 1.07278
-9.4277 -1.7504 -1.50196
-9.40571 -1.59672 0.896384
-9.20397 -1.40377 -0.510026
-9.2162 0.915883 2.49523
-9.60554 -3.5076 0.355945
-9.44603 -1.30113 -0.488803
-9.43757 1.30282 -0.21327
-8.87717 0.556261 -1.33167
-9.18647 -1.02779 -0.805583
-9.64193 0.0497724 -0.678139
-8.87853 0.833026 -2.13231
-9.75746 -0.46026 1.60584
-9.77838 4.05397 -1.51105
-9.41398 -0.780254 1.64733
-9.57973 -1.94008 -0.305502
-9.03843 -0.965048 -0.0510258
-9.48273 1.39105 0.560821
-9.36639 -0.606671 1.21962
-9.86206 -0.833032 0.337997
-9.02173 -0.53723 1.4673
-9.47046 -0.0337522 1.12322
-9.20422 1.18018 0.329133
-9.60169 0.509105 -0.392593
-9.3805 2.42045 -0.161571
-9.78383 -1.3105 -0.462922
-9.3225 -0.0253527 -0.663998
-9.36498 -1.22502 -1.41101
-9.9109 0.862426 -0.937814
-9.66216 0.385651 1.64644
-9.13752 -0.958936 1.30275
-10.326 -1.6732 -0.905812
-9.3623 0.24314 2.34968
-9.50383 0.765283 0.465157
-9.63009 0.815198 0.251463
-9.79877 2.63029 -0.296407
-9.59764 -0.0492411 -0.108862
-9.38626 -0.530394 0.106609
-9.77814 -0.129395 1.39658
-9.42806 2.60622 0.743045
-9.95911 -1.72011 -1.04988
-10.5398 -0.998912 0.387489
-9.5506 0.654182 0.880904
-8.72775 0.4238 -1.47702
-8.94183 0.385818 -2.37096
-9.50086 -1.12338 -1.49308
-9.06893 -1.63724 1.54884
-9.51722 1.37539 1.20923
-9.47924 -1.74916 -0.462081
-8.93969 0.107961 1.2846
-10.432 1.16666 -0.385124
-9.8329 -0.383738 0.53632
-9.92797 -0.84305 0.611192
-9.7088 0.897406 -2.70971
-9.49747 -0.282683 -0.204475
-9.12844 -1.35083 -1.53369
-9.5185 0.717299 -2.5075
-9.14642 1.91567 -2.20422
-9.00863 -0.433314 0.117593
-9.49377 0.354164 -3.37232
-9.20157 0.0369052 -0.982303
-9.71777 -1.38656 1.44373
-7.68621 0.957072 -1.98542
-9.57761 -0.296386 -1.28842
-9.65998 -0.330946 -0.466496
-9.0258 0.282568 0.778803
-9.72902 0.590015 1.25004
-8.89665 0.154317 1.82186
-9.63937 1.10458 -1.36997
-9.8862 2.47628 1.51515
-9.57494 -0.0957145 -1.40026
-9.75108 0.278623 -0.463309
-9.70264 -1.85541 -0.573016
-9.59645 -1.07759 2.37771
-9.90943 -0.180022 1.15831
-9.44029 0.821501 -0.757584
-9.62518 0.332359 0.635914
-9.95824 -0.0996709 0.497066
-9.25816 1.33053 1.09993
-10.0107 -0.165703 -0.31396
-10.1995 -0.221974 1.32134
-10.1432 0.882231 -0.661613
-8.82988 0.604916 0.243839
-9.42058 0.802006 -0.305739
-9.25209 -0.117988 0.549766
-9.28408 2.56674 -2.06584
-9.41412 -0.743603 1.56544
-9.43422 -0.690479 -0.139723
-9.31721 -0.526151 -1.23579
-9.08207 1.58934 -0.763713
-9.69011 0.560442 0.737319
-10.3064 -1.40527 1.52449
-9.44592 -1.51977 1.43326
-9.77539 1.26006 0.489538
-9.20718 2.2952 1.37178
-9.71083 -0.447095 0.132449
-9.58779 0.375516 -1.17059
-10.0051 -1.89079 -0.544616
-9.54504 -1.83209 0.630469
-9.71691 -1.14929 0.0718952
-9.12437 1.61488 0.104741
-8.93894 1.59703 -0.190774
-9.00776 -0.33232 -1.00703
-9.92184 -0.268479 0.764973
-9.38488 0.810815 -0.110465
-9.80109 -1.97468 0.24834
-9.89974 0.958776 1.98713
-9.64234 -0.928946 0.242267
-9.46453 -0.763231 -1.18521
-10.2009 1.39631 -2.25069
-9.26905 -0.289811 1.1822
-10.6918 -0.491969 -1.73323
-10.5198 1.61377 -1.76999
-9.52408 -1.83731 2.11334
-9.75744 -1.21202 0.506977
-9.66661 -0.131225 -0.445927
-9.46757 -1.93302 -0.846483
-9.82095 -1.40025 0.393441
-8.94932 1.99162 0.326853
-9.25904 0.514526 -2.90108
-9.89674 0.74898 1.78035
-9.06176 2.19114 -0.574883
-9.51606 2.32351 -0.583387
-9.9089 -0.193204 1.25974
-9.3503 -0.864826 -0.826017
-9.75823 -0.12282 -1.95156
-9.63341 1.7468 -0.180995
-9.68579 0.0528458 -1.56542
-9.42293 1.12513 0.397384
-9.2796 -0.71908 -1.73469
-9.66414 -0.706328 -0.0721754
-9.68205 0.618805 -0.705195
-9.0375 1.61286 -0.331973
-8.94701 1.36616 -0.35678
-9.18639 0.794982 -1.12748
-9.82567 -0.431229 0.250279
-9.6564 0.528816 0.852956
-10.0214 -1.11031 -2.60581
-8.75706 1.60754 -0.387422
-9.70022 0.674581 -0.497045
-9.29202 -1.24802 -1.11924
-9.89254 -0.830873 -0.305509
-9.15467 0.257407 -0.189117
-9.59988 -0.341706 -2.19854
-9.33182 1.29606 -0.897592
-9.42718 0.915429 1.03878
-9.13288 1.12186 1.49302
-9.94997 -0.373227 0.720165
-9.1359 0.599978 -1.58482
-9.33663 2.58481 0.210091
-9.41121 -1.86635 -1.43853
-9.37054 0.806898 -1.80678
-10.0047 -0.431647 -1.13958
-10.1808 -0.158022 -2.10085
-9.9328 0.192226 0.603073
-10.0083 0.388906 -2.61384
-9.5744 -0.91643 -1.93735
-9.26914 1.95387 -0.177894
-9.21542 2.13651 0.855712
-9.92754 -0.891148 -0.97511
-9.42621 0.618318 0.704242
-9.99492 0.662524 0.498927
-9.90943 -0.573901 -0.896653
-9.63827 -1.38369 0.478129
-9.83193 -0.954876 0.764467
-9.28195 -1.43329 -0.113287
-9.48434 0.279546 -2.07687
-9.19815 2.12398 -2.18274
-9.64551 0.0643806 1.94783
-9.2004 -0.988547 -0.313223
-9.77137 0.896338 0.336271
-9.57736 -0.537592 1.35627
-9.80329 -1.32501 -0.36157
-9.19379 -1.30369 0.0989979
-9.33941 -0.769657 1.16368
-9.13467 1.32753 0.705708
-9.96505 0.371324 -1.08291
-9.47102 0.0402456 -0.305515
-9.6689 2.95674 -1.92043
-9.37808 0.413069 -1.74945
-9.37865 -1.55274 -0.696975
-9.55944 -1.81678 2.15123
-9.2138 1.6935 1.38568
-9.74452 -1.44683 0.309665
-9.89349 -0.0712273 -1.76625
-9.25421 2.37386 -1.73975
-9.88421 0.178555 -2.08721
-9.59137 0.852969 1.6653
-9.30614 -1.02701 -1.9125
-9.57877 3.08191 0.474814
-9.74904 -0.367847 -1.22134
-9.79938 0.283867 -0.863123
-9.57444 3.11884 0.258101
-9.6153 -1.88622 -1.21845
-8.48865 -0.789463 1.39474
-9.26825 -1.20955 -1.67413
-9.22771 0.742522 0.249743
-9.43712 -0.579045 -1.46562
-9.76624 0.572501 -1.95162
-9.66624 -1.79849 -0.226579
-8.80611 -0.60014 2.73906
-9.40867 -1.01745 0.744443
-9.4263 0.92741 -0.293022
-9.51443 2.5576 -0.178133
-9.25881 -0.396054 0.0467747
-9.39501 -0.385836 -0.186543
-8.9689 -0.117024 -1.26647
-9.01124 -0.46693 1.30325
-10.2582 0.671028 0.427743
-9.61334 -1.52172 -1.07119
-9.81046 -0.0160032 0.896898
-10.0503 1.85554 0.866137
-9.80086 0.279561 -0.295583
-9.40555 -1.16228 1.13668
-9.53308 -1.5397 -1.02465
-9.6903 -0.713885 0.173325
-9.34559 0.737315 -0.839269
-9.61297 1.56949 -1.14141
-9.57906 1.1233 1.93301
-9.55874 -2.02414 -0.325242
-9.55156 -1.48657 -1.82783
-9.13083 0.244366 1.25142
-10.2717 -1.39785 -0.478756
-9.66819 -0.127787 1.31391
-9.33593 0.903399 -0.725002
-9.46843 -0.367316 -0.770921
-9.51647 -0.671695 0.372526
-9.80038 -0.58038 0.14768
-9.72431 -1.58754 0.478334
-9.18993 -0.431216 -1.72675
-9.9922 -0.163878 1.70818
-9.43941 -0.132417 -0.168375
-9.29417 -0.268239 1.64838
-9.54099 0.757555 0.0322173
-9.53815 0.176822 -1.75091
-10.1887 -1.2958 0.26563
-9.4994 -1.97728 1.16107
-9.9594 -0.648123 -0.942505
-9.2782 2.09289 0.326071
-9.4601 -0.971303 -0.853516
-9.22076 -0.453127 -1.61025
-9.80712 -0.043503 -2.44062
-9.97485 -0.225183 0.561213
-9.72377 -0.365282 0.24168
-9.8512 -0.455403 -1.57136
-9.53748 1.21301 -0.235949
-8.83161 -1.95756 -0.219557
-9.60487 -0.613984 0.112882
-9.02987 1.21834 -1.54682
-10.3596 -0.961146 0.726151
-9.55314 -0.793055 -1.44785
-9.57697 1.28993 0.959426
-7.95455 0.0406188 1.4479
-9.27043 -0.571251 -1.27869
-10.2824 -2.43015 -0.647628
-9.57167 -0.904777 0.896469
-9.8459 0.535936 0.711713
-9.45031 -1.28624 -0.668095
-9.17381 -0.012298 -1.08286
-9.55029 -0.594222 -0.234996
-9.44734 -0.993602 1.24753
-10.2444 0.366266 0.68586
-9.57528 1.53542 -1.66512
-9.88811 -1.93627 0.335801
-9.33515 1.44026 0.894581
-9.2086 -0.462991 0.483368
-9.10379 -0.481066 -0.287903
-9.6825 -0.474107 1.85613
-9.48064 0.247123 2.51637
-9.35803 -1.60741 1.05397
-9.49581 1.12326 0.889976
-9.93489 -2.54047 -0.155743
-10.0903 -1.8626 -1.261
-9.75004 -1.3574 -2.40249
-9.64713 -0.10137 0.00829292
-9.21495 0.962385 -1.6578
-9.73693 0.339183 0.101527
-9.33652 -2.05671 -0.0325561
-9.38043 1.156 0.289798
-9.49951 -1.06958 0.742852
-9.97933 -0.16073 -1.7659
-9.56749 -1.00199 0.243515
-9.31921 1.45594 -1.27571
-9.49957 -0.430752 -0.0817605
-8.80901 -1.00165 1.8181
-8.67353 2.33931 -1.81024
-9.3842 0.680645 -0.339748
-9.79133 -0.785633 0.450514
-8.92049 -0.728583 0.374638
-9.82589 0.228528 -0.522842
-9.37584 0.0744736 0.517906
-9.27413 0.252762 -0.440412
-9.21066 0.117978 0.27601
-9.17872 -0.712322 2.36699
-9.28739 2.76468 -0.412001
-9.3907 -0.937292 0.84148
-9.56538 -1.88675 -1.16147
-11.0965 2.05112 -0.0234479
-9.8492 0.0968873 0.818302
-9.33479 0.50028 0.472179
-9.42147 -0.415925 -0.00387393
-8.84389 0.244664 1.64473
-9.34158 -1.11765 1.35632
-9.74891 -1.24241 -0.918979
-9.56548 1.17988 1.79543
-9.3342 0.600074 -1.28273
-9.06433 -1.43137 -0.694238
-9.71465 -1.4047 -0.146556
-8.76143 -0.595492 0.538898
-9.64909 -1.31735 -0.243463
-9.65142 -1.12354 -0.378028
-9.43633 -1.80673 -0.176563
-10.1529 1.65783 -0.492097
-9.60892 -0.672555 0.834617
-9.21406 -0.395738 0.0990324
-9.73873 -3.10601 -0.301383
-9.2807 -0.250328 2.2854
-9.63705 -1.90044 1.32866
-8.75979 2.18237 1.13489
-9.39408 0.0993383 -1.97742
-9.84323 -0.00958257 -0.436596
-9.64022 -0.425188 0.494542
-9.71826 -0.480911 0.621902
-8.9489 0.479921 -0.311587
-8.65806 -0.602042 0.66838
-9.79327 0.472112 -1.30097
-9.71583 2.26932 -0.295433
-9.32112 1.80042 1.15593
-9.14497 -0.413123 0.0784274
-9.27342 -1.82536 -0.0576917
-9.60612 1.28751 0.0987105
-9.46567 1.42612 -1.02989
-9.58964 -0.197544 -0.711558
-9.12984 0.0309541 -1.29396
-9.68173 -0.0933581 -2.16296
-9.17109 0.210534 0.44957
-9.39801 -1.7177 0.878939
-9.64836 -1.57456 1.00438
-10.0481 0.496937 0.318733
-10.0057 -2.16905 1.81493
-9.22625 -0.79953 0.641185
-9.3222 -0.260428 1.58841
-9.99597 -2.51217 -0.0980681
-10.2968 1.50462 0.198402
-9.03704 -0.127542 -0.138217
-9.8013 0.225791 1.63146
-9.6046 0.159369 -1.02057
-9.465 1.09294 -1.1104
-10.2332 -0.822468 1.22078
-8.92548 0.455884 -0.134178
-10.0802 2.7775 0.221546
-9.65059 0.260233 2.54793
-9.59168 1.23903 0.0710291
-9.2761 -1.83044 -0.372908
-9.33027 -0.826433 0.26834
-9.64651 -2.89878 -0.0456077
-9.39364 -0.290238 -0.866437
-9.47519 -1.38422 0.973887
-9.83253 0.157533 -1.62751
-9.66334 0.651342 -1.19852
-8.29484 -0.175925 0.0720158
-9.57262 1.06011 -1.53878
-9.47872 0.728323 -0.0666938
-9.82588 -1.65742 1.2273
-9.27744 -0.606157 1.08085
-9.1347 1.66832 -0.914419
-9.34361 1.98885 -0.806755
-10.0985 -0.643327 -0.221326
-8.3522 2.0276 -0.370316
-9.51281 -0.299348 0.395329
-9.75762 -1.78553 0.17893
-9.44967 0.444863 0.132482
-9.37547 0.653128 -0.0271189
-9.7984 -2.09899 -0.248766
-9.33551 1.44137 -1.37485
-9.29839 0.195941 -1.95894
-9.73487 -1.91579 0.519967
-9.71237 -0.864542 1.0173
-8.95249 0.730145 -2.40914
-9.9607 2.36584 -1.29167
-9.56451 3.39719 0.26704
-9.45288 0.101662 -1.7592
-9.70608 -1.23558 -1.66207
-9.38475 -0.621617 3.07248
-9.76658 -1.15267 -0.832604
-9.56036 -3.5108 0.338578
-9.0145 1.58392 -0.896462
-9.98117 0.640239 1.72824
-9.50532 0.528484 0.244548
-10.2532 0.841309 1.01012
-9.23882 0.116312 -1.43771
-9.21103 -1.50293 1.06439
-9.40017 -0.294258 0.746224
-9.43484 -0.497414 0.248649
-9.74386 -2.07913 -1.13114
-9.4107 -1.78214 -1.35948
-9.43537 1.45865 0.509676
-9.16775 -1.50891 1.10001
-9.34165 -1.4829 0.347192
-9.64233 -1.55472 1.66755
-9.68147 -1.28592 -0.839556
-9.46584 2.73038 -0.725088
-9.47768 0.707036 -1.95026
-9.33458 -0.452545 2.17553
-9.74147 0.641123 1.15868
-10.1283 -0.213686 0.242741
-9.62071 -2.32708 -1.18186
-9.12533 -0.366329 -1.31873
-9.60751 -1.66682 -0.604856
-9.57439 -1.29712 -0.0744145
-9.49359 0.802992 -0.931308
-9.42019 -1.44223 -0.256877
-9.71222 0.568223 1.16091
-9.05948 0.334231 2.05801
-9.54913 -1.97559 -0.0634112
-9.56246 -0.954516 -2.1566
-9.74755 -0.119241 -0.0258924
-9.78165 0.51394 -1.06804
-9.30449 0.541999 0.711116
-9.39667 0.295868 0.904815
-9.51732 -1.62525 0.65452
-9.98723 -1.58629 1.49551
-9.40575 0.203269 -0.25445
-9.12099 -1.28347 -1.22688
-9.54552 -0.493458 -1.6693
-9.41672 -0.235689 0.424666
-9.76134 0.234973 -0.116577
-9.83996 1.95348 -1.30115
-9.67959 0.985482 0.143031
-9.5893 0.596829 0.143066
-9.56476 -0.906394 0.427114
-9.53371 -1.3138 0.339864
-9.89963 -1.19351 0.694598
-9.48207 3.76181 -0.0607443
-10.1228 0.388253 -1.78765
-9.45379 1.46886 -0.130799
-10.0591 -0.438153 -1.03436
-10.4928 2.53228 0.458818
-9.45369 -1.35577 -0.0471481
-9.31029 -2.11465 1.64947
-9.44303 -1.31641 0.369958
-9.69348 0.45559 -0.0703047
-9.87698 -0.444166 1.5975
-9.77155 -3.85633 0.816266
-9.88923 -0.823683 -1.12853
-9.46787 1.34264 -1.87241
-9.96339 -0.854645 0.148348
-9.17119 -0.337587 0.680869
-9.79686 -1.13274 -1.02489
-9.39244 -1.10805 -0.285262
-9.63247 0.9577 0.243246
-10.015 -0.86016 -0.117874
-9.42433 0.366175 0.691737
-9.63919 -1.6074 -0.0709655
-9.57269 -1.90116 -0.301223
-9.43863 -0.140172 1.09443
-9.81881 -0.0606171 1.72324
-9.3715 1.50925 -0.386022
-9.92261 -0.401207 -0.761675
-9.77048 0.269524 -0.441519
-10.1274 -0.550711 -0.0438587
-9.63814 -3.53618 0.359697
-9.50506 1.04847 1.62395
-10.315 4.09008 -1.95429
-9.54393 -2.15953 0.040247
-9.30618 -1.4082 -0.625125
-9.2566 1.17626 0.136952
-10.2244 0.391435 1.15866
-9.77295 2.91916 0.253401
-10.0653 -1.46389 0.118296
-9.50504 -1.45356 3.07834
-9.32152 0.0110486 0.861026
-9.30089 1.90402 -0.815843
-9.23264 -2.22367 0.389705
-9.20351 -0.85987 -2.3862
-9.59221 -0.999407 2.96144
-9.27765 0.79868 -0.230989
-9.68843 -0.841436 -2.55165
-10.1133 -0.541653 3.23523
-9.22569 0.356108 -0.667799
-9.21551 -0.834852 -0.662108
-9.62181 -0.383714 -1.6285
-9.94699 -1.36146 0.635161
-9.65009 0.379951 0.416977
-9.56173 -1.01902 -0.374377
-9.36817 -1.36671 0.600278
-9.6752 -0.971977 -1.42188
-9.35588 1.07053 -0.004664
-8.84313 -0.48314 -1.31104
-9.28185 -0.876356 1.77508
-9.44913 0.53654 -1.23104
-9.75275 0.777932 -1.15619
-9.31822 -0.733327 1.13328
-9.94197 -2.31019 -0.449888
-9.27891 2.23583 1.00713
-9.60318 -0.367026 1.61207
-9.55047 -1.45556 -1.4384
-9.20336 0.459953 -1.4462
-9.75873 -2.0453 -0.014485
-9.08787 -0.651752 1.15154
-9.61803 -0.418852 -1.99813
-10.1348 1.5448 1.35985
-9.70902 -1.31465 -0.0968962
-9.56393 1.18608 -0.851843
-9.17522 -1.65045 0.824147
-9.51169 -2.36306 -0.132052
-9.98661 0.629555 -1.23253
-9.72184 0.515961 -0.554144
-9.49318 -0.683741 2.35778
-9.44205 -0.634217 0.931964
-9.54769 0.926745 1.21703
-9.15971 -0.266615 0.513969
-9.6961 -1.14557 -0.771126
-9.81383 2.80436 -1.38569
-9.62357 -0.983281 1.26274
-9.55639 0.696405 -0.236888
-8.98031 -0.17168 -0.198794
-9.3223 0.266237 -1.26577
-9.74399 -2.26085 -0.298269
-9.41801 1.68048 0.612146
-9.28931 0.428629 0.0922151
-9.8828 2.36151 -3.16609
-9.86125 -0.0653327 -0.905695
-9.67343 -1.19419 -0.51118
-9.24071 -0.163159 0.696858
-9.77614 1.49697 -0.642236
-9.26646 0.629416 -1.85134
-9.72224 -1.90011 -0.387526
-9.60606 -1.4644 -0.618922
-9.58464 -0.914883 0.737726
-9.80985 0.515487 -0.861037
-9.41733 1.02584 -1.06797
-9.47706 -1.83259 -0.313792
-9.61364 2.04872 -0.307989
-9.25741 1.35353 -0.0549254
-9.65066 -1.23895 0.458824
-9.58771 -1.34604 -1.58275
-9.97723 -1.29468 1.57298
-10.3328 0.638992 -1.37637
-9.18653 0.476719 0.766905
-10.2148 -2.12642 -0.944646
-9.22616 -0.53238 1.35017
-10.0106 -0.449244 0.741125
-9.02084 0.415619 0.665007
-9.28819 0.344838 -1.34605
-9.83438 1.85347 0.77833
-10.1194 -0.0680939 -1.52938
-9.53382 -2.12013 0.801884
-9.26853 -0.34295 -0.720067
-9.21255 -0.628486 -1.78512
-9.92175 1.07557 0.951816
-9.69959 0.607692 0.475476
-9.33936 0.296956 -2.28471
-10.3811 -1.08012 2.15672
-9.44605 -0.356755 1.21209
-9.9154 -1.41219 0.0259729
-9.40753 0.103749 -0.21413
-9.47163 -1.15357 1.39455
-9.68518 -0.180263 -0.201351
-9.4895 1.05012 -0.0215219
-9.3993 0.0815625 1.21377
-9.36134 -0.509463 -1.49523
-9.66798 3.1737 1.9661
-9.24233 -0.563025 0.218081
-9.57981 1.76362 -0.617485
-9.80988 -0.776388 0.594727
-9.43755 -1.06836 -1.3485
-8.71929 -1.37497 -0.644929
-10.0575 0.850901 -1.53538
-9.16051 -2.05905 -0.147709
-9.17295 2.19513 -0.49799
-9.19147 2.30227 -0.378801
-9.72954 -0.275335 1.24767
-9.5401 -0.995963 0.16519
-9.23437 -0.219084 0.244535
-9.39419 1.80411 0.824596
-10.0656 0.797297 0.20873
-9.52682 -1.48989 -0.903009
-9.47504 0.140606 1.73428
-8.98296 -0.153205 -0.288998
-10.0494 1.50981 -0.40381
-9.10811 -1.6423 -0.84845
-9.72475 -1.61181 2.80451
-9.25591 -2.83717 -0.971013
-9.1545 2.00247 -0.819955
-10.4469 1.21834 -0.00361014
-9.50222 -0.555597 -1.00563
-9.46827 -1.51598 -2.57059
-9.38354 -0.592249 0.829632
-8.8968 0.0171272 -1.74224
-9.11006 -0.954604 0.39794
-8.98567 -0.450112 -1.28554
-9.97506 -0.302318 -0.570655
-9.07918 0.203052 0.667181
-9.90231 -1.74116 -1.71368
-10.0025 -0.88068 -0.661757
-9.52246 -0.855766 -1.21271
-10.2559 -1.68421 1.13418
-9.63348 -0.857377 -0.500336
-10.0173 0.220192 0.378706
-9.55132 -0.421123 0.278026
-9.43629 -2.51234 -1.8337
-9.2846 -0.189123 0.160806
-10.1545 -0.23271 1.77686
-9.39603 -1.41337 0.464582
-9.9345 0.400012 -1.29546
-9.39689 0.0391699 -1.15743
-9.29735 0.238954 0.343031
-10.1192 -1.28851 -1.31184
-9.24334 -1.53104 -0.968421
-9.83158 -0.355375 -0.971713
-9.74137 0.678771 -0.457539
-9.33694 -1.64985 -0.685309
-8.96179 0.694944 -0.545297
-10.1068 0.428344 1.16935
-9.42069 0.948491 -0.72804
-9.65873 2.35838 -0.934981
-9.28788 -1.33724 1.11814
-8.75402 -0.927496 -0.340777
-8.85424 -1.25638 -0.867206
-9.51464 -0.0706098 1.65615
-9.18779 0.0635845 -0.461161
-9.70766 1.84246 -0.811038
-9.88246 -1.45372 1.09241
-9.36039 -0.762136 1.75712
-9.88639 -1.0178 2.87346
-9.64603 -0.104205 -0.226727
-10.2474 1.63542 -0.101689
-9.38779 -0.40328 -1.33275
-9.57507 -1.23217 -1.77734
-9.32314 -0.878589 0.287556
-9.65687 1.79841 0.686852
-9.63727 2.02337 0.411869
-9.26994 -1.02278 -1.03343
-9.54344 2.08337 0.997566
-9.88067 -2.71516 0.427342
-9.60417 0.889827 1.35307
-9.89143 2.56486 -1.72602
-9.09941 1.20558 0.801845
-9.08145 -0.788125 -0.197387
-9.44641 -0.653465 1.06424
-9.3167 -0.24285 0.311898
-9.7713 0.0113363 0.4477
-9.31161 -0.894959 1.73124
-9.90584 0.89765 1.33746
-9.84953 -2.14977 0.0252504
-9.33933 2.05763 1.22287
-9.57253 -0.233024 0.829967
-9.90466 2.1663 2.99752
-8.92588 0.823432 -1.62365
-9.15765 -0.155399 3.25814
-9.30905 -1.04385 -1.1691
-9.77624 -1.73874 -1.046
-9.55378 0.277604 1.8063
-9.79308 -0.230405 -2.424
-9.80129 -0.779586 2.67348
-9.92844 3.96566 0.587146
-9.81599 1.56704 -0.179843
-9.08867 -0.152348 0.99882
-9.62701 0.178945 0.684746
-9.62022 0.902213 -0.252162
-9.82957 1.30842 0.915416
-9.59739 -1.16692 -0.833164
-9.54998 -0.281614 0.659797
-9.32755 -0.527444 -0.864374
-9.58315 -1.82363 2.18281
-9.33258 1.75649 1.30474
-10.3713 -0.335925 -0.472408
-10.0323 -1.50311 -0.172009
-9.6307 -1.62786 -1.06377
-9.66825 -0.698815 -0.808816
-9.37688 -1.11652 -1.35108
-9.90972 -2.47003 -0.0308264
-9.44397 -0.089291 -1.37477
-9.75351 -0.226918 -1.52022
-9.41949 1.23058 -1.13606
-9.49402 0.96572 0.222996
-9.41545 1.83083 -0.853008
-9.68142 -0.213626 0.801247
-9.5919 -1.57696 2.18521
-9.57485 1.34285 -1.03201
-9.83117 -0.456778 0.459006
-10.0808 -0.556663 2.54658
-9.21786 -1.51294 1.49632
-9.20034 1.45119 1.12186
-9.7848 -0.99068 -1.42325
-9.6953 0.249017 -0.440163
-9.36257 -1.60002 -0.916297
-9.50031 -0.0773901 0.76919
-9.94331 1.75859 2.08128
-9.5484 -1.22103 -2.32506
-9.30423 0.0584391 1.80914
-9.22185 -0.715359 -1.87958
-9.8986 -1.45854 -1.785
-9.47517 2.59096 -2.07699
-9.07675 -1.32166 -0.518699
-9.6965 -0.697301 0.941449
-9.60958 -1.2761 0.625717
-9.37141 -0.484721 0.358378
-9.35922 -0.223495 2.133
-9.01867 -0.581806 0.510633
-9.34296 -1.59927 -0.172378
-9.56878 1.85684 -0.65023
-10.1148 1.77526 -0.516738
-9.3362 1.33917 -0.0528578
-9.90913 0.554075 -1.45185
-9.17844 0.396849 0.601357
-9.29826 0.565881 1.08675
-9.21168 -0.30348 -0.075719
-9.33107 2.03553 0.454994
-9.63059 -0.504317 -1.22961
-9.00014 1.2426 -0.150727
-9.24307 -0.852675 1.00564
-10.2546 -0.8852 -0.0501625
-10.1179 2.55301 0.629041
-9.65407 1.99895 -2.54581
-9.29221 0.260771 1.43816
-9.81444 -1.01961 -0.330992
-9.12448 -0.769853 -0.114142
-9.27169 0.0749409 0.384956
-9.40821 0.893182 -0.209953
-9.66799 -0.273937 -0.523641
-9.83515 -0.702174 -2.17246
-9.33683 1.11375 1.26241
-9.74324 -0.653652 1.36437
-9.15335 -1.46981 -0.948753
-9.32777 1.70231 1.88142
-9.92347 -3.15893 -1.70178
-9.35469 -0.944804 -0.0129106
-9.29035 0.0440394 -1.27041
-9.65671 -2.26478 -0.425149
-9.27068 -0.432634 0.127023
-9.83351 1.57479 -0.00346779
-9.49514 -0.0747533 1.57851
-9.17762 -0.584216 -0.147424
-9.18295 0.763319 -1.52098
-9.48856 -1.84174 2.1385
-9.35794 0.975727 0.158874
-10.3884 -1.201 0.587614
-9.48142 -1.22296 0.972602
-10.1382 1.28073 1.04328
-9.8734 -0.338585 1.42676
-9.67703 -0.337768 -2.87865
-10.0657 -0.480774 -0.454883
-9.60502 1.65437 -0.319821
-9.7407 -0.0580794 -1.01108
-9.40021 1.54138 -0.984883
-9.7253 0.393907 0.531261
-9.36221 -1.55053 -1.17411
-9.90453 0.185859 -0.893881
-9.39806 -0.837896 -1.79976
-9.45676 0.0852538 0.652368
-9.50464 -0.404063 -1.00609
-9.98118 1.49371 0.490908
-9.08825 1.84661 -0.442066
-9.42038 -0.020307 0.416605
-9.9515 -1.34117 2.29653
-8.92503 -0.0926543 0.270365
-9.72568 -0.458591 -0.938633
-10.1013 -0.447207 -0.931818
-9.79459 1.30689 2.20496
-9.47108 -0.126575 0.833197
-9.34248 1.54157 -0.813337
-9.88242 -0.530487 -0.524783
-9.52634 1.93837 0.599005
-9.7215 -1.1433 -0.534566
-9.952 1.52409 -0.9334
-9.6063 0.309898 1.26499
-9.36203 1.79593 0.17806
-9.51168 -1.8074 -1.91063
-9.74196 0.572548 -0.135304
-9.14955 -0.781131 -0.700865
-9.51132 -0.77943 -0.456768
-9.25991 -0.231399 -2.04694
-9.59478 -0.524849 -1.2734
-8.97252 1.97947 -0.604965
-9.53999 -0.578161 -0.168411
-9.53479 -0.438623 -0.619104
-9.74169 -1.3616 -2.0155
-9.11677 -0.840928 -1.49104
-9.52004 -0.797757 2.5627
-10.0201 2.19862 -1.52936
-9.68932 -0.218969 1.14773
-9.50237 -1.47491 0.866078
-9.58777 0.0543183 1.28914
-9.71198 2.63761 0.644373
-10.1634 -0.451163 0.373593
-9.56024 -0.246509 1.00044
-9.53314 0.32525 -1.96479
-9.31302 0.013 -1.65306
-9.82202 0.916607 -0.102218
-9.34474 -1.23179 1.67079
-9.45926 -1.41839 0.403992
-9.08309 -0.146832 1.73537
-9.06711 -0.251456 -1.34475
-9.81767 0.757847 0.818627
-9.59571 -1.87269 -1.16465
-9.60733 -0.789535 1.94199
-9.04868 -1.30312 0.183509
-9.41383 -0.750538 0.517478
-9.87585 -0.407927 0.971408
-9.61871 0.18797 0.256874
-9.59719 -2.19302 -1.60118
-8.85396 0.578706 -0.0801657
-9.17827 -1.35064 0.210941
-9.35729 -0.144435 0.49816
-9.73438 -0.352624 -0.99842
-9.60005 -0.118755 2.19438
-8.95831 -0.42617 -0.257249
-9.62252 1.84142 0.0392177
-9.76481 -1.15595 0.233131
-9.6877 0.80289 -0.410931
-9.7835 -0.117234 1.05174
-10.0009 -0.333606 -1.41105
-9.51679 -0.631307 0.097377
-10.0903 0.449514 -1.59317
-9.57074 1.16152 -1.70717
-9.18356 -1.52305 -0.374706
-8.983 0.0522994 -0.493646
-9.58218 -1.13298 0.0304559
-9.22882 -1.74549 0.0293336
-9.72914 0.199859 0.327786
-9.37595 -0.210308 -0.455662
-9.51907 -1.83389 2.13329
-9.19924 -0.21734 0.293802
-9.87646 0.419358 1.72074
-8.99744 1.44787 0.711641
-9.30518 -1.76592 -1.60166
-9.95816 1.43841 0.153302
-9.44839 -2.22479 -0.531828
-8.90601 -1.44624 0.791791
-9.69234 0.541867 -0.521487
-8.9775 -0.379094 1.15536
-9.29611 0.143195 0.158515
-9.39158 -0.98667 -1.2825
-9.38397 -1.22458 -0.510651
-9.1608 -0.549451 0.522273
-10.1312 -1.22102 -1.79127
-9.48509 0.351188 -0.203628
-9.70111 -1.03115 -1.26007
-10.0155 -1.58778 -0.824135
-9.64839 -1.52838 0.300297
-9.23733 -0.514369 -2.84438
-9.15722 -1.51338 -1.04918
-9.15692 0.55688 1.65184
-9.37418 0.549363 -1.05079
-9.49443 -1.32277 1.32281
-9.50173 -0.915289 -0.715505
-9.71008 1.06185 1.8219
-9.33401 1.22156 1.30031
-7.79856 0.852425 3.41246
-9.64458 -0.625423 -0.474197
-9.39548 -1.67839 -0.544976
-9.36304 3.46518 1.65313
-9.49172 2.14956 -0.738904
-9.44514 0.593401 -2.33831
-9.41453 -0.669115 3.17376
-9.86994 -1.58464 1.16407
-9.52589 -0.51115 -1.30448
-9.71384 -1.84335 0.328303
-9.77915 1.97775 1.7307
-9.32592 0.220458 1.00032
-9.3975 0.700109 -1.66604
-9.74565 -0.997277 0.683995
-10.0679 -2.82355 -1.23512
-9.32914 -1.39104 1.01456
-8.92225 -0.543251 -0.173159
-9.39175 -1.30817 1.76625
-9.5999 -2.36615 0.0224569
-9.20319 0.456339 -0.986961
-9.40012 3.45354 0.515863
-9.61634 -0.439229 -0.159566
-8.70345 -0.249192 -1.82687
-9.55347 -1.68621 -0.0383997
-8.11885 -0.895529 0.973407
-9.78629 -0.408131 -0.591412
-9.80751 -0.513876 -1.29959
-9.46866 -1.54067 0.0658294
-9.65457 -1.32334 0.196068
-9.53098 1.69244 0.810129
-9.73603 -1.14345 1.17221
-9.91538 -1.32218 -1.14445
-9.5992 -0.110549 -1.41918
-9.50247 1.17358 -1.9104
-9.58899 0.245502 0.0723697
-9.29062 1.06681 0.758311
-9.55784 0.280627 0.531144
-9.94772 -1.89037 0.289807
-9.95965 0.382597 -0.201906
-9.64097 0.528586 2.21748
-9.46631 -0.781526 -0.721206
-8.68313 0.309832 0.745949
-10.0944 -1.49427 0.610103
-9.88612 0.0147936 -0.610664
-10.1455 1.72538 1.11371
-10.2583 1.12575 1.38899
-9.41794 1.21879 -0.144369
-9.67689 -2.53492 0.0281148
-9.65093 -0.258748 -0.521025
-9.96308 0.275482 1.41735
-9.31656 0.852684 -0.423445
-9.51957 1.79843 2.97357
-9.66525 0.925545 0.272192
-9.76764 -2.62708 -0.0854977
-9.2824 -1.00587 2.30872
-9.901 0.0443744 0.629534
-9.78874 -0.94223 0.911272
-9.06172 1.14948 0.423209
-9.33954 -1.16311 -0.602747
-9.415 -1.34128 -1.48516
-9.84232 -1.68446 0.355527
-9.58781 0.628264 -0.889658
-10.2913 -0.299713 -0.642198
-9.55769 -0.228423 -0.0999629
-9.66148 -1.30176 -1.52832
-10.0839 0.0059116 1.62325
-10.011 -1.87255 -0.233459
-9.69293 0.342387 -0.287036
-9.44891 -0.653825 -1.15259
-9.53637 1.49108 -1.68809
-9.5538 1.19775 -0.48284
-9.67777 2.48334 -2.31338
-9.15247 -0.971115 0.705203
-9.77708 -1.38799 0.122706
-9.50524 -1.33285 -2.14115
-9.72575 1.75105 -0.919032
-8.90913 -0.208122 -0.0652757
-8.89257 -0.225371 -0.0897407
-9.67254 0.956236 1.59462
-9.3247 0.229919 0.792828
-9.65648 -1.38429 -1.81669
-9.69172 2.09291 -0.797563
-9.19636 0.278016 -1.49682
-9.37747 -0.797469 1.0836
-9.66673 0.330066 -1.41651
-9.33223 -1.84565 -0.32061
-9.33153 -1.15538 -0.382727
-9.99166 -0.587487 1.84895
-9.51478 1.89938 0.512646


==> latex_data/vae/gtsr/pos_imagenet_neg-imagenet.txt <==
-11.3674 -0.482899 0.138338
-10.8117 0.00823002 0.17547
-2.26877 1.33575 -2.78307
-2.51215 1.33054 3.23466
-10.9843 0.393554 -1.27822
-5.21236 2.89158 -0.444024
3.0756 -1.25939 2.96277
-9.86603 0.96545 1.55276
-10.5161 3.5129 2.52668
-10.6544 0.145016 0.271001
-12.0694 7.27354 -4.44676
-3.08798 -0.423205 0.844951
6.71842 1.6226 2.23671
-8.22637 0.463476 1.51148
3.29031 -2.52419 1.06267
-10.5998 5.76496 -3.30815
-8.91029 0.0114761 0.680308
-11.3117 2.32758 0.0942796
12.3985 -2.92568 4.35366
-10.0957 1.73883 -0.849987
-10.5334 0.0309321 -0.358185
-7.57731 0.298164 -0.452794
-8.58038 4.58933 0.235246
-10.192 -0.361973 0.561446
-6.3525 1.07132 1.56416
-3.83371 1.12473 1.3338
-7.66323 -0.265878 0.727443
1.79785 1.41145 2.35697
-8.96022 2.26917 -0.266842
2.3452 -1.57729 4.08677
5.86102 -2.09044 3.02774
-8.20567 1.94577 -0.380064
-7.09239 4.58646 -0.844612
3.99423 1.52494 2.66154
-8.82701 1.82558 -0.188302
-10.4767 0.738826 -0.696316
-11.0429 1.29155 0.723272
-8.0554 1.47628 -0.16761
-3.4766 -1.99495 2.3895
-12.0564 7.48304 -5.03083
-2.67518 0.504711 1.61127
0.152164 1.33951 0.222041
-10.8006 1.87256 -2.04986
-7.94999 0.54268 1.005
11.2925 -4.35724 3.50928
-2.14076 1.22803 2.0018
-1.2185 -0.500791 1.3045
-4.58744 -0.643531 2.38074
-11.1456 -0.195751 -0.156206
-0.941744 2.08862 3.71939
1.58411 2.58992 1.3135
0.191247 1.73432 1.17948
-11.1683 1.42198 -0.670293
-8.68722 -0.687729 0.238175
-10.9775 0.693594 0.232279
1.3323 3.34093 -0.0818079
6.02836 -0.983274 2.27702
-11.5664 1.08359 -0.380426
-10.7816 -0.992186 0.284568
-10.1342 0.169471 -0.156975
-11.0223 -1.32873 -0.664583
6.55244 1.86864 2.67439
-7.45696 2.78214 -0.459912
-9.15096 2.50912 0.246569
11.1125 -2.98911 3.89342
-11.7223 -0.412811 1.13801
-0.672369 -0.785996 2.02563
-5.65657 -1.15377 2.11127
-9.89996 2.69402 -0.251123
0.421696 -3.1134 2.26861
-11.0581 0.293291 -0.799507
8.37913 -1.54682 2.72039
-9.00248 2.23582 3.98824
-8.83546 0.973206 2.20987
-12.1122 6.15308 4.89426
-1.47115 -1.27384 2.19164
-10.6328 0.962363 -3.07175
10.672 -1.77238 4.2101
8.50653 -1.33591 1.56296
-10.4821 1.36987 3.03647
-7.98214 -0.0750866 1.70625
-8.24464 -0.830555 0.667755
1.08958 1.64943 2.38396
-1.77163 -1.26397 2.19769
-4.93247 -3.33749 -0.165148
-12.0196 8.42024 -6.00355
-0.349953 1.42426 4.36787
-7.52856 -0.185689 0.367802
-1.86204 3.77685 0.929679
-10.2677 4.82083 4.51829
-5.08918 3.65385 1.91692
-1.79526 0.530619 2.63723
-11.7069 -0.256839 1.43868
-10.2655 2.04445 4.28433
10.2872 -2.68583 3.76144
-4.55318 2.1427 0.0459932
-10.9068 0.991072 -0.0808653
-9.88902 0.748261 0.756411
-10.0614 3.6222 0.566532
-10.6821 -0.571876 0.849502
-10.3377 1.55281 -0.124401
-6.76599 -0.0822142 0.653004
-10.4126 2.82212 0.345396
-10.6486 3.51239 -1.64699
-11.0903 -1.49991 1.5132
-3.29185 0.232597 0.614835
-4.9202 6.32151 -2.46598
7.37775 -1.08308 1.88087
-4.85084 3.18738 1.16319
8.93266 1.68636 0.234612
-10.8067 0.352554 0.736003
-0.170237 -1.27495 2.7422
-9.26827 3.68918 -0.541262
2.29582 0.0533646 2.23905
0.0119737 -0.213859 1.22526
-9.49928 2.47047 -1.10975
-0.777225 1.90238 0.0690266
-8.26466 -0.671955 1.9011
-5.95813 1.78796 1.52982
-11.4051 -0.415787 0.132488
-2.42591 0.58174 1.87536
-4.39839 -0.348255 0.539773
11.1113 -3.49691 0.90215
-0.33261 1.86957 1.05924
-9.88382 3.40213 -0.0884336
-10.7149 1.53813 1.59551
1.28576 -1.11983 2.36138
-11.4578 5.9838 -1.58309
5.63731 1.69197 0.874578
-9.39704 -0.895169 0.700318
6.8092 -1.55171 -4.13924
-5.63853 -1.59123 0.816344
-10.3039 3.85643 -1.89497
-9.16099 -3.24868 -0.723354
-10.882 4.40519 -2.07582
4.86547 0.375601 2.00788
9.34931 -1.41882 4.54436
-1.06962 1.17632 -2.52795
5.04111 1.47331 2.18516
-6.10101 4.53175 1.86301
12.1478 -0.16871 1.18234
0.699915 -1.74125 2.07772
1.15643 5.32009 0.234982
-10.592 0.281689 -0.223626
7.20075 -4.22786 5.02842
-4.47075 1.83852 3.5196
-4.31438 0.121257 1.01258
-11.3835 1.8326 -1.27925
-6.03196 1.27614 1.18792
-2.65024 2.80577 0.314468
-6.30057 1.77692 0.39246
-11.9581 4.3208 4.16459
-9.8908 -0.185813 1.51213
7.06924 4.67972 -0.246533
-2.67985 0.917898 3.1482
0.900789 -0.193635 1.56455
-7.815 1.3626 0.531465
-8.59401 -0.616149 0.0991046
5.95188 -0.439001 3.12735
-10.3847 0.257809 -1.11791
-10.9543 1.1952 -0.178729
-2.54593 0.226824 1.02257
-11.045 4.95827 -5.9823
-11.3971 -0.208976 -0.447049
-0.285791 2.0626 3.04751
-6.16911 0.595551 2.06113
-9.62498 -0.569589 0.501946
-10.1982 2.25936 -0.733537
6.25135 -2.44522 2.6184
-11.2001 0.598342 -3.1801
-8.1811 1.58951 1.82424
-10.3973 -0.620424 0.734066
-2.49875 -4.03107 2.89029
-8.94877 -1.37697 1.22396
13.429 2.2483 0.0825889
-9.88016 3.08544 -0.582684
-5.25458 1.6092 2.39291
-7.35546 -0.798625 0.856955
-10.6916 0.544887 0.710152
-2.08695 -0.7758 -1.36622
4.17495 3.18547 0.770082
-11.5583 0.101957 0.309699
-5.31701 1.69882 2.11129
-8.31613 -0.855262 0.961757
-4.98055 0.143264 1.00489
-6.06105 1.74495 1.73133
-11.3315 2.39317 -1.39251
2.47315 -0.692093 0.838482
-4.19567 -0.177363 2.27283
-6.58344 2.01329 4.44146
-5.97483 0.495627 2.23601
-10.5291 -0.324561 0.894049
7.69282 -1.82037 2.36394
-1.08059 0.0216954 0.677927
-7.32242 -1.91682 -0.0185573
-2.89132 -1.01252 1.11605
-11.7761 8.43269 -5.72955
-7.83784 1.64492 3.06538
-10.5733 2.21175 -0.375707
-3.83855 6.95074 -1.71614
-11.0338 0.369007 -0.658889
4.37792 0.535096 2.53078
-5.86158 0.0140198 1.69487
-3.07167 1.51222 -0.251676
-10.7194 2.98087 -1.5321
4.23213 -2.15973 2.11396
-10.3201 1.39943 -3.35545
2.48582 2.90256 1.46739
-9.33685 -1.25685 0.630555
-11.2454 2.30754 -1.64156
3.81019 -0.468341 1.83155
1.60711 -2.01992 0.750705
-8.87862 1.05502 0.658778
-11.0001 2.09152 3.33246
-11.4059 2.04605 -1.65761
-3.63519 0.0861757 0.826122
2.70264 3.17467 3.27853
-7.92163 1.21985 0.0680602
-9.40044 3.84954 -0.584731
-9.83968 1.26851 -0.895234
-11.3591 -2.22632 2.72959
-4.6782 0.577716 1.39546
1.86496 0.433639 3.1566
-7.27142 0.13178 0.101565
3.37575 -1.41028 -0.368592
-11.1912 0.418947 -0.810214
-1.74223 5.10412 -0.201865
-10.748 1.78764 0.702254
-9.52822 1.39097 0.245336
-11.3003 -2.54024 1.27637
-3.55888 -0.515999 2.61171
-4.45082 1.41523 0.0771275
-7.08235 0.192109 1.44766
-6.86838 -1.80566 1.31728
-2.57242 0.170271 2.37714
-5.68892 2.98913 4.16163
0.134947 2.20812 4.30342
1.79262 -1.66115 3.40712
-11.7712 2.9955 -1.93116
-9.77384 -0.681072 1.84185
-9.11336 0.237161 -1.66335
-2.23729 -1.81639 3.05803
-4.47955 0.2504 1.29541
-11.0724 -1.16735 -1.73764
-4.50977 2.64401 2.86645
-10.6681 0.979577 -0.0835923
-12.7444 4.23017 6.69458
-10.4483 5.03221 -1.42263
-4.04102 0.409702 2.12341
-10.9194 2.76954 -2.73013
-10.5485 2.12327 -0.839901
-5.16038 1.84753 1.54184
-11.0463 -1.10164 1.08855
-9.57473 0.289098 0.176267
10.0772 -2.67264 3.17996
-10.1483 0.498746 2.03984
-10.6828 2.39621 -1.03365
3.44117 -1.56026 2.10451
-9.7926 -0.22791 0.611094
-6.30036 0.0874172 1.32666
13.2978 2.30778 1.27983
-3.29786 -0.0532741 0.851693
-8.74455 -1.20725 0.749901
-10.3535 4.47992 -2.29437
-11.181 1.98819 -0.830131
-5.52357 -0.754837 0.374853
-10.5069 0.0873291 0.191766
-4.11025 1.65451 1.965
-8.65777 -0.0515489 1.4328
-9.88841 2.72705 4.35247
-0.695562 0.32548 0.822465
-10.1242 1.23607 -0.369168
-9.15514 2.09501 0.577013
-9.74625 -0.192093 0.134335
-11.2016 -0.134147 0.434723
-10.7416 2.61853 -1.60599
-8.74522 0.125348 3.06023
-4.18882 -0.329944 1.6593
-12.4082 0.884608 2.6722
-9.71605 -0.474547 0.660986
1.75436 1.07919 2.2132
-11.7266 -3.16337 -3.40405
-11.0003 3.74796 1.38871
-10.4837 3.1423 -1.15315
-12.9279 5.51482 -4.8669
9.90185 -0.62641 2.73066
-9.23013 2.69554 -1.36685
-9.74481 0.376557 2.92183
-9.64878 -0.960786 0.739988
-11.2139 4.75455 -1.96435
-9.44912 1.16677 0.973262
-7.92366 1.28009 1.06051
-10.9189 -0.0262543 0.855996
6.34116 -1.12227 1.95579
-6.837 0.469473 2.46342
-7.85204 1.38773 1.79339
12.3137 -2.50397 3.09516
-10.528 2.25654 -1.07021
0.0167052 -1.63402 3.05815
-3.03022 0.446189 2.74186
2.65372 0.511352 2.28948
0.689407 -2.62838 3.96106
9.98523 1.89584 1.98497
9.92434 -0.582795 2.13016
-11.2145 -0.767967 0.245504
-10.8972 1.30453 0.81641
-1.1379 -0.365747 1.24061
8.83087 5.57509 -3.1061
-11.5257 1.38326 -0.629435
15.2367 1.56113 0.772996
-4.82122 -0.6847 1.46947
1.53525 0.311383 2.26181
-9.96398 2.21285 -1.93372
-1.6369 1.24931 3.84951
-4.51359 4.52953 -0.937596
-10.6227 2.80083 4.04482
-6.26328 0.229384 1.71944
-2.45032 0.816803 1.89534
-8.28324 -1.63535 -1.0955
-9.58991 1.76171 0.263207
-7.32289 0.730338 0.538822
-2.78253 -0.599194 0.667123
-2.97952 3.20937 1.46994
-10.4302 2.32113 -0.587477
0.568429 -0.443215 2.6429
-11.1289 1.42403 0.850031
-10.0992 0.0458043 1.09128
-9.12836 -0.836673 1.49908
-10.9502 1.41617 0.315038
-11.4356 0.123227 -0.240058
1.01386 3.6965 0.222096
-11.1576 1.27104 -0.29983
-2.23512 1.96932 -0.67573
-12.4429 2.29096 0.508773
-11.6271 1.0877 -1.01405
0.793486 -1.07647 1.31292
-7.53737 0.86345 2.43141
5.40236 -2.54369 1.39353
3.94686 6.42872 -3.2031
-4.09453 2.27554 3.98568
0.801353 1.74828 0.141735
-10.9807 -1.44275 -0.239494
-9.71095 -0.883027 1.27119
-2.36503 5.77034 -0.512234
3.28664 -0.188446 3.46916
-3.96676 2.57573 2.40976
-6.48132 -1.56479 0.309531
-7.52323 -0.0727646 2.47777
13.3408 -3.33552 3.78753
-9.93842 1.15783 0.0693474
-11.2967 1.44015 0.884605
-9.95664 -0.172532 0.747583
-2.21929 1.26721 1.84695
-7.61154 -0.789281 1.27759
-7.94976 0.870564 1.02217
5.21731 -3.7643 3.98742
8.3906 -4.28273 5.26172
-0.193541 5.2238 -3.01189
-10.4649 3.67305 -1.38486
-0.496337 1.06062 1.92284
-0.0988654 3.76222 1.45512
-1.9588 0.325794 2.44498
-8.39783 -0.948589 0.089545
-14.7397 6.33105 9.90413
-8.28207 1.27062 3.34074
-2.40404 2.51719 3.13696
-10.6668 2.6894 -1.77167
-10.6907 2.71643 -1.09815
-12.1048 2.63328 -1.0415
0.968788 -0.115251 1.38341
-8.30259 -1.16353 1.14534
2.78201 0.442966 1.03288
4.25444 -3.8945 2.7922
-10.5273 -0.356138 -0.997007
-5.77816 2.14712 2.94055
-11.4671 -0.58379 -0.308783
-7.9946 0.224965 0.790615
-11.1364 -0.342541 -0.694482
-10.4648 1.73016 0.0112192
4.74356 -0.728314 -5.60946
-2.06792 -1.27348 2.16542
-10.8721 4.30404 4.63222
-4.8693 3.99646 2.08743
-10.4335 2.11925 2.2685
-11.4857 5.31102 -1.2383
-10.447 6.18558 -0.774425
1.73048 0.145002 4.04106
3.05224 -0.679576 1.13135
-9.09982 1.58266 2.19115
-10.8689 0.625338 0.55582
10.3033 -1.92351 1.55785
-8.45487 -1.06326 -0.224638
7.50775 -1.80013 1.75767
-3.0607 1.1383 3.93365
6.19602 -1.17297 2.00982
-8.87693 3.00418 0.227703
-6.19026 -3.94342 3.42519
-9.44411 -1.04883 1.6527
-8.01144 3.27956 -0.164691
-8.38434 1.97057 1.4066
-10.8496 0.825977 -0.794074
-8.14175 -0.0341802 0.163373
-10.6466 3.03306 3.83857
-7.83135 4.48138 1.57536
-8.23489 -1.29006 0.33256
-4.70222 -0.35939 1.60901
-11.0986 8.35148 -3.99499
-9.41421 4.73177 -1.7152
-6.25425 -2.5265 0.938419
-7.97515 1.28207 -0.231508
-3.394 -2.33707 3.56252
-6.28226 4.0319 1.34213
-12.0097 6.929 5.58942
-2.63141 -1.05444 0.664286
-0.53238 1.19979 3.07644
-2.99129 -2.43009 1.24193
-0.292982 0.794419 2.77412
6.80529 -1.47258 3.36075
-10.4829 -1.21497 1.27326
10.5859 -2.99847 3.08174
-9.59102 1.6794 4.35456
-6.80496 -0.227808 1.53188
-9.38166 -0.0257289 0.710037
-2.29453 0.879552 2.83673
-11.0099 0.489519 -0.251588
-2.66277 0.354068 2.10609
-9.69679 1.6861 3.36423
-7.50035 -2.46458 1.00239
-10.1626 -1.18008 0.501455
-6.37463 2.96868 1.22962
-5.20673 3.95035 -1.04897
5.59277 0.97129 2.72499
-6.87814 -0.850576 1.9162
6.58481 -0.967035 3.20339
-10.6885 1.96751 -0.717104
-0.948272 -0.301811 1.83039
-11.3758 0.341057 0.286694
-6.12906 -1.21824 0.596136
-10.8654 2.13069 2.31369
-10.7549 1.57655 -1.54907
-4.89253 1.69362 3.44499
5.90438 4.44347 -1.59927
-11.6445 6.14845 6.12961
-7.64203 -3.13676 2.84116
-0.266454 0.535454 1.64888
-11.25 1.34736 -0.749136
-4.23184 1.38094 3.53516
-8.40137 -0.796816 1.70174
-2.39765 -0.499561 0.896031
-11.0708 1.25888 -0.459943
2.58612 -3.04605 3.0701
-8.64039 -0.740637 0.773423
-8.40897 4.77338 -0.822802
-9.51177 -0.466393 1.05129
-0.0194333 1.2331 2.06814
3.1775 -0.206645 1.832
-10.2437 -0.472339 2.54305
1.11312 2.57154 -0.902985
-5.38337 -0.82385 -0.101711
-4.86823 -1.77 3.3955
-9.06987 2.47119 1.10189
12.1305 -3.37996 4.81917
-0.832714 -0.143914 4.41805
-3.77118 -0.484398 2.17452
-7.97712 4.95136 0.363982
-10.8218 0.910763 -0.0995651
-11.6064 0.944502 -0.0260706
5.75787 -0.707664 1.74736
-10.1588 3.30923 -0.950191
-10.4999 -0.0800223 0.666807
-5.69179 -0.509136 1.25447
-10.4903 -2.9072 3.18563
-10.2022 4.98712 -1.19027
16.0991 1.70025 -0.254423
-10.4256 7.95353 -0.810419
-0.070576 1.03815 1.097
1.57345 -2.5802 3.42799
2.47171 -0.548227 4.97539
-11.0608 2.57317 -2.3588
-11.1489 1.52178 -0.922037
-11 4.36856 -0.0740668
-9.02672 -1.32568 1.70496
-3.3046 -0.820144 1.24151
-10.7462 5.32408 1.86477
-13.8253 7.29588 7.29366
-10.5426 1.88033 2.74458
5.44011 -3.25119 1.10205
-9.73061 0.84116 0.983181
-5.26124 -1.77374 0.395001
-2.07105 0.317381 1.04323
-5.22728 6.2558 -2.14037
-9.46408 0.247898 -3.32493
9.91131 -0.184232 1.85846
-3.62487 0.0552142 1.43547
-3.58404 -1.89465 0.728155
-10.9747 -0.253466 1.07512
-10.7406 2.36629 -0.953855
-11.6714 0.284881 1.26209
-8.67199 3.36632 1.83657
-10.0529 3.10431 -1.15481
-10.3563 4.83953 2.01437
-1.42509 0.447114 1.76254
-8.69225 5.41726 -3.03489
9.98886 -1.63196 1.43906
-10.2473 -0.171555 0.497254
-5.72186 -2.23183 2.44519
-10.349 2.2625 0.666147
-11.1903 -1.07454 0.394365
-11.4217 0.460575 1.55112
-4.67385 0.347074 2.85959
-10.1524 0.607458 0.639871
5.0201 -2.0601 1.45876
-3.39573 2.12794 0.240473
-10.8665 -0.137861 -3.03249
-7.48889 1.50098 2.56937
-6.4457 0.792209 0.650773
-1.37429 -2.79905 1.95242
-8.18933 3.31862 -0.294233
-3.31037 3.82927 0.498902
-9.93426 2.40765 -0.763452
-4.36236 6.01666 -1.02339
-9.87887 4.41592 -1.83512
-9.96105 -0.443047 0.918034
-10.9905 3.32094 4.00369
-11.2857 1.06356 1.92384
-2.87686 0.536782 1.82845
-9.77869 1.91076 0.123172
6.10229 -0.302583 2.60932
0.57152 1.76789 -1.90117
-3.77374 0.794087 2.88142
-7.72276 2.97934 0.0167624
-9.88743 -1.0077 1.0128
2.44573 -2.82211 0.431354
-10.3632 4.72973 -1.3785
-10.8246 -0.145701 0.481173
-1.00383 -0.687002 1.57777
3.94554 -2.90524 -0.00801991
-10.3586 2.39958 0.764682
-12.4204 2.84756 1.08941
-10.65 -1.95232 2.18231
-9.69117 4.85469 4.10956
0.829943 0.0635945 2.66743
7.02005 2.37118 1.3628
-7.8523 -0.504726 1.92306
-7.72423 -0.355782 1.4353
11.5446 -1.96493 2.01685
-5.84042 -1.64433 -1.27732
5.43734 3.54309 0.459851
2.434 2.79223 -0.00112075
-10.8641 2.95645 -2.41716
-10.3961 1.39876 0.0349947
-10.5607 4.53497 2.95805
-6.59085 -1.94659 1.66793
-11.2301 1.33997 -0.027854
-10.973 1.06643 -0.426067
-5.84337 -0.247218 2.71204
-9.31872 2.59037 1.67083
-10.6122 1.17233 0.464206
-8.12544 -0.770374 0.729199
-2.97651 -0.170964 -0.802586
-11.8512 1.51494 -2.27977
2.3443 -0.0414516 3.01482
-9.21504 0.720907 1.08189
13.1338 -4.15835 4.72846
-10.9765 -0.1559 1.05374
-10.2227 0.61637 0.476805
-8.04443 0.701887 0.62037
-3.29339 0.342843 3.15203
-10.4273 4.1431 -3.27735
-10.0715 1.29733 -0.323199
-7.47007 0.757556 0.776876
-10.0309 4.83514 -0.881331
-11.2346 0.308275 0.192268
-8.78434 0.382218 2.67581
-11.3027 -0.554141 1.57279
-2.41202 1.69527 1.04954
-10.6614 2.96464 -1.60749
-11.947 4.23106 5.45056
-10.9846 1.97146 1.98362
-4.30048 -0.362033 2.00736
-11.7367 1.20102 0.45641
-10.4253 3.73674 -1.34124
-0.336132 0.685472 3.56119
-12.1831 3.4373 -2.49482
-10.7701 1.80188 3.56328
-5.53695 -0.716288 1.14128
5.21954 0.7082 2.71465
1.87736 1.94574 0.351107
-4.82689 -1.55921 1.90006
4.05855 0.51508 3.12935
-9.3791 2.37501 2.61544
12.422 -1.34943 2.96406
-3.91214 -2.01798 1.36376
-12.8865 9.9315 -4.68678
4.78346 -0.368564 2.59296
1.29878 1.07315 2.81671
-8.76505 0.90437 0.961962
3.57982 -2.02779 3.51563
2.46087 0.0164279 2.20199
4.57363 0.459531 2.20872
-8.15923 5.13077 -0.169723
-8.69212 1.55201 4.15549
-7.24354 0.963902 0.650003
-11.3473 0.202963 0.385456
-11.0802 4.69348 1.1431
3.2789 1.19822 2.46901
-0.538504 -1.52619 2.90355
-11.0187 -0.0469376 -0.12437
-4.21601 -0.025807 1.53687
5.63339 4.10465 -0.949775
-11.4268 5.76936 5.13943
-11.8743 4.14239 -4.14565
-9.72662 2.23788 1.79715
-6.21437 -1.68543 2.53527
-2.61332 -1.32445 3.21338
-7.37899 2.19169 -1.00013
-1.56868 0.796139 0.206969
-1.94753 -0.553861 0.340154
-10.2848 2.93767 -0.951625
-7.65394 -1.10408 1.35432
-5.47136 0.119273 1.91687
-0.452123 -1.01281 1.35387
-4.1701 0.109844 2.34256
-8.35541 -0.745868 0.727625
-12.4164 -0.7573 0.516025
-10.5484 -0.20411 -0.0298674
-10.8063 2.83883 1.49916
-9.54714 -0.3618 0.646741
-1.48509 2.30816 2.28669
-10.3515 2.8224 0.637783
-2.97841 -2.35771 0.481874
5.16284 2.16214 1.27846
9.69852 -1.79232 2.09675
-11.5476 2.92179 -1.13277
6.45334 3.01344 1.88305
-10.2357 1.14111 1.63696
-9.65945 5.34551 -1.12413
-2.98941 3.1802 2.79999
-10.4385 0.121066 3.30063
6.64552 -1.00333 3.28331
-9.63533 0.352701 2.20591
-4.53672 0.716771 2.00639
-10.8904 1.57397 2.85821
12.4537 0.370795 1.69172
-10.5307 2.41177 -0.435092
-7.42806 1.71471 0.850562
-0.0388524 2.0994 2.45673
-6.80681 -1.39421 0.997113
-0.0342103 -2.75796 0.707693
1.77542 -4.05566 3.08452
-0.994544 -2.40234 -0.892649
-8.7416 0.877002 0.799448
-4.35452 3.24581 1.2655
-3.51246 0.579817 1.6596
7.64036 0.188769 4.24492
-11.0065 7.61567 -2.43636
-10.5203 5.43281 -2.62659
-5.46133 -0.475652 1.05518
2.74554 0.327271 0.374982
2.9071 -0.727353 2.37099
-11.1024 2.27751 0.0111806
-8.59786 0.321456 0.392813
-10.8633 3.77503 0.231638
9.48816 2.20029 2.00208
-11.4122 7.03984 -2.55811
-10.5232 3.51465 -1.36004
-9.52232 -0.296415 1.70725
2.79758 0.101141 2.14549
-9.17741 -1.40456 2.13754
-3.14423 -0.356852 1.25145
-5.0728 0.844013 2.42095
1.17782 7.83828 1.09762
-2.74394 0.758815 3.2034
-10.5476 -1.37938 -2.41021
3.35773 -4.43083 3.25555
-4.60654 0.804789 3.32502
1.60997 -0.494216 1.93679
-2.77712 1.30131 0.666483
-3.21787 0.23234 1.1317
-9.64512 1.70232 -0.0319417
-10.0429 1.02631 1.32739
-12.0173 4.1252 4.08936
-1.23389 -1.54717 1.43352
-4.90117 -0.374825 1.84553
6.32213 0.330756 0.39769
-6.49424 2.49026 3.80363
-8.01888 0.199388 0.632077
-8.6405 1.65699 0.848871
-6.44019 0.994443 -0.452771
-10.0794 1.82274 -1.14426
-5.72461 -3.27793 2.35781
-10.7034 3.26421 -0.453368
10.8887 2.12086 2.593
2.77133 -0.217565 1.20707
-10.5505 4.80698 -3.33551
-2.74214 -3.27871 0.247778
-5.80477 -1.53528 1.34078
-1.14224 -3.04904 1.99437
6.33316 1.29636 1.16403
-7.88526 1.7754 -0.734608
-2.26611 0.0954041 0.125924
-3.02858 1.07408 1.76607
-11.1217 3.31479 -2.55759
6.91078 0.802027 4.24903
-10.0949 0.208341 -1.58481
-3.1686 -1.18437 1.6921
1.45081 0.0128062 3.70196
-9.50637 1.73398 2.38583
4.73021 -1.73146 2.15424
-2.44807 -0.660379 2.16971
-10.7789 -0.753288 0.652335
5.2762 -0.729043 3.04017
-9.76145 1.8968 0.315842
-3.29776 1.89117 2.6871
1.02102 2.24349 1.27241
-5.46829 0.69824 -1.06685
-5.92872 0.968485 1.71884
-7.90052 0.834407 0.419343
-7.13987 2.75724 -0.0805034
-9.08558 3.71806 -0.521033
2.9251 7.30444 -0.182027
-10.7353 -0.359691 -0.485342
-9.98566 4.44108 -4.04966
-1.03934 0.18269 1.31365
-8.21633 0.887596 1.53741
-1.34442 0.159853 0.957081
-2.67137 -0.756948 1.77535
-6.31641 0.509301 2.06419
11.4556 -2.30729 1.93609
-5.81581 0.496828 4.36169
16.4202 -3.16225 3.02545
-4.0624 1.65 1.98026
-10.0045 1.40952 0.578573
-3.28362 0.983838 1.46635
-8.12391 0.37784 0.952213
12.709 -4.77372 4.88722
0.943981 3.30666 2.27053
-0.178711 1.76912 1.72076
6.85358 -2.00001 0.16211
-8.64477 4.55013 1.63316
-10.8011 1.00007 0.0287288
5.92797 2.29693 0.355964
-11.2823 0.39942 0.207715
-9.43535 2.63419 -0.277824
0.458541 -0.90464 1.03611
-10.9206 0.567762 -0.957753
-11.5012 0.885444 -0.388623
14.0665 -1.35631 2.42878
-6.27049 0.214244 0.168038
-1.67652 1.84452 2.29803
-9.86067 2.16144 4.0065
-0.127545 0.883137 2.36927
-10.8202 4.38837 3.84348
8.74192 -0.359744 -0.0901429
-3.77333 1.13091 4.7351
-6.42256 -0.497684 3.84152
-6.4205 0.852865 0.801246
3.84925 -1.7478 3.54146
-11.5389 1.88461 0.94692
-11.2622 2.85758 -0.329438
-10.2419 3.57578 -2.82671
10.9935 -2.08694 2.20923
-9.95385 1.27222 1.86225
-15.8985 8.8826 11.5084
-4.66989 -3.85367 -1.65135
-9.43171 -1.64802 2.49957
-10.2653 2.35256 -1.17006
1.07748 0.497685 0.849241
2.37699 -1.14736 1.68435
-8.72208 4.15444 3.41156
5.37581 0.749376 3.38429
-8.48582 -0.343441 1.87914
-6.18321 -0.759067 1.58322
1.21078 2.25847 2.56519
-10.8136 2.37804 -2.09085
5.56111 3.17125 -2.91498
4.65315 -0.312194 2.85082
-0.44947 -0.519485 3.25734
-9.48129 0.675334 0.86984
-7.26876 -0.556969 0.216196
-2.50785 0.710428 1.95023
-8.21111 1.80488 0.483265
-10.0693 -0.599077 0.345763
-8.63586 -3.75492 -0.90417
3.76218 0.235233 1.60411
2.99977 0.482411 2.89792
-8.11199 -0.531544 0.833836
-6.22653 0.834487 1.19667
14.5332 -4.50379 3.23021
2.02591 3.15568 -0.0378016
-5.08696 -0.477743 0.176676
-7.48242 -1.43163 1.06969
10.8957 -2.40361 2.25976
4.02244 3.53104 1.8121
-1.64437 -0.305783 2.44608
-6.55421 5.85051 -0.758452
-10.6189 1.51348 -1.35126
-9.98715 0.134473 1.38354
-11.2095 4.58319 -2.86182
2.06205 -0.949951 2.71982
-7.89002 0.362064 1.84058
-9.98421 1.30481 3.1384
-4.93164 2.65119 -0.73927
7.40903 -2.72909 2.96731
-10.4962 2.28306 -0.722469
-1.66699 -2.44687 1.95734
-3.81322 -1.10771 1.56128
-8.4975 4.47668 -1.11085
-9.76933 2.71227 -3.56679
-8.35141 2.26086 0.983361
4.60731 -0.924047 0.483198
-2.26373 3.41382 0.730946
-8.74487 0.180251 2.27374
-6.05066 1.8899 1.42431
11.9936 -1.52338 3.22989
7.14079 1.8635 1.8622
0.468028 1.92628 0.565205
-7.54701 0.0965717 1.21398
-2.54977 4.98704 2.82776
-2.93008 6.11664 0.0211915
-10.0582 0.85773 -0.186101
-6.51772 0.760604 0.79741
-2.74945 2.42351 -1.40816
-10.7067 4.99621 1.00453
2.02463 -2.86206 2.79733
-10.6681 2.37545 4.7967
12.2152 -3.33423 3.5087
-8.73254 0.0670538 0.297169
-10.6627 -0.0217843 -1.54723
-1.43428 -3.07621 2.42399
-10.2714 2.19459 -1.01088
-11.1283 2.46682 -2.69235
-9.14217 0.632699 4.22651
-6.21371 1.37884 0.416473
-10.0567 4.71905 -2.25209
-4.63334 0.982563 4.08951
-10.2155 2.80626 1.13324
2.02942 3.46612 -0.260322
0.221633 -0.143571 1.43224
-10.5917 2.2706 -2.06223
-2.26897 1.75952 1.43227
-10.4175 2.80596 -1.91424
4.67285 0.780398 2.06725
-8.49339 -0.537073 1.22929
-7.88518 -0.206152 0.692507
5.45565 -2.67345 3.10713
-10.4218 1.17884 0.546449
-8.03734 2.0154 1.64475
-6.29471 2.02941 1.75116
-7.68076 1.43605 1.54785
-10.7263 2.86844 -2.69853
-2.79649 1.66307 1.97466
-1.05912 0.84757 4.49936
-9.76377 -0.0643053 1.65315
0.643629 1.13323 2.57328
-10.8021 1.50102 0.261559
2.62396 0.590568 2.55117
-10.0723 1.9932 -0.195018
5.67577 0.139339 2.23436
-11.0667 -0.174955 -0.173151
-0.846857 3.60842 3.18163
7.14208 4.66213 -0.89389
-6.28424 -0.424755 0.111224
3.26206 -0.955278 1.47829
-10.6533 2.54733 -1.89708
3.18416 0.54317 2.13758
-3.5745 1.35317 1.33156
-5.567 -0.782007 1.21081
-6.79201 -0.806725 1.38367
-10.8776 2.95186 5.72692
-9.29658 -2.08782 1.68704
-8.91165 2.84084 3.30437
-7.29031 0.195982 1.53736
-0.366622 2.04453 3.22303
-7.72292 0.0683994 1.00077
-7.28445 -1.09887 0.472988
-10.2152 2.09159 -0.615209
-8.65677 0.561213 -0.0764145
-2.58749 1.99 -0.0247462
-9.30233 1.98816 -0.529951
-7.17615 -4.42664 -0.842929
-5.66468 1.67279 3.89527
-10.6401 2.61787 -1.50052
0.0776871 -1.50614 1.98426
-10.718 2.93449 5.51823
-1.95233 -0.941126 0.886016
-9.06471 -0.963798 0.202383
-4.37117 -0.43345 1.50342
-8.69234 -0.217617 0.688845
4.13765 -0.543649 1.88535
-3.16718 -0.516048 2.93299
-10.4759 0.458456 0.929435
-10.6481 0.36366 6.13549
9.04729 -3.3114 4.58878
2.16325 1.99834 2.71843
-2.0887 4.19325 0.679953
-6.0222 1.6955 3.67678
-10.7209 8.38129 -6.67957
1.62412 2.06827 4.61449
-1.68887 2.35943 2.23456
-5.83339 -1.00615 0.649663
-9.68504 5.19083 -0.469696
-11.3699 3.35222 -1.11367
-5.37224 1.05749 2.18361
-5.75414 -1.48242 1.44276
3.7268 2.62157 0.635264
-11.7827 6.24517 -5.11769
-9.48066 -1.50318 1.88193
-10.6656 2.52816 -0.337791
3.70155 0.781635 2.7958
-2.17579 0.830988 0.437189
-3.57345 -2.5482 2.44459
-4.54199 -2.11614 0.644628
0.839825 -0.689707 1.11208
-1.15867 -3.07382 -0.0190854
-10.0971 0.0512809 0.437909
-9.8464 0.136652 0.086891
-11.3541 -0.00948617 1.14524
11.8702 -2.43169 3.75476
-5.83206 -0.592328 1.0126
-9.2718 0.342007 4.72092
7.79652 -3.45222 2.96138
-6.69602 1.91485 1.03188
-7.28203 3.1492 0.440822
-8.00181 0.736955 1.40773
-10.861 -2.72883 2.59868
2.68494 0.808444 2.62429
-8.94545 -0.6043 1.6424
-10.7264 2.30893 0.281703
-8.63077 3.64518 0.933307
-2.25195 -1.25046 1.1988
-8.4704 0.0778599 1.49649
-4.39031 1.50359 0.503686
-11.0668 1.2618 -0.856132
-2.04461 0.838654 2.91166
-11.2919 1.4842 -0.176944
-9.8813 -0.19022 0.566583
-5.60743 1.08461 2.67328
-10.787 -1.97566 1.32985
-7.08332 4.3462 1.98641
-9.38745 0.219801 1.40416
-10.088 0.522326 -0.472414
-4.85142 0.690246 2.58431
-9.50987 5.38021 -1.27215
-10.7523 0.47166 -0.808275
2.43381 -0.955563 2.03726
-10.3775 4.21319 -3.44174
-10.8908 2.20263 0.182402
6.48312 3.40588 2.07451
-7.20154 0.180282 -0.0553091
1.69496 -1.90839 3.43173
0.63115 3.63179 0.980132
-10.0862 4.54798 -1.15199
-8.2308 3.5734 0.709645
-11.0058 1.57447 -0.605277
-4.57541 -0.669712 0.781896
-11.1815 2.06707 -0.142996
10.4488 1.57099 1.87115
0.175916 -2.33655 -0.542117
0.357546 -0.366836 1.14906
-9.17844 0.906784 -1.67051
-10.428 -0.437565 0.907914
-1.14155 -1.23938 -0.478743
-0.250891 -0.665484 2.34231
-8.00131 0.741734 1.02693
-10.8724 -2.64662 0.849887
-6.44357 1.26301 2.85786
5.8605 -0.126617 2.68084
-6.76574 0.698556 1.24162
-10.672 3.09469 1.42608
-10.4697 0.512445 -0.10894
0.814538 1.39926 3.0926
2.54701 -0.170051 2.37762
-0.195135 1.83122 2.71085
13.5159 -1.65791 2.14646
-7.64407 2.83578 -1.28799
6.34449 -2.7376 2.6967
-7.06566 2.3823 2.44182
7.44623 -1.45925 1.52535
-1.37328 1.51838 -0.849034
-10.536 3.28895 -0.104561
-10.2908 4.56763 -2.02923
-11.2433 -0.134915 0.895609
-10.8023 0.935956 0.23934
-9.13414 5.79344 1.82725
-6.91454 1.06341 1.31592
-8.93282 -0.244646 2.10773
12.2567 -2.51705 4.56793
-8.67806 -1.29204 1.27533
2.15201 1.05407 1.44398
-9.32247 -0.906901 2.60838
-11.3058 0.0031359 0.805511
-10.5388 -0.246229 -2.27552
-10.8277 -0.617416 -0.0627826
-4.43237 0.0275495 3.51551
-11.3849 2.7007 0.898646
4.88389 1.99813 1.97563
-5.07583 -0.684581 0.938506
-10.6049 1.09897 0.0397955
-11.1883 1.09147 -0.735619


==> latex_data/vae/gtsr/pos_imagenet_neg-neg.txt <==
16.6476 1.04526 0.553466
15.8149 1.70776 -0.590029
15.8693 0.711836 -0.0980491
16.5185 -0.184521 -1.35075
16.5082 -0.69615 -0.228339
16.3018 0.245216 -0.0280423
16.8983 0.746535 -1.68138
16.184 -0.696631 0.910292
16.3712 0.374562 0.157699
16.8054 0.898018 -0.755286
16.6376 -0.219924 -0.79396
16.7562 -0.714447 -0.943233
16.2534 0.159343 -2.50898
16.079 -2.14731 0.655017
16.0706 -0.161491 -1.00585
17.0829 -1.18023 -0.194387
17.0448 -0.69659 -0.0363997
16.4429 0.410537 -1.07138
15.768 1.74171 0.958391
16.8475 0.762321 -0.318465
16.7936 -0.582106 -0.290872
16.4545 0.348555 -1.50314
16.5415 0.691894 -0.723177
16.236 -0.70425 -0.0534882
16.4525 0.799738 0.467312
16.7304 0.888721 -1.61208
16.6915 -0.353862 -1.6375
16.5652 0.430347 -0.609878
16.3954 0.415231 0.413922
17.0575 -0.879897 1.01128
16.1256 0.594567 -1.49763
17.205 -1.30199 1.31638
16.6673 -0.374098 -1.29502
16.4391 -0.326117 -0.369106
17.0599 0.604856 0.189793
16.3819 2.45545 -0.502534
17.1523 -0.103029 1.69772
16.5149 -1.20746 1.46934
15.9349 0.452763 -1.35302
16.2821 1.60384 -1.55195
17.1366 -0.405532 -1.63665
16.5924 -0.0415868 0.62512
16.6789 2.33343 -2.13121
16.7866 -0.440265 -1.98382
16.1705 0.651843 -0.987918
15.8831 -0.0987471 0.0292842
16.716 0.315872 -0.420609
16.7017 -1.52147 -1.14244
16.8721 -0.212795 -0.139947
16.6104 -1.38666 0.273776
16.4392 -0.826936 -0.206714
17.1396 0.760446 0.676795
16.6037 -0.236151 0.46723
17.4041 -1.26338 1.18749
16.5521 0.784071 -1.46594
16.8084 2.6773 -0.815387
16.4451 0.913037 -1.78756
15.8183 -0.399458 0.396545
17.3365 -1.15727 1.06896
16.8499 -0.976156 -1.74738
16.194 1.11481 0.890742
16.3968 -0.891867 -0.639154
16.4502 1.28949 -2.03903
15.7815 0.249626 0.413273
16.5647 -1.83275 0.359142
16.127 0.494063 -2.02561
16.7704 -1.45066 -1.08607
17.1243 -1.23892 0.381194
16.3026 0.18056 -2.27679
16.3024 -1.75112 3.43383
16.4579 1.70044 0.582921
16.3581 0.409096 0.73987
16.404 1.01225 0.0651957
16.6506 0.4784 -0.722042
17.303 0.743376 0.262682
16.683 0.00485806 -0.944128
16.485 0.446765 -1.01563
16.7967 1.6386 0.366552
16.7781 -0.417944 1.12846
16.715 -0.106551 -1.48774
16.2917 -1.30267 -1.33978
16.1591 0.526608 1.67188
16.6144 0.331859 -0.642337
17.3252 -0.875488 1.99918
17.024 -0.732255 0.268794
16.7357 -0.545634 1.54459
16.6129 1.26565 -0.136552
16.4444 -0.375762 -0.944688
16.7751 -1.17358 0.603795
16.8091 -0.584434 -0.360068
17.2282 -0.56633 -1.27533
16.2579 0.57948 -2.3908
16.6415 -1.22318 -0.0143157
16.7096 -0.25148 -0.433329
16.7464 -0.344742 0.00906725
16.1262 0.981797 -0.821652
16.6982 0.152788 -0.616502
16.5286 -0.308854 -0.954675
16.3791 1.12197 0.0614951
15.9565 -0.205749 -2.57532
17.1698 -0.60182 -0.0909802
16.2774 1.45281 -2.31245
16.3451 0.112198 -1.63074
16.2717 -1.30469 -1.12291
17.1912 -0.320441 2.06207
16.126 0.411522 0.647284
16.4558 0.0307432 -1.24005
16.7418 -0.512296 1.0726
16.9002 -1.6972 -0.0727521
15.5457 -0.5952 -2.33576
16.0337 1.77843 0.24662
16.4001 -1.09335 -0.583194
15.3817 1.5186 0.953116
16.1971 1.13507 -2.46858
16.1319 0.552824 0.175605
16.3741 -0.385434 -0.537331
16.4669 1.82107 -1.66999
17.4407 -0.326584 1.99361
16.7229 0.171432 1.22497
16.8852 -1.66538 -0.838845
16.823 1.48805 -1.33557
16.5305 1.20876 -1.66699
17.04 -0.258084 -1.46803
16.1996 1.39933 0.597515
16.245 0.949028 -0.259795
16.8791 -0.0535007 0.481242
16.0745 1.04634 1.00255
16.2554 -2.26882 -0.115674
16.5041 0.145986 0.182274
17.0191 0.449726 -1.37304
16.7786 0.231879 0.175
16.2017 0.00286911 -0.846735
15.511 0.383261 0.0906594
16.1185 1.68833 -0.926523
16.4083 0.331931 0.693464
16.2761 1.63436 -1.38827
16.8475 -1.31502 0.793173
16.9291 -0.561668 0.244762
16.3201 1.49321 -1.77427
16.8624 -0.906943 0.257084
16.5303 -0.467881 -0.955507
16.1149 -0.628131 0.280556
16.2336 0.68698 0.606214
16.837 -0.882533 -0.951183
16.4045 0.956255 -1.06126
16.7521 -1.87397 -0.334737
16.6155 0.480326 -0.614192
16.5823 -1.1083 -0.155501
17.1322 -1.3221 -1.83533
17.3762 -0.845936 0.0501591
16.477 0.0138242 -0.382798
16.8551 1.95853 -1.18417
16.6759 2.00137 -1.48222
16.8513 -2.08908 -0.417391
16.9973 -0.462499 -0.89713
16.227 1.02067 -1.50933
16.8575 -1.25947 -0.864531
16.9127 -1.46006 -1.12725
16.952 0.0815201 -1.06276
16.8589 -0.128879 1.27673
16.4688 -1.92526 0.0387263
16.6446 0.597353 -1.23149
16.0731 -0.670646 0.183197
16.5741 -0.303868 -0.745595
16.1905 0.567135 -1.40742
16.9729 1.77143 -1.44011
16.365 1.80364 -0.270287
16.6856 -0.981491 -0.59874
16.3812 1.41124 -0.795544
15.9212 0.257669 0.290388
16.5136 0.598549 -0.0463509
16.6294 0.115563 -0.906155
16.256 1.25934 2.42358
16.5352 -2.05682 1.28313
16.049 1.21167 -2.39068
16.5282 -0.279592 -0.632187
16.6007 -0.0204869 0.439157
16.1504 0.653727 -1.97545
16.4541 0.295456 0.269695
17.1463 0.127035 -1.11647
16.416 0.256993 0.849094
16.3684 -1.23154 -1.24961
16.726 -0.924005 1.07916
16.8341 -0.212921 0.938842
16.1564 -0.451245 -0.278478
16.7767 2.82335 -1.3019
16.0442 2.88864 -0.411619
16.94 -0.0142841 0.593953
16.7951 -0.410899 0.511401
17.0112 -1.80595 -1.55018
16.9375 1.77636 -0.295554
16.3467 1.08903 -0.788373
16.7739 1.99832 0.544175
16.8382 -0.498825 -1.94389
16.705 0.4135 2.15347
16.6916 0.719815 0.765136
16.2905 0.00366547 -1.90671
16.6093 -1.38345 -0.187684
16.7508 -1.67314 0.964087
16.0283 -0.169218 0.249985
17.0681 -1.33026 -1.03688
16.4235 0.482199 -0.101766
16.6505 -0.121546 0.593144
17.0219 -0.664386 1.12609
16.6654 1.69677 -0.297019
16.8426 -0.365135 0.280945
17.0049 -1.09605 0.266497
17.0477 -0.231447 0.806281
16.7188 -0.919901 0.351175
16.7336 -2.37089 0.187526
17.3391 -0.0960385 0.143966
16.6684 0.923959 -1.87797
16.6155 0.656856 1.73906
16.7704 -1.21295 0.0926611
16.5058 -0.80506 1.53504
16.7224 -1.71204 0.517663
16.2655 -0.944392 -0.00365534
16.6153 1.67765 -2.64656
16.8525 -0.531945 0.486701
16.778 -0.888913 0.179959
16.8653 -0.378099 0.417365
16.2831 0.412495 -2.19437
16.915 0.839214 -2.24086
15.8483 0.478544 -1.85995
16.6284 -0.235713 0.661125
16.7222 -1.36341 -1.75274
16.0827 2.09063 -1.42628
15.9294 0.167947 0.736023
16.4722 1.80043 -1.10709
16.7628 2.20856 -0.151575
15.9096 2.62033 -0.239309
17.2345 -1.3037 1.08132
16.64 -1.33503 -0.698019
16.2518 -0.016718 -0.105288
16.2789 -0.324716 0.617409
17.2132 -0.635398 -0.169521
16.6027 1.26606 -0.259428
16.506 0.811572 -1.83732
16.3106 0.197805 -0.507797
16.896 -0.251895 0.0922938
16.4247 0.298559 -1.97314
16.268 0.143673 0.0304676
17.2597 -0.874839 -0.515854
16.8278 -1.609 0.155525
16.1823 0.643147 0.0376196
16.1913 0.28392 0.0139099
16.2867 -0.759471 0.785114
15.9335 0.619431 -0.309683
16.1929 -0.242242 1.30416
16.3252 0.333851 1.88219
16.8637 -0.600081 1.05448
16.5258 0.114625 -0.420588
16.7256 -1.13561 -0.363129
16.832 0.823293 -1.26218
16.2613 -2.0991 0.977598
16.7588 0.456766 1.17316
16.5716 -0.852079 0.230972
16.9238 -2.15957 -0.986959
16.4885 -0.835457 -1.17665
16.9573 -0.0843998 0.991826
16.9769 -1.90132 -0.767453
16.793 0.0915348 0.315898
16.608 -1.47783 -0.47066
17.1533 -1.95824 -0.586444
17.314 0.422235 -1.18881
16.3792 -0.157472 0.380823
16.3575 1.33139 -0.649045
17.1015 -0.865334 1.4072
16.7814 2.61328 -0.0993739
16.3035 1.74587 -0.623294
15.6934 1.90008 -1.64509
16.4171 -0.739641 -0.509145
16.7692 -0.165349 0.992373
16.4693 0.863799 -1.31771
16.7884 1.36504 -3.19895
16.4455 -0.65469 -0.503748
16.1323 -0.814353 0.75336
16.5955 0.713901 -1.71501
16.9134 -0.921398 0.782059
16.8831 -1.57125 0.0712271
16.4424 -1.42198 0.946208
16.3495 0.731684 0.278525
16.8295 -0.213199 0.879615
16.2091 -0.329795 0.600184
16.6051 -0.2832 0.569838
16.3416 -0.217703 -1.11814
16.4683 -0.537353 0.0641973
16.3598 -1.49725 -1.35095
16.2634 -1.09002 0.177659
16.2739 0.0858127 -1.17308
16.6448 0.107977 0.142422
16.4358 0.687837 -0.129756
16.5618 0.78752 -1.11609
16.4475 -1.22373 -2.28951
16.6125 0.649318 -1.31478
16.6495 -0.791909 0.0194967
16.9379 1.40041 -2.25313
16.0897 2.65967 -0.991784
16.1831 -0.324121 0.181305
16.5504 1.08857 1.13761
16.6116 -0.934126 1.08636
16.7003 1.2797 -2.22694
16.4645 1.89191 -0.0701358
16.6322 -1.14854 1.08265
16.8019 -1.6386 -1.12878
16.7808 -1.42188 1.33412
16.105 -0.310233 -2.26335
16.4103 0.116799 -1.20565
16.3855 -0.767318 -0.81266
16.7893 1.07958 0.616866
15.8925 1.89762 -1.33478
17.0024 0.74641 0.594722
16.1738 0.913344 -0.0535052
16.3311 -1.06218 -1.01963
16.1967 0.644538 0.552319
16.0784 -0.964478 -1.37644
16.0254 0.54299 0.656175
16.8377 -0.763413 -0.0196831
16.3936 0.359335 -1.20169
17.647 -0.599368 0.0375706
16.795 0.714933 -0.659591
16.1036 -0.68022 0.366814
16.6785 0.95399 -1.69081
16.8793 -0.748449 1.30766
16.1218 -0.163461 0.585974
16.3022 -0.451637 -0.781024
17.0382 0.641037 -2.86081
16.2442 1.78068 0.294489
16.2358 -1.07563 -2.10029
16.5752 -0.256819 1.573
16.3005 -0.492496 -0.200875
16.3681 -0.821091 -1.4061
15.9754 0.750501 0.531032
16.7381 -1.37231 -0.217143
16.7582 -0.171849 0.535959
16.5752 -0.441444 0.0287726
16.3289 1.33988 0.44194
16.3016 1.67871 -0.164019
16.6411 -0.827274 0.285733
17.0722 0.895937 -3.45689
16.4201 -0.318806 -1.9053
16.1182 0.889834 0.521913
16.134 2.07221 -0.51336
16.3365 1.08522 0.153066
16.2756 -0.913951 -1.11143
16.4249 0.582412 0.518765
16.4464 -0.151253 0.247567
16.6566 -1.1957 0.409069
16.5564 0.865477 -1.75086
16.3483 -0.732686 0.433836
16.3079 -0.0433145 0.666682
16.9443 0.794544 -2.68491
15.7046 -0.0289942 0.198126
16.4865 -2.10663 -0.262264
16.726 0.604696 -0.488321
16.4844 1.92851 0.629803
16.5856 -1.48324 -1.01704
16.2688 -1.19496 0.337452
16.2445 -0.0266921 0.363108
16.51 -0.680345 -0.0699752
16.6948 0.0998374 -0.335814
16.8654 -0.29737 -1.19192
16.8852 0.457597 -1.83582
16.2427 0.0377801 -1.9093
16.4371 -1.22536 1.1709
16.1563 0.392321 -2.40285
16.2172 -0.463968 -1.57974
16.9283 0.069407 0.165524
16.1628 -0.0278539 -1.3191
16.2255 1.42073 -0.58718
16.7565 -1.77352 0.137659
16.4712 -1.60716 0.40232
16.7645 -0.557537 -0.906601
17.1468 -1.81761 -0.234206
16.074 -1.03031 0.532145
16.7577 -2.90721 -1.24563
16.4282 -1.67137 -0.855215
16.6753 0.517608 1.66909
16.3908 -0.890967 0.415971
16.4421 0.813271 -1.70758
16.722 -0.0814383 -0.105791
16.1928 1.75487 -1.3434
16.4551 1.94717 -0.0884866
15.7 2.49487 -0.194171
17.0876 0.30612 -1.84826
16.3629 1.09061 0.53726
16.611 1.12466 -0.621083
16.9804 -0.391689 -0.339942
16.6486 -1.49904 -0.785743
16.9328 1.49663 -0.783331
16.6786 1.58799 -1.79472
17.3817 -0.456397 1.65014
16.8196 0.162935 -1.65855
16.7591 -1.95461 -0.51785
16.3322 -1.28665 -0.248417
16.223 -0.972605 -0.527949
16.8345 1.53052 -1.97411
16.3053 -0.243519 -1.05045
16.3933 1.0881 -0.358384
16.7903 -0.430082 0.443869
16.8816 -0.805124 -0.358625
16.9792 -1.97407 -0.130177
16.7277 -0.794299 -1.83249
16.5411 -0.991147 0.119414
16.7699 -0.582425 -0.310224
17.0883 -0.246702 -2.27625
16.3587 1.36538 0.419986
16.1732 -0.933815 0.740323
16.5028 0.0915751 0.551978
16.9813 -1.81951 -0.119127
16.6685 0.483055 -1.6218
16.4647 -1.09254 0.223561
16.6521 -0.770021 1.07968
16.7136 -0.461749 -0.348507
16.1843 -0.771224 0.702208
16.9708 -1.45524 -0.554819
16.7346 -0.180323 -1.60372
16.6484 -0.896616 -1.84205
16.5514 -0.0334064 -1.59266
15.9465 1.73323 -0.903743
16.7613 0.758259 -1.35064
16.0055 -0.0981804 -2.01391
16.5905 -0.252042 2.40567
17.6199 -1.89064 0.295465
16.5342 -1.19104 -0.0541537
15.0359 -3.11709 3.45965
17.0795 -0.522 0.0439676
16.4688 -0.104705 0.642101
16.1166 -0.0305695 -1.79883
16.9479 -1.61116 0.152315
16.2101 1.24356 -0.134675
15.9491 0.80312 0.557571
17.1908 1.57043 -2.57804
17.0526 -1.60881 -0.507331
16.1207 -1.23977 -0.117451
16.6417 -0.575977 -1.19616
16.9545 0.124522 0.89652
16.0071 1.77466 -0.315153
16.351 1.47554 -1.18404
17.4347 -1.31563 -0.507317
16.5309 0.801788 -0.652378
17.1685 1.20683 -0.837718
16.0569 0.991247 0.0063093
16.4093 -0.650164 0.75915
16.7178 0.575077 1.01917
16.1671 0.312541 -1.83017
16.324 -0.368062 -2.30981
16.4449 -0.977352 0.233411
17.3302 0.776443 -2.43372
16.4727 -0.268171 -0.765009
16.2465 -0.712686 0.471819
16.2074 2.61036 -1.64011
16.6055 -0.818741 0.388912
16.5046 -0.889173 1.69511
15.3974 -2.4072 0.0308559
16.6986 -2.37396 0.487519
16.6118 -0.411419 -0.255356
16.0438 -0.308767 1.06798
16.5317 -0.565647 -0.314212
16.1236 0.668968 -2.15823
16.5488 1.32048 -1.69832
15.9671 -0.670466 -0.607182
16.5007 -1.18028 -1.25345
16.5994 0.246971 -0.632526
16.3931 -2.45411e-05 0.26755
16.0941 0.870992 -1.84976
16.2154 2.2332 -0.554542
16.7763 0.0416518 0.0286939
17.4006 -0.378576 1.64942
16.4623 -1.21102 -0.637643
16.1605 2.75658 -0.135932
16.61 -0.91292 -0.424352
16.5352 0.296857 -1.85476
16.3399 -2.27345 -0.537486
16.6078 -0.821832 -1.20091
16.409 1.44197 0.303895
16.1797 1.94671 -0.467487
16.4406 -0.66766 -0.841372
16.7324 1.62218 -0.431474
16.1176 -1.24782 -1.40539
16.2102 0.906947 -1.40648
16.118 0.044334 -0.00157527
16.0899 1.7962 -0.792102
16.8062 -2.71309 0.322625
16.6255 0.784134 -0.904843
16.5248 -0.618793 -1.00771
16.5367 3.3412 -1.00971
16.1768 -0.8745 -0.875669
16.1927 0.0503154 0.509779
17.1242 -0.948785 -1.90697
16.55 -0.445425 -1.21979
16.1719 -2.56603 -0.241664
15.5244 0.588996 -1.60822
16.2904 0.149774 1.13585
16.6105 -1.58617 1.91254
16.973 -0.170048 0.775732
15.6266 -0.140428 0.266857
16.7851 -0.693957 -0.0340129
16.7042 -0.435023 1.00936
17.192 2.52147 -0.970978
16.754 -1.15974 1.04856
15.8936 0.74184 -0.323949
16.4483 0.845669 -0.621998
16.6747 -1.0391 0.589542
16.2777 -1.83261 -0.320472
16.5529 1.14395 -1.1289
16.9137 -0.190658 1.6839
15.9736 -0.0779032 -1.44373
16.3546 -0.306958 -0.0592667
16.6388 0.00452473 -1.03141
16.5371 -1.60431 -1.08429
16.0168 0.874911 -0.74635
16.3201 -0.651775 -1.11072
16.5314 -0.377023 -2.6798
16.3826 0.606375 -0.678602
16.676 -1.09112 0.591564
16.6531 1.49944 0.30497
15.575 1.05919 -0.771721
16.6742 -0.860799 0.00989989
15.8786 0.126304 -1.20472
17.0976 -1.56366 -0.522943
16.0548 -0.96464 0.679246
16.3739 -1.15975 -1.42557
17.1555 0.378254 -2.05494
16.2699 -0.96875 0.987669
16.2336 0.218553 -1.1931
16.0358 1.90083 -1.70911
16.6455 1.14347 -0.656549
16.2102 -1.0335 -0.463811
16.5599 -0.954654 1.51147
16.2778 -1.40638 0.756184
16.34 -0.921207 -0.0703972
16.3666 -1.17913 -0.115901
16.4739 -0.310179 0.422001
17.0508 0.514283 0.0738895
15.7747 0.763691 0.566035
16.5842 -0.194494 -1.75083
16.6508 -1.04307 -0.642933
16.1566 2.36371 -0.588843
16.3108 0.27092 -0.442419
16.8147 -0.773374 0.0256975
16.4378 0.73434 -2.64718
16.3962 -0.539501 1.14425
15.7705 -0.847149 -0.996699
15.7174 -0.483954 -0.0594098
16.6439 0.515519 -1.30265
16.5558 1.01995 -0.456279
16.5396 1.88243 -1.20392
17.1418 0.494835 -2.0211
16.7543 0.0127203 -0.186191
16.5054 1.65704 -1.8412
16.9995 -1.35999 0.90897
16.6968 1.40827 -1.04851
16.9673 1.15189 -2.63366
16.5618 0.569002 -1.78152
16.7324 -1.11491 -0.0820121
16.1429 0.662981 -0.983794
16.2876 0.30434 -1.50379
16.4755 -1.24789 -1.65999
16.145 2.23602 -2.07843
16.5528 -0.159294 1.08036
16.3924 0.0859085 -0.861066
16.9677 -0.946239 0.829386
16.4357 1.55795 0.444349
16.5897 1.05158 -1.47382
16.3289 -0.275855 0.749436
16.3357 0.2206 0.368721
16.8542 0.484073 -0.989588
15.9112 -0.291337 -2.59254
16.7262 -0.893951 0.6428
16.1988 0.26278 -0.414631
16.6052 -0.860469 -0.00218677
17.1249 -0.130789 0.582002
16.8899 0.126449 0.206447
16.6868 -0.0764589 1.01329
16.6276 -1.85796 1.06013
16.6918 1.18186 -2.18555
16.9259 -2.58914 -0.0458224
16.7205 2.85714 -0.257832
15.9673 0.281403 -1.25041
17.62 -0.431435 -0.32384
16.271 -0.284772 -1.05239
16.5099 -1.36985 -0.0224673
16.9098 -0.639743 -0.316112
16.5159 1.06242 -1.57684
16.1371 0.400792 -1.78523
16.6201 -0.219122 -2.45578
17.0711 -0.190822 1.15911
16.7351 -0.564568 -0.395741
16.3322 1.08318 -1.63005
16.8099 0.228196 -2.78731
16.98 -0.482969 -0.132731
16.4477 1.68697 -0.788001
16.3548 0.589066 -1.15064
16.6716 0.221344 -0.81504
16.1926 -0.053024 -1.4742
16.4219 0.290299 0.34882
16.761 -0.523605 0.528096
16.1369 0.777281 0.245981
16.7558 -0.454298 -1.5503
16.5008 -0.562774 -2.07941
16.4921 0.280195 -0.615332
16.3665 -0.899644 -0.143535
16.574 -0.518932 -1.8623
16.3443 1.382 -1.80292
16.8471 -1.00679 -1.4912
16.2474 1.20824 -0.422763
15.744 2.73636 0.095751
16.7773 -2.19116 0.343123
16.8979 0.270296 -0.94737
16.3375 -1.34068 1.56183
16.8101 -1.22169 -0.0556654
16.2936 -0.906564 -0.719409
15.7256 0.529627 0.31323
16.4376 2.03692 -1.27913
16.7887 -1.27274 -1.24097
16.6953 -1.10575 -1.34816
16.5631 -1.6891 -0.474258
16.341 0.681186 -0.547918
16.0685 0.0116825 -0.921311
16.7578 -0.425001 -0.521716
15.9788 1.82594 0.465489
16.8656 -0.467383 -0.416461
15.5717 -0.420089 0.315298
16.8596 -0.945358 -2.56011
16.8308 0.282723 -0.314529
16.2544 0.37233 -1.70984
17.3338 -2.53417 0.264236
16.6385 3.12478 -0.366979
17.2075 0.0131474 1.3455
16.4399 0.274476 0.365843
16.842 -0.869077 1.97321
16.8308 -0.483626 0.0662643
16.8133 -1.05968 -0.973961
16.8354 -1.72969 0.724549
16.5133 -0.545211 -0.176232
16.7907 1.53169 -0.413741
16.7724 -0.905083 0.335024
16.4209 0.71659 -0.868119
17.3968 -0.567216 1.46513
16.9484 -1.62479 -0.968032
16.5726 -0.65567 -1.04044
16.006 -0.474936 -0.0344929
15.0297 -1.41791 -1.32113
15.812 -2.45632 0.0341318
16.8503 0.795569 0.0643204
16.992 0.974091 -0.156437
16.1338 0.516964 -0.983111
16.8525 -0.278566 0.150063
16.6791 0.120604 -1.66955
16.6042 0.896323 -1.85196
16.8479 -1.20743 0.37944
17.0595 -0.205474 0.720782
16.4341 1.63628 -1.23389
16.8404 -0.758814 -0.143751
16.2265 1.97601 -1.15858
16.27 1.8013 -0.655855
16.2821 2.04536 -0.762243
15.4606 0.0507907 -1.11368
16.8408 -2.02263 0.41345
16.7025 0.953353 -2.21806
16.7203 1.78473 -1.01336
16.1855 0.457137 -2.1836
16.1394 -1.37771 -0.882773
16.4163 -0.924468 -0.520133
16.9613 0.155345 0.239677
16.7247 1.68798 -1.36704
16.4239 -0.524235 0.671275
15.5486 0.382335 -3.03725
16.463 0.0139622 -0.413892
15.9541 0.976234 -0.900249
16.0535 -0.9996 0.949985
16.5641 -1.82866 0.26227
17.1666 -0.189804 0.184473
17.1461 -1.79203 -0.394467
16.8081 -0.759619 -1.07128
16.6736 -1.01099 -1.77759
16.3064 0.550144 -1.63103
16.6444 -0.0707311 -1.56233
16.5803 2.33535 0.901696
16.5693 -1.19099 -0.512477
16.6017 0.495552 -2.45947
16.151 -0.823271 -1.09769
16.9816 -0.457946 0.751291
16.5555 -1.09395 0.425562
16.5644 -0.684749 -1.91134
15.5273 0.513466 -1.63716
16.488 0.332874 0.51881
16.1119 0.415674 -1.35167
16.2747 0.750221 -0.480429
17.0122 -1.0912 0.827746
16.6771 2.95757 -0.341639
16.4706 1.50641 -1.67926
16.5693 0.1837 0.346386
16.3323 0.144391 -0.289414
17.164 0.735826 -1.65783
16.9299 -1.26075 -0.666333
16.6089 -0.0864922 -1.28081
17.0191 -0.435841 0.446364
16.5412 -0.388039 -1.64334
16.2514 1.90602 1.47745
16.7132 -1.05528 0.515015
16.7827 0.281813 -1.21045
16.3833 -0.207613 0.67988
16.5344 -0.327298 -0.500365
16.3651 -0.295764 1.41516
16.2113 -0.821251 -1.73042
16.7011 -0.309249 0.00987271
16.0699 0.170657 0.313056
16.3702 1.1811 -2.70656
16.2932 -1.11816 -1.19656
16.4568 0.0134933 1.39044
17.0724 2.76342 -1.21451
16.4575 -0.761705 -0.634072
16.7276 0.115434 0.518908
15.93 0.46461 -0.661138
15.993 1.29463 -0.837376
16.9968 -1.52194 1.96484
17.3697 -1.13713 -0.15197
16.4678 1.15915 1.46191
16.5643 0.0552065 -2.39877
16.044 0.43345 -2.11544
15.7802 1.30145 0.309943
16.5051 -1.15235 -1.40071
16.4359 1.17949 -0.75239
16.3236 1.25467 -2.25894
16.9122 1.13789 -2.15272
16.9186 1.1342 -1.84687
15.8692 -1.06463 -0.0278607
16.1269 0.678843 -0.502387
16.9257 0.295684 0.753736
16.5312 2.09948 0.357778
16.6875 -0.221185 0.310868
16.8355 -0.551518 -0.535972
16.7128 -0.3058 -0.180499
16.4452 -1.54289 1.10344
17.1518 1.05622 -0.0872912
16.6175 0.578734 -0.485157
16.7599 -0.505405 -0.0330356
16.3486 0.306917 -1.2147
16.8901 -0.409315 0.525989
17.2278 -1.06997 -0.314638
16.2211 -0.199332 -0.756609
16.2481 1.11171 -1.50331
16.2906 -0.319934 0.974758
17.2647 -1.44216 -0.324832
16.9556 -0.419127 1.33469
16.5017 -0.530714 0.547169
16.698 -0.284349 0.00253147
17.3334 -1.42713 0.510522
16.7727 -0.987567 0.40421
17.0089 -0.818742 1.23489
16.1791 0.0124462 -0.338168
16.6592 -0.434274 1.04477
16.2317 -0.334596 -1.966
16.2774 -1.27205 0.992889
16.0274 -0.163703 1.11946
16.3405 0.764891 -0.557204
16.7606 0.676959 -1.14301
16.4767 -1.44027 -0.658368
16.9426 -0.274578 1.02068
16.7448 0.00750069 -1.50753
16.4155 0.603493 0.160895
16.4361 -0.204771 0.647763
16.2218 1.73685 -0.688658
16.6979 0.0411233 -0.727199
15.936 1.35811 0.522778
16.2166 -1.14625 -0.708432
16.671 -0.166132 -1.87142
17.1084 -2.24394 0.253901
17.1371 -1.50261 0.44043
16.5121 -0.559665 0.290371
16.5216 0.220217 -1.61985
16.7861 0.30072 -0.504307
17.0392 -1.27161 1.00286
16.9268 -0.107558 -0.149342
16.5973 -0.113961 0.360868
16.8595 -0.804557 -0.0350422
16.5399 -0.188574 0.268023
16.3475 1.97377 -2.66611
16.4065 -0.291811 -1.12423
16.8888 -1.31327 -0.203163
16.8398 0.239317 0.344682
16.2908 -0.353205 -0.122422
16.7535 -0.838079 0.737074
16.2732 -1.08781 -1.20055
16.7515 -1.2046 -0.802554
15.9211 -0.60977 0.278421
15.3471 1.11524 -2.36124
16.1627 0.421978 -1.25702
17.0342 -1.0248 0.457661
16.6318 1.06356 -2.48306
16.6263 -0.534504 0.269615
16.322 0.777756 -0.399061
16.6683 1.725 -1.1658
16.2511 2.29014 1.1454
16.7871 -0.335493 0.780558
16.4583 -0.338852 -1.07653
16.5572 0.393106 -0.229024
16.4648 -0.233545 -2.9244
16.682 0.645225 -0.0517897
16.595 0.107469 -2.81307
16.8511 1.65362 -2.50622
16.1159 -0.61257 3.48278
16.4686 1.06013 0.13161
17.0462 -1.19816 0.476388
15.7034 -1.60169 -1.18774
16.5998 -0.163029 -1.04747
16.6778 -0.510421 -0.551681
16.3279 -0.614893 0.167315
16.5836 -0.0844089 -2.02269
16.0906 0.460822 -0.642406
16.5569 1.79354 0.76849
16.4857 0.766302 -1.15789
16.1632 -0.232875 -0.888559
16.7114 -0.528684 -0.0604072
16.4218 0.221839 -0.100436
16.4318 0.0111586 -1.35629
16.6403 0.659467 2.06314
16.4462 0.372875 0.267083
16.7939 1.67416 -1.45997
16.5435 -1.23103 0.847582
17.1406 -2.06197 -1.37017
16.4354 1.65008 0.309445
16.3084 -0.178216 -1.03634
16.6964 -0.729085 0.101706
16.3612 0.0509539 -1.30931
16.3779 -1.13805 -1.65087
16.3061 -0.23508 -0.42761
16.9491 0.0132559 -0.38603
16.4492 0.634142 -0.358776
16.7188 -1.37222 -0.0564842
17.2485 0.584382 -1.37622
16.6826 -0.268218 0.890985
16.1356 1.298 -1.04322
16.3335 1.94599 -1.57852
16.4837 -0.252833 -1.13055
16.2817 -1.1418 0.573143
16.2339 0.542844 -0.816538
16.5351 -0.643801 0.67904
16.6252 1.16615 -0.287442
16.5338 -0.365476 -2.35539
16.4487 -0.795665 -0.639918
16.3322 -1.19493 -0.856548
16.6252 -0.903931 -1.10533
16.3319 0.4663 -0.348369
16.9569 -0.599613 0.258307
16.1887 -1.78824 -1.1429
16.5769 -0.372803 -2.7578
16.1705 2.4272 -0.586715
16.8633 0.0460661 -0.832142
16.9133 -1.17833 -0.0653202
16.5558 -0.75357 0.329325
15.9812 1.87183 -0.802563
16.2649 1.20792 -0.1768
17.0997 -0.517811 -0.575111
16.0143 -1.20043 1.30363
16.3943 -0.182252 -1.08713
16.2591 0.751493 -0.307546
15.9715 0.977107 -0.910179
16.2262 -0.347738 -1.13726
16.7669 1.41327 -2.2009
17.0712 0.795382 -1.12433
16.7761 -0.848034 1.22179
17.3681 -1.27767 1.0765
16.3941 0.0437425 -0.375503
16.058 1.20163 -1.45884
16.1091 1.75351 0.26834
16.4846 -1.14844 0.425047
15.9696 -1.10104 0.903289
16.5343 -0.545551 0.628609
16.8338 -1.89 -0.859723
16.3827 -0.840735 -0.803427
16.6054 -0.468159 -1.23742
15.8188 0.396798 0.463654
17.1237 -0.710995 -1.04014
16.0204 2.15829 -0.128082
16.2092 -2.16778 0.707085
16.5982 -0.963465 -0.197541
15.9059 1.656 -0.899725
16.7417 0.239273 -1.52826
16.6073 2.50589 -1.72935
16.0349 1.46162 -1.52387
16.9299 -0.489006 -2.18808
16.1547 1.30063 -2.16664
16.5778 -1.94155 -0.195716
16.1884 -1.16516 -1.20365
16.584 -0.724024 0.479718
17.0649 -2.75825 0.913015
16.901 -0.0341755 -1.82525
16.438 -0.836713 -1.88292
15.994 -0.87731 -0.574569
16.8543 1.84794 -1.43389
16.4782 -0.808728 0.0762372
16.4198 -1.12709 -0.623502
16.9486 -1.28157 -1.31605
17.1548 -0.474438 0.210885
16.7763 -0.628677 -1.24677
16.6676 -1.46944 -0.816026
16.5752 -1.87023 -1.14885
16.8124 0.273562 1.31313
16.5636 -0.451808 0.840453
16.5387 0.25876 0.656665
16.9102 -0.923397 0.14894
17.0447 -0.0629786 -1.91842
17.0319 0.584177 0.283723
16.4029 -0.0141672 0.778812
16.6248 -0.0501491 -1.04547
15.7725 -2.12986 0.895144
16.6959 -0.125646 -2.69045
16.5047 1.05896 -0.33822
16.4738 0.418887 -0.147085
16.8206 -1.21423 -1.63696
15.9939 0.628102 -0.359102
17.5353 0.0364741 -0.819346
16.9248 1.79228 0.34195
16.8369 -0.417928 1.5059
16.7078 0.919224 -0.50837
16.4254 0.189301 -1.13986
16.9806 0.965052 -0.593389
16.5142 1.10343 -1.42627
16.6427 -1.96608 -1.08595
16.8994 -0.132547 -1.92069
17.0647 -1.22488 0.144045
16.3089 0.353026 -0.673552
16.218 0.0227536 -1.2973
16.5476 0.243148 -2.58251
16.3318 0.904504 -0.390203
16.6104 1.97947 -0.273176
16.61 -1.57321 0.998639
16.982 -0.676621 1.21351
17.1343 -0.28377 -0.62216
16.6944 -1.0557 0.298015
16.9086 -0.0621878 1.28316
15.6058 2.50911 -1.44747
16.0001 0.576563 0.54829
16.522 2.00123 -0.533404
17.068 -1.46082 -1.55723
16.7778 0.387528 0.836407
16.8046 -0.0574947 0.386604
16.7909 -0.760249 0.0339825
16.7083 -0.611234 0.186898
16.5483 -1.3123 0.0418103
16.3154 0.298537 1.51118
16.6414 0.302476 0.0137495
16.5334 -1.23743 -0.750168
16.4952 0.226094 -1.36129
16.7342 0.65807 -2.39281
16.3397 -0.375012 -0.792874
16.6346 -1.1069 -0.58152
16.9664 -1.42092 1.31321
16.6389 2.61962 -0.723672
16.39 1.79647 -1.68076
16.4447 0.538478 -0.560368
16.4691 0.222964 -1.7336
16.5408 -0.618896 0.509389
16.5965 1.30172 -0.597051
16.466 -0.358058 -0.0989343
16.4153 0.128878 -2.13287
17.0538 -0.687439 -0.814656
16.906 -1.49102 0.498658
16.71 -1.64753 -0.102911
16.7874 1.38163 -2.31566
16.2946 1.32107 -1.73077
15.9514 -0.292463 -1.18508
17.0414 -0.481281 -0.918369
16.2936 -0.00517746 -1.33155
15.9485 0.861176 -0.195529
17.0579 -1.22546 0.566395
15.8877 1.14873 -0.821899
16.2028 -0.183093 0.869087
16.2696 -2.10331 0.0838298
17.1623 -1.87684 0.152137
16.4178 0.796062 -0.384452
16.622 -0.581156 -1.7028
16.21 -0.635731 0.377457
16.0312 -0.705725 0.957086
16.1609 1.10215 -0.559576
16.6401 0.741428 -1.27899
16.5885 -0.0560401 -0.224395
14.6109 -2.41002 -0.726038
16.3809 -0.417405 -0.59939
17.0719 -0.723953 2.21335
16.2311 -0.919182 0.521244
16.7616 0.812964 0.669041
16.2531 0.609826 -0.426694
16.386 0.518323 0.170387
16.3717 0.497755 0.220589
16.9369 -0.89505 -1.06068
16.518 -0.829082 -0.952183
16.8307 2.23208 0.632916
17.0863 -0.926438 1.32496
16.1499 1.18966 0.116362
16.6945 2.3191 -0.999778
16.2582 -0.452472 -1.65457
16.1957 0.997215 -1.1711
16.3073 1.65379 -2.02593
16.1128 0.571154 -0.514724
16.6863 -1.11359 -0.159908
16.9078 -0.998878 -0.533774


==> latex_data/vae/gtsr/pos_imagenet_neg-pos.txt <==
-11.6073 -0.433396 0.750263
-11.4204 -0.244568 0.278776
-11.7633 -0.826729 0.205239
-11.6555 -0.805202 -1.73592
-11.5308 -2.84708 0.550984
-11.8537 -0.609724 -0.329913
-11.6481 -0.373641 -1.86072
-11.6119 -0.00197493 -0.340666
-11.7753 0.551923 -0.631131
-11.4556 -0.923375 -0.363654
-11.7097 -1.5522 -0.707691
-11.8119 -0.674562 -1.44806
-11.4333 -1.41152 -1.80815
-11.9441 -1.77069 -0.901945
-12.0789 -1.33932 -1.12582
-11.8413 -0.701626 -0.989729
-11.4366 0.0536876 -1.52904
-11.7134 -0.59994 -0.941659
-11.3477 1.09785 0.486972
-11.4587 1.00212 -1.41853
-11.9874 -0.556851 -0.933808
-11.1818 -1.57096 -1.083
-11.4513 -0.541723 -0.520587
-11.4228 -1.05883 -0.584089
-11.659 -0.0263589 0.327986
-11.6032 -0.624274 -1.59354
-11.129 -1.26403 -1.74485
-12.1828 -1.4932 0.279283
-11.4235 0.0637216 -0.0812669
-11.8875 -0.518675 -0.00406892
-11.8496 -1.12882 -0.954409
-11.706 -0.365521 -0.0795521
-11.619 -1.14088 -1.33872
-11.5497 -1.00427 -0.837964
-11.7729 0.166859 -0.30074
-12.1376 0.0618349 0.180575
-11.2029 -0.77795 1.25195
-11.7535 -1.04326 0.490307
-12.1956 -1.79072 -0.495937
-12.1864 -0.0676728 -1.04777
-10.8999 -1.86413 -1.65459
-11.7437 -0.568945 -0.160829
-11.6516 -0.674725 -1.50173
-11.7782 -1.63229 -2.29074
-12.0085 -1.70577 0.0200225
-11.5978 -0.316916 -0.864722
-11.6187 -1.24785 -0.131335
-11.7086 -1.6297 -2.01445
-11.376 -0.83908 -0.196799
-11.4276 -0.922721 -0.987489
-11.6443 -0.10473 -1.94713
-11.1236 -0.207928 0.37201
-11.5328 -1.13198 0.165308
-11.5307 -0.324903 -0.256723
-12.5141 -0.888612 -0.955721
-11.5847 0.163855 -0.152436
-11.8835 -1.04434 -0.958076
-11.2508 0.182898 -0.433257
-11.3858 -0.539137 -0.0596813
-11.2705 -1.8887 -1.79714
-11.3246 -0.156779 0.820927
-11.7017 -1.11988 -1.07112
-11.5445 -0.797289 -1.24263
-11.5466 0.274886 -0.385413
-11.2776 -3.00225 0.234602
-11.3228 -1.0022 -1.64736
-11.676 -2.19354 -1.63995
-11.5745 -0.750429 -1.02535
-11.5448 -1.27932 -2.04394
-10.994 -2.19847 3.24215
-11.3318 0.595001 0.735469
-11.7712 0.141497 -0.00172222
-11.0146 -0.467537 0.426195
-11.873 -0.593438 -1.15645
-11.899 -1.56335 0.96736
-11.5143 -1.12676 -1.09547
-11.6932 -0.35886 -1.01433
-11.208 1.15114 -0.237725
-11.6198 -0.360544 0.514799
-11.4688 -0.831065 -1.61548
-11.95 -1.50664 -2.00454
-11.1838 0.889601 0.666093
-11.5789 -1.19499 -0.29221
-11.3108 -1.38897 1.34616
-11.727 -0.656152 -0.38685
-11.5274 -0.09572 0.299347
-11.9233 0.473935 -0.240233
-11.4441 -1.14062 -0.992235
-11.4873 -0.681665 -0.966635
-12.025 -0.819697 -0.955477
-11.7631 -1.08783 -1.67186
-11.2375 -1.04852 -2.53216
-12.4296 -0.912197 -1.16494
-11.4889 -0.439129 -1.0731
-11.6212 -0.754383 -0.428949
-11.7436 -0.635497 -0.449541
-11.9225 -0.446972 -1.28817
-11.6878 -1.7559 -0.736616
-11.5166 0.317469 -0.401393
-11.8745 -1.5733 -1.74598
-11.5708 -0.260469 -0.992824
-12.0502 -1.35819 -1.38342
-12.616 -2.00066 -0.653325
-11.6568 -1.42168 -1.84017
-10.8815 -0.327924 1.15107
-11.0731 -0.0287829 0.130706
-11.5994 -1.15115 -1.01453
-11.2043 -0.272282 0.0324646
-11.652 -0.553695 -1.62209
-11.5389 -2.23507 -1.57415
-11.0968 1.03642 0.342887
-12.5547 -0.819394 -1.83089
-12.003 0.76356 0.901002
-12.0241 -1.2509 -1.51679
-11.8194 -1.0544 0.188622
-11.5899 -1.63758 -0.610835
-11.2623 -0.423572 -0.898076
-11.6682 0.199556 0.934425
-11.2903 -0.0246867 0.769632
-11.1186 -1.46568 -1.82286
-11.6294 -0.27528 -0.868022
-11.3095 -1.21512 -0.734834
-11.7981 -2.27823 -0.79582
-9.83979 -0.296753 1.06039
-11.7014 -0.560715 0.0384015
-11.8088 -0.0973135 -0.581677
-11.181 0.421592 0.566482
-11.809 -2.47185 -0.934147
-11.013 -0.657037 -0.322251
-11.7395 -1.22243 -0.947563
-11.9866 -2.13098 0.71463
-11.6774 -1.27513 -0.435555
-11.8738 -0.640846 -0.0158417
-11.8364 -0.25529 -0.216881
-11.7215 -0.336265 0.144477
-12.0227 -1.01354 -0.417656
-11.5363 -1.5895 0.393691
-11.7435 -1.12642 -0.223821
-12.0775 -0.663585 -0.916784
-11.3904 -0.714955 -0.872714
-12.0908 -2.32526 -0.588349
-12.3137 -1.0062 -0.349822
-12.2715 -0.986514 1.15307
-10.9287 -1.79855 -1.06384
-11.5253 -1.05532 -0.475727
-11.3489 -1.92162 -1.44388
-11.4045 -1.28513 -0.125083
-11.5053 -1.77995 -0.673566
-11.5317 -1.72967 -2.01442
-11.4468 -0.321653 -1.08251
-11.1996 -0.626975 -0.859308
-11.8064 -0.61886 -0.445474
-12.4242 -0.715647 -0.410665
-11.5266 -1.6909 -1.84802
-11.8939 -0.886955 -1.24087
-11.3428 -0.431667 -1.16551
-11.8009 -1.84043 -1.30818
-11.6584 -2.50189 -1.37392
-12.1307 -0.484342 -2.2016
-11.7185 0.998614 -0.0576161
-11.8065 -1.62352 -1.55956
-11.2449 -0.375495 -1.37297
-11.056 -1.2759 -0.263675
-11.1335 -0.997935 -0.937062
-12.0358 -1.00636 -1.50652
-11.5 -0.536801 -0.853154
-11.9297 0.184184 0.372253
-12.0091 -1.4498 -1.49133
-11.7806 0.152201 -0.764863
-11.5823 -1.16452 0.628599
-12.3163 -0.865101 0.0342769
-11.3755 -0.839225 -1.26174
-12.8685 0.774167 2.0452
-12.6079 -2.16955 0.145812
-11.6268 -1.1468 -1.38531
-11.8541 -1.04757 -1.28897
-11.7952 -0.549035 0.052056
-11.5711 -1.16371 -0.967393
-11.9562 0.233609 -0.532319
-11.0649 -1.13739 -1.62892
-11.3731 -0.977556 0.506204
-11.9967 -1.73688 -1.55625
-11.2067 -0.159711 0.061434
-11.6274 -0.932438 0.589985
-12.0104 -1.4993 -0.503827
-11.5046 0.793459 -0.194044
-11.9017 0.528919 0.464893
-11.7633 -0.666541 0.429362
-11.8161 -0.28395 -0.427117
-11.5244 -1.27881 -2.45614
-11.4127 0.32838 0.440103
-11.7828 -0.45694 -0.819743
-11.8371 0.395677 1.32395
-11.1405 -1.29366 -2.18566
-11.0987 0.0223833 2.2151
-11.305 -1.24678 1.16746
-11.9191 -1.48215 -1.80442
-11.7571 -1.65454 -0.809158
-12.099 -2.146 -0.0850411
-10.8888 -0.840925 0.226946
-11.8015 -1.4381 -2.08232
-11.4374 -0.234728 -0.351018
-12.0323 -0.0501414 -0.648147
-11.2712 -0.433401 0.048692
-11.7292 -0.55427 0.525281
-11.4572 -0.271656 -0.669235
-11.5377 -1.20625 -0.341502
-11.2712 -0.581118 -0.0335226
-12.0584 -1.05589 -0.290137
-11.2121 -2.42721 -0.785271
-11.4749 0.0265639 -0.455123
-11.5203 -0.845745 -1.16724
-11.5222 0.671938 1.1645
-12.1435 0.603483 -1.99194
-12.3148 0.102071 0.0263128
-12.0328 -1.52943 -0.421
-12.0375 -4.33148 1.40292
-11.701 -0.247146 -1.94485
-11.3936 -0.644909 -0.207633
-11.3517 -0.582863 -0.535362
-12.0584 -0.401308 -0.396904
-11.5269 -1.4029 -1.53505
-12.1106 -0.837127 -1.92918
-12.0089 -1.53886 -1.16923
-11.7593 0.0434326 -0.019486
-11.903 -2.96177 -1.47092
-11.4465 0.709518 -0.999158
-11.6136 -0.20048 0.413835
-11.3295 -0.685649 -0.434787
-11.8066 0.130043 0.779403
-11.35 0.560748 0.296503
-11.8489 -2.23404 0.977525
-11.6494 -2.04654 -1.31461
-11.93 -0.602754 -0.393276
-11.3228 0.0362489 -1.04764
-11.474 -0.72053 -1.20669
-11.2724 -0.213344 -0.100451
-12.0541 -1.69635 -0.772473
-11.5931 -0.46777 -0.770701
-11.7479 -2.41027 0.845796
-11.4925 -1.05447 -1.96711
-11.496 -0.956589 0.317339
-11.6629 -1.11947 -1.41735
-11.3294 -1.03768 -1.06706
-11.8568 -0.491734 -0.0484493
-12.0365 -0.20228 -0.360104
-11.3766 -0.73057 -0.287395
-12.0325 -0.0744739 -0.4855
-11.7302 -0.531461 0.692477
-11.4631 1.12099 0.623098
-11.6608 -2.54529 1.89106
-11.872 -0.628639 -0.722215
-11.902 -1.47852 -1.18783
-11.6857 -1.25344 -0.946787
-11.701 -2.58882 0.355421
-10.6406 0.710405 0.293529
-11.3885 -0.819318 -0.497455
-11.3326 -1.48634 -2.40838
-11.5488 -0.891461 -1.92205
-11.9225 0.343164 -0.187223
-11.7307 -3.42697 -1.959
-10.9334 -0.402327 -0.364348
-11.4971 -1.38467 -1.10303
-11.5139 -2.05554 -1.68856
-11.6468 -0.42577 -0.987053
-11.3978 -0.367288 -0.308813
-11.5006 -0.718049 0.0549845
-11.1159 -0.719937 0.34329
-11.1763 0.604872 0.291159
-12.3912 -0.329138 -0.0127629
-11.752 -0.0480458 -0.706431
-11.9305 -0.901962 -1.57636
-12.1611 -1.44528 1.08616
-11.9006 -1.16614 -0.703146
-11.5058 -0.882417 -2.76078
-11.655 -0.385238 -1.93433
-11.8062 -1.22713 0.229879
-11.4895 0.0554336 -1.91672
-11.7421 -0.857211 0.116691
-11.6949 -1.246 -0.867841
-11.6661 -1.75439 0.0313435
-11.6987 0.0499759 -0.160067
-11.2527 -0.589275 -0.0111176
-12.3976 -0.474818 0.0104364
-11.7904 -1.00499 -0.178928
-11.4408 -1.20055 -1.05535
-11.5766 -0.817825 -0.260158
-11.6117 -1.6544 -2.03537
-11.8981 -0.995127 -0.767058
-11.8459 -0.981058 -1.39581
-11.3011 -1.07078 0.353992
-12.1004 -1.37253 0.376883
-11.5456 -0.796036 -0.882707
-11.3965 -1.40527 -2.8257
-11.6517 -0.747874 -1.49513
-11.6475 -1.00166 -0.645634
-12.2993 -1.08001 -1.20104
-11.651 0.669068 -0.461844
-12.0834 -0.345476 -0.776186
-11.4353 0.0905983 1.24825
-11.6052 0.590696 -0.658207
-11.3415 -0.540633 -1.81214
-11.9572 0.760674 -0.0626041
-12.106 -0.939604 0.299049
-11.8367 -0.911392 -2.13247
-11.9619 -1.03749 0.339848
-11.6374 -1.82756 -1.65602
-10.9496 -0.515259 -1.26093
-11.7128 -0.941506 -1.56782
-11.1589 -0.307671 0.926781
-12.4868 -0.414137 -0.630138
-11.7038 0.327601 -0.239625
-11.6948 -0.883283 0.511318
-10.0448 -1.52693 -1.55271
-11.3963 -0.853628 0.71026
-12.3467 -2.97968 -0.229341
-11.7095 0.217419 0.310366
-11.9608 -1.25173 -0.254618
-11.5556 -1.00915 -1.11433
-11.2982 -1.09295 -0.639216
-11.667 -0.433162 -0.887979
-11.562 -0.625612 -0.317089
-12.3502 -1.45938 -1.01282
-11.6958 -0.426986 0.208377
-12.0068 -0.554918 -0.0385501
-11.4467 -1.37863 -1.33375
-11.3058 -1.94405 -1.9158
-11.2526 0.504045 0.752265
-11.7887 -1.06512 -2.86711
-11.6189 0.462081 0.781142
-11.4726 -0.923916 -0.860813
-11.591 -1.55511 -2.30209
-12.07 -0.238931 0.459461
-12.1953 -1.42555 -0.981191
-11.8799 -1.14344 0.761824
-11.7621 -0.673211 -0.566197
-11.3589 -0.086275 0.533014
-11.8701 -0.633216 0.555697
-11.4661 -0.225109 -1.49161
-11.4872 -0.948064 -2.9384
-11.5716 -2.51806 -1.26775
-12.1414 0.490301 0.125102
-11.7263 0.886029 -0.228177
-11.4628 -0.13894 0.225115
-11.5856 -1.90451 -1.52699
-10.9546 0.350484 0.0206582
-10.7776 -1.06772 0.110798
-11.4837 -1.50973 -0.324848
-11.9121 -0.878716 -1.59017
-11.0395 -0.571288 -0.451219
-11.9594 -0.330881 -0.0111574
-11.4776 -1.57522 -1.90024
-11.402 -0.719667 -0.261414
-11.2443 -4.18151 0.360074
-11.3036 -0.467533 -0.548986
-11.4392 0.033226 1.03842
-11.4922 -1.53056 -1.9886
-11.6888 -0.322855 -1.39985
-13.2046 -1.95981 0.828959
-11.9518 -1.37554 -0.316698
-11.4454 -1.08337 -0.480316
-11.5412 -0.985463 -1.51736
-10.9457 -1.52019 -1.35446
-11.4176 -1.7993 -1.71972
-11.8619 -1.18501 0.34398
-11.6848 -1.02073 -2.00206
-11.4101 -2.34426 -1.15159
-11.1899 -0.366018 -0.657746
-11.8172 -1.24477 -0.881164
-10.9003 0.0127086 -0.314121
-11.7521 -1.26204 -1.12734
-11.7385 -1.42805 -0.82392
-11.5407 -1.16006 -1.27618
-12.267 -1.13977 -1.32754
-11.7345 -0.306486 -0.682056
-11.2707 -2.90615 -2.16277
-11.788 -3.29663 -0.567473
-11.4303 0.557023 1.41096
-11.7424 -1.14332 -0.155928
-10.8713 -1.36501 -1.63143
-11.5077 -0.850487 -0.70429
-11.9574 -0.685171 -0.469922
-11.7805 0.370104 0.540156
-11.8644 0.629061 0.155312
-11.0669 -0.961816 -2.04484
-10.8074 0.238449 0.472687
-11.9527 0.393262 -0.474399
-11.8308 -1.01675 -0.707889
-11.4425 -0.537821 -2.05603
-11.2782 -0.239736 -0.637814
-11.3977 -0.148145 -1.14091
-11.7602 0.294405 0.620292
-11.5814 -0.666692 -1.67749
-11.6556 -2.48631 -1.003
-11.2506 -0.755878 -1.82965
-11.8137 -0.283613 -1.73999
-11.2947 -0.878493 -1.24281
-11.4925 -1.36206 -1.15554
-11.7825 -0.142118 -0.233624
-12.1698 -0.769749 -0.163189
-12.0772 -2.14384 -0.64176
-11.3249 -1.29119 -2.48661
-11.4194 -1.9898 -1.90024
-12.1045 -0.913808 -1.29946
-12.4186 -0.625646 -0.816511
-11.1355 -1.53008 -2.59367
-11.9557 0.0239214 0.59365
-11.7145 -1.57686 0.313898
-11.5921 -0.73861 0.415154
-12.3536 -0.967233 -1.78695
-11.0432 -1.13002 -1.69621
-12.1697 -2.79928 0.846497
-11.751 -1.75731 0.510934
-11.7187 -0.20315 -1.13212
-11.4276 0.209984 -0.434911
-11.4393 -1.12933 -1.82864
-11.7263 -2.54333 -1.07789
-11.4837 -1.75059 -2.04037
-11.5513 -1.61317 -1.78403
-11.9727 -0.109491 -0.369551
-11.7754 -0.663165 -0.818053
-10.3734 -2.01754 -1.33522
-11.7313 0.417279 1.59621
-11.5866 -1.45179 -0.829495
-11.9345 -0.814498 -1.61831
-11.3468 -3.85267 3.18561
-11.2595 -1.13551 -0.55123
-11.4533 -0.737466 0.0243489
-12.1627 -2.46862 -0.799305
-10.4662 -1.18469 -1.32306
-11.6307 -0.958474 0.671998
-11.9095 0.7737 -0.215838
-11.5544 -0.964428 -1.90679
-11.4981 -0.993964 -1.58764
-11.9088 -0.990345 -1.32692
-11.4462 -1.13615 -1.9422
-11.4382 -0.428234 0.541671
-11.8992 0.583386 -0.173982
-11.8401 -0.585981 -0.48851
-11.0572 -1.11363 -1.37783
-12.0665 -1.77114 0.0711026
-11.6799 -1.24744 -0.578804
-11.5975 0.017785 0.00428018
-11.8381 -0.12401 -0.823442
-11.5222 -0.194664 0.690872
-11.8725 -1.04739 -1.54933
-11.6314 -2.16741 -1.62538
-11.1426 -0.92967 -0.505929
-12.1067 -0.494951 -2.60939
-11.619 -1.4073 -0.661513
-12.3782 -0.789462 -0.376826
-11.3911 0.324628 -0.912811
-11.3303 -0.650995 -0.893225
-11.5172 -0.478752 0.60323
-11.4808 -4.31055 0.735149
-11.8179 -3.10442 0.0611409
-11.5393 -0.174049 -1.26363
-11.5677 -0.577187 0.690771
-11.2677 -0.871922 -0.946681
-11.4404 -0.635806 -1.89791
-11.7283 -1.59867 -0.901711
-11.77 -1.75497 -0.405768
-11.5606 -1.70585 -1.75234
-11.583 -1.09777 -0.834057
-11.4375 -1.19759 0.0287708
-11.8588 -0.917174 -1.39287
-12.2723 0.32394 -0.0778383
-11.7433 0.0720599 -0.960967
-11.2983 0.53657 0.0960176
-11.7101 -1.03326 -1.41945
-11.7554 1.56907 0.0163725
-11.6208 -1.02197 -0.864765
-11.5358 -0.986853 -1.48274
-11.7916 -2.31787 -1.38577
-11.1524 -1.70861 -1.44964
-11.6815 0.516339 0.487415
-11.68 -0.230209 0.271754
-11.8539 -1.18805 -1.21527
-11.8987 -0.928017 0.253588
-11.3981 -1.53183 -1.81356
-11.5018 -1.06771 -0.826213
-11.6211 -1.17243 0.358075
-12.1209 0.630002 -0.319279
-11.482 -2.5185 -0.938247
-11.2344 -0.673695 -0.169715
-11.6604 -1.17548 -1.87167
-11.5705 1.22751 0.391977
-11.8637 -1.48989 -1.4756
-11.95 -1.13708 -0.0235654
-11.7696 -1.85292 -2.20072
-11.6922 -1.53678 -1.08141
-11.6284 -3.13706 -0.832009
-11.6158 -1.51999 -0.579265
-12.0274 -0.155956 0.278774
-11.5974 -2.0253 1.64068
-12.2564 -0.440997 0.0797438
-11.5849 -0.685234 0.0249095
-12.1668 -1.20707 -0.37978
-12.5675 -2.85677 2.02712
-11.5809 0.572574 0.128714
-11.4202 -1.18507 -0.0483891
-11.5938 0.736685 -1.10434
-11.8229 -0.751667 -0.144863
-11.9687 -1.20586 -0.285229
-11.8368 -2.40536 -0.902566
-12.0249 -0.16759 -0.833523
-11.6153 -0.130042 0.795919
-12.0519 -1.57102 -0.850198
-11.2624 -2.25584 0.318717
-11.8968 -1.27701 -1.06192
-11.4632 -2.85241 -0.865372
-11.7389 -0.756779 -0.366294
-12.1226 -1.20529 -1.32065
-11.5037 -1.86295 -2.52253
-11.767 -0.564333 -0.745029
-11.7146 0.136086 -1.04924
-11.6005 1.00187 0.284536
-11.9266 -1.1485 -0.0195074
-11.5019 -0.907663 -0.821623
-12.0307 -1.13367 -0.700568
-11.86 -1.63186 -1.79584
-12.2638 -0.269896 -0.940505
-11.709 -2.16397 -1.60781
-11.6213 -0.849 -1.75459
-12.3987 -2.78061 1.41697
-11.6579 -0.587549 -1.37567
-11.4442 0.10094 -1.05452
-11.3656 -1.25579 -0.0294112
-12.3506 -0.796264 -0.934322
-11.8685 -2.59843 1.59045
-12.1652 -1.2655 -0.591121
-11.5864 -2.16345 -0.21614
-11.4224 -1.7576 -0.31756
-11.4292 -1.05183 0.149253
-11.3916 0.520749 -0.513172
-11.3056 -1.72037 1.59584
-11.6958 -1.57188 -1.73092
-11.3767 -1.352 -1.34478
-11.8225 0.243539 0.142367
-12.2202 -0.841436 -0.463432
-11.3637 -0.232943 -0.738636
-11.3023 -1.66607 -1.95126
-11.7575 -0.133611 -0.319986
-12.0378 -1.24919 -1.85061
-11.7664 -1.11296 -0.467987
-11.6777 -0.678793 -1.15487
-11.4951 -0.22275 -0.325359
-11.8041 -0.151263 -0.560706
-11.4694 -0.658489 -1.89694
-10.9941 0.256221 -1.36395
-11.3892 -0.893533 -0.985964
-11.5731 -0.673369 -0.37207
-11.879 -0.509541 -0.517049
-11.4198 -0.985994 -2.11759
-12.056 -1.32254 -1.14087
-11.3976 -0.742094 -1.20123
-11.7049 -1.14741 -0.420463
-11.642 -1.504 -0.804163
-11.2764 -2.70493 -1.23491
-11.9 -0.00219937 -1.30645
-11.2235 -0.0044724 0.18775
-11.7496 -1.04349 -0.338214
-12.252 -1.04133 0.30194
-11.87 0.786116 0.293257
-11.6952 -0.572418 -0.70815
-11.304 -0.227258 -0.413363
-11.6373 0.0273241 -0.0857149
-12.1238 0.214093 -1.41534
-11.8083 -1.95253 -2.50742
-11.6137 -0.376523 -0.46634
-11.5404 -0.728396 -0.446424
-11.6752 -0.288921 -1.20548
-11.2771 0.00134255 -0.0425828
-11.8501 0.865495 -1.14749
-11.9304 -1.22772 1.03586
-11.7321 -1.03797 -0.714119
-11.6694 -0.819047 -1.53942
-11.0469 -2.71904 -1.48405
-11.4708 0.535185 0.748094
-11.8489 -0.853874 -1.77711
-11.5367 -0.692998 -1.1294
-11.3948 -0.881522 -1.27266
-11.9574 -2.98794 0.289924
-11.9455 -1.80569 -0.31781
-11.7784 -1.05811 -1.05334
-11.3481 -0.902479 -1.22316
-11.8746 -1.11591 -2.4639
-11.4141 0.0245025 0.257696
-11.8503 -0.344635 -1.25841
-11.7442 0.182216 -1.30818
-11.6821 -1.6646 -2.0579
-11.9022 -1.69421 0.0703321
-11.5578 -0.171415 -0.341888
-11.59 -0.592624 -0.947666
-11.7108 -1.85218 -0.542288
-11.3783 -1.17736 -1.74587
-11.7865 0.140652 -0.429787
-11.7194 0.0842976 -0.908834
-12.1065 0.625319 -0.353658
-12.4296 -1.3114 -1.7973
-11.2728 -1.75325 -2.31246
-12.3261 -0.967086 -0.512979
-11.3425 -0.768336 -1.32014
-12.1031 -1.67925 -1.81358
-11.1271 -0.734852 -1.21452
-11.3572 -2.67944 -1.35619
-11.9623 -0.573186 0.0362731
-12.2962 1.04457 0.560754
-11.6216 -2.07939 -0.94882
-11.4085 0.162956 -1.62684
-11.347 -0.612446 0.448646
-12.0329 -1.10962 -1.20859
-11.8058 -1.21597 -1.31432
-11.4684 -0.527374 0.541027
-12.5265 -0.00870606 -0.535584
-11.5446 -1.19569 -2.38974
-11.9758 -3.36427 -0.171014
-11.4976 -2.0471 -1.41689
-11.5626 -1.00366 -0.40223
-11.792 -0.776188 -1.43709
-11.6 -0.848572 -0.971629
-11.5355 -0.0275191 1.02602
-11.4761 -0.928921 -1.00211
-11.7627 -2.48738 1.03262
-11.3226 -2.04117 -2.41236
-11.7033 -0.751034 -0.195149
-11.9297 -0.692805 -1.61762
-11.5112 -2.88721 -1.42192
-10.8946 1.19764 0.412267
-12.2238 0.966782 0.106765
-11.2895 0.0830648 -0.195421
-11.3087 -0.551575 1.34457
-11.3323 -0.488466 -0.391104
-11.8148 -1.37771 -1.78105
-11.6139 -2.01638 -0.534563
-11.3783 -0.339604 -1.03362
-11.5265 -0.0533174 -0.446844
-12.1744 -2.04672 0.298663
-11.6604 0.109468 -0.898962
-11.6105 -0.623252 0.652665
-11.0635 -2.40047 -1.63721
-12.1558 -1.44807 -0.892306
-11.2425 -0.556573 -0.649437
-11.7747 -3.6361 -0.351122
-11.3237 -2.97378 -0.493943
-11.2755 -0.911221 -0.0819157
-12.5775 -1.36237 0.713607
-11.6015 -1.2908 -0.638379
-11.5858 -0.638772 -0.636899
-11.4769 -1.25791 -1.29355
-11.0134 -1.14188 -1.43363
-11.2282 -0.727005 -0.976181
-11.1087 -0.725572 0.349779
-12.1128 -0.348679 -0.637432
-11.205 -0.768521 -0.669888
-12.0389 0.130269 -0.579659
-12.1414 0.103176 0.0188152
-11.6511 -0.0466704 0.0352065
-12.3542 -1.27484 -0.774083
-11.7466 -1.32184 -1.7352
-12.1365 -0.723276 -2.05929
-11.6688 -0.172028 -0.442247
-11.5308 -1.69441 -1.94198
-11.3831 -1.87444 -1.63992
-12.2542 -1.29112 -1.25771
-11.5066 -0.596051 -0.210288
-12.0502 -0.659638 -0.41761
-11.5083 -1.43343 0.284821
-11.4015 -1.51722 -2.20759
-12.2482 -0.16088 -1.28433
-11.3873 0.371108 -1.00233
-11.9718 -0.91673 -0.483865
-11.8383 -1.75871 -0.424171
-11.4916 0.560276 -1.17356
-11.0634 -2.00355 -1.33391
-12.2286 -0.954267 -1.68125
-11.5111 -2.06428 -1.96344
-11.7737 -1.11627 -1.1281
-11.3923 -0.962161 -1.86954
-10.9012 0.233535 1.31526
-10.9647 -0.65076 -2.09125
-11.598 -1.6557 -2.16072
-11.2792 -2.90615 0.21846
-11.8484 -0.00122683 -0.104802
-12.0009 -0.622236 -0.598047
-11.4625 -1.35752 -2.73395
-11.9942 -1.31378 -1.14795
-11.7766 -0.324207 0.334421
-12.3555 -1.20228 -0.878365
-11.5225 -0.580452 -0.282403
-11.711 0.146271 -1.49173
-11.4603 0.677252 0.836775
-11.7797 -1.09775 -1.0755
-11.7405 -1.95178 1.05144
-11.4038 -0.370219 -0.839381
-11.6782 -0.262594 -1.74395
-11.9818 -0.855364 -2.11903
-11.7147 -0.898835 -1.64592
-11.9948 -1.86868 0.624379
-11.2047 -1.63475 -1.77515
-11.2611 1.63854 0.801865
-11.5644 -0.899202 -0.373358
-11.4351 -1.3452 -0.636825
-11.9237 -0.340088 -0.04517
-11.4312 -0.74292 -1.17948
-12.0419 -0.364236 0.448267
-11.9128 -3.1717 -0.310942
-11.4602 -0.906047 -0.423
-11.6925 -0.531561 0.0916684
-12.0302 -0.437801 -2.15269
-11.0024 -2.49496 -0.828175
-11.2994 -0.107182 0.818879
-11.4418 0.200265 -0.490161
-11.8685 -1.32285 -0.985257
-11.6739 -0.871996 0.29503
-11.9139 -1.35648 -0.0290652
-11.9426 -0.485061 -0.38533
-12.0205 -2.52725 2.04523
-11.9408 -0.857803 -0.93855
-11.2678 1.43538 0.985965
-11.7207 -1.42401 -2.65992
-11.7298 -1.09048 -1.62689
-11.9728 -0.540552 0.743372
-11.6735 -2.51802 -1.53395
-11.6728 -0.894179 -0.230715
-11.46 -0.500183 -1.39532
-11.6868 -1.11876 -1.41484
-11.458 -0.698416 -1.75751
-12.4659 -1.42393 -0.383993
-12.1652 -0.232172 -0.485253
-11.7808 0.381895 0.0224639
-11.8172 0.845258 0.64316
-11.498 -0.37866 0.008596
-12.0229 -1.65381 -0.356488
-11.5929 0.367938 -1.06605
-11.844 -1.33904 -0.458792
-11.5399 -0.820455 0.121398
-11.6165 -1.28232 0.117117
-11.526 -1.17197 -0.570959
-11.8038 -0.850923 -1.15206
-11.7123 -0.411316 -0.169984
-11.6767 -0.968037 -1.1568
-11.9285 -1.40149 -0.589977
-12.1955 -1.04821 -0.543371
-11.3471 -0.288375 -0.385105
-11.3164 -0.950723 -1.88341
-11.9361 0.804936 -0.249735
-11.817 -0.529664 -0.17634
-11.5247 0.773524 -1.52224
-11.6215 -0.65774 -1.09916
-12.0569 -1.01055 -0.579259
-11.6759 0.0445327 -0.170026
-11.4218 -1.16288 -0.425106
-11.3806 0.349211 -0.467466
-11.9753 -2.57195 -1.11035
-11.5458 -2.34975 0.852603
-11.2372 0.736437 -0.0563422
-11.8283 -0.319216 -0.614133
-11.7245 -0.462326 -1.05512
-11.4676 -1.46731 -1.75813
-11.5104 -0.0374868 0.0900083
-11.1266 -0.546337 -2.09997
-11.525 1.42871 -1.019
-11.7125 -0.748084 0.0456176
-12.2275 -0.701333 0.355602
-11.45 -1.13497 -0.914686
-12.0621 0.150471 0.830901
-11.2719 -0.99659 -1.23301
-11.3968 -1.74849 -2.09514
-11.3108 -1.58726 -1.53819
-11.4697 -0.540746 -1.04926
-11.7349 -1.53823 0.567545
-11.098 -1.51599 -1.05896
-11.3607 -0.52003 -0.833922
-12.3802 -0.829661 -0.473466
-12.2189 -1.53205 0.184575
-11.7123 -2.53699 1.56944
-11.4031 -0.931352 -1.23626
-11.9537 0.4022 -1.14782
-11.2315 -0.582652 -1.53316
-11.3728 -1.79877 -0.720102
-11.5231 -1.12051 -1.16583
-11.7861 -1.11504 0.577968
-11.9797 -0.131417 -1.1535
-11.4659 -0.905214 -0.130954
-11.8419 -1.48705 -1.66586
-11.2595 -1.07237 -1.89444
-11.4385 -1.28845 -0.230247
-12.0172 -1.28371 -1.07105
-11.4389 -1.62724 -0.988424
-11.4002 -1.17189 -0.191705
-11.7595 -1.18221 -1.97612
-11.398 -0.683112 -0.96062
-11.9618 -0.856834 -0.0861875
-11.6056 -1.30588 -0.343396
-11.373 2.51535 0.228416
-11.3062 -1.2249 0.670093
-11.5909 -1.16345 -1.41922
-11.4768 -1.28962 0.367746
-12.4742 -2.56234 -1.98692
-11.6227 -0.186878 -0.0408521
-12.2282 -1.86954 -2.54657
-11.9776 -0.867801 -1.74814
-11.8014 -0.828218 3.01328
-12.2255 0.361414 -0.0144208
-11.7309 -1.00309 -0.960939
-11.8291 -2.66674 -1.19972
-11.5111 -1.50278 -1.00105
-11.8257 -0.97703 -1.2547
-11.4833 -0.331194 -0.811502
-11.9868 -2.49547 -1.14374
-11.5067 -0.94122 -0.441798
-11.6166 1.42693 0.663252
-11.6424 -0.306374 -0.868353
-12.0997 -0.932995 -1.28811
-11.1612 -2.26489 0.361539
-11.5326 -1.60493 0.00286114
-12.0567 -1.21254 -1.499
-11.1314 2.12266 0.727165
-11.8433 -0.916895 0.325319
-12.2197 -0.882106 -0.10804
-11.9281 -0.411606 -0.228403
-11.5524 -1.95755 -2.57527
-11.4813 0.449348 0.16378
-11.9861 -1.19826 -1.1704
-11.6691 -0.182599 -0.776814
-11.8106 -1.74225 -0.907327
-12.0413 -1.81221 -1.70733
-11.7046 -1.8044 0.0750995
-11.4965 -0.434703 -0.908964
-11.6609 0.534672 -0.558593
-11.8455 -1.08152 -1.2261
-11.2613 -0.832385 -0.963822
-11.6308 -0.402651 0.306258
-11.4157 -0.29281 -0.376174
-11.7111 -0.516797 -0.873694
-11.0822 -1.08142 -1.21242
-11.6642 -0.675461 -0.308414
-11.6642 -0.438931 -0.775286
-11.8925 0.161018 -0.818261
-11.2368 -0.62803 0.171852
-11.6142 -1.5333 -2.51695
-12.1274 -1.4636 -0.895456
-11.7892 -1.28678 -1.74773
-11.6121 -0.981925 -1.80719
-11.709 -1.19951 0.0131332
-11.8472 -0.365348 -0.508141
-12.2212 -3.90088 -0.0404991
-11.6443 -2.07208 -2.38951
-11.7097 0.812152 0.190381
-11.4216 -1.15886 -0.814406
-11.9241 -1.05564 -1.0856
-11.4679 -0.703194 -0.614491
-11.5881 -0.0912679 -0.226327
-11.2414 0.294995 0.025379
-11.2028 -0.115301 -1.78059
-11.9562 -0.216791 -0.0773617
-11.7187 -0.279321 -1.97755
-11.7085 -1.04448 0.088357
-11.1634 -0.966712 0.169101
-11.5154 -1.5557 -1.71165
-11.9774 -1.16343 -1.2808
-11.7376 -1.32507 -0.850114
-11.7178 -0.854992 0.0870855
-10.9673 -1.04935 0.131443
-11.3018 -0.196778 -1.1278
-11.4583 -1.09464 -0.579527
-11.8894 0.377994 0.677419
-11.718 -0.867645 -0.772141
-11.0575 -1.03428 -0.21264
-11.7459 -1.00617 0.134064
-11.8541 -1.66999 -2.26859
-11.7787 -2.06557 -0.939916
-11.8907 -1.03294 -1.79997
-12.1235 -1.03322 1.21879
-11.6487 -0.506096 -2.00231
-12.2439 -0.123528 0.42657
-11.6247 -3.20168 0.863084
-11.2811 -1.04107 -1.35917
-11.1093 -0.20517 -0.0723507
-11.6914 -1.02132 -1.16351
-11.369 0.401991 -0.835188
-11.8452 -0.727028 -0.821219
-11.4538 -2.30887 -1.70013
-11.622 -1.12645 -1.40945
-11.2804 -1.97141 -1.13117
-11.9686 -1.54126 -2.08326
-11.1186 -1.09349 0.131885
-11.3747 -3.23349 -0.120159
-12.0861 -0.276001 -2.06255
-11.5386 -1.16939 -2.17952
-11.0055 -0.953328 -2.01144
-11.818 -0.27653 -1.04079
-11.0882 -1.447 -0.548068
-11.3995 -1.47433 -1.13211
-11.4712 -2.62309 -1.26901
-11.5356 0.263356 -1.12456
-11.2553 -1.2884 -1.57599
-12.2435 -0.702913 -2.74045
-11.5864 -1.71421 -2.10191
-11.8401 0.423002 0.410122
-12.1658 0.168984 -0.619428
-11.7884 0.413738 -0.175884
-11.356 -0.542534 -0.980168
-11.2604 -1.13248 -1.95809
-11.2989 -0.113521 0.253342
-11.4868 -0.656492 0.508942
-11.6071 -1.36703 -0.800055
-11.5325 -3.98434 1.26305
-11.8247 -0.987692 -2.63468
-11.4724 -0.0531407 -0.592092
-9.91371 -1.24545 -0.0635422
-11.7308 -1.96331 -2.03959
-11.5165 -0.336659 -0.23824
-11.4497 -2.43243 -0.412496
-11.6034 -1.30486 1.34237
-11.5866 -0.126545 0.476343
-11.5283 -0.829458 -0.129341
-11.9788 -0.817473 -1.62207
-11.673 -0.0116096 -0.305557
-11.8182 -1.10293 -0.542626
-11.9023 -0.608134 -2.71127
-11.4421 -0.434974 -2.25068
-11.5091 -1.25642 -1.01715
-11.8671 -0.877494 -0.505858
-12.1585 -2.01192 -0.54287
-11.4087 -1.86345 -2.34167
-11.057 -0.173331 -0.216406
-11.5279 -0.120613 0.217411
-11.7098 -1.19157 0.0199778
-11.3419 -0.233791 0.132383
-11.5071 -1.47856 -0.768057
-11.7105 -1.32444 -0.486467
-10.8461 0.463088 0.1806
-11.6953 0.0475748 -0.769273
-10.2541 -0.0746704 0.885469
-11.922 -0.777646 0.448339
-11.8797 -3.21439 -1.04886
-11.6235 1.08555 -0.0957405
-11.7899 0.155321 -0.791902
-11.6419 -1.05708 -0.742884
-11.8326 -1.08907 -0.251821
-12.0187 -1.06717 -1.56394
-11.7451 0.0922898 1.04418
-11.6148 -0.744105 0.0697739
-11.6967 -1.28356 -1.53808
-11.4024 -0.652097 -1.82854
-11.6561 -1.32489 -1.68791
-12.0396 -1.64888 -0.906314
-12.051 -1.52603 -1.09899
-11.7593 -1.69386 0.689853
-11.5982 0.00469875 0.755688
-10.8056 -0.330375 -1.19479
-12.2087 -0.553712 -0.707019
-11.9929 -1.18783 -1.34898
-12.238 -2.17022 0.999778
-12.3872 -0.704311 -0.0741743
-11.5281 -0.727355 -0.697478
-11.7788 -1.67659 -1.15621
-11.7467 -1.7503 -1.09962
-12.0975 -0.637567 -0.721046
-11.4478 -0.166175 -1.48341
-11.6426 -0.357394 -2.11186
-11.7879 -0.847162 -1.21957
-11.8556 -1.26794 -1.62612
-11.3952 -1.3203 -1.12798
-12.006 -1.32417 -0.922961
-11.9275 0.106907 -0.474097
-11.1909 -0.712111 -0.309389
-11.4857 0.0148103 -0.484759
-11.5533 0.438881 -0.454593
-11.9376 -1.53507 -1.75628
-11.6914 -1.61636 -0.649218
-12.4373 -0.0787941 -0.24447
-11.6563 -1.63727 -1.19039
-11.8084 -0.0361359 -0.820154
-12.2137 -0.697441 -0.0651058
-12.1324 -0.372225 -0.357917
-11.7878 -1.68549 -0.483728
-11.5729 -0.505021 -0.844632
-11.5849 -3.99455 -0.539156
-11.6769 -0.585912 -1.26551
-11.777 -2.15788 2.3507
-11.2692 -0.348809 -0.73739
-11.9299 0.3952 0.392041
-11.6306 -0.289516 -0.573275
-11.8509 -1.36087 0.749785
-11.0558 -0.223665 -0.0839596
-10.9833 -1.99058 -1.48302
-11.7803 -1.28195 -1.4545
-11.4725 0.2691 1.61587
-11.7544 -1.25833 0.466023
-11.8309 -0.0209411 0.0969452
-11.3383 -0.0647539 -0.294951
-11.4783 -1.49378 -1.83123
-11.764 -1.29963 -0.257537
-11.4672 -0.315578 -1.19804
-11.4707 0.040687 -1.01499
-12.1169 -0.98017 -0.690423
-11.6501 -0.0793182 -1.75718


==> latex_data/vae/gtsr/pos_jbda_neg-aug.txt <==
-9.63291 -1.73425 -0.399241
-11.4188 0.830467 -0.289998
-10.5605 2.10969 0.612357
-10.4736 -1.52514 -1.37337
-12.4334 -1.82741 -0.564601
-10.8631 0.740711 1.0346
-9.88002 0.399333 2.68016
-10.3163 0.138016 0.658757
-11.212 -0.78008 -0.348313
-11.4702 -2.46668 -2.12102
-11.6509 0.672527 1.38749
-11.5941 -1.91102 -0.119324
-10.6686 2.52159 -0.465837
-11.5402 -1.20041 2.93786
-10.6938 -0.863032 1.89748
-11.6117 -1.78943 -0.469533
-11.1095 0.0614861 1.02521
-11.4721 -0.704701 -2.6793
-11.5557 0.494792 2.21898
-10.1225 -0.824279 3.16142
-11.7885 0.277731 1.53258
-11.4326 -2.67823 1.50905
-10.9635 -0.230131 1.31529
-11.3914 1.13535 0.248231
-11.6435 -0.626687 1.96791
-11.8282 0.721039 0.875861
-10.553 -1.35176 1.89948
-11.1584 1.29067 -1.29868
-11.4524 -0.483458 -1.39274
-11.0387 0.452053 3.31495
-11.3011 1.40939 0.44277
-11.2407 -0.674418 -0.973712
-10.4605 0.825516 -0.620907
-11.4171 -0.595204 1.73245
-11.3449 -0.22071 -0.920373
-9.99552 -3.26641 -1.31438
-11.2605 -0.486544 0.385264
-10.8621 -0.0968065 -1.34985
-11.2288 1.67726 -0.381204
-10.907 0.776645 1.16505
-11.7914 2.41933 -0.167351
-11.2177 0.00715017 2.35496
-10.8773 1.6403 0.127835
-12.0446 1.08021 -0.0511081
-11.3867 -1.32861 -0.662372
-12.2476 -1.14395 -0.609835
-11.5983 0.253186 -1.6616
-10.6684 1.61459 0.117691
-11.1472 -0.0148107 -0.993359
-11.0503 -0.656713 -1.33425
-11.3187 0.0426497 -0.830241
-11.2637 0.49475 -0.318461
-10.6555 2.02847 -0.770023
-11.0023 2.85101 0.220904
-11.5793 -1.66093 -0.387189
-11.6229 -0.732043 -1.1003
-11.2069 0.451244 0.434851
-11.5202 3.61374 0.443859
-10.7671 -0.823895 0.921169
-11.0241 0.633626 1.20982
-10.1526 -1.36601 -0.0244937
-4.72946 0.164842 1.92561
-10.6729 1.72741 1.326
-11.4735 -1.03655 -0.741727
-11.4635 1.88821 -0.400612
-11.1831 1.23862 -0.725145
-11.1348 0.0609999 1.47194
-10.6869 0.0625674 0.283838
-11.561 -1.89621 -0.519098
-10.7053 -1.68264 -1.50213
-10.6549 1.30753 0.656031
-11.4536 -1.09315 -1.8822
-10.8531 1.73537 -0.54773
-11.5254 -0.442519 -0.345885
-10.6974 2.41884 -0.642103
-10.8361 1.70948 -0.830403
-10.8223 0.852462 1.18199
-11.1487 -1.07593 1.38326
-11.2409 -0.254002 2.56224
-9.95413 -0.0790611 0.402569
-11.126 -0.104697 -1.25136
-11.0147 1.25345 -0.974621
-11.2917 1.67631 0.618271
-9.51443 0.0641688 -0.0402099
-10.9482 1.74849 0.169005
-10.9592 2.54582 -0.389785
-11.6291 0.785032 1.10711
-11.3802 0.933406 -0.528428
-12.0838 -0.612758 0.502911
-11.949 4.22661 -1.30404
-9.89222 2.96693 -2.15359
-10.6225 1.74919 -0.244584
-11.068 1.86475 -0.623489
-10.3959 0.635728 0.473581
-11.4161 0.368331 2.29023
-11.285 -0.524693 0.477302
-10.8888 1.61251 -0.655525
-1.21889 2.54269 0.802586
-10.622 -0.476728 -0.0235805
0.764615 2.49718 0.535669
-11.2224 -0.922746 -1.94348
-10.995 0.145806 1.04483
-10.9908 -0.45056 -0.422821
-11.1037 0.898042 -0.721375
-10.7877 1.99896 0.114403
-10.4892 2.33319 -1.49016
-11.0802 0.331906 1.3944
-10.8992 0.910973 1.09715
-10.0769 1.36337 0.850953
-10.9486 1.85376 0.724568
-11.2508 -0.820491 -1.85765
-11.3593 -2.63381 -1.5835
-11.1513 1.13939 0.48793
-11.3645 2.85049 0.617471
-11.1183 2.3045 1.49244
-10.7438 0.590195 0.499474
-11.3695 0.318825 2.031
-10.7711 -0.156289 -0.0430286
-10.9577 -0.92557 -1.35944
-11.4549 -1.93453 -0.36014
-10.1381 1.68537 -0.46875
-11.526 -0.816986 -1.96468
-11.3337 -1.11329 1.35097
-11.8486 2.84966 -1.69579
-10.8601 2.30808 0.34655
-10.7853 0.424379 -0.988765
-10.0673 1.1535 0.590455
-11.8365 0.176996 -0.533752
-11.2927 -0.218977 2.06001
-8.85419 1.51127 -0.571578
-10.9328 -1.82818 2.03999
-10.838 3.00316 -0.807251
-11.4532 0.164429 0.183417
-11.598 -1.44624 1.71231
-10.971 -2.41757 -0.366248
-11.5251 -1.87427 -1.28875
-10.9045 0.345762 1.83321
2.53819 2.35439 0.510737
-7.39506 0.663338 2.17611
-9.80298 1.39188 -0.477025
-11.2762 -0.854648 -0.182722
-10.9434 0.284314 0.359043
-10.3542 1.83878 2.49238
-10.8733 0.967687 -0.249668
-11.4299 -0.621782 0.146395
-11.4474 -0.733046 1.52309
-11.6445 0.461058 -0.350566
-11.449 1.51264 0.889689
-11.156 1.9858 0.0271736
-11.3675 0.226921 1.63432
-11.141 -1.69595 -0.834196
-11.6941 0.672965 0.219378
-10.339 -1.11505 2.01351
-11.2889 1.34945 -0.131344
-10.7862 0.840413 0.456238
-11.7691 -2.6693 -0.798848
-6.8863 1.67984 -0.816986
-11.1663 2.84356 0.488016
-11.1178 -1.30518 -1.94157
-11.4507 0.987023 0.522762
-5.54495 -0.413601 2.08962
-11.2263 0.38665 -1.09833
-11.0399 -0.676019 0.359795
-11.3338 -0.928956 -0.469914
-10.484 1.77031 -1.37403
-11.5156 0.604991 -0.0109434
-11.1896 2.81999 0.418492
-10.8917 -0.903738 -2.73534
-8.40582 0.662349 2.99625
-11.1029 -0.397425 0.624842
-11.3952 -0.325374 1.5378
-8.19176 -0.31356 -0.980006
-11.967 1.21298 1.15482
-10.5572 0.724321 -1.77764
-10.9521 -1.37149 -1.06755
-11.5905 -1.19765 -0.589585
-10.8904 -0.518589 1.17043
-11.2692 -2.49959 0.0173914
-11.1298 -1.30629 -0.490523
-11.3719 -0.518753 0.573591
-7.67046 0.86008 2.46239
-10.415 1.66007 -0.404015
-11.1131 -1.16334 0.212245
-11.7997 -0.526205 -0.196933
-12.1701 0.860602 -0.0822078
-10.8835 0.564527 -0.582327
-10.2207 0.737917 -2.2766
-11.3055 1.01553 0.635337
-11.9796 -2.12898 3.39073
-11.3383 2.70985 -0.774577
-10.8837 -1.30044 -2.39193
-11.5632 0.0329954 -1.1994
-10.2822 1.92185 -0.705749
-11.7463 -0.573726 -0.491502
-10.8415 1.85071 -0.211763
-11.0097 -1.37641 -0.308972
-11.0625 0.714118 0.617277
-10.7254 -1.10045 0.0205
-11.0013 -0.617676 0.821468
-10.8284 2.43774 1.46526
-11.0554 0.690342 -0.958619
-11.7966 -1.2968 0.192507
-11.4659 -0.95236 1.19597
-10.6174 1.22531 2.33382
-11.2457 2.10276 0.509239
-11.9246 1.88253 0.393407
-11.2207 1.32017 0.334611
-11.0775 1.67169 -0.574588
-11.3124 -0.03206 -1.75045
-11.3506 0.87904 0.0209405
-11.3943 1.31895 -0.261046
-11.5722 -0.924319 0.179198
-11.4591 -0.284558 -0.620949
-11.8328 1.1009 0.00224586
-11.1198 0.55992 -0.766678
-11.0907 0.524912 1.4075
-11.395 1.16585 0.886737
-11.429 -0.0203044 0.0985378
-11.6001 -0.205104 -0.754814
-11.1315 2.52475 0.41034
-11.3312 1.33673 0.0112264
-11.8942 0.500094 2.12764
-11.0461 -1.20469 1.31878
-11.7106 -0.363401 -0.279696
-11.7591 -0.597162 -2.36503
-11.151 -2.46885 -0.118431
-9.44611 -0.797054 -1.78301
-9.45455 1.51351 -0.848053
-10.9601 -0.269036 -1.45815
-10.491 0.325227 -0.32317
-11.097 -1.69899 1.65839
-10.8322 0.914654 -1.5173
-11.7649 0.897977 -0.842952
-12.0469 4.08476 -2.39575
-11.2025 -2.91988 -2.82358
-10.6378 1.56521 -1.08535
-11.3584 -1.42344 0.482388
-10.9176 1.95792 0.267915
-11.7588 -0.658868 -1.04261
-11.4694 0.407961 -0.65548
-11.2905 0.143898 -0.0285753
-10.6402 2.69242 0.551478
-10.2987 0.68835 -1.57646
-11.8658 0.550843 -0.462027
-11.0598 1.10166 1.07961
-11.1165 -0.0473493 -1.60669
-11.0437 -0.485751 1.70898
-11.1129 -1.99881 0.404197
-11.1128 2.30384 1.2219
-11.494 1.4845 -0.20996
-10.6906 1.92889 1.80841
-10.4137 1.83465 -2.04294
-10.7915 1.0292 0.0379521
-10.7457 1.5024 -0.227413
-11.5552 -0.831611 2.0823
-10.864 1.77922 -0.847253
-11.2746 -0.132151 -1.00673
-10.9102 1.0171 0.418312
-11.3276 -1.81774 -0.439704
-11.2262 1.56362 0.227072
-11.1905 -1.75257 1.66258
-11.7309 -0.266329 -1.83669
-11.3397 0.941174 -0.341511
-11.0336 2.37223 -0.703251
-7.37499 0.881233 -0.187744
-8.88495 2.03699 0.276311
-10.9019 -0.54867 1.30085
-12.1566 -0.352343 -1.57883
-11.5969 -0.748984 -1.40506
-10.3739 0.453798 1.82739
-11.6728 1.25138 1.27345
-9.58357 -1.66684 -0.944484
-10.6962 1.60723 0.219944
-11.4288 -1.05246 -0.407603
-11.5506 -2.90638 -1.251
-11.225 -0.0446836 1.13631
-10.0184 3.22656 1.54636
-11.0242 0.46264 -0.721426
-10.6821 -1.10865 3.98148
-11.2578 1.3721 0.078231
-3.33343 0.480899 -0.974771
9.27368 0.596764 4.07583
5.68928 0.566741 -1.56517
-2.59622 -0.569097 -1.96749
-4.54882 2.43446 -0.200003
-9.62799 -1.32103 -0.807286
0.085422 0.630269 -1.50561
-10.7935 3.97504 -1.84587
-0.167969 1.17599 2.84617
-5.75577 2.27039 1.92965
-3.62232 -1.84787 -1.79793
-5.56622 -2.38769 -1.88341
-1.72778 3.63158 0.180747
2.72409 -0.596874 -1.53588
9.56272 2.94422 0.58668
3.31811 0.203557 2.50761
-4.63985 1.35733 -0.357258
-1.71493 3.27461 -0.448726
0.167144 -1.72005 -0.349938
-3.78064 -1.03984 -1.97596
0.296703 2.32875 -1.9314
-4.99268 -1.92847 -0.253994
-5.69242 0.125622 0.446882
-2.87748 -0.298879 2.5482
-1.88313 -2.75945 -1.65812
0.256786 -2.09913 2.56002
2.85302 0.0515073 0.0823299
-0.145386 -2.0513 0.216174
-6.14449 -2.09189 0.459426
-0.978644 1.95134 0.621928
6.18851 -3.42368 1.47159
1.94876 2.46211 -0.711939
-7.59124 -1.03008 -0.210949
0.917129 -0.349802 -0.298231
-1.49932 2.1402 -0.92606
-3.75551 0.791465 0.604587
-0.675534 2.25821 -0.0267875
-3.11674 0.737933 1.73606
-3.77495 -0.637377 1.40662
3.51355 0.228317 1.61437
2.59714 -0.613392 -1.45413
-6.92942 -0.176804 -1.81849
1.88405 -1.17117 0.583496
-0.861627 -1.47485 -0.689084
-8.53592 -0.207978 -0.673839
-2.36519 1.4913 1.3275
-8.70425 -1.71161 -1.9284
1.55243 0.649922 2.55225
1.81569 1.83111 -0.0845466
2.47492 0.855116 -0.372204
-3.26326 -0.206204 -1.76622
-2.19839 -0.573308 -1.70648
-9.84512 0.237759 -0.106449
2.02225 -0.921076 1.61409
2.5969 0.324522 2.26758
-4.12576 3.42083 -0.0725552
3.8575 1.40541 2.97209
-5.5733 0.121433 0.45636
-7.89687 -0.286917 -1.94363
-10.0203 -2.03163 -0.212182
3.08828 0.0794976 0.128529
-2.75604 0.58343 0.0918291
4.30042 1.30364 0.575715
-7.0226 -0.466814 -1.17009
-9.13488 -1.70722 3.36805
5.70429 2.5307 -0.314674
-1.90448 -2.73612 -3.46641
0.27962 -1.16604 -0.383615
-7.06835 -0.2041 -1.34568
2.12016 1.08193 0.155474
-3.74235 -0.829547 -0.244481
-8.05902 -2.59874 -1.24756
1.67539 1.50777 -0.727116
0.537308 -0.14264 -0.239901
-0.80396 -1.0935 -2.27229
-9.67067 -0.26764 1.48229
-1.58971 -0.26642 -1.23067
-4.01494 -0.787136 1.14827
1.51915 1.91333 -2.06436
-4.12419 -0.691183 -0.172365
-3.34717 -0.0153398 -0.526869
-4.31039 1.16196 0.734789
-0.365056 -1.53148 -3.11643
8.14847 0.285552 1.77189
0.551666 1.64271 0.112963
-1.98694 -0.983998 0.00324107
7.05409 1.55202 -0.465601
0.652663 0.845484 -0.423665
-1.86976 -2.65368 -3.33317
4.07269 -0.751466 1.76726
0.975477 1.8842 0.397021
-10.2338 -1.47545 -2.05766
3.73171 -0.601288 -1.22496
-2.04212 0.757935 0.908084
-6.82726 -2.43181 -2.03403
-1.42962 -0.399874 -2.47466
-7.40357 -0.827829 4.30682
-0.86121 -1.2011 2.79111
-5.27414 1.38358 -3.56317
-3.1644 0.978183 -0.0229456
-2.26987 0.705057 -1.29475
-9.40388 -1.91497 -2.81969
-3.03644 1.38441 0.0125683
-8.5689 0.499507 0.640393
-9.72672 -0.238879 1.36564
-1.82812 3.85999 0.451692
-6.56404 2.04569 -1.33953
-4.41881 2.19804 0.129982
-9.77717 -1.85165 1.29029
-6.19528 1.8499 -1.03336
-4.36976 -0.882808 0.170433
-0.375134 2.8973 -1.45692
7.93753 2.50408 0.161059
-2.42572 2.47891 -1.38319
-6.88869 -2.65324 -1.31232
-0.517367 0.405319 -1.72227
-4.52038 -1.74936 -2.82474
-8.58586 -2.28502 -1.56096
11.4501 2.9996 0.695496
6.02183 0.575456 -1.68562
2.46704 1.14864 -1.36404
-7.19412 -1.16097 -0.789057
-4.82487 0.653143 1.43525
-5.8898 0.805611 0.280585
-4.16458 -2.21917 -1.64285
-5.4384 -2.65845 0.191551
-3.43391 1.3358 -0.919038
-1.48132 -1.46402 -2.17226
9.59903 2.75928 0.361274
-2.12106 -2.13854 -1.75841
-2.28426 -0.328644 -1.11755
-1.81563 0.0758152 1.17769
-5.27666 -0.20996 2.11876
2.04343 -0.803945 -0.191157
-8.05528 1.14946 0.130793
4.27074 -1.35355 0.963048
-2.04241 1.02042 0.235799
2.67741 2.3397 1.46759
3.3276 0.469421 -2.84419
-7.99764 -1.16261 -1.4187
0.427905 0.592884 -1.62058
1.16441 1.17695 2.49097
-1.61743 -0.517764 -2.16047
-4.00159 -1.22306 -0.00873857
-10.8039 -0.256533 1.47053
-4.03418 -2.28255 -2.9935
3.95419 -1.76447 -1.2744
-9.29165 2.22351 1.96845
2.04943 -0.570834 2.12319
-0.115644 2.89581 -1.11914
2.47027 -2.22849 -1.06477
-6.85113 1.0459 -0.269438
-2.68544 2.32398 0.568257
-0.091735 -1.90594 -2.02724
-8.97153 -1.5598 -0.602772
1.59032 0.836364 1.0544
5.50148 -0.0307315 3.00845
-2.13621 0.646314 0.930094
-4.41159 -1.39121 -0.3287
-6.81082 -2.61582 -2.13237
0.729318 0.980267 1.69963
-3.52543 -1.49754 -0.134743
0.955075 3.39787 -0.0900205
-7.71833 -0.933849 3.19319
-0.473884 -1.32709 1.84577
-10.3696 -1.7509 -0.579952
-10.2064 0.221109 1.31138
0.988043 -0.393845 -3.19366
-0.936198 0.369426 2.14359
3.94551 -0.576065 3.39643
-5.13518 0.478182 1.50098
7.43974 -3.06751 1.16905
1.24437 0.0348044 1.87498
0.60306 1.83321 0.149045
-4.25883 -0.190299 2.41653
0.61196 1.2412 1.08873
-9.91883 -1.64753 1.40071
2.83577 1.7514 -1.32412
0.0584564 -0.571513 -1.83034
-1.63525 0.312898 3.1685
1.61793 1.15501 -0.122118
0.682716 -0.0776463 -0.959775
-2.50193 1.11041 -0.831757
1.3273 -0.0990062 1.68303
-6.50902 -0.199808 -0.800506
0.31641 -3.97233 -1.71291
-2.81035 -0.272402 0.685258
3.23609 -0.210235 -1.54751
-2.69113 1.55625 -0.46584
7.10345 0.699313 1.19533
-6.00113 2.70609 -0.188945
2.13682 0.0594838 2.2123
-2.53401 2.52744 0.192266
-3.08513 1.31815 0.0260355
-9.40278 -1.39908 -0.540071
-8.22856 -1.39815 -0.792136
2.90118 0.546878 -1.65739
1.53732 2.03492 0.186152
-4.64996 0.0634739 -1.19218
1.0586 -0.895189 -1.5783
-2.20761 -0.153573 -1.3383
-1.0519 0.988225 -0.431425
-0.896221 2.17445 -0.824178
-0.466524 3.5672 0.278446
-4.43323 -2.1633 -0.694184
-0.978976 -0.558194 -1.05301
0.0803647 1.14208 0.59219
-8.47312 3.99989 0.504777
0.755592 -1.06318 0.744598
-9.17225 0.957532 1.71918
-3.45917 -1.56759 -0.438647
-1.15816 0.316767 1.92855
5.18424 2.46503 1.76935
0.277202 -0.955602 -0.614967
-1.97279 2.35619 -0.49649
-5.90281 1.21166 -1.02858
-2.33456 0.148502 1.77728
-8.98201 0.369251 0.442682
-5.04029 -1.92793 -0.464028
-7.69948 -1.89061 -1.37769
3.28712 1.31616 0.712865
2.23367 -1.11112 -2.37562
-2.94086 2.14111 -0.726227
-6.75091 -0.425676 -0.187167
1.3958 3.38768 -0.570021
-0.609465 2.39358 -0.75972
1.57277 2.05674 1.3783
-1.53488 -1.50589 1.30116
-8.49733 -0.410913 2.60402
-0.312589 -0.142638 0.494787
-5.84343 -0.388856 -1.42805
5.04592 1.14118 -1.60903
-9.85332 1.8292 0.845632
-0.865095 -0.0780035 -0.145076
1.61107 2.17466 0.435336
-3.70064 3.01716 -0.272039
-4.86508 1.00085 1.48772
2.11237 0.781725 -0.920658
-10.8735 -0.405965 0.503434
-5.4507 4.34786 -1.31281
3.85398 3.85036 -2.49192
6.01818 1.89189 -0.365029
-5.15842 2.1399 -0.542794
-8.41165 1.22804 0.843612
-3.69862 0.630009 2.30087
1.68621 -1.21977 -0.162101
4.12694 1.77067 -0.954064
5.30216 2.94591 0.529836
4.5209 -1.11423 -0.631651
7.31808 2.88314 0.409405
-9.08988 -0.88497 -2.03053
3.13702 -0.136373 0.530116
-4.8272 -0.507034 -0.352964
-6.03743 0.959245 -1.05131
3.50701 1.94282 -0.139295
-0.0752937 2.95874 -1.95304
-7.11036 0.885443 1.8197
2.04126 0.868173 1.28528
-0.785309 1.72168 0.562903
-5.69701 1.75204 0.453535
-7.02775 -1.41357 -1.77639
-5.33751 -2.9007 -1.55421
0.271107 1.19544 -0.14855
-1.86289 3.65582 1.10633
-3.06521 2.98843 1.68919
4.80951 0.792661 0.528723
-3.29365 1.1052 2.53966
2.86896 -0.769302 -0.548908
-4.38999 -0.999308 -1.48818
-2.35369 -2.21897 -0.622326
4.15759 1.68984 -0.757651
-3.00098 -0.818533 -2.31374
2.70853 -1.62948 1.68334
-6.0455 2.79717 -2.05081
-0.775091 2.98444 0.788938
-6.34207 0.294758 -0.871488
11.9946 1.48138 0.716598
-3.35412 0.302045 -0.624737
-9.47229 -0.401051 2.10662
6.29349 1.66368 -0.945184
6.55765 -1.76623 2.38046
-0.168793 3.56415 -0.920402
-6.22356 0.429903 0.371771
2.09647 -1.84228 2.02063
5.22813 -2.90814 -0.258721
1.03544 -2.80641 -1.62491
-9.63472 0.387383 1.79982
6.57585 2.7895 0.877196
-2.84021 1.03008 2.14448
1.77413 1.44036 -0.636532
-2.47004 -1.38689 -0.651609
-6.3563 -0.286809 0.374252
5.85801 2.08027 2.39579
-0.331378 1.70562 -0.187913
-1.37451 -0.420191 0.470051
7.11018 -1.04154 2.13109
-9.11436 0.930676 -0.572429
-1.83397 2.06276 1.01189
2.18062 2.43407 -0.148441
-4.00253 0.593071 1.92912
1.00697 -1.73779 -0.939377
-8.97403 1.31113 0.421172
4.2557 -1.25589 2.20754
-1.37158 1.53831 -0.221184
3.23733 0.86547 0.327077
-5.78916 -2.90173 -1.166
5.1359 2.04165 -0.984482
-1.92634 3.46771 0.660142
-9.1751 -1.42448 -2.14723
-5.1768 1.23209 0.642587
5.75152 -0.273059 2.34316
-5.39249 0.141889 -1.5373
-6.88863 -0.220279 0.154981
-5.45055 -1.29096 -0.483468
1.75913 2.22178 -1.41684
-8.51678 1.24117 -0.0714601
0.12435 3.20688 0.525367
-3.35104 -1.74537 -3.66213
8.44458 0.812953 2.85096
3.98872 -0.623614 0.204244
-1.30443 -0.193485 1.39588
2.88287 -0.244579 -1.03031
-0.490791 1.6205 1.06046
-0.915245 0.955991 -2.29767
3.31097 -0.943588 -1.21578
-6.65248 -1.41217 -0.765591
-5.73204 -0.471606 1.12166
1.72641 -3.09937 0.214069
-9.32044 -1.04571 -0.287509
-4.35312 -0.199658 0.756938
-5.40778 1.32955 2.51972
-1.03088 2.48014 -0.568559
-0.832194 -0.81618 0.172493
0.584244 -0.353533 -0.386662
-9.5003 1.1668 -0.157992
5.27868 0.765636 -1.14843
2.7783 1.12365 -2.35014
-6.75011 1.33858 0.93386
-8.2005 -1.68966 3.32116
-2.81671 3.59423 -0.496548
-1.46084 -1.22392 -2.86526
-1.28746 0.159058 -1.27756
2.0697 2.5378 -0.438315
0.532439 -0.220128 -0.180234
4.68292 2.8247 -0.0493388
-3.69861 -1.04332 -0.579323
4.35379 1.32125 0.50481
-1.36361 -1.48552 -0.576692
1.38914 -0.707124 1.36193
3.40663 2.67733 1.53123
-0.747486 0.548254 -1.53246
-2.10896 -1.34271 0.00955174
2.64181 -1.41699 1.10482
-9.09935 1.57592 2.29608
-1.81851 3.03407 0.862048
0.552404 2.16132 0.211518
2.85351 2.01958 0.215891
-4.99231 1.77233 -0.516791
-2.16634 0.0795005 -1.67246
1.6081 0.669438 -0.0738106
1.76433 1.93991 -0.302216
-2.61689 -0.907363 0.1363
-3.25169 -0.228726 -0.822153
-0.757063 1.43391 -0.233761
-6.37859 0.388666 -0.864088
6.69934 0.801683 0.740221
-2.03015 0.916486 0.848532
2.08865 0.632531 -0.0840142
-1.37589 0.511517 -0.692481
-6.56273 2.57658 0.404426
1.80627 1.30127 -0.191533
0.0476938 0.911771 2.34614
-0.860629 -1.6573 1.52304
2.76997 -0.195088 -0.312681
-6.75294 -1.02209 -2.82176
0.351898 -2.77984 0.109975
2.73981 -0.624281 -1.88024
9.55251 1.64814 -0.901954
0.888855 -0.398049 -1.5766
-3.82618 0.339279 -0.512844
5.38633 -1.76439 1.94739
-3.30098 0.898843 -2.00277
-1.33649 1.33139 -1.19242
-4.99227 4.02551 -2.38885
-7.66348 -3.0785 -2.87866
-2.78122 1.94185 -0.840987
-2.43795 -1.87054 0.519482
-2.89669 2.0968 0.367974
0.928215 -0.499881 -1.13307
-2.21517 0.334865 -0.873845
-3.92827 -0.511365 -0.0536725
0.994028 3.26092 0.431016
4.45398 0.927349 -1.8585
-4.17975 0.980545 -0.274977
-1.42309 1.93104 1.77369
-0.241532 0.0337066 -1.78707
-4.043 -0.490475 1.61916
4.67198 -2.99754 0.173961
-5.20569 2.9021 1.36486
-5.02257 1.04348 -0.590837
0.0453236 2.63728 2.20491
5.99358 2.46552 -2.47787
-6.321 1.0391 0.03123
-0.224402 2.13792 -0.177298
-7.81012 -0.481272 2.18739
0.681545 2.25743 -0.889772
-7.02743 -0.420777 -1.2436
-3.0754 0.983409 0.347564
-1.9597 -1.91435 -0.416832
7.69892 2.0943 -0.00538677
1.12989 -2.11707 1.73991
2.41043 0.198271 -1.89431
-7.38574 1.11797 -0.52686
-3.68039 2.52123 -0.671473
2.26044 1.45796 -0.159648
-0.234211 2.60394 0.364058
-3.05435 -0.624286 1.02801
-3.59282 -0.859782 -2.21466
-4.3281 -0.436267 -1.26816
-3.03582 0.29105 1.74666
3.00596 1.24816 1.1133
-1.29051 -2.06894 -1.17502
4.05741 2.03154 0.108688
-7.26767 -1.09108 -0.494162
0.144966 -3.69232 -1.35673
2.41051 0.207938 0.732248
-9.8969 3.11027 1.56233
1.76426 0.528615 -0.966594
0.805976 -0.3141 4.67815
5.00771 1.9801 -0.045055
1.13163 0.858992 -0.73042
9.40665 0.600432 3.98364
8.98821 1.01935 -1.32907
0.870648 -0.258557 -2.08408
-3.14295 2.30424 -0.223123
-9.72433 -1.24463 -0.846252
4.44756 0.945797 -1.05093
-7.37596 4.67109 -1.85383
1.02505 0.563411 2.80472
-2.72653 1.8706 1.72185
-3.08553 -1.60935 -1.74088
-6.57735 -2.45807 -2.2183
-0.145279 3.70914 0.0228065
3.25331 -0.155679 -1.19754
12.696 2.87859 0.36313
-1.44548 0.202015 2.55612
-2.76025 0.75168 -0.566965
0.969139 3.43165 -0.840802
0.933301 -1.22511 -0.12593
1.67269 -1.27151 -2.16168
6.53702 2.6374 -2.1481
-6.67206 -1.36442 0.0184742
2.28215 0.0061867 0.492463
-3.93748 -0.372867 2.37236
5.54726 -3.09936 -1.94978
-1.29145 -1.95357 2.63953
0.0574171 0.816005 0.81723
1.39856 -1.46732 1.11449
-5.0303 -1.84464 0.586017
5.33027 1.15878 0.0717221
7.2257 -2.95419 1.40008
3.74407 2.44448 -1.10232
-2.79293 -0.613761 -0.0520107
10.7043 0.941428 0.131851
3.52989 1.4776 -0.982088
-0.545466 0.532994 0.399003
7.13531 1.66948 -0.550956
-1.61314 0.381 1.44171
-9.21202 -0.28746 1.60023
8.63763 -0.796605 1.34049
4.29219 -0.505386 -1.76412
-3.49164 -0.110977 -1.70989
-0.0926391 -1.24525 0.853287
-0.544909 -2.20517 -0.677284
-9.89288 -0.672818 -0.879369
-5.76664 1.60592 1.67503
-7.31015 -1.4353 -1.74243
5.04916 0.390543 2.3713
1.32107 1.89732 0.127728
1.97385 0.418828 -0.502832
5.30936 -0.060828 -1.96025
-4.76365 -1.09004 -1.66318
-9.17892 -0.133431 -0.561102
-0.524166 -0.940014 1.24071
0.83412 -0.231992 1.58398
2.3104 2.84488 -0.520335
2.80959 1.36172 2.50854
-5.21245 0.578881 0.527026
-5.71837 -0.308805 -2.04464
-5.36221 -1.996 -0.550221
6.31872 0.314105 0.0475438
2.67486 0.706388 -0.0594597
8.23897 1.16181 0.393474
-3.46236 0.29658 -1.43
-6.47581 -2.17246 3.38709
5.34487 3.37062 -0.127404
0.621816 -2.72692 -3.29285
0.180131 -1.29899 -0.800736
-5.45674 -0.30207 -1.72274
0.762045 1.26183 0.174583
-4.14871 -0.668816 -0.146902
-10.0036 -3.05598 -0.925322
-0.597557 2.16067 -0.0742109
3.06543 -0.446485 -0.466409
1.1009 -0.87533 -2.46127
-10.7261 0.0134142 1.53794
-1.98751 -0.866253 -1.79807
-0.290552 -1.39295 0.572799
-1.16599 1.90646 -1.87645
-1.85061 -1.06021 -0.145432
-7.5835 -0.154054 -0.590918
-8.72911 0.429182 -0.0286181
-0.61163 -2.02709 -2.76971
8.81911 0.273653 1.75702
3.30964 1.80651 0.308977
3.47485 -0.307228 0.0606849
5.24101 1.4144 -0.626711
1.7217 0.830608 -0.693505
-0.654433 -2.52677 -3.57371
-0.742134 -0.629843 1.76029
-1.40611 1.3166 -0.11614
-5.91921 -1.65939 -2.23914
3.27291 -1.39164 -1.05872
2.43801 0.968142 0.963234
-5.2807 -2.48322 -1.88652
-1.40358 0.144216 -2.53205
-4.29959 -1.14071 4.15617
-1.69848 -1.05827 2.89854
-6.67276 1.22721 -3.67359
1.64114 1.07909 0.252442
-0.876543 1.26895 -1.3676
-6.66205 -2.06274 -2.57557
-4.20822 1.01702 0.121556
-7.75184 -0.0163948 0.249215
-7.76385 -0.712711 1.17963
7.62133 3.85161 0.0176652
-1.40163 2.37725 -1.44301
-1.62224 2.21524 0.184451
-5.83203 -2.15945 1.13159
-5.67832 1.0143 -1.60642
-4.09969 -1.52032 0.173016
-1.72213 2.9522 -1.58285
8.11183 2.05401 -0.247664
-3.0371 2.5677 -1.42354
-4.26966 -3.05069 -1.58238
-2.85791 0.284638 -1.56257
1.84384 -0.993573 -2.87008
-7.50013 -2.01985 -1.97523
11.8769 2.99291 0.247444
4.7819 1.28703 -1.46741
2.42249 1.26793 -1.4947
-3.98269 -0.796932 -1.04254
-6.18014 0.865649 1.24182
-0.59153 0.998231 0.238042
-2.26671 -2.42767 -1.97075
-3.57008 -2.47997 0.568284
2.02332 1.05271 -1.21033
-2.57016 -1.83601 -2.06063
11.9525 2.5423 0.306236
-5.23304 -2.69158 -2.25806
-3.23566 -0.682938 -1.49482
-1.1506 0.29498 1.21115
-6.38119 -0.193523 1.83139
8.47143 -0.3217 -0.170998
0.118017 1.67052 0.155078
5.84535 -0.350662 1.24658
2.42005 0.587614 -0.556928
6.20014 2.34359 1.16636
-0.241495 1.30075 -2.39351
-8.04069 -0.748276 -1.68627


==> latex_data/vae/gtsr/pos_jbda_neg-neg.txt <==
16.9504 -1.02114 1.65855
16.1319 -0.337094 1.71732
16.1423 0.966379 -1.41466
16.7802 -1.31486 1.72309
16.7627 -0.853379 -0.334066
16.5462 0.931894 0.322517
17.1716 -1.32894 -0.479964
16.4394 0.18652 0.172147
16.6404 2.50147 -0.446285
17.0994 -1.11736 -0.477613
16.8976 -0.24997 -0.0790973
16.9976 0.597498 1.54167
16.5126 -0.071538 -0.666758
16.2782 0.310317 1.38046
16.3162 0.367384 -0.856455
17.3154 -1.97236 1.01855
17.2826 1.09836 -0.0856232
16.7096 -0.446072 -0.254256
16.0805 2.39829 -0.554045
17.1334 0.10364 0.305909
17.0295 0.582354 1.60459
16.7294 -1.42656 0.0363884
16.8166 1.41848 0.297382
16.4685 1.00134 0.0676455
16.7277 -1.57183 -1.05876
17.0172 -1.91476 -0.30641
16.939 -0.910267 -0.218259
16.8374 -1.04823 0.192858
16.6679 1.57357 -0.371112
17.3038 -1.25412 2.82568
16.4114 -0.437951 -0.090301
17.4353 0.408692 1.56603
16.9158 -0.610285 -0.921916
16.6983 -1.49561 -2.16303
17.3501 -0.744831 -1.0108
16.7073 0.537507 -0.362076
17.4196 1.10184 0.968395
16.732 0.282632 1.1214
16.1918 1.15916 -0.790216
16.5928 -0.579054 -0.622083
17.3928 -1.31225 0.729508
16.8306 2.1677 0.246774
16.9983 -1.50688 -0.734568
17.0271 -0.417336 0.35868
16.4464 -0.15019 0.645865
16.1328 0.866983 -0.216581
16.9747 1.11671 -0.834276
16.913 -0.106733 -0.228124
17.1414 -1.08794 0.765396
16.8296 -0.909954 -0.788718
16.6664 1.31081 0.461963
17.4292 -0.276877 1.85358
16.8399 0.690253 -1.22547
17.6382 -0.869983 1.4398
16.828 0.0922832 0.316195
17.14 -0.999518 0.0746086
16.7173 -1.50959 -0.144064
16.0527 1.16477 -0.273342
17.5737 -1.0911 2.01956
17.0756 -1.0583 -0.0325078
16.5013 -0.832812 1.37054
16.623 -1.57093 0.0838023
16.7384 1.52042 0.000330071
16.0463 0.808263 -1.22834
16.7722 0.149125 -0.740713
16.3933 -1.99767 -2.17021
16.9716 1.70632 -1.18747
17.3564 0.608239 0.177136
16.5647 -1.45602 -0.120676
16.5426 1.0411 1.83719
16.7625 1.56499 0.539376
16.6254 1.01706 0.928693
16.6968 0.138536 1.28705
16.908 -0.352576 -1.31007
17.6044 -2.44391 2.57828
16.9286 -0.381572 -1.638
16.7341 1.91994 -1.09024
17.1121 1.05502 0.0371015
17.0282 -0.939141 0.763405
16.9447 -0.0857159 -1.31808
16.4963 0.365047 -0.441707
16.4375 0.803496 -0.747328
16.8792 -0.517862 -0.716346
17.5626 -0.373661 0.721092
17.2721 -0.184435 0.980632
16.9924 -1.02897 1.01548
16.8971 1.38001 0.251901
16.7129 -1.0837 0.173114
17.0027 1.17732 0.808397
17.0476 -0.392304 1.25503
17.459 -1.24689 -1.29905
16.5181 -0.454571 -1.84615
16.8512 2.14817 0.242083
16.9689 -0.996135 -1.63747
17.0009 -1.47123 0.540347
16.3971 -0.388443 -0.233593
16.964 -1.21188 1.4283
16.7781 0.511876 0.408097
16.6631 0.614245 0.370109
16.1989 -1.53666 -1.93316
17.4222 -2.40626 0.513104
16.5652 0.654576 -0.401379
16.5948 0.525403 -0.799105
16.5022 -1.59683 -0.00684332
17.4607 0.188185 1.42464
16.3915 1.02974 1.92289
16.702 1.07847 0.698526
16.9909 1.43772 -1.29692
17.1182 -2.05137 0.257998
15.7527 1.58428 -0.67261
16.3381 0.299285 -1.25775
16.6364 -1.29758 0.748121
15.6956 0.093949 0.185486
16.4773 -0.236982 -1.21443
16.4153 0.771432 2.65361
16.6189 0.833589 0.162708
16.7815 1.1189 -0.0267794
17.7029 0.357009 2.14208
16.9936 -0.146563 2.14202
17.1014 -0.57163 -0.303173
17.1338 0.134995 1.91478
16.8297 0.527766 0.931599
17.2884 -0.342291 -1.98125
16.5188 -0.456713 1.078
16.5389 1.56635 0.819581
17.1459 -0.624473 0.437973
16.3603 0.4271 -0.206405
16.4526 -1.29561 -0.480401
16.7641 -0.509381 -1.64192
17.2772 -0.288837 1.06806
17.053 -1.91392 -0.454431
16.4475 0.265468 1.29874
15.7765 0.0694781 0.84396
16.4227 1.55647 -0.471868
16.6728 -0.00652855 -1.8214
16.5816 -0.0315883 -0.942799
17.0638 0.412593 1.00662
17.182 -0.651731 -0.616967
16.6228 0.0429971 -1.21717
17.1076 -0.922727 -0.507223
16.7784 -0.0295541 -0.0756734
16.3603 -0.388032 -0.576855
16.5223 -0.756126 1.13163
17.0704 -1.2598 -0.583016
16.6847 -0.379228 -0.247181
16.9698 -1.01394 -0.0409691
16.8993 -1.88449 2.22206
16.8106 -0.0504331 -1.04431
17.3548 -0.430143 -0.234855
17.6172 0.428339 0.460241
16.7382 -0.982112 1.56598
17.1581 -0.603401 -0.67693
16.9888 0.472144 -1.84152
17.0384 1.15838 -1.3687
17.2489 -1.74915 0.180978
16.5177 -2.39767 -0.846585
17.0783 0.380401 -0.316248
17.1274 -0.70675 1.03124
17.2127 0.339697 -0.0493176
17.1302 1.08187 -0.516111
16.6722 0.359747 -0.157413
16.9137 -0.907107 0.454669
16.3289 -1.59763 0.823315
16.8362 -0.326082 0.701442
16.4687 -0.856773 -0.51526
17.2642 -0.522029 -0.0133311
16.6618 2.07902 -0.845004
16.9257 -1.6993 -0.796252
16.6865 0.185069 -0.412337
16.1955 1.32304 0.206435
16.7823 0.125151 1.90259
16.8736 -0.202777 -1.21324
16.5746 1.31996 1.32219
16.7427 -1.13043 2.26952
16.3322 -0.040917 -2.86113
16.7629 0.523335 -0.73612
16.8583 0.0307188 0.594301
16.4145 1.12116 -0.602052
16.717 1.64684 -0.620893
17.4164 -1.48329 0.550059
16.6892 1.45857 2.8804
16.5944 -2.05486 -0.883211
16.9726 -1.43346 1.63298
17.0783 -0.172586 0.958841
16.4065 -0.460266 -0.904218
17.1151 -0.0112768 0.160802
16.3743 1.63843 0.903332
17.2042 -1.24298 0.623262
17.0528 -0.0412627 1.40121
17.2208 -1.58501 0.402545
17.2368 1.30125 1.11517
16.6278 0.612088 -0.335986
17.0945 0.498788 0.603055
17.0772 -1.36717 0.189669
16.9922 -0.74404 0.850909
16.9858 0.161411 1.49946
16.5411 0.158716 -1.05683
16.835 -0.694563 -0.355893
16.9684 1.08037 2.26224
16.2939 -1.29783 1.17359
17.2923 -0.793764 0.293133
16.7034 0.74199 0.143367
16.9057 0.536862 0.24134
17.2574 0.585713 0.75486
16.9801 1.19907 1.75242
17.0936 -0.88193 1.32699
17.2365 -0.819076 -0.261082
17.3146 -1.38534 -0.623912
16.9441 0.195298 -1.12372
16.9231 -0.0869534 1.2259
17.6035 -1.43184 1.23924
16.9378 1.72993 -0.291652
16.9021 0.705459 2.10177
16.9942 0.233182 1.5193
16.7401 1.23114 2.20178
16.9374 -0.164409 -0.324266
16.4986 0.241524 2.56159
16.9175 0.275408 0.999464
17.1055 -1.69648 1.41387
17.0227 -2.12931 0.155435
17.1221 0.181122 0.433826
16.5534 -1.17408 -0.913703
17.2023 -1.64574 -0.0974005
16.1146 -0.050806 -0.193844
16.8626 1.73246 -0.805594
16.9364 -1.05436 -1.34256
16.4069 0.421104 -0.704548
16.1994 0.336645 1.90684
16.7953 -1.76945 2.24325
17.0938 -0.910385 -1.65741
16.2397 0.860035 -0.437715
17.4493 -0.266979 -0.13627
16.8528 -0.105564 -0.689495
16.5222 1.02419 -0.374326
16.5232 1.38697 -0.203572
17.4618 -0.501435 -1.22165
16.9035 -1.85355 0.301037
16.7842 -0.603832 0.775084
16.5756 0.171533 0.356105
17.1542 -1.45209 2.99372
16.693 -0.608788 0.917324
16.5336 1.10753 -0.279844
17.4875 0.0646535 -1.87955
17.0513 -1.16517 -0.0351547
16.4468 1.43528 -0.660241
16.4762 0.136437 1.63402
16.5357 -1.68679 2.56384
16.2294 -0.0995976 1.96467
16.4645 -1.08126 -0.839623
16.5971 2.42178 1.88835
17.116 -1.86469 1.55105
16.7926 0.174333 0.823996
16.9556 -0.1851 0.993247
17.1228 -2.55816 0.647637
16.464 0.837985 0.00617169
17.0286 0.908301 -0.576416
16.8115 0.505313 1.30273
17.1241 -1.11615 0.0914487
16.7194 0.222552 0.988503
17.2364 -0.304628 2.50778
17.1899 -0.329414 -0.333981
17.0509 -0.0060241 -2.00123
16.8151 0.411625 -1.25029
17.3531 -1.52391 0.424076
17.5987 -2.72994 1.15574
16.6425 -0.514756 -0.261242
16.6444 0.561007 0.0343352
17.3622 -0.384329 1.00816
17.1261 -0.08041 -1.20672
16.6077 0.15618 -0.29008
16.0037 1.3466 -0.304873
16.6637 -1.43468 -0.640209
17.0233 -0.670581 -0.646753
16.7425 -0.463192 0.477211
17.0649 0.0697278 -1.92752
16.6815 0.926451 0.837872
16.3781 -0.481564 -0.293483
16.8839 -1.49745 0.638813
17.1537 -0.757731 1.42374
17.107 -2.08786 -0.900704
16.6704 1.05057 -0.352951
16.6331 2.20576 0.79367
17.0799 0.0944941 -0.266657
16.4621 0.57846 0.154175
16.8634 -0.894675 -1.0691
16.5872 -0.335171 1.18024
16.7101 0.651336 0.601581
16.5712 -0.538219 -0.507276
16.4865 0.662241 -0.085081
16.5363 -0.0228434 -1.36088
16.9113 0.869143 1.1839
16.7255 -0.138843 -1.65802
16.8344 0.620654 -0.0760986
16.6634 -1.21964 -1.76805
16.8855 -0.454856 0.133766
16.89 0.2 1.60835
17.2334 0.747107 -1.12827
16.4225 1.12271 -1.63879
16.4312 0.660041 0.988724
16.8472 -1.3161 0.450976
16.8484 0.936167 1.0743
16.9941 0.00526664 0.520403
16.7839 0.339584 2.24761
16.8757 0.168784 -0.35636
17.0133 -1.01926 -0.385992
17.0081 0.858288 1.74478
16.3655 -2.38141 0.189053
16.661 1.09403 -1.09414
16.6178 -0.179033 -0.222434
17.087 -0.154393 2.30327
16.2002 -0.155786 -1.66975
17.2965 0.945371 1.12437
16.4501 -0.678455 -0.692676
16.5448 -0.639091 -1.36782
16.4852 1.34727 0.638453
16.295 1.03857 -1.18152
16.293 0.421798 -0.946209
17.0844 -0.967114 -0.649918
16.6557 0.757748 -0.402701
17.8995 0.0972978 0.551896
17.0691 0.349117 0.428212
16.3404 0.33991 -1.01027
16.9753 -1.52667 -0.381098
17.1169 0.361072 2.21887
16.3775 1.67052 -0.662768
16.5553 -1.49949 -0.294054
17.3141 -0.867299 -1.33099
16.5445 1.02601 0.0792526
16.4552 -0.613491 -1.96111
16.8203 0.0593615 -1.14986
16.5466 0.839629 -1.12277
16.597 -1.59216 0.0219209
16.2551 1.93517 -0.133251
16.9648 0.909181 0.763906
17.0244 0.860556 0.462735
16.8175 0.176133 0.227995
16.6375 -0.727513 1.69444
16.6234 0.568208 0.330738
16.8793 1.31267 0.112914
17.3523 -1.86478 -0.243721
16.6686 0.146512 -0.740423
16.425 -0.00435779 2.14896
16.4611 -0.00731205 -0.378441
16.6463 -1.4585 1.96837
16.5107 -0.385208 0.112624
16.6977 0.681436 -1.23064
16.6989 -0.877836 2.85238
16.8832 -0.788615 0.640792
16.8402 -0.173372 -1.45231
16.5872 0.134223 -0.608867
16.5797 0.321029 1.07123
17.2272 -1.43547 -0.77318
15.9706 0.374107 0.413865
16.6789 -0.212873 -0.0681744
16.9991 0.183334 -2.01885
16.8188 -1.23525 1.51446
16.8024 -0.876389 -0.582275
16.4855 1.81832 0.252132
16.5181 -2.0556 0.223095
16.7452 -0.472091 -1.17922
16.9599 -0.201004 -0.280292
17.1212 -0.761709 0.00596162
17.1524 -1.09565 -1.43512
16.4903 0.56166 -1.73443
16.6675 1.23024 0.448535
16.4248 -2.59939 -1.31938
16.4511 -0.133339 0.521505
17.1811 1.88701 -0.295726
16.4201 0.441596 -0.56629
16.5245 -0.0568684 -0.758154
16.9669 0.393092 0.187427
16.6681 1.21172 -0.000137413
16.9976 0.643771 -0.560764
17.3614 -1.77431 1.37262
16.3008 0.117967 -0.329446
16.9212 -0.266602 -0.289076
16.6179 2.09251 -1.49524
16.948 0.395566 -1.54345
16.6195 1.0292 -1.42576
16.728 -2.3373 -0.641266
16.9824 1.07715 1.48037
16.4964 -0.35675 0.101936
16.7599 0.546098 -0.845928
16.0235 0.404359 -0.93471
17.3544 -0.947293 -0.197018
16.6571 -0.374387 -0.64029
16.9203 -1.22903 1.43694
17.2441 -1.9 1.56568
16.8639 -2.01889 -0.156017
17.2391 0.395391 -0.418649
16.9667 1.8152 -0.988623
17.6424 -0.764565 1.0707
17.0796 -1.44744 1.2434
16.949 -0.147084 0.332001
16.5591 -0.460457 1.2693
16.4648 -0.14745 1.68024
17.1452 -0.986018 -0.720252
16.5452 0.772243 -1.4638
16.6772 0.752496 -1.26145
17.0389 -0.766789 0.293101
17.1017 0.559774 -1.66429
17.1773 -0.0054802 -0.387932
16.9674 -1.36939 -1.43989
16.7619 1.45382 0.159264
17.0098 -2.09173 1.06112
17.3354 -0.716079 -0.495337
16.668 -1.06368 -1.08913
16.4166 0.215742 0.561383
16.7621 -0.636988 1.37967
17.1983 -0.75583 -0.549073
16.9493 -0.844257 0.069606
16.7059 -1.9534 -0.156216
16.8878 0.148213 -1.4417
16.9611 -1.02711 0.830054
16.4308 0.817658 0.174244
17.1877 -0.322051 -0.791881
16.986 1.5032 -1.37426
16.8773 -0.844216 0.224197
16.7921 0.950915 -1.12739
16.2703 0.0752567 1.40676
17.0365 -0.224521 1.16706
16.2439 0.368357 -0.931737
16.8591 -0.350588 2.22548
17.8316 -0.655341 0.750324
16.7564 0.304445 -0.593967
15.2285 0.0180071 0.12367
17.3479 -1.94197 1.87674
16.7109 -0.0272404 1.21597
16.3612 0.497574 -0.712073
17.1676 -1.47585 0.750328
16.5125 -0.00502466 -0.372739
16.236 1.2075 0.0459289
17.473 -0.444096 -0.71574
17.2738 -1.11485 -0.0307436
16.3362 1.6588 -0.308063
16.8879 -1.4779 1.74998
17.2338 0.0846279 2.15944
16.3317 0.844898 -1.08181
16.6454 0.60782 -1.77046
17.654 0.00289927 2.0586
16.8196 -1.83386 1.68222
17.4752 -2.73572 1.05197
16.3531 0.673657 0.793585
16.6492 1.45295 1.26115
16.9969 -0.0312935 -1.91132
16.4229 0.471365 -0.0216755
16.551 1.63462 -2.04219
16.6911 -1.6197 1.59808
17.6178 -1.59959 -1.17211
16.7372 -1.44035 0.373116
16.496 -2.36687 0.18631
16.5498 -0.0719032 0.141623
16.8442 0.231885 -0.683978
16.7296 1.33604 0.0835068
15.5914 -0.400458 -0.593858
16.8988 1.11968 0.24273
16.8541 0.942452 0.604066
16.3078 -2.38849 0.963139
16.7563 0.876535 -1.38603
16.3707 1.7069 -1.60893
16.8285 0.31459 -1.9503
16.2022 1.96673 -0.0416755
16.7268 -2.10079 1.29077
16.8616 0.122839 1.85053
16.6429 0.763142 -1.92287
16.3735 -2.0624 -0.519106
16.5396 0.609611 0.0971264
17.0211 2.3331 0.642654
17.6667 -0.0388365 0.767611
16.6753 1.05781 -0.301726
16.5081 0.976866 -0.321933
16.8585 -1.57154 0.87016
16.7993 0.182937 -0.399238
16.5322 -1.1747 -0.582501
16.8377 -0.753576 -1.67306
16.6889 2.87316 -0.793041
16.4804 2.10526 1.50051
16.6737 0.36619 -0.442785
17.0496 -0.384829 1.2378
16.3393 -0.534072 -0.537036
16.4821 -0.781737 -0.854286
16.368 1.55259 -1.8171
16.3768 0.995544 -1.89861
16.991 0.108463 0.488319
16.8928 1.67019 -0.443218
16.7732 -0.207467 1.3354
16.8727 0.782054 -1.23742
16.4119 -0.253495 -0.142352
16.4541 -0.246011 2.04408
17.3558 -1.45987 -0.250586
16.802 -1.18153 -0.290736
16.3602 -0.222031 -1.2046
15.7762 0.891783 -1.25981
16.5505 1.26396 -0.765143
16.8509 -2.65576 1.90154
17.2326 0.637452 1.54512
15.8879 -0.847923 -0.122285
17.0226 -0.247024 0.780457
16.9575 -1.18469 1.2614
17.4966 1.57714 -0.978562
16.981 0.798604 -1.66963
16.1738 0.367481 -0.757544
16.741 -1.11745 -0.274395
16.8875 0.903455 -1.0524
16.4656 2.08168 -1.81397
16.8509 0.183918 0.448872
17.1924 0.0125422 1.90493
16.2096 0.860838 -0.579238
16.622 0.061856 -0.778616
16.8909 0.971488 0.12695
16.7498 0.147699 -1.07848
16.2803 -0.807751 0.0524356
16.5653 -0.341272 -0.121097
16.7691 -1.43248 -0.760013
16.6613 0.691172 -0.387597
16.9053 1.33755 -0.0550357
16.9548 0.172466 -0.286881
15.8588 0.167272 -1.79808
16.9204 -1.44919 1.13964
16.1333 0.19362 0.108268
17.3097 -0.119515 0.583147
16.2979 -0.413788 0.693623
16.5811 1.53374 -1.53091
17.4136 -1.67781 -1.45666
16.5172 -1.81014 2.80689
16.4849 1.28037 -1.07926
16.3473 0.52518 -0.229679
16.9327 -0.708218 -0.267581
16.4518 -1.01886 -0.687201
16.8125 -1.62397 1.17584
16.4897 1.07056 -0.406663
16.5597 0.206171 -3.11621
16.6052 -0.461557 -0.658343
16.7472 -2.1662 1.76759
17.329 0.701655 -1.03553
16.0568 2.00942 0.325757
16.8391 -0.943944 -2.83556
16.8792 -1.34603 0.628663
16.478 1.54248 1.80398
16.5603 -0.119955 -2.52926
17.0607 -0.0964953 0.881066
16.6993 0.12028 0.0404343
16.6458 1.29764 1.10989
15.9902 0.807304 -0.562374
15.9773 -0.835797 -0.122977
16.9119 0.490896 -0.181313
16.8367 0.224223 -1.00516
16.8441 0.973642 0.143591
17.4102 -1.23277 -0.0010491
17.0186 1.19283 0.787097
16.8038 0.281508 -2.06224
17.231 -0.231328 1.61784
16.9941 0.305302 1.0048
17.2468 -0.0557635 -1.19687
16.8397 0.830713 -1.18865
16.9584 -2.10866 0.114263
16.4067 -0.0458688 -1.67546
16.5412 1.3663 0.504766
16.6951 -0.512155 1.01766
16.4686 0.167123 -0.907737
16.8192 -0.116042 -0.438403
16.67 -0.197175 1.2195
17.1984 -1.35285 -0.526451
16.7505 1.22289 0.0901499
16.8808 -1.28329 0.536101
16.5833 1.42166 -0.91282
16.5859 2.36513 -0.429226
17.1204 -0.493665 1.23435
16.1613 -1.08041 0.566815
16.9493 0.252786 -1.47711
16.4378 0.905223 -0.66289
16.8348 -1.66604 -0.0663733
17.3646 1.26474 -0.280803
17.1594 0.181857 0.805586
16.9628 -1.95468 2.7135
16.8315 0.0271866 -0.681598
16.9797 -1.46178 0.00674847
17.1138 -0.247336 0.799314
17.0618 0.25133 0.832971
16.228 1.28869 -0.385955
17.8709 -1.19952 0.544844
16.5059 -0.221517 -0.402562
16.7379 -1.05117 2.66276
17.147 0.525783 0.738567
16.7989 0.616499 -0.186744
16.394 -0.599446 -0.705739
16.8611 -1.40033 0.969812
17.3343 0.753845 1.56834
16.9792 0.656419 0.18613
16.6212 0.714383 -0.0168061
17.0681 -0.798521 -1.50441
17.2258 -0.114878 0.817943
16.7651 -0.466671 0.935741
16.617 1.95453 -0.834622
16.9407 -2.39573 0.824426
16.4677 -1.66786 0.344455
16.6828 0.986098 -0.709417
16.9976 1.65062 0.968397
16.3962 0.956677 -1.65107
16.9932 -0.569479 1.01423
16.7411 -1.21958 -0.638303
16.7519 2.01069 -0.340865
16.599 -0.333514 -0.549489
16.8133 -0.779074 -1.13984
16.6264 -0.0634806 -0.760022
17.0657 -0.124989 0.921952
16.5396 -1.77987 0.405411
16.0894 0.315404 0.523331
16.9744 0.481733 -0.963655
17.1645 -0.108448 -0.083346
16.5719 0.786326 1.00226
17.0355 -1.21205 0.265233
16.522 -1.85475 0.129539
16.0105 0.111497 1.97923
16.7543 -0.0401932 -2.16016
16.9986 -0.604611 -1.20022
16.9104 0.424755 -2.04543
16.7794 -0.244117 0.327853
16.5863 1.47041 -1.41969
16.3193 -0.276699 0.27947
17.0049 -0.470594 0.239181
16.2955 0.306828 -0.759146
17.1052 0.386992 0.507177
15.8285 -3.01112 -0.9742
17.0794 -0.554901 -1.15082
17.0986 -1.01558 0.97998
16.5197 0.0653829 -1.40085
17.5233 -0.19131 0.635097
16.9904 1.60235 -0.307143
17.4698 0.183077 1.37225
16.6966 1.81627 -0.292644
17.0911 -0.811176 1.72675
17.0885 -1.69951 0.802883
17.0221 0.0273909 -0.971744
17.0338 1.34666 -0.398851
16.7681 -0.599827 -0.404178
17.0994 -0.809129 0.119001
17.0242 -2.09027 0.738945
16.7041 1.03066 0.633039
17.6465 0.00875741 -0.76217
17.1624 -0.689718 -0.0865305
16.8215 -1.58547 0.823269
16.2604 1.10537 -0.0665823
15.2406 -0.854014 -2.68598
15.9977 1.94102 -0.366928
17.1373 -0.987868 1.13423
17.2999 -1.7568 -0.334885
16.4029 0.6367 0.293343
17.1018 2.24909 1.72512
16.9265 0.261098 -1.28399
16.9003 0.301467 0.836155
17.0677 0.378528 -0.484583
17.319 1.26941 0.717253
16.7475 -0.952046 0.103992
17.0836 -0.569744 -0.78168
16.5344 2.03561 0.3773
16.5712 1.23425 -0.194904
16.5942 0.780918 0.773085
15.7081 0.109388 -1.58448
17.0568 -0.022333 0.646816
16.9905 -0.826693 -0.847138
17.0137 1.03137 -0.54348
16.4529 0.940749 0.316169
16.3737 -1.27471 0.294051
16.6447 -0.196389 -1.74361
17.2117 1.38346 -0.513664
17.0296 0.113676 0.763682
16.673 0.895621 1.09316
15.8231 -1.46137 -0.939954
16.722 0.483217 0.86776
16.2384 1.71389 0.296243
16.3022 0.0616713 1.0511
16.7823 -0.0690843 0.759391
17.4178 1.03257 -0.204736
17.3689 -1.17488 1.06489
17.0488 -0.791178 -0.895217
16.9109 -1.26884 0.980264
16.5891 -2.10131 1.05468
16.8922 0.118842 -1.2604
16.9154 1.01352 -0.121544
16.7923 0.0919548 0.766847
16.8623 -0.710767 -1.7118
16.3988 -1.10489 -1.01133
17.2378 -0.959766 2.36188
16.7807 0.555842 -0.998505
16.7998 -0.153622 -1.49283
15.7961 -0.443199 -2.66181
16.7549 0.8301 -0.187887
16.3858 -1.38998 0.638906
16.5599 0.0516732 0.251454
17.2463 1.44444 1.4332
17.0047 1.4709 -0.815497
16.7881 -1.92599 -0.775306
16.8439 -1.87695 0.286438
16.6026 0.779448 0.511049
17.4504 -2.25146 0.303928
17.1351 1.43543 -1.47448
16.8611 -1.10149 -0.825777
17.2833 -1.91599 2.92941
16.7949 -0.787693 -0.4542
16.5629 1.88274 -0.00607531
16.9415 -0.45172 -0.717834
17.0681 -1.54657 -0.325466
16.6637 -1.33399 -0.0516251
16.7811 -0.333411 -1.33304
16.6336 0.155495 0.162676
16.4308 0.324833 -1.96432
16.9578 -2.13283 -0.00947475
16.3273 0.227092 -0.866147
16.6559 -2.64205 -2.13565
16.5131 -0.41384 0.914093
16.7208 -0.602297 -2.05491
17.4037 1.52999 0.233635
16.6778 1.62758 0.0675634
16.9961 -1.43056 -0.531405
16.2206 -0.105245 2.18839
16.301 -0.801773 -3.06139
17.2292 -2.35038 1.36801
17.6043 -1.70472 0.999736
16.7633 0.243848 -0.319977
16.8101 -0.452753 -0.613765
16.3147 -1.28022 -0.0608276
16.0921 -2.04559 -0.172518
16.7242 0.324964 0.507504
16.7281 0.895081 -0.503655
16.6184 -0.510295 -0.112676
17.19 0.231899 -2.69209
17.2167 -2.24088 -0.36518
16.0883 0.405098 0.00854036
16.4072 0.450669 -0.152141
17.1956 1.61914 0.337319
16.838 0.969508 0.0564435
16.9326 0.895153 0.427039
17.0938 0.57708 -1.43644
16.9728 -0.00813116 1.35035
16.652 1.78489 1.36152
17.4417 0.0116178 1.20091
16.901 -0.731713 0.130103
17.003 -1.03197 1.63226
16.6185 -0.516674 -1.1728
17.1297 -0.0489166 -1.95624
17.4512 -0.679784 1.25836
16.4715 0.247938 -0.201333
16.5335 -0.488329 -2.56649
16.5391 1.43802 -0.974961
17.4807 -1.92328 0.0292488
17.2065 1.3164 1.59821
16.7519 -0.0346114 0.982121
16.9565 0.66659 0.0438217
17.5539 -0.377347 -0.518451
17.0027 -1.70161 -0.61019
17.2415 2.00764 1.42712
16.4401 -1.04062 -1.88861
16.9188 0.53726 1.20181
16.4726 0.77233 -0.36662
16.4976 -0.515819 3.08271
16.2967 1.14056 0.0775296
16.6241 0.267213 -0.607952
17.0279 0.416015 -0.927222
16.6901 -0.172598 -0.0590907
17.2035 -0.583067 -1.55091
16.992 0.831734 -0.394089
16.6996 0.656538 -0.101475
16.7148 -1.46704 0.898725
16.5205 -0.577578 0.784647
16.9638 -1.24162 0.458991
16.2418 0.0684841 1.48788
16.425 0.040826 -0.27542
16.9274 -1.1044 -1.11059
17.3054 -0.203409 0.032917
17.368 -2.05633 0.578499
16.7553 0.693104 0.315111
16.7926 -1.4357 0.340332
17.0502 0.280983 -0.488466
17.2711 0.0363436 0.0726721
17.1754 -0.602655 -0.249012
16.8364 0.929288 3.24228
17.0889 -0.0145624 -1.19533
16.79 0.478961 0.360696
16.6436 0.0505573 -1.00265
16.6681 -1.01687 -0.554462
17.1231 -1.03773 0.597626
17.1091 0.341533 -0.229967
16.5519 0.40738 1.58653
17.0042 -1.28234 -0.351949
16.4916 -0.428921 -1.27743
16.9664 0.905072 0.229143
16.1686 -1.9836 -0.746148
15.6251 2.35261 -0.149179
16.4181 1.1204 -0.619204
17.2734 -0.0313333 1.66665
16.9094 1.01584 -0.611741
16.8746 0.565079 -0.298476
16.6199 -1.85649 0.806464
16.9834 -0.942539 -1.32542
16.5768 1.72993 -0.0475409
17.0511 -0.00444665 1.35395
16.7017 0.256727 -2.22111
16.8343 -1.06987 -0.303321
16.7139 -1.09713 -1.64225
16.972 -0.0324173 -0.753088
16.856 -2.75236 -0.673945
17.1465 0.336451 -1.63845
16.3712 2.40962 2.56443
16.7725 0.22091 0.302083
17.2853 -1.54215 1.44148
15.9424 -1.45257 0.654805
16.8683 -1.63105 1.23464
16.9066 -0.137461 -0.782999
16.568 1.09721 0.754996
16.8333 -0.418384 0.176292
16.3618 1.60267 1.32827
16.8536 0.882723 -0.783231
16.7765 -0.337961 0.687149
16.4147 -1.77776 -0.170508
16.9433 -0.463682 0.16977
16.6914 0.156621 -0.591765
16.6872 -0.536699 -2.35183
16.9359 -0.0883189 -0.00776146
16.7229 1.13859 0.922422
17.105 -0.121091 0.364593
16.775 -1.79011 -0.629978
17.3307 -1.07346 -0.920777
16.7324 -0.162778 1.84902
16.5632 -0.0297084 0.382121
16.9401 -1.63535 0.183168
16.6173 0.283466 -0.0277815
16.5995 -1.20513 1.19281
16.561 -1.37692 -0.602708
17.2132 -1.34494 0.482787
16.7222 1.36888 0.520068
16.9377 -1.366 1.12788
17.5114 0.526946 -0.464939
16.9255 1.22116 0.323014
16.4599 -0.537864 0.903953
16.6449 0.485805 0.469307
16.7335 -1.24169 0.514691
16.5234 0.351198 0.300638
16.5097 -0.135661 -0.255358
16.7879 1.56345 1.40951
16.9124 1.9881 0.390587
16.7706 -0.429411 -2.37125
16.6877 -1.689 1.68076
16.5505 -0.605298 -1.12947
16.8517 0.274552 -1.56705
16.6107 -1.31344 -1.72291
17.2104 -2.28905 0.873428
16.4002 -0.731202 -1.21245
16.8171 -1.28178 -1.57853
16.5222 -0.661827 1.48797
17.1209 0.256164 0.996052
17.1362 -0.647774 0.761078
16.7889 0.737254 -1.40124
16.292 1.23917 -0.965817
16.5651 -0.752886 -1.15683
17.3494 -0.0554665 0.93185
16.2484 -0.500789 0.101311
16.6453 1.30385 0.259667
16.5209 1.52565 -2.13787
16.2495 1.09673 -1.26853
16.4782 -0.444832 -0.562635
17.0581 -0.714737 -0.945013
17.3658 -1.35048 0.140397
17.0135 1.83469 0.337944
17.5938 -0.0900747 0.508914
16.6472 0.88516 -0.384128
16.3422 0.131724 -1.01724
16.4228 0.467271 0.0153932
16.7172 -1.20798 -1.04508
16.197 1.04371 0.689984
16.7936 -1.62619 1.23562
17.0364 0.0505179 -0.282031
16.6225 -1.21363 0.547708
16.8459 -0.836129 -1.02599
16.0994 0.0358307 0.751706
17.3697 -0.7244 -0.236446
16.3548 0.264399 1.13576
16.4005 0.283742 1.74605
16.8223 2.06422 -0.305717
16.2128 0.181737 0.213759
17.0043 -0.327261 -0.664671
16.9288 1.1941 -1.14519
16.3343 -0.712228 -0.358348
17.1696 0.0983021 -0.166245
16.439 0.310722 -2.79439
16.7732 -0.062581 -0.492058
16.4017 -1.10425 -1.27295
16.8303 -1.32424 0.0954525
17.2527 0.610976 0.664139
17.1505 -2.17962 0.175568
16.6492 0.99921 -0.258885
16.216 0.454307 -0.437971
17.1676 -0.367268 0.316093
16.7162 -0.61871 -1.35413
16.6565 -1.10258 0.178301
17.1677 -0.354731 -0.0935473
17.4082 0.0338392 0.526542
17.0092 0.00122879 -0.779581
16.8875 0.458853 1.31288
16.7871 -1.43605 0.369754
17.0753 1.73604 0.733348
16.8235 1.31008 0.950149
16.8044 0.877672 -0.0671045
17.1405 1.30259 2.15559
17.288 0.845865 -0.100833
17.3081 -1.4663 -0.732134
16.6546 0.283457 1.48976
16.8804 0.122919 -1.29624
15.9438 1.18693 0.0564426
16.9425 -2.4622 -1.19866
16.7935 -1.90091 -0.419371
16.7441 -1.34295 -2.57645
17.0451 -0.0859083 0.0770547
16.2685 1.50787 -0.278985
17.8019 -2.89856 -0.297222
17.2494 -1.67411 1.83247
17.0944 0.621266 1.63996
16.9846 0.322947 -3.17161
16.685 -0.0907191 -1.02924
17.2709 0.197328 0.200441
16.7966 0.736787 -0.953618
16.8524 -2.67536 -0.282763
17.1492 -0.769702 -0.934721
17.2925 -0.780488 1.44331
16.5784 0.0982265 -1.42934
16.48 1.88015 -0.353503
16.8008 0.130486 -1.5903
16.6171 0.601179 -0.207276
16.9252 0.190456 -1.66599
16.8267 1.23528 -0.195625
17.2308 -0.0138133 1.49456
17.3947 -3.18334 0.895369
16.9142 1.10107 -0.00754749
17.1633 1.18109 1.42414
15.9409 0.689775 -0.812797
16.2785 0.283525 -0.947368
16.8456 0.308834 -0.26646
17.3009 -1.40864 0.282382
17.0458 1.33012 0.287214
17.053 1.15906 -0.648465
17.034 -1.17869 0.703305
16.9313 1.35549 -1.17612
16.7657 0.922098 0.742177
16.5925 0.368405 1.95854
16.9054 -0.142731 2.2474
16.7537 -0.711929 0.00332119
16.7618 -0.978919 0.189018
17.0066 -0.824131 -0.853105
16.5753 1.20953 -0.673771
16.8543 -0.434207 0.482354
17.2018 -0.811414 -1.27886
16.9703 0.716271 -0.109442
16.6862 -0.793931 -0.832448
16.7065 1.29643 -0.664014
16.7349 -0.422382 0.225496
16.7816 -1.0675 -0.405379
16.8904 -1.00973 -0.974131
16.7003 -0.668599 0.572329
16.6653 1.10065 -1.77655
17.2947 -0.18764 0.668307
17.133 -0.974254 -0.973697
16.9229 -0.747024 0.97592
17.0795 -1.97741 -2.13488
16.5992 -1.21158 -0.314334
16.1811 1.71895 -0.676516
17.2856 -0.357671 -2.32918
16.553 -0.320268 -0.882612
16.2294 0.189285 -1.0768
17.2937 -0.983164 0.857621
16.1812 1.0825 -0.874039
16.4539 1.43398 1.33025
16.4704 0.433281 -0.281316
17.3772 -0.778807 1.3574
16.7065 -0.789617 0.621591
16.8629 -1.05866 -0.72104
16.4646 1.18114 1.34454
16.2736 -0.822971 -1.12221
16.4446 1.59542 -0.1651
16.9214 0.0575958 -0.107152
16.8519 0.511791 1.13547
14.8028 -0.796699 1.11893
16.6302 -0.756748 0.4153
17.333 -1.26834 3.4263
16.4502 0.951182 -0.660774
17.0483 1.17915 -0.247159
16.523 1.64195 0.700592
16.6779 -1.40243 0.717262
16.6556 -0.0955613 -0.149486
17.1674 -0.560953 -0.269159
16.7518 -1.16262 -0.774074
17.1496 0.759178 -0.58853
17.3122 2.12321 1.72444
16.4411 -0.490394 1.01498
17.0212 0.937758 0.661088
16.5025 -0.746445 -1.06773
16.4773 0.741403 0.886406
16.6124 0.974775 -1.14957
16.3938 -0.0816721 0.0494334
16.9166 -0.830392 -1.67754
17.1416 -1.55907 0.703323


==> latex_data/vae/gtsr/pos_jbda_neg-pos.txt <==
-11.3346 -0.984282 1.90179
-11.1432 -0.475119 2.35085
-11.5216 0.836873 -1.25163
-11.3992 -1.48555 1.93969
-11.3195 -0.977099 0.0975821
-11.6225 0.733874 0.35616
-11.3974 -1.32621 -0.506512
-11.3271 -0.034401 -0.0523205
-11.4885 2.48925 -0.510047
-11.1995 -1.22159 -0.137573
-11.4752 -0.338507 -0.134688
-11.5554 0.569879 1.78551
-11.2031 0.0712639 -0.136569
-11.7239 -0.0033355 0.985824
-11.8545 0.259914 -1.07563
-11.5808 -2.0169 1.06506
-11.1693 1.15956 -0.576918
-11.4638 -0.411192 -0.190662
-11.0437 2.11435 -0.659716
-11.1567 0.00205551 0.125848
-11.7391 0.500799 1.62348
-10.95 -1.39753 0.279906
-11.1982 1.46121 0.710743
-11.1899 1.06548 0.196764
-11.3976 -1.69094 -1.08962
-11.3493 -1.75549 -0.100194
-10.8955 -0.924904 -0.0948469
-11.9529 -0.800308 0.416773
-11.1514 1.61371 -0.471543
-11.6179 -1.37527 3.20993
-11.6023 -0.30147 0.136783
-11.4392 0.25132 1.36228
-11.3796 -0.662762 -0.967551
-11.2995 -1.52927 -2.30672
-11.4827 -0.995429 -1.26517
-11.8649 0.527768 0.00749383
-10.9429 1.05897 1.05122
-11.525 0.426151 0.768146
-11.9883 1.24703 -0.550372
-11.9108 -0.667367 -0.414293
-10.6704 -1.68562 0.898144
-11.5116 1.99369 0.126909
-11.406 -1.81587 -0.377333
-11.5593 -0.605337 0.65801
-11.786 -0.144758 0.902636
-11.3458 0.515991 -0.508156
-11.391 1.19245 -0.722767
-11.4908 -0.193987 -0.446728
-11.1076 -1.09602 1.00257
-11.1821 -1.1585 -1.14915
-11.389 1.20098 0.212349
-10.85 -0.364278 1.92386
-11.3098 0.527924 -1.31517
-11.2586 -1.06584 1.44657
-12.272 0.286432 0.87191
-11.3129 -1.1179 0.526462
-11.6518 -1.29674 0.222953
-10.9878 1.1181 -0.362534
-11.1188 -1.43504 2.12613
-11.0575 -1.01099 -0.0756326
-11.0435 -0.912659 1.37888
-11.4711 -1.61517 -0.159631
-11.3019 1.37867 0.429639
-11.2687 0.717664 -1.36552
-11.095 0.468786 -0.721378
-11.0868 -2.21293 -1.86312
-11.4862 1.73618 -1.58593
-11.3163 0.42507 -0.174887
-11.3122 -1.55071 0.27761
-10.7497 1.00818 1.74617
-11.0438 1.33583 0.750357
-11.5034 0.937745 0.941944
-10.7486 0.00333889 1.82186
-11.6348 -0.590128 -1.3518
-11.6451 -2.71451 3.35517
-11.2921 -0.327546 -1.72229
-11.4538 1.91206 -0.987693
-10.8946 0.838625 -0.0423661
-11.356 -0.951644 0.543251
-11.2484 -0.0743146 -1.22328
-11.7393 0.193407 -0.54433
-10.8843 0.680831 -1.04676
-11.3436 -0.398049 -0.451992
-11.0769 -0.61688 0.659991
-11.4646 -0.0659656 1.05928
-11.247 -1.57457 0.787942
-11.6494 1.33271 0.346285
-11.1833 -0.963059 0.38994
-11.2402 1.00729 0.514138
-11.7824 -0.470594 1.16249
-11.5367 -1.45566 -1.44223
-11.0147 -0.627499 -1.88429
-12.203 2.0898 -0.0482714
-11.2255 -1.06685 -1.69895
-11.3653 -1.66026 0.51182
-11.5054 -0.53453 0.0924546
-11.6631 -1.44611 1.49382
-11.4654 0.394623 0.556198
-11.2446 0.459376 0.283744
-11.6551 -1.39491 -1.40703
-11.2963 -2.80856 0.509359
-11.8321 1.05909 0.0499032
-12.4115 0.587109 -0.506403
-11.4193 -1.81064 -0.142874
-10.6007 -0.0361146 1.1442
-10.8112 0.949456 1.95839
-11.3727 1.08855 0.89801
-10.9377 1.28834 -1.8041
-11.3861 -2.52854 -0.0887326
-11.3644 1.56119 -0.243533
-10.8029 0.173531 -1.38705
-12.3006 -1.57956 0.354334
-11.6972 0.0914544 0.305697
-11.7994 -0.252235 -0.749698
-11.5698 0.605364 3.16823
-11.3692 0.614395 0.219226
-11.0017 1.56447 0.387114
-11.3824 0.438738 2.04376
-11.0107 -0.482664 2.32852
-10.8855 -0.711395 -0.751969
-11.355 0.154558 2.90772
-11.0643 0.554824 1.29511
-11.5918 -0.177069 -1.68404
-9.55364 -0.521324 1.49517
-11.4394 1.60478 1.12116
-11.5352 -0.819494 0.186472
-10.9019 0.241026 -0.218201
-11.6073 -1.44342 -0.92688
-10.7639 -0.970527 -1.64202
-11.514 -0.356906 1.41038
-11.7654 -2.23042 -0.0651039
-11.4513 0.172043 1.48259
-11.6251 -0.0296626 0.965411
-11.5739 1.67811 -0.133844
-11.4665 -0.259379 -2.4042
-11.7748 -0.258068 -0.748397
-11.316 0.462969 1.04323
-11.4946 -0.763288 -0.705873
-11.8224 0.247102 -0.632271
-11.1288 -1.17051 -0.920652
-11.8821 -0.17615 0.0798547
-12.0686 -0.520941 -0.628094
-12.0166 -0.612522 1.4709
-10.7111 -1.13357 -0.548449
-11.2889 -0.417107 0.26988
-11.1229 -1.01075 -0.321581
-11.1542 -2.09711 2.98951
-11.2847 -0.0169374 -1.36061
-11.3092 -0.473133 -0.354878
-11.1819 0.50653 0.371684
-10.9454 -1.18623 1.6452
-11.5628 -0.643511 -0.159151
-12.1729 0.273321 -1.7837
-11.3209 1.11552 -1.94438
-11.6435 -1.63468 0.122155
-11.0776 -2.59729 -0.509049
-11.5845 0.267332 -0.467332
-11.4638 -0.586659 1.10633
-11.8783 0.096272 -0.436175
-11.4024 1.11712 -1.08164
-11.5843 0.19901 -0.486401
-10.9903 -1.01318 0.749526
-10.8065 -1.6727 0.873909
-10.8797 -0.249689 0.90454
-11.7917 -1.10345 -0.438485
-11.2591 -0.568885 0.416668
-11.6656 2.3082 -0.715088
-11.7718 -1.99723 -1.0811
-11.4978 0.266701 -0.220306
-11.3366 1.41539 0.355085
-12.079 -0.000864255 1.95229
-11.1492 -0.443169 -1.19831
-12.5481 1.322 1.54604
-12.392 -1.74133 2.49882
-11.3974 0.253146 -2.37073
-11.631 0.432201 -0.914818
-11.5415 0.15295 0.832246
-11.3401 1.06721 -0.0223083
-11.6822 1.58662 -0.712517
-10.8191 -1.85704 0.501668
-11.122 1.12367 3.03065
-11.7738 -2.13625 -0.979223
-10.9237 -1.7053 2.02289
-11.3919 -0.317461 1.21819
-11.7762 -0.468886 -1.03632
-11.2052 -0.0157934 0.859487
-11.6274 1.80391 1.52252
-11.5047 -1.24098 0.797053
-11.5445 -0.00311856 1.49199
-11.2903 -1.61857 0.0947425
-11.1413 1.75987 1.66876
-11.5372 0.558207 -0.381691
-11.5508 0.810598 0.876641
-10.911 -1.45603 0.359326
-10.8086 -0.686574 0.966887
-11.0521 0.251206 1.71109
-11.7014 0.193778 -0.896175
-11.5273 -0.980049 -0.580498
-11.8855 1.20317 2.04719
-10.6273 -1.40561 1.28047
-11.5734 -0.982912 0.124525
-11.1684 0.702683 0.260877
-11.7681 0.33847 0.00953773
-11.0203 0.424663 0.591239
-11.463 1.21276 2.12433
-11.1939 -1.24056 1.63967
-11.2992 -0.907489 -0.465558
-11.0014 -1.82596 -0.778907
-11.8251 0.18456 -1.24648
-11.0176 0.0884713 1.07006
-11.1941 -1.58232 1.16115
-11.2844 1.69565 0.382643
-11.2248 0.812362 2.28349
-11.8595 0.0551717 1.30534
-12.0489 1.20607 2.11503
-11.802 -0.251359 -0.494393
-11.8881 0.630705 3.00529
-11.436 0.198053 1.5964
-11.1336 -1.62427 1.33733
-11.0845 -2.45755 -0.0604414
-11.7927 0.370157 0.209057
-11.2944 -1.12788 -0.440661
-11.8594 -1.5394 0.0339289
-11.7842 -0.0493081 0.346967
-11.5062 1.65868 -0.812154
-11.7197 -1.06167 -1.18887
-11.1447 0.462411 -0.426791
-11.3462 0.477321 2.15862
-11.0648 -1.55416 2.80909
-11.5153 -1.21271 -1.42912
-11.0675 0.858005 0.00538225
-11.6504 -0.422744 -0.139709
-11.4474 -0.231837 -0.908305
-11.664 0.934082 -0.259021
-11.06 1.13654 -0.725195
-11.2174 -0.640543 -1.63968
-11.0035 -1.70548 0.41032
-11.8353 -0.551673 1.40065
-11.3337 -0.248971 0.365381
-11.5336 -1.52778 3.43746
-11.2512 -0.707943 1.24722
-11.2478 1.22151 -0.0936889
-11.4327 0.207673 -2.39844
-11.0786 -1.34483 -0.396429
-11.6174 1.51714 -0.546732
-11.7552 0.122064 1.77532
-11.1187 -2.11418 2.81781
-11.7454 -0.230873 2.04184
-11.4553 -1.17711 -1.00143
-11.1607 2.44717 1.67158
-11.4501 -1.62959 2.01409
-11.6167 0.107421 0.800425
-11.6695 -0.332086 0.87124
-11.4423 -2.74191 1.16152
-11.5017 1.0987 -0.0770807
-10.3532 1.04865 -0.958005
-11.1401 0.612379 1.26969
-11.1043 -1.12141 -0.311476
-11.3069 -0.0421748 1.05736
-11.6197 -0.65359 2.70461
-11.5513 -0.920573 -0.575636
-10.6789 -0.144295 -2.39877
-11.2774 0.315089 -1.32792
-11.3077 -1.8413 0.1474
-11.3755 -2.32023 1.413
-11.1296 -0.736483 -0.410528
-11.2583 0.555055 0.393187
-10.837 -0.699275 0.802925
-10.8788 -0.0874423 -0.976142
-12.1304 0.181366 0.0321651
-11.4831 1.3103 0.0809354
-11.6805 -1.67519 -0.701393
-11.9295 -0.789438 -0.518642
-11.6713 -0.213102 0.641511
-11.2839 0.152835 -1.85938
-11.4037 0.614354 0.442004
-11.5631 -0.456747 -0.414798
-11.209 -1.37569 1.09006
-11.4832 -0.952351 1.5826
-11.4499 -2.20155 -1.26817
-11.4343 0.9826 -1.00423
-11.4187 1.90599 0.784982
-11.0035 -0.0314229 -0.511654
-12.1393 0.63418 0.0574174
-11.543 -1.1088 -1.36982
-11.2096 -0.482548 1.37491
-11.3308 0.557194 0.688022
-11.3965 -0.521143 -0.516531
-11.665 0.580172 -0.0450173
-11.6005 -0.0821331 -1.2932
-11.0556 0.783062 1.20271
-11.859 -0.0133069 -1.39443
-11.3064 0.626046 0.0522861
-11.1721 -1.50444 -1.54683
-11.4043 -0.582633 0.361438
-11.4039 -0.0320728 1.6649
-12.0591 0.928672 -0.885015
-11.3622 1.08559 -1.58784
-11.8253 0.408349 0.895542
-11.1534 -1.6187 0.773333
-11.3171 0.860429 0.607347
-11.0845 -0.0879964 1.00277
-11.6587 0.564433 2.69695
-11.8442 0.2759 -0.55524
-11.5956 -0.811436 -0.619418
-11.7105 0.849841 1.65846
-11.4057 -2.30235 0.571133
-10.7056 1.15003 -0.746694
-11.4776 -0.17657 -0.305734
-10.8877 -0.198596 2.35985
-12.2323 -0.231278 -1.39073
-11.4102 0.519457 0.993667
-11.458 -0.492513 -0.449422
-9.83433 -0.657772 -1.48997
-11.1378 1.06652 0.86296
-12.1721 1.39493 -0.661543
-11.4395 0.459335 -0.90183
-11.7159 -0.90147 -0.717626
-11.3241 0.763877 -0.266382
-11.0503 -0.0450761 0.478388
-11.4132 -0.0418441 0.480976
-11.3121 0.149881 -1.25578
-12.1108 -1.30464 -0.107261
-11.4373 0.0574086 2.2477
-11.7505 1.60052 -0.860395
-11.2069 -1.85585 -0.165808
-11.0885 -0.908754 -0.96187
-10.9726 1.07914 0.33293
-11.5578 -0.863262 -2.04264
-11.3468 0.0781873 -1.61872
-11.2293 0.847869 -1.46335
-11.375 -1.7898 -0.255667
-11.8055 1.84375 -0.0303431
-11.9588 0.851769 0.529697
-11.6255 1.15516 0.956418
-11.5166 0.316702 0.0870399
-11.0787 -0.788968 1.80347
-11.598 0.531779 0.823804
-11.2048 1.00876 -0.45993
-11.2483 -1.67802 0.112857
-11.3733 0.080084 -0.623233
-11.8348 0.00995288 2.0883
-11.4196 0.103182 -0.246527
-11.1779 -1.3864 2.00951
-11.3696 -0.546631 0.0289445
-10.6776 0.539887 -1.36379
-10.5385 -0.896657 2.95188
-11.2553 -1.01971 0.499569
-11.6683 -0.130508 -1.20294
-10.7866 0.0920833 -0.73737
-11.6844 0.225167 1.13524
-11.2491 -1.35735 -0.460908
-11.1424 0.295078 0.569606
-11.0944 -0.283166 0.271758
-11.0511 0.263026 -2.10535
-11.145 -1.65935 1.95087
-11.2694 -1.10915 -1.00302
-11.4401 1.68574 0.00559177
-12.9714 -2.05066 0.599846
-11.7253 -0.358053 -1.14481
-11.2017 -0.376629 -0.22985
-11.2959 -0.773885 -0.00268177
-10.7217 -1.14362 -1.10778
-11.211 0.310903 -1.64186
-11.6198 1.40655 -0.0154267
-11.4442 -2.43032 -0.971404
-11.2185 -0.126428 0.870187
-10.9377 1.64876 -0.406003
-11.5824 0.50145 -0.324253
-10.6282 -0.202975 -0.587435
-11.5188 0.231 -0.262435
-11.528 1.04084 -0.3087
-11.3128 0.482139 -0.62811
-12.0232 -1.79778 1.18583
-11.4793 0.229807 -0.742338
-11.0982 -0.310797 -0.654186
-11.6345 2.58349 -1.43872
-11.1448 0.554006 -1.6775
-11.5096 0.964787 -1.50881
-10.6346 -2.77222 -0.485335
-11.2584 0.89506 1.6671
-11.7108 -0.188114 0.411991
-11.5077 0.609813 -0.624477
-11.5847 0.448199 -0.759038
-10.8239 -1.27219 -0.152646
-10.5287 -0.0968406 -0.53924
-11.6506 -1.09963 1.85651
-11.5757 -2.04076 1.52034
-11.1929 -2.06608 -0.439513
-11.0083 0.167124 -0.184543
-11.1475 1.87787 -0.787245
-11.4673 -0.943896 0.91626
-11.3329 -1.29072 1.34592
-11.471 -0.0316034 0.25271
-10.9943 -0.958642 1.2018
-11.5433 -0.396952 1.61873
-11.0403 -0.83495 -0.424157
-11.2723 0.677613 -1.4681
-11.5222 0.791246 -1.05642
-11.9192 -0.856638 0.305333
-11.8835 0.408054 -1.81765
-11.1036 -0.612547 -1.35986
-11.2014 -1.5341 -1.57342
-11.8777 1.49071 -0.240042
-12.1686 -2.09894 0.817925
-10.9131 -0.859282 -0.370551
-11.6718 -1.1219 -1.03738
-11.4788 0.0934027 0.579455
-11.3431 -0.642216 1.62053
-12.1051 -0.915163 -1.21754
-10.7952 -1.05931 0.369672
-11.9638 -1.88833 0.231327
-11.5301 -0.139472 -1.81879
-11.4514 -1.22099 0.673733
-11.1443 0.923619 -0.253877
-11.2043 -0.605237 -1.07641
-11.5278 1.37201 -1.00406
-11.2671 -0.740871 0.604919
-11.3459 0.963749 -1.32414
-11.6895 0.0905823 1.78145
-11.5272 -0.158212 1.60096
-10.1753 0.379839 -0.590856
-11.4328 -0.149882 2.25179
-11.3504 -0.745556 0.532294
-11.693 -0.0180353 -0.987499
-11.1593 -0.0367218 -0.208537
-10.9981 -2.06688 1.78474
-11.2205 -0.0894999 1.47176
-11.9745 0.439816 -0.177385
-10.2261 -1.97524 0.553779
-11.3789 0.281366 0.0164072
-11.6132 1.1369 -0.14732
-11.3316 -0.219824 -0.223041
-11.2475 -1.21253 -0.215075
-11.6764 1.53563 -0.371979
-11.2055 -1.69457 1.73039
-11.1647 0.174039 2.04103
-11.593 0.853962 -0.887874
-11.5893 0.639321 -1.42126
-10.8216 -0.0781324 2.12365
-11.8359 -1.94333 2.20424
-11.4317 -3.10401 1.36741
-11.3164 0.60637 1.29649
-11.5774 1.24167 0.983507
-11.2542 -0.197549 -2.30042
-11.6418 0.546818 0.120906
-11.4407 1.75273 -1.59007
-10.8802 -1.85715 1.66422
-11.8442 -1.53766 -1.00867
-11.3748 -1.47667 0.57921
-12.121 -2.69803 -0.101734
-11.102 0.117291 0.814294
-11.0797 0.227221 -1.37541
-11.2762 1.63386 -0.372176
-11.3269 -0.215231 -0.303496
-11.6256 1.23813 0.218461
-11.2795 0.716952 0.590254
-11.2988 -2.32838 0.89396
-11.0407 0.928081 -1.44196
-11.2178 1.63182 -1.41318
-11.5181 0.207962 -1.75356
-11.5511 1.80077 0.0835484
-11.3373 -2.3779 1.51511
-11.3476 -0.0793058 1.86523
-11.212 0.747736 -2.1586
-11.6171 -2.07853 -0.196384
-11.9881 0.491681 0.165467
-11.4885 2.4426 0.445122
-10.9995 0.0528024 0.432755
-11.4816 0.94863 -0.450782
-11.4317 1.01968 -0.0259469
-11.3655 -1.46639 0.760247
-11.2918 0.135705 -0.0964153
-11.5915 -1.3462 -0.856128
-10.9379 -0.744352 -1.6279
-11.4177 3.19008 -0.755992
-11.4265 2.10391 1.95455
-11.6261 0.538276 -0.509465
-11.6414 -0.393386 1.63762
-11.1731 -0.688761 -0.600128
-11.2738 -0.663476 -0.579345
-11.3912 1.50955 -1.56079
-11.8534 1.03842 -1.58038
-11.2806 -0.00545212 0.248167
-10.9936 1.97152 -0.00119056
-11.4168 -0.566782 1.21948
-11.278 0.923107 -0.485715
-11.6317 -0.774142 -0.294484
-11.7115 -0.499755 2.30438
-11.5523 -1.53848 -0.203934
-11.4569 -1.28592 -0.306542
-11.4477 -0.140287 -1.46291
-11.4134 1.17939 -0.853758
-11.7667 1.2782 -1.03927
-11.3505 -3.4099 2.31486
-11.9943 0.598591 1.5168
-11.3282 -0.96819 0.0773528
-11.9334 -0.208934 0.877246
-12.3663 -1.12056 1.81256
-11.3219 2.03886 -0.299053
-11.1832 0.731686 -2.25109
-11.3031 0.0333217 -0.681672
-11.5606 -1.05338 -0.0995335
-11.7526 0.894128 -1.48642
-11.6538 2.23925 -1.95367
-11.7514 0.363491 0.628154
-11.3236 -0.110301 1.90095
-11.8442 1.02685 -0.367899
-11.0378 -0.00219482 -0.692511
-11.6692 0.889317 0.260346
-11.2721 0.125893 -0.90891
-11.5079 -0.667553 0.22419
-11.8829 -0.2397 -0.307573
-11.2965 -1.47893 -0.528035
-11.5051 0.637907 -0.465455
-11.4392 1.50058 -0.456533
-11.3002 0.117854 -0.296119
-11.6905 0.0566379 -1.23523
-11.2409 -1.862 1.16283
-11.7981 0.185641 0.496536
-11.6415 -0.444366 0.4079
-11.994 -0.63477 0.372762
-11.5187 1.81123 -1.60364
-11.3846 -1.59817 -1.14183
-12.1882 -1.91958 3.19746
-11.4183 1.37065 -1.07094
-11.17 0.393599 0.181445
-11.1297 -0.772893 0.18242
-12.0885 -1.06236 -1.17983
-11.6468 -2.06479 1.55093
-11.9392 0.8577 -0.601533
-11.3912 0.288995 -3.45394
-11.1861 -0.422926 -0.628518
-11.1669 -1.98056 1.79079
-11.1024 0.709126 -1.01593
-11.0803 2.20521 0.931433
-11.4674 -1.1153 -2.80084
-11.1513 -1.31371 0.426522
-11.5475 1.76709 2.37806
-11.9907 -0.243508 -2.61137
-11.0909 0.14145 0.840568
-11.0952 0.344765 0.215532
-11.4875 1.05805 1.03082
-11.8195 0.560591 -0.850232
-11.5163 -0.841196 -0.349139
-11.4309 0.342094 -0.0906177
-11.2383 0.218383 -0.970047
-11.5429 1.04228 0.613761
-11.2217 -1.31518 0.430499
-10.7141 0.874734 0.480766
-11.1504 0.274814 -1.77859
-11.3098 -0.430191 1.48028
-11.6236 0.401406 1.34224
-11.1856 -0.220196 -0.957939
-11.8181 0.94733 -0.818951
-11.1531 -2.31656 -0.0841161
-11.479 0.0607726 -1.34836
-11.4247 1.27621 0.924617
-11.0867 -0.45862 1.09718
-11.6255 0.193881 -0.45012
-10.9441 -0.238254 -0.950346
-11.4899 -0.0911816 1.72705
-12.0146 -1.29021 -0.534733
-11.5652 1.30019 0.120473
-11.4357 -0.945658 0.885517
-11.0383 1.24294 -1.26552
-11.3819 2.42835 -0.508378
-11.8533 -0.726488 1.29069
-11.5944 -1.3523 0.687083
-11.3667 0.287734 -2.04336
-11.316 0.764216 -0.580496
-11.4179 -1.98466 -0.459099
-11.0208 1.1233 -0.418938
-11.5511 0.0717045 0.533133
-11.6766 -2.17395 2.96672
-11.4951 -0.162221 -1.32703
-11.4255 -1.22514 0.375256
-10.8555 -0.437111 0.285539
-11.1795 0.216506 1.50011
-11.6104 1.25636 -0.551137
-11.2849 -1.19941 0.423072
-11.1639 -0.404981 -0.335253
-11.7613 -1.16926 2.92128
-11.7305 0.669928 0.924212
-11.5452 0.658016 -0.0786525
-11.1146 -0.484353 -0.39903
-11.6457 -1.5494 1.08287
-11.1341 0.726986 1.59396
-11.5892 0.634219 -0.139834
-11.466 0.7013 0.241826
-11.464 -0.695872 -1.00545
-11.6747 -0.304432 1.02761
-11.2792 -0.472963 1.51849
-11.3477 1.84779 -0.446964
-11.4885 -2.42386 1.01995
-11.124 -1.99664 0.397064
-11.5217 1.04131 -1.00855
-11.4592 1.69993 0.832421
-11.8415 0.888727 -1.61016
-12.2043 -0.677275 1.04935
-11.054 -1.38377 -0.379682
-12.0905 1.89951 -0.240535
-11.0992 -0.487662 -1.11549
-11.8862 -0.812131 -1.03356
-10.896 0.0677913 -0.558022
-11.1727 -0.297989 0.947643
-11.7079 -1.73916 0.659521
-11.9849 0.2379 1.10714
-11.4083 0.422603 -1.47525
-11.1363 -0.260563 -0.0172984
-11.0805 0.678937 0.84585
-11.7949 -1.4801 0.0414137
-11.5755 -1.97681 -0.174838
-11.2004 0.149568 2.32706
-12.2525 5.58277e-05 -2.01637
-11.3251 -0.753697 -1.55275
-11.81 0.754165 -1.40733
-11.2829 -0.346832 -0.0626588
-11.3525 1.30759 -1.14891
-11.5523 -0.600089 0.22628
-11.3524 -0.66712 0.168221
-11.2572 0.298599 -0.682925
-11.2411 0.40754 0.614998
-11.5484 -2.93899 -0.492084
-11.1229 -0.501141 -0.987581
-11.451 -0.898734 1.34744
-11.6847 0.136384 -1.14289
-11.3237 -0.592823 0.356902
-10.5825 1.82698 0.0469525
-11.9258 0.0322086 1.31402
-11.0259 1.95035 -0.546712
-11.0352 -0.786472 1.69673
-11.0618 -1.65388 1.0618
-11.6071 0.00203336 -1.25215
-11.4172 1.42307 -0.900004
-11.1079 -0.540968 -0.676218
-11.2556 -0.928801 0.288224
-11.9426 -1.99114 0.813439
-11.3833 0.971724 0.645605
-11.3497 -0.197294 -1.03278
-10.8634 -0.716056 -0.249269
-11.9191 -1.27157 0.631344
-10.9784 1.14457 -0.123675
-11.614 -0.636506 -2.28592
-11.1407 2.04332 -0.412066
-11.0246 -1.15253 1.44702
-12.3207 -1.6298 0.0626636
-11.3691 0.42064 0.673408
-11.3345 2.20984 1.63289
-11.254 0.117492 -1.0915
-10.7621 0.173719 1.28602
-10.987 0.248086 -1.02488
-10.8534 1.27976 0.664018
-11.8413 -0.939172 0.673871
-10.9532 -0.358167 -0.786529
-11.772 1.9606 0.730167
-11.8772 1.52125 -0.0621748
-11.385 0.814501 1.30913
-12.1304 0.0833603 -1.25488
-11.5024 -0.514889 -0.0275056
-11.8855 -0.949431 -0.556331
-11.4189 1.19283 0.107848
-11.3118 1.06254 0.783448
-11.1555 -1.42423 0.0696774
-12.0246 -0.419643 -1.82721
-11.2634 0.984386 -0.591381
-11.7981 0.140739 1.24213
-11.2736 0.722114 0.897369
-11.1674 -1.37255 -0.52392
-11.9841 0.397957 0.869604
-11.1073 1.59721 0.219624
-11.7103 -0.331118 0.814676
-11.6037 -0.183697 0.717109
-11.2113 0.994811 -0.370265
-10.8357 -1.46011 0.936126
-11.9802 -1.05853 -0.947977
-11.2924 -1.34089 0.945979
-11.5285 -1.88381 1.35248
-11.1598 0.0995362 -1.41295
-10.6096 0.821685 0.268082
-10.718 -0.0245891 0.481557
-11.3868 -0.858748 -1.50536
-11.0737 -0.790097 -0.398754
-11.5674 -0.972863 2.39302
-11.7523 0.463992 -1.29296
-11.2358 -0.226267 -1.82188
-11.7669 -0.404863 -2.69467
-11.5157 0.792031 0.022001
-12.1122 -1.41617 0.960767
-11.2615 -0.0764511 0.670496
-11.4361 1.61306 0.925096
-11.1844 1.50358 -0.377812
-11.5211 -2.00141 -0.396443
-11.5132 -1.8375 0.686664
-11.1397 0.745058 0.365233
-11.4073 -2.19741 0.351405
-11.7601 1.46098 -1.87501
-11.4754 -1.13233 -0.939363
-11.7576 -2.0278 3.36891
-10.9722 -0.989566 -0.295629
-10.947 1.78192 -0.0538595
-11.3213 -0.513259 -0.984845
-11.1847 -1.27858 -0.108495
-11.6323 -1.74776 -0.281081
-11.1864 -0.510849 -1.6061
-11.7668 -0.00984524 -0.154627
-11.7444 0.756589 -1.50467
-11.2094 -2.21565 -0.000755571
-11.4445 0.290194 -0.817833
-11.7742 -2.91428 -1.72173
-10.8085 -0.465956 1.24246
-11.0268 -0.631631 -2.26609
-11.1695 1.47315 0.772351
-11.6532 1.68269 -0.00892654
-11.4187 -1.76512 -0.546092
-11.6615 0.100455 2.44577
-11.6747 -0.733088 -2.81273
-11.8008 -2.78479 1.61582
-11.6872 -1.48121 0.871486
-10.9523 0.253466 -0.40655
-11.5057 -0.624494 -0.624884
-11.4908 -1.18711 0.328159
-11.7005 -1.79408 0.200652
-11.4809 0.29207 0.699184
-11.4243 0.746716 -0.242307
-11.2016 -0.443982 0.374777
-11.4566 0.18767 -2.42144
-11.2034 -2.32878 -0.220512
-12.2495 0.690605 -0.216993
-11.8983 0.256299 0.0454336
-11.4959 1.76481 0.125954
-11.534 1.03434 0.308451
-11.2444 1.20229 0.706842
-11.7821 0.599343 -1.15257
-11.3031 -0.0531231 1.12626
-11.6239 1.60912 1.13854
-11.2924 0.193905 1.43642
-11.3712 -0.71619 0.391336
-11.2902 -1.28938 1.74127
-11.5552 -0.690913 -1.12665
-11.4622 0.04369 -2.43083
-11.4411 -0.69521 1.32163
-11.7023 0.432856 -0.0700439
-11.9551 -0.473446 -2.20114
-11.0909 1.28434 -1.45607
-11.0772 -2.5942 -0.439671
-11.6415 1.23784 1.25408
-11.5562 0.0623626 0.91899
-11.2257 0.481427 -0.185901
-11.3708 -0.402388 -0.972979
-11.8193 -1.95105 -1.16744
-11.4097 2.38473 1.31022
-11.1829 -1.12208 -1.89382
-11.0902 0.41668 1.10912
-11.7839 0.938673 0.459697
-11.3421 -0.655158 3.4252
-10.9306 0.907813 -0.101576
-11.5625 0.0770478 -0.691137
-11.4774 0.227236 -0.918732
-11.2502 -0.302078 -0.537304
-11.2328 -0.841804 -1.89617
-10.8854 0.792548 -0.497616
-11.2067 0.550051 -0.492695
-11.4347 -1.84177 1.11067
-11.9874 -0.274001 1.15657
-11.2061 -1.25999 0.662617
-11.7789 0.229966 1.89121
-11.049 0.117617 -0.259743
-11.1708 -1.46615 -0.868788
-11.0863 -0.564149 -0.468019
-11.1993 -2.45778 0.0749472
-11.5069 0.995032 0.562999
-10.8636 -1.55048 0.672605
-11.1092 0.118662 -0.639161
-12.1245 -0.26709 -0.310381
-11.9983 -0.491654 -0.0676621
-11.5239 0.836949 3.82238
-11.1673 -0.245728 -1.45314
-11.6784 0.155384 0.17994
-10.9945 0.355588 -0.357102
-11.1402 -1.00491 -0.324264
-11.2705 -1.37785 0.244597
-11.542 0.319206 -0.14528
-11.6984 0.173872 1.8032
-11.2052 -1.56868 -0.515723
-11.6228 -0.668221 -1.4321
-11.0328 0.747039 -0.110007
-11.2023 -2.1579 -0.974377
-11.7908 2.613 0.662258
-11.2289 1.08853 -0.498389
-11.1557 0.105964 1.52892
-11.5351 0.941584 -0.368341
-11.1458 0.349416 -0.550364
-11.6987 -1.66409 0.902877
-11.3602 -1.18276 -0.985231
-11.0329 1.58214 -0.1414
-11.0553 -0.143292 1.40635
-11.3621 0.236237 -2.39846
-11.2332 -1.03012 -0.0461529
-12.2724 -1.11806 -1.15913
-11.3449 0.156441 -0.86642
-12.0134 -2.61754 -0.444792
-11.743 0.607848 -1.48922
-11.5415 2.64268 2.82682
-11.9314 0.28605 0.368568
-11.4755 -2.0226 1.04057
-11.6095 -1.42372 0.970298
-11.2697 -1.74738 1.50982
-11.6017 -0.390376 -0.787015
-11.2241 0.986366 0.813509
-11.7889 -0.495805 0.609434
-11.2623 1.47679 1.47758
-11.3158 0.629894 -0.480824
-11.3678 -0.125852 0.956315
-11.8546 -2.24084 0.0689264
-10.9667 -0.470821 0.407222
-11.3026 0.0322649 -0.624502
-11.8233 -0.653063 -2.25654
-10.7841 -0.144726 -0.385222
-11.5882 1.01403 1.01025
-11.9664 -0.00123149 1.08343
-11.6601 -2.02988 -1.01181
-11.3523 -1.31752 -1.33149
-11.2073 -0.355833 2.14408
-11.7455 -0.283448 0.412149
-11.3966 -1.85941 0.234404
-11.5927 0.295071 0.158219
-11.8267 -1.208 1.16581
-11.4803 -1.27476 -0.28725
-11.2339 -1.47166 0.61829
-11.3794 1.70098 0.833726
-11.6103 -1.46578 0.796224
-11.0294 0.536417 -0.206472
-11.381 1.29916 0.201575
-11.1211 -0.420103 1.55195
-11.4559 0.582044 1.17461
-10.8421 -1.45396 0.736023
-11.3955 0.269835 0.129461
-11.4058 -0.151542 -0.0711228
-11.6058 1.37161 1.42871
-10.9863 1.90817 0.756644
-11.397 -0.679279 -2.64923
-11.897 -1.73509 1.76877
-11.5631 -0.693634 -1.24273
-11.3773 0.292322 -1.74488
-11.464 -1.20363 -1.33294
-11.5743 -2.4844 0.736081
-12.0524 -0.586259 -1.08249
-11.4375 -1.73871 -1.27124
-11.3881 -0.468671 2.26089
-11.187 0.344649 1.1691
-11.69 -0.695376 0.38866
-11.2231 0.619879 -1.55154
-11.3214 1.1612 -0.710419
-10.9527 -0.867356 -0.995866
-10.9346 -0.160541 0.655746
-11.6816 -0.748987 -0.413435
-11.4614 1.14611 0.0724395
-11.4849 1.39591 -1.98003
-10.9276 1.0982 -0.858361
-11.2881 -0.546942 -0.729536
-11.7431 -0.88355 -0.414511
-11.4864 -1.53279 0.417996
-11.4741 2.19315 -0.120079
-10.7255 -0.160096 0.201158
-11.0446 0.724722 -0.487057
-11.2245 -0.127877 -0.546266
-11.6013 0.3903 0.306676
-11.4663 -1.46308 -1.32231
-10.8176 0.767609 0.547791
-11.4872 -1.92985 1.12618
-11.6378 0.0363702 -0.590124
-11.5614 -1.34832 0.534434
-11.6565 -1.01927 -1.15474
-11.8687 0.306372 1.17476
-11.3879 -0.821252 -0.543888
-11.9583 0.0363487 1.5427
-11.4493 0.296814 1.97088
-11.0508 1.96001 -0.368175
-10.8397 0.15093 0.680108
-11.4528 -0.120523 -0.562397
-11.0957 1.29171 -0.764593
-11.5957 -0.764622 0.169351
-11.2526 0.324666 0.0514855
-11.3925 0.254395 -2.39672
-11.0778 -0.233113 -0.776653
-11.7554 -1.4892 -1.62279
-10.8676 -1.5673 0.0621193
-11.1874 0.484939 0.47931
-11.8288 -2.32987 0.402447
-11.3253 0.962638 -0.180554
-10.7803 0.217496 -1.1174
-11.5542 -0.500031 0.630463
-10.858 -0.736067 -1.48303
-11.1619 -1.24927 0.183357
-11.2786 -0.14466 0.236349
-11.2522 -0.0197524 0.17311
-11.0299 -0.109648 -0.793244
-11.9943 0.229744 0.998321
-11.3595 -1.60823 -0.0251499
-11.5617 1.48194 0.880893
-11.88 1.21893 0.551378
-11.5086 0.862528 -0.362201
-11.1057 1.0575 2.21886
-11.0369 0.706101 -0.00277072
-11.0316 -1.3337 -0.672234
-11.241 0.276725 1.35945
-11.376 0.114399 -1.16429
-11.4041 1.22893 0.204091
-11.5897 -2.27774 -1.08176
-11.2034 -2.21778 -0.443263
-9.67953 -1.52445 -2.54134
-11.5177 -0.147248 0.0447365
-11.2572 1.61686 -0.166038
-11.2398 -3.17448 -0.178888
-11.3595 -1.55829 2.19604
-11.3138 0.666237 1.6459
-11.2883 0.287736 -3.05036
-11.7366 -0.112977 -0.902383
-11.3966 -0.00127057 0.584367
-11.5848 0.714745 -0.857379
-11.6439 -2.98048 -0.588388
-11.1912 -0.755408 -0.824551
-11.2731 -1.17441 1.5475
-11.618 0.0377709 -1.37676
-11.9397 1.89495 0.0700528
-11.2061 0.2015 -1.51628
-10.7882 0.614441 -0.144787
-11.2613 -0.0202366 -1.41
-11.4675 1.54059 -0.533018
-11.0723 -0.0271219 1.59633
-11.2703 -3.40976 1.02868
-11.4862 0.976026 -0.157855
-10.5675 1.14094 1.30515
-11.4185 0.551396 -0.675941
-9.98129 0.460162 -0.928895
-11.6601 0.45551 0.18792
-11.6832 -1.14588 0.94667
-11.3251 1.30599 0.171778
-11.5272 1.0075 -0.756669
-11.3971 -1.24917 0.383188
-11.6122 1.29761 -1.35838
-11.7912 0.892654 0.324002
-11.4618 0.385507 1.9606
-11.3676 -0.0607057 2.44194
-11.467 -0.691298 -0.154466
-11.1536 -1.2306 0.258189
-11.4255 -0.695682 -0.492335
-11.8288 1.32609 -0.546629
-11.8305 -0.493941 0.603477
-11.5183 -0.801863 -1.52883
-11.3257 0.940944 0.572942
-10.5561 -0.995307 -0.48299
-11.9657 1.25404 -0.563818
-11.7555 -0.408915 0.42813
-12.0268 -0.905786 -0.0737775
-12.1379 -1.09453 -0.621096
-11.2942 -0.850673 0.473741
-11.5632 1.19817 -1.38797
-11.5219 -0.518622 0.878201
-11.8322 -1.16959 -1.39381
-11.1823 -0.935021 0.886787
-11.389 -2.10358 -1.82233
-11.5351 -1.12727 -0.262091
-11.6429 1.59279 -0.679518
-11.1581 -0.57756 -2.38399
-11.7731 -0.231054 -0.585909
-11.6565 -0.0775674 -1.00023
-10.929 -0.898558 0.76218
-11.2137 1.15631 -0.739618
-11.277 1.45423 1.26404
-11.7119 0.228263 -1.0378
-11.4571 -0.80898 1.22673
-12.1606 -0.588948 0.949575
-11.4309 -0.956242 -0.204578
-11.5263 1.01694 1.075
-11.9628 -1.05415 -1.36242
-11.8801 1.67274 -0.0461634
-11.5593 0.0973742 0.26518
-11.313 0.233556 0.789841
-11.4243 -0.978985 1.35486
-11.4236 -0.889231 0.381769
-11.5397 -1.51274 3.82822
-11.025 0.769882 -0.832427
-11.6444 1.39879 -0.226642
-11.3784 1.86659 1.27242
-11.5967 -1.55557 1.02576
-10.7789 -0.192143 0.0107878
-10.7731 -0.693521 -0.372938
-11.5456 -1.47213 -0.691808
-11.1928 0.774828 -0.124505
-11.5269 2.04932 1.72091
-11.5634 -0.684812 1.06786
-11.0671 0.86326 1.10364
-11.2508 -0.847504 -0.889937
-11.5338 0.877417 1.25894
-11.2009 1.08767 -0.662597
-11.1945 -0.0712446 0.133148
-11.8697 -0.827293 -1.82501
-11.3803 -1.72827 0.521955


==> latex_data/vae/gtsr/pos_jbda_neg-seed.txt <==
-11.3781 0.420311 -0.691574
-5.18826 -0.0317772 4.01707
-10.0476 0.539129 -1.2728
-10.8573 -0.558677 -1.63517
-11.3159 1.7289 -0.221043
-11.8215 -1.21077 -0.839589
-10.5087 0.640163 -1.248
-12.5829 4.22385 -1.82978
-11.5399 0.672995 2.68627
-10.5491 1.79289 1.75484
-11.6805 -1.17145 -1.52725
-11.2543 -1.99406 -1.84719
-11.1612 3.20462 0.267929
-11.1434 -0.251655 -0.796288
5.23231 2.73824 0.49081
-10.7876 0.255742 2.25442
-12.1421 0.459716 -0.648794
-11.1444 2.2774 -0.579342
-11.4318 -1.40653 -0.185695
-11.1058 -0.799155 -1.64237
-11.0816 2.03711 -1.58292
-11.5179 -1.35097 0.187889
-11.2869 -0.310966 0.235644
-11.0782 -0.599331 2.09135
-11.1185 -2.42691 -1.32485
-12.3151 -1.62488 2.69995
-11.0235 0.429576 0.764268
-11.4231 -1.80933 0.586629
-11.5171 -1.42736 0.458093
-11.4614 1.20222 0.311178
-11.2895 -2.68496 1.05832
-10.5992 1.97987 -0.67636
-11.3443 -0.794843 -0.299787
-7.75167 0.0353642 -0.0967453
-11.4421 1.46869 -0.82244
-10.9166 0.843381 0.506809
-10.6882 1.34838 -0.275766
-11.6119 0.155471 1.61546
-11.4551 -0.394266 1.49615
-11.0982 -0.317401 1.0751
-10.3475 -0.446004 -1.06648
-12.4067 -0.187897 -1.71498
-11.0457 -0.784132 0.535581
-10.9406 -1.30298 -0.423267
-12.5843 -0.450195 -0.559478
-12.2885 1.23552 1.31202
-10.63 -1.54028 -1.66938
-11.2987 0.23607 2.37824
-11.706 1.22227 0.208715
-11.5079 0.249317 -0.456045
-11.1488 -0.590194 -1.66599
-11.3783 -0.513669 -1.29833
-12.0959 -0.0701559 -0.418847
-10.9875 -0.671838 1.51653
-11.6564 0.0280882 1.83197
-11.2284 2.51639 -0.230975
-10.5004 0.880644 2.21383
-12.7199 0.00772568 0.562276
-10.8945 -0.485078 -1.72712
-11.4317 -1.79158 -0.433819
-10.8361 0.106773 0.295546
-11.428 0.362857 0.0314113
-8.58573 0.953108 0.596345
-10.85 -0.106025 -1.18729
-11.9136 -1.74469 3.56649
-10.8972 2.37665 0.0728176
-11.5691 -1.93156 -2.75783
-11.8507 -1.01882 -0.123501
-10.6256 -0.25426 -1.37211
-11.1585 0.874247 0.0500427
-11.3835 -0.77625 -0.128551
-11.0234 -2.28654 -0.983372
-11.2564 1.4692 -0.585679
-11.5945 -0.27626 -0.217966
-11.6618 -0.789144 -1.90539
-12.0568 -0.215813 1.5993
-11.5895 -0.285663 -1.36211
-10.3312 -1.22603 0.837307
-11.0018 1.74735 -1.76381
-10.6566 -0.903314 0.0143057
-11.3484 -0.0590429 -0.464269
-11.0508 0.556697 0.31086
-10.9779 -1.34384 -2.2206
-10.2176 0.225116 1.83404
-11.3497 1.35044 -0.0132174
-11.1778 -0.624316 0.0317347
-8.34198 1.12838 -0.421004
-11.1939 0.66987 -0.562247
-10.4808 -2.47078 -3.02246
-11.7378 -0.352963 1.69244
-11.4732 1.27422 0.154473
-11.3717 -1.41392 -1.95529
-11.3922 -0.892361 -0.666533
-11.2037 0.488748 0.807559
-11.2164 -2.02676 -1.66821
-11.53 -0.269869 -1.95746
-11.5027 -0.89723 4.08854
-11.3169 -0.695105 2.55411
-12.2127 0.961163 -3.33994
-12.0214 0.698627 0.229721
-11.0497 0.595883 -1.15519
-11.2989 -1.89483 -2.48467
-11.1582 1.0773 0.0563387
-11.3788 0.0933411 0.554835
-11.623 -0.551198 1.265
-11.0538 3.2313 0.240899
-11.6872 2.12023 -1.28539
-11.1584 2.04124 0.230348
-11.712 -2.20378 1.10941
-11.6853 0.885168 -1.23883
-10.9279 -0.754015 0.589436
-10.6693 2.41001 -1.51013
-10.2943 1.61242 0.044581
-11.1606 2.12837 -1.38973
-11.6002 -2.28959 -1.16888
-11.1003 0.553442 -1.16968
-10.7554 -1.418 -2.26328
-10.8856 -1.65242 -1.62066
5.59781 2.71923 0.628206
-11.0086 0.638354 -1.54589
-9.85163 0.827195 -1.13403
-11.4656 -0.454817 -0.716147
-10.6491 1.32663 1.71871
-10.2771 0.963424 0.464972
-10.8691 -1.82529 -1.28844
-10.7662 -2.28913 0.777048
-11.1268 0.5061 -1.0108
-11.5921 -0.987453 -1.80868
7.07073 2.48315 0.617513
-10.2181 -2.22043 -1.78762
-11.6027 -0.23061 -0.949873
-11.6677 0.248027 1.01177
-11.4379 -0.68442 1.84696
-10.9727 -0.128716 0.281379
-10.4114 1.10106 0.0970786
-10.6515 -0.689426 1.20501
-10.945 0.333204 -0.278365
-10.9332 1.49162 0.906937
-11.0681 1.03797 -2.10447
-11.2216 -0.850396 -1.37652
-10.3565 0.437951 -1.1769
-10.4886 0.806162 2.38379
-10.5151 -0.377596 -1.54415
-11.5875 -0.737463 0.393333
-11.7351 0.150303 1.94743
-10.7669 -1.50016 -2.13235
-11.2826 -1.89578 -1.17382
-10.7553 2.07929 1.94316
-11.1024 -0.547597 1.71656
-11.5647 2.37648 -1.03647


==> latex_data/vae/gtsr/pos_neg-neg.txt <==
-14.2514 1.85201 -0.58364
-13.4315 0.552357 0.869227
-13.4709 -0.211064 -1.12749
-14.0662 1.23853 2.09479
-14.057 0.243963 1.20855
-13.8626 -0.0273644 -0.615397
-14.4936 1.34019 -0.631124
-13.7338 -0.780219 0.237231
-13.9439 -2.66551 0.149556
-14.3946 1.31357 -1.47315
-14.1995 -0.083328 -0.185952
-14.279 -0.722082 2.29353
-13.7853 -2.11746 0.614492
-13.5791 0.899428 1.42273
-13.6166 -1.34774 0.0531335
-14.618 2.22781 0.296899
-14.5804 -1.62563 0.768677
-14.0314 0.74384 -0.792212
-13.3925 -1.48194 -0.321824
-14.4319 -0.462368 1.27439
-14.3297 -0.309625 2.24522
-14.0246 0.80104 -0.370364
-14.1167 -1.64601 1.9698
-13.7877 -0.532489 1.47015
-14.0529 1.36763 -2.54641
-14.3291 1.72272 -1.13806
-14.2456 0.0276255 1.35553
-14.1332 1.25308 -1.70732
-13.9631 -0.916937 0.745115
-14.6029 1.64875 1.51792
-13.6985 -0.14112 0.380414
-14.7432 0.592367 1.88669
-14.22 -0.502183 -0.712193
-13.9989 -0.19174 -1.81994
-14.635 -0.731855 -1.29808
-14.0341 -0.100011 -0.145043
-14.7408 0.527856 1.48978
-14.0663 0.364622 0.245156
-13.4994 -1.7575 0.103545
-13.8776 -0.825096 -0.38011
-14.68 1.0072 0.60432
-14.1562 -1.31549 0.795488
-14.3161 1.4349 -1.15913
-14.3172 -0.303858 0.797003
-13.7646 -0.290802 0.349753
-13.4319 -1.18418 -0.473481
-14.2985 -1.41931 -0.908494
-14.2162 -0.77694 0.73133
-14.4372 1.19436 0.280857
-14.1545 0.0960732 -1.63129
-13.9684 -0.89781 0.870311
-14.7537 1.32222 1.99195
-14.1728 0.102856 -2.19387
-14.9466 1.7269 0.891142
-14.1256 -0.675531 0.649282
-14.4497 1.53097 -0.284694
-14.049 0.703813 -1.36808
-13.3945 0.513756 -0.918641
-14.8989 1.6753 1.57902
-14.3713 -0.17546 1.09107
-13.8155 1.82759 -0.337064
-13.9501 1.16161 -0.892927
-14.0289 -2.04817 1.56786
-13.3587 -1.32919 -1.16473
-14.0786 -1.23898 1.254
-13.7099 0.39726 -2.24012
-14.2615 -2.9586 0.527146
-14.6509 -0.667006 0.881822
-13.867 1.17398 0.808879
-13.855 1.66602 0.923785
-14.0791 -1.08554 -0.379781
-13.9429 0.313822 -0.474532
-14.0051 0.753857 1.75997
-14.236 -0.527874 -0.761711
-14.9073 3.63025 0.693754
-14.2324 -0.258694 -1.21848
-14.0556 -1.92775 0.998839
-14.41 -0.699711 -0.648147
-14.3458 1.98111 -0.862502
-14.2605 -0.564282 -0.740854
-13.8091 -1.18532 -0.289687
-13.7662 -0.0775194 -2.29678
-14.1986 0.0907747 -1.66959
-14.9052 1.11347 -0.223097
-14.5763 1.08953 -0.00393017
-14.3146 2.412 0.340047
-14.2057 -1.21841 -0.625468
-13.992 0.333558 0.644334
-14.3084 -0.827947 1.93789
-14.3539 0.914547 0.753784
-14.7676 0.109267 -1.37307
-13.8261 -1.27669 -0.257359
-14.1763 -1.53007 1.78669
-14.2896 0.293831 -2.17989
-14.3085 0.548738 -1.10042
-13.7235 0.909829 -0.268843
-14.2842 2.5701 -0.059489
-14.0886 0.248608 -0.124679
-13.9753 -0.380079 -0.793443
-13.4912 -0.577773 -1.72486
-14.7327 2.72532 -0.392619
-13.8674 -1.71422 0.528544
-13.8922 -1.10886 -0.526589
-13.8023 0.606873 -0.565748
-14.7657 0.814947 1.46391
-13.7083 0.459187 2.14484
-14.0059 -1.09265 1.91118
-14.3036 -0.888957 -1.31161
-14.4242 1.52317 -0.779454
-13.0491 -1.8743 0.604237
-13.6624 -0.000944055 -1.97094
-13.9311 1.22862 0.945235
-12.9912 0.417054 -1.71649
-13.7796 -1.37074 -1.01967
-13.7186 1.08738 1.57687
-13.9344 -0.40527 -0.0610976
-14.0684 -1.02551 1.16546
-15.0221 1.13128 2.25528
-14.3211 1.65408 1.9543
-14.3977 -0.126417 1.00294
-14.4306 -0.196682 2.57695
-14.1263 0.151612 0.570335
-14.5983 -1.55541 -1.37442
-13.8192 0.967097 1.47944
-13.8423 0.081898 0.372109
-14.4214 0.130398 0.215877
-13.6864 0.633023 -1.24797
-13.7538 0.823325 -0.710331
-14.0914 -0.104405 -1.94806
-14.5796 1.30982 1.37779
-14.3745 2.44264 -1.17654
-13.7449 -0.388415 0.739748
-13.0731 0.600313 -0.535506
-13.7142 -1.90286 -0.482582
-13.9965 -0.874569 -2.47915
-13.8915 -0.0555095 -0.919713
-14.3867 1.25858 0.816011
-14.5039 0.344032 -0.247404
-13.9262 0.172518 -1.17157
-14.4236 1.69467 -0.181327
-14.08 -0.160986 0.227285
-13.6612 0.431827 -1.68187
-13.8167 0.898498 -0.754533
-14.3811 0.646024 0.740316
-14.0051 0.447442 -0.189451
-14.2603 0.695471 0.0434049
-14.1947 2.21546 0.950552
-14.1309 -0.587741 -1.35636
-14.6442 -0.869072 1.21884
-14.9314 -0.215906 2.30624
-14.0544 1.34462 0.232903
-14.478 0.833829 -0.672622
-14.2916 -1.3124 -2.13373
-14.3618 -1.03736 -0.5374
-14.5461 1.67088 -0.367998
-13.8394 2.15404 -0.997259
-14.3902 -0.448337 1.00663
-14.429 0.0694184 1.21045
-14.4935 -1.70048 1.17675
-14.4228 -0.685126 -0.711421
-13.9699 -0.492788 0.246117
-14.2349 1.39704 -0.476001
-13.6294 2.05286 -0.0691667
-14.1221 -0.255483 1.20638
-13.7642 -0.598067 -1.12392
-14.5848 0.951946 -0.0215662
-13.9866 -1.96751 -1.1963
-14.2357 1.15158 -0.988433
-13.9827 -0.649188 -1.1178
-13.5156 -1.02665 0.850117
-14.1046 1.1889 2.34529
-14.1927 -0.217552 -0.608153
-13.877 0.0426923 0.818817
-14.0384 1.32667 0.429653
-13.6358 -1.61266 -1.88866
-14.0677 -0.851214 -0.59361
-14.1637 0.181352 -0.0299472
-13.7154 -2.36836 0.590521
-14.032 -0.969292 -0.862294
-14.7257 1.8172 0.229011
-13.9962 0.735534 1.89898
-13.8996 1.00703 -0.900843
-14.2818 2.21073 0.253039
-14.4184 2.3948 0.266566
-13.7245 -0.152777 -1.19757
-14.4168 -1.19371 -0.620731
-13.6964 -0.340693 1.06708
-14.5235 2.13662 0.0999871
-14.3489 0.46097 1.11368
-14.5213 1.25223 0.477188
-14.5479 -0.547886 0.109801
-13.925 -0.722747 -0.893345
-14.3937 1.28027 -0.520484
-14.3909 1.35073 1.42892
-14.3179 1.53051 -0.682687
-14.2924 0.991055 0.21054
-13.8501 -0.518208 0.454457
-14.1446 0.718319 -0.447624
-14.2712 -0.466756 1.88443
-13.5935 1.7872 -0.0180012
-14.6004 0.35391 1.76307
-13.987 -1.01517 0.921157
-14.2023 -0.265443 0.0857052
-14.5802 0.562217 -0.644991
-14.2721 -0.31019 1.06533
-14.4069 1.176 0.49356
-14.5562 1.0889 -0.686088
-14.6164 1.52825 -1.35825
-14.2786 -0.449459 -0.312631
-14.2414 0.53227 2.3755
-14.9352 2.44653 -0.251048
-14.2437 -1.86404 1.36648
-14.2242 1.00263 0.843002
-14.299 -0.220684 1.03499
-14.0496 0.473688 1.09657
-14.2475 0.735803 -0.707547
-13.8019 -0.133483 1.84916
-14.1951 -1.35711 1.29285
-14.4278 1.90714 -0.377018
-14.3342 2.29493 -0.394113
-14.4207 -0.511105 0.962185
-13.8673 0.314976 -0.638379
-14.4982 0.599104 -0.28329
-13.4028 -0.69537 0.436547
-14.2003 -1.34015 -0.914919
-14.2349 -1.06126 0.83236
-13.6894 -1.35459 -0.530701
-13.5086 0.305806 1.15703
-14.0903 1.86009 1.01347
-14.4015 0.1158 -2.35105
-13.5461 -0.52931 -0.551924
-14.774 1.01764 0.0975129
-14.1722 -0.620809 -1.18605
-13.8183 -0.712113 0.123372
-13.8266 -0.61978 -0.21016
-14.7632 -0.361021 -0.165751
-14.2143 1.26504 -0.941573
-14.0876 -0.0358669 0.385342
-13.8831 -0.115835 -0.0242291
-14.4587 2.96327 1.15586
-13.9865 0.40405 2.08291
-13.848 -1.65799 0.374908
-14.7992 -1.09616 -1.11108
-14.3691 2.19616 -0.815574
-13.7599 -1.27982 -1.41907
-13.7583 0.259047 1.16962
-13.8346 2.10222 0.934224
-13.5054 0.449596 1.64896
-13.7724 1.3992 -2.32387
-13.9024 -0.201908 0.439007
-14.4447 3.2055 -1.47979
-14.0845 -0.417334 1.10628
-14.2606 0.395687 1.07576
-14.4271 2.78063 -0.765953
-13.7566 -0.989096 1.33273
-14.3584 -0.212987 -1.96228
-14.0987 -0.78557 1.76757
-14.429 0.95701 0.682227
-14.0054 -0.308747 1.88315
-14.5119 1.0031 0.851704
-14.4579 -1.23781 1.09833
-14.3656 0.118103 -2.41007
-14.1391 -1.04878 -0.137943
-14.6525 0.903577 1.0415
-14.9047 2.77189 -0.335194
-13.9298 -0.262789 -0.619916
-13.9661 -0.595372 -0.749901
-14.655 0.112063 1.60629
-14.4289 -0.205706 -2.05529
-13.9335 0.628095 -0.187884
-13.2916 -1.67898 1.05569
-13.9592 -0.0868415 -1.03349
-14.3592 2.02003 -0.670807
-14.0597 0.147068 -0.025925
-14.3655 -1.13725 -0.75878
-13.9719 -1.17829 1.22319
-13.6666 -0.307186 -0.698956
-14.1745 0.902169 0.677284
-14.4609 1.89004 0.807417
-14.4149 1.5547 -1.18143
-13.965 -1.10498 0.97668
-13.9395 -1.34735 2.00767
-14.4191 0.152773 -1.31208
-13.7615 -1.16629 0.20148
-14.1807 -0.213611 -0.576558
-13.8891 1.04614 0.249387
-14.0253 -0.542862 0.279882
-13.8658 -0.524912 0.217053
-13.8122 -0.746319 -0.0771708
-13.8274 -1.37266 -0.158701
-14.2239 -0.688094 1.81061
-14.0468 0.0310005 -1.84007
-14.1551 -0.377057 -0.0113012
-13.9644 -0.619638 -1.12483
-14.2063 0.635394 -0.383192
-14.1878 0.151194 1.12492
-14.5237 -1.17326 -0.421852
-13.7271 -1.75776 -1.30967
-13.7331 -0.536866 0.495152
-14.1678 2.01522 -1.20222
-14.1546 -0.423645 0.504896
-14.2861 -0.86576 1.78482
-14.0855 -0.0736427 1.03173
-14.1766 0.639079 -0.154998
-14.3127 0.00469771 0.52836
-14.3202 0.0880011 1.20405
-13.6604 0.754586 0.430747
-13.9745 -2.2486 1.01194
-13.9206 -0.712027 -0.160962
-14.4021 1.11184 0.917976
-13.4955 -0.804114 -0.970308
-14.5846 -0.760526 1.07016
-13.7951 0.95207 -1.02442
-13.8699 0.118224 -0.409806
-13.7953 -0.761698 0.455087
-13.581 -2.436 0.328693
-13.6088 -0.79186 -1.80751
-14.404 0.670985 -0.217982
-13.9609 -1.61174 1.14451
-15.1995 0.133082 1.97274
-14.3691 -0.837022 -0.259568
-13.6633 -0.865658 -1.1215
-14.2622 0.619673 -0.971177
-14.444 1.65726 0.992599
-13.6929 -1.64268 -0.774627
-13.8676 1.30449 -0.226318
-14.6025 -0.77024 0.282229
-13.8609 -0.261195 -0.704525
-13.7675 -0.863604 -0.936639
-14.1612 0.698 -2.41602
-13.846 -1.1471 -1.12481
-13.8982 1.27036 -0.563138
-13.5572 -2.36704 -0.280271
-14.2505 -1.52388 1.39443
-14.3126 -0.759989 2.32527
-14.1461 0.112732 0.521291
-13.9556 0.815377 1.75265
-13.9241 0.825273 -1.02218
-14.1728 -1.51149 0.287153
-14.6501 0.903822 0.0154271
-13.9673 -1.17298 -0.518134
-13.6958 0.301289 0.358281
-13.7585 -0.906472 -1.13075
-13.9362 1.78765 0.618005
-13.8066 -0.618945 0.286607
-14.015 -0.72744 -2.46568
-14.0144 2.30686 1.29027
-14.1976 0.455625 0.330205
-14.1327 -0.659014 -0.532355
-13.8904 -0.399857 -0.655367
-13.8715 1.20784 -0.336325
-14.5249 -0.20978 -0.304447
-13.2735 0.504177 -0.12952
-13.9942 0.328843 0.681458
-14.3178 -0.15676 -2.19161
-14.1382 2.29671 -0.528908
-14.0936 -0.768734 0.0921772
-13.789 -1.60932 1.20182
-13.8105 2.23009 -0.367517
-14.0724 -0.0763894 -0.656698
-14.2751 0.428254 -0.430037
-14.4113 -0.460542 0.376656
-14.4579 0.377046 -1.08036
-13.8044 -1.36172 -1.06174
-13.9899 -0.913145 1.08207
-13.7236 0.921212 -1.34889
-13.7661 0.0548613 1.82899
-14.4968 -1.29034 0.967459
-13.718 -1.71669 0.00765428
-13.8221 -0.201338 -0.701414
-14.271 -1.2229 0.748243
-13.9843 -1.04531 0.181254
-14.2944 -1.93735 0.414222
-14.6538 2.12658 0.662894
-13.6112 -0.0722327 -0.48198
-14.2281 -0.559722 0.888908
-13.9247 -2.81366 0.646118
-14.2807 0.340114 -2.85454
-13.9393 -1.58767 -1.3414
-14.0395 1.8397 -0.580595
-14.2843 0.371143 1.48366
-13.8017 -0.338429 -0.585658
-14.0767 -0.345792 -1.63885
-13.3373 -0.424715 -1.95832
-14.6576 0.00689342 1.0972
-13.9598 0.188747 -1.10523
-14.1977 0.623362 0.662227
-14.5506 2.09661 -0.138949
-14.1861 1.84544 -0.257673
-14.536 -0.277513 -0.838425
-14.2639 -1.64686 -0.23741
-14.9499 1.81812 -0.401735
-14.3881 1.24025 1.09392
-14.2611 0.089229 1.91628
-13.8471 0.452115 1.64632
-13.7456 -0.118259 2.49822
-14.438 0.221742 -0.494157
-13.8477 -1.66696 -0.987736
-13.9864 -1.40406 -1.41544
-14.3552 1.15006 0.205599
-14.419 -1.93481 -1.23031
-14.4811 -0.711884 0.622821
-14.2584 -0.387793 -0.503425
-14.0573 -1.75 0.127258
-14.3203 1.23309 -0.612771
-14.6433 -0.581091 1.17813
-13.9701 0.414197 -2.23021
-13.7347 -0.205122 1.12028
-14.0679 1.21266 0.0748203
-14.4994 -0.428347 0.0893367
-14.2377 0.614234 0.107523
-14.0161 3.23 0.854808
-14.2142 0.622069 -2.64462
-14.2777 1.07277 -0.381985
-13.7231 -1.05181 0.684154
-14.4844 -0.966826 0.456571
-14.2739 -2.8155 0.545867
-14.1728 -0.658988 1.08253
-14.1145 -1.46877 -0.62241
-13.5478 0.502512 0.41339
-14.3549 0.211109 0.833217
-13.5739 -0.695226 0.944757
-14.1696 1.62066 0.20952
-15.1376 1.2607 0.518108
-14.0558 -1.1553 -0.838292
-12.5187 0.874432 -1.65766
-14.6342 2.00867 1.03756
-14.0473 2.03302 0.322756
-13.656 -0.620303 0.00858704
-14.4717 1.91685 0.361737
-13.8201 -0.141488 -1.53267
-13.5347 -1.43063 -1.24412
-14.7935 0.442385 0.0849581
-14.5684 0.815875 0.475606
-13.6236 -1.74979 -0.434718
-14.1809 1.5744 1.21987
-14.5245 0.65727 1.09623
-13.6204 -1.32309 -1.29454
-13.9735 -0.978294 -0.167339
-14.9538 0.863294 2.52681
-14.1127 2.2268 0.706464
-14.7791 2.80738 -0.810168
-13.6506 0.149944 0.689538
-13.9546 -1.02464 1.89379
-14.3187 -0.205477 -3.17045
-13.7201 -1.39209 1.1304
-13.8372 -3.44213 0.0454115
-13.9877 1.94175 0.368837
-14.9218 0.500096 -1.33209
-14.0247 0.911556 -0.34566
-13.8016 0.337735 -0.878821
-13.8426 0.310013 0.925805
-14.1486 -0.840814 -0.941608
-14.0768 0.590905 -0.612389
-12.8692 0.0633615 0.0757769
-14.1723 -1.07647 0.872772
-14.1481 -1.57426 1.23594
-13.6145 1.28916 -1.59827
-14.084 -1.46354 -1.36084
-13.7004 -1.75142 0.672998
-14.1372 -1.3334 -2.03292
-13.5187 -1.31978 0.917955
-14.0313 2.44475 0.961188
-14.1809 0.212408 1.90193
-13.9729 0.0344488 -2.13633
-13.6747 0.443543 -1.352
-13.852 -0.0377128 -0.820858
-14.3287 -1.713 0.434936
-14.9665 0.450474 1.58735
-13.9812 -1.82161 1.07266
-13.8049 -0.817023 -1.15128
-14.1502 0.582448 1.3862
-14.0843 -1.40254 0.00906435
-13.8384 0.647384 -0.513059
-14.1556 0.362776 -1.47074
-14.0315 -1.81933 -0.278697
-13.7928 -1.09196 0.655532
-13.9834 0.153288 0.62117
-14.3475 0.543712 -0.177539
-13.6581 0.33969 -0.00412824
-13.8116 -0.376167 -0.454636
-13.6963 -1.65582 -0.870437
-13.6948 -1.76635 -2.61685
-14.298 0.754332 0.614245
-14.2159 -1.2789 1.5355
-14.0451 -0.154801 1.78304
-14.2039 -0.695839 -1.85019
-13.716 0.11283 0.556684
-13.7669 1.90021 0.236269
-14.6694 0.82699 1.32489
-14.105 0.541766 0.414626
-13.6669 -0.494037 1.37133
-13.0891 -1.18628 -0.646056
-13.8694 -0.827011 -1.37343
-14.1654 3.427 -0.346293
-14.5355 0.896441 1.94368
-13.2047 1.7785 0.660637
-14.3172 -0.451238 0.465701
-14.2895 2.38578 -1.46408
-14.8285 -1.41061 -1.36188
-14.2928 -1.49446 -1.64684
-13.4716 -1.22271 -0.749449
-14.0245 0.597991 -0.814096
-14.2162 -0.079525 -1.73198
-13.7698 -3.33774 -0.0340771
-14.1416 -0.712411 0.783904
-14.5013 1.84836 1.61064
-13.5227 -0.937265 0.113434
-13.9319 -0.211892 -0.567543
-14.1896 -1.42827 0.861406
-14.0342 -1.15305 1.36105
-13.6099 0.542073 -0.801656
-13.8617 -0.826556 0.296056
-14.0686 0.0476073 -0.523767
-13.9545 -1.25472 -0.462393
-14.2081 -1.14556 0.545767
-14.2614 0.309493 -2.21111
-13.1733 0.208153 -2.16715
-14.2119 1.61854 0.236285
-13.4281 -0.54374 0.213235
-14.6224 -0.0168932 0.668515
-13.5907 -0.244069 -0.189587
-13.8742 -2.98046 0.249614
-14.7392 0.763443 -0.79293
-13.8306 3.96418 0.968819
-13.7887 -2.0697 -0.0281354
-13.6293 -1.72173 -0.212057
-14.2626 1.04962 0.00284629
-13.7492 0.5304 -0.683814
-14.1332 2.71088 -0.570224
-13.8061 -1.01046 -0.392795
-13.8919 -1.38012 -2.49737
-13.9171 0.328984 -0.73297
-14.0372 2.29564 0.342603
-14.6159 -1.81062 -0.650734
-13.3751 -0.488112 2.47721
-14.1418 -1.07875 -2.35625
-14.1899 0.700934 0.941549
-13.7796 -0.817422 0.724207
-13.8939 -0.723813 -3.34914
-14.3753 0.728187 0.873272
-14.0054 -0.80982 1.07501
-13.952 -0.119941 0.862208
-13.2895 -1.19513 -0.301235
-13.2787 0.771704 -0.264326
-14.2112 -1.19363 0.335108
-14.144 -1.56891 -1.29644
-14.1568 -1.2878 1.02227
-14.7279 0.495601 0.0132962
-14.3099 -0.0113821 1.66971
-14.1249 -1.05103 -1.99879
-14.5281 1.20454 0.822418
-14.3054 1.12793 0.338864
-14.5537 -1.02654 -1.31635
-14.1217 -2.29363 0.90118
-14.2807 2.37453 -0.478037
-13.7146 -0.0584354 -2.09831
-13.8356 -1.77124 0.921763
-13.9966 -0.0517605 2.38536
-13.7516 -2.04295 -0.559996
-14.1364 -0.126404 -0.784936
-13.9398 -0.44221 1.64168
-14.5314 1.66866 -0.98616
-14.0536 -0.751781 -0.966463
-14.1802 1.12843 0.711218
-13.8957 -1.13036 -1.15636
-13.9092 -2.1831 -0.187221
-14.4121 0.583531 1.18019
-13.4482 0.0583778 0.909198
-14.2709 0.149471 -2.15069
-13.7694 -0.730738 -0.751989
-14.1444 0.930202 -1.09691
-14.7004 -0.142699 -0.926324
-14.4542 -0.955975 0.522092
-14.267 2.36897 0.602049
-14.1478 -0.343737 -1.43126
-14.2899 0.431231 0.738375
-14.4149 0.0669324 0.793489
-14.3658 0.0559298 -0.808669
-13.5253 -2.03958 0.188373
-15.1921 1.73611 -0.402552
-13.8356 -0.121723 0.138718
-14.0503 1.93746 3.88241
-14.4591 0.30511 0.441569
-14.0924 -1.47001 0.312028
-13.7112 -0.498259 -0.905239
-14.1671 0.99775 0.807064
-14.6509 1.12779 1.77937
-14.2664 -1.71436 0.43482
-13.9107 -1.56874 0.401499
-14.3558 -1.16064 -0.292213
-14.5482 0.228762 0.700334
-14.0605 1.14254 0.00642882
-13.9095 -1.41076 -0.219864
-14.2524 1.69832 0.958152
-13.7549 1.30175 0.481292
-13.9877 -0.938209 -1.04876
-14.3108 -1.08595 1.62683
-13.731 -1.62548 -2.22255
-14.3004 0.640156 2.09293
-14.0416 0.234532 -0.79693
-14.0529 -2.18081 1.04319
-13.8965 -0.0315519 -0.616534
-14.1089 -0.486071 -0.779005
-13.9562 0.0187231 -0.671356
-14.3717 -0.342066 2.01065
-13.8431 2.08005 -1.66831
-13.3917 -0.0193566 0.697241
-14.27 -1.36898 -0.600001
-14.468 -0.583811 1.53158
-13.8719 -0.23886 1.18495
-14.3447 1.37336 -0.589731
-13.825 0.368381 -0.400772
-13.3108 0.324037 1.38218
-14.0506 -0.465861 -2.12251
-14.3072 -0.246056 -0.0203171
-14.2162 -1.52072 0.440425
-14.0753 0.416465 0.894262
-13.9292 -0.990975 -1.46047
-13.6319 -0.515714 -0.055814
-14.323 0.866475 0.126536
-13.6209 0.682678 -1.80096
-14.405 -0.484397 1.62878
-13.1507 3.51377 -1.84882
-14.3759 -0.906437 0.501159
-14.4151 1.73279 0.539117
-13.8136 -0.800526 -0.984079
-14.8179 -0.687466 2.04427
-14.2963 -1.06264 -0.407632
-14.7891 0.929802 1.16676
-14.012 -1.574 -0.4193
-14.4244 2.40592 -0.222883
-14.4071 2.3856 0.505373
-14.3425 -0.358181 -0.997284
-14.3735 -0.852448 0.545984
-14.0656 -0.0340864 0.155951
-14.4299 1.63668 -0.951531
-14.3079 1.1347 -0.861449
-13.9959 -1.6276 0.58156
-14.9575 0.826399 -1.92139
-14.4613 -0.0825246 0.986435
-14.1233 1.71683 0.964239
-13.5526 -0.95174 1.28738
-12.5316 -1.25535 -2.30192
-13.2967 -2.47658 1.58549
-14.4592 1.86324 0.685886
-14.5954 1.28909 -0.28402
-13.7108 -0.815152 0.374073
-14.4058 -1.31193 2.27417
-14.2433 -1.01835 -0.647993
-14.1828 0.325432 2.12254
-14.3932 -0.695084 0.962695
-14.6311 0.38021 1.74707
-14.0371 -0.426213 0.0936316
-14.3952 0.733388 -0.0715018
-13.8366 -2.06391 1.59457
-13.8791 -0.58094 0.601963
-13.8997 -1.0854 -0.374613
-13.0088 -1.68696 -0.820756
-14.3379 -0.198075 0.94226
-14.2982 0.0555577 0.209953
-14.3348 -0.471907 -1.779
-13.7204 -2.2623 1.09652
-13.6561 0.0208914 0.0830561
-13.9583 -0.187795 -1.40689
-14.5378 -1.66946 -0.767726
-14.3261 0.461215 0.814743
-13.9738 0.626416 1.27379
-13.1208 -0.266308 0.21096
-14.0033 -0.89119 0.407221
-13.5283 -1.04996 0.5796
-13.5802 0.31687 0.983357
-14.1 0.887611 0.600802
-14.7156 -1.15204 0.763676
-14.6565 1.09156 1.42631
-14.3436 0.522539 -1.07623
-14.1965 0.755893 1.43804
-13.8869 2.37948 0.475769
-14.1975 -1.32218 -0.0041708
-14.2283 -0.910746 -0.95725
-14.0838 -1.05746 0.732756
-14.1718 -0.457828 -1.79191
-13.6823 0.191957 1.41236
-14.5621 1.7405 0.312316
-14.1032 -1.35376 -0.804805
-14.1032 -0.57203 -0.815559
-13.1063 -1.00128 -2.27604
-14.0725 0.19074 -0.322851
-13.6731 1.77329 -0.965545
-13.8493 -0.504094 0.737109
-14.5391 -0.301284 1.62692
-14.331 -1.05349 -1.83668
-14.0825 1.73376 -0.72789
-14.158 2.07459 -0.858655
-13.8844 -0.317027 0.531522
-14.7568 2.18858 -1.13627
-14.4355 -2.02616 0.453696
-14.1686 0.947635 -1.2568
-14.584 2.57842 1.10351
-14.0978 1.51951 -0.328118
-13.8856 -0.457382 -0.851507
-14.2615 -0.473884 -0.383512
-14.3418 -0.160615 -0.666105
-13.944 0.131769 -0.165574
-14.0871 -0.822376 -1.29718
-13.9477 1.57376 -1.39851
-13.7319 -2.51005 0.696793
-14.276 2.15647 -0.815071
-13.6518 0.0389701 -1.29526
-13.9717 1.70935 -3.25947
-13.8281 0.232191 2.23117
-14.0514 0.135014 -3.58552
-14.7111 -1.14144 -0.288748
-13.9904 -1.84903 1.00321
-14.3086 0.355847 -1.91092
-13.4924 -0.115001 1.36031
-13.5925 -0.323663 -2.42443
-14.5589 3.63451 -0.945279
-14.9088 2.1101 0.386476
-14.0913 0.0184152 -1.50587
-14.1144 0.325735 -0.0355585
-13.6302 0.533963 1.1025
-13.3966 1.40838 -1.99476
-14.0069 -0.810004 1.03388
-14.0314 0.444148 -0.793209
-13.8962 -0.885422 0.771471
-14.5012 -1.63245 -1.64437
-14.5231 1.83498 -0.738243
-13.404 -0.13846 0.698973
-13.7001 -1.55314 -0.403283
-14.4995 -1.22811 0.818733
-14.1684 -0.957701 0.315437
-14.2494 -0.359608 1.29983
-14.3639 -2.01823 0.254254
-14.2569 0.366912 1.13468
-13.9816 -0.0161442 1.27314
-14.757 1.56363 0.81446
-14.2026 1.13316 -0.685306
-14.3105 1.84823 0.60956
-13.913 -0.16601 -0.87229
-14.4525 -1.31188 -2.3202
-14.775 1.23271 1.29988
-13.7856 -0.411806 -0.723842
-13.8423 -0.80526 -2.88263
-13.8553 -0.774303 -1.34836
-14.79 1.41654 -0.431178
-14.5189 -0.591116 0.910972
-14.0684 0.706958 0.368352
-14.2388 -1.13793 1.07286
-14.8871 0.105555 -0.0692005
-14.3333 1.87155 -1.13743
-14.5589 -0.588183 1.53033
-13.7602 0.17034 -1.11844
-14.2077 -0.153677 1.76925
-13.7659 -1.50107 2.00692
-13.8191 2.61436 1.28509
-13.5909 -1.03865 -0.254934
-13.9212 -0.748721 -1.28114
-14.3387 -1.63033 -0.645901
-13.9947 -0.351786 0.362285
-14.5162 0.274766 -1.49174
-14.3157 -0.965952 -0.28187
-13.9853 -1.14424 -0.112482
-14.0098 1.93834 0.395477
-13.8419 1.62347 -0.392855
-14.2773 1.31337 0.462201
-13.5473 0.805257 0.218916
-13.7599 0.460888 -0.415235
-14.2254 0.671653 -0.670363
-14.6147 -0.139861 0.89942
-14.6827 2.19258 0.57739
-14.0809 -0.812562 1.16529
-14.1049 0.891196 0.273238
-14.3669 -0.911501 -1.29365
-14.5636 -0.541112 0.215688
-14.5104 2.68075 -0.362193
-14.1706 1.71122 1.47806
-14.4255 0.359956 -0.532884
-14.0937 -0.996591 -0.0918402
-13.9676 -1.13508 0.65514
-13.9644 0.111346 -0.228979
-14.4253 1.13012 0.705668
-14.4305 -0.645608 0.328559
-13.8288 -0.150769 1.51219
-14.3014 1.75292 -1.30603
-13.8055 -1.00317 -0.659491
-14.2621 -1.36336 1.70923
-13.4909 1.7035 -1.16034
-12.9065 -3.13832 0.258904
-13.7382 -1.0383 -0.0288133
-14.5656 0.661666 0.842043
-14.1886 -2.29368 0.625159
-14.1842 -0.14759 0.258488
-13.927 1.36784 -0.752046
-14.2954 -0.136869 -1.78552
-13.8906 -0.207604 -0.83736
-14.3421 1.27491 1.09959
-14.012 -1.41804 -1.11
-14.161 0.374219 -0.0406089
-13.9908 -1.30976 0.399776
-14.2515 -0.571856 -1.94859
-14.1495 1.17177 -0.644388
-14.4519 0.0685121 -1.73868
-13.6934 0.242274 1.67786
-14.0615 0.0499152 0.443594
-14.5763 1.88739 0.45901
-13.2027 0.0528036 0.84769
-14.1542 1.69758 0.901977
-14.2381 -0.117226 -0.22654
-13.8661 -1.28364 1.00464
-14.1401 -0.112364 1.59197
-13.653 -0.560512 1.03724
-14.1894 -0.307084 -2.06957
-14.0574 0.0665072 0.746528
-13.7232 1.13673 -0.501392
-14.2664 2.06379 0.804267
-13.9951 0.287774 -0.370926
-13.9912 -0.960611 -1.6813
-14.2497 0.267778 -0.477188
-14.0301 -0.196994 0.374722
-14.3895 -0.479449 -0.499059
-14.102 1.23906 -2.15158
-14.6401 -0.300739 0.504889
-14.055 1.44866 -0.710576
-13.8667 -0.850017 0.492981
-14.2584 2.05429 -0.248001
-13.9132 -1.58968 0.308352
-13.9013 1.40039 0.909577
-13.8596 0.439649 -2.12927
-14.5303 1.89163 -0.131906
-14.0247 -1.60683 1.55796
-14.2431 0.581494 0.33061
-14.82 -1.26309 1.31744
-14.2435 -0.241151 -0.373211
-13.7302 -0.037921 1.59725
-13.9473 -0.769369 0.141337
-14.0419 1.7575 0.589125
-13.8263 -0.0466829 0.0246774
-13.7968 -0.456724 0.220138
-14.0773 -0.710584 1.93398
-14.2189 -0.331725 1.317
-14.0787 -0.885262 -1.82806
-13.9867 1.98225 1.53658
-13.854 -0.218976 -1.35924
-14.1575 -1.3665 -0.0484679
-13.9236 -0.181317 -0.971498
-14.5295 2.58904 -0.588051
-13.6896 -0.238028 0.670864
-14.1105 -0.884466 -0.454174
-13.7894 0.867248 0.088112
-14.4215 0.0101237 2.09823
-14.4591 0.949772 0.640261
-14.0991 -0.566317 -1.57343
-13.6001 -1.41443 -1.21869
-13.8628 -0.0902202 -2.51205
-14.6418 -0.180731 2.15319
-13.5656 1.0628 -1.02524
-13.9338 -1.80805 1.54339
-13.8562 -0.527984 -2.23866
-13.5566 -1.37043 -0.385711
-13.7762 -0.702645 -0.189216
-14.3629 -0.782703 -1.59219
-14.6518 0.277723 -0.616905
-14.3154 -1.21936 1.77098
-14.9239 0.572271 0.751869
-13.9472 -0.925904 -0.103779
-13.6607 -0.528235 -1.14457
-13.7412 -0.558831 1.19312
-14.0365 -0.0179928 -1.74253
-13.5202 -0.485633 -0.0659717
-14.0962 1.95823 -0.292414
-14.3374 -0.875125 0.363518
-13.9246 0.457993 0.485693
-14.1478 -0.23976 -1.15319
-13.4137 -0.47285 0.597656
-14.656 -0.707648 0.642122
-13.648 0.756471 0.86816
-13.7155 1.50154 2.02625
-14.1356 -0.86374 0.509957
-13.5259 -0.255356 -0.375103
-14.3141 -1.50377 0.576297
-14.2292 -1.67342 -0.129485
-13.6437 -0.114101 -1.06504
-14.461 -0.0143772 0.618753
-13.7461 -1.84315 -1.74782
-14.0995 -0.250651 0.675027
-13.7117 0.331721 -1.13505
-14.1457 1.78776 -0.342488
-14.5489 -1.57716 1.9135
-14.462 0.577802 -0.329406
-13.9394 -2.21558 1.05445
-13.5206 -1.16232 -0.0393545
-14.4817 0.191559 -0.00519638
-14.0301 -0.200204 -0.345131
-13.9464 0.0524906 -0.335798
-14.4612 -0.796931 2.1174
-14.6934 -1.04721 0.594597
-14.3187 -0.666811 -0.485854
-14.1684 -0.981079 2.21607
-14.0794 0.329844 1.38306
-14.3916 -1.04814 -0.017546
-14.1103 -0.659718 0.837114
-14.1132 -1.26055 -0.748229
-14.4423 -0.339138 2.85553
-14.5786 -1.72985 1.57802
-14.6251 0.737785 -1.87823
-13.9794 0.280152 0.433629
-14.163 -0.985975 -1.4023
-13.2591 -0.81057 0.308701
-14.2445 0.745103 -1.20226
-14.1019 0.961657 -1.77705
-14.0768 1.05402 -2.68527
-14.3396 -0.924876 1.00034
-13.5664 -1.46818 -0.478179
-15.1265 3.26596 -0.769901
-14.564 1.45222 -0.563613
-14.42 0.572134 2.40428
-14.3024 -0.146612 -3.22156
-13.9787 -1.26593 -1.28709
-14.5683 -0.73339 1.39986
-14.0968 -2.18022 -0.738672
-14.1489 2.141 -1.46744
-14.4714 -0.355797 -0.374807
-14.59 1.01206 1.96529
-13.8633 -0.611695 -1.0828
-13.7632 -2.92225 1.17866
-14.1032 -1.50538 -0.892211
-13.9222 -0.00916812 -0.192342
-14.2271 -1.32769 -2.82887
-14.125 -1.39266 -0.360315
-14.5376 1.06706 0.697981
-14.7079 3.19022 -0.114115
-14.2443 -0.620916 0.347839
-14.4901 0.102782 1.67153
-13.247 -1.99573 0.426907
-13.6081 -0.976492 -1.19761
-14.1346 0.138131 -0.445369
-14.5696 -0.650981 1.29642
-14.361 -1.19016 -0.999552
-14.3548 -1.20582 -0.82661
-14.3543 1.92962 -0.791695
-14.255 -0.868258 -1.55484
-14.0651 -0.845579 1.3493
-13.8983 0.0169397 0.331467
-14.2223 1.16192 0.931742
-14.0588 0.561787 0.383445
-14.0768 0.850875 -0.7535
-14.3117 0.192393 -0.679
-13.8746 -1.32182 -0.0939561
-14.1731 0.0744082 -0.0935057
-14.5153 1.09528 -2.29505
-14.278 -0.831952 -1.11734
-14.005 0.0320033 -0.321812
-14.0257 -1.29598 -0.421171
-14.0322 -0.341993 0.598016
-14.1117 2.13 -1.00243
-14.2102 1.24774 -1.01421
-14.0306 1.42404 0.541961
-13.9465 -2.49192 0.595837
-14.5922 -0.303717 0.246309
-14.4356 0.615875 -1.19896
-14.2344 1.01439 0.637402
-14.4021 1.65761 -3.16542
-13.9171 0.517418 -0.0531939
-13.4745 -2.3948 0.333189
-14.6018 -1.18962 -1.66294
-13.8648 0.195556 -0.522581
-13.5272 -0.993726 -2.07093
-14.6085 1.8029 0.05324
-13.4774 -0.853478 0.930268
-13.758 -0.899438 0.991775
-13.764 -0.687055 0.497476
-14.672 1.14794 0.779697
-13.9798 0.00662497 -0.298236
-14.1543 -0.720924 -0.0338879
-13.7476 -0.518156 1.75277
-13.5829 0.211278 -1.36771
-13.7492 -1.83612 -0.677052
-14.2269 0.164693 -0.0930461
-14.1417 -0.321151 1.55815
-12.121 1.23961 3.42767
-13.9535 1.05069 0.829562
-14.6485 1.94998 1.22251
-13.7761 -0.607926 -0.925615
-14.3623 -1.0432 -0.242871
-13.8344 -1.24548 1.7213
-13.9776 1.67826 0.496271
-13.959 0.23187 -0.227281
-14.4721 -0.33379 0.901227
-14.0689 0.861512 -1.01603
-14.4849 0.380045 -1.29645
-14.6316 -1.03772 1.11827
-13.7571 2.03428 0.637472
-14.3447 0.404237 1.72306
-13.7968 -1.14401 -1.15662
-13.7931 0.339396 0.901008
-13.9099 -1.67877 0.486569
-13.6781 -0.835059 -0.636592
-14.2184 -0.30884 -1.55392
-14.4546 2.14599 -0.0423746


==> latex_data/vae/gtsr/pos_neg-pos.txt <==
14.0347 1.91489 -0.346762
13.8436 0.814833 1.37165
14.1934 -0.0692174 -1.10816
14.1168 1.48216 2.18726
14.0296 0.435883 1.6263
14.3095 0.0469665 -0.702225
14.0736 1.28218 -0.474025
14.037 -0.88908 0.0521994
14.1892 -2.68602 -0.0513457
13.9053 1.52017 -1.20977
14.1744 -0.0793257 -0.248537
14.2786 -0.58393 2.4053
13.9331 -2.04027 0.819077
14.4359 0.894109 1.27383
14.5568 -1.47509 -0.124805
14.2855 2.21172 0.250898
13.8755 -1.97523 0.454325
14.1381 0.930298 -0.809124
13.7332 -1.31327 -0.556315
13.8597 -0.420238 1.11184
14.444 -0.494994 2.19202
13.6558 0.849477 -0.0846926
13.8994 -1.49452 2.19818
13.8756 -0.550838 1.58343
14.0732 1.35498 -2.80663
14.0379 1.82981 -0.89155
13.5915 -0.0455806 1.34958
14.6515 1.41193 -1.56462
13.8573 -0.871325 0.688749
14.3249 1.6193 1.86826
14.3138 -0.0388605 0.553677
14.1418 0.419224 1.70091
14.0761 -0.513359 -0.864844
14.0032 -0.328867 -1.94836
14.2059 -0.888544 -1.67176
14.5392 0.105346 0.323167
13.6264 0.434667 1.55933
14.1955 -0.0297629 -0.203265
14.6803 -1.63096 0.27842
14.6271 -0.726824 -0.415268
13.3845 1.30881 0.809214
14.1887 -1.37837 0.73071
14.0914 1.80699 -0.736447
14.2742 -0.247865 1.10146
14.466 0.0395111 0.534682
14.0486 -1.20388 -0.731843
14.0682 -1.45451 -0.89765
14.1931 -1.06084 0.535747
13.8188 1.2615 0.309122
13.8674 -0.172899 -1.97903
14.0924 -0.97979 0.782375
13.5288 1.39377 2.03232
13.9814 0.0296603 -2.18439
13.9618 1.73708 0.737432
14.9754 -0.528583 1.07092
14.002 1.91095 0.17565
14.3201 0.877845 -0.981825
13.6479 0.700193 -1.2289
13.7992 1.77704 1.56814
13.7636 -0.167485 0.934032
13.7272 2.00971 -0.332585
14.1443 1.13637 -1.21331
14.0104 -1.67361 1.65566
13.9617 -1.40403 -1.31407
13.7928 -1.63876 1.47162
13.7685 0.683979 -2.15895
14.2011 -3.30513 0.285467
14.0314 -1.06821 0.703315
14.0092 1.36701 0.994972
13.447 1.55592 0.801699
13.7293 -0.747886 -0.483939
14.1895 0.290426 -0.460021
13.4438 1.25101 2.12214
14.312 -0.55201 -0.81714
14.3457 4.35893 1.20924
13.9892 -0.384297 -1.26548
14.1344 -1.73931 0.956823
13.5981 -0.507403 -0.745244
14.0428 1.82284 -1.11639
13.9343 -0.608593 -0.794606
14.431 -1.231 -0.396601
13.56 -0.172659 -2.65729
14.0281 0.0985455 -1.57398
13.738 1.18988 -0.354729
14.1655 0.964582 0.0948921
13.9297 2.78973 0.299821
14.3433 -1.21252 -0.688146
13.9067 0.289563 0.820613
13.9413 -1.18201 1.78661
14.4794 0.866928 0.590064
14.2294 0.140964 -1.58764
13.7064 -1.23187 -0.175113
14.8821 -1.75997 1.47893
13.9085 0.195533 -2.37046
14.0625 0.586562 -1.23585
14.1797 1.13642 -0.113882
14.3482 2.72549 -0.0562687
14.1584 0.339199 -0.121144
13.934 -0.278628 -0.829187
14.3592 -0.25545 -1.47032
13.9942 2.80803 -0.667359
14.5304 -2.02923 1.08283
15.11 -0.895335 -0.415274
14.1218 0.569474 -0.805305
13.3024 0.753702 1.30964
13.4941 0.57248 2.05963
14.0695 -0.96853 2.0194
13.6307 -1.08715 -1.88217
14.0941 1.32794 -1.27377
14.0662 -1.56752 0.687162
13.4761 0.17073 -2.38334
15.0129 1.2302 0.65999
14.4062 0.370377 -1.65152
14.4957 -1.0781 -0.799382
14.271 1.3317 1.89217
14.0552 -0.271305 0.014408
13.7098 -0.998893 1.67413
14.0677 1.00092 2.36248
13.6864 1.96821 2.06167
13.5941 -0.387461 0.756093
14.0596 0.0957237 3.31738
13.7688 0.398983 0.744727
14.285 -1.62629 -1.31494
12.2563 1.19855 1.79453
14.1364 0.187579 0.588448
14.2644 0.0188339 0.0675026
13.5769 0.688674 -1.27667
14.3106 0.726527 -1.01011
13.4402 0.0765529 -2.12504
14.213 1.50788 1.54968
14.4475 2.8812 -0.945641
14.1543 -0.216382 0.716571
14.3301 0.684937 -0.420847
14.281 -1.70053 -0.279583
14.145 -1.1015 -3.07948
14.4672 0.164766 -0.79918
13.9971 1.28083 0.737953
14.1773 0.275643 -0.289619
14.52 0.307156 -0.846797
13.8168 1.77068 -0.361703
14.5813 -0.0776956 0.407529
14.773 0.282615 -1.72933
14.7219 1.02325 -0.591117
13.401 0.543535 0.682709
13.9695 0.698616 0.0298426
13.841 0.323877 -0.108486
13.8624 2.61856 1.47957
13.9678 -0.839335 -1.48113
14.0191 -0.836614 0.913093
13.8713 -0.487628 2.22536
13.6315 1.468 0.206553
14.245 0.961203 -0.25929
14.8722 -1.21998 -2.13459
14.0033 -1.42328 -0.95462
14.3499 1.52357 -0.460561
13.7623 2.40926 -0.816917
14.2755 -0.425824 0.810956
14.1603 0.0638409 1.37936
14.6018 -1.82034 1.02945
14.1207 -1.04983 -1.31971
14.3005 -0.888873 0.051548
13.672 1.60164 -0.340753
13.5112 1.92261 0.0162377
13.5951 -0.210407 1.22634
14.4968 -0.531567 -0.9988
13.9423 1.06413 0.280092
14.34 -1.86405 -1.22663
14.4653 1.09383 -1.0618
14.2033 -0.675946 -0.864054
14.0149 -0.993775 0.997894
14.7553 1.28413 2.28251
13.8342 -0.300132 -0.632923
15.2511 0.0863435 0.940286
15.1103 1.35277 0.499662
14.089 -1.60165 -1.30513
14.3335 -1.06386 -0.652902
14.239 0.152149 0.105949
14.0413 -2.20424 0.848559
14.3741 -0.898818 -1.04619
13.513 2.17456 0.344955
13.8206 0.913755 2.02232
14.4727 0.864951 -1.09582
13.6229 2.36365 0.257136
14.0534 2.62574 0.532038
14.4633 -0.255794 -1.34485
13.9055 -1.07354 -0.298565
14.3013 -0.102949 1.48775
14.1916 2.18089 0.180601
14.2545 0.271214 1.23762
13.9909 1.10166 0.128149
13.8302 -0.390266 0.353356
14.2385 -0.614594 -0.817845
14.2456 1.27439 -0.346874
13.6011 1.5448 1.37191
13.4827 1.47589 -0.810091
13.7454 1.24334 0.551321
14.3909 -0.388308 0.617658
14.2227 0.735572 -0.773834
14.5972 -1.10683 1.68943
13.3336 2.01563 -0.156375
14.2658 0.421191 1.6975
13.8865 -1.04127 0.82992
14.4775 -0.456514 -0.0273484
13.7058 0.504291 -0.904011
14.1711 0.0620401 1.35073
13.8875 1.37633 0.462741
13.9811 1.02763 -0.983628
13.7067 1.61648 -1.67672
14.496 -0.602275 -0.49958
13.7011 0.306429 2.36419
13.8653 2.52666 -0.55211
13.9814 -1.70253 1.76237
13.8994 1.04382 0.9094
14.5626 -0.53823 0.68827
14.747 0.196012 0.97855
14.497 0.59153 -0.800872
14.5803 0.199541 2.13836
14.1584 -1.03556 1.68775
13.8145 1.74653 -0.403093
13.7788 2.37747 -0.70736
14.4976 -0.858385 0.979201
13.9825 0.569757 -0.330296
14.5621 0.714764 -0.204092
14.4998 -0.521743 0.712227
14.1729 -1.44602 -1.02812
14.4233 -1.01706 0.914253
13.8663 -1.22773 -0.537136
14.0357 0.21801 1.31421
13.7711 1.98729 1.57496
14.2126 0.437222 -2.29431
13.7615 -0.412379 -0.0690447
14.3272 1.12227 0.0393406
14.1321 -0.737709 -1.41239
14.3711 -0.713633 0.170691
13.763 -0.724329 -0.444412
13.9224 -0.645133 -0.4769
13.6907 1.23485 -0.757979
14.5294 0.0748732 0.789797
14.0307 0.116994 -0.178238
14.2315 3.22979 1.48562
13.9612 0.407662 2.36462
13.9353 -1.71298 0.365131
14.1245 -1.58236 -1.33539
13.7667 2.12375 -1.27055
14.3039 -1.43247 -1.41237
14.4743 0.283415 1.23337
13.8245 2.23908 1.1048
14.4697 0.559373 1.55976
14.1493 1.2825 -2.40559
13.8614 -0.344538 0.141579
14.123 3.28828 -1.20595
14.3242 -0.344602 1.00957
14.3716 0.368773 1.0555
14.1367 3.31315 -0.382422
14.2216 -1.48674 1.62637
13.0264 -0.54509 -2.46255
13.8564 -1.08448 1.68665
13.8028 0.614837 0.575003
14.0269 -0.232294 1.96929
14.352 1.08689 0.789028
14.3003 -1.62065 1.26069
13.3684 -0.0201542 -2.68011
13.9538 -1.18847 -0.288012
14.0156 0.723003 0.928765
14.0699 2.67897 -0.0991725
13.8471 -0.282238 -0.787046
13.9352 -0.370586 -0.631481
13.553 0.0336301 1.54863
13.5739 -0.101766 -1.99966
14.8062 0.872749 0.0393287
14.1914 -1.28604 1.09998
14.3915 -0.21758 -1.06086
14.5949 2.21273 -0.540481
14.3563 0.160499 0.0812002
13.9819 -1.12383 -0.550971
14.1212 -1.46895 0.827413
14.2741 -0.49731 -0.781717
13.9211 0.820782 0.993962
14.186 2.07995 0.952499
14.1521 1.34162 -1.66394
14.1522 -1.57894 0.837695
14.1176 -1.24053 1.95949
13.667 -0.0560913 -1.64365
14.8411 -1.32185 0.103215
14.2292 -0.259113 -0.714895
13.9101 1.11745 0.331813
14.0182 -0.434739 0.0454823
14.1022 -0.757637 0.215607
14.3383 -0.809279 -0.306764
14.3151 -1.4473 -0.145842
13.7412 -0.509064 1.70774
14.5371 0.0718888 -1.59542
13.9833 -0.177066 0.120463
13.8752 -0.535025 -1.05086
14.0905 0.858884 -0.206568
14.1087 0.146947 1.08054
14.7673 -1.01629 -0.311139
14.0554 -1.62377 -1.29717
14.5315 -0.618236 0.261078
13.8341 2.18861 -1.19722
14.0183 -0.730867 0.0074047
13.7915 -0.55883 2.24445
14.3579 -0.0955952 1.33792
14.5503 0.413825 -0.305197
14.301 -0.374414 0.242566
14.411 -0.241558 0.981385
14.1109 0.865923 0.626709
13.393 -2.08612 1.0455
14.1761 -0.774059 -0.192325
13.5732 1.39802 0.910023
14.9368 -0.713752 -0.727762
14.1263 -0.557991 0.866378
14.1129 1.01642 -0.926414
12.5134 -0.0586789 -0.456965
13.8294 -0.614677 0.530732
14.8864 -2.43759 0.640296
14.1266 -0.792252 -1.91252
14.4 0.525669 -0.366265
14.0162 -1.53084 1.14307
13.7539 0.0908253 1.81341
14.1138 -0.558439 -0.178953
13.9965 -1.10284 -1.50666
14.8223 0.64975 -0.602239
14.1167 1.70637 0.99977
14.4402 -1.81674 -0.815383
13.9011 1.58764 -0.0764519
13.7997 -0.529627 0.509319
13.6611 -0.147411 -0.685636
14.2461 -0.765653 -1.11565
14.0052 0.467868 -3.22267
13.9327 -1.43959 -1.39391
14.0794 1.11648 -0.703151
14.5067 -2.23219 -0.399131
14.6786 -1.83522 1.21798
14.3478 -0.928778 2.80435
14.1898 -0.0715638 0.375118
13.7617 0.869136 1.78606
14.2985 1.14322 -0.580018
13.9173 -1.82377 -0.134766
13.9455 0.99153 0.453971
14.0724 -1.09956 -0.438425
14.566 0.267113 0.277201
14.1226 -0.867374 -1.20215
13.8884 1.79951 0.717921
14.0739 -0.645137 0.287176
13.3626 -0.857481 -2.74519
13.2266 2.35297 1.28839
13.9448 0.376557 0.150019
14.3763 -0.654556 -0.286685
13.4866 -0.41216 -0.75848
14.397 1.1734 -0.43521
13.9514 -0.199631 -0.142206
13.8438 0.645403 0.000164116
13.781 0.489865 0.993647
13.7339 -0.231312 -2.42181
13.8231 2.92185 -0.301278
13.9821 -1.12181 -0.257153
14.1446 -1.88074 1.02146
15.6803 2.40116 -0.105501
14.4 -0.152061 -0.653342
13.8869 0.616423 -0.450732
14.0051 -0.560547 0.335263
13.4179 0.54434 -0.844723
13.8975 -1.16449 -1.0368
14.301 -1.40415 0.938977
14.1454 1.00594 -1.12455
13.8999 0.152703 2.14717
13.6273 -1.24254 0.823506
14.2804 -1.58471 0.111254
13.3336 -0.0751981 -0.627634
14.218 -1.56485 0.331757
14.2186 -1.29773 -0.086373
14.0203 -2.03054 0.266998
14.7373 1.86037 0.393774
14.1771 -0.423511 -0.878634
13.7956 -0.67726 0.616377
14.3286 -3.25537 0.929692
13.8125 0.288435 -3.16806
14.1951 -1.75869 -1.40842
13.3259 2.16711 -0.242184
13.9604 0.494601 1.70132
14.4068 -0.168295 -0.360001
14.1906 -0.259386 -1.65194
14.2707 -0.346049 -1.83172
13.5211 0.190993 1.19079
13.2261 0.108129 -1.03879
14.3745 0.75048 0.821568
14.2692 2.08639 -0.304647
13.8742 1.68603 -0.590136
13.7135 0.0185324 -0.695809
13.8461 -1.37539 -0.207257
14.164 1.81061 -0.754666
14.0276 1.17048 1.07692
14.1645 -0.0973245 2.02892
13.7242 0.468356 1.56267
14.266 -0.0194335 2.27835
13.7481 0.303157 -0.303977
13.9704 -1.51353 -0.884454
14.2141 -1.43841 -1.32689
14.611 1.04426 0.169188
14.5719 -2.24641 -1.2909
13.807 -1.08294 0.143494
13.9113 -0.303924 -0.576305
14.5915 -2.28276 -0.0696688
14.8603 1.09945 -0.853276
13.6073 -0.58343 1.48739
14.3705 0.490477 -2.24081
14.1614 -0.194049 1.06556
14.0404 1.17641 0.240351
14.8097 -0.782831 -0.420017
13.5129 0.80951 0.361143
14.651 3.52187 0.954522
14.2069 0.675699 -3.0578
14.1373 1.1326 -0.560294
13.8565 -1.4924 0.278645
13.9112 -0.832377 0.238682
14.2423 -2.79772 0.815383
13.9773 -0.75382 1.31316
14.0275 -1.54877 -0.864837
14.4101 0.673512 0.668035
14.2093 0.409346 1.03668
12.8457 -0.432348 1.16025
14.1287 1.40483 0.0146062
14.0538 1.02775 0.298792
14.4046 -1.39951 -1.22551
13.8856 0.552442 -2.10446
13.7161 1.92548 0.904056
13.8842 2.23379 0.625916
14.6772 -0.502309 0.267578
12.9294 2.10913 0.326105
14.0694 -0.0610663 -1.09917
14.3174 -1.38904 -1.46856
14.0121 0.53778 0.660311
13.9587 0.699394 0.268987
14.3956 -1.78849 -0.556491
13.9221 1.57782 1.15852
13.8761 0.550859 0.978984
14.3077 -1.46009 -1.08255
14.2609 -0.710078 0.090645
13.5265 0.728521 2.61916
14.5464 2.62013 1.16792
14.1248 3.53614 -0.530575
14.0205 0.368625 0.991802
14.2737 -1.25653 1.65293
13.9308 -0.366207 -3.61766
14.3438 -1.27253 1.24023
14.1554 -3.30705 0.289483
13.5992 1.84641 0.334082
14.5383 0.628567 -1.19114
14.0903 0.897792 -0.281612
14.8197 0.256664 -1.20379
13.8099 0.511739 1.68803
13.7825 -1.37534 -1.48704
13.93 0.1265 -1.00223
14.0468 0.00148788 0.210621
14.3636 -1.42641 1.014
13.9925 -1.79881 1.08928
13.9945 1.18677 -1.69864
13.7191 -1.57075 -1.3999
13.8868 -1.56604 0.638478
14.214 -1.47096 -1.96079
14.2374 -1.22057 0.955375
14.0374 2.70016 1.06986
14.031 0.383088 1.90323
13.8809 -0.0438994 -2.33337
14.3183 0.424922 -1.07242
14.6754 0.0210627 -0.789315
14.1877 -2.13591 0.291443
13.7099 0.00711297 1.66488
14.1787 -1.87364 0.850748
14.1347 -0.700064 -0.976976
14.0744 0.558053 1.19764
14.012 -1.36902 0.194888
14.2877 0.469889 -0.658613
13.6201 0.391034 -1.47839
14.0713 -1.81395 -0.355241
14.1139 -0.748232 1.00273
14.3162 0.0216263 0.708688
14.3441 0.691003 0.179953
13.8565 0.471406 -0.188531
13.9408 -0.139411 -0.15202
14.0643 -1.51121 -0.897678
14.5342 -1.58174 -2.43883
13.9841 0.530672 0.430779
13.6703 -1.1209 1.8264
14.1539 -0.182072 1.74971
13.9439 -0.271786 -1.68051
14.3343 0.309138 0.386817
14.4034 2.22288 0.447977
14.2425 0.83868 1.36002
14.157 0.6927 0.290948
14.1472 -0.89056 1.29478
14.0968 -1.11329 -0.422445
14.4524 -1.03197 -1.47489
14.0439 3.97828 -0.319822
14.694 0.853361 1.90754
14.0138 1.79779 0.656432
14.6405 -0.554804 0.525748
15.0356 2.71978 -1.16788
13.9861 -1.49057 -1.10286
13.8787 -1.94504 -1.93055
14.0117 -1.0779 -0.943429
14.2772 0.750045 -0.722285
14.4265 -0.174814 -2.22471
14.3561 -3.66246 -0.0601641
14.4614 -0.686176 0.930195
14.02 1.86236 1.58702
14.5319 -0.839712 0.117614
13.7268 -0.12262 -0.450558
14.3696 -1.2816 0.985107
13.9886 -0.963024 1.42684
14.1799 0.626255 -0.611128
14.5854 -0.993514 0.235598
13.9969 0.192841 -0.301221
14.2178 -1.41532 -0.489939
14.1444 -1.51261 0.284539
13.9981 0.348796 -2.63313
14.3757 0.470491 -1.79157
13.9605 1.70792 0.106915
14.5039 -0.361608 0.317681
14.3369 -0.0244441 0.520565
14.7095 -0.496221 -0.509316
14.2329 -3.32794 0.248163
14.06 0.875157 -0.69181
14.8758 4.37755 1.33064
14.117 -2.23656 -0.0856745
13.8849 -1.36439 -0.0482403
13.8048 1.26302 0.403448
14.7936 0.51493 -1.24749
14.3287 3.21899 -0.339689
14.6335 -1.19167 -0.509382
14.0604 -1.58393 -2.72598
13.8773 0.151857 -0.761053
13.8752 2.2404 0.502584
13.8182 -1.9366 -0.698431
13.7607 -0.308681 2.82241
14.1656 -0.961582 -2.37279
13.8384 0.608818 0.959215
14.2455 -0.623862 1.27648
14.6582 -0.728477 -3.56709
13.7796 0.550784 0.721753
13.7921 -0.974592 1.40197
14.1904 -0.148166 0.8134
14.5217 -1.22332 -0.48001
14.214 0.68186 -0.469669
14.1329 -1.03054 0.238837
13.9296 -1.51135 -1.2969
14.2309 -1.16032 1.51106
13.9019 0.76205 0.340656
13.4258 0.141803 1.34675
13.8305 -0.909827 -1.94292
14.0215 1.04103 0.80021
14.316 1.13548 0.548393
13.8808 -0.740831 -0.985226
14.5363 -2.23646 1.09243
13.8351 2.3712 -0.643261
14.1701 0.0737453 -1.79755
14.1284 -1.43395 1.06044
13.7834 0.0845764 2.2149
14.3449 -2.05098 -0.249838
13.631 -0.348748 -1.35171
14.2174 -0.255085 1.8194
14.6841 1.59497 -1.05749
14.2663 -0.870271 -0.983276
14.1359 1.22989 0.904656
13.7315 -1.37133 -1.38089
14.0592 -2.27673 -0.22581
14.5632 0.75821 1.04845
14.3075 0.362397 0.950012
14.0545 -0.16688 -2.80063
13.9864 -0.585669 -0.750869
14.1168 0.753423 -1.52494
13.6916 -0.0933198 -1.30858
14.2588 -1.20195 0.267607
14.3695 2.8157 0.680573
14.1944 -0.94226 -2.06002
14.118 0.570075 1.04627
13.5611 -0.233333 0.591284
13.8764 0.381335 -0.347155
14.3169 -2.27979 0.265464
13.9655 1.6576 -0.574484
13.8371 0.0810611 0.0307444
14.4488 2.138 3.98274
14.4218 0.227259 0.635095
14.2476 -1.2666 0.466643
13.7986 -0.415192 -0.788504
14.3401 1.13813 0.810361
13.821 1.04342 1.77545
14.3053 -1.85615 0.170392
14.1767 -1.31706 0.38089
14.1762 -0.996141 0.0133438
14.3573 0.310652 0.698778
13.9856 1.35214 0.434667
14.056 -1.10046 0.0376095
14.1761 1.89293 1.33291
13.8396 1.57917 0.494415
14.2189 -0.991904 -1.26491
14.1495 -1.34846 1.45743
14.509 -1.54119 -2.35786
14.9007 0.656881 2.16168
13.758 0.383308 -0.63486
14.7895 -2.05559 1.00089
13.8064 -0.284134 -1.11597
14.5932 -0.582957 -0.789214
13.563 0.11201 -0.550446
13.8669 -0.0879116 2.05357
14.4059 2.10585 -1.516
14.6834 0.256073 1.22714
14.1304 -1.84277 -0.997425
13.8336 -0.490989 1.51787
13.7871 -0.539992 1.17235
14.4918 1.28824 -0.954133
14.2752 0.280929 -0.627253
13.8999 0.342358 1.59751
14.96 -0.419109 -2.10179
14.0206 -0.412731 -0.261845
14.5053 -1.46763 0.814037
13.9879 0.292576 0.759444
14.0104 -0.854156 -1.2182
14.2451 -0.529822 -0.236721
14.0348 1.02066 -0.0460498
13.9307 0.886519 -1.83063
13.9438 -0.495312 1.73856
14.2293 3.59087 -1.56099
13.8251 -0.851792 0.653056
14.1381 1.96541 0.729081
14.3893 -0.654215 -0.875266
14.0461 -1.25499 2.35533
13.2785 -0.959845 -0.115519
14.61 0.821191 1.1042
13.7174 -1.6993 -0.516473
13.7092 2.28692 -0.509668
13.7476 2.46378 0.563038
14.2896 -0.448698 -1.24811
14.0817 -1.3025 0.44054
13.8129 -0.230236 -0.0994329
13.9236 1.8036 -0.89613
14.6608 0.985331 -0.732722
14.0884 -1.50142 0.492241
14.0465 0.710485 -2.25805
13.5686 -0.217464 1.01041
14.6158 1.59212 0.745633
13.6919 -1.07395 1.31338
14.3197 -1.19114 -2.04938
13.8499 -2.83048 1.5619
13.7073 2.16954 1.08736
15.0246 1.45191 0.0335545
14.0646 -0.621119 0.683521
14.0326 -1.50268 2.28124
13.9371 -0.79867 -0.760906
13.4808 0.639822 2.46155
13.6665 -0.963746 0.853287
13.544 0.202516 1.70432
14.5583 -0.291532 0.433204
13.6423 0.596813 -0.120718
14.4677 -1.70557 1.59885
14.564 -0.567263 0.757473
14.0796 -0.999211 0.036282
14.832 -1.46929 -0.811383
14.2358 -0.656866 0.719642
14.5782 0.118656 0.451442
14.1005 -0.225201 -1.56288
14.0517 -2.48861 1.65113
13.8761 -0.108011 -0.124932
14.7153 -0.0935753 -1.69818
13.9417 -1.59762 -0.964064
14.4986 0.743099 1.13278
13.9746 0.557995 1.13739
13.8687 -0.0138197 0.500548
14.71 -1.14091 0.448097
13.8188 -0.912136 0.415576
14.4462 0.273058 0.841822
14.2925 0.765125 0.464268
13.9211 -1.53897 0.618753
13.5561 1.02782 1.29232
14.6864 0.63984 -1.17763
14.0061 0.909378 1.37307
14.2288 2.33209 0.746376
13.8545 -1.23641 -0.105447
13.2994 -0.604273 -0.571949
13.4351 -1.52074 0.50013
14.0807 -0.31197 -1.66204
13.7893 0.493365 1.70944
14.2472 1.57589 -0.137415
14.4345 -1.65525 -1.17442
13.9339 -0.581401 -0.972925
14.4542 -0.930663 -2.38556
14.2006 0.259898 -0.247673
14.8245 2.01203 -0.792003
13.9766 -0.266481 0.951012
14.1532 -0.673684 1.56758
13.8551 -0.761516 -1.80449
14.2283 2.03515 -0.347473
14.1995 2.13575 -0.432486
13.8607 -0.490112 0.449588
14.1036 2.22876 -1.09029
14.4664 -2.44163 0.20758
14.1656 0.989341 -1.23794
14.4581 2.76217 1.54345
13.6735 1.65668 -0.186657
13.6262 -0.324996 -0.873255
14.0089 -0.883022 -0.721292
13.9078 -0.0507021 -0.471665
14.3586 0.180095 -0.459394
13.8839 -0.890047 -1.56699
14.4523 1.68519 -1.79596
14.4426 -2.51469 0.929664
13.8943 2.14229 -0.902971
14.1235 -0.1217 -1.4119
14.4585 2.22051 -3.16575
13.4942 0.355773 2.36942
13.6999 0.036703 -3.82383
13.8645 -0.939401 0.230476
14.3425 -1.9563 0.98225
14.1124 0.429233 -2.15734
14.3886 -0.124242 1.58783
14.3807 -0.15207 -2.23219
14.4698 4.08123 -0.973994
14.3876 1.87867 0.29785
13.6283 -0.109539 -1.94774
14.2053 0.428483 -0.000427094
14.1733 0.730853 1.3946
14.3968 1.39784 -1.49923
14.2036 -0.948581 1.2638
14.123 0.670184 -0.60274
13.9228 -0.62957 0.869297
14.1485 -1.58983 -1.36707
13.8974 1.94164 -0.711672
14.9336 -0.397174 0.605625
14.6076 -1.41749 -0.417494
14.1959 -1.32462 0.677754
14.2037 -0.901464 0.385576
13.9353 -0.586969 1.47916
14.5165 -1.98001 0.328293
14.0234 0.308887 0.778848
14.3024 -0.170618 1.23551
13.9785 1.66654 1.12763
14.0715 1.16439 -0.512343
13.988 2.00069 0.640234
14.2628 -0.0684861 -1.00855
14.1455 -1.61296 -2.74085
14.1199 1.21414 1.08413
14.3856 -0.472886 -0.586298
14.6452 -0.560356 -2.74355
13.7802 -1.08669 -1.71084
13.7785 1.2711 -0.891661
14.3369 -0.92878 0.461124
14.2446 0.528375 0.272269
13.9512 -1.14831 0.801653
14.0461 -0.305865 -0.348445
14.4922 1.90017 -1.65489
14.0985 -1.0788 1.49822
13.8632 0.178618 -1.03143
13.8102 -0.326222 1.83121
14.4909 -1.4791 2.80252
14.027 2.77157 1.51029
13.6435 -1.04479 -0.612757
14.2656 -0.407648 -1.36583
14.1671 -1.52245 -0.815496
13.9487 -0.686669 0.0239974
13.9238 0.164354 -1.94598
13.5629 -0.894906 -0.41809
13.9279 -1.32864 -0.565782
14.1487 2.20714 0.487852
14.6603 2.03144 -0.186185
13.895 1.42909 0.692396
14.4718 0.835096 0.504905
13.7149 0.370892 -0.512694
13.8801 0.943032 -0.471998
13.7884 -0.468666 0.723542
13.8945 2.13894 0.106782
14.1813 -0.891574 1.21751
13.5506 1.16218 0.374426
13.7944 -0.981954 -1.39914
14.8455 -0.842997 -0.115246
14.6602 2.96254 -0.336827
14.1906 2.10095 1.71379
13.837 0.317357 -0.677991
14.3809 -1.27675 -0.250776
13.6699 -1.02189 1.05791
13.8473 0.101334 -0.251666
13.9735 1.0414 0.548771
14.2223 -0.584108 0.303577
14.4348 -0.177624 1.63744
13.9137 1.7263 -1.53189
14.312 -0.935966 -0.939238
13.7419 -1.36186 1.3583
13.8783 1.75664 -1.31059
14.5136 -2.92761 0.719118
13.9116 -1.00568 0.150455
13.8662 0.463444 0.742455
14.2549 -2.18933 0.68763
13.8415 -0.20032 0.0615176
14.3902 1.35363 -0.490226
14.0527 0.102334 -1.45538
13.7175 -0.0743966 -1.03514
13.7652 1.29104 1.02059
14.054 -1.59364 -1.31586
13.9064 0.42599 0.0642208
14.9993 -1.25381 0.631359
14.0684 -0.841486 -2.19594
14.7222 1.09867 -0.437655
14.437 0.174257 -1.74093
14.2226 0.12554 1.81694
14.6415 -0.0332387 0.305455
14.1953 1.77539 0.0447089
14.3519 0.101712 1.01351
13.9847 1.73426 1.18143
14.2707 0.0248311 -0.32495
13.9317 -1.3648 0.942175
14.4849 0.0945634 1.8341
13.9712 -0.306477 1.07803
13.9792 0.0373346 -2.1318
14.0878 0.0602419 0.954697
14.5512 1.38776 -0.452263
13.6432 2.38808 0.946454
13.9992 0.400553 -0.241922
14.5238 -1.07454 -1.56631
13.4756 0.156905 -0.916931
14.2825 -0.0862113 0.5376
14.6799 -0.315841 0.0137474
14.3389 1.16125 -2.70221
14.0482 -0.567377 0.193286
13.8867 1.64234 -0.573915
14.4466 -0.810959 0.391701
14.0886 2.2607 -0.476433
14.2936 -1.38454 0.519807
14.5265 1.32117 0.832828
14.1833 0.485018 -1.87936
13.9225 1.92214 -0.129129
14.0777 -1.86444 1.93538
14.3099 0.364904 0.05421
13.7158 -1.08758 1.30823
14.0677 -0.534656 -0.651848
13.8527 0.0384926 2.00111
14.1545 -0.601362 0.795256
13.5353 2.0603 0.702949
14.1 -0.210016 -0.233707
14.1171 -0.347322 0.173817
14.3251 -0.784321 1.93246
13.6799 -0.167657 1.63176
14.0913 -0.885011 -2.01453
14.5971 2.04521 1.55551
14.2626 -0.22795 -1.36144
14.0746 -1.41852 -0.170791
14.1517 -0.0155066 -0.669426
14.2582 2.62291 -0.846405
14.7614 -0.199097 0.661433
14.1462 -0.62757 -0.285807
14.1259 0.926887 0.631236
13.8883 0.120078 2.22343
14.3692 0.825952 0.307474
13.9186 -0.73621 -1.79738
14.0134 -1.19768 -1.21816
13.6546 0.0423185 -2.48111
13.6442 -0.226779 1.98988
14.3732 0.927552 -1.57452
14.1738 -1.79276 1.51646
14.1505 -0.351026 -2.26334
13.6147 -1.09749 -0.335149
13.9933 -0.806584 -0.125863
14.4402 -0.53588 -1.17859
14.2082 0.361946 -0.332632
14.1798 -1.85546 1.88668
13.3973 0.478241 0.60844
13.7487 -0.93922 -0.210098
13.908 -0.137635 -0.965208
14.2813 -0.378549 1.4277
14.1521 -0.161711 -1.92433
13.501 -0.504394 -0.376118
14.1889 2.07443 -0.575802
14.3461 -1.21594 0.144529
14.264 0.523287 0.445227
14.3569 -0.240267 -1.17738
14.5542 -0.626973 0.847666
14.1024 -0.827815 0.333583
14.6712 1.02925 1.17655
14.1343 1.61385 2.20201
13.7448 -0.975195 0.323602
13.5258 0.111413 -0.132478
14.1408 -1.60531 0.57056
13.7912 -1.49453 -0.0237416
14.2864 0.0810144 -0.748762
13.9598 0.123607 0.89143
14.0838 -1.59013 -1.3201
13.7559 -0.59916 0.502262
14.4509 0.263994 -1.36694
13.5601 1.9177 -0.464534
13.9065 -2.11067 2.05759
14.52 0.667655 -0.301319
14.04 -2.21098 0.894889
13.4827 -1.44991 -0.468711
14.2423 0.396885 0.245554
13.5499 -0.384087 -0.430346
13.8726 0.157176 -0.390937
13.9905 -1.04882 2.51253
13.9718 -1.33393 0.287293
13.7213 -0.690407 -0.730667
14.7207 -1.27094 2.29149
14.0719 0.15305 0.991495
14.2499 -0.994336 -0.0922227
14.5975 -0.842106 0.540271
14.203 -1.5613 -1.20851
13.808 -0.296202 2.84862
13.7467 -1.47002 1.46279
13.7154 0.541422 -1.93189
13.9175 0.282163 0.268087
14.0906 -0.950753 -1.3592
14.087 -0.781065 0.407959
14.2879 0.799095 -1.17612
13.8971 1.08389 -1.74449
12.3492 1.21856 -2.61324
14.2238 -0.83553 0.926749
13.9579 -1.44602 -0.426878
13.9136 3.66869 -0.498926
14.0397 1.77313 -0.291622
13.9873 0.54442 2.50388
13.9705 0.0083194 -3.23139
14.4487 -1.34401 -1.17426
14.1014 -0.455654 1.46053
14.2804 -1.96525 -0.739949
14.3531 2.01136 -1.9726
13.8664 -0.159593 -0.44957
13.9843 0.882789 2.11983
14.3348 -0.548436 -1.13639
14.6562 -2.73402 1.48624
13.904 -1.59786 -0.763686
13.4859 0.0335879 -0.253433
13.9583 -1.20781 -2.66059
14.1875 -2.13793 -0.754705
13.7732 0.93544 0.557057
13.9569 3.39742 -0.0184157
14.1605 -0.708524 0.131963
13.2468 -0.0993568 1.66612
14.1104 -1.82296 0.517913
12.6479 -1.04107 -1.37557
14.3746 0.378777 0.127853
14.417 -0.707542 1.88915
14.0137 -1.45571 -1.38167
14.2291 -1.14264 -1.01673
14.0805 1.784 -1.10002
14.2916 -0.915737 -1.73317
14.4972 -1.30436 1.27064
14.1602 -0.0100391 0.214179
14.0532 1.20289 1.13641
14.1669 0.413196 0.37599
13.8367 1.02656 -0.70698
14.1198 0.311924 -0.254153
14.5356 -1.40773 -0.0363583
14.519 0.0235118 -0.165297
14.2112 0.916177 -2.55774
14.0164 -0.710359 -0.53089
13.2397 0.262162 -0.0578638
14.6494 -1.31724 -0.327001
14.458 -0.122651 0.612128
14.6991 2.19879 -0.849334
14.8187 1.4595 -0.810343
13.969 1.37428 0.449066
14.284 -2.29603 0.627996
14.2313 -0.366645 0.287336
14.5377 0.44284 -1.66839
13.8777 0.855742 0.334104
14.0677 1.95072 -3.08055
14.2149 0.576192 0.111768
14.354 -2.39061 0.230254
13.8441 -1.10217 -1.56808
14.4612 0.190227 -0.40089
14.3638 -0.937435 -2.21202
13.6207 1.57466 -0.118528
13.9135 -0.725538 0.90109
13.979 -1.09074 0.904722
14.4325 -1.28458 0.0085923
14.1691 0.868594 0.583892
14.8878 0.0906945 -0.204403
14.1399 -0.445125 0.173467
14.2476 -0.678196 1.43091
14.6578 0.074184 -1.55337
14.5747 -1.83681 -0.642867
14.2547 0.400206 0.313452
14.0246 -0.35331 1.21126
14.1086 1.3223 3.61423
14.1024 0.996565 0.797829
14.2284 2.26826 1.47887
13.7069 -0.789892 -1.13971
14.3282 -1.12074 -0.314075
14.0673 -1.31608 2.1741
14.2974 1.89631 0.651319
13.4812 0.238455 -0.203079
13.4718 -0.433008 0.789922
14.2342 1.01832 -1.14975
13.857 0.778935 -1.08204
14.2147 -1.32031 1.16368
14.2465 2.28569 0.684299
13.7457 0.571188 2.04425
13.9555 -1.01896 -0.990125
14.2171 0.463187 1.16051
13.905 -1.65849 0.872974
13.9137 -1.0855 -0.425933
14.5721 -0.575044 -1.84121
14.0739 2.03212 -0.378732


==> latex_data/vae/gtsr/pos_uniform-pos.txt <==
-14.4041 2.07149 0.563423
-14.2815 1.19075 -1.00956
-14.5736 0.0523448 0.973782
-14.6492 2.01717 -2.04539
-14.4738 0.871374 -1.0833
-14.7496 0.0125224 0.647559
-14.5223 1.07484 0.0848639
-14.4517 -0.905415 -0.0910856
-14.6609 -2.62592 -0.0850661
-14.2893 1.70583 1.12917
-14.613 -0.343717 0.416362
-14.8031 -0.257838 -2.46392
-14.4726 -1.70699 -0.80424
-14.9211 0.936939 -1.18451
-15.0509 -1.26158 0.0516898
-14.7239 2.13517 -0.28878
-14.3789 -1.97624 -0.730163
-14.5894 0.944004 0.817334
-14.1258 -1.51172 0.283543
-14.3839 0.279837 -1.10972
-14.9332 -0.44819 -2.40504
-14.1121 0.829471 0.132587
-14.3653 -1.71107 -2.53986
-14.3586 -0.727837 -1.6168
-14.4267 1.1015 3.19019
-14.472 1.62866 0.643281
-14.0668 -0.115234 -1.42662
-15.1092 1.11355 2.48441
-14.2997 -0.718682 -0.73303
-14.757 1.53697 -1.79505
-14.8023 0.0845723 -0.299362
-14.5987 0.252731 -1.6745
-14.5178 -0.356351 0.89136
-14.4422 -0.400335 2.00017
-14.6553 -0.736603 1.73936
-14.9486 -0.0610748 -0.645623
-13.952 0.48738 -1.72401
-14.6191 -0.070649 0.515223
-15.1671 -1.20147 -0.0179287
-15.0899 -0.307377 0.286466
-13.8691 1.3234 -0.624355
-14.6179 -1.76383 -1.11699
-14.5312 1.63306 0.527604
-14.7917 -0.133149 -1.27175
-14.8995 -0.109801 -0.306693
-14.5462 -1.30705 0.743501
-14.4956 -1.85194 0.745944
-14.7032 -1.0904 -0.617996
-14.254 0.990737 -0.294805
-14.2892 -0.188987 1.97603
-14.608 -0.540468 -1.14656
-13.9493 1.77585 -1.86396
-14.37 -0.143114 2.01977
-14.3836 1.53594 -0.853709
-15.4695 -0.0924878 -1.00274
-14.4315 2.14162 -0.0657764
-14.7411 0.708563 1.08907
-14.0655 0.743373 0.938378
-14.1971 1.72093 -1.50747
-14.2776 -0.111516 -0.803447
-14.0624 1.82387 0.413503
-14.5651 1.08226 1.3593
-14.5177 -1.72343 -1.84923
-14.4169 -1.1637 1.27554
-14.246 -1.6032 -1.30386
-14.2204 0.918506 2.25146
-14.7698 -3.42945 -0.426679
-14.5246 -0.932117 -0.582863
-14.4848 1.55531 -1.20876
-13.7584 1.20734 -0.235556
-14.129 -0.603694 0.371584
-14.6468 0.323637 0.510071
-13.9054 1.26264 -2.01869
-14.7731 -0.868958 0.620891
-14.7045 4.44528 -0.807849
-14.4769 -0.533367 1.1729
-14.6534 -1.6707 -1.20013
-14.0366 -0.359531 0.709879
-14.4047 1.51035 1.0718
-14.4098 -0.823497 0.439511
-14.9147 -1.33575 0.266592
-13.9 -0.53335 2.45731
-14.4249 -0.0320328 1.66142
-14.0651 0.781391 0.252994
-14.6113 0.826339 -0.092644
-14.325 2.6614 -0.254892
-14.8004 -1.11505 0.695134
-14.402 0.655848 -0.605994
-14.4299 -1.20212 -1.91421
-14.9185 1.12327 -0.861584
-14.7209 0.529454 1.65776
-14.2344 -1.16538 -0.117732
-15.3562 -2.01678 -1.77078
-14.3229 -0.0390383 2.15464
-14.4972 0.612147 1.30719
-14.6478 1.07281 0.0212483
-14.7537 2.6769 -0.0782544
-14.6181 0.0557148 0.161318
-14.3866 -0.332659 0.609838
-14.8523 -0.280704 1.57589
-14.4058 2.99347 0.63342
-15.062 -2.02174 -1.13423
-15.6428 -1.45896 0.796914
-14.5751 0.53009 0.763017
-13.6521 1.01076 -1.24255
-13.93 0.653141 -2.27757
-14.5696 -0.814261 -2.44142
-14.0612 -1.5202 1.81327
-14.5369 1.04072 1.12845
-14.6208 -1.7563 -0.907137
-13.8736 0.638063 2.56219
-15.5223 1.67317 -0.616607
-14.7871 0.0397576 1.67391
-14.9895 -0.977937 0.837888
-14.7044 1.48358 -1.86719
-14.4889 -0.668964 -0.0360871
-14.1985 -1.02457 -1.72918
-14.4787 1.20147 -2.52357
-14.0793 2.30461 -1.88378
-14.0899 -0.457382 -0.796441
-14.5325 0.599127 -3.39892
-14.2065 0.362221 -0.854075
-14.7452 -1.71117 1.45517
-12.6473 1.55392 -1.60754
-14.5579 -0.0176417 -0.688267
-14.7384 0.219719 0.0102544
-13.8825 0.341766 1.04307
-14.7761 0.599129 1.44102
-13.8596 0.487436 2.22533
-14.7025 1.60319 -1.67169
-14.8081 2.45584 1.15119
-14.5794 -0.315638 -0.815747
-14.7764 0.875461 0.540035
-14.7324 -1.95322 0.149116
-14.5541 -0.982112 3.28587
-14.9067 0.0345902 0.955564
-14.3983 0.516904 -0.832695
-14.5764 0.123697 0.256722
-15.0165 0.478543 1.15153
-14.2265 1.82964 0.182666
-15.0639 -0.186067 -0.159767
-15.2483 0.146137 1.8241
-15.1063 0.968717 0.997135
-13.8449 0.510142 -0.628399
-14.4073 0.912405 0.150691
-14.3424 0.15433 0.255608
-14.2883 2.87692 -1.12589
-14.3915 -0.922825 1.6326
-14.5283 -0.866165 -1.00465
-14.3616 -0.324393 -2.44977
-14.0479 1.6284 -0.347466
-14.698 0.768795 0.148557
-15.3499 -1.11782 2.33971
-14.4739 -1.45534 0.635559
-14.8112 1.39863 0.383011
-14.1761 2.40541 0.724211
-14.7228 -0.479554 -1.01587
-14.6434 0.10978 -1.36457
-15.1899 -1.49857 -0.93933
-14.58 -0.828905 1.2697
-14.8313 -0.617195 -0.0217657
-14.0745 1.46082 -0.0631477
-13.9531 1.98262 0.127993
-14.0197 -0.211359 -1.4444
-14.9782 -0.618774 1.06131
-14.4165 1.16621 -0.536899
-14.7673 -2.09782 1.02482
-14.9026 0.813594 0.991781
-14.6943 -0.416191 0.897547
-14.3762 -0.853506 -1.01251
-15.219 1.50224 -2.29476
-14.2931 -0.413507 0.36536
-15.6164 0.21412 -0.887006
-15.5862 1.24758 0.263411
-14.574 -1.93536 1.0392
-14.868 -1.09324 0.74754
-14.7004 -0.126556 -0.0771724
-14.5459 -2.16858 -0.935406
-14.8546 -0.678488 1.11667
-13.9526 1.99994 -0.526647
-14.2298 1.0343 -2.10368
-14.9355 0.476246 1.19967
-14.0056 2.37736 -0.344115
-14.4197 2.77434 -0.606814
-14.8966 -0.122223 1.53349
-14.3648 -0.725816 0.352691
-14.6964 -0.127352 -1.80476
-14.606 2.14473 -0.105848
-14.7397 0.52267 -1.19114
-14.4909 0.913416 -0.230911
-14.276 -0.152859 -0.64554
-14.7082 -0.48502 0.873513
-14.6098 1.15327 0.420014
-14.0881 1.72465 -1.53412
-13.793 1.4617 1.0008
-14.1085 0.94532 -0.436706
-14.8735 -0.380331 -0.906914
-14.6633 0.803434 0.939409
-15.1061 -0.772613 -1.26645
-13.7415 1.94189 0.552937
-14.7652 0.565873 -1.7742
-14.3358 -0.976481 -1.05814
-14.9622 -0.334663 -0.0604178
-14.1278 0.422106 0.978842
-14.616 -0.241086 -1.25148
-14.3278 1.76186 -0.25579
-14.3769 0.554826 0.917249
-14.0916 1.92362 1.84711
-14.9033 -0.541705 0.400161
-14.1505 0.29158 -2.40548
-14.2308 2.45935 0.459463
-14.4785 -1.50416 -2.14457
-14.2864 0.98963 -0.78759
-15.1016 -0.346128 -0.894997
-15.2253 0.220002 -0.973985
-14.9459 0.29381 0.937114
-14.9933 -0.635314 -1.76039
-14.6918 -0.671725 -1.88018
-14.2011 1.5221 0.433169
-14.1992 2.33376 0.816039
-14.9803 -0.532868 -0.788914
-14.4555 0.729427 0.31545
-15.0722 0.523161 0.212685
-15.0195 -0.234914 -0.605119
-14.5913 -1.59092 0.878178
-14.9282 -1.19772 -0.943998
-14.3389 -0.723077 0.499821
-14.4736 0.383606 -1.0061
-14.211 2.21476 -1.36488
-14.5957 0.321837 2.43065
-14.2104 -0.500511 -0.0249049
-14.767 0.840207 0.289073
-14.5839 -1.15411 1.2497
-14.8182 -0.223965 -0.276294
-14.2626 -0.514192 0.255277
-14.3878 -0.545304 0.527779
-14.0599 1.09811 0.810916
-14.9881 0.112842 -0.69266
-14.5239 0.320309 0.404217
-14.6466 3.38414 -0.85444
-14.5023 0.688049 -2.40506
-14.3638 -1.48065 -0.286785
-14.6099 -1.90805 1.07393
-14.1428 2.03683 1.12328
-14.7515 -1.55759 1.43937
-14.9553 0.404512 -0.933061
-14.2648 2.51608 -0.916131
-14.9584 0.884036 -1.27037
-14.4954 1.36342 2.44596
-14.2991 -0.264462 -0.10744
-14.4023 2.68023 1.3534
-14.8245 0.167528 -0.780484
-14.8441 0.420588 -0.968553
-14.5638 3.22373 0.520148
-14.6858 -1.50512 -1.46299
-13.371 -1.02026 2.06476
-14.3551 -1.26469 -1.64547
-14.2712 0.6888 -0.736736
-14.5734 0.0894428 -2.19934
-14.8279 1.27615 -0.630983
-14.8852 -1.48367 -0.827025
-13.7789 -0.229621 2.55337
-14.4001 -1.43556 0.172326
-14.5113 0.798772 -0.920406
-14.4904 2.66444 0.110902
-14.3127 0.0192779 1.09871
-14.371 -0.394616 0.580747
-13.9632 0.0207051 -1.33471
-13.94 -0.420883 1.87561
-15.1947 0.870419 -0.375184
-14.687 -1.21465 -1.16081
-14.8871 -0.0220388 1.174
-14.9442 2.27582 0.684088
-14.7977 -0.326048 -0.134521
-14.5337 -1.1256 0.343851
-14.6761 -1.40349 -0.874023
-14.7213 -0.812211 0.859476
-14.4407 0.909118 -1.06539
-14.6129 1.94301 -0.942917
-14.6008 1.1942 1.84207
-14.6684 -1.34201 -0.322104
-14.5291 -1.17388 -2.36467
-13.9869 -0.303236 1.34978
-15.3073 -1.28535 0.0936057
-14.6397 -0.363822 0.629635
-14.3401 1.21519 -0.390528
-14.4458 -0.407582 -0.12306
-14.6066 -0.850043 -0.196015
-14.7669 -0.865583 -0.110851
-14.823 -1.24942 0.170404
-14.1837 -0.239297 -1.46541
-14.9398 -0.105896 1.85833
-14.4391 -0.338647 -0.102432
-14.3678 -0.419858 0.695403
-14.5669 0.706539 0.188576
-14.5785 0.362122 -0.994021
-15.2661 -1.03686 0.327749
-14.513 -1.44897 1.20194
-15.0183 -0.436137 -0.170334
-14.1534 2.21353 1.26883
-14.5012 -0.440559 -0.0278496
-14.3253 -0.223043 -2.33499
-14.8182 0.176977 -1.40968
-14.9642 0.226316 0.0345768
-14.8273 -0.408765 -0.39676
-14.8589 -0.201601 -0.875744
-14.5991 1.12154 -0.389971
-13.8589 -2.02002 -1.61744
-14.6759 -0.855461 0.305654
-13.953 1.02246 -0.95001
-15.4222 -0.531882 0.763155
-14.6191 -0.268307 -0.814179
-14.4546 0.639614 0.944853
-12.9909 -0.472954 0.290572
-14.2261 -0.54211 -0.530293
-15.3877 -2.38716 -0.319407
-14.5372 -0.493958 1.99186
-14.8071 0.371337 0.390213
-14.5051 -1.32204 -1.31012
-14.2131 0.114542 -1.72349
-14.6003 -0.630081 0.119969
-14.4446 -1.11983 1.70105
-15.3055 0.59864 0.623065
-14.5508 1.80983 -0.861948
-14.8736 -1.75938 0.719215
-14.3323 1.58549 -0.113137
-14.3086 -0.500955 -0.456382
-14.0484 -0.588715 0.595386
-14.7349 -0.648975 0.925435
-14.3638 0.0673723 3.40377
-14.3743 -1.33587 1.24807
-14.5605 0.895782 0.505923
-14.9409 -2.69925 0.270533
-15.1918 -1.64762 -1.1717
-14.8227 -0.5945 -2.42011
-14.6177 -0.382878 -0.682803
-14.1718 0.919918 -1.73241
-14.6769 0.812551 0.607003
-14.438 -1.90354 0.0433478
-14.4636 0.856252 -0.692817
-14.5371 -1.50005 0.4479
-15.0196 0.390126 -0.084259
-14.5963 -0.622844 1.41406
-14.3099 1.82193 -0.493102
-14.5712 -0.523514 -0.205512
-13.7158 -1.30036 2.42455
-13.6168 2.29897 -1.24348
-14.3782 0.779025 0.0603947
-14.8924 -0.437067 0.413325
-13.9303 -0.0370873 0.577217
-14.8419 1.26198 0.345128
-14.4293 -0.335762 0.297948
-14.2657 0.704854 0.196628
-14.2355 -0.166784 -0.854441
-14.1284 -0.26674 2.03827
-14.1361 2.93428 0.41825
-14.495 -1.14825 0.371226
-14.6511 -1.84445 -1.35749
-16.1545 2.51826 0.848415
-14.8113 0.0194052 0.708827
-14.3191 0.675874 0.618094
-14.4814 -0.684732 -0.310232
-13.8763 0.0908436 0.80882
-14.4067 -1.3164 1.01814
-14.7154 -1.22558 -0.836637
-14.5809 0.961435 0.873886
-14.361 0.0114757 -2.12167
-14.1188 -1.34819 -0.918631
-14.7802 -1.52647 -0.0561465
-13.8086 0.0325279 0.554559
-14.7196 -1.52548 -0.253785
-14.7008 -1.20988 0.0389931
-14.5312 -2.0819 -0.338809
-15.2274 2.19053 -0.28981
-14.6782 -0.498488 0.968939
-14.3031 -0.900518 -0.709615
-14.8082 -3.57521 -0.960797
-14.1727 -0.172015 3.42394
-14.6376 -1.96002 1.39997
-13.7474 2.04632 0.143573
-14.4476 0.794367 -1.56242
-14.8712 -0.0227061 0.422821
-14.6103 0.00584356 1.81204
-14.6998 0.0221908 1.93919
-14.0158 0.252066 -1.3426
-13.6653 0.150174 1.14224
-14.8462 1.05285 -0.707488
-14.6748 2.09398 0.413592
-14.3069 1.53532 0.224966
-14.1471 0.0620457 0.60994
-14.3234 -1.48684 0.0867058
-14.5505 1.74746 0.807078
-14.5125 1.44606 -0.983669
-14.6881 -0.274043 -2.03951
-14.2542 1.08684 -1.64196
-14.8117 0.539864 -2.22345
-14.2159 0.25453 0.523588
-14.4593 -1.52282 0.905341
-14.6193 -1.51471 0.900253
-15.0605 0.80874 -0.213952
-15.0379 -2.6991 1.06363
-14.331 -1.10104 -0.250455
-14.3732 -0.2556 0.357864
-15.0913 -2.47094 -0.273958
-15.3061 0.76833 1.02989
-14.0981 -0.545407 -1.81945
-14.7758 0.24564 2.36265
-14.5408 0.0245095 -0.96076
-14.4494 1.21119 -0.0707549
-15.3126 -0.985239 0.451738
-13.9755 1.04811 -0.510527
-15.0396 3.39586 -0.529061
-14.5174 0.477653 3.07423
-14.5972 1.24408 0.59898
-14.3266 -1.59914 -0.219352
-14.4358 -0.58894 -0.197733
-14.7484 -3.10126 -0.995017
-14.4975 -0.706925 -1.33199
-14.5318 -1.87681 0.651175
-14.8912 0.876021 -0.450362
-14.6778 0.323575 -0.999922
-13.2604 -0.53366 -1.58069
-14.4992 1.43527 0.164669
-14.509 0.616364 -0.214704
-14.9253 -1.5463 1.03323
-14.2667 -0.229713 3.17535
-14.1628 1.97154 -0.608547
-14.2884 2.15886 -0.786753
-15.2167 -0.725192 -0.00396507
-13.3989 2.45745 -0.256342
-14.4521 -0.534492 0.924331
-14.7838 -1.32404 1.53543
-14.5008 0.372683 -1.05258
-14.4485 0.839083 -0.294534
-14.9003 -1.72926 0.437982
-14.4328 1.93505 -1.05052
-14.2983 0.717194 -0.74436
-14.7481 -1.47731 1.00418
-14.6931 -0.782409 -0.321886
-14.007 0.845944 -2.99464
-14.9758 2.43869 -0.963533
-14.5296 3.4705 0.766881
-14.4641 0.881204 -0.86343
-14.7589 -1.14968 -1.80869
-14.2773 -0.661351 3.45867
-14.8543 -1.09546 -1.2416
-14.724 -3.42311 -0.433901
-14.0508 2.05613 -0.0762244
-15.0052 0.171474 0.888026
-14.5371 0.885273 0.431393
-15.2515 0.173339 1.38222
-14.2943 0.999547 -1.57827
-14.2301 -1.04158 1.3713
-14.3021 -0.622595 0.711844
-14.4769 -0.610547 0.103433
-14.862 -1.45314 -0.648559
-14.5288 -1.40829 -1.08903
-14.3841 1.16517 2.20881
-14.1627 -1.5305 1.0262
-14.4016 -1.87745 -1.04656
-14.6878 -1.56224 1.90918
-14.6819 -1.35299 -1.1461
-14.5018 2.69637 -1.1541
-14.4851 0.423805 -1.98317
-14.2585 -0.123337 2.16097
-14.7786 0.0307006 1.08671
-15.1074 -0.1496 0.854036
-14.6958 -2.12995 -0.464409
-14.1511 0.372892 -1.5911
-14.6931 -1.85237 -0.941613
-14.592 -0.350453 0.994909
-14.536 0.909097 -0.994114
-14.5064 -1.49891 -0.293757
-14.7354 0.445335 0.85578
-14.0279 0.328658 1.21155
-14.4701 -2.0566 0.118992
-14.5655 -0.838955 -1.19196
-14.7617 -0.157766 -0.931542
-14.7916 0.551058 0.0851538
-14.3271 0.553683 0.185407
-14.3692 -0.608198 0.0209715
-14.4712 -1.48916 0.871211
-14.9995 -1.53404 2.40803
-14.4372 0.485684 -0.323602
-14.1377 -1.17269 -2.06661
-14.7115 0.20499 -1.73196
-14.3547 -0.161448 1.72495
-14.8291 0.621906 -0.219169
-14.7777 2.08565 -0.492632
-14.7262 0.913876 -1.5836
-14.6533 0.88529 -0.0616748
-14.658 -0.932368 -1.01443
-14.602 -1.29757 0.623588
-14.8728 -1.01323 1.51645
-14.3488 3.6404 0.82967
-15.145 0.893674 -1.912
-14.4572 1.76924 -0.27863
-15.1333 -0.445806 -0.289003
-15.3198 1.8962 1.3556
-14.4327 -1.72917 0.97601
-14.3242 -2.06677 2.03335
-14.5195 -0.789907 0.980489
-14.7639 0.868729 1.0997
-14.8443 0.114633 2.17729
-14.8759 -4.23791 -0.160739
-14.9296 -0.330876 -0.910025
-14.4492 2.37732 -1.13158
-14.9956 -1.16275 -0.181496
-14.1164 -0.00923959 0.556143
-14.8634 -1.05385 -1.03716
-14.5354 -0.946479 -1.07374
-14.6398 0.490837 0.825538
-15.0775 -1.16794 -0.183456
-14.5037 0.213346 0.076269
-14.6797 -1.03805 0.522711
-14.603 -1.41272 -0.535267
-14.3878 0.109074 2.3624
-14.8016 0.18869 1.89359
-14.4096 1.81119 0.0525596
-14.9863 -0.482854 -0.293157
-14.8275 0.109704 -0.491947
-15.2076 -0.585353 0.641923
-14.8008 -3.46094 -0.40111
-14.497 0.595676 0.451894
-15.2188 4.52606 -0.688639
-14.6284 -2.15879 -0.0966954
-14.3771 -1.09762 -0.108258
-14.1904 1.10717 -0.643617
-15.2596 0.751488 1.54068
-14.6372 2.51842 0.735618
-15.1145 -1.0017 0.349245
-14.4406 -1.9656 2.56557
-14.2872 0.199078 0.783549
-14.2822 2.28221 -0.291872
-14.2775 -2.09846 0.41203
-14.2158 -0.205765 -2.43199
-14.5951 -1.11973 2.14051
-14.3051 0.281229 -1.07128
-14.7155 -0.618599 -1.39196
-15.034 -0.884824 3.36464
-14.1971 0.38469 -0.95519
-14.3037 -1.46882 -1.80119
-14.648 0.204688 -0.782338
-15.0426 -1.26524 0.296418
-14.643 0.895885 0.677325
-14.6233 -0.980557 -0.138468
-14.3726 -1.4233 1.42405
-14.7112 -0.872294 -1.46371
-14.3639 0.96909 -0.663636
-13.917 0.495873 -1.46485
-14.2668 -0.956357 1.87493
-14.5042 1.02343 -0.58403
-14.7578 1.2813 -0.58165
-14.382 -1.21737 0.824076
-15.0277 -2.27774 -1.32664
-14.2746 2.39352 0.566364
-14.6173 -0.133693 1.85273
-14.6234 -1.4986 -1.05298
-14.2475 0.0647561 -2.05765
-14.8459 -1.93306 0.144543
-14.046 -0.0362282 1.48527
-14.6854 -0.250771 -1.66805
-15.0694 1.27706 1.01823
-14.6926 -0.963309 0.838589
-14.5834 1.30551 -0.935972
-14.16 -1.21027 1.28685
-14.4772 -2.48675 -0.132266
-15.1128 1.13032 -0.788592
-14.8383 0.458902 -0.955019
-14.4697 -0.432256 2.73051
-14.4414 -1.10712 0.471942
-14.5668 0.862359 1.57516
-14.1333 -0.357284 1.18143
-14.7719 -0.965563 -0.264533
-14.7645 2.76869 -0.231441
-14.6469 -0.779965 2.04585
-14.6021 0.538134 -1.18583
-14.0489 -0.589803 -0.445925
-14.281 0.557813 0.495268
-14.8657 -2.29033 -0.247953
-14.3675 1.32943 0.317804
-14.2847 0.157793 -0.168303
-14.9324 2.39906 -3.30712
-14.8765 -0.0339628 -0.786118
-14.7362 -1.24491 -0.436034
-14.2425 -0.911018 0.722702
-14.8364 1.04914 -1.03978
-14.2454 1.05436 -1.90911
-14.8324 -1.91362 -0.197057
-14.6749 -0.934934 -0.525643
-14.7024 -1.01996 0.00972237
-14.788 0.241698 -0.444582
-14.4177 1.46709 -0.235941
-14.568 -1.17406 -0.254804
-14.6042 1.7346 -1.3525
-14.3175 1.88889 -0.286431
-14.6812 -0.878631 1.37006
-14.6369 -1.25141 -1.65483
-14.9541 -1.44928 2.14241
-15.4453 0.75291 -2.22808
-14.2381 0.418826 0.374742
-15.2849 -2.17446 -1.10832
-14.3212 -0.38465 1.19767
-15.0946 -0.691623 0.773046
-13.986 -0.186615 0.257942
-14.338 -0.131118 -1.96371
-14.8112 2.0567 1.74089
-15.0955 0.472953 -1.42244
-14.6548 -1.51824 1.43957
-14.3163 -0.0239197 -1.79122
-14.2444 -0.250485 -0.860484
-14.9379 0.786044 0.920704
-14.748 0.174818 0.729144
-14.3316 0.573459 -1.2644
-15.3899 -0.754825 1.98447
-14.5483 -0.351837 0.175363
-14.9728 -1.41463 -0.465758
-14.4422 0.345719 -0.766052
-14.4407 -1.52482 1.06906
-14.7223 -0.237403 0.0928679
-14.4837 1.09055 -0.0124327
-14.3041 0.908548 1.91161
-14.4438 -0.357481 -1.84913
-14.5557 3.26933 1.82862
-14.339 -0.844949 -0.811798
-14.5574 1.65274 -0.814112
-14.8878 -0.528235 0.864135
-14.6018 -0.88896 -2.06478
-13.661 -0.933277 -0.284144
-15.0508 0.824458 -1.16818
-14.1663 -1.6434 0.316761
-14.0197 1.96778 0.640044
-14.1256 2.50274 -0.610097
-14.7752 -0.521591 1.1754
-14.5088 -1.68131 -0.618955
-14.2668 0.10215 0.198391
-14.292 1.74717 0.676437
-15.0835 0.584301 1.16996
-14.5751 -1.60438 -0.559131
-14.403 0.493746 2.34801
-14.0752 -0.13994 -0.895725
-15.0888 2.02325 -0.451787
-14.1534 -1.04668 -1.50012
-14.7953 -1.72963 2.40862
-14.3408 -3.14839 -1.37702
-14.0899 2.25584 -1.35236
-15.4408 1.46712 0.492711
-14.5425 -0.411079 -0.62808
-14.5011 -1.32411 -2.50826
-14.3907 -0.849512 0.586452
-13.9768 0.830316 -2.6244
-14.1199 -1.1842 -1.2068
-13.9973 -0.017695 -1.7038
-15.0369 0.156878 -0.44965
-14.078 0.440956 -0.0845095
-14.9589 -1.62052 -1.80732
-15.0118 -0.452062 -0.696102
-14.5439 -1.12612 0.123283
-15.3633 -1.43439 0.938492
-14.7786 -0.547964 -0.647584
-15.071 0.158931 -0.57653
-14.5444 -0.183664 1.41664
-14.6219 -2.4188 -1.64092
-14.3766 -0.0272587 0.29409
-15.169 0.153487 1.50279
-14.3676 -1.6656 0.776446
-14.9802 1.04165 -1.12122
-14.3871 0.330489 -1.17662
-14.3746 0.0183446 -0.404268
-15.2434 -0.629357 -0.430033
-14.3056 -0.991568 -0.511081
-14.9193 0.411684 -0.702088
-14.7262 0.57333 -0.309771
-14.4191 -1.3547 -0.84548
-14.0054 1.10187 -1.43117
-15.1551 0.771506 1.21639
-14.4928 0.884986 -1.44751
-14.6866 2.5494 -0.624027
-14.3554 -1.17565 -0.180314
-13.7002 -0.498259 0.703943
-13.9672 -1.14264 -0.621654
-14.5648 -0.43637 1.5961
-14.2179 0.905523 -1.19197
-14.5939 1.40927 -0.0870095
-14.8798 -1.88741 1.17987
-14.4088 -0.588521 0.592894
-14.8648 -1.37492 2.23664
-14.6212 0.376983 0.252732
-15.3135 2.08059 1.0623
-14.4436 0.0537683 -0.797838
-14.6827 -0.464669 -1.76815
-14.2699 -0.776994 1.82788
-14.7244 2.27672 0.593556
-14.5706 1.51104 0.711354
-14.3309 -0.398175 -0.596908
-14.5308 2.11042 0.876078
-15.0489 -2.35026 -0.407261
-14.6255 0.842916 1.09281
-14.8483 2.42163 -1.38473
-14.0925 1.41339 -0.0565336
-13.9906 -0.207311 0.763401
-14.435 -1.17602 0.592429
-14.3742 -0.200475 0.746038
-14.8052 0.397405 0.686541
-14.3451 -0.779004 1.55719
-14.7971 1.57297 1.75524
-14.9118 -2.5429 -0.905926
-14.2886 1.9307 0.807634
-14.5284 -0.133226 1.5405
-14.892 2.36186 3.11406
-13.9532 0.329182 -2.22367
-14.0344 -0.256518 3.79529
-14.3356 -0.751857 -0.284849
-14.8226 -1.9222 -1.28375
-14.5217 0.306289 2.42396
-14.8414 -0.0996369 -1.35801
-14.8055 -0.150762 2.28625
-14.7251 3.70382 1.41559
-14.8295 1.64198 -0.364088
-13.9557 -0.0751667 1.85157
-14.7253 0.0822152 -0.312493
-14.6427 0.679302 -1.56418
-14.7388 1.27628 1.55519
-14.6925 -1.09908 -1.57344
-14.5405 0.25308 0.440122
-14.4257 -0.300684 -0.808131
-14.6332 -1.91274 1.11184
-14.3329 1.90019 0.460507
-15.3759 -0.43864 -0.745115
-15.0934 -1.33566 0.517316
-14.6492 -1.08823 -0.82752
-14.6594 -0.929578 -0.289641
-14.4574 -0.768266 -1.51358
-15.0547 -1.7557 0.165358
-14.51 0.770369 -0.726263
-14.7636 -0.164112 -1.1273
-14.3892 1.29564 -1.34397
-14.424 1.02872 0.558809
-14.4028 1.81818 -0.793159
-14.7516 0.279771 1.17238
-14.5774 -1.538 2.87193
-14.5965 1.40416 -1.08194
-14.8179 -0.53301 0.561565
-15.0481 -0.52741 2.67115
-14.1989 -1.54861 1.66553
-14.2403 1.15862 0.806425
-14.7979 -0.840502 -0.50626
-14.6861 0.51964 -0.0834457
-14.5043 -0.535929 -0.95108
-14.4716 -0.413849 0.151455
-14.9038 1.70999 1.66437
-14.5826 -0.927623 -1.37644
-14.2864 -0.0508304 1.06007
-14.2988 0.0117041 -1.73675
-15.0256 -1.3599 -2.61561
-14.4469 2.59116 -0.955164
-14.1005 -0.895385 0.721783
-14.72 -0.20597 1.46118
-14.646 -1.5072 0.868982
-14.4387 -0.916526 -0.0195724
-14.2987 0.168176 1.79959
-14.0026 -1.05538 -0.104782
-14.4089 -0.937621 0.49357
-14.5908 2.38122 -0.192487
-15.0923 1.67515 0.344175
-14.3046 1.18957 -0.988913
-14.8417 0.597489 -0.451594
-14.1728 0.092421 0.48164
-14.3627 1.04365 0.33394
-14.2889 -0.449613 -0.627212
-14.3185 2.10744 -0.124876
-14.5593 -0.752441 -1.0613
-14.0068 1.34792 -0.265022
-14.2246 -0.914868 1.30669
-15.3089 -0.853147 0.137204
-15.0207 2.77228 0.210844
-14.58 1.66241 -1.41478
-14.2689 0.488703 0.451658
-14.882 -0.921146 0.274419
-14.166 -1.03056 -1.31781
-14.3005 0.249892 0.466899
-14.4666 1.37209 -0.327005
-14.6126 -0.341488 -0.119561
-14.9694 0.311551 -1.68178
-14.3023 1.94527 1.65638
-14.7593 -0.923658 0.914877
-14.2871 -1.29729 -1.50209
-14.2761 1.42478 1.38299
-15.0545 -2.83378 -0.686848
-14.393 -1.31529 -0.214073
-14.3375 0.255636 -0.602353
-14.8038 -2.2674 -0.803423
-14.2993 0.0691876 -0.208406
-14.7876 1.07217 0.633063
-14.4849 0.112834 1.6127
-14.1452 0.300025 0.891448
-14.1795 1.24416 -0.88808
-14.5397 -1.92714 1.04828
-14.245 0.209552 0.033148
-15.5387 -1.10319 -0.423567
-14.5203 -0.804443 2.42952
-15.2382 1.30814 0.545524
-14.9107 0.331796 1.62668
-14.5999 -0.247977 -1.55726
-15.0851 0.269098 -0.472111
-14.6526 1.938 0.184816
-14.8753 0.491433 -0.41714
-14.4412 1.68892 -1.02888
-14.7225 0.0774692 0.246338
-14.4402 -1.15041 -1.0935
-14.9695 0.261162 -1.8088
-14.4536 -0.507738 -1.29829
-14.3718 0.255937 2.24124
-14.5851 0.147924 -0.986294
-15.0062 1.33731 0.667273
-14.1015 2.24895 -0.508371
-14.4005 0.18768 0.265874
-15.0182 -1.2649 1.48068
-13.8654 0.678842 0.973447
-14.7077 0.00951122 -0.58498
-15.1478 -0.317107 0.263055
-14.7117 0.938956 2.73181
-14.5686 -0.683475 -0.316303
-14.2703 1.38439 0.554905
-14.9394 -0.951029 -0.341739
-14.5057 2.26065 0.355605
-14.791 -1.45237 -0.401172
-14.9919 1.26794 -0.922588
-14.5927 0.161167 2.2121
-14.3249 1.7957 -0.0644953
-14.5646 -1.64721 -2.08683
-14.7767 0.442123 -0.0565471
-14.1941 -1.09298 -1.39155
-14.5047 -0.590682 0.742019
-14.326 0.570976 -1.87342
-14.6193 -0.222665 -0.894178
-14.0227 2.40868 -0.616378
-14.5528 -0.169724 0.315823
-14.6015 0.0198319 -0.0655681
-14.7987 -0.798532 -2.22386
-14.135 -0.396473 -1.67297
-14.5603 -0.860962 1.7897
-15.0656 2.22983 -1.22568
-14.7409 -0.0688907 1.46641
-14.5865 -1.4299 0.0850625
-14.5546 -0.128091 0.64246
-14.6361 2.6058 0.93229
-15.2247 -0.255093 -0.00338507
-14.6547 -0.635809 0.378144
-14.5928 1.35953 -0.326915
-14.3435 0.126276 -2.48204
-14.836 0.82806 -0.230378
-14.3244 -0.974173 1.42097
-14.4709 -0.984981 1.28695
-14.0061 -0.1472 2.35582
-14.1546 0.208062 -2.11026
-14.7881 1.24353 1.84599
-14.7259 -1.69329 -1.67814
-14.5455 -0.597027 2.08123
-14.0372 -1.06012 0.423711
-14.4844 -0.686933 0.189264
-14.919 -0.631036 1.2221
-14.655 0.28391 0.45197
-14.701 -1.8158 -1.62426
-13.7666 0.357175 -0.973868
-14.2561 -0.966725 0.195546
-14.3548 -0.0608224 1.06301
-14.6934 0.0241053 -1.33068
-14.5293 -0.327838 1.58259
-13.9245 -0.574678 0.248263
-14.5927 2.18384 0.910977
-14.8741 -1.25785 -0.235548
-14.7307 0.725545 -0.187186
-14.8457 -0.241206 1.23451
-14.9505 -0.553069 -0.655364
-14.6141 -0.666388 -0.370028
-15.0945 1.32342 -1.30479
-14.5658 0.975485 -2.04668
-14.2395 -0.86057 -0.495637
-13.9505 0.372776 -0.0352034
-14.6276 -1.60437 -0.595162
-14.2974 -1.40033 -0.092288
-14.729 0.413114 0.57935
-14.4445 0.0595955 -0.970253
-14.569 -1.92047 1.05288
-14.2185 -0.812148 -0.516581
-14.9546 0.490757 1.48908
-13.9824 1.45907 0.642303
-14.4014 -2.01651 -1.57961
-14.9852 1.04897 0.281931
-14.6223 -2.19245 -1.13029
-14.0334 -1.69957 0.324051
-14.7028 0.718505 -0.101948
-13.9702 -0.759913 0.327745
-14.359 -0.0152233 0.651741
-14.5189 -0.670936 -2.3075
-14.4385 -1.07538 -0.537691
-14.199 -0.765234 0.618688
-15.3084 -0.964692 -2.5197
-14.5852 0.420306 -0.883043
-14.6912 -0.772577 -0.00249246
-15.0722 -0.856902 -0.670507
-14.6629 -1.51207 1.29409
-14.3165 -0.1768 -3.05543
-14.3046 -1.48981 -1.55258
-14.0743 0.412942 1.96015
-14.3479 0.424534 0.0236284
-14.5199 -1.32968 1.20408
-14.5014 -1.41073 -0.236139
-14.7593 0.465424 0.899705
-14.3179 1.28455 1.94007
-12.7116 0.815234 2.57585
-14.7365 -0.921182 -0.971652
-14.4411 -1.44712 0.300568
-14.2927 3.32701 0.656536
-14.4004 1.25366 0.685366
-14.4023 0.745521 -2.59333
-14.38 -0.223579 3.25298
-14.9678 -1.46908 0.986039
-14.5896 -0.173599 -1.35536
-14.7454 -2.03814 0.740338
-14.8297 2.37329 1.90656
-14.3369 -0.0323344 0.122955
-14.5032 0.820747 -2.04515
-14.8453 -0.646163 1.46905
-15.1633 -2.85475 -1.63426
-14.4077 -1.81507 0.517999
-13.9371 -0.0323323 0.288954
-14.3768 -1.31998 2.78783
-14.6445 -2.43386 0.601217
-14.2184 0.607728 -0.64108
-14.3517 3.23915 0.124022
-14.5811 -0.728131 -0.254736
-13.6908 0.0985013 -2.02892
-14.5715 -1.69705 -0.659277
-12.9968 -1.12491 1.08232
-14.8039 0.674854 -0.193143
-14.9589 -0.565831 -1.25189
-14.4612 -1.53052 1.35889
-14.7027 -1.01815 1.02155
-14.475 1.3429 1.03917
-14.7134 -0.747122 1.58326
-15.0258 -1.11119 -1.3553
-14.5323 -0.124003 -0.240452
-14.4985 1.17215 -1.01783
-14.6627 0.540267 -0.293834
-14.2652 1.02583 0.37756
-14.615 0.36881 0.240659
-15.0282 -1.54473 -0.071449
-14.9785 0.14318 0.116736
-14.5265 0.653292 2.63464
-14.4419 -0.768665 0.55136
-13.6885 0.427984 -0.14137
-15.0922 -1.59804 -0.0207816
-14.9571 0.00647723 -0.451536
-15.0495 1.48508 0.813915
-15.219 1.14592 0.938226
-14.429 1.53426 -0.630446
-14.7795 -2.26297 -0.7737
-14.6998 -0.317052 -0.214341
-14.9813 0.843296 1.8712
-14.3351 0.87559 -0.601317
-14.4996 1.92697 2.93345
-14.6252 0.579858 -0.114021
-14.9242 -2.47054 -0.395276
-14.2307 -1.38249 1.33727
-14.9053 0.0817512 0.478212
-14.8123 -0.623849 2.35445
-14.0049 1.33336 -0.275085
-14.3517 -0.496527 -1.03635
-14.4868 -0.99759 -0.906835
-14.991 -1.05681 0.171457
-14.6249 0.808601 -0.384389
-15.3734 0.305581 0.591525
-14.6411 -0.30039 0.0545676
-14.7257 -0.673938 -1.58974
-15.0782 -0.0763081 1.69218
-15.0385 -2.11474 0.618836
-14.7044 0.399323 -0.392793
-14.5399 -0.15934 -1.13114
-14.5535 1.14929 -3.33455
-14.544 1.12151 -0.879099
-14.5753 1.9015 -0.835616
-14.133 -0.828686 1.04378
-14.7133 -1.28503 0.185358
-14.5337 -1.26905 -2.42031
-14.7049 2.11079 -0.226669
-13.8809 0.0532197 -0.0541158
-13.9572 -0.396956 -0.725808
-14.656 0.60703 0.939994
-14.1886 0.534101 1.03588
-14.6173 -1.96439 -1.40306
-14.6504 2.59508 -0.726473
-14.1633 0.628834 -2.22472
-14.4161 -0.994707 0.861844
-14.6782 0.640186 -0.902339
-14.3646 -1.54231 -1.19921
-14.4057 -0.756125 0.434959
-14.9896 -0.36626 1.85354
-14.5139 1.95068 0.0449975


==> latex_data/vae/gtsr/pos_uniform-uniform.txt <==
14.3083 -0.261431 0.0109642
15.0636 -0.178704 -0.305492
14.4826 -0.20761 0.10799
14.2451 0.0411559 -0.0715981
14.8355 0.454937 0.199318
13.8791 0.0465093 -0.295847
14.7117 -0.247546 -0.0812137
14.6857 0.0386767 -0.421195
14.8253 0.0641567 -0.113442
14.3222 0.286248 0.419732
14.9807 0.186555 -0.224017
15.0027 -0.00580329 0.152368
14.725 -0.02784 -0.0590103
15.0202 -0.0181995 0.0281154
14.8755 -0.566472 0.324368
14.0188 -0.375157 -0.25093
14.0203 0.17362 0.127313
14.0972 -0.0228588 -0.331847
15.1891 -0.174715 -0.0441362
13.8552 0.570021 0.80398
14.9459 -0.12655 -0.135518
14.1966 -0.190683 -0.243258
14.5331 0.536413 0.281356
15.0024 -0.181955 -0.332322
13.9257 -0.116022 -0.131175
14.6219 0.0639407 -0.138686
14.3944 -0.29911 0.248788
14.3341 -0.192922 -0.304839
14.9491 -0.350313 0.127429
15.549 0.159682 -0.243163
14.3779 0.137572 -0.0237171
14.7405 0.103146 -0.188376
14.2891 -0.0341336 -0.231442
13.8405 0.144313 0.0952832
14.1342 -0.207966 0.0032542
14.4372 0.130071 -0.162069
14.006 -0.273371 -0.300314
14.1199 -0.125356 0.236807
14.1172 0.233375 0.285256
15.2354 -0.0332809 0.1318
14.6843 -0.162885 0.0849062
13.8712 0.160941 0.266965
15.7408 -0.234015 -0.0787019
14.812 -0.13627 -0.0126188
15.069 -0.204446 0.17062
14.7214 0.157598 -0.112673
15.5867 0.126771 -0.131829
15.7595 -0.186641 -0.156891
14.2175 0.0422099 -0.173976
16.5384 0.174578 0.328115
13.9942 0.180305 0.137667
15.0328 0.213868 -0.0299237
15.2288 0.0535512 0.0795349
13.986 -0.0359289 0.0200486
15.0843 -0.301554 -0.101008
14.1752 0.0702475 -0.0935752
14.3646 -0.121383 0.145365
14.946 0.256317 0.226066
14.1618 -0.376574 -0.200956
15.283 0.0612892 0.174321
15.1271 0.30495 0.166201
15.2614 0.0476209 -0.536922
15.4459 -0.0233636 0.00816409
13.9702 0.144277 0.311247
14.9303 -0.0261251 0.128233
14.2477 -0.431518 -0.263187
14.0347 -0.251617 -0.236869
14.7153 -0.292656 -0.416891
15.5073 0.0793663 0.333742
14.0835 0.209766 0.338888
14.3602 -0.194324 0.192888
13.952 0.259668 -0.0630044
14.5327 0.057343 0.282957
14.4092 -0.0711059 0.249836
14.5356 0.00514783 -0.403829
15.0918 -3.81555e-06 -0.0834986
15.3703 -0.19653 -0.0155155
14.5193 0.227421 -0.178792
14.0846 -0.0718161 -0.00177842
14.7711 0.0378206 0.0977278
14.1284 -0.0900972 -0.108436
14.5914 0.304068 -0.180559
14.0121 -0.118085 -0.396839
15.712 -0.0916534 -0.304003
14.1209 -0.150075 0.0653234
14.629 0.0594486 0.00919278
13.242 -0.178437 -0.0894597
14.9096 -0.312022 -0.0250747
15.7033 -0.0778045 0.12693
14.9149 -0.451693 -0.092512
15.1345 -0.0251129 0.0250842
13.8139 0.021582 0.148045
14.2206 -0.134172 -0.00484689
14.3614 -0.267419 0.00849429
15.3743 -0.463518 0.159295
14.0122 0.0453369 -0.0427388
14.5809 0.0880207 0.0908299
14.306 -0.0320817 -0.117905
15.9242 0.138792 0.00691864
13.7855 0.281374 -0.0280035
13.7721 -0.146043 0.0430428
14.6947 -0.157475 -0.0797892
14.4531 0.260403 -0.0125575
15.0317 -0.152942 -0.10024
14.0383 0.361622 0.251122
14.9102 0.0213026 0.0413007
14.3137 0.139161 0.618487
13.7223 -0.20833 -0.0912476
14.8077 -0.470648 -0.106865
14.3129 -0.209383 -0.142999
13.8728 -0.142896 -0.206694
15.1119 -0.328238 -0.157489
14.9108 -0.0449311 -0.486941
14.8947 -0.0690564 0.079207
15.0278 -0.283604 -0.339102
14.1989 -0.135057 -0.110707
14.767 -0.159389 0.144009
14.3331 0.38032 -0.0317586
14.6731 -0.233333 -0.338768
14.1284 -0.147904 -0.237882
14.9393 -0.226199 -0.0634963
14.2237 0.332621 -0.143286
14.3316 -0.141596 0.0590571
15.0475 0.148885 0.113126
14.2589 0.19146 0.191883
14.034 0.0256208 -0.032465
15.1568 -0.289429 0.324319
13.6301 0.151663 0.142637
15.3249 -0.310385 0.227864
13.6047 0.112986 -0.054757
14.3662 -0.135456 0.263085
14.7975 0.0779606 0.211674
13.6698 -0.176476 0.00200121
14.6469 -0.143586 0.401113
14.8174 0.38348 0.11015
16.2397 -0.16575 -0.421479
13.3551 -0.391961 0.198113
14.8115 -0.138301 0.0958186
13.3999 0.12072 -0.525779
14.1893 0.432061 0.0133577
15.8959 0.0100518 0.0450993
14.9281 -0.0672603 0.127527
14.9429 0.395194 0.0618793
13.4885 -0.315683 -0.285945
14.8715 0.0301807 0.327621
14.1316 0.115858 -0.148266
14.2129 -0.473032 -0.150438
14.926 0.164744 0.164498
15.5842 0.0951461 0.0855655
14.9175 -0.236093 0.00171266
13.9753 -0.32202 -0.304772
14.5057 0.047347 0.129608
13.7621 -0.291884 -0.0178314
15.5253 0.126211 -0.178992
14.4579 -0.00508492 -0.0356559
14.0181 0.131414 -0.236565
14.0338 0.169432 -0.241
15.107 -0.202265 -0.212541
14.9321 0.351246 0.0727365
14.991 0.121071 -0.234289
14.2774 -0.183668 -0.174976
15.183 -0.289904 -0.229111
14.3382 0.135798 0.150922
14.7572 0.334102 0.215722
14.1161 0.0186878 0.0121707
14.3278 0.0566381 0.523071
15.0556 -0.247194 -0.149522
14.9615 -0.197269 -0.0499105
14.3656 0.120973 0.044072
14.7397 0.0238678 -0.259574
14.5831 0.207691 0.0824127
14.4315 -0.234979 0.0802053
13.8966 -0.05504 -0.0258477
15.771 -0.320013 0.285879
14.0082 0.133648 -0.122833
14.6544 -0.175312 -0.164431
14.961 0.55611 0.288097
13.7541 -0.427653 0.151613
15.6368 -0.202555 -0.0164624
14.0641 0.08611 0.0343858
14.1265 0.0766433 0.0245372
14.0881 0.00393595 0.00817579
14.2433 0.0738954 -0.417936
14.5553 -0.165409 -0.230948
15.1303 0.242852 0.0558841
15.3052 0.0471769 0.30599
14.2053 -0.173538 -0.282882
15.8858 0.285869 -0.198463
14.825 0.326311 0.145696
14.0661 -0.209206 0.0436064
15.1367 -0.139313 -0.234154
14.2454 -0.149187 0.320041
13.8311 0.458997 0.186586
14.4527 -0.00986414 -0.290298
13.8069 0.415754 -0.0698587
14.1767 -0.112911 0.0910029
14.5637 -0.114388 -0.361373
14.5919 -0.268515 -0.0154703
13.7296 -0.178439 0.102315
15.0531 0.176589 -0.00700779
14.4717 0.227926 0.228561
14.998 -0.321591 0.00406692
14.5075 -0.0456504 -0.0557452
14.867 -0.140868 -0.248644
14.7201 -0.280492 -0.106407
13.8636 0.0656199 -0.0245647
14.6731 -0.146062 0.0468732
14.8208 -0.131042 -0.302614
13.9322 0.12287 -0.125951
14.8453 0.00367444 -0.144641
14.3653 0.049046 0.0954161
14.361 0.0856221 -0.220829
14.7869 -0.492527 0.0304755
14.6717 0.189959 0.0536992
14.1133 -0.407456 -0.0987673
15.0032 0.0774401 -0.0360543
15.5522 -0.0141642 0.230508
14.2583 0.220988 0.132287
14.0701 0.045969 0.0267839
14.9343 0.452748 0.0820495
14.0562 0.0633513 0.170576
13.9616 -0.237753 0.0312244
14.7624 0.310573 -0.0647291
13.623 -0.139324 -0.0387952
14.5084 0.0858319 0.167999
15.1704 -0.0357945 0.180772
15.2843 0.148571 0.215305
14.3315 0.115101 0.56866
14.6958 0.219725 -0.101171
14.3115 0.438614 0.556404
15.2823 -0.0798927 -0.189
14.5104 0.280677 0.289994
15.8676 -0.0544458 -0.133061
14.0321 -0.626603 0.0387306
13.8231 -0.0703683 -0.0735538
13.824 0.0364226 0.156086
14.2299 0.342283 -0.0401673
14.1498 0.327044 0.0617731
14.1177 0.216264 0.257976
15.815 0.0220736 0.0995751
14.6427 -0.11046 -0.0815236
14.0421 0.287288 -0.0810468
14.2413 -0.444485 -0.0136937
14.1174 -0.019552 0.171841
14.1188 0.289094 -0.30547
14.8491 -0.109077 0.00253116
13.5015 0.00617293 0.29195
14.6687 0.0390226 -0.22501
14.6014 0.345021 0.275768
14.6804 0.0471594 0.158837
14.0189 0.162307 0.026826
13.9111 -0.221765 -0.0252872
14.2614 0.362105 0.294817
15.0383 0.0936977 -0.0160038
15.0216 0.267416 0.127168
14.7415 -0.19414 -0.31759
15.3031 0.326442 0.0543989
13.9505 0.0501498 0.400505
15.4959 0.0897923 0.00249354
14.3887 -0.275936 0.11783
14.643 -0.133062 0.0323481
15.4783 -0.159304 0.0142291
15.094 0.17373 0.15038
14.531 0.367787 -0.192489
13.916 0.133684 0.184792
13.9661 -0.347258 -0.0675682
14.5011 -0.372708 0.0604605
15.078 0.30732 -0.0383386
15.2004 0.370831 0.311771
14.5214 0.165607 -0.101509
15.0124 -0.039795 0.106219
14.439 0.21814 0.29005
14.6469 0.138228 0.154274
14.5489 -0.16553 0.0960517
14.6805 0.177577 -0.0371548
14.6769 -0.339291 0.151386
15.2638 0.0418757 0.033444
14.2857 0.259025 0.212897
14.5575 -0.163638 0.169341
14.6231 -0.549368 -0.0675355
14.8505 -0.199457 0.0706887
15.2473 -0.0391726 -0.229391
15.6767 -0.302828 -0.0960497
14.6504 -0.156459 -0.250341
13.8316 0.136358 -0.101826
14.8661 -0.264185 -0.101945
14.0975 -0.0748659 0.00272079
15.6471 -0.0949097 0.103763
14.4847 -0.00634766 -0.278131
14.8767 -0.209302 0.143236
13.8963 0.0190635 0.269354
13.9831 -0.0565564 0.0976371
14.8416 0.0809259 -0.153773
12.9686 -0.208521 0.144219
13.9567 0.240167 -0.147007
14.5415 0.104319 0.291728
14.3913 0.0391423 -0.206131
14.268 0.304359 0.202585
14.3097 0.164001 0.351692
14.7779 -0.317942 -0.0229416
15.2631 0.0889868 -0.0685228
14.592 0.105423 -0.128614
15.5216 -0.385262 0.0106393
14.2669 0.0525893 0.182986
14.4913 0.327919 0.111394
13.4954 0.0973856 -0.105228
15.0899 0.0757693 -0.157617
14.492 0.577042 0.41592
14.0779 -0.0964817 -0.0109757
13.8707 -0.239497 0.0788838
13.5728 -0.0396009 -0.0472394
14.649 -0.108799 -0.224673
14.6055 -0.251208 -0.107454
14.5567 -0.0184241 0.163244
14.8431 0.104121 0.204545
14.4526 0.43794 0.265417
14.2364 0.142124 0.501906
14.2009 0.127732 -0.109403
14.5082 -0.293803 -0.302652
15.3446 -0.222053 -0.0452236
14.0681 0.230384 0.192226
13.9703 0.0832229 -0.360309
14.7713 -0.215497 0.163279
13.9128 -0.172741 0.0141718
14.5881 0.170834 -0.0789937
13.6439 0.0544656 0.189583
14.3944 0.303285 0.489791
13.8599 -0.0345467 0.081309
13.8378 -0.37012 -0.0168786
13.1474 0.186334 -0.0665224
13.8388 0.142993 0.138001
14.6239 0.0699876 0.0395177
14.8167 -0.123633 -0.156137
15.4432 -0.083631 -0.176712
14.1142 -0.451545 0.158887
14.2216 0.0823449 0.250425
14.3495 -0.0128609 0.296799
14.6093 0.371209 -0.13067
14.824 0.0844286 0.265205
15.0971 -0.0754843 0.137022
15.2723 0.122156 0.138605
13.5045 0.0769636 0.0901375
14.6336 -0.106277 -0.157215
14.7798 -0.147694 0.269206
14.1513 -0.0839328 -0.00810245
14.3776 0.406754 0.218567
14.0566 -0.278412 -0.210011
14.6477 -0.157556 0.371934
15.8864 -0.185526 -0.408369
14.7374 0.0725188 0.131309
13.8867 0.114708 -0.0480097
14.3578 0.349996 -0.0277094
14.4465 -0.217111 0.412056
14.5564 0.165016 0.154994
14.3798 0.1442 -0.357489
14.0197 0.201095 -0.0199979
13.8696 0.0571811 0.250809
14.6338 -0.242922 -0.108402
14.2032 -0.0935997 -0.163752
15.743 -0.330151 -0.0653074
14.4898 -0.111031 -0.375906
14.8651 -0.0484089 0.264893
15.2905 0.270403 0.218882
13.7573 0.178711 -0.101048
15.0186 0.194852 0.171342
13.7864 0.488 0.268948
14.6488 0.0303108 0.302373
14.2263 -0.082063 0.199587
14.4724 -0.0278377 -0.314486
14.5211 -0.0369107 0.0660996
14.9956 -0.151314 -0.206911
14.8742 0.159216 0.321388
15.2256 -0.2054 -0.0683708
14.218 -0.257583 -0.212291
14.1078 -0.0215059 0.211716
14.8912 0.132364 -0.154332
14.4157 0.030924 0.310463
13.806 -0.0434039 0.194258
15.3436 0.206039 -0.246953
14.5699 0.12608 0.0651536
15.1026 0.0655065 0.177184
14.4471 -0.161694 0.135429
15.758 -0.0888258 0.173677
14.2086 -0.419482 0.15628
14.4467 -0.234406 -0.0472871
15.1253 -0.207601 0.100381
15.0584 0.0991397 0.0171814
14.893 0.0927823 -0.307337
14.7244 -0.260686 0.0286816
15.3042 0.0186776 -0.104347
14.7893 0.264327 0.27438
14.2124 0.0599586 -0.0958924
14.0889 -0.118364 -0.27469
14.6885 0.0659511 0.0127496
15.0131 -0.207283 -0.298039
15.6344 0.0386545 0.178554
15.1562 -0.306024 -0.0566082
13.8969 0.252329 0.277488
15.3056 -0.295659 -0.197622
14.8506 -0.101617 0.318732
13.9887 -0.531986 0.176267
14.494 -0.419866 -0.400618
14.3395 -0.268025 -0.0251547
15.2721 0.229302 -0.293152
14.2458 0.227053 0.191522
14.1546 0.0681527 -0.113767
14.3254 -0.0737817 -0.173164
15.8522 -0.31468 -0.337247
15.4349 -0.27926 0.0411944
14.6531 0.0869323 0.224598
14.7396 0.210003 0.275916
14.6826 -0.224972 0.0823278
14.2639 0.213932 0.197909
15.6957 0.19306 0.177002
13.6381 0.305032 0.0265008
14.5784 0.299199 -0.210878
14.9985 -0.0597465 0.239025
16.1094 -0.197375 -0.398115
14.6515 0.0557061 0.512543
14.5164 0.04669 -0.0992064
14.2518 -0.140257 0.00183878
14.6224 0.20042 -0.339142
14.8057 0.456435 0.312658
15.0157 -0.254142 -0.532969
14.2875 0.82606 0.4205
14.5948 0.0318286 -0.0600665
14.3173 0.163251 0.268134
15.1259 -0.152734 -0.0311099
13.6708 0.0743264 0.207203
14.3859 -0.0477346 0.20126
13.5448 0.38812 -0.0817789
14.3101 -0.283364 0.0934743
14.7854 -0.0931973 0.343482
14.5651 0.0943499 -0.104484
13.9536 -0.370555 -0.260591
14.709 0.0922701 -0.0263085
15.1522 0.0914925 0.19508
15.01 -0.153026 0.0923935
14.5165 0.0577754 -0.263056
14.7353 -0.0591637 -0.550138
15.7116 0.307426 -0.114959
15.1181 0.0505478 0.245585
14.1667 -0.101814 -0.595078
14.0967 0.381256 0.245509
14.6222 -0.0205199 -0.23302
14.0972 0.211831 -0.157368
14.1188 -0.149177 -0.240153
14.3511 0.417607 -0.129095
15.0653 -0.00243863 -0.374874
14.3003 0.0928091 0.109055
15.0742 0.217964 -0.114183
15.2028 0.229039 0.237608
15.2878 0.0367311 -0.364016
13.9822 0.0802473 0.0385594
15.1599 0.204733 0.0979949
14.8272 -0.19815 0.153348
14.585 -0.23891 -0.198141
13.9636 0.168102 0.121296
15.0455 -0.0890759 0.18687
14.9481 0.155451 0.0875289
14.4942 0.444547 -0.0252364
13.9953 0.221142 0.0212143
14.8757 -0.170334 -0.0745247
14.5126 0.0920363 -0.0311119
14.9839 0.0421216 0.012925
13.5788 0.0851949 0.00315315
15.4845 0.232268 -0.104652
15.2223 0.236064 0.153194
14.8388 -0.157824 0.0142226
14.7528 -0.212641 0.126189
14.9208 0.05353 -0.148646
14.746 -0.271139 -0.111894
14.2835 -0.0879067 -0.175431
13.5815 0.430109 0.219327
14.6376 -0.0868795 -0.123499
14.3168 0.216272 0.123482
14.0964 -0.432797 -0.162817
14.8729 -0.108162 0.265385
14.7381 -0.240328 -0.09091
14.4485 -0.176176 -0.180486
14.8748 0.335849 0.17218
14.7863 -0.140408 -0.226222
14.2053 0.123254 -0.0637197
14.0341 0.0643925 0.0104249
15.5808 0.279746 -0.324274
15.0902 0.126759 0.151904
14.3809 -0.038683 0.116766
14.7413 -0.23591 -0.127708
15.6471 -0.0726289 0.0926836
14.7212 -0.0615932 -0.333221
14.3625 0.0756471 0.199078
14.0855 -0.118534 -0.116431
14.3886 -0.078112 -0.0616359
14.6138 0.0526753 0.0770165
15.3536 -0.0170791 -0.194107
14.229 0.0414701 0.132451
15.5157 0.1967 0.0313799
14.7531 0.105704 0.102772
13.9634 -0.480974 0.249224
14.2826 -0.159528 -0.109147
15.0558 -0.203992 -0.17947
14.3936 0.0427193 0.0445336
14.5934 -0.235442 -0.198036
14.7387 -0.365728 0.258701
14.5017 -0.0404309 -0.0102948
13.9551 0.0587733 0.0497758
14.1087 0.162844 0.131014
13.9615 0.235747 0.192211
14.1094 -0.07603 -0.102489
14.3197 0.398832 0.0497762
13.9161 -0.0714305 -0.245334
14.7544 -0.406894 -0.152171
14.4458 -0.0980843 0.384059
14.5666 -0.190289 -0.0676789
15.081 -0.329063 0.0696723
14.8712 0.191954 0.0237835
15.3049 0.140754 0.0964752
14.3296 -0.229743 0.0235023
15.3126 0.0278287 -0.0803873
14.4048 -0.11894 0.00488969
14.1147 0.385603 0.342042
14.4587 0.0827847 0.128247
14.6396 0.31023 -0.0767973
14.5311 0.17371 -0.201541
13.9362 0.205078 0.0814115
13.8559 0.100821 0.388607
15.5962 -0.0834079 -0.120919
14.7201 0.0876794 -0.111602
14.0668 0.285616 -0.0487646
14.5262 0.0576907 0.0142587
14.3325 -0.210735 -0.0993086
14.2754 0.00875854 0.07261
15.0705 0.23588 -0.161657
15.5389 0.0717018 -0.234219
14.2283 0.173946 0.175825
14.6694 -0.0364924 -0.121757
14.6645 0.0947808 -0.209171
14.0686 -0.0154349 -0.105532
15.0016 -0.244169 -0.325995
13.8844 -0.283284 -0.0932096
15.3319 -0.0391439 -0.0811763
14.413 -0.32752 -0.510552
14.2732 0.341432 0.33635
15.0902 0.0351554 0.0157481
13.9069 -0.119709 0.492474
13.9911 -0.0530462 0.311369
13.7712 0.219709 0.17479
13.8927 0.541681 0.289108
14.31 -0.145167 -0.0167945
13.8901 -0.11795 -0.0835133
15.0542 -0.153188 -0.149321
15.2344 0.000963882 -0.0459468
14.1668 -0.259167 0.167497
14.4956 -0.00257863 0.128411
15.0495 -0.0847547 0.272797
14.7003 -0.135126 0.145214
15.2837 0.0503663 -0.130071
14.4523 -0.409182 -0.342681
15.2426 0.104844 0.0656756
14.1101 -0.0552935 0.173472
13.8661 0.246314 -0.478551
13.1691 0.135269 0.0757869
14.1746 0.200857 0.202623
14.7417 -0.0732832 0.177697
15.0615 -0.0304009 -0.14641
14.0198 0.398003 0.111481
14.8108 0.061994 -0.18146
14.5207 0.0156865 -0.0264456
14.3554 0.20296 -0.00698696
14.2641 -0.577088 0.00920571
14.1795 0.227074 0.158271
14.3464 0.211648 0.0466477
13.4569 -0.0829454 0.152936
14.9478 0.183237 0.359442
14.0374 -0.112029 0.0108619
14.1663 -0.237296 -0.033922
14.4274 0.524601 0.299411
14.2142 0.303826 -0.0115304
14.071 -0.00103806 -0.0906275
14.0017 -0.198936 0.122089
14.2713 0.00382117 -0.171087
13.7256 0.0402005 -0.171721
13.9187 -0.089754 -0.106054
14.184 0.321057 0.141584
14.7862 -0.359389 -0.0566662
14.7116 -0.290511 -0.283118
14.6869 -0.203613 0.0650443
14.9453 -0.0570886 0.287504
14.0899 0.300946 -0.295486
14.5161 0.213364 -0.168845
13.7678 -0.289017 -0.359545
14.4697 -0.0125277 -0.368467
14.1779 -0.135241 -0.323531
16.3378 0.366384 -0.0994943
14.4964 -0.108999 -0.132878
14.7663 -0.140439 0.014199
14.201 0.11368 0.165183
15.1004 -0.019401 -0.024437
13.8993 0.294776 0.151699
14.2567 -0.239247 -0.0627382
15.0447 0.372624 0.270116
15.4154 -0.220205 -0.596982
13.6605 0.261091 -0.101444
15.0812 0.177768 0.234425
14.4043 -0.0660491 -0.135482
15.2698 -0.0170186 0.00906976
14.6258 -0.130848 -0.00554536
15.0772 0.220434 -0.186572
14.7823 0.177589 0.163879
13.8911 -0.136374 0.237068
15.706 -0.103497 -0.116785
14.7416 0.250213 0.328645
15.4735 -0.219976 -0.425872
14.1272 -0.20328 -0.146925
14.9452 0.371593 0.018383
14.2557 -0.12712 -0.215219
14.0428 0.141822 0.0119798
14.5519 -0.196777 -0.277572
14.641 -0.308534 -0.0398415
14.9203 0.0732273 -0.138342
15.654 -0.297372 -0.177742
15.0352 0.0251624 -0.156077
14.051 -0.0958971 0.184787
13.8269 -0.172505 0.188457
13.99 0.245593 0.282597
14.3541 0.100867 0.198564
14.7504 -0.164473 0.376869
14.3319 0.0278357 -0.234759
14.9347 -0.105181 -0.103552
13.8739 -0.163444 0.256551
15.9088 -0.0497572 -0.247866
14.9718 -0.181731 0.355894
15.3125 -0.0226507 0.193942
13.6836 -0.0842999 0.11353
13.9898 -0.273564 -0.0480454
14.8723 -0.167844 0.253214
14.2769 -0.165491 0.0150901
13.5609 0.0155532 0.493895
14.5909 0.138672 0.192827
15.3662 0.0116372 -0.0485456
14.3306 -0.0346803 0.322272
14.9205 0.494043 -0.0613537
13.8983 -0.0646396 -0.196308
14.9151 -0.119847 0.205577
13.5406 -0.0804898 -0.0615382
15.2024 -0.342154 -0.264675
14.6505 -0.400855 0.172108
14.5212 0.198466 0.0365457
14.1547 0.347318 -0.0574345
14.5949 0.0190849 -0.174656
13.8929 0.126403 0.01075
15.361 -0.0783932 -0.124476
13.8743 -0.10082 -0.254263
13.9021 0.0250805 -0.0464988
14.1717 0.0424163 -0.16862
14.7929 -0.0421697 -0.0331149
14.8556 -0.07369 -0.254857
14.668 -0.0433412 -0.0091577
14.6586 -0.0103563 -0.154718
14.1154 0.106763 0.107963
14.7139 -0.0689226 0.125222
13.2572 0.0016639 0.0177251
14.0429 0.118071 0.0228129
14.63 -0.0880177 -0.412744
14.2278 -0.04904 -0.0213906
14.8246 0.175401 -0.302234
13.8131 0.0538036 -0.142663
14.3618 -0.201169 -0.314759
13.7371 -0.163566 0.0084363
15.0332 -0.403422 -0.21565
14.7266 0.405804 -0.178274
14.4749 -0.252504 -0.393679
13.9392 0.15991 0.117569
14.6851 -0.300017 -0.0469007
13.2354 0.291102 0.281307
14.1214 0.289855 -0.110993
14.3588 0.0125226 0.012934
14.3891 0.460515 0.305995
14.4943 -0.0905126 -0.50502
14.6393 -0.366917 -0.353432
15.6855 -0.0908437 -0.307337
14.0084 0.271918 -0.134686
14.193 0.190391 0.0520469
14.4853 -0.0831091 0.151674
13.4509 -0.286684 0.130857
14.705 0.288939 -0.13079
15.0979 -0.442633 -0.392477
13.4535 -0.217535 0.180551
14.8791 -0.278735 0.0352122
14.4125 -0.117399 0.0692922
14.3847 0.0679792 0.195109
15.6526 0.231073 0.141455
14.4843 -0.0109238 0.213604
14.0559 0.225268 0.405552
15.4886 -0.0251561 0.25494
14.8484 0.126907 -0.077864
15.1047 0.161458 -0.0271198
15.3295 0.23202 0.18467
14.6071 -0.329405 -0.180931
13.8545 -0.181581 0.345248
15.4379 0.289526 -0.0636213
14.7164 -0.0276557 0.0553948
14.0787 0.0309795 -0.167287
14.419 0.267217 0.235842
15.2235 0.128002 -0.10586
14.5935 -0.0246662 -0.0278658
14.2965 -0.21609 -0.0703362
15.3728 -0.00651771 0.149372
14.5925 0.0212378 0.12047
13.1963 0.0570781 0.26381
14.8268 0.0517732 0.150695
14.3343 0.227474 0.414776
14.929 0.110876 -0.148364
13.1584 0.0779554 0.413645
14.3277 0.264349 0.121981
14.3578 0.0602737 -0.0344726
14.0584 0.420508 -0.0115102
14.8844 0.00410685 -0.0175993
15.1065 0.134481 0.103157
14.4827 0.146718 0.12943
15.5422 -0.0772828 0.0761734
14.1133 0.455537 0.0259493
15.3489 0.106034 0.0687
15.2301 -0.238066 -0.370066
14.0424 0.292921 0.232717
15.0259 0.215432 0.0310593
14.1026 -0.0455907 -0.153679
14.0226 -0.225094 0.0250849
15.1486 0.275436 0.238923
15.1145 -0.144741 0.18679
13.9589 0.421953 0.194394
13.3417 -0.25331 0.0961952
14.4457 0.163086 -0.0870317
13.7356 -0.261127 -0.239801
14.5622 -0.029984 -0.146065
14.4664 0.247564 -0.064122
13.8374 -0.0160747 -0.0916003
14.0048 -0.0444619 0.171389
14.3055 -0.229286 0.327136
14.5463 0.315026 -0.0280347
14.2167 0.133176 0.227024
14.7164 0.0104824 -0.152953
14.9904 -0.116783 0.274994
15.5427 -0.209644 0.0322514
14.6715 0.187982 0.101454
14.2805 0.088413 -0.00881485
14.2517 0.493327 -0.123997
14.296 0.026966 0.118459
14.1199 0.106142 0.197911
14.4004 0.306564 -0.190311
14.6341 0.189561 0.259035
15.4569 -0.0638865 0.350813
14.2827 0.12728 0.277478
14.7465 -0.566183 0.0737387
14.4165 -0.240421 0.0587453
15.0586 -0.113398 -0.253703
14.8275 -0.0280982 0.0671312
15.2861 -0.254854 -0.189711
15.5383 -0.0640294 0.129726
14.4086 -0.0343379 0.104811
14.1151 -0.072343 -0.0552143
14.37 0.22628 -0.144198
14.4629 0.246997 -0.163357
14.1317 -0.341625 0.146112
14.599 0.0565645 -0.0962842
14.2034 0.0313741 -0.039471
14.4688 0.0723018 -0.712582
13.7419 0.0551189 0.193242
14.1194 0.0636591 -0.252699
15.1628 0.0550522 -0.184246
14.0974 -0.0572535 -0.113907
14.4497 -0.225969 -0.698381
14.4357 0.125587 0.0302661
13.7323 0.494817 0.234936
14.7622 -0.237455 -0.203714
15.5052 -0.198506 -0.174824
14.5501 -0.0750262 0.110728
14.2408 -0.051444 -0.103813
14.2286 -0.00205964 0.0988956
14.1342 -0.0918317 -0.0593957
15.0447 -0.40433 -0.0817508
14.4091 -0.22527 -0.112109
15.3022 0.187409 -0.0253322
14.2942 0.400336 0.0211841
15.7291 -0.616814 0.0145713
14.6148 -0.0632253 0.115777
14.7977 -0.010698 -0.41646
13.4917 0.0805914 -0.222973
14.3882 0.356562 0.0875803
14.9378 0.0936215 0.0463687
14.3643 -0.0185263 -0.223711
14.2211 0.133932 -0.0719018
14.5861 -0.224116 -0.273652
14.9349 -0.193069 0.217922
14.1253 0.407074 0.263013
14.0287 0.463415 0.0416485
14.1727 -0.147507 0.122704
16.1404 0.0809485 0.269409
15.1758 -0.0884586 -0.00349904
14.0309 0.183575 -0.210765
15.0371 -0.305096 -0.133843
14.068 -0.140926 -0.0629564
14.756 0.143962 -0.236654
14.6444 0.317879 -0.275368
15.56 0.240125 -0.0958396
13.6185 0.162696 0.0280622
15.1271 0.196895 -0.225832
14.9972 -0.056461 -0.155985
14.3922 0.0918473 0.0203656
13.6388 0.0248666 -0.0434094
14.6313 0.196617 -0.0610233
14.9337 -0.124173 -0.0148609
14.6067 -0.00425935 0.207031
14.5421 -0.385126 -0.0199282
14.1166 -0.258964 -0.180607
15.155 -0.141444 0.145752
14.6535 0.171566 -0.0736833
13.8573 -0.207381 0.115612
14.4798 -0.0772081 0.0789004
13.9964 -0.362111 -0.663793
14.4598 -0.330818 -0.010281
13.1571 -0.203678 -0.164123
13.3972 -0.00861805 -0.258482
14.8667 -0.164087 0.00445276
14.4884 -0.361033 -0.157822
14.3864 -0.236772 -0.0264008
14.9317 -0.0602596 0.0998759
14.3805 0.141787 0.136377
14.0525 -0.0425664 -0.131593
15.1251 0.116263 0.0972313
14.2043 0.322086 -0.0133745
13.8279 0.0700256 -0.236957
14.1 0.348688 -0.378029
15.0319 0.36513 0.201047
14.3751 0.0900757 0.205863
14.5173 -0.0300705 -0.229196
14.4279 -0.171834 0.17428
14.0045 -0.020008 0.241105
14.5534 0.0554197 0.0961539
14.696 -0.102868 0.415384
14.437 0.0510443 0.0493836
14.2285 -0.255777 -0.421158
14.6493 0.152729 -0.0318604
14.4816 0.457734 0.314528
15.3528 -0.0922662 0.188933
14.3013 0.284339 0.108912
15.165 -0.282135 -0.101165
14.3638 -0.0424275 -0.0234939
13.7804 -6.83704e-05 -0.229958
15.3536 -0.127943 0.0433786
14.3047 0.116556 0.236832
15.5098 -0.0848333 -0.41119
13.7743 0.328002 0.32732
14.6692 -0.0719092 -0.0564411
14.5796 0.0874917 0.116531
14.7738 -0.283347 -0.0989186
14.5061 0.274399 0.00529989
13.5629 0.0354534 -0.0573538
15.2192 0.0492223 0.257791
13.9263 -0.172402 0.0940755
13.7893 -0.187315 0.146311
14.7349 -0.0227459 0.172351
14.7504 0.0164927 0.163058
14.5838 -0.00496344 0.256495
14.824 0.224533 -0.137787
16.2056 -0.198516 0.411022
14.8448 -0.268467 -0.0323747
15.3847 0.280355 0.149934
14.3601 0.186558 -0.120747
13.6331 0.30085 -0.116078
14.5116 -0.210404 -0.193938
14.3055 0.294375 -0.0950243
15.1508 0.0549678 0.0294768
15.7672 -0.00677324 -0.0440685
15.6878 0.169518 -0.139621
15.377 -0.139363 0.129092
15.2733 -0.113568 0.23451
13.8477 -0.209172 -0.0970211
15.0674 0.201877 0.125565
15.8781 0.0765256 0.173577
14.3965 -0.0887602 -0.0379737
15.062 -0.356572 -0.440398
14.0984 -0.0836646 -0.0861788
15.4353 -0.15861 -0.358735
14.826 0.162823 0.00262184
15.7634 -0.0519401 -0.0637273
13.9625 -0.0918395 0.218631
14.4399 0.0649903 0.0915741
14.9597 0.0284834 0.2884
13.7976 0.0101633 0.116362
14.5473 0.237792 -0.00197785
13.3923 -0.427929 -0.0445022
14.3724 -0.0799697 0.166439
15.8001 0.00643299 -0.242799
15.0668 0.00243168 0.10681
14.3941 0.332074 0.0544186
14.14 -0.557338 -0.283347
13.678 0.202913 0.0323579
14.5031 0.159914 0.101227
13.8373 -0.36395 0.245956
13.7846 -0.149149 0.280028
14.8385 0.0394591 -0.431499
13.5518 0.155721 -0.159226
14.7914 -0.327056 -0.200992
14.6439 -0.0332596 -0.0793496
14.3006 -0.150978 -0.121078
14.3035 -0.224513 -0.111764
14.8839 -0.104733 0.00822392
14.4718 0.123493 0.0562377
14.3266 -0.156864 0.0358887
13.9736 -0.157588 0.193411
13.5908 -0.325163 -0.187244
15.1722 -0.126977 0.0415086
13.942 0.139692 0.296938
14.3291 0.0360644 -0.409047
14.1548 0.0666317 -0.214272
13.0828 0.335137 0.138154
14.6636 -0.170184 -0.227004
14.6444 -0.0910655 0.10169
14.8382 -0.161103 -0.00552231
14.6843 0.149122 -0.211351
14.2473 0.211837 0.109245
15.4242 -0.146354 0.260694
14.8406 0.0455906 0.319356
14.7288 -0.175932 -0.0108175
14.3393 -0.0247632 0.275089
14.3499 -0.227453 -0.224146
14.0729 -0.174731 -0.0313787
14.7062 -0.400561 -0.340878
15.1423 0.00924456 0.0868334
13.6827 0.423514 -0.111031
15.4159 0.00513004 -0.0958128
14.4919 0.352378 0.0654702
14.9106 -0.164382 -0.0279626
14.0176 0.0884445 0.0135629
14.3208 -0.140232 0.0743103
15.3071 0.256354 -0.197024
13.9886 -0.197135 0.110943
14.2585 0.0571347 -0.0487912
14.7434 0.260265 -0.395292
15.1032 0.120568 -0.16572
14.2052 -0.17107 -0.411673
14.5049 -0.304274 -0.100049
14.6222 -0.0456028 -0.119192
13.8507 0.164194 0.573676
13.5006 0.0176132 0.146751
14.8445 -0.317647 0.0973224
14.6895 -0.00535936 -0.0490089
15.0109 0.307491 0.204216
14.6841 0.350403 0.00772
15.3663 -0.0435189 0.0344157
14.7467 -0.300034 -0.197445
14.5738 -0.238648 -0.28699
15.366 0.242417 0.065406
14.6889 -0.218673 0.496021
14.8167 -0.213555 -0.229546
13.075 0.177632 -0.0554306
14.1266 -0.0685479 -0.286997
13.8485 -0.0345317 0.298083
14.7393 0.0734654 0.0333747
15.2878 0.143198 0.154538
15.3451 -0.00565819 -0.271678
14.7917 -0.306798 0.0395748
14.9902 -0.372741 0.0126444
14.4818 -0.0225724 0.121201
14.2251 -0.190145 -0.120642
13.8855 0.288866 0.0784103
13.7367 0.113841 0.00397001
14.5142 -0.0433592 -0.0523309
14.3469 0.420676 0.251936
15.4379 0.0986928 0.0636607
14.125 0.489524 0.128703
15.1559 -0.719803 -0.234751
14.9388 -0.0137596 -0.3205
15.2411 -0.109177 -0.0478623
14.176 0.176937 0.0477404
13.3588 0.0754206 0.079228
15.0689 0.0273445 0.292009
14.2338 -0.152595 0.0866368
15.2387 0.0767781 0.175889
14.9349 -0.437688 -0.130905
15.1518 0.089488 -0.0180842
13.8332 0.279718 -0.0954621
14.4604 0.314207 -0.258456
14.0157 0.0262576 -0.0591172
15.2953 -0.021483 0.0418282
14.7207 -0.0391662 -0.509196
14.8364 -0.142312 -0.111587
13.2643 -0.170095 0.0827526
15.4947 -0.152123 -0.00962274
13.5498 0.144517 -0.129419
14.9851 -0.0271846 0.0983248
14.0921 0.0389006 -0.0173738
16.0191 -0.508194 -0.412223
13.6346 0.0453991 -0.263496
16.078 -0.311444 0.209103
14.09 0.190016 0.0208118
14.5655 -0.173434 0.183102
14.5051 0.0349232 -0.301639
15.0321 0.241525 0.0848088


==> latex_data/vae/mmd.bak/fashion-img.txt <==
x y
100 2.45604
101 2.45705
102 2.45755
103 2.45825
104 2.45763
105 2.45819
106 2.45756
107 2.45866
108 2.45846
109 2.45969
110 2.45931
111 2.45886
112 2.45943
113 2.45944
114 2.46031
115 2.46054
116 2.46017
117 2.46073
118 2.46137
119 2.46095
120 2.46027
121 2.46087
122 2.45939
123 2.45863
124 2.4604
125 2.46084
126 2.46133
127 2.4641
128 2.46584
129 2.46631
130 2.46697
131 2.46837
132 2.46847
133 2.46913
134 2.47094
135 2.47092
136 2.47199
137 2.47029
138 2.4722
139 2.47191
140 2.47182
141 2.47083
142 2.47105
143 2.47021
144 2.47137
145 2.47095
146 2.46929
147 2.4679
148 2.468
149 2.46871
150 2.46866
151 2.46741
152 2.47823
153 2.47795
154 2.47695
155 2.4767
156 2.47536
157 2.44934
158 2.44909
159 2.44891
160 2.4488
161 2.44823
162 2.44921
163 2.47321
164 2.47409
165 2.47652
166 2.4767
167 2.47938
168 2.47931
169 2.47943
170 2.47789
171 2.47827
172 2.47837
173 2.4791
174 2.47978
175 2.47944
176 2.48031
177 2.48014
178 2.48085
179 2.48071
180 2.48146
181 2.48144
182 2.48081
183 2.4818
184 2.48177
185 2.48263
186 2.48165
187 2.482
188 2.48233
189 2.48318
190 2.48217
191 2.4818
192 2.48134
193 2.48248
194 2.48347
195 2.4833
196 2.48375
197 2.48299
198 2.48336
199 2.48293
200 2.47397
201 2.47101
202 2.47057
203 2.44828
204 2.44854
205 2.44923
206 2.45093
207 2.45219
208 2.45207
209 2.45423
210 2.45358
211 2.45507
212 2.44863
213 2.44864
214 2.44819
215 2.44715
216 2.44613
217 2.44421
218 2.44441
219 2.4449
220 2.44574
221 2.44454
222 2.44597
223 2.44647
224 2.44691
225 2.44683
226 2.44581
227 2.44566
228 2.44606
229 2.44629
230 2.44434
231 2.44403
232 2.44313
233 2.44274
234 2.4427
235 2.44251
236 2.44161
237 2.44337
238 2.44272
239 2.4433
240 2.41752
241 2.41848
242 2.42008
243 2.42006
244 2.4197
245 2.41849
246 2.42028
247 2.4196
248 2.41897
249 2.41676
250 2.41401
251 2.41569
252 2.41421
253 2.41342
254 2.41542
255 2.41478
256 2.41533
257 2.44082
258 2.44043
259 2.43953
260 2.43994
261 2.44021
262 2.43978
263 2.43866
264 2.43763
265 2.43766
266 2.43788
267 2.43732
268 2.43726
269 2.43609
270 2.43782
271 2.43607
272 2.43586
273 2.43612
274 2.43607
275 2.4365
276 2.43445
277 2.43419
278 2.43047
279 2.43095
280 2.43012
281 2.43124
282 2.43176
283 2.43094
284 2.4306
285 2.42992
286 2.42957
287 2.42901
288 2.42793
289 2.42805
290 2.42979
291 2.42952
292 2.42992
293 2.42847
294 2.42786
295 2.41964
296 2.41992
297 2.42092
298 2.4212
299 2.42277
300 2.4314
301 2.43357
302 2.43314
303 2.45561
304 2.45424
305 2.45456
306 2.45438
307 2.4541
308 2.45277
309 2.4489
310 2.44791
311 2.44806
312 2.45384
313 2.45371
314 2.45351
315 2.454
316 2.45284
317 2.45436
318 2.45405
319 2.45361
320 2.45249
321 2.45252
322 2.45172
323 2.43542
324 2.43249
325 2.43162
326 2.43109
327 2.42981
328 2.42979
329 2.42936
330 2.43235
331 2.43164
332 2.4303
333 2.43144
334 2.43023
335 2.43046
336 2.43129
337 2.43084
338 2.43256
339 2.43088
340 2.45686
341 2.45774
342 2.45778
343 2.45838
344 2.45816
345 2.43526
346 2.43501
347 2.43402
348 2.43543
349 2.43692

==> latex_data/vae/mmd.bak/fashion-pap.txt <==
x y
100 1.13225
101 1.15371
102 1.17706
103 1.19914
104 1.22231
105 1.24406
106 1.26756
107 1.28505
108 1.30857
109 1.33191
110 1.35125
111 1.37656
112 1.39891
113 1.41844
114 1.44171
115 1.46537
116 1.48915
117 1.51269
118 1.52326
119 1.54633
120 1.57022
121 1.58582
122 1.60952
123 1.63133
124 1.65365
125 1.6774
126 1.69865
127 1.72348
128 1.74743
129 1.77097
130 1.79437
131 1.81776
132 1.83998
133 1.86286
134 1.87593
135 1.9001
136 1.91113
137 1.93434
138 1.95733
139 1.98102
140 2.00481
141 2.02733
142 2.05072
143 2.06217
144 2.0855
145 2.10867
146 2.13242
147 2.1562
148 2.18033
149 2.20374
150 2.22817
151 2.2182
152 2.23341
153 2.23598
154 2.23679
155 2.23757
156 2.2382
157 2.23849
158 2.22466
159 2.22383
160 2.22649
161 2.22717
162 2.2096
163 2.19332
164 2.19393
165 2.18995
166 2.18982
167 2.18863
168 2.1893
169 2.19132
170 2.19043
171 2.19327
172 2.18672
173 2.18454
174 2.1842
175 2.17223
176 2.17424
177 2.17477
178 2.17533
179 2.17845
180 2.17757
181 2.17839
182 2.17084
183 2.17084
184 2.17034
185 2.16916
186 2.16873
187 2.16862
188 2.16617
189 2.16657
190 2.16655
191 2.1571
192 2.16956
193 2.16913
194 2.16516
195 2.16531
196 2.16491
197 2.16533
198 2.17519
199 2.17376
200 2.17419
201 2.17527
202 2.17524
203 2.17617
204 2.17418
205 2.17587
206 2.17607
207 2.18174
208 2.18269
209 2.18161
210 2.17921
211 2.17858
212 2.17971
213 2.18183
214 2.1823
215 2.18275
216 2.18312
217 2.18301
218 2.19289
219 2.19348
220 2.1783
221 2.18579
222 2.18595
223 2.18296
224 2.18504
225 2.17968
226 2.18289
227 2.15895
228 2.15931
229 2.15865
230 2.15743
231 2.15771
232 2.15764
233 2.15783
234 2.16889
235 2.16843
236 2.17933
237 2.1646
238 2.16384
239 2.16373
240 2.16375
241 2.16435
242 2.14362
243 2.15607
244 2.15485
245 2.15559
246 2.15579
247 2.15594
248 2.15586
249 2.15697
250 2.15665
251 2.18082
252 2.17988
253 2.18442
254 2.18406
255 2.18414
256 2.1817
257 2.17799
258 2.19087
259 2.1915
260 2.17288
261 2.17294
262 2.18901
263 2.20377
264 2.20125
265 2.20583
266 2.2056
267 2.2068
268 2.20623
269 2.20515
270 2.20304
271 2.20186
272 2.20795
273 2.20912
274 2.20687
275 2.21769
276 2.21675
277 2.21736
278 2.21592
279 2.21513
280 2.21083
281 2.21004
282 2.21887
283 2.21832
284 2.21884
285 2.21941
286 2.20618
287 2.20171
288 2.20376
289 2.2038
290 2.20412
291 2.21315
292 2.21232
293 2.21185
294 2.21477
295 2.21444
296 2.21418
297 2.2136
298 2.21373
299 2.21233
300 2.21257
301 2.20987
302 2.2102
303 2.18804
304 2.19053
305 2.17971
306 2.16455
307 2.15317
308 2.15333
309 2.15364
310 2.15965
311 2.16052
312 2.14556
313 2.14602
314 2.13948
315 2.13885
316 2.13853
317 2.13758
318 2.14214
319 2.14254
320 2.1568
321 2.15844
322 2.15795
323 2.15783
324 2.15827
325 2.16373
326 2.16176
327 2.18531
328 2.18566
329 2.18702
330 2.18844
331 2.18883
332 2.19068
333 2.19059
334 2.18996
335 2.18986
336 2.19328
337 2.20874
338 2.20975
339 2.20967
340 2.20701
341 2.18495
342 2.20661
343 2.19536
344 2.19493
345 2.1948
346 2.19443
347 2.19477
348 2.19295
349 2.19332


==> latex_data/vae/mmd.bak/fashion-test.txt <==
x y
100 0.176492
101 0.175019
102 0.175992
103 0.175089
104 0.171082
105 0.172262
106 0.174583
107 0.175904
108 0.176478
109 0.176716
110 0.175013
111 0.174115
112 0.173213
113 0.170356
114 0.171278
115 0.172506
116 0.174076
117 0.174708
118 0.180686
119 0.177383
120 0.178282
121 0.174671
122 0.17753
123 0.177983
124 0.173583
125 0.174652
126 0.174236
127 0.174932
128 0.174959
129 0.175603
130 0.173763
131 0.178183
132 0.179268
133 0.17778
134 0.17579
135 0.171956
136 0.170831
137 0.172531
138 0.173124
139 0.175365
140 0.180313
141 0.179099
142 0.177979
143 0.178452
144 0.179709
145 0.179549
146 0.182603
147 0.181239
148 0.182012
149 0.181282
150 0.182447
151 0.18531
152 0.184972
153 0.183315
154 0.185162
155 0.185205
156 0.182511
157 0.184503
158 0.182703
159 0.179616
160 0.178779
161 0.181021
162 0.18096
163 0.18269
164 0.179153
165 0.176592
166 0.177658
167 0.179085
168 0.178933
169 0.178391
170 0.177279
171 0.181429
172 0.183486
173 0.182821
174 0.182546
175 0.184305
176 0.186743
177 0.189315
178 0.192007
179 0.189614
180 0.191553
181 0.191823
182 0.188923
183 0.18812
184 0.189748
185 0.188771
186 0.18748
187 0.188426
188 0.186456
189 0.187246
190 0.191919
191 0.195563
192 0.195587
193 0.195674
194 0.199866
195 0.20249
196 0.205182
197 0.207831
198 0.205937
199 0.201519
200 0.199522
201 0.198933
202 0.201141
203 0.20032
204 0.206363
205 0.203361
206 0.20501
207 0.201048
208 0.200246
209 0.198595
210 0.20165
211 0.200249
212 0.200885
213 0.203345
214 0.206479
215 0.203281
216 0.203071
217 0.199245
218 0.200009
219 0.199061
220 0.19787
221 0.200095
222 0.1985
223 0.194528
224 0.197429
225 0.199505
226 0.197769
227 0.196877
228 0.198114
229 0.196681
230 0.193891
231 0.194634
232 0.191682
233 0.190713
234 0.193286
235 0.193917
236 0.193189
237 0.19251
238 0.19039
239 0.186983
240 0.183366
241 0.183371
242 0.187956
243 0.189806
244 0.182075
245 0.18184
246 0.183975
247 0.180972
248 0.181742
249 0.180437
250 0.178886
251 0.180143
252 0.18242
253 0.183737
254 0.18514
255 0.185658
256 0.188505
257 0.185021
258 0.187369
259 0.190059
260 0.18777
261 0.185264
262 0.184226
263 0.187215
264 0.190128
265 0.189346
266 0.188317
267 0.187559
268 0.186948
269 0.189407
270 0.18935
271 0.186566
272 0.181674
273 0.184792
274 0.185267
275 0.185604
276 0.182897
277 0.184756
278 0.18314
279 0.188183
280 0.192541
281 0.193704
282 0.191685
283 0.192469
284 0.194245
285 0.197532
286 0.201349
287 0.200063
288 0.196992
289 0.196889
290 0.193709
291 0.189216
292 0.19126
293 0.196534
294 0.19202
295 0.190504
296 0.188771
297 0.185908
298 0.182158
299 0.184085
300 0.185454
301 0.185302
302 0.188969
303 0.188498
304 0.182993
305 0.185712
306 0.182801
307 0.18521
308 0.186006
309 0.186968
310 0.183117
311 0.184344
312 0.182681
313 0.185579
314 0.185788
315 0.189195
316 0.190525
317 0.194249
318 0.189909
319 0.184777
320 0.184369
321 0.18519
322 0.185698
323 0.190459
324 0.188223
325 0.190058
326 0.190602
327 0.190098
328 0.188012
329 0.191161
330 0.194172
331 0.191626
332 0.192365
333 0.192001
334 0.190937
335 0.190215
336 0.194673
337 0.193107
338 0.193848
339 0.190928
340 0.192277
341 0.19412
342 0.193472
343 0.193397
344 0.198008
345 0.196051
346 0.192753
347 0.193208
348 0.196279
349 0.196408


==> latex_data/vae/mmd.bak/fashion-unif.txt <==
x y
100 2.70142
101 2.70103
102 2.70037
103 2.70087
104 2.70109
105 2.70058
106 2.70023
107 2.69941
108 2.69906
109 2.69923
110 2.69852
111 2.69828
112 2.69841
113 2.69845
114 2.69855
115 2.69852
116 2.69822
117 2.69887
118 2.69966
119 2.69998
120 2.69989
121 2.70002
122 2.70128
123 2.70109
124 2.70055
125 2.69997
126 2.70025
127 2.70138
128 2.7009
129 2.70108
130 2.701
131 2.69988
132 2.70101
133 2.70058
134 2.70081
135 2.70078
136 2.70133
137 2.70146
138 2.70235
139 2.70286
140 2.7029
141 2.7029
142 2.7032
143 2.70262
144 2.70409
145 2.70343
146 2.70345
147 2.70349
148 2.70374
149 2.70358
150 2.70401
151 2.70349
152 2.70349
153 2.70318
154 2.70261
155 2.7025
156 2.70283
157 2.7028
158 2.70272
159 2.70261
160 2.70243
161 2.70302
162 2.70319
163 2.70139
164 2.70171
165 2.7014
166 2.70175
167 2.70179
168 2.70108
169 2.70118
170 2.7009
171 2.70054
172 2.70002
173 2.69971
174 2.69967
175 2.6994
176 2.69975
177 2.70009
178 2.69955
179 2.69946
180 2.69969
181 2.70015
182 2.70072
183 2.70039
184 2.70028
185 2.69887
186 2.69922
187 2.6996
188 2.69853
189 2.69809
190 2.69829
191 2.69806
192 2.69749
193 2.69766
194 2.69779
195 2.69867
196 2.69888
197 2.69908
198 2.69889
199 2.69913
200 2.69939
201 2.69885
202 2.69949
203 2.69889
204 2.69905
205 2.69912
206 2.69918
207 2.69997
208 2.70052
209 2.70063
210 2.70142
211 2.7008
212 2.70069
213 2.70047
214 2.69963
215 2.69932
216 2.69933
217 2.69934
218 2.69953
219 2.70021
220 2.70064
221 2.70033
222 2.70041
223 2.70058
224 2.70133
225 2.70139
226 2.70177
227 2.70164
228 2.7013
229 2.70091
230 2.70074
231 2.70139
232 2.70119
233 2.70109
234 2.70061
235 2.70018
236 2.69997
237 2.69984
238 2.69992
239 2.70041
240 2.70075
241 2.70022
242 2.70081
243 2.70135
244 2.70101
245 2.7016
246 2.70094
247 2.70069
248 2.70089
249 2.70129
250 2.70073
251 2.70193
252 2.7022
253 2.7023
254 2.70331
255 2.7027
256 2.70201
257 2.7021
258 2.70196
259 2.7023
260 2.70243
261 2.70198
262 2.70118
263 2.70249
264 2.702
265 2.70187
266 2.70201
267 2.70184
268 2.70233
269 2.70286
270 2.70311
271 2.70249
272 2.70292
273 2.70266
274 2.7027
275 2.70277
276 2.70316
277 2.70299
278 2.70326
279 2.70294
280 2.70304
281 2.70261
282 2.70213
283 2.70292
284 2.70279
285 2.70338
286 2.70378
287 2.70371
288 2.70423
289 2.70456
290 2.70394
291 2.70345
292 2.70401
293 2.70356
294 2.70271
295 2.70279
296 2.70198
297 2.70192
298 2.70167
299 2.70089
300 2.69968
301 2.70037
302 2.70084
303 2.70171
304 2.70123
305 2.70176
306 2.70155
307 2.70161
308 2.70118
309 2.70111
310 2.70072
311 2.70168
312 2.70148
313 2.70104
314 2.70147
315 2.70164
316 2.70143
317 2.70168
318 2.70139
319 2.70112
320 2.70096
321 2.70133
322 2.70117
323 2.70063
324 2.69917
325 2.69951
326 2.6997
327 2.69937
328 2.69996
329 2.70035
330 2.7005
331 2.70076
332 2.70095
333 2.7006
334 2.70101
335 2.70161
336 2.70158
337 2.70135
338 2.70124
339 2.7012
340 2.70132
341 2.70157
342 2.70135
343 2.70153
344 2.70094
345 2.70008
346 2.70038
347 2.70102
348 2.70121
349 2.70134


==> latex_data/vae/mmd.bak/gtsr-img.txt <==
x y
100 0.538784
101 0.545826
102 0.544158
103 0.542991
104 0.54083
105 0.545861
106 0.549676
107 0.553015
108 0.565567
109 0.567445
110 0.576113
111 0.583133
112 0.59214
113 0.596612
114 0.606139
115 0.608757
116 0.616285
117 0.629973
118 0.628559
119 0.616653
120 0.612055
121 0.627059
122 0.615026
123 0.611984
124 0.622429
125 0.634026
126 0.620945
127 0.611426
128 0.618343
129 0.628024
130 0.633071
131 0.637957
132 0.636832
133 0.63939
134 0.63309
135 0.624911
136 0.610052
137 0.602176
138 0.597406
139 0.611234
140 0.623995
141 0.628552
142 0.627388
143 0.641757
144 0.657612
145 0.662454
146 0.677634
147 0.67658
148 0.678262
149 0.66684
150 0.658444
151 0.658862
152 0.646555
153 0.658369
154 0.661335
155 0.67957
156 0.688039
157 0.679627
158 0.693606
159 0.691097
160 0.692384
161 0.688353
162 0.702623
163 0.701465
164 0.701552
165 0.68895
166 0.68508
167 0.697562
168 0.699757
169 0.709739
170 0.712581
171 0.725617
172 0.724425
173 0.723471
174 0.725151
175 0.74091
176 0.759225
177 0.758194
178 0.762337
179 0.775751
180 0.777834
181 0.762026
182 0.761909
183 0.747869
184 0.7477
185 0.74799
186 0.746284
187 0.743352
188 0.74236
189 0.748538
190 0.745681
191 0.753686
192 0.754038
193 0.74315
194 0.755094
195 0.749071
196 0.747085
197 0.736349
198 0.726975
199 0.716605
200 0.716515
201 0.723504
202 0.722426
203 0.721351
204 0.721841
205 0.71959
206 0.72843
207 0.711987
208 0.70144
209 0.706367
210 0.699712
211 0.708912
212 0.698763
213 0.689525
214 0.681743
215 0.666849
216 0.658105
217 0.658974
218 0.670123
219 0.666654
220 0.666843
221 0.652241
222 0.658611
223 0.665827
224 0.67037
225 0.660552
226 0.661157
227 0.667997
228 0.651502
229 0.642449
230 0.643186
231 0.638802
232 0.647724
233 0.643706
234 0.655282
235 0.654431
236 0.671594
237 0.667643
238 0.680977
239 0.667308
240 0.654295
241 0.664869
242 0.667091
243 0.66784
244 0.655617
245 0.655665
246 0.64858
247 0.650028
248 0.648074
249 0.65129
250 0.649877
251 0.660853
252 0.669613
253 0.657281
254 0.660695
255 0.645811
256 0.648123
257 0.640754
258 0.633354
259 0.634218
260 0.632479
261 0.632324
262 0.621713
263 0.637392
264 0.637779
265 0.650141
266 0.652447
267 0.654123
268 0.66065
269 0.644907
270 0.641567
271 0.634797
272 0.645784
273 0.661384
274 0.659107
275 0.653662
276 0.64319
277 0.648257
278 0.645149
279 0.640039
280 0.637608
281 0.639578
282 0.643429
283 0.641936
284 0.642182
285 0.625798
286 0.612423
287 0.609891
288 0.595859
289 0.59121
290 0.592273
291 0.59408
292 0.596513
293 0.593821
294 0.586384
295 0.597479
296 0.59902
297 0.596193
298 0.594804
299 0.603452
300 0.618912
301 0.615076
302 0.613401
303 0.627471
304 0.628169
305 0.636956
306 0.635306
307 0.637077
308 0.634545
309 0.627229
310 0.630789
311 0.616261
312 0.616509
313 0.628681
314 0.625652
315 0.622818
316 0.62401
317 0.609773
318 0.60621
319 0.606369
320 0.599205
321 0.598595
322 0.596672
323 0.586524
324 0.577871
325 0.57757
326 0.58175
327 0.575983
328 0.582946
329 0.595446
330 0.582811
331 0.5836
332 0.585644
333 0.598655
334 0.58805
335 0.586561
336 0.574491
337 0.583682
338 0.575771
339 0.575302
340 0.575537
341 0.561974
342 0.573228
343 0.561379
344 0.559483
345 0.550945
346 0.543813
347 0.54976
348 0.550985
349 0.553334
350 0.558811
351 0.550211
352 0.544781
353 0.557583
354 0.555495
355 0.554879
356 0.549106
357 0.554772
358 0.552097
359 0.553344
360 0.553128
361 0.564916
362 0.560986
363 0.550662
364 0.553481
365 0.541135
366 0.531786
367 0.520555
368 0.519976
369 0.517421
370 0.53072
371 0.529516
372 0.528272
373 0.516491
374 0.518486
375 0.517138
376 0.521462
377 0.528359
378 0.526364
379 0.520358
380 0.511908
381 0.522074
382 0.521038
383 0.521835
384 0.520594
385 0.522303
386 0.524105
387 0.527073
388 0.538267
389 0.534891
390 0.533831
391 0.526217
392 0.523777
393 0.534921
394 0.529274
395 0.519638
396 0.522059
397 0.52261
398 0.522031
399 0.515713
400 0.507769
401 0.511511
402 0.515177
403 0.507715
404 0.516908
405 0.508775
406 0.498517
407 0.509033
408 0.5105
409 0.517104
410 0.515339
411 0.517222
412 0.525535
413 0.527097
414 0.527863
415 0.531079
416 0.526912
417 0.530977
418 0.536576
419 0.535263
420 0.534348
421 0.537357
422 0.535554
423 0.536158
424 0.537038
425 0.535244
426 0.5306
427 0.537184
428 0.532995
429 0.521584
430 0.530062
431 0.53394
432 0.527385
433 0.51644
434 0.518017
435 0.528294
436 0.529289
437 0.521078
438 0.51847
439 0.517927
440 0.522494
441 0.525517
442 0.514884
443 0.513771
444 0.513633
445 0.524813
446 0.53531
447 0.537459
448 0.534762
449 0.537993


==> latex_data/vae/mmd.bak/gtsr-pap.txt <==
x y
100 0.223264
101 0.221973
102 0.222043
103 0.219466
104 0.217671
105 0.215546
106 0.216016
107 0.216026
108 0.217209
109 0.218247
110 0.215138
111 0.216534
112 0.217015
113 0.216869
114 0.217606
115 0.214496
116 0.214023
117 0.216434
118 0.216923
119 0.211921
120 0.213873
121 0.214174
122 0.214003
123 0.214468
124 0.213545
125 0.212183
126 0.21058
127 0.211821
128 0.214077
129 0.213344
130 0.213328
131 0.215487
132 0.215997
133 0.214533
134 0.216587
135 0.214415
136 0.212371
137 0.212598
138 0.212768
139 0.216047
140 0.218664
141 0.218286
142 0.218556
143 0.219123
144 0.219254
145 0.219504
146 0.223908
147 0.220952
148 0.221537
149 0.224265
150 0.226998
151 0.228862
152 0.230565
153 0.229061
154 0.233217
155 0.230822
156 0.231319
157 0.231076
158 0.231472
159 0.234073
160 0.235821
161 0.232329
162 0.233023
163 0.234511
164 0.235683
165 0.238331
166 0.23927
167 0.239701
168 0.237312
169 0.234112
170 0.235117
171 0.235443
172 0.234015
173 0.23256
174 0.234147
175 0.233259
176 0.233943
177 0.233469
178 0.230386
179 0.230412
180 0.231818
181 0.228788
182 0.231514
183 0.232226
184 0.227659
185 0.230674
186 0.232538
187 0.233495
188 0.238676
189 0.24449
190 0.245862
191 0.247832
192 0.247539
193 0.243639
194 0.244478
195 0.243339
196 0.244325
197 0.247071
198 0.247155
199 0.247982
200 0.249261
201 0.24627
202 0.247391
203 0.245488
204 0.2424
205 0.242403
206 0.245746
207 0.249095
208 0.249661
209 0.249238
210 0.252964
211 0.254768
212 0.24822
213 0.24786
214 0.248431
215 0.250598
216 0.249063
217 0.248301
218 0.245403
219 0.249532
220 0.246934
221 0.243276
222 0.242731
223 0.23923
224 0.238772
225 0.236881
226 0.237692
227 0.235045
228 0.23615
229 0.234278
230 0.230667
231 0.233005
232 0.23329
233 0.235873
234 0.232179
235 0.234276
236 0.231867
237 0.233107
238 0.235656
239 0.233449
240 0.231409
241 0.231328
242 0.234295
243 0.237792
244 0.236163
245 0.23467
246 0.231943
247 0.23038
248 0.228968
249 0.226544
250 0.224838
251 0.225283
252 0.224812
253 0.2259
254 0.229638
255 0.22532
256 0.224215
257 0.22319
258 0.219101
259 0.216682
260 0.214772
261 0.214426
262 0.212814
263 0.21046
264 0.208528
265 0.208652
266 0.209368
267 0.209031
268 0.208643
269 0.210834
270 0.211343
271 0.21134
272 0.211595
273 0.213786
274 0.214472
275 0.213379
276 0.212265
277 0.211345
278 0.211945
279 0.210541
280 0.209374
281 0.209326
282 0.209316
283 0.208182
284 0.211525
285 0.209253
286 0.210373
287 0.209044
288 0.209619
289 0.208714
290 0.207694
291 0.207928
292 0.208507
293 0.20961
294 0.20997
295 0.211009
296 0.212831
297 0.210912
298 0.211134
299 0.2109
300 0.212733
301 0.214796
302 0.214807
303 0.216396
304 0.215708
305 0.213588
306 0.214467
307 0.216437
308 0.213115
309 0.211588
310 0.211938
311 0.211218
312 0.211227
313 0.210676
314 0.211568
315 0.209896
316 0.211231
317 0.207693
318 0.208335
319 0.208809
320 0.206771
321 0.20823
322 0.208283
323 0.209781
324 0.207891
325 0.20703
326 0.208329
327 0.209376
328 0.210818
329 0.209015
330 0.211007
331 0.211055
332 0.211495
333 0.215218
334 0.217149
335 0.222775
336 0.222304
337 0.226499
338 0.234075
339 0.239722
340 0.242915
341 0.247276
342 0.254416
343 0.25727
344 0.267899
345 0.275543
346 0.288956
347 0.296638
348 0.311077
349 0.326946
350 0.337022
351 0.349348
352 0.350976
353 0.362468
354 0.360721
355 0.375082
356 0.378603
357 0.390184
358 0.407052
359 0.422229
360 0.432677
361 0.447565
362 0.466169
363 0.484656
364 0.50266
365 0.514579
366 0.532833
367 0.549848
368 0.566573
369 0.581811
370 0.597798
371 0.606784
372 0.623998
373 0.641533
374 0.646884
375 0.65779
376 0.666558
377 0.678248
378 0.680415
379 0.693281
380 0.701109
381 0.709778
382 0.724241
383 0.72925
384 0.740294
385 0.756668
386 0.773371
387 0.786779
388 0.799654
389 0.804437
390 0.811186
391 0.828877
392 0.839795
393 0.854672
394 0.863344
395 0.866861
396 0.88339
397 0.899116
398 0.913657
399 0.914396
400 0.932888
401 0.929419
402 0.943482
403 0.963541
404 0.980961
405 0.996546
406 0.998539
407 1.01724
408 1.01954
409 1.03524
410 1.04382
411 1.05305
412 1.06991
413 1.08238
414 1.10339
415 1.10643
416 1.11582
417 1.13498
418 1.14934
419 1.15374
420 1.16813
421 1.18002
422 1.18657
423 1.20031
424 1.21155
425 1.22772
426 1.24432
427 1.24738
428 1.25839
429 1.26717
430 1.28177
431 1.27555
432 1.27807
433 1.26841
434 1.26283
435 1.25005
436 1.26101
437 1.26015
438 1.26058
439 1.25517
440 1.25222
441 1.26138
442 1.26841
443 1.26841
444 1.27029
445 1.26048
446 1.25934
447 1.26051
448 1.25719
449 1.25548


==> latex_data/vae/mmd.bak/gtsr-test.txt <==
x y
100 0.194766
101 0.196116
102 0.197228
103 0.196903
104 0.197879
105 0.199944
106 0.200634
107 0.201775
108 0.201762
109 0.200409
110 0.19911
111 0.199827
112 0.200651
113 0.201721
114 0.198988
115 0.200211
116 0.200911
117 0.200419
118 0.200465
119 0.201082
120 0.199453
121 0.199309
122 0.1988
123 0.198319
124 0.200153
125 0.204396
126 0.204099
127 0.204951
128 0.204108
129 0.203545
130 0.203665
131 0.201503
132 0.199802
133 0.199738
134 0.204211
135 0.20754
136 0.208029
137 0.206975
138 0.207074
139 0.207941
140 0.20452
141 0.204264
142 0.206675
143 0.205705
144 0.20668
145 0.206974
146 0.208174
147 0.209651
148 0.209764
149 0.207043
150 0.203063
151 0.208869
152 0.211126
153 0.216748
154 0.217805
155 0.220334
156 0.222943
157 0.225869
158 0.226672
159 0.228227
160 0.229237
161 0.229038
162 0.225339
163 0.230869
164 0.224269
165 0.224734
166 0.227819
167 0.229107
168 0.23071
169 0.232903
170 0.230122
171 0.231976
172 0.229286
173 0.230722
174 0.231469
175 0.230308
176 0.22942
177 0.227843
178 0.228508
179 0.23035
180 0.228671
181 0.225986
182 0.227078
183 0.227893
184 0.228338
185 0.22452
186 0.226892
187 0.224555
188 0.22495
189 0.227862
190 0.226873
191 0.224762
192 0.222128
193 0.221472
194 0.221909
195 0.223197
196 0.225207
197 0.228356
198 0.228703
199 0.230599
200 0.232397
201 0.232089
202 0.230088
203 0.232931
204 0.235172
205 0.229514
206 0.232171
207 0.232096
208 0.230204
209 0.232317
210 0.235362
211 0.232963
212 0.232248
213 0.230332
214 0.230151
215 0.230912
216 0.230879
217 0.233156
218 0.232265
219 0.230692
220 0.233433
221 0.232364
222 0.233676
223 0.23585
224 0.238555
225 0.235716
226 0.236037
227 0.237064
228 0.238222
229 0.235562
230 0.23311
231 0.233888
232 0.23354
233 0.240802
234 0.238663
235 0.237114
236 0.233544
237 0.235167
238 0.23942
239 0.23801
240 0.241986
241 0.245539
242 0.245274
243 0.247878
244 0.248895
245 0.248605
246 0.244312
247 0.24727
248 0.244368
249 0.241975
250 0.24461
251 0.241462
252 0.240702
253 0.236364
254 0.236963
255 0.236101
256 0.234733
257 0.234239
258 0.234107
259 0.237801
260 0.237926
261 0.238985
262 0.232761
263 0.231759
264 0.231094
265 0.231066
266 0.237159
267 0.236468
268 0.235774
269 0.236664
270 0.24009
271 0.243184
272 0.248346
273 0.247221
274 0.245876
275 0.242196
276 0.242551
277 0.241817
278 0.242437
279 0.242346
280 0.245493
281 0.244417
282 0.240373
283 0.247595
284 0.245915
285 0.249959
286 0.25072
287 0.249474
288 0.256891
289 0.251063
290 0.252921
291 0.252985
292 0.254096
293 0.253791
294 0.250622
295 0.245301
296 0.24293
297 0.236706
298 0.234679
299 0.238067
300 0.23605
301 0.235011
302 0.232584
303 0.229092
304 0.225592
305 0.230092
306 0.224903
307 0.222771
308 0.223625
309 0.224844
310 0.221872
311 0.221789
312 0.218048
313 0.222678
314 0.223223
315 0.218883
316 0.216911
317 0.221031
318 0.222364
319 0.223193
320 0.225564
321 0.227917
322 0.227317
323 0.224905
324 0.221598
325 0.21951
326 0.220232
327 0.215903
328 0.219612
329 0.216755
330 0.217448
331 0.216014
332 0.21729
333 0.214603
334 0.211219
335 0.208944
336 0.205398
337 0.208746
338 0.205826
339 0.203761
340 0.202864
341 0.199616
342 0.198428
343 0.19582
344 0.197734
345 0.194449
346 0.193786
347 0.193478
348 0.193947
349 0.195624
350 0.197382
351 0.199086
352 0.199845
353 0.202467
354 0.204198
355 0.20412
356 0.207264
357 0.210905
358 0.21237
359 0.21272
360 0.209676
361 0.210794
362 0.210839
363 0.21257
364 0.211673
365 0.210183
366 0.207169
367 0.209026
368 0.20901
369 0.204968
370 0.204058
371 0.205713
372 0.204693
373 0.203043
374 0.206631
375 0.208099
376 0.205623
377 0.206471
378 0.203166
379 0.203867
380 0.203905
381 0.206451
382 0.20572
383 0.207068
384 0.204149
385 0.202229
386 0.19985
387 0.199687
388 0.199523
389 0.198011
390 0.197137
391 0.199372
392 0.198216
393 0.19938
394 0.19687
395 0.195504
396 0.193495
397 0.191571
398 0.193595
399 0.192627
400 0.192719
401 0.192201
402 0.191948
403 0.191224
404 0.19125
405 0.193695
406 0.193354
407 0.19368
408 0.192687
409 0.190718
410 0.189489
411 0.190745
412 0.191734
413 0.192802
414 0.19423
415 0.194157
416 0.194171
417 0.194456
418 0.194438
419 0.195166
420 0.195404
421 0.194622
422 0.193132
423 0.194941
424 0.193172
425 0.194503
426 0.194887
427 0.19607
428 0.196487
429 0.195376
430 0.193288
431 0.192868
432 0.193568
433 0.193284
434 0.193077
435 0.191519
436 0.195416
437 0.193872
438 0.195591
439 0.197319
440 0.1969
441 0.199139
442 0.199228
443 0.200363
444 0.200082
445 0.200134
446 0.200131
447 0.201681
448 0.201176
449 0.202278


==> latex_data/vae/mmd.bak/gtsr-unif.txt <==
x y
100 2.35462
101 2.35455
102 2.35468
103 2.35493
104 2.35495
105 2.35466
106 2.35435
107 2.35471
108 2.35461
109 2.35481
110 2.35467
111 2.3553
112 2.35515
113 2.35537
114 2.3548
115 2.35475
116 2.3544
117 2.35406
118 2.35416
119 2.3542
120 2.35446
121 2.35409
122 2.35413
123 2.35358
124 2.35381
125 2.35429
126 2.35442
127 2.3541
128 2.35379
129 2.35403
130 2.35363
131 2.35367
132 2.35363
133 2.35404
134 2.35318
135 2.35248
136 2.35222
137 2.35107
138 2.35149
139 2.35149
140 2.3516
141 2.35157
142 2.35161
143 2.35232
144 2.35211
145 2.3525
146 2.35251
147 2.35226
148 2.35171
149 2.3514
150 2.3513
151 2.35126
152 2.35118
153 2.35131
154 2.35136
155 2.35177
156 2.35207
157 2.35192
158 2.35241
159 2.35248
160 2.35196
161 2.35201
162 2.35176
163 2.35155
164 2.35177
165 2.35177
166 2.35088
167 2.35136
168 2.35117
169 2.35106
170 2.35038
171 2.34947
172 2.34952
173 2.34978
174 2.34945
175 2.35036
176 2.35019
177 2.35013
178 2.35091
179 2.35068
180 2.34971
181 2.34943
182 2.34917
183 2.34875
184 2.34855
185 2.34882
186 2.3483
187 2.34836
188 2.34832
189 2.34825
190 2.34901
191 2.34867
192 2.34832
193 2.34791
194 2.34848
195 2.34844
196 2.34891
197 2.34881
198 2.34902
199 2.34891
200 2.34897
201 2.34906
202 2.34855
203 2.34882
204 2.34935
205 2.34969
206 2.34981
207 2.34964
208 2.34995
209 2.34959
210 2.34959
211 2.3497
212 2.34926
213 2.34944
214 2.34954
215 2.34936
216 2.34958
217 2.34974
218 2.34986
219 2.3498
220 2.34994
221 2.35031
222 2.3506
223 2.35089
224 2.35161
225 2.35149
226 2.35107
227 2.35119
228 2.35167
229 2.35143
230 2.35176
231 2.35084
232 2.35105
233 2.3507
234 2.35092
235 2.3513
236 2.35131
237 2.35209
238 2.35214
239 2.35192
240 2.35184
241 2.35178
242 2.35203
243 2.35125
244 2.35127
245 2.35003
246 2.35
247 2.35033
248 2.35079
249 2.35143
250 2.35155
251 2.3518
252 2.35176
253 2.35179
254 2.35192
255 2.35169
256 2.35138
257 2.35121
258 2.35108
259 2.35103
260 2.35108
261 2.35072
262 2.35119
263 2.3512
264 2.35072
265 2.35098
266 2.35158
267 2.35158
268 2.35163
269 2.35177
270 2.35219
271 2.35302
272 2.35339
273 2.35338
274 2.35343
275 2.35358
276 2.35362
277 2.35399
278 2.35392
279 2.35407
280 2.3548
281 2.35499
282 2.35617
283 2.35635
284 2.35709
285 2.35646
286 2.3574
287 2.35759
288 2.35744
289 2.35787
290 2.35697
291 2.357
292 2.35682
293 2.35668
294 2.35632
295 2.35581
296 2.35491
297 2.35513
298 2.35509
299 2.35491
300 2.35473
301 2.35499
302 2.35533
303 2.35475
304 2.35399
305 2.35369
306 2.35401
307 2.35418
308 2.3539
309 2.35387
310 2.35386
311 2.35345
312 2.35372
313 2.35342
314 2.3537
315 2.35361
316 2.35335
317 2.35313
318 2.35334
319 2.35262
320 2.35243
321 2.35234
322 2.35193
323 2.35172
324 2.35147
325 2.35156
326 2.35142
327 2.35093
328 2.35084
329 2.35099
330 2.35101
331 2.35196
332 2.35179
333 2.35166
334 2.35247
335 2.35244
336 2.35252
337 2.35247
338 2.35288
339 2.35304
340 2.35333
341 2.35319
342 2.35255
343 2.3532
344 2.35311
345 2.35383
346 2.35376
347 2.35317
348 2.35248
349 2.35201
350 2.35219
351 2.35249
352 2.35274
353 2.3521
354 2.35247
355 2.35243
356 2.3524
357 2.3524
358 2.35238
359 2.35227
360 2.35206
361 2.35257
362 2.3514
363 2.35172
364 2.35171
365 2.35212
366 2.35191
367 2.3521
368 2.35262
369 2.3524
370 2.35247
371 2.35193
372 2.35169
373 2.35191
374 2.35166
375 2.35201
376 2.35234
377 2.35182
378 2.35173
379 2.35174
380 2.35127
381 2.35119
382 2.35112
383 2.35183
384 2.35151
385 2.35175
386 2.35092
387 2.35029
388 2.35067
389 2.35091
390 2.35077
391 2.35134
392 2.35142
393 2.35137
394 2.35055
395 2.35088
396 2.35103
397 2.35093
398 2.35062
399 2.35042
400 2.3508
401 2.35047
402 2.35011
403 2.35043
404 2.35094
405 2.35127
406 2.35118
407 2.35104
408 2.35115
409 2.35153
410 2.35197
411 2.35182
412 2.35194
413 2.35234
414 2.35214
415 2.35198
416 2.35256
417 2.35229
418 2.35237
419 2.35273
420 2.35219
421 2.35171
422 2.35138
423 2.35158
424 2.35098
425 2.35081
426 2.35132
427 2.35165
428 2.35185
429 2.35135
430 2.35119
431 2.35079
432 2.3508
433 2.35082
434 2.35042
435 2.34995
436 2.34982
437 2.34981
438 2.34923
439 2.34897
440 2.34854
441 2.3488
442 2.34919
443 2.34885
444 2.34823
445 2.34845
446 2.34853
447 2.34875
448 2.3493
449 2.34928


==> latex_data/vae/mmd.bak/svhn-img.txt <==
x y
100 0.891374
101 0.886859
102 0.883593
103 0.89128
104 0.87749
105 0.863799
106 0.857943
107 0.843283
108 0.83122
109 0.827011
110 0.813089
111 0.82372
112 0.834376
113 0.832095
114 0.83553
115 0.830037
116 0.818397
117 0.825875
118 0.829507
119 0.845382
120 0.833788
121 0.830666
122 0.837875
123 0.829458
124 0.826224
125 0.827977
126 0.815852
127 0.808237
128 0.799463
129 0.800425
130 0.805139
131 0.79325
132 0.79597
133 0.784919
134 0.783204
135 0.789518
136 0.801829
137 0.812183
138 0.812911
139 0.811959
140 0.811942
141 0.802732
142 0.798464
143 0.784878
144 0.785918
145 0.785539
146 0.783249
147 0.780699
148 0.772182
149 0.768731
150 0.765772
151 0.778606
152 0.764302
153 0.753056
154 0.754026
155 0.764793
156 0.764559
157 0.767603
158 0.778603
159 0.785237
160 0.797643
161 0.787039
162 0.799907
163 0.798513
164 0.799448
165 0.792478
166 0.781329
167 0.781007
168 0.79017
169 0.780795
170 0.783285
171 0.784067
172 0.795566
173 0.801225
174 0.810966
175 0.81046
176 0.810177
177 0.812693
178 0.816236
179 0.814681
180 0.82708
181 0.824689
182 0.82951
183 0.815953
184 0.816418
185 0.832658
186 0.827635
187 0.822642
188 0.836487
189 0.838431
190 0.827164
191 0.824557
192 0.818575
193 0.825401
194 0.827469
195 0.818874
196 0.824837
197 0.812576
198 0.81274
199 0.81385
200 0.811804
201 0.807648
202 0.817608
203 0.81615
204 0.824202
205 0.823437
206 0.823467
207 0.831199
208 0.833675
209 0.829432
210 0.844178
211 0.844988
212 0.847707
213 0.850322
214 0.84194
215 0.847787
216 0.860737
217 0.86111
218 0.864635
219 0.863129
220 0.870278
221 0.861068
222 0.854573
223 0.854449
224 0.856071
225 0.843344
226 0.843835
227 0.856993
228 0.855517
229 0.855293
230 0.842292
231 0.849137
232 0.839412
233 0.839209
234 0.854522
235 0.861589
236 0.854425
237 0.847759
238 0.845212
239 0.836004
240 0.838302
241 0.834097
242 0.840406
243 0.854287
244 0.869552
245 0.868527
246 0.868578
247 0.873398
248 0.87818
249 0.870301
250 0.872109
251 0.87185
252 0.875881
253 0.875958
254 0.874678
255 0.868079
256 0.863842
257 0.859439
258 0.846869
259 0.83145
260 0.827196
261 0.834411
262 0.82157
263 0.82274
264 0.82494
265 0.835736
266 0.831952
267 0.843873
268 0.837978
269 0.834107
270 0.829138
271 0.839739
272 0.827901
273 0.823022
274 0.816029
275 0.808419
276 0.796008
277 0.804492
278 0.798729
279 0.787962
280 0.784034
281 0.778842
282 0.777841
283 0.789463
284 0.799238
285 0.798995
286 0.807461
287 0.811692
288 0.810362
289 0.81799
290 0.830981
291 0.835905
292 0.840388
293 0.834345
294 0.829999
295 0.832574
296 0.819074
297 0.826208
298 0.83024
299 0.838351
300 0.851546
301 0.850363
302 0.853613
303 0.84023
304 0.833587
305 0.847981
306 0.851608
307 0.8454
308 0.84831
309 0.856764
310 0.842262
311 0.83144
312 0.833236
313 0.832531
314 0.836341
315 0.82353
316 0.807968
317 0.806507
318 0.79563
319 0.780978
320 0.772589
321 0.779001
322 0.779104
323 0.784461
324 0.784412
325 0.788227
326 0.788813
327 0.778353
328 0.778726
329 0.778887
330 0.790774
331 0.792898
332 0.800817
333 0.79944
334 0.789576
335 0.776794
336 0.775258
337 0.781755
338 0.782431
339 0.790904
340 0.786593
341 0.796395
342 0.7908
343 0.790552
344 0.79097
345 0.796975
346 0.794648
347 0.793407
348 0.791864
349 0.802501


==> latex_data/vae/mmd.bak/svhn-pap.txt <==
x y
100 0.416787
101 0.420972
102 0.424289
103 0.425927
104 0.434032
105 0.438085
106 0.445014
107 0.455977
108 0.460976
109 0.462972
110 0.467361
111 0.476478
112 0.480373
113 0.489454
114 0.493989
115 0.503807
116 0.50737
117 0.516422
118 0.522328
119 0.528009
120 0.529588
121 0.540148
122 0.541171
123 0.546496
124 0.554882
125 0.559585
126 0.560596
127 0.564511
128 0.569804
129 0.576723
130 0.585819
131 0.592445
132 0.599473
133 0.60158
134 0.602659
135 0.605454
136 0.608359
137 0.613594
138 0.618353
139 0.63157
140 0.636587
141 0.638417
142 0.64517
143 0.650061
144 0.660029
145 0.664099
146 0.668167
147 0.671279
148 0.675203
149 0.684874
150 0.688794
151 0.685507
152 0.681576
153 0.687202
154 0.687201
155 0.68257
156 0.678846
157 0.682506
158 0.6765
159 0.676079
160 0.679735
161 0.682785
162 0.678978
163 0.678412
164 0.66891
165 0.66447
166 0.660776
167 0.658918
168 0.666203
169 0.667627
170 0.664788
171 0.662197
172 0.662978
173 0.664113
174 0.658923
175 0.654798
176 0.655349
177 0.657251
178 0.658166
179 0.65904
180 0.65743
181 0.65846
182 0.664557
183 0.664973
184 0.665707
185 0.659499
186 0.658061
187 0.652024
188 0.648717
189 0.64615
190 0.645986
191 0.646835
192 0.649099
193 0.644462
194 0.639947
195 0.637362
196 0.639667
197 0.642072
198 0.643424
199 0.638802
200 0.638451
201 0.645421
202 0.652456
203 0.661553
204 0.660909
205 0.668307
206 0.672385
207 0.671068
208 0.678113
209 0.686555
210 0.694681
211 0.69811
212 0.705887
213 0.708466
214 0.715225
215 0.714592
216 0.723987
217 0.726381
218 0.729601
219 0.736773
220 0.746672
221 0.749001
222 0.759427
223 0.758739
224 0.763043
225 0.769936
226 0.775132
227 0.780172
228 0.782399
229 0.779569
230 0.780957
231 0.785484
232 0.789153
233 0.797608
234 0.81002
235 0.818857
236 0.830503
237 0.837057
238 0.845158
239 0.843326
240 0.850266
241 0.861864
242 0.868698
243 0.878375
244 0.88436
245 0.895245
246 0.904142
247 0.915658
248 0.925288
249 0.931191
250 0.934921
251 0.943228
252 0.950913
253 0.954442
254 0.965007
255 0.963201
256 0.971851
257 0.978321
258 0.98596
259 0.991116
260 0.991458
261 0.997702
262 0.99683
263 1.00629
264 1.01906
265 1.03103
266 1.03889
267 1.04895
268 1.04789
269 1.05033
270 1.06011
271 1.06705
272 1.06796
273 1.07706
274 1.08605
275 1.08943
276 1.08894
277 1.08996
278 1.09826
279 1.10979
280 1.11956
281 1.12311
282 1.12846
283 1.13107
284 1.13404
285 1.14498
286 1.14098
287 1.14778
288 1.15013
289 1.16058
290 1.17043
291 1.1696
292 1.17192
293 1.18145
294 1.19045
295 1.2004
296 1.20116
297 1.19569
298 1.19597
299 1.20013
300 1.20636
301 1.20038
302 1.19827
303 1.19689
304 1.19877
305 1.19705
306 1.19859
307 1.2023
308 1.19967
309 1.18923
310 1.1911
311 1.19187
312 1.19139
313 1.194
314 1.18344
315 1.1867
316 1.17665
317 1.17688
318 1.18345
319 1.1847
320 1.18207
321 1.17814
322 1.1788
323 1.17922
324 1.17582
325 1.173
326 1.17534
327 1.18168
328 1.18833
329 1.18891
330 1.19144
331 1.18984
332 1.191
333 1.18709
334 1.18604
335 1.1853
336 1.18505
337 1.18029
338 1.17758
339 1.1736
340 1.17224
341 1.16665
342 1.16705
343 1.16064
344 1.15674
345 1.15348
346 1.15384
347 1.15407
348 1.15371
349 1.15179


==> latex_data/vae/mmd.bak/svhn-test.txt <==
x y
100 0.202046
101 0.202723
102 0.204311
103 0.203918
104 0.205483
105 0.203818
106 0.205678
107 0.205363
108 0.205485
109 0.206182
110 0.208331
111 0.208131
112 0.206391
113 0.206998
114 0.209012
115 0.211051
116 0.211659
117 0.21041
118 0.211032
119 0.209585
120 0.208911
121 0.208157
122 0.20804
123 0.20818
124 0.208038
125 0.207214
126 0.205639
127 0.206959
128 0.207353
129 0.210496
130 0.210557
131 0.213299
132 0.214586
133 0.215594
134 0.214969
135 0.216837
136 0.219791
137 0.220875
138 0.22141
139 0.219949
140 0.221979
141 0.223491
142 0.224948
143 0.224491
144 0.224354
145 0.220447
146 0.219671
147 0.221139
148 0.221685
149 0.22114
150 0.220726
151 0.219709
152 0.219262
153 0.220367
154 0.221965
155 0.220172
156 0.221312
157 0.223888
158 0.223826
159 0.222936
160 0.222761
161 0.220282
162 0.2192
163 0.218297
164 0.219121
165 0.219111
166 0.217294
167 0.218978
168 0.22031
169 0.22081
170 0.222364
171 0.223958
172 0.22644
173 0.225741
174 0.225148
175 0.225546
176 0.225533
177 0.224795
178 0.222914
179 0.22336
180 0.221373
181 0.221797
182 0.222277
183 0.220776
184 0.223479
185 0.219897
186 0.218942
187 0.220064
188 0.219961
189 0.220553
190 0.220788
191 0.220698
192 0.222481
193 0.221443
194 0.223152
195 0.225648
196 0.222895
197 0.219607
198 0.221297
199 0.220747
200 0.222317
201 0.222257
202 0.221493
203 0.218574
204 0.216327
205 0.216731
206 0.215108
207 0.214255
208 0.21487
209 0.215895
210 0.215575
211 0.216346
212 0.217447
213 0.217337
214 0.219308
215 0.219424
216 0.218372
217 0.218844
218 0.219213
219 0.218856
220 0.21883
221 0.220723
222 0.219552
223 0.218331
224 0.217957
225 0.220905
226 0.219493
227 0.217193
228 0.220758
229 0.220582
230 0.219366
231 0.21858
232 0.218906
233 0.217022
234 0.214699
235 0.21578
236 0.215185
237 0.215663
238 0.213834
239 0.215714
240 0.214377
241 0.215145
242 0.214229
243 0.215739
244 0.21618
245 0.215846
246 0.218526
247 0.216292
248 0.214901
249 0.215768
250 0.215072
251 0.215048
252 0.216225
253 0.2162
254 0.215078
255 0.215064
256 0.215574
257 0.214554
258 0.215785
259 0.216896
260 0.218281
261 0.218715
262 0.215847
263 0.217519
264 0.217832
265 0.219209
266 0.218552
267 0.218059
268 0.218967
269 0.220115
270 0.218907
271 0.22029
272 0.220747
273 0.220617
274 0.218388
275 0.220363
276 0.219132
277 0.220602
278 0.220428
279 0.221109
280 0.22259
281 0.220655
282 0.220141
283 0.217684
284 0.215379
285 0.21518
286 0.214657
287 0.216449
288 0.215576
289 0.212504
290 0.211961
291 0.210448
292 0.209552
293 0.209547
294 0.212537
295 0.209952
296 0.208722
297 0.208115
298 0.208557
299 0.208494
300 0.207389
301 0.207282
302 0.206549
303 0.205731
304 0.207023
305 0.207737
306 0.208478
307 0.208473
308 0.20721
309 0.206773
310 0.206283
311 0.20784
312 0.207298
313 0.206117
314 0.205685
315 0.204004
316 0.202549
317 0.204782
318 0.204977
319 0.204513
320 0.205243
321 0.206489
322 0.206778
323 0.206965
324 0.207907
325 0.206541
326 0.207032
327 0.207786
328 0.207827
329 0.208236
330 0.208844
331 0.208699
332 0.20934
333 0.209478
334 0.21189
335 0.210777
336 0.213186
337 0.213431
338 0.216236
339 0.215494
340 0.213809
341 0.212334
342 0.212095
343 0.211403
344 0.211616
345 0.212574
346 0.21101
347 0.212758
348 0.212722
349 0.211013


==> latex_data/vae/mmd.bak/svhn-unif.txt <==
x y
100 2.41641
101 2.41628
102 2.41642
103 2.41667
104 2.41659
105 2.41635
106 2.41607
107 2.41644
108 2.41641
109 2.41661
110 2.41649
111 2.41715
112 2.41703
113 2.41723
114 2.41671
115 2.41663
116 2.41634
117 2.41603
118 2.41614
119 2.41619
120 2.41643
121 2.41605
122 2.41603
123 2.41552
124 2.4157
125 2.41618
126 2.41629
127 2.41598
128 2.41564
129 2.4159
130 2.41553
131 2.41556
132 2.41557
133 2.41602
134 2.41525
135 2.41457
136 2.41432
137 2.41326
138 2.41365
139 2.41366
140 2.41381
141 2.41377
142 2.41383
143 2.41445
144 2.41421
145 2.41464
146 2.41464
147 2.41436
148 2.4139
149 2.41361
150 2.41349
151 2.41339
152 2.41334
153 2.4135
154 2.41359
155 2.41397
156 2.41425
157 2.41411
158 2.41456
159 2.41467
160 2.41411
161 2.41417
162 2.41399
163 2.41378
164 2.41398
165 2.41401
166 2.41319
167 2.4136
168 2.41339
169 2.41333
170 2.4126
171 2.41174
172 2.41176
173 2.41202
174 2.41167
175 2.41248
176 2.4123
177 2.41219
178 2.41297
179 2.41277
180 2.41194
181 2.41164
182 2.41142
183 2.41107
184 2.41087
185 2.41114
186 2.41061
187 2.41063
188 2.41063
189 2.41064
190 2.41136
191 2.41102
192 2.4107
193 2.41028
194 2.41085
195 2.41082
196 2.41131
197 2.41115
198 2.4114
199 2.41125
200 2.4113
201 2.41144
202 2.41089
203 2.41115
204 2.41173
205 2.41203
206 2.41209
207 2.41191
208 2.41215
209 2.41177
210 2.41177
211 2.41188
212 2.41143
213 2.41154
214 2.4116
215 2.41142
216 2.41162
217 2.41174
218 2.41181
219 2.41178
220 2.41194
221 2.41231
222 2.41266
223 2.41293
224 2.41358
225 2.4135
226 2.41306
227 2.41316
228 2.41368
229 2.41349
230 2.4138
231 2.41294
232 2.41315
233 2.41279
234 2.413
235 2.41337
236 2.41341
237 2.41412
238 2.41415
239 2.41395
240 2.41389
241 2.41384
242 2.41405
243 2.41333
244 2.41332
245 2.41216
246 2.41213
247 2.41249
248 2.41288
249 2.41351
250 2.41366
251 2.41397
252 2.41388
253 2.41386
254 2.41397
255 2.41375
256 2.41349
257 2.41331
258 2.41315
259 2.41311
260 2.41319
261 2.41286
262 2.41326
263 2.41328
264 2.41281
265 2.41305
266 2.41361
267 2.41365
268 2.41369
269 2.41383
270 2.41432
271 2.41512
272 2.4155
273 2.41551
274 2.41557
275 2.41573
276 2.4158
277 2.41617
278 2.41607
279 2.41618
280 2.41684
281 2.41704
282 2.41811
283 2.41826
284 2.41895
285 2.41834
286 2.41925
287 2.41946
288 2.41931
289 2.41969
290 2.41882
291 2.41883
292 2.41864
293 2.41855
294 2.41822
295 2.41774
296 2.41687
297 2.41718
298 2.41716
299 2.41697
300 2.41677
301 2.41702
302 2.41736
303 2.41683
304 2.41613
305 2.41584
306 2.41619
307 2.41633
308 2.41607
309 2.41606
310 2.41607
311 2.41563
312 2.41592
313 2.41569
314 2.41596
315 2.4159
316 2.41568
317 2.41551
318 2.41569
319 2.41495
320 2.41476
321 2.41467
322 2.41422
323 2.41401
324 2.41382
325 2.41391
326 2.41379
327 2.41328
328 2.41318
329 2.41332
330 2.41335
331 2.41424
332 2.41404
333 2.41394
334 2.41467
335 2.41465
336 2.41469
337 2.41466
338 2.41506
339 2.41523
340 2.41549
341 2.4153
342 2.41461
343 2.41522
344 2.41518
345 2.41578
346 2.41572
347 2.41514
348 2.41451
349 2.41403


==> latex_data/vae/mmd/fashion-altpd-1337.txt <==
x y
100 0.286728572054
101 0.287722217595
102 0.286611787837
103 0.284016383633
104 0.286586336539
105 0.285856699545
106 0.284292816379
107 0.287823654156
108 0.28568333139
109 0.284142471516
110 0.284310046942
111 0.282120174366
112 0.280940950319
113 0.285105861895
114 0.28737043643
115 0.282297788071
116 0.281511243579
117 0.278644560512
118 0.272651121375
119 0.277261544388
120 0.275298570908
121 0.280162543625
122 0.278923983635
123 0.277153329839
124 0.282414087953
125 0.278247174469
126 0.284220018782
127 0.283047839569
128 0.280996906834
129 0.277556217882
130 0.276761842905
131 0.269076429124
132 0.269691598756
133 0.269707545787
134 0.27345480302
135 0.277626270057
136 0.277967645499
137 0.277100898131
138 0.270323807424
139 0.265111819302
140 0.258622550294
141 0.261757005543
142 0.261905362326
143 0.260252415801
144 0.255617985457
145 0.261202211219
146 0.25742775297
147 0.26046019509
148 0.262122559745
149 0.263255227712
150 0.260799059559
151 0.259852479171
152 0.258160765917
153 0.266208332386
154 0.26448659148
155 0.264716456311
156 0.263488096926
157 0.260497892336
158 0.262174807909
159 0.267504274373
160 0.26798586747
161 0.263008935874
162 0.262415684807
163 0.260662560791
164 0.264113496889
165 0.271060193266
166 0.266638928986
167 0.266740341409
168 0.269654937885
169 0.273429532357
170 0.270134480047
171 0.267301624402
172 0.261852273039
173 0.263844608744
174 0.268444458874
175 0.270112873804
176 0.269890069391
177 0.270453684011
178 0.266634364064
179 0.267828205084
180 0.267717115653
181 0.271356252726
182 0.274836213074
183 0.273866803517
184 0.274907070933
185 0.278257142774
186 0.281730272318
187 0.28130510158
188 0.281157733233
189 0.280995039043
190 0.277013721746
191 0.275127514406
192 0.275789500878
193 0.281176667362
194 0.276499200865
195 0.272686392454
196 0.267795986088
197 0.271554824991
198 0.269407904248
199 0.270103200632
200 0.273189974501
201 0.274247983039
202 0.273340451717
203 0.27305543428
204 0.270187575254
205 0.273421462366
206 0.272041837002
207 0.269202345513
208 0.267847687548
209 0.273040667416
210 0.270940262169
211 0.275572355751
212 0.277811661549
213 0.276483759276
214 0.271264967023
215 0.275558560515
216 0.27978873445
217 0.27997028714
218 0.28024787921
219 0.274651556561
220 0.277533499786
221 0.279764410674
222 0.27932403269
223 0.279792377542
224 0.274659051851
225 0.274843200772
226 0.268494108147
227 0.268381395378
228 0.267167170936
229 0.272046478438
230 0.271223523896
231 0.271850774471
232 0.273147776844
233 0.2723797708
234 0.26625792167
235 0.264691664241
236 0.267086682342
237 0.264257105836
238 0.265884499855
239 0.266345286834
240 0.270488196176
241 0.267415242353
242 0.262666714758
243 0.262778545041
244 0.269806168383
245 0.27334202375
246 0.273102817886
247 0.272875826295
248 0.270482983955
249 0.271213631653
250 0.277795569913
251 0.278766325991
252 0.272091692719
253 0.271203879846
254 0.270414189311
255 0.26693176113
256 0.26571776964
257 0.268641711176
258 0.262514079419
259 0.256208582334
260 0.257831492553
261 0.262856129912
262 0.263139859084
263 0.261415230298
264 0.256796101622
265 0.247744921959
266 0.254103968928
267 0.255592909578
268 0.256135537291
269 0.258701696911
270 0.259959624513
271 0.265822814607
272 0.272598996479
273 0.264972764704
274 0.263320367078
275 0.261588842909
276 0.264367833906
277 0.259295589607
278 0.260105881923
279 0.252521746271
280 0.246760701904
281 0.2434410645
282 0.244198149727
283 0.245344086083
284 0.244808253673
285 0.247112826168
286 0.244990098209
287 0.244161906562
288 0.246492925475
289 0.247923670432
290 0.252063167653
291 0.255057964846
292 0.253099557247
293 0.246034741723
294 0.251133591806
295 0.252809765976
296 0.253265960494
297 0.251985924663
298 0.258786117479
299 0.256722741998
300 0.252484198295
301 0.24831304681
302 0.244911159743
303 0.245197709425
304 0.250962342603
305 0.243369877834
306 0.245902805176
307 0.250470838944
308 0.247469887375
309 0.246135178296
310 0.250963517229
311 0.25086473927
312 0.251768277058
313 0.246674607969
314 0.245044373077
315 0.239477750051
316 0.241369660594
317 0.236976837079
318 0.241359360881
319 0.248387087302
320 0.249162108248
321 0.243154143265
322 0.242823247501
323 0.236001454828
324 0.236134147566
325 0.236422974264
326 0.23852982983
327 0.242432397692
328 0.246140344081
329 0.243746583956
330 0.241271011656
331 0.243380529371
332 0.244365089032
333 0.241989284044
334 0.243270960855
335 0.244586442893
336 0.2411037585
337 0.24624192622
338 0.24828612668
339 0.25272886711
340 0.2534874055
341 0.249081654649
342 0.252846126342
343 0.249540178295
344 0.246253570891
345 0.243378859942
346 0.247512280078
347 0.245638111233
348 0.24371173298
349 0.240780478047


==> latex_data/vae/mmd/fashion-altpd-1338.txt <==
x y
100 0.264059911696
101 0.264978992085
102 0.263834181846
103 0.260455956523
104 0.26430552607
105 0.26344608955
106 0.261754705392
107 0.264187618272
108 0.263137293506
109 0.26195337993
110 0.260675408553
111 0.259000061923
112 0.2579565465
113 0.25942311371
114 0.260933370576
115 0.25742737203
116 0.256477602732
117 0.254582200436
118 0.249014348299
119 0.253422494892
120 0.25064116342
121 0.256053716757
122 0.252124949181
123 0.249768024171
124 0.252950955235
125 0.249177996557
126 0.253941323381
127 0.251962031314
128 0.252083537906
129 0.247878879314
130 0.246893361593
131 0.2398081329
132 0.238536507887
133 0.239794843845
134 0.24597649878
135 0.249795446189
136 0.249929273569
137 0.246831154441
138 0.240422793459
139 0.234952182171
140 0.229196234158
141 0.232481268897
142 0.231960919474
143 0.231916487762
144 0.229344442583
145 0.236281692976
146 0.230345085939
147 0.23218182826
148 0.233219209304
149 0.234093334687
150 0.232487932097
151 0.230205378695
152 0.228923628195
153 0.236208567411
154 0.234315291918
155 0.235388819691
156 0.234942767905
157 0.23291524693
158 0.232872561544
159 0.239729745591
160 0.240915745292
161 0.235155794185
162 0.23523047458
163 0.234782638169
164 0.23952298213
165 0.246004193863
166 0.240385899233
167 0.239523383874
168 0.241482468762
169 0.242547704817
170 0.239807822091
171 0.237704311778
172 0.234305233558
173 0.236197961693
174 0.240207597584
175 0.242061370212
176 0.241919807973
177 0.240321116165
178 0.237041474004
179 0.239114880031
180 0.23888761979
181 0.242261968906
182 0.245589699478
183 0.245326112071
184 0.246094603168
185 0.248045063247
186 0.250049547719
187 0.249458651741
188 0.249527798012
189 0.248936905063
190 0.24395169666
191 0.243668705278
192 0.243775334205
193 0.248677890958
194 0.242050931983
195 0.237789892114
196 0.23412109485
197 0.238670573568
198 0.235053666559
199 0.235508233682
200 0.238751745667
201 0.239920575886
202 0.239670718359
203 0.238499176956
204 0.236294792202
205 0.239921822478
206 0.240258766072
207 0.239032128718
208 0.237893185977
209 0.242787803071
210 0.242695618764
211 0.247950989418
212 0.249842685072
213 0.248370629001
214 0.243817059985
215 0.247266933702
216 0.252628094162
217 0.251340888589
218 0.252883381071
219 0.247438405372
220 0.251829383297
221 0.253186475016
222 0.254001755301
223 0.255210886155
224 0.249338017852
225 0.248647427238
226 0.24277837114
227 0.243392974126
228 0.240877858231
229 0.246287866577
230 0.245832439987
231 0.247314001411
232 0.249367254494
233 0.248270159249
234 0.241404726024
235 0.240923214406
236 0.243665584768
237 0.241257306349
238 0.243206547606
239 0.24529703332
240 0.247217431597
241 0.244092537916
242 0.238188369931
243 0.236457430825
244 0.242466010931
245 0.243477396008
246 0.245066943372
247 0.244702581361
248 0.24312075694
249 0.245576828783
250 0.251341732711
251 0.253825615273
252 0.248036485824
253 0.24673465233
254 0.245254155258
255 0.240907334726
256 0.239307332269
257 0.242139665784
258 0.236984024138
259 0.230705591135
260 0.234275415972
261 0.239430564671
262 0.237911878527
263 0.236980379222
264 0.232985529612
265 0.226821509992
266 0.232323591266
267 0.234272950598
268 0.234386612067
269 0.23900654852
270 0.240592971574
271 0.246526184481
272 0.250165091466
273 0.243328314032
274 0.243140637198
275 0.244218432809
276 0.245308168983
277 0.242740500674
278 0.243403336839
279 0.236442825614
280 0.232476233331
281 0.228117046448
282 0.228877818916
283 0.228887280404
284 0.22820915726
285 0.23211516296
286 0.230427881485
287 0.232433601896
288 0.235214126286
289 0.236116075371
290 0.241142761743
291 0.240891073519
292 0.240706534064
293 0.233021435038
294 0.23861564894
295 0.240165035493
296 0.239664115585
297 0.236971064452
298 0.243692779092
299 0.242616908704
300 0.238901471327
301 0.235733064909
302 0.234359939559
303 0.236873556512
304 0.241425489726
305 0.232114427922
306 0.232507190078
307 0.237764664605
308 0.236455916021
309 0.235835689836
310 0.238622000047
311 0.238661928301
312 0.240249906075
313 0.237019954773
314 0.237023317819
315 0.233173977719
316 0.233054994651
317 0.229852022942
318 0.232075512882
319 0.239139784406
320 0.239297051835
321 0.233018549471
322 0.2355148393
323 0.231148674891
324 0.22987129384
325 0.230946915706
326 0.233836823213
327 0.236691216722
328 0.240390187546
329 0.238914674656
330 0.235959125767
331 0.236972701808
332 0.237672578841
333 0.235515357181
334 0.23789996027
335 0.236450801882
336 0.235720095859
337 0.240185310426
338 0.240240319013
339 0.24281737279
340 0.244245524131
341 0.239718806612
342 0.24437944605
343 0.241363332737
344 0.240038321805
345 0.2367508584
346 0.240054664952
347 0.236917147272
348 0.236638061835
349 0.232069637322


==> latex_data/vae/mmd/fashion-altpd-1339.txt <==
x y
100 0.24251550885
101 0.240662315092
102 0.239135436292
103 0.235917034917
104 0.239703754435
105 0.239180359274
106 0.239938800393
107 0.243593687116
108 0.241253944132
109 0.23958965044
110 0.237190225754
111 0.235473905955
112 0.231679066375
113 0.232890981758
114 0.235794407597
115 0.233609976681
116 0.232992347369
117 0.229546233617
118 0.225385441163
119 0.227598811101
120 0.224521147456
121 0.228857902978
122 0.22903022644
123 0.225723533706
124 0.226235501115
125 0.222640439063
126 0.225407582768
127 0.222695968618
128 0.225499124645
129 0.221970696047
130 0.219702118498
131 0.214585522189
132 0.211461689949
133 0.209733052911
134 0.214614319523
135 0.217343823223
136 0.217644713208
137 0.216908388172
138 0.212387961543
139 0.211272921026
140 0.205656150312
141 0.208968351509
142 0.208392146232
143 0.206711366203
144 0.205299215308
145 0.211223811518
146 0.204701229083
147 0.20612921058
148 0.205112079205
149 0.206985694979
150 0.204872320294
151 0.203371731022
152 0.203728782928
153 0.208421325046
154 0.206238551072
155 0.208253812263
156 0.210251688599
157 0.211001628384
158 0.209876713111
159 0.215313078338
160 0.213725409913
161 0.209086431045
162 0.207557175676
163 0.204570531022
164 0.209221848078
165 0.213712238575
166 0.208558588467
167 0.207040247575
168 0.20762033004
169 0.208745415618
170 0.208102545094
171 0.207039735781
172 0.203322285605
173 0.207337330348
174 0.211488959545
175 0.214642466319
176 0.214283637118
177 0.211300343715
178 0.210177418467
179 0.21312333835
180 0.212934961025
181 0.215222835758
182 0.217495015406
183 0.216961731694
184 0.218330357139
185 0.218513059999
186 0.219718711105
187 0.219256683632
188 0.217527082281
189 0.2173572498
190 0.215782623876
191 0.216974716256
192 0.217707731066
193 0.2220361152
194 0.217661185499
195 0.215091146467
196 0.214791425979
197 0.218459674646
198 0.214632867088
199 0.212080184483
200 0.215002775754
201 0.216287632115
202 0.216008983805
203 0.216119986907
204 0.216707691418
205 0.218498488781
206 0.21740947321
207 0.214204228014
208 0.215693049907
209 0.219618621183
210 0.219508707268
211 0.226642578715
212 0.229787630323
213 0.228669781684
214 0.224298546874
215 0.226742820205
216 0.230356274805
217 0.230267521648
218 0.232218007026
219 0.228578163551
220 0.233498584703
221 0.233772907432
222 0.23149470592
223 0.23146513408
224 0.227962324327
225 0.227286656889
226 0.221745295238
227 0.222230043326
228 0.218422615343
229 0.223819652775
230 0.222170217344
231 0.223485722129
232 0.22656409757
233 0.225509082609
234 0.221626465189
235 0.221076443089
236 0.222431479503
237 0.220511440829
238 0.221967124427
239 0.220937310038
240 0.222725338537
241 0.220313631678
242 0.214348290618
243 0.213872701791
244 0.217516554879
245 0.21807350347
246 0.221075362997
247 0.221957454701
248 0.223146185055
249 0.222523493001
250 0.226889937358
251 0.228758407006
252 0.224406768865
253 0.224139152251
254 0.22346101082
255 0.219703543669
256 0.217088523032
257 0.220311574961
258 0.219050331041
259 0.213727566768
260 0.217829352742
261 0.219852849273
262 0.220200658091
263 0.220501148258
264 0.217583570862
265 0.21185746365
266 0.215973057041
267 0.21792205124
268 0.215785261664
269 0.219769752477
270 0.221038085386
271 0.222983956637
272 0.224307116801
273 0.216804816405
274 0.216818431218
275 0.217840015509
276 0.218251586167
277 0.216725876395
278 0.21692228429
279 0.210082805087
280 0.2067728618
281 0.203094419925
282 0.203546706331
283 0.2046288241
284 0.204565866452
285 0.207160636314
286 0.207945772067
287 0.209509573572
288 0.210072100821
289 0.210524717268
290 0.212013018337
291 0.21257082613
292 0.212760471204
293 0.207225552552
294 0.210536365208
295 0.21206693982
296 0.209870699227
297 0.20827473567
298 0.213943829879
299 0.21400038164
300 0.211740446288
301 0.210335364852
302 0.210786337135
303 0.212411049992
304 0.214417471997
305 0.210300420209
306 0.210813684184
307 0.216123750128
308 0.213399906636
309 0.214231492077
310 0.215623476863
311 0.215972091069
312 0.217060034116
313 0.215736522775
314 0.213337892799
315 0.211000986651
316 0.209469303824
317 0.208310966325
318 0.209550917705
319 0.214295703611
320 0.214282591613
321 0.209790103157
322 0.213871317216
323 0.211899614595
324 0.210254274421
325 0.211985261011
326 0.215625978759
327 0.21841717303
328 0.221366196681
329 0.221680486884
330 0.221704576198
331 0.222634284484
332 0.222695324571
333 0.220980821229
334 0.222014722437
335 0.22160773921
336 0.222163804891
337 0.222959443246
338 0.222850964812
339 0.225077478081
340 0.22710214722
341 0.224477540988
342 0.22862744991
343 0.224721481024
344 0.224693346646
345 0.22181721591
346 0.223880514285
347 0.218377717499
348 0.217174934709
349 0.213578886508


==> latex_data/vae/mmd/fashion-altpd.txt <==
x y
100 0.236657556706
101 0.239759282683
102 0.239449194624
103 0.235874817249
104 0.237438971039
105 0.237758725808
106 0.236313354707
107 0.238625596824
108 0.24069103428
109 0.24191927244
110 0.242011066477
111 0.240400859094
112 0.238683541464
113 0.243690411385
114 0.24565132541
115 0.24295050926
116 0.244449915225
117 0.241924555232
118 0.237084713678
119 0.236460855516
120 0.237327079344
121 0.240696123102
122 0.236609282913
123 0.234387623037
124 0.239877819921
125 0.239724427373
126 0.245902870916
127 0.246928420453
128 0.243629462317
129 0.240948867543
130 0.239248209217
131 0.232743053909
132 0.230704319564
133 0.228655110733
134 0.230590751323
135 0.236127002528
136 0.238070647716
137 0.232357798412
138 0.22784757785
139 0.220571549721
140 0.2169283398
141 0.221654164949
142 0.222230828345
143 0.218580446907
144 0.215253200704
145 0.216173677325
146 0.213428797527
147 0.212855827852
148 0.216166085746
149 0.217146950227
150 0.2207356384
151 0.21777787434
152 0.216136079548
153 0.219688766096
154 0.21796349225
155 0.220370997321
156 0.218596163801
157 0.214007568874
158 0.216790387967
159 0.220363478892
160 0.219642008563
161 0.215648166942
162 0.21284517281
163 0.212857738726
164 0.215252666602
165 0.218835240165
166 0.217493684568
167 0.220240621899
168 0.222166819436
169 0.223273643968
170 0.222251950048
171 0.217088404156
172 0.212018751108
173 0.211322571402
174 0.211620445161
175 0.211249090949
176 0.211334115112
177 0.207781634001
178 0.203504118415
179 0.204661569134
180 0.20295022153
181 0.206502266458
182 0.209827807154
183 0.208011713366
184 0.208143501092
185 0.211734935453
186 0.215208957491
187 0.215220175673
188 0.213456805985
189 0.213164074086
190 0.207938575262
191 0.205538226348
192 0.205944137298
193 0.209043557946
194 0.203720981913
195 0.200893335405
196 0.194865499313
197 0.198880888733
198 0.200421973966
199 0.201279468166
200 0.20427016961
201 0.205501588699
202 0.203828678857
203 0.203615230973
204 0.199465271902
205 0.205202765258
206 0.204116158992
207 0.203127479772
208 0.20184829555
209 0.205124008753
210 0.20603549074
211 0.209303074431
212 0.210326292611
213 0.20878251925
214 0.206002952834
215 0.209605479384
216 0.212557474586
217 0.21242377958
218 0.211781165404
219 0.212105389888
220 0.215121000981
221 0.21506265474
222 0.215665865799
223 0.215335641194
224 0.208106968478
225 0.204702348177
226 0.201717456543
227 0.20312085952
228 0.202864591564
229 0.205489508649
230 0.20594825989
231 0.206948734301
232 0.209724946575
233 0.210743614448
234 0.20681168221
235 0.205138938632
236 0.208092580522
237 0.206739895396
238 0.206175057774
239 0.210318797781
240 0.213939380179
241 0.21106591339
242 0.208361627415
243 0.206613003222
244 0.209466077333
245 0.213536970369
246 0.212933353278
247 0.216340915874
248 0.212534679025
249 0.213769426462
250 0.218975489641
251 0.220577020484
252 0.217235461911
253 0.21663100805
254 0.21656683275
255 0.214908601747
256 0.214274568311
257 0.21893951544
258 0.214290502389
259 0.210927156752
260 0.215257076667
261 0.21678235523
262 0.217320687908
263 0.212199098471
264 0.208444832458
265 0.204373184053
266 0.206811286724
267 0.207051590795
268 0.207385761728
269 0.208981643971
270 0.208212591257
271 0.21214519047
272 0.215063825803
273 0.211766260834
274 0.21245633998
275 0.212971468978
276 0.215233209837
277 0.217982935611
278 0.216968781822
279 0.211116111565
280 0.208220263951
281 0.206065182311
282 0.205531284223
283 0.206466838884
284 0.204438615268
285 0.203997557311
286 0.201597358745
287 0.200761507578
288 0.206569311972
289 0.207990207267
290 0.211029547957
291 0.212328459196
292 0.210858054996
293 0.205965433271
294 0.210794732015
295 0.213423893933
296 0.212769494845
297 0.211955058922
298 0.216043451117
299 0.212537265172
300 0.210624346205
301 0.208418001994
302 0.207296000933
303 0.207417021228
304 0.214947606726
305 0.210369735876
306 0.211981895778
307 0.21302540194
308 0.212771306535
309 0.212653764229
310 0.214420902732
311 0.214137274793
312 0.217344446486
313 0.214940132832
314 0.215185018539
315 0.214137113533
316 0.214760786642
317 0.211279173189
318 0.215121703767
319 0.218166190589
320 0.217658727395
321 0.216320599976
322 0.21685496824
323 0.212572790158
324 0.214657497806
325 0.217974533746
326 0.215515802919
327 0.216296492356
328 0.218443802458
329 0.215902446775
330 0.213792569577
331 0.211986503021
332 0.213000635569
333 0.212252753436
334 0.212566378979
335 0.213427872228
336 0.211138304645
337 0.214947573421
338 0.218468731209
339 0.220810287207
340 0.221714014182
341 0.21755050683
342 0.216619878142
343 0.216210425465
344 0.21453679693
345 0.212965031483
346 0.21457347321
347 0.212844793232
348 0.212819569879
349 0.209851749358

==> latex_data/vae/mmd/fashion-img-0.05.txt <==
x y
100 0.221502311216
101 0.222335736377
102 0.222909894166
103 0.22330346268
104 0.222793560826
105 0.223036942615
106 0.221757637993
107 0.223307634561
108 0.224135210207
109 0.226983038036
110 0.227224071261
111 0.225527029321
112 0.226150609288
113 0.225835274511
114 0.226199650323
115 0.225284237971
116 0.22710348109
117 0.226925808994
118 0.227248878951
119 0.223664336491
120 0.225498036514
121 0.22381565299
122 0.222946385963
123 0.221850970868
124 0.22285953966
125 0.224504281896
126 0.226898674892
127 0.227377969168
128 0.223747931017
129 0.221313036436
130 0.219598652983
131 0.21970729962
132 0.221523467143
133 0.221164902792
134 0.221889806393
135 0.221684796151
136 0.221205560235
137 0.219994721493
138 0.219130739004
139 0.217236012444
140 0.220533335954
141 0.222886956776
142 0.224287730904
143 0.223308667702
144 0.223338831191
145 0.222985218545
146 0.226634023139
147 0.225508629209
148 0.229792142454
149 0.228720599663
150 0.229400573629
151 0.229975617918
152 0.229012646919
153 0.228485145172
154 0.228594886477
155 0.229865483542
156 0.225502076075
157 0.224338561473
158 0.225376823654
159 0.223838418448
160 0.224375853312
161 0.22584128189
162 0.225597177249
163 0.228396719031
164 0.226551476481
165 0.225715573766
166 0.223583788948
167 0.22570241397
168 0.226829143184
169 0.22785431206
170 0.224297942285
171 0.226948524111
172 0.228554487656
173 0.227308911917
174 0.224403412004
175 0.222969760358
176 0.225841798806
177 0.227852115147
178 0.229317333487
179 0.227326004187
180 0.227874997877
181 0.232172938652
182 0.2313474166
183 0.230587734016
184 0.23215857528
185 0.233009869038
186 0.235114253861
187 0.23516790914
188 0.233627234002
189 0.232884126134
190 0.231936106608
191 0.233046278997
192 0.232560433219
193 0.232965411953
194 0.233676199998
195 0.234179911063
196 0.23189408065
197 0.235841223449
198 0.236640722043
199 0.234773467221
200 0.235610326326
201 0.234599368833
202 0.234278168789
203 0.223177025996
204 0.222730138804
205 0.222697224133
206 0.223699473038
207 0.220000410417
208 0.218170278429
209 0.218981786407
210 0.222185342273
211 0.22391917642
212 0.224145507306
213 0.224802331248
214 0.226427116113
215 0.225790600206
216 0.226287818483
217 0.223767325058
218 0.224027436887
219 0.223388778166
220 0.225292239749
221 0.227319300187
222 0.228779014545
223 0.226035921468
224 0.223509230524
225 0.225132170631
226 0.22061693478
227 0.220616545677
228 0.222020183326
229 0.223713485197
230 0.22180788556
231 0.221323704688
232 0.219971687865
233 0.221689752377
234 0.22079366137
235 0.222607962203
236 0.223492033186
237 0.222414070672
238 0.21949895644
239 0.218941093622
240 0.217855105767
241 0.21449063104
242 0.216575565364
243 0.216780663826
244 0.210840235877
245 0.212900921283
246 0.212616488145
247 0.210327928738
248 0.206437117279
249 0.206941943856
250 0.209961359771
251 0.211771767976
252 0.211154238819
253 0.212178961039
254 0.213088964212
255 0.211511286989
256 0.212531524078
257 0.210342870484
258 0.20760444938
259 0.209945672759
260 0.207760059126
261 0.20686038626
262 0.205937152899
263 0.203449052133
264 0.203776170986
265 0.20187664924
266 0.204798299644
267 0.20213473443
268 0.202167100167
269 0.204372090972
270 0.204947924221
271 0.205635233811
272 0.203723423555
273 0.206635143779
274 0.208706755599
275 0.209091396614
276 0.206831575132
277 0.209452350235
278 0.207703001764
279 0.209726747072
280 0.213246057023
281 0.21300635279
282 0.211890531009
283 0.2119583937
284 0.211782854473
285 0.215413961335
286 0.215037366084
287 0.214897094876
288 0.214821217724
289 0.21521187731
290 0.217598493551
291 0.21458938601
292 0.215199966214
293 0.216577039323
294 0.215701338276
295 0.214636932533
296 0.213628474535
297 0.209639437036
298 0.209298952396
299 0.209551374754
300 0.208311989177
301 0.209277084755
302 0.209260631655
303 0.223771916164
304 0.223028637451
305 0.223294391727
306 0.223365626254
307 0.22597465991
308 0.227759631501
309 0.224941998298
310 0.223261372384
311 0.222022272684
312 0.22241998447
313 0.224679626994
314 0.225065244415
315 0.223674364592
316 0.227531179951
317 0.230247731506
318 0.229320007722
319 0.226386463251
320 0.222698068474
321 0.220832159599
322 0.219889048287
323 0.221855298989
324 0.222011761561
325 0.222124358018
326 0.223180259219
327 0.223181552728
328 0.223520855875
329 0.221749989319
330 0.223287617079
331 0.221014177977
332 0.222428993669
333 0.22226670795
334 0.219763047739
335 0.217936200498
336 0.218709805435
337 0.220196867421
338 0.222938327508
339 0.222212537865
340 0.224225426861
341 0.227050815131
342 0.226984387255
343 0.228235449874
344 0.231597157477
345 0.229249924469
346 0.22714180225
347 0.2305463467
348 0.234348510991
349 0.234411725624
350 0.230319412214
351 0.227778677667
352 0.226364672082
353 0.226383636196
354 0.22567388107
355 0.22697985047
356 0.230933320676
357 0.232508709376
358 0.231914203146
359 0.229086838591
360 0.233092182519
361 0.233846136436
362 0.235039465344
363 0.236964663668
364 0.238486271358
365 0.237965106903
366 0.237164091234
367 0.239857270261
368 0.239365949993
369 0.23596680562
370 0.237760329417
371 0.234197859311
372 0.235114833041
373 0.232563633
374 0.230937249
375 0.231145796999
376 0.233802977414
377 0.230567268305
378 0.232324282756
379 0.231485020823
380 0.230840301877
381 0.231421308811
382 0.235433947598
383 0.233149559153
384 0.232695212033
385 0.228479479811
386 0.228095165258
387 0.225011804485
388 0.226819353299
389 0.227811926385
390 0.22556926864
391 0.224539395048
392 0.22488007278
393 0.225177651684
394 0.222858278012
395 0.223925938783
396 0.225875890617
397 0.227160574729
398 0.225805618143
399 0.224631418034
400 0.223810685735
401 0.223739091035
402 0.223826935255
403 0.224010281458
404 0.225413448004
405 0.224832364035
406 0.226912505332
407 0.22512521532
408 0.225351424939
409 0.22713130038
410 0.224974315114
411 0.226127947827
412 0.225082933278
413 0.223502187177
414 0.221890101088
415 0.225088240465
416 0.22242024094
417 0.219958627752
418 0.220910683301
419 0.224004378712
420 0.226959675289
421 0.229527023633
422 0.227805919478
423 0.228062981047
424 0.2266530605
425 0.226951958518
426 0.226011408569
427 0.225760595534
428 0.226492905251
429 0.229581411073
430 0.227441222098
431 0.230168228509
432 0.229205072626
433 0.226079963537
434 0.226359671987
435 0.223189720305
436 0.223295910875
437 0.224021248676
438 0.220991034637
439 0.218609825821
440 0.216170461705
441 0.215435185168
442 0.216911262253
443 0.215359841113
444 0.213658364954
445 0.216118081639
446 0.214954263183
447 0.213622996418
448 0.2120081371
449 0.211119804666
450 0.212984295968
451 0.211854277083
452 0.211083356297
453 0.210702440589
454 0.211899372357
455 0.209706010531
456 0.207852809362
457 0.207679215855
458 0.208146086382
459 0.208506728253
460 0.20687996273
461 0.207668918233
462 0.208536182175
463 0.208481977487
464 0.208651404141
465 0.207158913593
466 0.206415050627
467 0.206182652811
468 0.205773678639
469 0.208185950142
470 0.207076011561
471 0.208611886489
472 0.207898312176
473 0.21034418372
474 0.209958974548
475 0.208974692613
476 0.208890507735
477 0.211462373965
478 0.209684551198
479 0.209838344234
480 0.210722039933
481 0.207120038578
482 0.207372750053
483 0.206517136676
484 0.207811161174
485 0.208378447394
486 0.208896688785
487 0.21001436398
488 0.207768095385
489 0.207796981909
490 0.207975030092
491 0.207613762178
492 0.208623921772
493 0.20932576136
494 0.210849907037
495 0.211873883049
496 0.210753151135
497 0.211623491172
498 0.211287590306
499 0.211739774784
500 0.213112865199
501 0.213782083635
502 0.214229115819
503 0.205481843935
504 0.20522696326
505 0.204849610399
506 0.202085817962
507 0.200058560046
508 0.199731722853
509 0.198305310759
510 0.200312506962
511 0.199124699306
512 0.197775428517
513 0.198495652151
514 0.19846958045
515 0.196498685891
516 0.198977522747
517 0.201715776169
518 0.202220559421
519 0.198948634981
520 0.199996119644
521 0.201424262291
522 0.204745446741
523 0.205997766421
524 0.206472376508
525 0.210205045497
526 0.20754396578
527 0.210054138135
528 0.208919113565
529 0.206682191569
530 0.207784272242
531 0.208010773239
532 0.205983244886
533 0.207757998741
534 0.206442093372
535 0.211569056182
536 0.211186657512
537 0.208412947911
538 0.213419499472
539 0.214015328841
540 0.212615953579
541 0.210865017037
542 0.209324648616
543 0.209253745983
544 0.210751451714
545 0.211121683788
546 0.213888437136
547 0.21475163551
548 0.21468322056
549 0.215317791798
550 0.214624403878
551 0.215269987433
552 0.213814429391
553 0.212286539683
554 0.212548307572
555 0.215199926207
556 0.215487933524
557 0.217866300925
558 0.218494310236
559 0.217807511033
560 0.216711763184
561 0.216703131438
562 0.214056392871
563 0.213999748236
564 0.213010003394
565 0.213259367113
566 0.212256470765
567 0.211819885826
568 0.209490495819
569 0.209387501238
570 0.209009742068
571 0.208454522835
572 0.208195038071
573 0.209590769026
574 0.208556133796
575 0.209893246199
576 0.207213498437
577 0.206382949769
578 0.20618263732
579 0.206026505045
580 0.206938154018
581 0.207010518385
582 0.204598420994
583 0.205728261274
584 0.20583950215
585 0.207440526073
586 0.206030239936
587 0.206789489614
588 0.206719296167
589 0.204999497563
590 0.205068463156
591 0.205709213066
592 0.205261391186
593 0.205814754129
594 0.203430257658
595 0.20195536868
596 0.204354368814
597 0.202747386999
598 0.203685067949
599 0.204335030252
600 0.204773087472
601 0.204420219969
602 0.204508061199
603 0.211751949875
604 0.211405852697
605 0.210203025197
606 0.209938852071
607 0.213182942845
608 0.212367573192
609 0.213050854351
610 0.213556837151
611 0.21531158362
612 0.217467676895
613 0.219047535679
614 0.218145340937
615 0.217477588695
616 0.21722698184
617 0.219717781983
618 0.220045687293
619 0.221100237665
620 0.221739200845
621 0.218841122249
622 0.217744357539
623 0.220533197673
624 0.222872044388
625 0.223604189661
626 0.226306640776
627 0.227084732918
628 0.227610468708
629 0.227061050813
630 0.228828012557
631 0.22695247512
632 0.229193419646
633 0.227020097648
634 0.227506308444
635 0.224576515461
636 0.228636037408
637 0.227992179912
638 0.227202625572
639 0.227551189417
640 0.228101262063
641 0.231269720961
642 0.234178236576
643 0.233774481961
644 0.234712028311
645 0.230151319437
646 0.228460685417
647 0.229543024795
648 0.231542287435
649 0.230762048429
650 0.234068106258
651 0.235571233362
652 0.232741389657
653 0.233531936979
654 0.231383245696
655 0.230724364351
656 0.231498054382
657 0.234463190449
658 0.234237096988
659 0.234944560497
660 0.234849350683
661 0.234829175649
662 0.238140621903
663 0.240835422822
664 0.241242940448
665 0.241950922631
666 0.240421382953
667 0.24051845268
668 0.240044367457
669 0.237210017494
670 0.238147624079
671 0.239695803019
672 0.240567682386
673 0.236412963307
674 0.238360560355
675 0.236776031818
676 0.238929800255
677 0.237996129661
678 0.236140981537
679 0.235862907439
680 0.232312615637
681 0.233888882143
682 0.235221760102
683 0.239000230687
684 0.239368034145
685 0.237232189776
686 0.238519172368
687 0.236297604008
688 0.236052528639
689 0.237688675428
690 0.237053784746
691 0.237569501708
692 0.235822541447
693 0.231434206775
694 0.233522121279
695 0.23498027633
696 0.232683020562
697 0.232612610682
698 0.230670019169
699 0.229843812009
700 0.228401460443
701 0.22855328996
702 0.228024819629
703 0.228365618422
704 0.227453044853
705 0.227567927311
706 0.231835187416
707 0.230398333026
708 0.229280471471
709 0.231499820015
710 0.229306822286
711 0.230755837326
712 0.233032053611
713 0.233635292302
714 0.232763795268
715 0.233344197722
716 0.234156700303
717 0.232152668059
718 0.236452265051
719 0.236404713242
720 0.230653215447
721 0.229448087737
722 0.231747733385
723 0.228432478314
724 0.224766102413
725 0.221692620628
726 0.21936362412
727 0.218517157708
728 0.218271916457
729 0.216999463728
730 0.218816380915
731 0.217719927629
732 0.220579767337
733 0.222620894843
734 0.220435515948
735 0.22020497383
736 0.217891933533
737 0.216733368174
738 0.21598858203
739 0.214481504647
740 0.214492502982
741 0.212941957536
742 0.210473562409
743 0.21041010911
744 0.212212517185
745 0.213365538761
746 0.215450719563
747 0.213128719959
748 0.211734226805
749 0.21451654959
750 0.213061649872
751 0.212066233933
752 0.212982236881
753 0.216562142378
754 0.217030214119
755 0.215653602029
756 0.217481432634
757 0.213107544235
758 0.210383743387
759 0.209746660545
760 0.210134403445
761 0.212000156188
762 0.21235384175
763 0.210841949842
764 0.211907883084
765 0.212887546313
766 0.211782652632
767 0.210484681371
768 0.21024236663
769 0.211192950102
770 0.213385594307
771 0.212139584634
772 0.21440259357
773 0.214620874838
774 0.214076666601
775 0.215212867666
776 0.214020241196
777 0.211906080303
778 0.213091872113
779 0.211564636885
780 0.211413770432
781 0.208784265652
782 0.209502634309
783 0.208286758225
784 0.210044639231
785 0.21032926826
786 0.210370452891
787 0.208889510592
788 0.206295175808
789 0.208439827536
790 0.206836619012
791 0.208816653233
792 0.209964505282
793 0.209095423747
794 0.208406948969
795 0.208255957339
796 0.208084911868
797 0.208945736025
798 0.206627928714
799 0.209000674592
800 0.207068405857
801 0.207051793176
802 0.20668867815
803 0.207235282279
804 0.20878547213
805 0.208995859968
806 0.206729624196
807 0.204758432165
808 0.206496426776
809 0.207116571136
810 0.205954259229
811 0.203854607598
812 0.203765778533
813 0.202154224573
814 0.205038558419
815 0.204151311635
816 0.203828625969
817 0.205500747811
818 0.203467616419
819 0.203747274516
820 0.204773343573
821 0.207336443985
822 0.206206394003
823 0.208485267766
824 0.209330059798
825 0.208094975113
826 0.206239897094
827 0.208444015862
828 0.207222700493
829 0.207694166855
830 0.205289285726
831 0.206291067279
832 0.206959537303
833 0.205508025628
834 0.207395517874
835 0.205932016257
836 0.207176378126
837 0.207258113454
838 0.206624765919
839 0.209216626113
840 0.21054875752
841 0.211355973853
842 0.20958698483
843 0.208421772258
844 0.210432713573
845 0.210263716673
846 0.209358686884
847 0.211196384641
848 0.212227166622
849 0.212453910651
850 0.210917716327
851 0.21154911592
852 0.212411861103
853 0.211662264527
854 0.209876136789
855 0.211000786046
856 0.20976266775
857 0.213273902103
858 0.215300111245
859 0.21808592703
860 0.216033430851
861 0.216489240049
862 0.214448257749
863 0.216586803336
864 0.217254711512
865 0.218554677939
866 0.217751639973
867 0.218422424635
868 0.219374534706
869 0.218767114867
870 0.217994017052
871 0.22156164985
872 0.220360987582
873 0.224038126685
874 0.222834681286
875 0.225102296313
876 0.22283457073
877 0.222905168238
878 0.224035529281
879 0.224268986339
880 0.223159871949
881 0.227311290323
882 0.226375307536
883 0.225988664158
884 0.228237797038
885 0.229946169775
886 0.230308211125
887 0.23000456127
888 0.235607718465
889 0.236644573294
890 0.236050904094
891 0.233080475904
892 0.232039902665
893 0.232907935886
894 0.233859304206
895 0.231190921753
896 0.231477290998
897 0.230293469762
898 0.231216300219
899 0.229182047386
900 0.226359037651


==> latex_data/vae/mmd/fashion-img-0.15.txt <==
x y
100 0.417876146658
101 0.419443845532
102 0.420380930276
103 0.420551097359
104 0.420256841588
105 0.420701148482
106 0.419779055463
107 0.42071137488
108 0.420646110573
109 0.420718099965
110 0.420601288683
111 0.419947656105
112 0.420052267191
113 0.419557585166
114 0.420178545443
115 0.420252808832
116 0.42083076458
117 0.420131075061
118 0.419642524084
119 0.417555251216
120 0.41813542626
121 0.417208596551
122 0.416058309536
123 0.41487275456
124 0.415630182051
125 0.416041409707
126 0.417463882026
127 0.417407048181
128 0.415763168468
129 0.414163714167
130 0.41355039338
131 0.412819989057
132 0.413233104744
133 0.41261971529
134 0.413537881179
135 0.413426945936
136 0.413211770796
137 0.412643836001
138 0.412307856695
139 0.4114184468
140 0.41259425029
141 0.413845351725
142 0.415096683325
143 0.415144690289
144 0.415424742241
145 0.415645173241
146 0.417190040052
147 0.41642358398
148 0.418936494922
149 0.418671033644
150 0.418559107211
151 0.418731874398
152 0.418031161902
153 0.417477984977
154 0.417143743367
155 0.417849824348
156 0.414914858897
157 0.414473078996
158 0.414841496963
159 0.414261881181
160 0.414225876319
161 0.415193213089
162 0.415233142741
163 0.416590192297
164 0.415898990758
165 0.41596963235
166 0.414486442252
167 0.415377406484
168 0.415778511832
169 0.416940505945
170 0.414780121324
171 0.416414629736
172 0.417353977769
173 0.417555084304
174 0.416010570203
175 0.415522343785
176 0.416629914571
177 0.416931202678
178 0.417939693648
179 0.417294456432
180 0.417878587572
181 0.420375910269
182 0.419938455669
183 0.419674734899
184 0.420347292074
185 0.420455054965
186 0.421774929819
187 0.421668303359
188 0.421077403051
189 0.420550381407
190 0.419475386242
191 0.419633218475
192 0.419075425342
193 0.41978636335
194 0.42008958069
195 0.419677604471
196 0.41848902508
197 0.420527498702
198 0.421119070817
199 0.420225213441
200 0.421100554653
201 0.418649799059
202 0.418418032334
203 0.398509232413
204 0.39887706299
205 0.399525864419
206 0.400876163369
207 0.401696180143
208 0.401566206391
209 0.403300280727
210 0.402687621596
211 0.404080922566
212 0.398420455438
213 0.398657361343
214 0.398388710993
215 0.397525999791
216 0.397852790902
217 0.396990360265
218 0.397388200218
219 0.396855764725
220 0.39889801342
221 0.400275413397
222 0.4010068077
223 0.399804263858
224 0.397913912276
225 0.398602367079
226 0.395768045303
227 0.395708713066
228 0.396266580351
229 0.397440436537
230 0.395976330368
231 0.395663328552
232 0.394958085083
233 0.39588562998
234 0.395523982413
235 0.396632433932
236 0.397258665441
237 0.396529251097
238 0.394413854093
239 0.394026796682
240 0.393713874528
241 0.391791394846
242 0.392341166678
243 0.392208727305
244 0.38930552448
245 0.390624293902
246 0.390562632199
247 0.389498600898
248 0.387447843193
249 0.387794157583
250 0.389791424494
251 0.390545742579
252 0.38988595433
253 0.390400969266
254 0.39094375784
255 0.389638697105
256 0.389700601455
257 0.388348070462
258 0.386777880448
259 0.387969932459
260 0.387283914759
261 0.386571504159
262 0.386258812227
263 0.384858146716
264 0.385279105037
265 0.384132950431
266 0.386223256668
267 0.384759670624
268 0.384572505244
269 0.385367109448
270 0.38613317168
271 0.386931712244
272 0.386544752989
273 0.387788370334
274 0.388881454567
275 0.389253925963
276 0.388264512222
277 0.389980466737
278 0.388902275544
279 0.389238757818
280 0.390761588724
281 0.390470284033
282 0.390041594297
283 0.389870165634
284 0.389753181313
285 0.391907892318
286 0.391485575082
287 0.392114646326
288 0.392147122868
289 0.392236249784
290 0.393849220727
291 0.392456460378
292 0.392858262595
293 0.392738460652
294 0.392605217064
295 0.391835725391
296 0.390922900367
297 0.388513112653
298 0.388020352738
299 0.388183437936
300 0.3878619285
301 0.389640556773
302 0.389517354324
303 0.411062750013
304 0.409965588522
305 0.41032662832
306 0.410120287775
307 0.40978405769
308 0.408693899932
309 0.405776730633
310 0.405109888239
311 0.405477830001
312 0.410140423749
313 0.410155611093
314 0.409710014789
315 0.409812473457
316 0.411592462842
317 0.412769479195
318 0.412444336009
319 0.410917161269
320 0.407929431894
321 0.406493399848
322 0.406564792723
323 0.407371795627
324 0.407628796521
325 0.407480863505
326 0.408478610453
327 0.408545300421
328 0.409696617241
329 0.408568114991
330 0.409478189982
331 0.408556253823
332 0.409342016262
333 0.409520227785
334 0.407283134394
335 0.40639680461
336 0.407061849402
337 0.407488127554
338 0.409090694001
339 0.408844045592
340 0.410713663038
341 0.412230621187
342 0.412130657199
343 0.412715481604
344 0.414666411416
345 0.412885101578
346 0.412135332155
347 0.413961779586
348 0.416338945494
349 0.416118767942
350 0.413462546819
351 0.412376698631
352 0.412452082454
353 0.413157349538
354 0.413381100679
355 0.414776110382
356 0.416728493991
357 0.417252294487
358 0.417676116595
359 0.416133652975
360 0.418168140358
361 0.419016550296
362 0.419406850191
363 0.4207159957
364 0.42098174043
365 0.420908023767
366 0.419989810806
367 0.421531897105
368 0.421361961845
369 0.419656286147
370 0.420005185415
371 0.418448993893
372 0.418193215934
373 0.416550219086
374 0.415845708708
375 0.415578620775
376 0.416977332026
377 0.415101326875
378 0.416860675818
379 0.417200995512
380 0.417188364098
381 0.417527659857
382 0.419861215829
383 0.419117879389
384 0.419843006685
385 0.417655630757
386 0.417406250079
387 0.415144767295
388 0.416033769193
389 0.416803601319
390 0.41542454227
391 0.414631290445
392 0.414699029795
393 0.415368167244
394 0.414840709778
395 0.415493478581
396 0.416444155323
397 0.417215453545
398 0.416499420486
399 0.416083642767
400 0.41545946027
401 0.415396451756
402 0.415822464672
403 0.416046034489
404 0.417601160109
405 0.417201851974
406 0.41766137233
407 0.417044780307
408 0.417331076308
409 0.419943004133
410 0.421686180065
411 0.421972549209
412 0.423028919161
413 0.423138140339
414 0.421923437852
415 0.421648825809
416 0.420230667681
417 0.418709940165
418 0.419678880867
419 0.421703745719
420 0.423172425309
421 0.424629557359
422 0.42329787482
423 0.423841918824
424 0.423190869242
425 0.423233469998
426 0.422489689692
427 0.422435763535
428 0.422570054656
429 0.424216927518
430 0.422872488057
431 0.424542457174
432 0.424523071414
433 0.42332169756
434 0.423623604113
435 0.421831971217
436 0.421261357261
437 0.421486788983
438 0.420380375129
439 0.418971877974
440 0.416966207775
441 0.416149915913
442 0.417091770531
443 0.416974578547
444 0.415760588977
445 0.417284939454
446 0.416553336261
447 0.416218115905
448 0.414929852161
449 0.414501844934
450 0.415562726435
451 0.415147366521
452 0.41402125314
453 0.413207667211
454 0.413992241646
455 0.41224106514
456 0.411418322841
457 0.411578697472
458 0.41241704251
459 0.412886858794
460 0.411922250854
461 0.412211109977
462 0.413066889598
463 0.412961558454
464 0.413321869773
465 0.412397346388
466 0.412154595241
467 0.411379957095
468 0.411618641961
469 0.412786195028
470 0.411968835221
471 0.411941757184
472 0.411955274589
473 0.41383090654
474 0.412566824691
475 0.411990362916
476 0.41178546789
477 0.412908957597
478 0.411668933646
479 0.41111262735
480 0.411575669572
481 0.409964582477
482 0.409831670116
483 0.409218914276
484 0.408966399768
485 0.409035103247
486 0.408993299437
487 0.409622354638
488 0.408997315823
489 0.408871668525
490 0.408691121267
491 0.408433743092
492 0.409051708383
493 0.409550945811
494 0.409730274911
495 0.410085412339
496 0.409462541805
497 0.409512210936
498 0.409468376221
499 0.409209402849
500 0.409846945613
501 0.410808689732
502 0.411479968665
503 0.396905924078
504 0.396398816165
505 0.395824670448
506 0.39518890882
507 0.396091994827
508 0.398130142782
509 0.39816834348
510 0.397910085936
511 0.397501868557
512 0.396603972309
513 0.396365352712
514 0.375137115658
515 0.375701003859
516 0.377477111254
517 0.37833926302
518 0.378392455925
519 0.376359334123
520 0.377632967515
521 0.378452337106
522 0.380424934038
523 0.380943620215
524 0.38097827779
525 0.383508986869
526 0.381448385562
527 0.382401019753
528 0.382026718804
529 0.380310181366
530 0.380779191624
531 0.381029515662
532 0.380097923058
533 0.38056331148
534 0.380193051501
535 0.383529963088
536 0.384114165569
537 0.382269167227
538 0.384782357575
539 0.385333508334
540 0.384936115564
541 0.383990825138
542 0.383107520806
543 0.383118554446
544 0.384493983507
545 0.385366473791
546 0.38792763458
547 0.388619142271
548 0.388689993524
549 0.388742661289
550 0.388129737645
551 0.388077598057
552 0.387780073819
553 0.386570621809
554 0.386451139092
555 0.387762285366
556 0.38765139159
557 0.389072622184
558 0.388945021619
559 0.388414524285
560 0.387526712395
561 0.387313769295
562 0.385009169865
563 0.384928562628
564 0.38450084387
565 0.38457200209
566 0.38410402818
567 0.383913521429
568 0.382751276782
569 0.382874992006
570 0.383137566461
571 0.383503236343
572 0.383203652335
573 0.38376437043
574 0.383494212996
575 0.384848045626
576 0.382740399584
577 0.38237139038
578 0.382797743051
579 0.382714187863
580 0.38310879099
581 0.38283087382
582 0.381241221654
583 0.381826422845
584 0.382223503461
585 0.383151154532
586 0.382309457325
587 0.383359649369
588 0.382936409607
589 0.381463258629
590 0.381779489746
591 0.38201589271
592 0.381736818934
593 0.381758045451
594 0.379832865317
595 0.379013660254
596 0.38058583146
597 0.38026617318
598 0.380890660194
599 0.381542827668
600 0.382001615321
601 0.38160868249
602 0.381779517349
603 0.393906469935
604 0.393296773748
605 0.39183002484
606 0.391455246537
607 0.390650606488
608 0.390899965237
609 0.391428738853
610 0.390209111794
611 0.389302802905
612 0.38956042493
613 0.389252813607
614 0.412803642172
615 0.410969663182
616 0.411070714185
617 0.412790755549
618 0.413066077851
619 0.414427011046
620 0.414957777612
621 0.413856657723
622 0.413991509356
623 0.416087676276
624 0.417687949044
625 0.418169948944
626 0.420064893501
627 0.420874327304
628 0.421191882118
629 0.420988291244
630 0.422455574931
631 0.421915202239
632 0.423724861689
633 0.422732712022
634 0.423437972208
635 0.422422519706
636 0.424251740795
637 0.423638765527
638 0.423239645015
639 0.423633288351
640 0.423361173605
641 0.424772700131
642 0.426312515838
643 0.425873314587
644 0.42616120338
645 0.42306029104
646 0.421187481973
647 0.421256179477
648 0.422182652412
649 0.42180806863
650 0.423716752953
651 0.424511312305
652 0.422749394309
653 0.423239522589
654 0.422485069344
655 0.421965921964
656 0.422718698229
657 0.424696346357
658 0.425024097589
659 0.425563539298
660 0.425381651819
661 0.425523661111
662 0.427238911379
663 0.429008210196
664 0.428867136824
665 0.429477542971
666 0.428978346298
667 0.429527703613
668 0.428934017565
669 0.427428131425
670 0.428020599605
671 0.428281878672
672 0.428676199014
673 0.426125307897
674 0.427082193502
675 0.425858749608
676 0.427339371575
677 0.426670444022
678 0.42574995853
679 0.426131581349
680 0.424709769445
681 0.425600952793
682 0.426077573832
683 0.428212149986
684 0.428607706099
685 0.427136233225
686 0.427876420318
687 0.426265350478
688 0.42623791585
689 0.42774559254
690 0.427562053592
691 0.427709907252
692 0.426873680444
693 0.424715978563
694 0.426373349759
695 0.427274437415
696 0.426137958025
697 0.426403716101
698 0.42527956599
699 0.424648374972
700 0.423758003823
701 0.424013745999
702 0.423222580609
703 0.423655030167
704 0.42154319654
705 0.421792944014
706 0.421282495882
707 0.421611428625
708 0.420754760067
709 0.420846479374
710 0.421914003752
711 0.419683250909
712 0.420076363023
713 0.420410626821
714 0.420370052682
715 0.422001442448
716 0.422118108577
717 0.420549587882
718 0.422808046584
719 0.422114807636
720 0.419129026984
721 0.418109041388
722 0.418348421296
723 0.41626723236
724 0.413964622955
725 0.412454242598
726 0.411508999683
727 0.410893978958
728 0.410604487839
729 0.409587043051
730 0.410940729503
731 0.409598885955
732 0.409866502637
733 0.411179776448
734 0.409469017102
735 0.408845386939
736 0.407780211254
737 0.407259802021
738 0.406866695925
739 0.406556354386
740 0.406197538463
741 0.405860107693
742 0.404656443843
743 0.404693953998
744 0.40564759971
745 0.40689802544
746 0.407674173346
747 0.406920800185
748 0.406755624003
749 0.408499347687
750 0.407447831908
751 0.406867270689
752 0.407207954986
753 0.408866200516
754 0.408536181846
755 0.408746744744
756 0.409218020954
757 0.406972523305
758 0.404977959286
759 0.404458423404
760 0.404706369341
761 0.405643089906
762 0.405656123801
763 0.404797749625
764 0.405751965482
765 0.40595954071
766 0.404713748872
767 0.403910303689
768 0.403976823922
769 0.404867806194
770 0.405835071329
771 0.405387859916
772 0.406697701669
773 0.407032101229
774 0.406841841188
775 0.407880050507
776 0.407484622953
777 0.406560495632
778 0.406625763986
779 0.405662930217
780 0.404977150088
781 0.404164137409
782 0.404743012142
783 0.404368288084
784 0.405066249818
785 0.405680342331
786 0.406336917948
787 0.405155967059
788 0.404404160379
789 0.4046489048
790 0.403629805395
791 0.404286451961
792 0.405458708026
793 0.404780914131
794 0.404515532301
795 0.404461111079
796 0.403997515641
797 0.403919947833
798 0.402669166684
799 0.404304757984
800 0.403435462962
801 0.403390150349
802 0.402981288559
803 0.404055557723
804 0.406301090574
805 0.40656523159
806 0.406700988193
807 0.406842661593
808 0.406480253335
809 0.40528143508
810 0.405498764836
811 0.408720872855
812 0.408757259327
813 0.40905471492
814 0.408867520621
815 0.408371937027
816 0.408209926107
817 0.409900223275
818 0.408760232862
819 0.409209668733
820 0.409406546111
821 0.410126267402
822 0.409551502798
823 0.410583876832
824 0.410854931006
825 0.409787222106
826 0.408811292475
827 0.409416474433
828 0.409160088583
829 0.409453755946
830 0.40777227853
831 0.408083318188
832 0.40831248259
833 0.407937694761
834 0.408886472053
835 0.407938963713
836 0.408529122023
837 0.408174398389
838 0.408167071777
839 0.409000336342
840 0.409873736806
841 0.410124066304
842 0.409172853319
843 0.409098295121
844 0.410170594215
845 0.409739559179
846 0.409128283109
847 0.409574190958
848 0.409671523284
849 0.410563255392
850 0.409618758124
851 0.409483560809
852 0.409481874208
853 0.408925257678
854 0.408094351949
855 0.408817772307
856 0.408106671438
857 0.40941468206
858 0.410601558112
859 0.411896724515
860 0.411475500213
861 0.411262637036
862 0.410762204973
863 0.41222924834
864 0.411706481679
865 0.412995187638
866 0.412988851453
867 0.413772545492
868 0.414122021798
869 0.413236026053
870 0.413673999682
871 0.415500436321
872 0.414436136862
873 0.416422799803
874 0.415670560389
875 0.416398174502
876 0.415750370182
877 0.415329693349
878 0.416206630198
879 0.416801736987
880 0.416782688298
881 0.418759320463
882 0.417798647019
883 0.418117395235
884 0.419350674573
885 0.42045012254
886 0.420781893568
887 0.421340388683
888 0.424178755392
889 0.424480323629
890 0.4244986128
891 0.423330295076
892 0.422138358638
893 0.422958823132
894 0.422976630519
895 0.421348554212
896 0.421554865696
897 0.421774763769
898 0.422610964552
899 0.420727605208
900 0.419807507887


==> latex_data/vae/mmd/fashion-img-0.25.txt <==
x y
100 0.640853424829
101 0.642487136603
102 0.643519966593
103 0.643694296932
104 0.643283759893
105 0.643851277888
106 0.642812139793
107 0.643722179083
108 0.643660346667
109 0.644036900916
110 0.643859758808
111 0.643317844053
112 0.643536723044
113 0.643027061312
114 0.64378632207
115 0.643591939521
116 0.64318904623
117 0.644145812937
118 0.64489495283
119 0.644758742699
120 0.643785559677
121 0.644047788755
122 0.64239713224
123 0.641540495623
124 0.642898876335
125 0.643319939029
126 0.643618200524
127 0.643205703586
128 0.643126017827
129 0.642607991274
130 0.642665951256
131 0.641913943962
132 0.641254241422
133 0.640569651569
134 0.641373165442
135 0.640687489217
136 0.640714039547
137 0.641176942381
138 0.641558879654
139 0.641809312614
140 0.642070120035
141 0.642005592475
142 0.642240687765
143 0.642988943828
144 0.643542233485
145 0.643860479886
146 0.643906391747
147 0.643202822192
148 0.644068029644
149 0.644384317084
150 0.643418796634
151 0.644159068499
152 0.643907656813
153 0.643056178416
154 0.642945500607
155 0.643019001482
156 0.641778857913
157 0.642423408328
158 0.641843982795
159 0.641655589468
160 0.641450611805
161 0.642405168022
162 0.643121309668
163 0.643175497343
164 0.643084934661
165 0.643191388627
166 0.642144310459
167 0.641696002089
168 0.641554939925
169 0.642903480207
170 0.641669535851
171 0.642845987755
172 0.643581793856
173 0.644872908226
174 0.644502617062
175 0.645185254787
176 0.645005987175
177 0.644841772751
178 0.645547109696
179 0.645272797405
180 0.646091661614
181 0.6466725447
182 0.646178040582
183 0.646443427217
184 0.646307279481
185 0.645692234356
186 0.646241974643
187 0.646148522322
188 0.646448307365
189 0.646296915581
190 0.645904170027
191 0.645564124602
192 0.645393278937
193 0.645980846207
194 0.646746738102
195 0.646260185816
196 0.646373873188
197 0.647241437118
198 0.647345148308
199 0.647146113846
200 0.647680701293
201 0.644964996965
202 0.64464970197
203 0.623506752847
204 0.623786041912
205 0.624383777731
206 0.62597554492
207 0.627153472147
208 0.627067223877
209 0.629115941446
210 0.62840438265
211 0.63001959651
212 0.623761087547
213 0.623994074968
214 0.62365060062
215 0.622729497432
216 0.621536827604
217 0.619873853417
218 0.620027575415
219 0.620362314316
220 0.621166219418
221 0.620064244696
222 0.621206476554
223 0.621484854092
224 0.621846012139
225 0.621642918113
226 0.619884306357
227 0.619705558898
228 0.620072189624
229 0.620421112569
230 0.619057102932
231 0.619134672137
232 0.618831601191
233 0.618556521364
234 0.618668919348
235 0.619360995598
236 0.619361307539
237 0.618714860092
238 0.617372632303
239 0.616297749941
240 0.616064266532
241 0.615227751978
242 0.615369999427
243 0.615485354978
244 0.614269491481
245 0.615030504204
246 0.615547373112
247 0.615071557067
248 0.61475612126
249 0.614816607122
250 0.615649329688
251 0.61543064883
252 0.615012760253
253 0.615174187677
254 0.615664991921
255 0.614880483273
256 0.614719445862
257 0.613578752844
258 0.613334504786
259 0.613881799731
260 0.614280955061
261 0.613083389697
262 0.612759180012
263 0.613072253496
264 0.61372813405
265 0.613497718689
266 0.614937545763
267 0.614997645644
268 0.614305552905
269 0.614127416271
270 0.615053016979
271 0.615166215363
272 0.615487699414
273 0.615970328307
274 0.615866057577
275 0.615690878198
276 0.61541141474
277 0.616381550889
278 0.615370129037
279 0.615195044675
280 0.615551050525
281 0.614973406338
282 0.615187366834
283 0.61459072651
284 0.614560945838
285 0.616141139075
286 0.616216937562
287 0.617187294118
288 0.616522731404
289 0.615967659715
290 0.61613247474
291 0.615549334621
292 0.61578151663
293 0.615610441567
294 0.614864547007
295 0.614316310082
296 0.613910204169
297 0.612333302862
298 0.611258901464
299 0.611507603467
300 0.612007758837
301 0.614206982818
302 0.613959328668
303 0.63615708772
304 0.634873269452
305 0.635293759541
306 0.635124200871
307 0.634822120367
308 0.633937354219
309 0.630635921022
310 0.629747908908
311 0.630169141439
312 0.635518475553
313 0.635516600022
314 0.63515773268
315 0.635302069522
316 0.633703364918
317 0.634973674907
318 0.634725639973
319 0.634066747444
320 0.632936677867
321 0.633045486012
322 0.632670543899
323 0.617138527291
324 0.614601943736
325 0.61388649671
326 0.615215808424
327 0.615488445252
328 0.616420896245
329 0.616400150262
330 0.616981076574
331 0.617261832896
332 0.617483323903
333 0.617578913045
334 0.615861179867
335 0.615405613288
336 0.616598301794
337 0.616249406914
338 0.6168200511
339 0.616620665224
340 0.617975075495
341 0.61860678562
342 0.618701038049
343 0.618434717538
344 0.619272526909
345 0.617724893971
346 0.6179027585
347 0.61823114206
348 0.619363442551
349 0.618832846549
350 0.617659422663
351 0.617247599303
352 0.617156395039
353 0.618450364961
354 0.619473071838
355 0.620574393174
356 0.621382302524
357 0.621623361389
358 0.622282159805
359 0.621546304942
360 0.62157068616
361 0.62279073878
362 0.622131978115
363 0.622876110596
364 0.622053980417
365 0.621606782917
366 0.621007936537
367 0.621613083886
368 0.621750305383
369 0.620887876952
370 0.62069703071
371 0.62057519723
372 0.619429302665
373 0.61843298591
374 0.618296615742
375 0.617882071845
376 0.618886316536
377 0.618181952782
378 0.619352278078
379 0.620168656871
380 0.620394363944
381 0.620674849152
382 0.621452228757
383 0.621936547941
384 0.623272677338
385 0.622411018918
386 0.622277344622
387 0.620643068683
388 0.620576785635
389 0.620951472393
390 0.620716776183
391 0.61999490639
392 0.62018159482
393 0.621287345661
394 0.622601990564
395 0.623101827554
396 0.622657303447
397 0.623505555617
398 0.623922600673
399 0.623718978496
400 0.623642769901
401 0.623603026855
402 0.624211959741
403 0.624536272295
404 0.626061505578
405 0.625763683229
406 0.626067839204
407 0.625602208916
408 0.626139505865
409 0.628645169648
410 0.630335745139
411 0.630584476862
412 0.631369262571
413 0.631414410988
414 0.630039480273
415 0.629508951469
416 0.630685515894
417 0.6321053397
418 0.631380957884
419 0.631038655178
420 0.632541512766
421 0.632870106035
422 0.631631438715
423 0.64766764685
424 0.650402945598
425 0.651772522058
426 0.65084452354
427 0.650918267195
428 0.650294273955
429 0.65095567435
430 0.649867236759
431 0.65055922611
432 0.651137410419
433 0.651134458705
434 0.651635025274
435 0.650550223831
436 0.650147046597
437 0.65021812102
438 0.6499253009
439 0.64970069025
440 0.648544694178
441 0.647634452816
442 0.648599118199
443 0.649151387794
444 0.648210157927
445 0.648743427989
446 0.648553512909
447 0.649387141295
448 0.648274056615
449 0.648431207512
450 0.649040974911
451 0.648933284364
452 0.647722257929
453 0.647275858115
454 0.647336652132
455 0.646830635002
456 0.647177751623
457 0.648084204303
458 0.647846899647
459 0.647781235128
460 0.647141807385
461 0.647165042366
462 0.647816916032
463 0.647563482241
464 0.648747458776
465 0.648894058284
466 0.648401835508
467 0.647405249727
468 0.647567266819
469 0.648081858064
470 0.647297799121
471 0.646794391882
472 0.647029220578
473 0.64786380118
474 0.646658587183
475 0.646331277237
476 0.64650479635
477 0.645922220633
478 0.645094070407
479 0.644114855963
480 0.64383921016
481 0.643840493405
482 0.643862783483
483 0.643196541739
484 0.642090429892
485 0.641980257859
486 0.641141172803
487 0.641241126726
488 0.64188510686
489 0.642006084151
490 0.641867819144
491 0.642060654976
492 0.641605822845
493 0.640915785901
494 0.639549870054
495 0.639523617991
496 0.639669955297
497 0.639352100149
498 0.639381888239
499 0.639073672663
500 0.639221573742
501 0.640112748286
502 0.640654478279
503 0.624830355229
504 0.624189632619
505 0.623902733128
506 0.623623225728
507 0.624273484639
508 0.626587969188
509 0.626986064596
510 0.62636432424
511 0.625835850953
512 0.625248521028
513 0.625046693662
514 0.60192597711
515 0.602637779382
516 0.602908141043
517 0.600179191791
518 0.601993374284
519 0.602489730251
520 0.601629564959
521 0.602164729244
522 0.602987459287
523 0.601301473954
524 0.601794220616
525 0.6008284522
526 0.60055904157
527 0.600895035706
528 0.600864410453
529 0.600773335306
530 0.601065489446
531 0.600990370892
532 0.601595274038
533 0.601764770427
534 0.601663412788
535 0.602465195715
536 0.603229196477
537 0.603125001369
538 0.603425468636
539 0.603815701196
540 0.60379844012
541 0.604219484734
542 0.603973773511
543 0.603871102637
544 0.604639033318
545 0.606112628605
546 0.607264977236
547 0.606871127252
548 0.607748545996
549 0.607093996208
550 0.607471104491
551 0.607386448325
552 0.608315010734
553 0.606829380218
554 0.605856422223
555 0.605991169351
556 0.605703155591
557 0.604819972437
558 0.604831371432
559 0.604227885335
560 0.604268762898
561 0.604338306884
562 0.603145827954
563 0.602189210648
564 0.601701657629
565 0.601828058932
566 0.60210995771
567 0.602663544565
568 0.602465658364
569 0.602894127513
570 0.603427485676
571 0.603833728179
572 0.60400140242
573 0.603537443766
574 0.603936074913
575 0.604429751964
576 0.603195844027
577 0.60433871311
578 0.604955519397
579 0.605320139835
580 0.605054245633
581 0.604620074111
582 0.605032684364
583 0.604654879322
584 0.60621744558
585 0.606026299344
586 0.606550131858
587 0.607160892959
588 0.606453153782
589 0.606755807122
590 0.607068197231
591 0.606558256861
592 0.607485026974
593 0.607811297193
594 0.607025608948
595 0.607545663064
596 0.608206609011
597 0.608110637507
598 0.608103088082
599 0.608871937814
600 0.608369376173
601 0.607859094618
602 0.608062637933
603 0.621865813121
604 0.621378864097
605 0.619598207141
606 0.619493722506
607 0.618526430271
608 0.618766085545
609 0.61939366779
610 0.618093098409
611 0.616996677386
612 0.617197487033
613 0.616933939137
614 0.642282971139
615 0.640337492813
616 0.640037962314
617 0.639715136839
618 0.638582086766
619 0.632610009312
620 0.632183883182
621 0.631403749655
622 0.631320260822
623 0.632173515611
624 0.63193235154
625 0.631996104232
626 0.632033826485
627 0.632750162798
628 0.632884920107
629 0.632436412938
630 0.633699581283
631 0.63416956922
632 0.635658612533
633 0.635321769159
634 0.63553379666
635 0.636278051391
636 0.635827141142
637 0.635185863364
638 0.635205400735
639 0.634710638877
640 0.634514722784
641 0.634401193138
642 0.634162817199
643 0.633544331385
644 0.633718291472
645 0.632340834385
646 0.631551146857
647 0.631597761667
648 0.631342914456
649 0.631450593878
650 0.631772187733
651 0.632190448695
652 0.631343763994
653 0.63241319471
654 0.633053780099
655 0.632385659107
656 0.633390044521
657 0.634971387911
658 0.634847883113
659 0.634834006942
660 0.635020061379
661 0.635399487266
662 0.635747911237
663 0.636898715498
664 0.637078515225
665 0.636871912612
666 0.637213010392
667 0.638192247244
668 0.637491465249
669 0.636674224781
670 0.636954249393
671 0.636934174686
672 0.636150917002
673 0.635252452923
674 0.635114334831
675 0.635191862299
676 0.635639500428
677 0.634579576335
678 0.634974354748
679 0.63525681184
680 0.635475885447
681 0.635646946951
682 0.635115612015
683 0.636374190401
684 0.636681562094
685 0.636050034425
686 0.635987975626
687 0.63507684216
688 0.634906016813
689 0.63631679809
690 0.63569520177
691 0.636746247525
692 0.636505018764
693 0.636193490286
694 0.637222955672
695 0.63695879762
696 0.636509936656
697 0.636665988363
698 0.636176892554
699 0.635517396208
700 0.634933791182
701 0.635186666932
702 0.634210914297
703 0.634789851757
704 0.632668236849
705 0.632940837726
706 0.632592492382
707 0.633020043542
708 0.632069084597
709 0.632190823232
710 0.633360027888
711 0.630907518893
712 0.631392602824
713 0.6316882447
714 0.631699136888
715 0.633433578396
716 0.635106544672
717 0.6340225123
718 0.634887007349
719 0.640168203713
720 0.640455976184
721 0.641324878651
722 0.642022995193
723 0.641555182547
724 0.642051198001
725 0.640712207408
726 0.640984358834
727 0.64049121453
728 0.64012704936
729 0.639012343716
730 0.639650534769
731 0.638290782481
732 0.636660834534
733 0.636957662587
734 0.635468346161
735 0.634848715679
736 0.634753021676
737 0.634644473393
738 0.634788455546
739 0.635390366064
740 0.634478259947
741 0.634677981196
742 0.634744812869
743 0.634515307888
744 0.634985286251
745 0.635621303751
746 0.63520127381
747 0.635358834104
748 0.635521744178
749 0.636299696512
750 0.635700288174
751 0.635636931837
752 0.635549180533
753 0.635541533581
754 0.634780344672
755 0.636066262056
756 0.635550934177
757 0.635270447887
758 0.634191792814
759 0.633689052179
760 0.633882535174
761 0.634567907665
762 0.634654990861
763 0.634473430964
764 0.635221993717
765 0.634859634318
766 0.633555259193
767 0.633301900372
768 0.633870227462
769 0.634608706331
770 0.635041326975
771 0.634876996515
772 0.635811434461
773 0.635822611944
774 0.636380328958
775 0.637134073229
776 0.637495560375
777 0.63783226779
778 0.636696732595
779 0.636592000396
780 0.635562951026
781 0.636120201062
782 0.636409142927
783 0.637258301613
784 0.637632102721
785 0.638389527674
786 0.63972592727
787 0.638807729864
788 0.638998379185
789 0.637871075246
790 0.637151429128
791 0.636681555598
792 0.637242960994
793 0.636377768422
794 0.63651166832
795 0.637150903862
796 0.636014976324
797 0.635920578594
798 0.635206243043
799 0.635796535873
800 0.635652442428
801 0.635436805694
802 0.635073205828
803 0.636190810443
804 0.638575153285
805 0.638893843408
806 0.638858114228
807 0.639231398286
808 0.639174646053
809 0.637761639754
810 0.638095853085
811 0.641425482924
812 0.641518950689
813 0.641889951732
814 0.641732906119
815 0.641272592972
816 0.63974271072
817 0.642439226547
818 0.642275654066
819 0.64325792092
820 0.643913104743
821 0.644169967634
822 0.643566623814
823 0.6417948187
824 0.641266310872
825 0.64104397974
826 0.640992766453
827 0.640959186568
828 0.641626094893
829 0.641501390885
830 0.640937793514
831 0.640729499255
832 0.640559335569
833 0.641111142642
834 0.641280509735
835 0.640822259663
836 0.641648319404
837 0.640989500526
838 0.640255099921
839 0.640022568504
840 0.640192488234
841 0.640071636925
842 0.639260409004
843 0.639889980156
844 0.640052727876
845 0.63892939724
846 0.638619082783
847 0.638310527719
848 0.638353885169
849 0.640350441499
850 0.639818864004
851 0.639056115906
852 0.638433983407
853 0.638546896469
854 0.638498138799
855 0.638312001889
856 0.638496975729
857 0.638499634291
858 0.638604639784
859 0.639355520458
860 0.639654075881
861 0.638491511275
862 0.639186450454
863 0.639786913608
864 0.639012399097
865 0.640776800842
866 0.641049854994
867 0.640769657293
868 0.640327327328
869 0.639939489998
870 0.64040454682
871 0.640955745834
872 0.640918576838
873 0.641457349837
874 0.640704155184
875 0.640301272178
876 0.640280134554
877 0.63955885491
878 0.640198552211
879 0.640330927732
880 0.641241635473
881 0.641381998525
882 0.641628643244
883 0.641462018723
884 0.641781740389
885 0.642115984526
886 0.64240813543
887 0.643107216997
888 0.643639166252
889 0.64415135681
890 0.644639581012
891 0.644315139243
892 0.643853225133
893 0.644219084166
894 0.643883524829
895 0.643185260484
896 0.643397500647
897 0.643910934421
898 0.644668993932
899 0.643478438686
900 0.643856631172


==> latex_data/vae/mmd/fashion-img-0.5.txt <==
x y
100 1.25410025525
101 1.25526114562
102 1.25584118976
103 1.2564055796
104 1.25581248045
105 1.2563676551
106 1.25562773575
107 1.25670348949
108 1.25651937457
109 1.25750483221
110 1.25713094944
111 1.25663635026
112 1.25713175602
113 1.2570581748
114 1.25790259551
115 1.25808621654
116 1.25768559469
117 1.25821017309
118 1.25896018252
119 1.25861354778
120 1.2578828524
121 1.25840197156
122 1.25693386896
123 1.25609649053
124 1.25776321162
125 1.25824324574
126 1.25877229371
127 1.2615094443
128 1.26315696647
129 1.26372123587
130 1.26437508711
131 1.26583265671
132 1.26604217668
133 1.26654710823
134 1.26832385202
135 1.26831642402
136 1.26945185753
137 1.26764576583
138 1.26953683132
139 1.26933499753
140 1.26928582717
141 1.26817776097
142 1.26832802221
143 1.26753596165
144 1.26871228385
145 1.26831815066
146 1.26657935393
147 1.26520008628
148 1.26543851167
149 1.2660569574
150 1.26596790334
151 1.26601033985
152 1.26586855477
153 1.26550731601
154 1.26500431216
155 1.2654667983
156 1.26418541988
157 1.26455326293
158 1.2643120815
159 1.26438427932
160 1.26425533017
161 1.26456561249
162 1.2645511395
163 1.26466600214
164 1.26465383183
165 1.26510712949
166 1.26433948157
167 1.26428176413
168 1.26399184797
169 1.26488937844
170 1.2641391901
171 1.26466240643
172 1.26493672683
173 1.26583951486
174 1.26541440126
175 1.26545703582
176 1.26551635903
177 1.26476299234
178 1.26515052467
179 1.2653373613
180 1.26592032407
181 1.26674182756
182 1.26676639189
183 1.26703896711
184 1.26712925234
185 1.26676971898
186 1.26738191677
187 1.26716036456
188 1.26718072995
189 1.26675907566
190 1.26611712679
191 1.26561224884
192 1.26507974404
193 1.26553645425
194 1.26558284926
195 1.26498063842
196 1.26477984456
197 1.26501166018
198 1.26555157461
199 1.2655397354
200 1.26618318024
201 1.26333163199
202 1.2628635974
203 1.2408133283
204 1.24106186802
205 1.24176645035
206 1.24345355012
207 1.24470826913
208 1.24464736752
209 1.2468746098
210 1.24608184614
211 1.24769722968
212 1.24126793767
213 1.24129858557
214 1.24086665386
215 1.23983744617
216 1.23872402519
217 1.23681316771
218 1.23709365973
219 1.23750851044
220 1.23835581149
221 1.2371843641
222 1.23852234195
223 1.238968726
224 1.23937922529
225 1.23922892355
226 1.2381431736
227 1.23794299645
228 1.23833269947
229 1.23853437662
230 1.23665539312
231 1.23639820808
232 1.23558831343
233 1.23529366177
234 1.23523423288
235 1.23495504231
236 1.23403169324
237 1.2357713396
238 1.23514264741
239 1.23575461164
240 1.21013532014
241 1.21117195958
242 1.21269381399
243 1.21268807236
244 1.21238448772
245 1.21116844908
246 1.21287417455
247 1.21219591581
248 1.21164350852
249 1.20942893503
250 1.20687709201
251 1.20679782153
252 1.20599332459
253 1.20600007409
254 1.20629825784
255 1.20540024643
256 1.20503697547
257 1.20424393333
258 1.20376381289
259 1.20392278399
260 1.20410827284
261 1.2034125886
262 1.20335554863
263 1.20290616477
264 1.20310881247
265 1.20252231672
266 1.20389819982
267 1.20351304719
268 1.20303662693
269 1.20286588922
270 1.20389324846
271 1.2044001683
272 1.20491278703
273 1.2047254096
274 1.20520749662
275 1.20541925758
276 1.20524674804
277 1.20597493494
278 1.2053094341
279 1.20460078237
280 1.20471631196
281 1.20449360189
282 1.204391859
283 1.20403298817
284 1.2040078228
285 1.20500299744
286 1.20467762644
287 1.20569251399
288 1.20557844425
289 1.20530876079
290 1.20628729628
291 1.20626046998
292 1.20646430452
293 1.20544623993
294 1.2059278633
295 1.20526113786
296 1.20446465741
297 1.20337844643
298 1.20274522373
299 1.20294068231
300 1.20301869329
301 1.20536063029
302 1.20488605724
303 1.22735407163
304 1.22608982432
305 1.22652601621
306 1.22629304625
307 1.22597790171
308 1.2249875752
309 1.22148528674
310 1.22054174707
311 1.22084696567
312 1.22644607994
313 1.22638041693
314 1.22617246832
315 1.22629962174
316 1.22480472659
317 1.22594538951
318 1.22570210457
319 1.22533260891
320 1.2243599973
321 1.22449170279
322 1.22366398708
323 1.20747438686
324 1.20498733771
325 1.20413629303
326 1.20332531904
327 1.20226220097
328 1.20224938823
329 1.20171839533
330 1.20459835475
331 1.20408300372
332 1.20272582142
333 1.20386008678
334 1.20257891124
335 1.20277389871
336 1.2033752658
337 1.20294017013
338 1.20446226158
339 1.20304042175
340 1.22882115939
341 1.22955223652
342 1.22947359243
343 1.23007635964
344 1.22984623825
345 1.20701268171
346 1.20669635633
347 1.20573740217
348 1.20707694563
349 1.208661198
350 1.21147352117
351 1.21162248856
352 1.21223249445
353 1.2133779986
354 1.21375334461
355 1.2150228423
356 1.21609290243
357 1.21594137913
358 1.21649753551
359 1.21597451865
360 1.216445076
361 1.21727647497
362 1.21746277802
363 1.21829326269
364 1.21792611163
365 1.21799215322
366 1.21722674713
367 1.21784802395
368 1.21762064126
369 1.21683963761
370 1.21600300112
371 1.21603236215
372 1.2150712783
373 1.21407929427
374 1.21435223167
375 1.21383551152
376 1.21452074065
377 1.21374684201
378 1.21512724948
379 1.21624636471
380 1.21655343426
381 1.21660702091
382 1.21802254426
383 1.21818411684
384 1.21922476155
385 1.21847390488
386 1.21848771593
387 1.21692786909
388 1.21705715134
389 1.21744804578
390 1.21641501927
391 1.21547114807
392 1.21556011693
393 1.21627863066
394 1.21677502055
395 1.21729910045
396 1.21771132742
397 1.21811491001
398 1.21790982017
399 1.21819298869
400 1.21778024465
401 1.21792359811
402 1.21858660097
403 1.21898844219
404 1.22080127771
405 1.22044015225
406 1.22072724806
407 1.22019675226
408 1.22083167551
409 1.22361242258
410 1.22553290302
411 1.22592145076
412 1.22692949475
413 1.22697114833
414 1.22558267418
415 1.22502672171
416 1.22598424545
417 1.22756142465
418 1.22662145576
419 1.22637995294
420 1.22807189031
421 1.22857364719
422 1.22743184742
423 1.24403557493
424 1.24686899161
425 1.24832869995
426 1.24762793418
427 1.24948928453
428 1.24954739495
429 1.24942697842
430 1.24892485094
431 1.2503324683
432 1.25194942159
433 1.25164176385
434 1.25316887549
435 1.24279554226
436 1.24114777842
437 1.23728692672
438 1.23552230589
439 1.23581271697
440 1.23551485451
441 1.23527974685
442 1.23409428492
443 1.23042724869
444 1.23079546085
445 1.25474251028
446 1.25437061742
447 1.25647953999
448 1.25506866892
449 1.25604445809
450 1.25478841944
451 1.25458061326
452 1.2537053656
453 1.25304101225
454 1.25340378502
455 1.25216229385
456 1.25211446689
457 1.25252481625
458 1.25310087447
459 1.25335397587
460 1.25289431949
461 1.25293583927
462 1.2535389678
463 1.25316372853
464 1.25389439528
465 1.25363838022
466 1.25340308376
467 1.25270285431
468 1.25307596826
469 1.25335541135
470 1.25282842889
471 1.25199636997
472 1.25225158448
473 1.25348461825
474 1.25220580829
475 1.25197370345
476 1.25219055071
477 1.25261279045
478 1.25167868036
479 1.25069639308
480 1.25076928844
481 1.25024194439
482 1.25011685566
483 1.24969998031
484 1.2486969824
485 1.24861408826
486 1.24842301975
487 1.24865888533
488 1.24863552301
489 1.24842007901
490 1.24829260215
491 1.24826147263
492 1.24853297948
493 1.24860868101
494 1.24785264805
495 1.24780852101
496 1.24742899983
497 1.24726974768
498 1.24765717977
499 1.24718529945
500 1.24750971144
501 1.24857283361
502 1.24901120503
503 1.2331850499
504 1.23255628895
505 1.23230302406
506 1.23190776939
507 1.2326429033
508 1.23471792583
509 1.23503193664
510 1.23459111229
511 1.23420848501
512 1.23349525944
513 1.23331629457
514 1.20980069715
515 1.21040316074
516 1.21049833867
517 1.20806988043
518 1.2097183991
519 1.21031529946
520 1.20958947337
521 1.20989774443
522 1.21095412139
523 1.20939922937
524 1.20988398608
525 1.20896749451
526 1.2108524112
527 1.19578524517
528 1.19560783609
529 1.195631774
530 1.19531823026
531 1.19474496622
532 1.19525840057
533 1.19444064543
534 1.19264794047
535 1.20182374203
536 1.2024634895
537 1.20593378567
538 1.20753388499
539 1.20930664151
540 1.20938830076
541 1.20954679645
542 1.21111736063
543 1.21491668684
544 1.21463683963
545 1.2137261298
546 1.21262308273
547 1.21337216854
548 1.21392347
549 1.21298897468
550 1.21424781714
551 1.21378216169
552 1.21436839701
553 1.21356590671
554 1.21309406792
555 1.21341031611
556 1.21304185948
557 1.21327022016
558 1.21292479944
559 1.2125289421
560 1.21208346788
561 1.21167825705
562 1.21035549289
563 1.21023781933
564 1.21011184015
565 1.21015000322
566 1.2102197113
567 1.21027315758
568 1.21018148306
569 1.21050506389
570 1.21094257066
571 1.21147888612
572 1.21135873766
573 1.21123730886
574 1.21143575662
575 1.21217732034
576 1.21092691357
577 1.21126376236
578 1.21192098604
579 1.21215038921
580 1.21209459382
581 1.21174325229
582 1.21124611533
583 1.21133400884
584 1.21188500289
585 1.21229557201
586 1.21214141745
587 1.21306689859
588 1.21251172913
589 1.21185332555
590 1.21234460407
591 1.21225906641
592 1.21243245128
593 1.2124800224
594 1.21153264612
595 1.21149122958
596 1.21223921591
597 1.21238554981
598 1.21255394814
599 1.2132402773
600 1.213429836
601 1.21282204047
602 1.21304952228
603 1.22710895015
604 1.22653421317
605 1.22465368919
606 1.2246405299
607 1.22347013618
608 1.22365844765
609 1.22439473568
610 1.2227698247
611 1.22158871234
612 1.22167756566
613 1.22145185339
614 1.24695849029
615 1.24505785317
616 1.24444660206
617 1.24453894596
618 1.24328269083
619 1.23681064196
620 1.23643039556
621 1.23549424804
622 1.23560526482
623 1.23656285738
624 1.23630936794
625 1.23644628937
626 1.23676357383
627 1.25114361178
628 1.25137993148
629 1.25120523643
630 1.251177953
631 1.25231990072
632 1.22671604177
633 1.22812240661
634 1.22968864004
635 1.22991422648
636 1.22996561314
637 1.23058159952
638 1.2305002386
639 1.23075604276
640 1.23012323675
641 1.22913371438
642 1.22827147336
643 1.22673376963
644 1.22517669706
645 1.22600456499
646 1.22531455432
647 1.22452147796
648 1.22555156983
649 1.22585318826
650 1.22576218078
651 1.22612023697
652 1.2253040078
653 1.22563343861
654 1.22593523357
655 1.225529604
656 1.22630765254
657 1.22741014773
658 1.22780274448
659 1.22809876017
660 1.22801787424
661 1.2283434502
662 1.22884281285
663 1.22963906028
664 1.22936405742
665 1.22961065993
666 1.2298628921
667 1.23054776847
668 1.22987250296
669 1.22906525734
670 1.22916997442
671 1.22867875648
672 1.22863110854
673 1.22771533094
674 1.22785896711
675 1.22718322139
676 1.22777070728
677 1.22707130001
678 1.22689307298
679 1.22740958032
680 1.22750691367
681 1.22773429079
682 1.22744433551
683 1.2280854034
684 1.22835529023
685 1.22757906711
686 1.22780491124
687 1.227037465
688 1.22711678353
689 1.22829696713
690 1.2283330827
691 1.228460456
692 1.22813967191
693 1.22786825774
694 1.22876208987
695 1.22910714817
696 1.22880350522
697 1.22926674596
698 1.22879336158
699 1.22845839874
700 1.2281185326
701 1.22844386777
702 1.22716633235
703 1.2278980209
704 1.22557582904
705 1.22591459346
706 1.22556959517
707 1.22597528749
708 1.22479546646
709 1.2248575815
710 1.22612340083
711 1.2234636634
712 1.22408768555
713 1.2245751737
714 1.22444000561
715 1.2266486783
716 1.22840935385
717 1.22726087512
718 1.22821459516
719 1.23373125282
720 1.23405483455
721 1.23512368132
722 1.23584474489
723 1.23534491581
724 1.23593181164
725 1.23454788955
726 1.23309275436
727 1.23358959626
728 1.23347640058
729 1.23321146936
730 1.23166169676
731 1.23116205307
732 1.25713421519
733 1.2555645235
734 1.25572129178
735 1.25636873219
736 1.25707478394
737 1.25642024757
738 1.25608929732
739 1.25496025255
740 1.25512687425
741 1.25596730791
742 1.25559166996
743 1.25659873134
744 1.25803568527
745 1.25739383974
746 1.25842953703
747 1.25900753309
748 1.2572001847
749 1.25676132375
750 1.25681849986
751 1.25648198862
752 1.25669849259
753 1.25755401433
754 1.25708689501
755 1.25775520113
756 1.25732656371
757 1.25658483102
758 1.25515363378
759 1.25453534946
760 1.2546611966
761 1.25480559445
762 1.25477085432
763 1.25433957751
764 1.25490350095
765 1.25459489134
766 1.2535360425
767 1.2533505791
768 1.25354533461
769 1.25449548594
770 1.25507006804
771 1.25509998973
772 1.25593955977
773 1.25629481887
774 1.2563387042
775 1.25743464571
776 1.25742041313
777 1.2573566285
778 1.25686925112
779 1.25637052306
780 1.25565556544
781 1.25578710043
782 1.25616037865
783 1.2561580795
784 1.25626701836
785 1.25679075135
786 1.25748216386
787 1.2565724041
788 1.25673813971
789 1.25579112868
790 1.25500545431
791 1.25509005854
792 1.25571447933
793 1.25531415111
794 1.25574713133
795 1.25573167961
796 1.25520231701
797 1.25472640155
798 1.253901098
799 1.2548090279
800 1.25416647929
801 1.25409836248
802 1.25369549435
803 1.25495326819
804 1.25745506083
805 1.25779834197
806 1.25762627699
807 1.25777423249
808 1.25781872184
809 1.25649770297
810 1.25689770244
811 1.26029653834
812 1.26034022735
813 1.26076785166
814 1.26070539484
815 1.26021217765
816 1.25872899105
817 1.26145571824
818 1.261279874
819 1.26216971409
820 1.26286142157
821 1.26305464557
822 1.26243117762
823 1.26072163053
824 1.26030496139
825 1.26010670884
826 1.25989661787
827 1.26077662889
828 1.26055898986
829 1.26066521649
830 1.26103525241
831 1.26070130599
832 1.25805301508
833 1.2582897463
834 1.25763600518
835 1.25789173052
836 1.25752458414
837 1.25625240878
838 1.25616746662
839 1.25715223947
840 1.256182224
841 1.25629253465
842 1.25694958834
843 1.25750867455
844 1.25724477763
845 1.25722082868
846 1.25767816239
847 1.25731746025
848 1.258645464
849 1.2573559586
850 1.25612419002
851 1.2555227711
852 1.25502441326
853 1.2548337149
854 1.25488817304
855 1.25530016266
856 1.25503455842
857 1.25510033377
858 1.25560945443
859 1.25613316745
860 1.25685253662
861 1.25613056012
862 1.25650890445
863 1.25696750844
864 1.25610751969
865 1.25722028786
866 1.25750775489
867 1.2579768377
868 1.25774957773
869 1.25717886435
870 1.25801190305
871 1.2586240376
872 1.25814984083
873 1.25863296669
874 1.25819428465
875 1.25788307681
876 1.25824216024
877 1.25770203093
878 1.25829076949
879 1.25902831017
880 1.25977513628
881 1.2600964293
882 1.25954487746
883 1.26006754041
884 1.26053666721
885 1.26092722494
886 1.26117082257
887 1.26245590015
888 1.26313366561
889 1.26311075873
890 1.26345015382
891 1.26324791959
892 1.26230656972
893 1.26309706397
894 1.26271476106
895 1.2620591986
896 1.26208786339
897 1.26292140351
898 1.26363697294
899 1.26210123502
900 1.26251054645


==> latex_data/vae/mmd/fashion-img-1337.txt <==
x y
100 2.46884327486
101 2.47009951713
102 2.46991177058
103 2.46765905386
104 2.4679820229
105 2.46873039727
106 2.46931963842
107 2.46905266387
108 2.49228764413
109 2.49268664101
110 2.49292374098
111 2.49136119324
112 2.49191863622
113 2.49246470753
114 2.49181635819
115 2.49218658182
116 2.49405363523
117 2.49342255707
118 2.49244593218
119 2.49308237827
120 2.49243649767
121 2.49064873074
122 2.49334236063
123 2.4934853198
124 2.49341151124
125 2.49440317784
126 2.49430889754
127 2.49461103758
128 2.49441875188
129 2.49619318857
130 2.49642196028
131 2.49590559249
132 2.49145644443
133 2.48790081875
134 2.48810279649
135 2.48898055641
136 2.48911071842
137 2.48889116219
138 2.48874860859
139 2.48811785866
140 2.48815115626
141 2.4860598523
142 2.48552491407
143 2.48477887587
144 2.48475603017
145 2.48547584342
146 2.48702919683
147 2.48818789161
148 2.48744660528
149 2.48985540033
150 2.49260895438
151 2.49271769283
152 2.49386179624
153 2.49411186455
154 2.49358312773
155 2.49495172302
156 2.49459751562
157 2.49366369413
158 2.49355694887
159 2.49545382046
160 2.4955444113
161 2.49698382084
162 2.49613889541
163 2.49585377375
164 2.49522745128
165 2.49644376465
166 2.49635533154
167 2.49615638392
168 2.49806790948
169 2.49967166309
170 2.49960991003
171 2.4999883531
172 2.50016273384
173 2.47491333964
174 2.47409908867
175 2.4724233917
176 2.47210892591
177 2.47181643306
178 2.47092259046
179 2.47118791451
180 2.47066328405
181 2.46945902469
182 2.46830251295
183 2.468746289
184 2.46913240383
185 2.47016494457
186 2.46964065857
187 2.47071066066
188 2.4715443964
189 2.47162210434
190 2.46897047195
191 2.46919334465
192 2.46809060798
193 2.4689714716
194 2.46733488621
195 2.46736304858
196 2.46661865378
197 2.46820270975
198 2.46845600296
199 2.46918946867
200 2.46847356173
201 2.46811348692
202 2.46868569305
203 2.47041180261
204 2.46935614814
205 2.46958814483
206 2.46892260079
207 2.46824255547
208 2.46846281558
209 2.46644516771
210 2.46646718156
211 2.46721832431
212 2.46648248887
213 2.46759408665
214 2.46813749494
215 2.46630533613
216 2.46594014102
217 2.46589550839
218 2.46743213825
219 2.46669463767
220 2.46370430316
221 2.46436489425
222 2.46377670117
223 2.46577134895
224 2.46435587552
225 2.46324158428
226 2.46417834543
227 2.46460470147
228 2.46440184233
229 2.46291012836
230 2.4622180033
231 2.46285116507
232 2.46698186668
233 2.46926331011
234 2.46988502266
235 2.46806693036
236 2.46774451629
237 2.46757585024
238 2.46751225916
239 2.46752588341
240 2.46854591394
241 2.47000037792
242 2.46925382835
243 2.46823278295
244 2.46847880057
245 2.4667544729
246 2.46670048807
247 2.45920792584
248 2.45861920201
249 2.45792176411
250 2.45730152876
251 2.45679941701
252 2.45569187021
253 2.43138411873
254 2.43171078354
255 2.43161301393
256 2.43342444048
257 2.43376041101
258 2.43308985998
259 2.43247831353
260 2.43242206622
261 2.43107739587
262 2.42950043904
263 2.42978735887
264 2.42999852809
265 2.43004430889
266 2.42340695435
267 2.42257109952
268 2.42218164707
269 2.4222978566
270 2.4194180694
271 2.41801911022
272 2.4177031551
273 2.43950901232
274 2.43887521252
275 2.43956933055
276 2.43946895293
277 2.43889780966
278 2.43966948957
279 2.44032664541
280 2.44046951705
281 2.44046764432
282 2.43999178469
283 2.44083582042
284 2.44009947052
285 2.43944455722
286 2.43910981879
287 2.43940636941
288 2.4386068988
289 2.43832843324
290 2.44033904234
291 2.4392502071
292 2.44039427321
293 2.43924463817
294 2.44027966849
295 2.4390214654
296 2.43906170833
297 2.43860582617
298 2.4384443496
299 2.43800330451
300 2.43879039185
301 2.43862188807
302 2.43972905776
303 2.43950034363
304 2.44116855636
305 2.44169856429
306 2.44050215223
307 2.44182152405
308 2.44223426352
309 2.44398625438
310 2.44289367002
311 2.44378666327
312 2.44313217508
313 2.44172514833
314 2.44227059128
315 2.44184713142
316 2.44013357938
317 2.44026341965
318 2.43999520383
319 2.43994898244
320 2.44204879557
321 2.44263707949
322 2.44314570258
323 2.44250061616
324 2.44457313886
325 2.44620469332
326 2.44439109662
327 2.44380721953
328 2.44295099988
329 2.44319234849
330 2.44274036043
331 2.44289186539
332 2.44306151783
333 2.44144119137
334 2.44155357615
335 2.44255685856
336 2.44162112319
337 2.44143382783
338 2.44225522774
339 2.44112554726
340 2.41610537549
341 2.41549160238
342 2.41628691609
343 2.41635449078
344 2.41484297325
345 2.4125168713
346 2.41181985453
347 2.41589817075
348 2.41612161406
349 2.41665950113


==> latex_data/vae/mmd/fashion-img-1338.txt <==
x y
100 2.47292085721
101 2.47458429094
102 2.47424573077
103 2.47231263754
104 2.47262464128
105 2.47344666491
106 2.47400272386
107 2.47315268443
108 2.49640462901
109 2.4969692876
110 2.49734123861
111 2.49577472235
112 2.49667189545
113 2.49754557853
114 2.49655424674
115 2.49692023933
116 2.49860141578
117 2.49724112163
118 2.49569108431
119 2.49624794976
120 2.49575484472
121 2.49357017152
122 2.49624308976
123 2.49641422161
124 2.49633126698
125 2.49690469449
126 2.49685749332
127 2.49668306442
128 2.49641930273
129 2.49857403336
130 2.49894499804
131 2.49833294073
132 2.49454156732
133 2.49114550799
134 2.49131799069
135 2.49194487939
136 2.49225490883
137 2.49178482335
138 2.49211891147
139 2.49156244543
140 2.49135863645
141 2.48942813816
142 2.4886805997
143 2.48818172558
144 2.48818436721
145 2.48902739253
146 2.49080092243
147 2.49221830155
148 2.49170163032
149 2.49439976957
150 2.50184552491
151 2.50245160783
152 2.50377080777
153 2.50405974758
154 2.50345374926
155 2.50460679952
156 2.50459854138
157 2.50364573449
158 2.50346067806
159 2.50549523685
160 2.50588336669
161 2.50734129782
162 2.50645641117
163 2.50569390101
164 2.50509327965
165 2.50564033719
166 2.50541539635
167 2.50512997663
168 2.50730481151
169 2.50930602478
170 2.50981396253
171 2.51010420453
172 2.51026109019
173 2.4850358497
174 2.48367401807
175 2.48218077086
176 2.48194927479
177 2.48148585078
178 2.48065573573
179 2.48105782849
180 2.48045578598
181 2.48020842758
182 2.47908887757
183 2.47941001707
184 2.47980968723
185 2.48122622084
186 2.4804273317
187 2.48148713834
188 2.48225294004
189 2.48267441757
190 2.48003343652
191 2.47999932054
192 2.47891685466
193 2.47973188185
194 2.47823345782
195 2.4783399698
196 2.47818585329
197 2.47999478407
198 2.48022206289
199 2.48092841376
200 2.48033582223
201 2.48028954174
202 2.48104281676
203 2.48216936403
204 2.48085346724
205 2.48087109736
206 2.48012736924
207 2.47940054188
208 2.47957674325
209 2.47583207682
210 2.47574325694
211 2.47631684598
212 2.47505261856
213 2.47639052904
214 2.47734571845
215 2.47566274975
216 2.47529709773
217 2.47592311962
218 2.47773267403
219 2.47724104027
220 2.47398974357
221 2.47497937171
222 2.47394796149
223 2.47611624528
224 2.47402266576
225 2.47307018919
226 2.47367229047
227 2.47435486785
228 2.47427894346
229 2.47280074781
230 2.47182971658
231 2.47247633449
232 2.47623467967
233 2.47826220502
234 2.47873448754
235 2.47662038776
236 2.47653242379
237 2.47676168324
238 2.4762433686
239 2.47585345002
240 2.47678732561
241 2.47814791399
242 2.47724605779
243 2.47685602918
244 2.47696391363
245 2.47464600365
246 2.47445597948
247 2.46616686647
248 2.46530514484
249 2.46487776073
250 2.46406421234
251 2.46352759593
252 2.46290237009
253 2.43696435505
254 2.43741400215
255 2.43728235353
256 2.4390830486
257 2.43905890754
258 2.438425097
259 2.43790309469
260 2.43763977629
261 2.43631396429
262 2.43486398261
263 2.4353816954
264 2.43556281474
265 2.43590002005
266 2.42653240285
267 2.42535861168
268 2.42509095361
269 2.42509140162
270 2.42227791836
271 2.42106501547
272 2.42059368955
273 2.43924786634
274 2.43910618814
275 2.44027015044
276 2.44005618801
277 2.43965106227
278 2.44034660043
279 2.44116489527
280 2.44150083637
281 2.44106926199
282 2.44013777662
283 2.44098050718
284 2.44046425472
285 2.44027437658
286 2.44039948185
287 2.4407559917
288 2.43931665518
289 2.43861658507
290 2.44066903772
291 2.43896769028
292 2.4401790652
293 2.43910484472
294 2.44052743389
295 2.43906661575
296 2.43858231282
297 2.43814798836
298 2.43804816753
299 2.43779725735
300 2.43843220612
301 2.43840344666
302 2.43973754173
303 2.43989908679
304 2.44218708372
305 2.44278203129
306 2.44200075376
307 2.44385753851
308 2.44444034126
309 2.4477814865
310 2.44677351999
311 2.44792421391
312 2.44713412039
313 2.44593981741
314 2.44673266135
315 2.44681817544
316 2.44502159986
317 2.44507358184
318 2.4450415866
319 2.44455750106
320 2.44708712683
321 2.4476131611
322 2.44856593018
323 2.44790122109
324 2.45060432768
325 2.45240131689
326 2.45059569379
327 2.45011446056
328 2.44945263719
329 2.44948540934
330 2.44924915094
331 2.44920797965
332 2.44899036731
333 2.4473784671
334 2.44738129308
335 2.44880771091
336 2.4479398819
337 2.44730377771
338 2.44810591718
339 2.44749555637
340 2.42213641762
341 2.42177857933
342 2.42313863277
343 2.42278031327
344 2.42099748485
345 2.41888048253
346 2.41806144626
347 2.42195960126
348 2.42198787803
349 2.42271086429


==> latex_data/vae/mmd/fashion-img-1339.txt <==
x y
100 2.47073848633
101 2.4719011927
102 2.4714990386
103 2.46920510428
104 2.46949594244
105 2.4704043016
106 2.47100289881
107 2.47067571003
108 2.49405527883
109 2.49445056496
110 2.49465587265
111 2.4923273535
112 2.49290422385
113 2.49362995738
114 2.49283009196
115 2.49336256933
116 2.49464761876
117 2.49386296579
118 2.4920786711
119 2.49247047456
120 2.49168415232
121 2.48996147373
122 2.49316700544
123 2.49287203612
124 2.4925821675
125 2.49325201288
126 2.49305497991
127 2.49359395124
128 2.49376562953
129 2.49532805247
130 2.4952924271
131 2.49453168258
132 2.49031166265
133 2.48634909977
134 2.48608340668
135 2.48659993793
136 2.48694308641
137 2.48645943828
138 2.48717117826
139 2.48636670937
140 2.48677242536
141 2.48466787484
142 2.48409784621
143 2.48365558644
144 2.48381852126
145 2.48433208445
146 2.48579505942
147 2.48701869486
148 2.48613924788
149 2.48794124158
150 2.49176443426
151 2.49152733973
152 2.4929672843
153 2.4932769343
154 2.49250599017
155 2.49416939249
156 2.49401527396
157 2.4930073761
158 2.49281457422
159 2.49425712668
160 2.49394714636
161 2.49531559652
162 2.49395297879
163 2.49329403271
164 2.49240708838
165 2.49334341551
166 2.49276541328
167 2.49253397239
168 2.49441446563
169 2.49655531707
170 2.49623981782
171 2.49649334312
172 2.49672813002
173 2.47175774924
174 2.4708219639
175 2.47006713836
176 2.46977613048
177 2.46939646223
178 2.4686970633
179 2.46870071152
180 2.46829870508
181 2.4676256732
182 2.46666773343
183 2.4670403877
184 2.46715949959
185 2.46826903627
186 2.46791322561
187 2.46880888883
188 2.46882433163
189 2.46942170546
190 2.46671504202
191 2.46689453408
192 2.46626147405
193 2.46689433838
194 2.46545012343
195 2.46536220343
196 2.46464665992
197 2.46560395543
198 2.46563244041
199 2.46654136887
200 2.46569194799
201 2.46536014346
202 2.46617235123
203 2.46795467185
204 2.46690541262
205 2.46722103709
206 2.46645306527
207 2.46605048172
208 2.46632643693
209 2.46412656772
210 2.46433890099
211 2.46582204852
212 2.46501604819
213 2.46594159288
214 2.46695522364
215 2.46529536674
216 2.46517208628
217 2.46528578998
218 2.46734943552
219 2.46679428366
220 2.46318266978
221 2.46391268303
222 2.46317335752
223 2.46559414388
224 2.46417345727
225 2.46352404836
226 2.46430550986
227 2.46456509273
228 2.46380534834
229 2.46211586528
230 2.46184381847
231 2.4623532731
232 2.46636954546
233 2.46906588651
234 2.46969092279
235 2.46803032219
236 2.46786093397
237 2.46762320143
238 2.46714588116
239 2.46673719934
240 2.46721553106
241 2.46842848129
242 2.46757435848
243 2.46714784707
244 2.46735359637
245 2.46545295121
246 2.46550853881
247 2.45670932333
248 2.45630560437
249 2.45606112422
250 2.45518786831
251 2.45504066271
252 2.45376766637
253 2.42792756643
254 2.42821766913
255 2.42806880861
256 2.42989621821
257 2.42962956364
258 2.42931756755
259 2.42878693819
260 2.42894562755
261 2.42706021187
262 2.42544986301
263 2.42618193102
264 2.42655869693
265 2.42651317042
266 2.41726431918
267 2.41624165802
268 2.41590191365
269 2.41581971503
270 2.41308810703
271 2.41189034102
272 2.41173490702
273 2.43167739304
274 2.43110879153
275 2.43156846572
276 2.43146946485
277 2.43126653258
278 2.43207589346
279 2.43291423655
280 2.43275550136
281 2.43263093614
282 2.43194956264
283 2.43256026037
284 2.43210700888
285 2.43164240863
286 2.43176209562
287 2.43206652289
288 2.43158199128
289 2.4310388042
290 2.43307245863
291 2.43181111198
292 2.43272631072
293 2.43170309172
294 2.43237217358
295 2.43112808987
296 2.43104730312
297 2.43072618104
298 2.43029662866
299 2.43027586339
300 2.43106760293
301 2.4307428046
302 2.43180148295
303 2.43170132545
304 2.43334655177
305 2.43371872057
306 2.43273335541
307 2.43400415484
308 2.43436238298
309 2.4361976356
310 2.43523044971
311 2.43617436178
312 2.43548030771
313 2.4345686894
314 2.43506160351
315 2.43510377718
316 2.43360339239
317 2.43367285898
318 2.43367468658
319 2.43367783352
320 2.43647710772
321 2.43716694408
322 2.4378120915
323 2.43738782386
324 2.43963148056
325 2.44085849272
326 2.43893558042
327 2.43831962821
328 2.43795022073
329 2.43827711867
330 2.43777817112
331 2.43795608095
332 2.43813439325
333 2.43638320659
334 2.43644671812
335 2.43709182462
336 2.4362983831
337 2.4358721054
338 2.4368176424
339 2.43583932692
340 2.41059282862
341 2.40998890475
342 2.41098860661
343 2.41000786024
344 2.40874579365
345 2.40695284983
346 2.40594758938
347 2.41114421924
348 2.41173264673
349 2.41208934732


==> latex_data/vae/mmd/fashion-img.txt <==
x y
100 2.47969
101 2.47874
102 2.47822
103 2.4773
104 2.47806
105 2.47633
106 2.47571
107 2.47413
108 2.47448
109 2.4918
110 2.49618
111 2.49589
112 2.49603
113 2.49637
114 2.49576
115 2.49478
116 2.4958
117 2.49338
118 2.49345
119 2.49352
120 2.49295
121 2.49312
122 2.49397
123 2.49496
124 2.49262
125 2.49365
126 2.49613
127 2.4943
128 2.49369
129 2.49315
130 2.49148
131 2.49011
132 2.49032
133 2.4896
134 2.48756
135 2.4873
136 2.48795
137 2.48792
138 2.4877
139 2.48739
140 2.48769
141 2.48779
142 2.48617
143 2.48757
144 2.48839
145 2.4895
146 2.4898
147 2.49157
148 2.49195
149 2.49188
150 2.49191
151 2.4911
152 2.47996
153 2.47913
154 2.47842
155 2.48685
156 2.48781
157 2.48794
158 2.48925
159 2.49061
160 2.49072
161 2.4908
162 2.49003
163 2.4649
164 2.46347
165 2.46219
166 2.46329
167 2.46012
168 2.45992
169 2.46003
170 2.45991
171 2.46012
172 2.45979
173 2.46029
174 2.46119
175 2.46066
176 2.45955
177 2.45964
178 2.45826
179 2.45981
180 2.45996
181 2.46262
182 2.46237
183 2.46105
184 2.46073
185 2.45946
186 2.45964
187 2.45901
188 2.45809
189 2.4572
190 2.45647
191 2.45658
192 2.45668
193 2.45532
194 2.45495
195 2.4561
196 2.45537
197 2.45481
198 2.45458
199 2.45349
200 2.45498
201 2.45599
202 2.45649
203 2.45719
204 2.45657
205 2.45713
206 2.45651
207 2.4576
208 2.45739
209 2.45862
210 2.45824
211 2.45779
212 2.45835
213 2.45836
214 2.45923
215 2.45945
216 2.45909
217 2.45964
218 2.46029
219 2.45987
220 2.45919
221 2.45979
222 2.45831
223 2.45754
224 2.45931
225 2.45975
226 2.46024
227 2.463
228 2.46475
229 2.46522
230 2.46588
231 2.46728
232 2.46737
233 2.46803
234 2.46985
235 2.46984
236 2.47091
237 2.4692
238 2.47112
239 2.47083
240 2.47075
241 2.46975
242 2.46997
243 2.46913
244 2.47028
245 2.46987
246 2.46821
247 2.46682
248 2.46693
249 2.46763
250 2.46758
251 2.46634
252 2.47718
253 2.4769
254 2.4759
255 2.47565
256 2.47431
257 2.44817
258 2.44792
259 2.44774
260 2.44763
261 2.44706
262 2.44804
263 2.4721
264 2.47298
265 2.47541
266 2.4756
267 2.47828
268 2.47821
269 2.47833
270 2.47679
271 2.47717
272 2.47727
273 2.478
274 2.47869
275 2.47835
276 2.47923
277 2.47905
278 2.47977
279 2.47962
280 2.48038
281 2.48035
282 2.47972
283 2.4807
284 2.48068
285 2.48154
286 2.48056
287 2.48092
288 2.48125
289 2.4821
290 2.48109
291 2.48073
292 2.48027
293 2.48141
294 2.48241
295 2.48224
296 2.48269
297 2.48193
298 2.4823
299 2.48187
300 2.47291
301 2.46996
302 2.46951
303 2.44733
304 2.44759
305 2.44827
306 2.44998
307 2.45124
308 2.45112
309 2.45329
310 2.45265
311 2.45414
312 2.44768
313 2.4477
314 2.44724
315 2.44621
316 2.44518
317 2.44326
318 2.44345
319 2.44394
320 2.44478
321 2.44357
322 2.44501
323 2.44551
324 2.44596
325 2.44587
326 2.44485
327 2.4447
328 2.4451
329 2.44533
330 2.4434
331 2.44309
332 2.44219
333 2.4418
334 2.44176
335 2.44157
336 2.44067
337 2.44243
338 2.44178
339 2.44237
340 2.41648
341 2.41744
342 2.41904
343 2.41902
344 2.41866
345 2.41744
346 2.41924
347 2.41856
348 2.41792
349 2.41572


==> latex_data/vae/mmd/fashion-pap-0.05.txt <==
x y
100 0.183217366523
101 0.185260530725
102 0.189515141247
103 0.196789178479
104 0.205414400295
105 0.217754562964
106 0.216456450396
107 0.218072156821
108 0.218958204283
109 0.221848809479
110 0.222051395202
111 0.220274650943
112 0.220881113575
113 0.22050791253
114 0.220946661253
115 0.220014067524
116 0.221902709911
117 0.221728106402
118 0.222036325886
119 0.218355692372
120 0.220246127552
121 0.218493493231
122 0.217544496971
123 0.216393318316
124 0.217423469251
125 0.219064032275
126 0.221559635819
127 0.222030695265
128 0.218366431485
129 0.215820850231
130 0.214009718552
131 0.21409090925
132 0.215948402326
133 0.215608301661
134 0.216377428242
135 0.216185337284
136 0.215692189602
137 0.214340642561
138 0.213403346289
139 0.211406137355
140 0.214793333558
141 0.217251457507
142 0.218704251581
143 0.217725448261
144 0.217745461864
145 0.217381679706
146 0.221116032512
147 0.220007824897
148 0.22441293551
149 0.223285705946
150 0.224015977471
151 0.224519720538
152 0.223466933779
153 0.222922958246
154 0.223074870556
155 0.224375537
156 0.219910480191
157 0.21869374242
158 0.219750367836
159 0.218161578268
160 0.218699458891
161 0.220152904159
162 0.219909859563
163 0.222792946627
164 0.22090964259
165 0.220088165674
166 0.217933547055
167 0.220135914773
168 0.221245774715
169 0.222208588345
170 0.218555261894
171 0.2212713036
172 0.222899742501
173 0.221620452893
174 0.218614315563
175 0.217097750786
176 0.220031262156
177 0.222038261087
178 0.223540516446
179 0.221556081598
180 0.222064720257
181 0.22648494412
182 0.225680886044
183 0.224900475246
184 0.226541185593
185 0.227399795189
186 0.22953221943
187 0.229559767809
188 0.227967925181
189 0.227226851278
190 0.226199108544
191 0.227412610888
192 0.226896549306
193 0.227319996136
194 0.228016498536
195 0.228478917073
196 0.22610916541
197 0.230140818696
198 0.230939257231
199 0.22899702771
200 0.229852212898
201 0.229858479697
202 0.229844590888
203 0.230006688019
204 0.229598718394
205 0.230096799036
206 0.231062583537
207 0.227499733902
208 0.225888630994
209 0.226690086866
210 0.229845079269
211 0.231383085059
212 0.231646469625
213 0.232209035769
214 0.233831522688
215 0.233342665298
216 0.233723302724
217 0.231408580126
218 0.231688440165
219 0.231307246661
220 0.233196039096
221 0.235364529773
222 0.236840955531
223 0.23417852308
224 0.231705095897
225 0.233247925172
226 0.228842585441
227 0.228859724362
228 0.23011997155
229 0.231827820095
230 0.230006744789
231 0.229553136644
232 0.22810682739
233 0.229882435062
234 0.229112067002
235 0.230803102178
236 0.231616995421
237 0.230608185352
238 0.227732728748
239 0.227249531048
240 0.226035932129
241 0.222887124756
242 0.22489659544
243 0.22502121069
244 0.219193615972
245 0.221170565051
246 0.22092526543
247 0.2187077977
248 0.214858269319
249 0.215294891151
250 0.218287024599
251 0.22021527789
252 0.219900282404
253 0.220937987359
254 0.221740831345
255 0.220114160036
256 0.221053675498
257 0.218845472931
258 0.216240540502
259 0.218790805272
260 0.216800181969
261 0.215949392927
262 0.215183131904
263 0.212698199713
264 0.21315947324
265 0.211324685617
266 0.214224854339
267 0.211510458442
268 0.211571334304
269 0.213868917179
270 0.214344158142
271 0.21521202175
272 0.213262951686
273 0.216164608643
274 0.218346587978
275 0.218958420983
276 0.216735294022
277 0.219444608614
278 0.217763181823
279 0.219655499086
280 0.223191959127
281 0.223026605799
282 0.221968566944
283 0.222192230749
284 0.222063569831
285 0.225530583284
286 0.225292010964
287 0.225193969742
288 0.225248503731
289 0.225828749542
290 0.22812501956
291 0.225012940722
292 0.225700700692
293 0.226947954139
294 0.226068608139
295 0.225044983933
296 0.223900090327
297 0.220038589408
298 0.219536348628
299 0.219787856405
300 0.218642270504
301 0.217355918405
302 0.217215135195
303 0.206807414611
304 0.208127947986
305 0.204399137442
306 0.204524673779
307 0.207191476346
308 0.209192535912
309 0.206196523535
310 0.204522808012
311 0.203099510445
312 0.203568133693
313 0.205935659243
314 0.206509537395
315 0.20501971909
316 0.209125814738
317 0.211674301204
318 0.210723429087
319 0.207691050999
320 0.20380887157
321 0.20184179254
322 0.201151729535
323 0.203093332092
324 0.203057065408
325 0.203166562181
326 0.204392167819
327 0.204163083227
328 0.204710047799
329 0.202820607015
330 0.204229025437
331 0.20186741262
332 0.20342417566
333 0.203192418217
334 0.20079601274
335 0.19888458594
336 0.199864427677
337 0.201300324622
338 0.204085846742
339 0.203214268446
340 0.205654161625
341 0.208789771101
342 0.208819100558
343 0.21002029254
344 0.213651852798
345 0.21136570629
346 0.209401650079
347 0.212846285929
348 0.216775223515
349 0.216953649074
350 0.212616517415
351 0.210063217559
352 0.208258682145
353 0.208584826524
354 0.207943263729
355 0.209367595581
356 0.213528005673
357 0.215319766343
358 0.214730519802
359 0.211821082007
360 0.215855404093
361 0.216768499424
362 0.218060554178
363 0.220170660271
364 0.221784472376
365 0.220902191929
366 0.219917600993
367 0.222806785133
368 0.22235595188
369 0.218778301723
370 0.220710353741
371 0.216773895361
372 0.217646183648
373 0.214947371576
374 0.213016962071
375 0.213073201454
376 0.215826855722
377 0.212428733367
378 0.214284685388
379 0.213389210504
380 0.212991766357
381 0.213574383881
382 0.217786825585
383 0.21512614278
384 0.21441703981
385 0.209701701674
386 0.209224585771
387 0.205409839159
388 0.207245869928
389 0.208110090525
390 0.205656377423
391 0.204859058769
392 0.205255363587
393 0.205798891094
394 0.203110512753
395 0.204123006565
396 0.20611548307
397 0.207373306341
398 0.20588453496
399 0.204455295393
400 0.203170963297
401 0.20432423018
402 0.195578129365
403 0.202247321315
404 0.201946160476
405 0.199766280127
406 0.201998668824
407 0.199950959843
408 0.199976248483
409 0.201764022155
410 0.199258630529
411 0.200505513425
412 0.199395685336
413 0.197586469992
414 0.195769535572
415 0.199314870371
416 0.196093393189
417 0.193339266316
418 0.194379843158
419 0.197696522732
420 0.200973805073
421 0.203748297179
422 0.201915140233
423 0.202156342742
424 0.200459342093
425 0.2007087165
426 0.199788465133
427 0.199541972339
428 0.20064249867
429 0.204146984251
430 0.201910314918
431 0.204693852915
432 0.203512587421
433 0.199848562101
434 0.200065319671
435 0.196674216906
436 0.196973848716
437 0.197855013079
438 0.194376265051
439 0.191660330536
440 0.188735984114
441 0.187859377194
442 0.1892597659
443 0.187429362438
444 0.185695968002
445 0.188445664444
446 0.187175267289
447 0.185436777906
448 0.183771287781
449 0.182779662478
450 0.18485712804
451 0.183447892039
452 0.182806178899
453 0.182404419938
454 0.183919297662
455 0.181582099375
456 0.179329072209
457 0.17898601733
458 0.179621387713
459 0.180102940052
460 0.178367367737
461 0.17889369996
462 0.179888100662
463 0.179722318512
464 0.179660588666
465 0.17799766307
466 0.17720506833
467 0.176878878817
468 0.176547464307
469 0.17918290764
470 0.177976164342
471 0.179856057092
472 0.179129875627
473 0.18185349429
474 0.181564588587
475 0.18048682858
476 0.180334913182
477 0.183388734321
478 0.181470498898
479 0.181811803844
480 0.183053036637
481 0.178742366162
482 0.179012231145
483 0.178402496215
484 0.180246079549
485 0.181101976913
486 0.181961502656
487 0.183491113017
488 0.180820528825
489 0.181063615981
490 0.181355200675
491 0.18093597893
492 0.182075195719
493 0.183013119267
494 0.185320812536
495 0.186644189422
496 0.185286774215
497 0.186428755625
498 0.185972751885
499 0.186429881696
500 0.188287767385
501 0.18837211855
502 0.196231748129
503 0.198933854785
504 0.196318049857
505 0.197456550977
506 0.194628179503
507 0.192572672392
508 0.192251225213
509 0.190823770022
510 0.192918452318
511 0.191739660784
512 0.190346645305
513 0.191064467963
514 0.191081127831
515 0.189132364192
516 0.191677084233
517 0.194539769934
518 0.195034918452
519 0.191717109735
520 0.192767216347
521 0.194269222548
522 0.197633385502
523 0.198934363701
524 0.199433902814
525 0.203300505475
526 0.200587206321
527 0.20320577418
528 0.201991154479
529 0.199724112112
530 0.20087169449
531 0.201146769506
532 0.199054553889
533 0.200908678971
534 0.199579079862
535 0.204796856384
536 0.204380649757
537 0.201607900615
538 0.206763199464
539 0.207361617395
540 0.205854086092
541 0.204081043703
542 0.202477564084
543 0.202364440941
544 0.203898831482
545 0.20426810424
546 0.207027020443
547 0.207935803864
548 0.207913615906
549 0.208555440289
550 0.20788991792
551 0.208574577997
552 0.207053464221
553 0.20547239181
554 0.205728355635
555 0.208461604295
556 0.20881989062
557 0.211204594321
558 0.211827041022
559 0.211090118238
560 0.209985441971
561 0.210017121745
562 0.207336189004
563 0.20728514225
564 0.206252752613
565 0.206492263349
566 0.205496989209
567 0.205106521084
568 0.202710871115
569 0.20260128884
570 0.202195643503
571 0.20168248254
572 0.201401348089
573 0.202831914045
574 0.201755134442
575 0.203121230874
576 0.200377141773
577 0.199588366584
578 0.199339794281
579 0.19917844508
580 0.200077310455
581 0.200194363051
582 0.197766120803
583 0.198898959379
584 0.199066451367
585 0.200674228203
586 0.199224960221
587 0.199939004355
588 0.199780927199
589 0.19804522899
590 0.198121934945
591 0.198808989365
592 0.198342092799
593 0.198912486168
594 0.196438482298
595 0.194965174946
596 0.197393814742
597 0.195708804125
598 0.196649398171
599 0.197300166803
600 0.197683608174
601 0.194560798012
602 0.194392564545
603 0.193169619632
604 0.193665665515
605 0.197135061976
606 0.19683916932
607 0.200261663475
608 0.199414844607
609 0.199957196579
610 0.20061271116
611 0.202428880827
612 0.204691255425
613 0.20638035265
614 0.205383996836
615 0.204620939337
616 0.204413759678
617 0.207105900426
618 0.207631329237
619 0.208683172082
620 0.209307380615
621 0.206122518386
622 0.20502699587
623 0.208073107509
624 0.210381239501
625 0.211138016241
626 0.214039607353
627 0.21482742215
628 0.215430198743
629 0.214867072009
630 0.21656075006
631 0.214238554737
632 0.216609724886
633 0.214387629237
634 0.214678486835
635 0.211317732624
636 0.215725950194
637 0.214894240586
638 0.214005319135
639 0.214472039997
640 0.215112472661
641 0.218483378638
642 0.221661653858
643 0.221132542028
644 0.22202033484
645 0.217046079992
646 0.215206577845
647 0.216149351681
648 0.218144739278
649 0.217317712158
650 0.220735619576
651 0.222222998059
652 0.219280893657
653 0.220091401588
654 0.217941298682
655 0.217181603474
656 0.217931629893
657 0.220950503958
658 0.220996882951
659 0.221826194152
660 0.221625366926
661 0.221525212582
662 0.22502402162
663 0.227880421157
664 0.228161574061
665 0.228954934396
666 0.227436277382
667 0.227574452561
668 0.22706575524
669 0.224234963095
670 0.225236690112
671 0.226819742597
672 0.22777545551
673 0.223403944652
674 0.22553003255
675 0.223837553686
676 0.226085449642
677 0.225031713447
678 0.223023118545
679 0.222974838739
680 0.219123405778
681 0.220742663992
682 0.22202367671
683 0.225811422447
684 0.226180216164
685 0.223984720711
686 0.225401370741
687 0.223000450952
688 0.222780255974
689 0.224520523594
690 0.223987998366
691 0.224409687746
692 0.22264090925
693 0.218082195357
694 0.220409603054
695 0.221920099519
696 0.219457066358
697 0.21943207762
698 0.217236290605
699 0.216453651884
700 0.214869767898
701 0.209676877355
702 0.209412862922
703 0.212271144785
704 0.212946049807
705 0.213079565363
706 0.217796192842
707 0.216126654032
708 0.214789524529
709 0.217300451971
710 0.214918537337
711 0.216507861848
712 0.218988950986
713 0.219603854893
714 0.218694358288
715 0.219258782584
716 0.220205969863
717 0.218106632593
718 0.222702243031
719 0.222722869012
720 0.216520776028
721 0.21523121786
722 0.217881779733
723 0.214332742875
724 0.210460492561
725 0.207021060094
726 0.204320723136
727 0.203379231641
728 0.203131085893
729 0.201775133793
730 0.203779631383
731 0.2028589011
732 0.206209616764
733 0.208474804489
734 0.206355103026
735 0.206317583518
736 0.203630743333
737 0.202356748131
738 0.201510945703
739 0.199740402343
740 0.199871720518
741 0.198128003089
742 0.195367530238
743 0.195408153421
744 0.197427504767
745 0.198662736721
746 0.201003856476
747 0.198392250808
748 0.196870652637
749 0.19981865833
750 0.198310440465
751 0.197187165873
752 0.198188054552
753 0.202025554002
754 0.202501016654
755 0.200749358078
756 0.202784994451
757 0.197992121851
758 0.195044919562
759 0.194328880756
760 0.194775633202
761 0.196761886965
762 0.197042611143
763 0.195368876867
764 0.196514033987
765 0.197648262774
766 0.196553891704
767 0.195168408814
768 0.194874207228
769 0.195647468046
770 0.198098790448
771 0.196710696291
772 0.199092551675
773 0.199302716166
774 0.198585502804
775 0.199652352605
776 0.198367089558
777 0.196011467583
778 0.197421070171
779 0.195709093497
780 0.195781859831
781 0.192781774014
782 0.193500728576
783 0.192120239717
784 0.193959768702
785 0.194183523745
786 0.193979842164
787 0.192319115315
788 0.189317748151
789 0.191774369525
790 0.190007904668
791 0.192224754311
792 0.193518139014
793 0.192665245302
794 0.191851272887
795 0.191588324653
796 0.191501380128
797 0.192578341354
798 0.190191757305
799 0.19274443947
800 0.190686366074
801 0.202408626389
802 0.200108353259
803 0.199301296281
804 0.188789832101
805 0.187995141984
806 0.185481561032
807 0.183204842377
808 0.185225978327
809 0.18602708607
810 0.184898284517
811 0.182847372417
812 0.182797336066
813 0.18117939434
814 0.184491284797
815 0.183535914857
816 0.183134768167
817 0.184778950494
818 0.182593079946
819 0.182868101424
820 0.183948939798
821 0.187014170146
822 0.185748767101
823 0.188230475669
824 0.189047302162
825 0.187796511326
826 0.185903180056
827 0.188304697762
828 0.186914900885
829 0.187385910584
830 0.184689762858
831 0.185814507603
832 0.186379568395
833 0.184632108591
834 0.186755784866
835 0.185393340103
836 0.186714504286
837 0.186868807173
838 0.186164134181
839 0.189011378484
840 0.190432800227
841 0.191356608776
842 0.189347656571
843 0.18787152816
844 0.18992701226
845 0.18977153139
846 0.188877623321
847 0.190947001359
848 0.19207257646
849 0.192057339294
850 0.190410801683
851 0.191097044479
852 0.192160885135
853 0.191450230825
854 0.189714465734
855 0.19105940871
856 0.189641997462
857 0.193529991922
858 0.195742356874
859 0.198791987932
860 0.196353704413
861 0.196822484833
862 0.194487066277
863 0.196668174906
864 0.197566402509
865 0.198859969992
866 0.197912494461
867 0.198481431029
868 0.199489296986
869 0.199201841563
870 0.19821997734
871 0.202018995065
872 0.200700528727
873 0.204631982308
874 0.203493785431
875 0.206019528903
876 0.203436103866
877 0.203632887149
878 0.204752202238
879 0.204907564912
880 0.203715812568
881 0.20829701562
882 0.207397545333
883 0.206773578174
884 0.209247470828
885 0.21099567281
886 0.21130812316
887 0.210953266028
888 0.217108136522
889 0.218276467326
890 0.217664584282
891 0.214412142147
892 0.21332174401
893 0.214307878995
894 0.215433949514
895 0.212586917603
896 0.212917281023
897 0.21145885282
898 0.212439698604
899 0.210297419169
900 0.207196103243


==> latex_data/vae/mmd/fashion-pap-0.15.txt <==
x y
100 0.179280325501
101 0.181042114123
102 0.184988538078
103 0.191978788131
104 0.20057400189
105 0.212826030337
106 0.227841865997
107 0.240570498939
108 0.257449228171
109 0.276010161597
110 0.291603377727
111 0.312984704565
112 0.330669377788
113 0.348955204316
114 0.369701047405
115 0.389536407495
116 0.390194203282
117 0.389440002651
118 0.388901473026
119 0.386646423165
120 0.387279499544
121 0.386229416495
122 0.384903761831
123 0.383568989609
124 0.38436462306
125 0.384750167665
126 0.386333893513
127 0.386253618145
128 0.384571424265
129 0.382780565401
130 0.382039256808
131 0.381225600135
132 0.381645082653
133 0.381019274506
134 0.382033927156
135 0.381925804782
136 0.381701417141
137 0.380937655725
138 0.380517658338
139 0.379490318943
140 0.380768798735
141 0.382168576186
142 0.383528368017
143 0.38362057711
144 0.383909762674
145 0.384147714055
146 0.385799744781
147 0.385031820144
148 0.387753603737
149 0.387432105524
150 0.387359582926
151 0.387417918278
152 0.386577326266
153 0.385971097677
154 0.385664575605
155 0.386429368036
156 0.383275535494
157 0.382767863146
158 0.383170355141
159 0.382512813184
160 0.382447384546
161 0.383415413268
162 0.383453383983
163 0.384924018696
164 0.384188852137
165 0.384313797393
166 0.382772828154
167 0.383780239802
168 0.384117990099
169 0.385230946383
170 0.382913602596
171 0.384673079451
172 0.385658123125
173 0.38584799365
174 0.384144055947
175 0.383546240096
176 0.384715047201
177 0.384958557405
178 0.386051132408
179 0.385441424542
180 0.386001395266
181 0.388693823876
182 0.388278767106
183 0.388001530667
184 0.388766216671
185 0.388847036096
186 0.390231949212
187 0.390076424005
188 0.389431969527
189 0.388892077738
190 0.387655205448
191 0.387932463626
192 0.387301862477
193 0.388066389312
194 0.388354390803
195 0.387852632909
196 0.386559654759
197 0.388725789788
198 0.389327218164
199 0.388322479902
200 0.38925327347
201 0.389825283045
202 0.389882302586
203 0.389979851707
204 0.388939881693
205 0.389789993353
206 0.38938373419
207 0.394158810847
208 0.394827213912
209 0.393984174406
210 0.39183718682
211 0.391346349932
212 0.392648906239
213 0.394451892551
214 0.394762864801
215 0.3950305004
216 0.395316884517
217 0.394544230519
218 0.394973952247
219 0.39461964472
220 0.396669772043
221 0.398215579921
222 0.399004379134
223 0.397812942043
224 0.395918796144
225 0.396583993636
226 0.393715549146
227 0.393675521893
228 0.394136785051
229 0.395387941242
230 0.393961133923
231 0.393669408887
232 0.392850899682
233 0.39385916333
234 0.393519415036
235 0.394546567463
236 0.395145927574
237 0.394443771424
238 0.392309731874
239 0.391989674104
240 0.391546483324
241 0.389702628748
242 0.39021580023
243 0.390025077607
244 0.387073688143
245 0.388334186203
246 0.388268254409
247 0.387192172573
248 0.385073637873
249 0.385390400126
250 0.387450154118
251 0.38835221686
252 0.38791073558
253 0.388451616899
254 0.388918981763
255 0.387539606322
256 0.387552175045
257 0.38614394787
258 0.384603366618
259 0.385997601239
260 0.385415727847
261 0.384749134293
262 0.384513451058
263 0.383060482155
264 0.383581240017
265 0.382442850964
266 0.384592509392
267 0.383029342447
268 0.382874251995
269 0.38384589089
270 0.384544880284
271 0.38551467823
272 0.38503804068
273 0.386361427338
274 0.387586701446
275 0.388189463195
276 0.387154540317
277 0.389022919375
278 0.387948443056
279 0.388231868705
280 0.389862378258
281 0.389613025848
282 0.389200136767
283 0.389148973164
284 0.389056025468
285 0.391194290429
286 0.390863126451
287 0.391535046905
288 0.391688603951
289 0.39196183708
290 0.393605047578
291 0.392013806629
292 0.392510364404
293 0.392330623801
294 0.392176338824
295 0.391421096581
296 0.390390043185
297 0.387969938738
298 0.38735767438
299 0.387530261354
300 0.387246214167
301 0.384862451847
302 0.385378574962
303 0.366147439404
304 0.368509991365
305 0.359521496972
306 0.346782327832
307 0.338624474617
308 0.338501463041
309 0.3380936186
310 0.342220928603
311 0.342908100937
312 0.331862858929
313 0.33207362911
314 0.328015373462
315 0.32743512004
316 0.329578842798
317 0.330486946385
318 0.3300851665
319 0.32831235657
320 0.324818672821
321 0.323058770891
322 0.323563510426
323 0.3243713417
324 0.324415646273
325 0.324280652154
326 0.325553345198
327 0.325395645365
328 0.327007651202
329 0.325753264069
330 0.326553530448
331 0.325504817762
332 0.326582896825
333 0.326720197689
334 0.32434987201
335 0.323396455188
336 0.324477864727
337 0.324857450971
338 0.326573438198
339 0.326198965506
340 0.329068544298
341 0.33096748326
342 0.330968563887
343 0.331500370111
344 0.333969545244
345 0.332073804391
346 0.331563831559
347 0.333489773102
348 0.336199881927
349 0.335971715449
350 0.332767263959
351 0.331632273801
352 0.331352921298
353 0.332523889835
354 0.332979600138
355 0.334681472752
356 0.336990736666
357 0.337771138779
358 0.338241254732
359 0.336481603542
360 0.338619747006
361 0.339762764795
362 0.340250729057
363 0.341944513826
364 0.342172651463
365 0.341710656717
366 0.340492554319
367 0.342427065139
368 0.342210541628
369 0.340199039709
370 0.340615730843
371 0.338520328602
372 0.338113297334
373 0.336139499284
374 0.334983873252
375 0.334361533955
376 0.336003531385
377 0.333760462837
378 0.335802676284
379 0.336151616028
380 0.336478859077
381 0.336783776828
382 0.339451246702
383 0.33827864146
384 0.338900181437
385 0.336060344468
386 0.33563861057
387 0.332443586496
388 0.33336957896
389 0.334002962046
390 0.332338262142
391 0.331811889095
392 0.331854120724
393 0.332929818476
394 0.332023241131
395 0.332623468742
396 0.333621614093
397 0.334418938375
398 0.333602032837
399 0.33293243972
400 0.331732651924
401 0.333898684053
402 0.315331834737
403 0.328495833933
404 0.328369397484
405 0.323281531403
406 0.334488564649
407 0.333406955813
408 0.333006513926
409 0.333981533761
410 0.334496146736
411 0.334547461106
412 0.345498459714
413 0.347502796411
414 0.344729317806
415 0.345329627608
416 0.343399445863
417 0.341645469195
418 0.342837573734
419 0.345110156019
420 0.346809875325
421 0.348467866798
422 0.34686620867
423 0.347407089346
424 0.346554095037
425 0.346517948603
426 0.345759241047
427 0.345717276582
428 0.346070321749
429 0.348032293513
430 0.346540784028
431 0.348360397536
432 0.34830011457
433 0.346794041097
434 0.347057639398
435 0.345071832777
436 0.344428458504
437 0.344704380871
438 0.343376511104
439 0.341616190784
440 0.3389408105
441 0.33789670622
442 0.338825425311
443 0.338710665275
444 0.33734969301
445 0.339161597553
446 0.338281617935
447 0.337721873355
448 0.336268672352
449 0.335807572147
450 0.337065227655
451 0.336493380272
452 0.335333755221
453 0.334291998934
454 0.335339691153
455 0.333318799168
456 0.332192208334
457 0.33225239738
458 0.333394730224
459 0.334052960284
460 0.333010586333
461 0.333074363859
462 0.334118989309
463 0.333853618457
464 0.334174904343
465 0.333077530685
466 0.332807918783
467 0.331764231372
468 0.33221030622
469 0.333506491185
470 0.332558743318
471 0.332631498756
472 0.332755676305
473 0.334972765373
474 0.333561906392
475 0.332883838864
476 0.332580497981
477 0.334003260998
478 0.332574449829
479 0.332012426043
480 0.332697706495
481 0.330682855312
482 0.330525704496
483 0.330048517712
484 0.32994775682
485 0.330162180477
486 0.330334248816
487 0.331350383856
488 0.330582724326
489 0.330643263061
490 0.330434045882
491 0.3300855437
492 0.330835966688
493 0.331559660932
494 0.332280112788
495 0.332880918583
496 0.332093906613
497 0.332245541895
498 0.332133394701
499 0.331783968738
500 0.33280057548
501 0.332433936798
502 0.349163922313
503 0.355729463078
504 0.349581861048
505 0.352535432948
506 0.352324469319
507 0.346907532824
508 0.342201787175
509 0.341937693348
510 0.339481008232
511 0.339311934793
512 0.322766702814
513 0.322958095778
514 0.327220798009
515 0.318626881075
516 0.32081406239
517 0.321971434854
518 0.32184364426
519 0.319767444105
520 0.321317170597
521 0.322514074623
522 0.324708097938
523 0.325443838576
524 0.325605194363
525 0.32875374226
526 0.326406627886
527 0.327619894266
528 0.326953510608
529 0.324867129913
530 0.325525751173
531 0.326143752871
532 0.32486625246
533 0.325492022523
534 0.325163601185
535 0.328996696414
536 0.329511085904
537 0.32751838102
538 0.330573411299
539 0.331164386628
540 0.330409404034
541 0.329375836868
542 0.328276280955
543 0.328195951947
544 0.329865621893
545 0.331073152668
546 0.33388246111
547 0.334942322378
548 0.335192771372
549 0.335192990313
550 0.334575643232
551 0.334629593795
552 0.334247749076
553 0.332826511596
554 0.332610526439
555 0.334127071475
556 0.334203402708
557 0.335709422102
558 0.335394923774
559 0.334658831672
560 0.333730138373
561 0.33369066795
562 0.330997335574
563 0.33092813026
564 0.330407348888
565 0.330439139457
566 0.330038459748
567 0.330127551035
568 0.328647705385
569 0.328756074326
570 0.329085494882
571 0.329788303726
572 0.329377945393
573 0.329957282032
574 0.329542394278
575 0.331142164704
576 0.328569929709
577 0.328348074374
578 0.328768421671
579 0.328766039259
580 0.329079731785
581 0.328800442034
582 0.327108026781
583 0.327753013551
584 0.328448907583
585 0.329410693717
586 0.32843191572
587 0.329488948458
588 0.32870416204
589 0.32695311523
590 0.327344115118
591 0.327634669586
592 0.327321258286
593 0.327231912934
594 0.32476792655
595 0.323861861998
596 0.325684164002
597 0.325180428072
598 0.32590520837
599 0.326595293657
600 0.326893116906
601 0.31998865452
602 0.32111007937
603 0.316174855694
604 0.316559306699
605 0.324326484071
606 0.324839277833
607 0.31921446292
608 0.307037314324
609 0.306032576161
610 0.30670307224
611 0.306951938421
612 0.31660271529
613 0.316149979238
614 0.318381009737
615 0.323729315001
616 0.323862082967
617 0.325992662326
618 0.326643646994
619 0.32811841286
620 0.328659185543
621 0.327024850538
622 0.327126118146
623 0.329691133923
624 0.331369825989
625 0.331921556582
626 0.334273370408
627 0.335095121554
628 0.335574979085
629 0.335358472749
630 0.336836917992
631 0.335537921545
632 0.337660458232
633 0.336571866866
634 0.337041965521
635 0.335357888616
636 0.337782545843
637 0.336819233723
638 0.336232501403
639 0.336858814394
640 0.336673296442
641 0.338497544879
642 0.340593449385
643 0.339940480587
644 0.34014521299
645 0.336254446965
646 0.333990503274
647 0.333845538474
648 0.334867593881
649 0.334381985631
650 0.33657923434
651 0.337392451936
652 0.335351415075
653 0.335889213119
654 0.335019576112
655 0.334317561417
656 0.335078893459
657 0.337279606019
658 0.338026244382
659 0.338792456254
660 0.338441316258
661 0.338497196268
662 0.340598694975
663 0.342738270053
664 0.342397903931
665 0.343204530576
666 0.342696121584
667 0.34335178961
668 0.342659516493
669 0.341076269043
670 0.341820657632
671 0.342134308612
672 0.342708032423
673 0.339591755835
674 0.340909433041
675 0.3394161248
676 0.341207765629
677 0.34036644946
678 0.33915489252
679 0.339902037919
680 0.337934810699
681 0.338998265211
682 0.339410258205
683 0.341682284506
684 0.342128664179
685 0.340438865089
686 0.341466423124
687 0.339473663788
688 0.339506486397
689 0.34125064526
690 0.341202942541
691 0.341169953289
692 0.34030932245
693 0.337733889533
694 0.33988291802
695 0.340958106118
696 0.339521487633
697 0.339888945867
698 0.338361073291
699 0.337891938241
700 0.336765702605
701 0.326906748529
702 0.325393387033
703 0.332139256136
704 0.33389514125
705 0.333933860799
706 0.332832043416
707 0.334646104589
708 0.350645412858
709 0.351354591428
710 0.351851335703
711 0.3521659762
712 0.359169273597
713 0.359506874131
714 0.349969769538
715 0.353366912537
716 0.353648383662
717 0.351926977459
718 0.354639028612
719 0.353861486063
720 0.350264572483
721 0.349073661801
722 0.349823428959
723 0.347362612176
724 0.344780282273
725 0.342904786766
726 0.34153716471
727 0.340877340296
728 0.340645045398
729 0.33946281473
730 0.341136862778
731 0.339859003098
732 0.340626708526
733 0.342224739805
734 0.340418605156
735 0.339862869256
736 0.338435404858
737 0.337752291091
738 0.337273131879
739 0.336704664933
740 0.336466120671
741 0.336008333308
742 0.334480936326
743 0.33458616804
744 0.335871774674
745 0.337233104
746 0.338284294217
747 0.337186430652
748 0.336944788064
749 0.338997582662
750 0.337781762061
751 0.337109022998
752 0.337527999656
753 0.339510722184
754 0.339127875351
755 0.33904636372
756 0.339781012556
757 0.336974078611
758 0.33459795484
759 0.334007041261
760 0.334336422266
761 0.335534828658
762 0.335488114774
763 0.334446920283
764 0.335574065693
765 0.335958326359
766 0.334568917833
767 0.333577494363
768 0.33361580005
769 0.334373094439
770 0.3356272577
771 0.334976584589
772 0.336488356084
773 0.336886098001
774 0.33650708301
775 0.337544203866
776 0.337037164177
777 0.335763210695
778 0.335974219049
779 0.334744050564
780 0.334107338747
781 0.332869029182
782 0.333546674882
783 0.333004131452
784 0.333777240477
785 0.334473482381
786 0.334874194586
787 0.333444922098
788 0.332271394863
789 0.332802027422
790 0.331579607121
791 0.332513209256
792 0.333885061638
793 0.333124670111
794 0.332650810617
795 0.332531954973
796 0.332137733056
797 0.332273416387
798 0.33085934628
799 0.332764045975
800 0.331725421814
801 0.35181955677
802 0.347803928863
803 0.344783051537
804 0.328750343163
805 0.325781142727
806 0.326487733656
807 0.345633187278
808 0.34606154401
809 0.344926244828
810 0.324698414419
811 0.321563701474
812 0.323013641071
813 0.323823576581
814 0.331026825574
815 0.330654338167
816 0.330415075642
817 0.332270204201
818 0.330926555102
819 0.331470930472
820 0.331589446313
821 0.332664015389
822 0.331910671485
823 0.33300532446
824 0.333145991254
825 0.331842941892
826 0.330819213657
827 0.331349968668
828 0.330975164246
829 0.331206224275
830 0.329217484722
831 0.32955988903
832 0.329658393629
833 0.32918044835
834 0.330343912529
835 0.329586843473
836 0.330318008244
837 0.329942826308
838 0.329985993379
839 0.330895398845
840 0.331918625042
841 0.332263493092
842 0.331017589482
843 0.330766513846
844 0.331880287843
845 0.33144329999
846 0.330869239305
847 0.33146385576
848 0.331482922004
849 0.332327070306
850 0.331216421296
851 0.330997636895
852 0.331069699959
853 0.330457268367
854 0.329671508112
855 0.330642833657
856 0.329669560012
857 0.331299071717
858 0.332680214182
859 0.334237012092
860 0.333629557816
861 0.333210182453
862 0.332516491313
863 0.334126083472
864 0.333609323389
865 0.334995883688
866 0.334913805936
867 0.335730652052
868 0.336158060429
869 0.335504440921
870 0.335868839775
871 0.337906935392
872 0.336575029766
873 0.338837267866
874 0.338117204274
875 0.338990394451
876 0.338102617886
877 0.337693432415
878 0.338662017336
879 0.339338089243
880 0.339285834429
881 0.341701362525
882 0.34059976799
883 0.340836588688
884 0.342248583892
885 0.343446249882
886 0.343768344526
887 0.344521323686
888 0.348005628606
889 0.348364107983
890 0.348470732887
891 0.347048746417
892 0.345619698617
893 0.346683557844
894 0.346852020578
895 0.344929793259
896 0.345220910762
897 0.345262966164
898 0.346259155141
899 0.343995634522
900 0.343008459494


==> latex_data/vae/mmd/fashion-pap-0.25.txt <==
x y
100 0.161027584632
101 0.16265644174
102 0.165986713429
103 0.173074158502
104 0.181711560379
105 0.194082201294
106 0.208900486619
107 0.221460131229
108 0.23817613929
109 0.257454243432
110 0.273508938328
111 0.294258255984
112 0.312590086557
113 0.331060080849
114 0.351779144596
115 0.372499746105
116 0.394075645466
117 0.416473596631
118 0.426883740942
119 0.447206911501
120 0.468906177829
121 0.484155025394
122 0.506831228535
123 0.527251669692
124 0.549143845789
125 0.571639523499
126 0.572043731323
127 0.571557058158
128 0.571568560701
129 0.570917867756
130 0.570923782377
131 0.570029230421
132 0.56928245992
133 0.568566683257
134 0.569506143013
135 0.568756182352
136 0.568785825147
137 0.569149525821
138 0.569498977482
139 0.569701556964
140 0.569990361847
141 0.569966647902
142 0.570250994979
143 0.571153278633
144 0.571759903043
145 0.572117329671
146 0.572144473815
147 0.57142621805
148 0.57241494925
149 0.572721641696
150 0.571693111103
151 0.572380052322
152 0.571988204772
153 0.571028148044
154 0.570970964293
155 0.571025850611
156 0.569644280328
157 0.570316586736
158 0.569668090615
159 0.56944317264
160 0.569190639184
161 0.570184432683
162 0.571002576085
163 0.571081262221
164 0.57099479644
165 0.571179163493
166 0.570067549884
167 0.569619329543
168 0.56938838471
169 0.570759186059
170 0.569374981562
171 0.570692595514
172 0.571490780305
173 0.572934269781
174 0.57249076736
175 0.573195760999
176 0.572961394785
177 0.572694063134
178 0.57349015371
179 0.573284406876
180 0.574113229586
181 0.574773571604
182 0.574278517252
183 0.574563674338
184 0.574452025875
185 0.573743250087
186 0.574319516998
187 0.574170055212
188 0.574491777323
189 0.574356531824
190 0.573826576749
191 0.573572902422
192 0.573357824113
193 0.574045848163
194 0.574857032796
195 0.574232316407
196 0.574328433206
197 0.575288631524
198 0.575352165297
199 0.57507787809
200 0.57566504024
201 0.576453028611
202 0.576379371481
203 0.576881836174
204 0.575330380463
205 0.576515085163
206 0.576566386987
207 0.582036188892
208 0.582785275009
209 0.582004210779
210 0.579920391876
211 0.579619252889
212 0.580634839557
213 0.58256755004
214 0.582983425601
215 0.58360173723
216 0.583854981697
217 0.583675800079
218 0.593244319638
219 0.594037629735
220 0.57915289581
221 0.58651311662
222 0.586544547247
223 0.583676037762
224 0.585595624166
225 0.580653872505
226 0.578760398428
227 0.578579113397
228 0.578858960746
229 0.579317768059
230 0.577935646265
231 0.578038026243
232 0.577611414394
233 0.577368498213
234 0.577486385845
235 0.578133375637
236 0.57809531309
237 0.57744708366
238 0.576030398647
239 0.574980170641
240 0.574624235255
241 0.573820739049
242 0.573926103793
243 0.574008768451
244 0.572695706129
245 0.573399255703
246 0.573924367307
247 0.573399078668
248 0.573030063223
249 0.573082734473
250 0.574003890689
251 0.573909003595
252 0.573668857044
253 0.573844107363
254 0.574275456654
255 0.573392649599
256 0.573172887122
257 0.57192109517
258 0.571701910879
259 0.572441034949
260 0.572973836667
261 0.57176489435
262 0.571462920686
263 0.571796933834
264 0.572581725514
265 0.57237722541
266 0.573915296582
267 0.573917132207
268 0.573241341066
269 0.573250860605
270 0.574147695107
271 0.574393058599
272 0.574650661102
273 0.575265608773
274 0.575262317705
275 0.575323088165
276 0.574988986235
277 0.576158924856
278 0.575102989703
279 0.574878995605
280 0.575335027187
281 0.574766966533
282 0.575003420059
283 0.574461157293
284 0.574448504536
285 0.576120030624
286 0.576271708814
287 0.57735027949
288 0.576751648734
289 0.576319635757
290 0.576532419767
291 0.575716509583
292 0.576052982713
293 0.575837868942
294 0.575015115113
295 0.574466544923
296 0.573953844207
297 0.572272347831
298 0.571027978086
299 0.571313306761
300 0.57189832731
301 0.569348201261
302 0.569667856034
303 0.54889598004
304 0.551219812706
305 0.541423257486
306 0.527552160004
307 0.518006610517
308 0.518143321588
309 0.517926586994
310 0.522678308098
311 0.523451199072
312 0.510597429538
313 0.510930841804
314 0.505994507924
315 0.505344124286
316 0.505049271204
317 0.504379514869
318 0.50764180311
319 0.508014801812
320 0.519958755634
321 0.521420523764
322 0.521119730015
323 0.521098061884
324 0.521360199721
325 0.525855797961
326 0.527402622576
327 0.527563111065
328 0.528764771959
329 0.528798689464
330 0.529254634234
331 0.529636865583
332 0.529980187002
333 0.530050208185
334 0.528295426198
335 0.52789075957
336 0.529442012735
337 0.528958211699
338 0.529444350561
339 0.529188300232
340 0.53116900267
341 0.531911070409
342 0.532099584991
343 0.531706951245
344 0.532732610711
345 0.531089406339
346 0.531539626996
347 0.531733686013
348 0.532963248248
349 0.532338881604
350 0.531028238193
351 0.530627018934
352 0.530316613667
353 0.531961227603
354 0.533284657467
355 0.53456026884
356 0.535435445755
357 0.535791280215
358 0.536523577363
359 0.535728219801
360 0.53558785364
361 0.537067532963
362 0.536270480148
363 0.537189794479
364 0.536159691151
365 0.535445422513
366 0.534676753074
367 0.535438198042
368 0.535615174587
369 0.534678452852
370 0.534501012483
371 0.534188186312
372 0.532813061616
373 0.531697707696
374 0.531317681337
375 0.53063030101
376 0.531774792642
377 0.53096435508
378 0.532266687341
379 0.533088862495
380 0.533566309516
381 0.533806722626
382 0.534535352686
383 0.534966990016
384 0.536413760532
385 0.535328387025
386 0.535058572237
387 0.532936489831
388 0.532737929181
389 0.532974066033
390 0.53276541788
391 0.532265996782
392 0.532439860691
393 0.533870851941
394 0.535249652383
395 0.535728298338
396 0.535114200731
397 0.535999970045
398 0.536534038601
399 0.536207447136
400 0.53585366371
401 0.539359185385
402 0.517323684157
403 0.530975972397
404 0.53083147893
405 0.525136307913
406 0.53938929174
407 0.537818565943
408 0.537289188241
409 0.538344856035
410 0.538942652132
411 0.539174079014
412 0.552533996976
413 0.555053039591
414 0.551890775715
415 0.552575091191
416 0.552251962788
417 0.553719823809
418 0.550332534804
419 0.549484071782
420 0.55012792238
421 0.548981157564
422 0.550109428093
423 0.539145308687
424 0.534601940933
425 0.533494064281
426 0.532515991286
427 0.532646637532
428 0.532066713077
429 0.532844098244
430 0.531654204951
431 0.532307366531
432 0.53300863734
433 0.532960277285
434 0.533476987736
435 0.532318480561
436 0.531857643152
437 0.531968169024
438 0.531626026574
439 0.531268720639
440 0.529602525664
441 0.528436122002
442 0.529426301779
443 0.530145052573
444 0.529092950094
445 0.529698684932
446 0.529458599595
447 0.530319135298
448 0.529062578559
449 0.529331720384
450 0.530057619214
451 0.529852026988
452 0.528564024242
453 0.527957092992
454 0.528096719887
455 0.527586905943
456 0.527899491852
457 0.528874370546
458 0.52868496614
459 0.528663080655
460 0.528009549612
461 0.527748802912
462 0.528548790945
463 0.528082925549
464 0.529451458314
465 0.529669093144
466 0.529085716057
467 0.527761384651
468 0.528107917701
469 0.528584271619
470 0.527681403674
471 0.52713379579
472 0.527537554014
473 0.528470580611
474 0.527138156745
475 0.526769531345
476 0.52697034337
477 0.526297308572
478 0.525331772191
479 0.524234188984
480 0.523966642935
481 0.523953424201
482 0.523982354522
483 0.523414020294
484 0.522197955104
485 0.522183891345
486 0.521384062552
487 0.521751900861
488 0.522548300874
489 0.522889872244
490 0.52272397209
491 0.522930569844
492 0.522374822767
493 0.521625037829
494 0.520421909085
495 0.520560267096
496 0.520708638431
497 0.52040499486
498 0.520425116433
499 0.520014716137
500 0.520439657247
501 0.520011966527
502 0.538992608076
503 0.546301944493
504 0.539395154912
505 0.543199161263
506 0.542933270716
507 0.536983432017
508 0.531611724729
509 0.531475107539
510 0.528765129702
511 0.528588574875
512 0.509972482811
513 0.510155084905
514 0.515028169364
515 0.504542922621
516 0.496120747026
517 0.495907679794
518 0.48814201974
519 0.484241964674
520 0.470168207558
521 0.469715472314
522 0.469551363425
523 0.474200256148
524 0.475728515935
525 0.475345234069
526 0.475040878289
527 0.475574794193
528 0.475311292154
529 0.47512174657
530 0.47559325327
531 0.47579964283
532 0.476319774604
533 0.47661809331
534 0.476617809884
535 0.47759056147
536 0.478362227453
537 0.478422176104
538 0.478917444676
539 0.479310102766
540 0.478941461322
541 0.479466718922
542 0.479081065768
543 0.478855028172
544 0.479838512004
545 0.481845802916
546 0.483159837167
547 0.48293751666
548 0.484182435829
549 0.483319270129
550 0.48390498845
551 0.483963565358
552 0.48498817129
553 0.483167955536
554 0.481866548719
555 0.482069376509
556 0.481985151841
557 0.480781926204
558 0.480611968786
559 0.479696463948
560 0.479847284079
561 0.480105324664
562 0.478627006055
563 0.47751220982
564 0.476880211129
565 0.476979540689
566 0.477485478452
567 0.478461107085
568 0.478075552164
569 0.478539700605
570 0.479221750898
571 0.48002906535
572 0.480143173861
573 0.479497632326
574 0.479874421167
575 0.480569514143
576 0.478951299096
577 0.480552213459
578 0.481189677192
579 0.481686462289
580 0.481242056646
581 0.480822119717
582 0.481440682032
583 0.480949835116
584 0.483101430824
585 0.482751418713
586 0.483366241826
587 0.483875459882
588 0.482675894835
589 0.48293758884
590 0.483364174261
591 0.482789444589
592 0.483903727075
593 0.484142677631
594 0.482939639914
595 0.483633840828
596 0.484385531223
597 0.484140340637
598 0.484129288631
599 0.485010872126
600 0.484160528075
601 0.47642315747
602 0.477472343485
603 0.471685353412
604 0.471904284914
605 0.479936383197
606 0.480734132806
607 0.475681523973
608 0.461760899167
609 0.46068817939
610 0.46150342187
611 0.461757843023
612 0.472194182011
613 0.471954344843
614 0.474077643495
615 0.479494130682
616 0.486679978034
617 0.485715326645
618 0.491398644894
619 0.486029215542
620 0.499788512673
621 0.499175119631
622 0.476992675629
623 0.468313167796
624 0.468237777642
625 0.456902128482
626 0.456941184237
627 0.457680240807
628 0.457976123448
629 0.457402529936
630 0.458657477792
631 0.458496181663
632 0.460255498131
633 0.45995530893
634 0.459811969441
635 0.460222318005
636 0.45981199012
637 0.458751941274
638 0.458656878919
639 0.458115554978
640 0.458006726259
641 0.45803885609
642 0.457929595169
643 0.457046775103
644 0.45704670353
645 0.455240546445
646 0.454255722724
647 0.454113317736
648 0.453656914253
649 0.453762774926
650 0.454000028391
651 0.454317235099
652 0.453362183074
653 0.454604798606
654 0.455447224065
655 0.454458148078
656 0.455522326788
657 0.457306373847
658 0.45748330841
659 0.457609065684
660 0.457697386981
661 0.458087924744
662 0.458507619346
663 0.459894588849
664 0.459994925353
665 0.459775326598
666 0.460257564531
667 0.46147416718
668 0.460669711325
669 0.459893620537
670 0.460226478002
671 0.460239769681
672 0.459355145428
673 0.45818992035
674 0.458185832309
675 0.458313547686
676 0.458886107446
677 0.457500117662
678 0.457961160742
679 0.458611544079
680 0.458619033989
681 0.458787992165
682 0.457987956679
683 0.459296968568
684 0.459589655782
685 0.458931149428
686 0.459012718699
687 0.457817254836
688 0.457704999546
689 0.459368991614
690 0.458708221948
691 0.459780857652
692 0.459679698916
693 0.459329208541
694 0.460766403461
695 0.460380163321
696 0.459849834227
697 0.460088110882
698 0.459406310946
699 0.458810186229
700 0.458055650903
701 0.445826700353
702 0.444617465967
703 0.452140421355
704 0.454260883131
705 0.454423312938
706 0.453302393363
707 0.453960734661
708 0.471478361466
709 0.472496577818
710 0.472945460854
711 0.473399516127
712 0.480421404129
713 0.480196175959
714 0.470721681007
715 0.474138713614
716 0.474074944863
717 0.475327795914
718 0.479048256816
719 0.489404885849
720 0.490563525622
721 0.480241518433
722 0.504057486758
723 0.521291147623
724 0.521828264542
725 0.526482921107
726 0.526577656812
727 0.526097602733
728 0.525755233535
729 0.524428970081
730 0.525268834374
731 0.523937288057
732 0.522350786549
733 0.522704473511
734 0.521091979304
735 0.520475209243
736 0.520250794879
737 0.520071561838
738 0.520264130175
739 0.520851143129
740 0.519916337323
741 0.520155742842
742 0.520180723639
743 0.519947699567
744 0.520654705702
745 0.521273215496
746 0.52087038714
747 0.52092191522
748 0.521110137032
749 0.522032270146
750 0.521341729986
751 0.521306770269
752 0.521219443403
753 0.52118490486
754 0.520225777397
755 0.52149756069
756 0.521029590949
757 0.520610650835
758 0.519281327597
759 0.518700218227
760 0.518970918596
761 0.519895829253
762 0.519950980725
763 0.519739320118
764 0.520652150143
765 0.520326999709
766 0.518778551359
767 0.518435402852
768 0.5191121007
769 0.519698370322
770 0.520302822279
771 0.520001685114
772 0.521097696751
773 0.521133901047
774 0.521694548175
775 0.522429841589
776 0.522864011232
777 0.523133189235
778 0.521831226774
779 0.521606411697
780 0.520489663852
781 0.520974496742
782 0.521359008767
783 0.522333827148
784 0.52268403234
785 0.523609829959
786 0.524901063957
787 0.523773915765
788 0.523778652989
789 0.52258458784
790 0.52170450853
791 0.521233233511
792 0.521846108141
793 0.520813014867
794 0.520811745758
795 0.521566456826
796 0.520281234366
797 0.520348222085
798 0.519550429226
799 0.520203254508
800 0.520023417319
801 0.542229369607
802 0.537772431119
803 0.533893896854
804 0.516946973053
805 0.513112070925
806 0.514453007529
807 0.536241856285
808 0.536735709586
809 0.535515573586
810 0.514396331824
811 0.51013139913
812 0.511137512663
813 0.511681426707
814 0.519166485466
815 0.519245502316
816 0.511414742163
817 0.510681694097
818 0.506672659823
819 0.503025732094
820 0.502850098273
821 0.50490149095
822 0.505186184016
823 0.50410702151
824 0.504341859651
825 0.49077360709
826 0.490923715699
827 0.49069938434
828 0.49141359819
829 0.491108749281
830 0.490509250157
831 0.490158480102
832 0.489837132839
833 0.49054085492
834 0.490709613775
835 0.490473887101
836 0.491730500407
837 0.490897726806
838 0.489916289412
839 0.489750227134
840 0.489864245165
841 0.489734589141
842 0.488568295759
843 0.489159827744
844 0.489277207065
845 0.487972298368
846 0.487664667036
847 0.48731830542
848 0.487305123048
849 0.489622727908
850 0.48896850861
851 0.487879635351
852 0.487190442
853 0.487373908461
854 0.487435226455
855 0.48727528363
856 0.487378109736
857 0.487507525797
858 0.487536100685
859 0.48851294672
860 0.488733133738
861 0.487066819789
862 0.487923028354
863 0.488582242732
864 0.487635857617
865 0.489724255055
866 0.489938505328
867 0.489388106304
868 0.488809148776
869 0.488686881889
870 0.488986938215
871 0.48957200112
872 0.489495507618
873 0.490108771564
874 0.489273093066
875 0.488796169456
876 0.488574424465
877 0.487784343991
878 0.488519180603
879 0.488461409603
880 0.489620510643
881 0.489908026087
882 0.490337403171
883 0.489891100732
884 0.490121544838
885 0.490427294773
886 0.490753890347
887 0.491659472811
888 0.492453874705
889 0.493136576747
890 0.493869628064
891 0.493420582832
892 0.492912902545
893 0.493413741546
894 0.493104027347
895 0.49216598275
896 0.49249124045
897 0.492912002789
898 0.493913991578
899 0.492472199534
900 0.493037186017


==> latex_data/vae/mmd/fashion-pap-0.5.txt <==
x y
100 0.191387435697
101 0.192456877246
102 0.196535529208
103 0.20332373436
104 0.211415565065
105 0.222459922824
106 0.235963995075
107 0.248426748727
108 0.263628228765
109 0.281344618134
110 0.296075083464
111 0.316794670837
112 0.334469616085
113 0.351824034731
114 0.372620280742
115 0.392020520395
116 0.412126813785
117 0.433010744008
118 0.4431833513
119 0.462539685617
120 0.484021863309
121 0.499091935697
122 0.520721237202
123 0.54064540844
124 0.562176851584
125 0.584207109089
126 0.604302622454
127 0.627618599092
128 0.650455457428
129 0.672807745221
130 0.695090711206
131 0.717558474598
132 0.739662331873
133 0.761678034614
134 0.774115567842
135 0.796598931545
136 0.808286786438
137 0.830716820948
138 0.853484939708
139 0.876089174635
140 0.899356179838
141 0.921611820078
142 0.944284410078
143 0.955656238265
144 0.977985710107
145 1.00110885519
146 1.02468278262
147 1.04775260121
148 1.07173589215
149 1.09475996948
150 1.11868917939
151 1.11859100671
152 1.11833718378
153 1.117926485
154 1.11742374297
155 1.11794016136
156 1.11650649631
157 1.11688057138
158 1.11661210707
159 1.11666978804
160 1.1164986714
161 1.11676708904
162 1.11675316686
163 1.11690077899
164 1.11689433339
165 1.11746422563
166 1.11666548128
167 1.11665961459
168 1.11624730592
169 1.11710229818
170 1.1162642819
171 1.11685173794
172 1.11713322884
173 1.11812908006
174 1.1176138415
175 1.11758753125
176 1.11763165795
177 1.11670293836
178 1.11714689838
179 1.11745271573
180 1.11802611052
181 1.11896232422
182 1.11905156266
183 1.11935123928
184 1.11950064202
185 1.11906827792
186 1.11971402951
187 1.11942398508
188 1.11942627197
189 1.11898581563
190 1.11818146884
191 1.11774980546
192 1.11712002804
193 1.11764260847
194 1.11764864013
195 1.11691085295
196 1.11665904897
197 1.11690116772
198 1.11746338712
199 1.11739490886
200 1.11810089826
201 1.11898969144
202 1.11896102135
203 1.11980609077
204 1.11801547995
205 1.11946886135
206 1.11958163581
207 1.12524986531
208 1.12616873243
209 1.12514809337
210 1.12282697779
211 1.12234253779
212 1.12346843509
213 1.12549418183
214 1.12591692367
215 1.12636542203
216 1.12682846522
217 1.12663424321
218 1.13645976296
219 1.13714865165
220 1.12197408003
221 1.12953325281
222 1.12955379252
223 1.12655191816
224 1.12867763985
225 1.123467533
226 1.12657387559
227 1.10268396362
228 1.10288228777
229 1.10231855988
230 1.10101839043
231 1.10131492627
232 1.10127533196
233 1.10147148064
234 1.11248273618
235 1.11216784343
236 1.12313739873
237 1.10844747963
238 1.10784792404
239 1.10781914964
240 1.10780756712
241 1.10833231179
242 1.08803366579
243 1.10036318273
244 1.09914975986
245 1.09980947375
246 1.10003568734
247 1.10013147183
248 1.10014499256
249 1.1013275172
250 1.10105587469
251 1.10104343626
252 1.10030108362
253 1.10030605209
254 1.10055650094
255 1.09955813428
256 1.09910582468
257 1.09820969294
258 1.09775417841
259 1.09800309527
260 1.09826931887
261 1.0975475224
262 1.09750652811
263 1.09707641501
264 1.09734149365
265 1.09678997752
266 1.09824847413
267 1.09786610241
268 1.09737544199
269 1.09733076474
270 1.09837606899
271 1.09898419935
272 1.09949011605
273 1.09934095685
274 1.0999309721
275 1.10037255231
276 1.10017259345
277 1.101022354
278 1.10033165161
279 1.09952447283
280 1.09966300587
281 1.09948694316
282 1.09937198645
283 1.09904951067
284 1.09902890064
285 1.10011699856
286 1.09980299044
287 1.10096799583
288 1.10089996549
289 1.10066916794
290 1.10175303462
291 1.10162488731
292 1.10190848291
293 1.10079474081
294 1.10129267843
295 1.10062984098
296 1.09972721252
297 1.09856313501
298 1.09781958197
299 1.09805974658
300 1.09822051533
301 1.09534076112
302 1.09580468806
303 1.0739545902
304 1.07669692632
305 1.06587727543
306 1.05082359108
307 1.0401518095
308 1.04030527374
309 1.04072019508
310 1.04662750268
311 1.04758275416
312 1.03304167612
313 1.03351431503
314 1.02721433112
315 1.02646602744
316 1.02630985329
317 1.02515766407
318 1.02952358064
319 1.02980027921
320 1.04352575869
321 1.04528212418
322 1.04452612648
323 1.04447082598
324 1.04506214945
325 1.05038981667
326 1.04820122801
327 1.0717467115
328 1.07198427095
329 1.07355114959
330 1.07489707387
331 1.07522857421
332 1.07730886362
333 1.07730858403
334 1.07647966403
335 1.07627002462
336 1.07974614365
337 1.09501546506
338 1.09625843968
339 1.09599404017
340 1.09311919309
341 1.07096890023
342 1.09225562263
343 1.08116026847
344 1.08070638165
345 1.08069523795
346 1.0800721092
347 1.08057325695
348 1.07855072276
349 1.07882792963
350 1.07963238094
351 1.07981228689
352 1.08034710616
353 1.08170225426
354 1.08225161038
355 1.0836707349
356 1.08483219615
357 1.08472414766
358 1.08530899499
359 1.08473292381
360 1.08517753918
361 1.08614664999
362 1.0862860302
363 1.0872831157
364 1.08678139824
365 1.08674227882
366 1.08583686674
367 1.08659814933
368 1.08635401181
369 1.08551487281
370 1.08463932769
371 1.08451445796
372 1.08343021884
373 1.08232599271
374 1.08243708348
375 1.08170934184
376 1.0824774906
377 1.08156913762
378 1.08306832566
379 1.08419192076
380 1.08466208569
381 1.08465122901
382 1.08607379704
383 1.08618374735
384 1.08730889273
385 1.08642582569
386 1.08634823391
387 1.08448231901
388 1.08454564843
389 1.08484338666
390 1.08377344823
391 1.08299291656
392 1.08304037542
393 1.08394823649
394 1.08441247887
395 1.08492637913
396 1.08531618757
397 1.08571566608
398 1.08555503992
399 1.08580034032
400 1.08516239714
401 1.08929032297
402 1.06637295356
403 1.08025564869
404 1.08007945232
405 1.0744971792
406 1.08994475003
407 1.08845291535
408 1.08780428044
409 1.08901680429
410 1.08961416453
411 1.08985509155
412 1.10423598786
413 1.10691907796
414 1.1037049189
415 1.10444596568
416 1.10392944846
417 1.10547400234
418 1.10185951976
419 1.10085677988
420 1.10150164182
421 1.10040237672
422 1.10149289288
423 1.09002417749
424 1.08514410049
425 1.08389439353
426 1.07828789408
427 1.05344777517
428 1.03501607073
429 1.03428342666
430 1.03442033637
431 1.03412187875
432 1.0319900984
433 1.03260734348
434 1.03373603102
435 1.02407078965
436 1.02399408232
437 1.01508138035
438 1.0107084072
439 1.00946774921
440 1.0118534953
441 1.03296321537
442 1.0330133596
443 1.04179711337
444 1.04411744943
445 1.03956474697
446 1.03995765322
447 1.03596396819
448 1.03735756015
449 1.02345715167
450 1.02323285655
451 1.02292215284
452 1.0220889007
453 1.02121182608
454 1.02172023062
455 1.02028883934
456 1.02013301299
457 1.0204904665
458 1.02128441803
459 1.02165128339
460 1.02122114949
461 1.02104091524
462 1.02176705182
463 1.02115408803
464 1.02197514571
465 1.02168676759
466 1.02141153397
467 1.02047883584
468 1.02107350419
469 1.02128571928
470 1.02070902022
471 1.01980410149
472 1.02020419876
473 1.02162457383
474 1.02023737271
475 1.01998105932
476 1.02022550701
477 1.02077455801
478 1.01970856584
479 1.01861040283
480 1.01873610771
481 1.01808939298
482 1.01795433967
483 1.01766894355
484 1.01658463906
485 1.01658266686
486 1.01656653729
487 1.01708320348
488 1.01703966107
489 1.01698846712
490 1.01681667098
491 1.01673387775
492 1.01705811825
493 1.0172443137
494 1.01679389032
495 1.01691379585
496 1.01645726435
497 1.01633287142
498 1.01678300751
499 1.01622036638
500 1.0168045712
501 1.01634082634
502 1.03616592414
503 1.04314515863
504 1.03675748717
505 1.04040246943
506 1.03988502162
507 1.03372828121
508 1.02878297441
509 1.02833084758
510 1.02561361429
511 1.02530324107
512 1.00594678119
513 1.00620032933
514 1.01112351986
515 1.00004466618
516 0.991281091277
517 0.99102991201
518 0.982463392493
519 0.977693659894
520 0.962012416889
521 0.960956371163
522 0.960657021594
523 0.965332782168
524 0.967536841149
525 0.967235978959
526 0.95938984139
527 0.977596744745
528 0.993930412988
529 0.994700351198
530 0.9921567878
531 0.99169712101
532 0.985304713004
533 0.984953733209
534 0.984420989065
535 0.99137533115
536 0.982067744242
537 0.9703615077
538 0.973284698968
539 0.973982425109
540 0.974029978564
541 0.961408220253
542 0.939210569418
543 0.934338494603
544 0.93428244244
545 0.92337378031
546 0.919555362368
547 0.921497596417
548 0.912126882758
549 0.923018823097
550 0.922623463573
551 0.922216484343
552 0.922783784674
553 0.921830513422
554 0.921142328811
555 0.921605951238
556 0.921407710754
557 0.92167600715
558 0.92108770337
559 0.92045198665
560 0.919989665033
561 0.919554074299
562 0.917891704524
563 0.917846442858
564 0.917688342769
565 0.917689533356
566 0.917904032144
567 0.918171275994
568 0.917934135303
569 0.918259288482
570 0.918830452746
571 0.919758609555
572 0.91951290877
573 0.919280834751
574 0.919420531661
575 0.920453741595
576 0.918844685436
577 0.919375374312
578 0.920071885224
579 0.920365944612
580 0.920272920402
581 0.919997543906
582 0.919388819326
583 0.919501521929
584 0.920309080017
585 0.920725146515
586 0.920467066043
587 0.921375831406
588 0.920413338375
589 0.919401634411
590 0.920057220875
591 0.920043863143
592 0.920190854824
593 0.920081069178
594 0.918709436476
595 0.918693021602
596 0.919520512713
597 0.919623085302
598 0.91982745014
599 0.920641994314
600 0.92076104175
601 0.912007593826
602 0.913640553994
603 0.906247750575
604 0.906305560642
605 0.915819414244
606 0.916354831809
607 0.91063468776
608 0.896280388621
609 0.89539446086
610 0.896532902623
611 0.897059581744
612 0.907950220382
613 0.907273482199
614 0.910376252552
615 0.916056960737
616 0.923800346693
617 0.922658571097
618 0.928211514923
619 0.922894918562
620 0.937112344429
621 0.936383351813
622 0.91352586736
623 0.904715895699
624 0.90449346528
625 0.892915415971
626 0.893533302298
627 0.881821269848
628 0.879409725427
629 0.876519254057
630 0.857401618226
631 0.857817776553
632 0.864662664259
633 0.864635480369
634 0.859304569684
635 0.859062106109
636 0.860547382691
637 0.878513226345
638 0.878387780718
639 0.877779583818
640 0.875132324548
641 0.886631709376
642 0.889829877614
643 0.894409478989
644 0.885080355236
645 0.897495514129
646 0.899896556102
647 0.899914161122
648 0.897133571984
649 0.89745383868
650 0.897872815859
651 0.898063387032
652 0.89717357646
653 0.897438073814
654 0.89776621939
655 0.897121263411
656 0.897872909664
657 0.89905174984
658 0.899917815369
659 0.900465775513
660 0.900179538505
661 0.9005209073
662 0.901085372818
663 0.901992518517
664 0.901459381298
665 0.901851400302
666 0.90226353104
667 0.903114104687
668 0.902325166755
669 0.901581234164
670 0.901654587405
671 0.900972248624
672 0.901072784301
673 0.899876412523
674 0.90021371398
675 0.89927770212
676 0.900084280551
677 0.899235036883
678 0.898997907883
679 0.899944396407
680 0.899851167648
681 0.900083250128
682 0.899633782598
683 0.900170300387
684 0.900413792292
685 0.899497902969
686 0.899988003238
687 0.899003184186
688 0.899316673067
689 0.900662695066
690 0.900916081224
691 0.900750403252
692 0.90053263545
693 0.900262844122
694 0.901598589544
695 0.902050767843
696 0.901795526344
697 0.902434489243
698 0.901845366071
699 0.901631646449
700 0.901235408989
701 0.888641930235
702 0.887186294737
703 0.895230522374
704 0.897437973591
705 0.897530287948
706 0.896323153229
707 0.897034230201
708 0.915157898865
709 0.916171648018
710 0.916644177178
711 0.917098145781
712 0.924052278336
713 0.923921520926
714 0.914509190585
715 0.917863188517
716 0.917734685219
717 0.919038021172
718 0.922361724595
719 0.93220147421
720 0.933129512327
721 0.92224471986
722 0.94577120305
723 0.962864885515
724 0.963178571918
725 0.968055657277
726 0.963202183656
727 0.982036759847
728 0.984998876069
729 0.988409768455
730 0.98809460778
731 0.9884417752
732 0.965210917734
733 0.947089652511
734 0.955252058684
735 0.946823382481
736 0.953721101296
737 0.953362760864
738 0.953449007418
739 0.955056051609
740 0.959551015597
741 0.960872288272
742 0.97787311962
743 0.97808868275
744 0.98816258804
745 0.987212830007
746 0.990211826538
747 0.981644677618
748 0.988708663612
749 0.987506615261
750 0.987785571053
751 0.987461175652
752 0.987693636217
753 0.988658075707
754 0.988057037892
755 0.988677606364
756 0.988311789181
757 0.987277345294
758 0.985504608601
759 0.984761420828
760 0.984955659448
761 0.985280321502
762 0.985160506171
763 0.984635076165
764 0.985368228201
765 0.985080687942
766 0.983789599042
767 0.983496617463
768 0.983727266136
769 0.98456708625
770 0.985367811104
771 0.985260796134
772 0.986225941385
773 0.98668364221
774 0.986626111323
775 0.987770184247
776 0.987765413995
777 0.98755407719
778 0.987017821702
779 0.986318854639
780 0.985546437418
781 0.985517285207
782 0.985968267643
783 0.985929662851
784 0.986014793096
785 0.986687968177
786 0.987275365235
787 0.986112568962
788 0.986060599605
789 0.985062884207
790 0.984094006153
791 0.984266596231
792 0.985043052313
793 0.984576278802
794 0.984881700388
795 0.984872987147
796 0.984276311421
797 0.983894191956
798 0.982958943645
799 0.984079508039
800 0.983343504958
801 1.00561418122
802 1.00120193665
803 0.997375160645
804 0.980090417336
805 0.975939137957
806 0.977424030703
807 0.999610208437
808 1.00026169588
809 0.998962320098
810 0.976979413953
811 0.972317463695
812 0.97317927346
813 0.973628437445
814 0.981221859593
815 0.981466214545
816 0.973212550224
817 0.972586028589
818 0.96781586216
819 0.962910896265
820 0.962976327076
821 0.965181231271
822 0.965168330319
823 0.963471117063
824 0.964046591504
825 0.95019504293
826 0.968484154289
827 0.966447836711
828 0.967222046345
829 0.965471605926
830 0.986338093133
831 0.973365909809
832 0.996026532969
833 1.01364897862
834 1.01354000646
835 1.01847184904
836 1.00208501731
837 1.00282100686
838 1.00303864158
839 1.00265555405
840 1.00072875362
841 1.00000429166
842 1.00184145691
843 1.00246326115
844 1.00360258677
845 1.00595877965
846 0.99921978351
847 0.997134828482
848 0.996807662144
849 0.992380282507
850 0.991388192335
851 0.990512756146
852 0.98999945237
853 0.989796231856
854 0.989982377724
855 0.990562878204
856 0.990083514209
857 0.990274549955
858 0.990851545473
859 0.991504581343
860 0.992245329737
861 0.991209462448
862 0.991659224045
863 0.992175611063
864 0.991096553249
865 0.992393295929
866 0.992656201774
867 0.993115649734
868 0.99280436511
869 0.992390111651
870 0.993224881752
871 0.993906276624
872 0.993266000057
873 0.993833170944
874 0.993415757474
875 0.993082624657
876 0.993345451195
877 0.992782089117
878 0.993451393379
879 0.994173220096
880 0.995130641595
881 0.99564766816
882 0.995023530248
883 0.995470097554
884 0.995906031049
885 0.996313190618
886 0.996558302879
887 0.998155159327
888 0.999137929315
889 0.999106626732
890 0.999628692211
891 0.999378955845
892 0.998234628838
893 0.999255797417
894 0.998867651926
895 0.998013128943
896 0.998089945669
897 0.998974528962
898 0.999903295286
899 0.998026993107
900 0.998600343113


==> latex_data/vae/mmd/fashion-pap-1337.txt <==
x y
100 1.17072152218
101 1.19168184965
102 1.21460041327
103 1.23663544684
104 1.25148074275
105 1.27461883544
106 1.29846449718
107 1.32194318285
108 1.34460028005
109 1.36657276361
110 1.38794651766
111 1.41263044845
112 1.43523560929
113 1.45725757633
114 1.47867260876
115 1.50172878535
116 1.52535868049
117 1.54720012091
118 1.57033605326
119 1.59332697414
120 1.61763612598
121 1.64007030971
122 1.66369559176
123 1.68423023725
124 1.70302308644
125 1.72274785851
126 1.74016494992
127 1.76491731473
128 1.78888939669
129 1.81287840835
130 1.83693668517
131 1.86059318145
132 1.88418314841
133 1.90666874644
134 1.92872577316
135 1.9523662124
136 1.976006146
137 1.99920798422
138 2.02201042588
139 2.04534140446
140 2.06865540917
141 2.09168454204
142 2.11365178532
143 2.12568183397
144 2.14732101063
145 2.16098436752
146 2.18417658663
147 2.20728668035
148 2.2305586356
149 2.25388166383
150 2.27787979235
151 2.26123715324
152 2.26232845977
153 2.25821066002
154 2.25867494961
155 2.2591964846
156 2.2609265233
157 2.25863817725
158 2.25785600264
159 2.25681718422
160 2.25865081556
161 2.25945658205
162 2.25156148029
163 2.24963513319
164 2.250846741
165 2.24222923749
166 2.24171980859
167 2.24070286064
168 2.24289149602
169 2.243349792
170 2.24054609692
171 2.24160259288
172 2.23156392295
173 2.22913605316
174 2.2315012247
175 2.22792270969
176 2.23071782436
177 2.22928996282
178 2.22704786027
179 2.22412065368
180 2.2157665787
181 2.21923556965
182 2.2195575363
183 2.22239676093
184 2.22204337485
185 2.21752998986
186 2.21774649783
187 2.21746977257
188 2.21709399706
189 2.2168405143
190 2.21509752244
191 2.21195136791
192 2.21224140995
193 2.21291295562
194 2.21235015341
195 2.2128660563
196 2.21281823359
197 2.21686854402
198 2.22115674904
199 2.21944030918
200 2.21869157263
201 2.21868647873
202 2.21829802637
203 2.2185281749
204 2.22318610344
205 2.22233936718
206 2.22238686516
207 2.22007716457
208 2.21996323256
209 2.21939816683
210 2.21840427577
211 2.21766438177
212 2.21836537352
213 2.21963629746
214 2.22076394981
215 2.2202598618
216 2.22031585157
217 2.22007165215
218 2.21742129181
219 2.21726272962
220 2.20341791428
221 2.2022196755
222 2.20239395264
223 2.20451982323
224 2.20914744341
225 2.21094780075
226 2.21540818064
227 2.19258471191
228 2.19273444477
229 2.18248384138
230 2.18133234831
231 2.18101655005
232 2.18014835969
233 2.17939211513
234 2.18090859261
235 2.18035998009
236 2.17870799458
237 2.16386358007
238 2.16435850134
239 2.16393762687
240 2.16403141942
241 2.16419927204
242 2.15889259266
243 2.16962064129
244 2.16234288744
245 2.17143848483
246 2.17169954842
247 2.17202338259
248 2.17259652241
249 2.17375174503
250 2.17359350946
251 2.19574002352
252 2.19361545373
253 2.19792800789
254 2.19709964684
255 2.19665603375
256 2.19245011089
257 2.19332890738
258 2.19360213139
259 2.19520095366
260 2.18914900517
261 2.18909058924
262 2.19450354908
263 2.19559863161
264 2.19288140152
265 2.20173965831
266 2.20174809525
267 2.19954097969
268 2.19913871893
269 2.19907570209
270 2.1963288613
271 2.19516469882
272 2.19946282395
273 2.19996614942
274 2.19393687463
275 2.19325451248
276 2.19127497949
277 2.19520245133
278 2.19593230423
279 2.19798791755
280 2.20012804502
281 2.20015332509
282 2.20069702783
283 2.20134536429
284 2.20192209692
285 2.20674910302
286 2.21005337837
287 2.20057596808
288 2.20036923646
289 2.20202620673
290 2.20349116413
291 2.20615810202
292 2.20648524787
293 2.20163838508
294 2.20104390658
295 2.19289254541
296 2.19225023424
297 2.19111756477
298 2.18983831781
299 2.18545848775
300 2.18685812398
301 2.17135757178
302 2.17191388975
303 2.15552872534
304 2.15810861077
305 2.14057975442
306 2.13653524533
307 2.12212860466
308 2.12128446168
309 2.11928000196
310 2.12139928164
311 2.12206563192
312 2.10758857397
313 2.10669224011
314 2.10277714496
315 2.1024111441
316 2.10197570855
317 2.10047514545
318 2.10471028803
319 2.10423163372
320 2.11673185328
321 2.11888816977
322 2.11853756761
323 2.11170249369
324 2.11189000098
325 2.11223509013
326 2.11331732013
327 2.13592788345
328 2.13615839806
329 2.14616898454
330 2.14699075449
331 2.14709648295
332 2.14784474364
333 2.14749671101
334 2.14652444036
335 2.14667323258
336 2.14967083272
337 2.16547955351
338 2.16551411
339 2.16556969712
340 2.16443242958
341 2.15697831731
342 2.16221130807
343 2.14188289075
344 2.14793227319
345 2.14772461043
346 2.14651052326
347 2.14665948869
348 2.13764733494
349 2.13826537818


==> latex_data/vae/mmd/fashion-pap-1338.txt <==
x y
100 1.17870099095
101 1.20039498954
102 1.2230924301
103 1.24275079186
104 1.26507342782
105 1.28860255563
106 1.3126390231
107 1.33574556404
108 1.35888794593
109 1.38179562452
110 1.4037085094
111 1.42864546854
112 1.45147760333
113 1.46968191668
114 1.49207733305
115 1.5148778625
116 1.53845286362
117 1.56105711675
118 1.57979568766
119 1.60297928916
120 1.6273231848
121 1.64990150204
122 1.67375971378
123 1.69253139378
124 1.71423300845
125 1.73616333094
126 1.75717784583
127 1.78232520687
128 1.80594203109
129 1.82999276129
130 1.85359848927
131 1.87744095689
132 1.90150654425
133 1.92397988986
134 1.94030319823
135 1.96437568121
136 1.98714846329
137 2.01088463449
138 2.03410007187
139 2.05772789715
140 2.08073858724
141 2.10376890831
142 2.12733232743
143 2.14435931
144 2.1657812834
145 2.18724851427
146 2.21091360103
147 2.23430615693
148 2.25856305629
149 2.28241892468
150 2.30723233747
151 2.29342690864
152 2.29795486729
153 2.29244813187
154 2.29352914477
155 2.29466440436
156 2.29717261112
157 2.2970137245
158 2.28385936271
159 2.28323916981
160 2.28568205345
161 2.28635360924
162 2.27539479725
163 2.26771470807
164 2.26869356614
165 2.26736763497
166 2.26705652406
167 2.26623166274
168 2.26701507237
169 2.26775831988
170 2.26680866731
171 2.2684844612
172 2.26722933639
173 2.26260769141
174 2.26247994686
175 2.25853636209
176 2.2586279954
177 2.2598414299
178 2.2599624161
179 2.26462537909
180 2.26237923
181 2.26290240475
182 2.26322224425
183 2.26317533574
184 2.26283635663
185 2.26161556119
186 2.26159545639
187 2.26109429411
188 2.25963208064
189 2.25971277299
190 2.26102823835
191 2.25812785319
192 2.25961502211
193 2.25896837863
194 2.25618399467
195 2.25615627148
196 2.25603655876
197 2.25693152354
198 2.26200666293
199 2.26129575675
200 2.26229347129
201 2.26187741101
202 2.26202194928
203 2.26411755891
204 2.26297017962
205 2.26185576529
206 2.26226168376
207 2.2616711786
208 2.26199130339
209 2.26133206805
210 2.26066239472
211 2.25986613251
212 2.26036269399
213 2.26462051159
214 2.26521342636
215 2.26494994622
216 2.26535990812
217 2.26495612485
218 2.26967785966
219 2.26918027914
220 2.2531108133
221 2.25305570687
222 2.25300884728
223 2.25608237984
224 2.25758660178
225 2.25328747109
226 2.25656777217
227 2.23292305309
228 2.23358651072
229 2.23345933402
230 2.23224232939
231 2.2317732706
232 2.22882591227
233 2.22799047073
234 2.23587709371
235 2.23504424187
236 2.23417723132
237 2.21753301023
238 2.21769966171
239 2.21762757996
240 2.21743204474
241 2.2181608361
242 2.20712327084
243 2.21351276161
244 2.21337605501
245 2.21554112516
246 2.2155368751
247 2.21584472346
248 2.21547612993
249 2.21652527764
250 2.21569774769
251 2.23820886254
252 2.23971773076
253 2.24704394776
254 2.24631986183
255 2.24621501101
256 2.24206819762
257 2.24105262235
258 2.25324553757
259 2.25416369355
260 2.23945032016
261 2.23949039588
262 2.24770868731
263 2.25678070348
264 2.25544942801
265 2.25722280085
266 2.256943173
267 2.25755391243
268 2.2564275562
269 2.25643854787
270 2.24763994344
271 2.24608932968
272 2.24387603868
273 2.24594964677
274 2.24023863359
275 2.23992001629
276 2.2386304415
277 2.23907054283
278 2.23641990824
279 2.23594189159
280 2.23567231976
281 2.23522528764
282 2.23557163975
283 2.23529366541
284 2.23574653772
285 2.23741584249
286 2.22817757318
287 2.21835188181
288 2.21869705731
289 2.2188379276
290 2.21924710046
291 2.22098419294
292 2.2202769963
293 2.21628687439
294 2.21529721726
295 2.21426482179
296 2.21377449428
297 2.21257843983
298 2.21277988742
299 2.20835963431
300 2.20830072093
301 2.19618179455
302 2.19616161839
303 2.18027850765
304 2.18192272654
305 2.16905613598
306 2.15996124392
307 2.1459381615
308 2.14675214514
309 2.14612176333
310 2.14801780574
311 2.14880003505
312 2.14200702228
313 2.14352627331
314 2.14094248444
315 2.14030823992
316 2.13989108202
317 2.13931693062
318 2.14106409272
319 2.14166501735
320 2.15616354208
321 2.15727722751
322 2.15501783291
323 2.14749698465
324 2.14812809924
325 2.15170096786
326 2.14933581451
327 2.172534949
328 2.17269992162
329 2.1727916476
330 2.17321827074
331 2.16925082527
332 2.1713975651
333 2.1710495566
334 2.17055214869
335 2.17090806763
336 2.17370329704
337 2.1902135773
338 2.19022408448
339 2.19020868741
340 2.18841165098
341 2.17453097959
342 2.184553312
343 2.17106556966
344 2.1709423921
345 2.17057341489
346 2.16894197409
347 2.16944031315
348 2.16327161391
349 2.16375767445


==> latex_data/vae/mmd/fashion-pap-1339.txt <==
x y
100 1.17072813577
101 1.19147821728
102 1.21459696128
103 1.23669442509
104 1.25398985677
105 1.27726233309
106 1.30062668453
107 1.32453788483
108 1.34703575633
109 1.3685794124
110 1.38787801585
111 1.41233319298
112 1.43481324363
113 1.45503819662
114 1.47757554095
115 1.50058424498
116 1.52432331689
117 1.54610615866
118 1.56840498192
119 1.59185917483
120 1.6158774698
121 1.63810015703
122 1.66155698564
123 1.68207078685
124 1.70254724898
125 1.72312752163
126 1.73907836577
127 1.76354290994
128 1.78772570527
129 1.81158997672
130 1.83531194853
131 1.85846214876
132 1.88189696893
133 1.90478330282
134 1.92594042369
135 1.94981455613
136 1.97232353329
137 1.99558040533
138 2.01796031407
139 2.04137263911
140 2.06486148037
141 2.0878193168
142 2.1102453394
143 2.12509941666
144 2.14569347344
145 2.16607566113
146 2.18929442714
147 2.21230720238
148 2.23549311685
149 2.25847468019
150 2.28238559022
151 2.27334242205
152 2.2756318825
153 2.2684207559
154 2.26894619516
155 2.27051659773
156 2.27253453852
157 2.27155069211
158 2.26613452669
159 2.2651582764
160 2.26709260646
161 2.26714697109
162 2.25643165323
163 2.24984414431
164 2.2513469416
165 2.24805315187
166 2.24740066573
167 2.24665687452
168 2.24769383057
169 2.24827261176
170 2.24646728901
171 2.24701435621
172 2.23839047289
173 2.23592143773
174 2.23608413175
175 2.23406842849
176 2.23723865776
177 2.23809800864
178 2.23708005466
179 2.23719164937
180 2.22954454518
181 2.23097192979
182 2.23123403386
183 2.2319065738
184 2.23145880067
185 2.22720012581
186 2.22709398538
187 2.2270611209
188 2.22628722295
189 2.225830581
190 2.22513413757
191 2.22184802789
192 2.22239349749
193 2.22291269841
194 2.22214601534
195 2.22217721443
196 2.22175309197
197 2.22421026043
198 2.22833785828
199 2.22643966568
200 2.22599099479
201 2.22566276462
202 2.22529168666
203 2.22547225583
204 2.22873120463
205 2.22736610158
206 2.22763120132
207 2.2268926006
208 2.22716974749
209 2.22706274495
210 2.22924535065
211 2.22887090596
212 2.22927859666
213 2.23153272444
214 2.2312249572
215 2.23101519251
216 2.23028214465
217 2.22990474963
218 2.22748514147
219 2.22740873498
220 2.21009221731
221 2.21090324353
222 2.21104413133
223 2.21235217994
224 2.21496752185
225 2.21267446128
226 2.21950206638
227 2.19683970274
228 2.19692094928
229 2.19236959824
230 2.19161082289
231 2.19132128277
232 2.19021326312
233 2.18942701929
234 2.19237649558
235 2.1919162723
236 2.18897109412
237 2.16849057111
238 2.16908465329
239 2.16884316347
240 2.16876589766
241 2.16909482953
242 2.15973020257
243 2.16737102776
244 2.16062463191
245 2.16402785384
246 2.16392956005
247 2.16411333542
248 2.16443551064
249 2.16527091348
250 2.16521211134
251 2.18621418286
252 2.18622105703
253 2.1933323755
254 2.19213211755
255 2.19229365491
256 2.18441497123
257 2.18441209887
258 2.18913701894
259 2.19021786845
260 2.17767054082
261 2.17768034509
262 2.18617772968
263 2.19233910372
264 2.19165067451
265 2.19557732091
266 2.19560504223
267 2.19359550288
268 2.19352116604
269 2.19300237901
270 2.18466541161
271 2.18329479368
272 2.18725271432
273 2.18877938285
274 2.18260220876
275 2.17836585174
276 2.17655619941
277 2.17757435662
278 2.17703901774
279 2.17786321757
280 2.17925579678
281 2.17882625155
282 2.17939462124
283 2.17890387829
284 2.17952559868
285 2.18372728603
286 2.18307710225
287 2.17154718197
288 2.17097647481
289 2.17160813807
290 2.17257047863
291 2.17540437053
292 2.17535194806
293 2.16819901095
294 2.16564164872
295 2.16403939952
296 2.16432064832
297 2.16321543717
298 2.16236892565
299 2.15687508875
300 2.15777674554
301 2.14996200988
302 2.15020669744
303 2.1358379454
304 2.13766035474
305 2.1201855326
306 2.11083767759
307 2.09289503302
308 2.09085294279
309 2.08986405539
310 2.09088378535
311 2.09138330708
312 2.07846968167
313 2.07757466871
314 2.07309450552
315 2.07255574894
316 2.07291505748
317 2.07168208306
318 2.07621885395
319 2.07551391515
320 2.09159604083
321 2.09196567731
322 2.09082953784
323 2.08176332495
324 2.08240542998
325 2.08612244781
326 2.08647737842
327 2.10901965944
328 2.10849315653
329 2.1129186372
330 2.11277712111
331 2.11330413369
332 2.11413279271
333 2.11365736224
334 2.11337199692
335 2.11371671157
336 2.11888138998
337 2.13954862031
338 2.13974452662
339 2.13975169741
340 2.13850269699
341 2.12743237084
342 2.13672000818
343 2.11810681755
344 2.12615492809
345 2.12584441155
346 2.12357839193
347 2.12398430633
348 2.11278242258
349 2.11346519231


==> latex_data/vae/mmd/fashion-pap.txt <==
x y
100 0.151155
101 0.152364
102 0.15242
103 0.15077
104 0.151302
105 0.15122
106 0.151474
107 0.150968
108 0.152077
109 0.153022
110 0.150882
111 0.153049
112 0.153162
113 0.154328
114 0.156171
115 0.154868
116 0.154485
117 0.157534
118 0.157338
119 0.155835
120 0.155496
121 0.154639
122 0.154392
123 0.153646
124 0.154213
125 0.155778
126 0.155279
127 0.156806
128 0.157917
129 0.15621
130 0.15736
131 0.155278
132 0.154963
133 0.155204
134 0.156259
135 0.156477
136 0.158078
137 0.155744
138 0.154082
139 0.154341
140 0.153478
141 0.151112
142 0.151963
143 0.152152
144 0.153835
145 0.15336
146 0.15425
147 0.155299
148 0.15515
149 0.154208
150 0.156309
151 0.155158
152 0.15611
153 0.160145
154 0.168075
155 0.17623
156 0.188935
157 0.20349
158 0.218364
159 0.235219
160 0.25235
161 0.271894
162 0.290075
163 0.308855
164 0.329469
165 0.3512
166 0.373147
167 0.395254
168 0.417438
169 0.436392
170 0.459733
171 0.479742
172 0.501717
173 0.523565
174 0.546741
175 0.569315
176 0.590103
177 0.613436
178 0.636326
179 0.657089
180 0.679237
181 0.702461
182 0.7259
183 0.749133
184 0.773294
185 0.797687
186 0.82121
187 0.844659
188 0.86684
189 0.890389
190 0.914753
191 0.938295
192 0.949674
193 0.973026
194 0.997242
195 1.02073
196 1.04494
197 1.06859
198 1.08266
199 1.10605
200 1.13052
201 1.15139
202 1.17463
203 1.19668
204 1.21961
205 1.24107
206 1.26481
207 1.28189
208 1.30545
209 1.32866
210 1.34839
211 1.37358
212 1.39586
213 1.41562
214 1.43873
215 1.4622
216 1.48604
217 1.50929
218 1.52001
219 1.54316
220 1.56748
221 1.58322
222 1.60696
223 1.62868
224 1.65115
225 1.67475
226 1.69615
227 1.72125
228 1.74538
229 1.76911
230 1.79255
231 1.81593
232 1.83825
233 1.86098
234 1.87401
235 1.898
236 1.90897
237 1.93243
238 1.9557
239 1.97949
240 2.00331
241 2.02605
242 2.04933
243 2.06063
244 2.08372
245 2.10693
246 2.13059
247 2.15433
248 2.17839
249 2.20198
250 2.22652
251 2.21688
252 2.23213
253 2.23471
254 2.23553
255 2.23632
256 2.23694
257 2.23722
258 2.22337
259 2.22255
260 2.22519
261 2.22587
262 2.20833
263 2.19198
264 2.19261
265 2.18864
266 2.18851
267 2.18734
268 2.18801
269 2.19004
270 2.18913
271 2.19195
272 2.18538
273 2.18321
274 2.18287
275 2.17092
276 2.17293
277 2.17346
278 2.17401
279 2.17712
280 2.17626
281 2.17708
282 2.1695
283 2.1695
284 2.169
285 2.16783
286 2.16741
287 2.16729
288 2.16482
289 2.16522
290 2.16519
291 2.15569
292 2.16818
293 2.16776
294 2.16381
295 2.16397
296 2.16358
297 2.16401
298 2.17389
299 2.17244
300 2.17287
301 2.17394
302 2.1739
303 2.17482
304 2.17285
305 2.17453
306 2.17474
307 2.18044
308 2.18138
309 2.18029
310 2.17793
311 2.1773
312 2.17842
313 2.18051
314 2.18097
315 2.18143
316 2.1818
317 2.18168
318 2.19155
319 2.19215
320 2.17691
321 2.18443
322 2.18458
323 2.18157
324 2.18364
325 2.17824
326 2.18146
327 2.15743
328 2.15778
329 2.15712
330 2.15589
331 2.15618
332 2.15611
333 2.15632
334 2.16741
335 2.16695
336 2.17788
337 2.16313
338 2.16237
339 2.16227
340 2.1623
341 2.16289
342 2.14213
343 2.15453
344 2.15331
345 2.15403
346 2.15422
347 2.15437
348 2.1543
349 2.1554


==> latex_data/vae/mmd/fashion-test-0.05.txt <==
x y
100 0.182573300198
101 0.184386735082
102 0.185058461371
103 0.1842524444
104 0.179644545088
105 0.181201482435
106 0.179151431526
107 0.180966485544
108 0.182016696592
109 0.185285352351
110 0.185869119549
111 0.183991220581
112 0.184849802938
113 0.184556307701
114 0.18483594067
115 0.183387958182
116 0.1860431539
117 0.186390755594
118 0.187083341213
119 0.182807620257
120 0.185469120653
121 0.183711890233
122 0.182955043419
123 0.182430689726
124 0.183690921224
125 0.18567297065
126 0.188675022636
127 0.189375553827
128 0.184784192152
129 0.181977705781
130 0.179925667877
131 0.180429798014
132 0.183437130227
133 0.183577091969
134 0.18413443751
135 0.183881507102
136 0.18290994291
137 0.181381095291
138 0.179848961737
139 0.177316437064
140 0.181778294234
141 0.184625838689
142 0.185770705133
143 0.184591403933
144 0.18458614196
145 0.183797623851
146 0.188205740158
147 0.186942081411
148 0.191857560937
149 0.190341060691
150 0.191405163605
151 0.191951282577
152 0.190641488007
153 0.190266977745
154 0.190797577888
155 0.191972942501
156 0.18715017755
157 0.185274645058
158 0.186890158986
159 0.184959573795
160 0.18582058267
161 0.187569794342
162 0.187360324159
163 0.190973292856
164 0.188798755417
165 0.18763085238
166 0.185201990028
167 0.188117264838
168 0.190095155095
169 0.190916032739
170 0.186673570847
171 0.189744686921
172 0.191634446685
173 0.189594171367
174 0.186122016149
175 0.184281091707
176 0.187953602361
177 0.191229859343
178 0.192919724193
179 0.190241307179
180 0.19041739852
181 0.195562622904
182 0.19450469558
183 0.193328496148
184 0.195263132875
185 0.196791567559
186 0.199070638332
187 0.19922903632
188 0.197230431343
189 0.19647590002
190 0.195525232139
191 0.197396501944
192 0.197179688347
193 0.197654387307
194 0.198517329521
195 0.199539362177
196 0.196565290183
197 0.201560399794
198 0.202166066923
199 0.199811535165
200 0.200555230734
201 0.200156331299
202 0.200412328685
203 0.198738786597
204 0.202653445618
205 0.203774617848
206 0.205449561518
207 0.201504514968
208 0.199284590998
209 0.200262535821
210 0.203586973142
211 0.204304228441
212 0.204052842428
213 0.20495698076
214 0.207072938111
215 0.206177911406
216 0.206542975196
217 0.203331220271
218 0.203523513142
219 0.203420782907
220 0.204492578155
221 0.206870278511
222 0.208597190104
223 0.20535039602
224 0.202815645753
225 0.204671709209
226 0.199546680568
227 0.199674312135
228 0.201600333512
229 0.203208265801
230 0.201445670513
231 0.20114990375
232 0.199500124745
233 0.201609758573
234 0.200372963911
235 0.202118079563
236 0.203042870837
237 0.201863439998
238 0.199025284018
239 0.19837244945
240 0.196769152039
241 0.193323416823
242 0.196295112278
243 0.196802918846
244 0.189690967819
245 0.192009274061
246 0.191618320509
247 0.188959286622
248 0.184276506088
249 0.184617599574
250 0.188025182687
251 0.190696717905
252 0.190847667164
253 0.192171904598
254 0.192999127069
255 0.191700935467
256 0.193260513585
257 0.191001127165
258 0.187930195173
259 0.19094117296
260 0.188181503196
261 0.187547845237
262 0.186189666118
263 0.183586430233
264 0.183836158259
265 0.181661195653
266 0.184715904866
267 0.181830974256
268 0.182258841896
269 0.185453543907
270 0.185683858695
271 0.186435921221
272 0.183218769084
273 0.186960212131
274 0.189142876246
275 0.189506048077
276 0.186690357663
277 0.189607455905
278 0.187550356226
279 0.190399145726
280 0.194962602117
281 0.194733395883
282 0.193358168374
283 0.193870473093
284 0.19379754188
285 0.197711368166
286 0.197542341281
287 0.196627459521
288 0.196672906239
289 0.197756009716
290 0.200092989681
291 0.196197925705
292 0.197084840493
293 0.199336685215
294 0.198070313864
295 0.196974849115
296 0.196283324644
297 0.19199217808
298 0.191594219311
299 0.191843780592
300 0.190032250527
301 0.187277491034
302 0.190561249601
303 0.189589126559
304 0.189639638952
305 0.187857728068
306 0.187408435721
307 0.190335382876
308 0.192337974195
309 0.189289347841
310 0.187169614169
311 0.186731502309
312 0.187332659021
313 0.189537024272
314 0.190076578137
315 0.189559064255
316 0.194027294979
317 0.196838005001
318 0.195666426267
319 0.191771992755
320 0.188651608669
321 0.186806360205
322 0.185049841811
323 0.187589550159
324 0.187105975896
325 0.187253199703
326 0.18816796921
327 0.187891570516
328 0.187590092955
329 0.18564482779
330 0.186916638382
331 0.184372023195
332 0.186271351229
333 0.185921891175
334 0.184091521925
335 0.182079405436
336 0.182765053814
337 0.184471660049
338 0.18715342879
339 0.186021111511
340 0.187551668293
341 0.190474065675
342 0.190412292588
343 0.192281881838
344 0.196272833629
345 0.193891919061
346 0.191516139088
347 0.195381399373
348 0.199946113906
349 0.199871990359
350 0.195521613318
351 0.191954965996
352 0.189568970156
353 0.188679850018
354 0.187892468574
355 0.188570324586
356 0.192773283132
357 0.194896838745
358 0.193894826841
359 0.190449076915
360 0.19518416473
361 0.19559680264
362 0.196754523722
363 0.198856046428
364 0.200836414385
365 0.199832204885
366 0.199355938285
367 0.202399267973
368 0.201874154284
369 0.198165307025
370 0.201204478369
371 0.196435132321
372 0.198409218727
373 0.195732582433
374 0.193264384722
375 0.194026398971
376 0.196873454866
377 0.193140666951
378 0.19419951072
379 0.192284648915
380 0.191041553887
381 0.191807269795
382 0.195838966632
383 0.193024241697
384 0.191944052595
385 0.186883912413
386 0.186049271771
387 0.183261814852
388 0.185522712074
389 0.18684030968
390 0.184689678008
391 0.184401480739
392 0.184911787325
393 0.184971422565
394 0.181596409771
395 0.18238851438
396 0.184425718171
397 0.185748097255
398 0.184158774415
399 0.182362154688
400 0.181693632665
401 0.181017168772
402 0.179449885509
403 0.182653939864
404 0.179904037482
405 0.181697046741
406 0.183869730358
407 0.181736113087
408 0.181893270552
409 0.183884561901
410 0.181740458823
411 0.183249912538
412 0.182125811472
413 0.180099158788
414 0.178281136364
415 0.181596942547
416 0.178324278417
417 0.175557997449
418 0.176203692651
419 0.179344279142
420 0.183066642386
421 0.185889283446
422 0.184143975924
423 0.183383023749
424 0.181710811329
425 0.182195541637
426 0.181163367386
427 0.18091261423
428 0.182226693974
429 0.185873051657
430 0.183499449014
431 0.186209786633
432 0.184850286947
433 0.180893853173
434 0.180697065323
435 0.176956986434
436 0.178153066894
437 0.178970889286
438 0.175170951413
439 0.172710279692
440 0.170816234222
441 0.169775202823
442 0.170923128955
443 0.168257416857
444 0.166448342361
445 0.169410060898
446 0.168746973843
447 0.167328465287
448 0.165976627511
449 0.164824425831
450 0.166587087128
451 0.165266697569
452 0.164493989154
453 0.16445836542
454 0.165709171845
455 0.163934768528
456 0.161423554886
457 0.160793960752
458 0.160754822148
459 0.160840715735
460 0.158775594344
461 0.15943069556
462 0.160300242673
463 0.160765987664
464 0.160115076515
465 0.158378325405
466 0.157636191919
467 0.157383275658
468 0.156581705559
469 0.159843228182
470 0.158572308408
471 0.161436027587
472 0.160238624395
473 0.162630193674
474 0.163131369773
475 0.161919959713
476 0.161585893735
477 0.164440035685
478 0.16264262695
479 0.16376735852
480 0.164842192251
481 0.16039636891
482 0.160662709455
483 0.15965643284
484 0.162183495023
485 0.163353380938
486 0.164317478105
487 0.165903889783
488 0.163251451599
489 0.163413099357
490 0.163877504423
491 0.163439440407
492 0.164428499559
493 0.165038845435
494 0.167590570422
495 0.168976297562
496 0.167792920236
497 0.169279043317
498 0.16851677717
499 0.169519413875
500 0.171085264002
501 0.173759837683
502 0.174896018142
503 0.174032168755
504 0.174513938526
505 0.174964548307
506 0.172095042371
507 0.169782882479
508 0.170369743241
509 0.168824428358
510 0.171081881776
511 0.169745253601
512 0.168217902261
513 0.169704963036
514 0.168864628927
515 0.166650594418
516 0.169469494071
517 0.173113102165
518 0.174475482458
519 0.170560745387
520 0.171231430092
521 0.172598435523
522 0.176513696367
523 0.178011574019
524 0.178704704405
525 0.182819943854
526 0.180148269972
527 0.183249570187
528 0.181895994758
529 0.179527837694
530 0.180747422772
531 0.180798164271
532 0.178481453362
533 0.180971943183
534 0.179123726139
535 0.184942600727
536 0.183656716658
537 0.180321933887
538 0.186516017209
539 0.186956678155
540 0.185148986018
541 0.18273779872
542 0.181157750399
543 0.181163817648
544 0.18244506931
545 0.181929898359
546 0.184597813813
547 0.185259240173
548 0.184954897815
549 0.185858755321
550 0.18513361401
551 0.186061379267
552 0.183970789693
553 0.182508240275
554 0.183498335945
555 0.186731827258
556 0.187450648706
557 0.190456354941
558 0.191485974034
559 0.19102688783
560 0.189993936654
561 0.190251335576
562 0.187714268363
563 0.187428024082
564 0.186337695822
565 0.186778465322
566 0.185466543591
567 0.184670760146
568 0.181792009405
569 0.181336260915
570 0.18049980716
571 0.179250334771
572 0.179059213148
573 0.180975944736
574 0.179532121487
575 0.180728985095
576 0.17838997071
577 0.17664545453
578 0.176091810416
579 0.175484048385
580 0.176750836508
581 0.177062535649
582 0.174187930467
583 0.175617986564
584 0.17529551414
585 0.176966066584
586 0.175246394958
587 0.1758206864
588 0.176198296269
589 0.174370643475
590 0.17410848226
591 0.174841925672
592 0.173833505658
593 0.174587742553
594 0.172168142408
595 0.170267508937
596 0.172723115253
597 0.170734907281
598 0.172055868108
599 0.172463962612
600 0.173116914176
601 0.17237233829
602 0.173326496872
603 0.172663146878
604 0.172431386224
605 0.172821623112
606 0.172066863504
607 0.175785467803
608 0.174939704749
609 0.174646086503
610 0.175303188895
611 0.176885572043
612 0.179155308031
613 0.180894830259
614 0.180274185163
615 0.179738763979
616 0.179135375732
617 0.181714371417
618 0.181903397463
619 0.182627007911
620 0.183321738836
621 0.179868226192
622 0.17850489264
623 0.181567554534
624 0.183401879254
625 0.184122757081
626 0.186805245009
627 0.187948031961
628 0.188395304489
629 0.187557710316
630 0.189153595359
631 0.186400737621
632 0.188275149745
633 0.185667054453
634 0.185829138086
635 0.181652019396
636 0.187036370798
637 0.186317857049
638 0.1855255387
639 0.18607238272
640 0.187410016222
641 0.191077794014
642 0.194616216405
643 0.194359418547
644 0.195614071876
645 0.190278927048
646 0.188678680376
647 0.190234016954
648 0.192179190186
649 0.191326829076
650 0.195327736033
651 0.196860364032
652 0.193873769439
653 0.194698490882
654 0.192119804572
655 0.191482088084
656 0.192115712965
657 0.19516797233
658 0.194954850757
659 0.195586915332
660 0.195483668218
661 0.194675284451
662 0.198640568585
663 0.201450478533
664 0.201725993769
665 0.202361141369
666 0.20023527144
667 0.199951761441
668 0.199844913471
669 0.196958266333
670 0.198179764701
671 0.200369982704
672 0.20155286421
673 0.197082717922
674 0.199417331359
675 0.197919140319
676 0.200131745906
677 0.19935710825
678 0.197253710442
679 0.196972285085
680 0.192327986008
681 0.19397592638
682 0.195897348696
683 0.200239195747
684 0.200488699858
685 0.198217060192
686 0.199668405793
687 0.197120773715
688 0.196519898043
689 0.197933183393
690 0.197322151625
691 0.197940492852
692 0.195882129314
693 0.190629715263
694 0.192970895613
695 0.194524762341
696 0.191592411145
697 0.191110551083
698 0.188701183334
699 0.187325926757
700 0.185390047341
701 0.186321111767
702 0.18576672442
703 0.186126182734
704 0.184853306946
705 0.18250432053
706 0.187599853758
707 0.185183698454
708 0.183939505586
709 0.187038370645
710 0.18485084136
711 0.186226158576
712 0.188617859932
713 0.189381345573
714 0.188561076636
715 0.189301366357
716 0.190624629699
717 0.188866534336
718 0.193822641738
719 0.194152245154
720 0.187658809762
721 0.186288933267
722 0.189667388661
723 0.186487073783
724 0.182965080595
725 0.179524348739
726 0.176691775378
727 0.176154689226
728 0.176529907541
729 0.175588300905
730 0.17740431548
731 0.17655136877
732 0.181332651487
733 0.183230810452
734 0.180956026702
735 0.180529177143
736 0.178088518772
737 0.176688737563
738 0.175505611422
739 0.173433992185
740 0.17368697461
741 0.171789999361
742 0.168805647432
743 0.168662990852
744 0.170284039583
745 0.170934220624
746 0.173593953495
747 0.17064937765
748 0.169013303253
749 0.171953332677
750 0.170388604966
751 0.169480843459
752 0.170602984486
753 0.174783321167
754 0.175671412222
755 0.173478796461
756 0.176379510149
757 0.171385638502
758 0.169117036674
759 0.168781197742
760 0.169203790904
761 0.171672953954
762 0.172266166183
763 0.170738888294
764 0.171843896198
765 0.173167774243
766 0.172216117001
767 0.170604537075
768 0.170205986675
769 0.170677910927
770 0.172708521221
771 0.170925527249
772 0.173390336472
773 0.173547752153
774 0.172931191153
775 0.173622684094
776 0.172082407341
777 0.169425965687
778 0.171307331934
779 0.169367504916
780 0.16959245935
781 0.166249662771
782 0.167304635587
783 0.165791072864
784 0.168219461242
785 0.168553364241
786 0.168294877856
787 0.16718884213
788 0.163605996828
789 0.167549903343
790 0.165867019651
791 0.168342400624
792 0.169166721667
793 0.167888447689
794 0.166227226013
795 0.166190975729
796 0.166203434584
797 0.1679692151
798 0.165443830392
799 0.168152189205
800 0.165835992707
801 0.163199539929
802 0.164954298944
803 0.166215519011
804 0.165662853683
805 0.165677913424
806 0.162800253648
807 0.16052050032
808 0.163240607184
809 0.164265935869
810 0.162861850505
811 0.160594109925
812 0.160689264643
813 0.159066204086
814 0.163292428602
815 0.161619126266
816 0.161179541419
817 0.162154070866
818 0.159956833545
819 0.159727047788
820 0.161450641496
821 0.165200292873
822 0.163906844661
823 0.166614161415
824 0.167724912135
825 0.166732033631
826 0.16423705727
827 0.167414571442
828 0.165041311838
829 0.16529720082
830 0.162873226775
831 0.164014952678
832 0.165099589035
833 0.162983540554
834 0.165164904975
835 0.16354090178
836 0.165117120993
837 0.165933767831
838 0.16485890708
839 0.168707315589
840 0.170272929577
841 0.171600121224
842 0.169689505659
843 0.16791956078
844 0.170221426777
845 0.17053022846
846 0.169766951509
847 0.172538302126
848 0.174116236543
849 0.173133702854
850 0.171581290411
851 0.172938755255
852 0.174501792462
853 0.17388883011
854 0.171529095116
855 0.172664042625
856 0.171184591075
857 0.175731468636
858 0.177769411908
859 0.18102147249
860 0.178125856562
861 0.179023173552
862 0.176052566201
863 0.178372428166
864 0.180075989256
865 0.180897675509
866 0.179590025369
867 0.180310542297
868 0.181685003685
869 0.181219327986
870 0.179546458974
871 0.183883368427
872 0.182680879176
873 0.186758193862
874 0.185451578247
875 0.188503500694
876 0.185336524217
877 0.186032884539
878 0.187186222657
879 0.187036635206
880 0.184987976157
881 0.190490079518
882 0.189601777666
883 0.188929281407
884 0.191473142778
885 0.193310978005
886 0.193478461875
887 0.192175303313
888 0.198864469052
889 0.200204714044
890 0.198951652163
891 0.19504849812
892 0.19451474146
893 0.195053254928
894 0.196777568134
895 0.194046835563
896 0.194105618876
897 0.191922344558
898 0.192410698865
899 0.190897321679
900 0.186956443967


==> latex_data/vae/mmd/fashion-test-0.15.txt <==
x y
100 0.182573300198
101 0.184386735082
102 0.185058461371
103 0.1842524444
104 0.179644545088
105 0.181201482435
106 0.179151431526
107 0.180966485544
108 0.182016696592
109 0.185285352351
110 0.185869119549
111 0.183991220581
112 0.184849802938
113 0.184556307701
114 0.18483594067
115 0.183387958182
116 0.1860431539
117 0.186390755594
118 0.187083341213
119 0.182807620257
120 0.185469120653
121 0.183711890233
122 0.182955043419
123 0.182430689726
124 0.183690921224
125 0.18567297065
126 0.188675022636
127 0.189375553827
128 0.184784192152
129 0.181977705781
130 0.179925667877
131 0.180429798014
132 0.183437130227
133 0.183577091969
134 0.18413443751
135 0.183881507102
136 0.18290994291
137 0.181381095291
138 0.179848961737
139 0.177316437064
140 0.181778294234
141 0.184625838689
142 0.185770705133
143 0.184591403933
144 0.18458614196
145 0.183797623851
146 0.188205740158
147 0.186942081411
148 0.191857560937
149 0.190341060691
150 0.191405163605
151 0.191951282577
152 0.190641488007
153 0.190266977745
154 0.190797577888
155 0.191972942501
156 0.18715017755
157 0.185274645058
158 0.186890158986
159 0.184959573795
160 0.18582058267
161 0.187569794342
162 0.187360324159
163 0.190973292856
164 0.188798755417
165 0.18763085238
166 0.185201990028
167 0.188117264838
168 0.190095155095
169 0.190916032739
170 0.186673570847
171 0.189744686921
172 0.191634446685
173 0.189594171367
174 0.186122016149
175 0.184281091707
176 0.187953602361
177 0.191229859343
178 0.192919724193
179 0.190241307179
180 0.19041739852
181 0.195562622904
182 0.19450469558
183 0.193328496148
184 0.195263132875
185 0.196791567559
186 0.199070638332
187 0.19922903632
188 0.197230431343
189 0.19647590002
190 0.195525232139
191 0.197396501944
192 0.197179688347
193 0.197654387307
194 0.198517329521
195 0.199539362177
196 0.196565290183
197 0.201560399794
198 0.202166066923
199 0.199811535165
200 0.200555230734
201 0.200156331299
202 0.200412328685
203 0.198738786597
204 0.202653445618
205 0.203774617848
206 0.205449561518
207 0.201504514968
208 0.199284590998
209 0.200262535821
210 0.203586973142
211 0.204304228441
212 0.204052842428
213 0.20495698076
214 0.207072938111
215 0.206177911406
216 0.206542975196
217 0.203331220271
218 0.203523513142
219 0.203420782907
220 0.204492578155
221 0.206870278511
222 0.208597190104
223 0.20535039602
224 0.202815645753
225 0.204671709209
226 0.199546680568
227 0.199674312135
228 0.201600333512
229 0.203208265801
230 0.201445670513
231 0.20114990375
232 0.199500124745
233 0.201609758573
234 0.200372963911
235 0.202118079563
236 0.203042870837
237 0.201863439998
238 0.199025284018
239 0.19837244945
240 0.196769152039
241 0.193323416823
242 0.196295112278
243 0.196802918846
244 0.189690967819
245 0.192009274061
246 0.191618320509
247 0.188959286622
248 0.184276506088
249 0.184617599574
250 0.188025182687
251 0.190696717905
252 0.190847667164
253 0.192171904598
254 0.192999127069
255 0.191700935467
256 0.193260513585
257 0.191001127165
258 0.187930195173
259 0.19094117296
260 0.188181503196
261 0.187547845237
262 0.186189666118
263 0.183586430233
264 0.183836158259
265 0.181661195653
266 0.184715904866
267 0.181830974256
268 0.182258841896
269 0.185453543907
270 0.185683858695
271 0.186435921221
272 0.183218769084
273 0.186960212131
274 0.189142876246
275 0.189506048077
276 0.186690357663
277 0.189607455905
278 0.187550356226
279 0.190399145726
280 0.194962602117
281 0.194733395883
282 0.193358168374
283 0.193870473093
284 0.19379754188
285 0.197711368166
286 0.197542341281
287 0.196627459521
288 0.196672906239
289 0.197756009716
290 0.200092989681
291 0.196197925705
292 0.197084840493
293 0.199336685215
294 0.198070313864
295 0.196974849115
296 0.196283324644
297 0.19199217808
298 0.191594219311
299 0.191843780592
300 0.190032250527
301 0.187277491034
302 0.190561249601
303 0.189589126559
304 0.189639638952
305 0.187857728068
306 0.187408435721
307 0.190335382876
308 0.192337974195
309 0.189289347841
310 0.187169614169
311 0.186731502309
312 0.187332659021
313 0.189537024272
314 0.190076578137
315 0.189559064255
316 0.194027294979
317 0.196838005001
318 0.195666426267
319 0.191771992755
320 0.188651608669
321 0.186806360205
322 0.185049841811
323 0.187589550159
324 0.187105975896
325 0.187253199703
326 0.18816796921
327 0.187891570516
328 0.187590092955
329 0.18564482779
330 0.186916638382
331 0.184372023195
332 0.186271351229
333 0.185921891175
334 0.184091521925
335 0.182079405436
336 0.182765053814
337 0.184471660049
338 0.18715342879
339 0.186021111511
340 0.187551668293
341 0.190474065675
342 0.190412292588
343 0.192281881838
344 0.196272833629
345 0.193891919061
346 0.191516139088
347 0.195381399373
348 0.199946113906
349 0.199871990359
350 0.195521613318
351 0.191954965996
352 0.189568970156
353 0.188679850018
354 0.187892468574
355 0.188570324586
356 0.192773283132
357 0.194896838745
358 0.193894826841
359 0.190449076915
360 0.19518416473
361 0.19559680264
362 0.196754523722
363 0.198856046428
364 0.200836414385
365 0.199832204885
366 0.199355938285
367 0.202399267973
368 0.201874154284
369 0.198165307025
370 0.201204478369
371 0.196435132321
372 0.198409218727
373 0.195732582433
374 0.193264384722
375 0.194026398971
376 0.196873454866
377 0.193140666951
378 0.19419951072
379 0.192284648915
380 0.191041553887
381 0.191807269795
382 0.195838966632
383 0.193024241697
384 0.191944052595
385 0.186883912413
386 0.186049271771
387 0.183261814852
388 0.185522712074
389 0.18684030968
390 0.184689678008
391 0.184401480739
392 0.184911787325
393 0.184971422565
394 0.181596409771
395 0.18238851438
396 0.184425718171
397 0.185748097255
398 0.184158774415
399 0.182362154688
400 0.181693632665
401 0.181017168772
402 0.179449885509
403 0.182653939864
404 0.179904037482
405 0.181697046741
406 0.183869730358
407 0.181736113087
408 0.181893270552
409 0.183884561901
410 0.181740458823
411 0.183249912538
412 0.182125811472
413 0.180099158788
414 0.178281136364
415 0.181596942547
416 0.178324278417
417 0.175557997449
418 0.176203692651
419 0.179344279142
420 0.183066642386
421 0.185889283446
422 0.184143975924
423 0.183383023749
424 0.181710811329
425 0.182195541637
426 0.181163367386
427 0.18091261423
428 0.182226693974
429 0.185873051657
430 0.183499449014
431 0.186209786633
432 0.184850286947
433 0.180893853173
434 0.180697065323
435 0.176956986434
436 0.178153066894
437 0.178970889286
438 0.175170951413
439 0.172710279692
440 0.170816234222
441 0.169775202823
442 0.170923128955
443 0.168257416857
444 0.166448342361
445 0.169410060898
446 0.168746973843
447 0.167328465287
448 0.165976627511
449 0.164824425831
450 0.166587087128
451 0.165266697569
452 0.164493989154
453 0.16445836542
454 0.165709171845
455 0.163934768528
456 0.161423554886
457 0.160793960752
458 0.160754822148
459 0.160840715735
460 0.158775594344
461 0.15943069556
462 0.160300242673
463 0.160765987664
464 0.160115076515
465 0.158378325405
466 0.157636191919
467 0.157383275658
468 0.156581705559
469 0.159843228182
470 0.158572308408
471 0.161436027587
472 0.160238624395
473 0.162630193674
474 0.163131369773
475 0.161919959713
476 0.161585893735
477 0.164440035685
478 0.16264262695
479 0.16376735852
480 0.164842192251
481 0.16039636891
482 0.160662709455
483 0.15965643284
484 0.162183495023
485 0.163353380938
486 0.164317478105
487 0.165903889783
488 0.163251451599
489 0.163413099357
490 0.163877504423
491 0.163439440407
492 0.164428499559
493 0.165038845435
494 0.167590570422
495 0.168976297562
496 0.167792920236
497 0.169279043317
498 0.16851677717
499 0.169519413875
500 0.171085264002
501 0.173759837683
502 0.174896018142
503 0.174032168755
504 0.174513938526
505 0.174964548307
506 0.172095042371
507 0.169782882479
508 0.170369743241
509 0.168824428358
510 0.171081881776
511 0.169745253601
512 0.168217902261
513 0.169704963036
514 0.168864628927
515 0.166650594418
516 0.169469494071
517 0.173113102165
518 0.174475482458
519 0.170560745387
520 0.171231430092
521 0.172598435523
522 0.176513696367
523 0.178011574019
524 0.178704704405
525 0.182819943854
526 0.180148269972
527 0.183249570187
528 0.181895994758
529 0.179527837694
530 0.180747422772
531 0.180798164271
532 0.178481453362
533 0.180971943183
534 0.179123726139
535 0.184942600727
536 0.183656716658
537 0.180321933887
538 0.186516017209
539 0.186956678155
540 0.185148986018
541 0.18273779872
542 0.181157750399
543 0.181163817648
544 0.18244506931
545 0.181929898359
546 0.184597813813
547 0.185259240173
548 0.184954897815
549 0.185858755321
550 0.18513361401
551 0.186061379267
552 0.183970789693
553 0.182508240275
554 0.183498335945
555 0.186731827258
556 0.187450648706
557 0.190456354941
558 0.191485974034
559 0.19102688783
560 0.189993936654
561 0.190251335576
562 0.187714268363
563 0.187428024082
564 0.186337695822
565 0.186778465322
566 0.185466543591
567 0.184670760146
568 0.181792009405
569 0.181336260915
570 0.18049980716
571 0.179250334771
572 0.179059213148
573 0.180975944736
574 0.179532121487
575 0.180728985095
576 0.17838997071
577 0.17664545453
578 0.176091810416
579 0.175484048385
580 0.176750836508
581 0.177062535649
582 0.174187930467
583 0.175617986564
584 0.17529551414
585 0.176966066584
586 0.175246394958
587 0.1758206864
588 0.176198296269
589 0.174370643475
590 0.17410848226
591 0.174841925672
592 0.173833505658
593 0.174587742553
594 0.172168142408
595 0.170267508937
596 0.172723115253
597 0.170734907281
598 0.172055868108
599 0.172463962612
600 0.173116914176
601 0.17237233829
602 0.173326496872
603 0.172663146878
604 0.172431386224
605 0.172821623112
606 0.172066863504
607 0.175785467803
608 0.174939704749
609 0.174646086503
610 0.175303188895
611 0.176885572043
612 0.179155308031
613 0.180894830259
614 0.180274185163
615 0.179738763979
616 0.179135375732
617 0.181714371417
618 0.181903397463
619 0.182627007911
620 0.183321738836
621 0.179868226192
622 0.17850489264
623 0.181567554534
624 0.183401879254
625 0.184122757081
626 0.186805245009
627 0.187948031961
628 0.188395304489
629 0.187557710316
630 0.189153595359
631 0.186400737621
632 0.188275149745
633 0.185667054453
634 0.185829138086
635 0.181652019396
636 0.187036370798
637 0.186317857049
638 0.1855255387
639 0.18607238272
640 0.187410016222
641 0.191077794014
642 0.194616216405
643 0.194359418547
644 0.195614071876
645 0.190278927048
646 0.188678680376
647 0.190234016954
648 0.192179190186
649 0.191326829076
650 0.195327736033
651 0.196860364032
652 0.193873769439
653 0.194698490882
654 0.192119804572
655 0.191482088084
656 0.192115712965
657 0.19516797233
658 0.194954850757
659 0.195586915332
660 0.195483668218
661 0.194675284451
662 0.198640568585
663 0.201450478533
664 0.201725993769
665 0.202361141369
666 0.20023527144
667 0.199951761441
668 0.199844913471
669 0.196958266333
670 0.198179764701
671 0.200369982704
672 0.20155286421
673 0.197082717922
674 0.199417331359
675 0.197919140319
676 0.200131745906
677 0.19935710825
678 0.197253710442
679 0.196972285085
680 0.192327986008
681 0.19397592638
682 0.195897348696
683 0.200239195747
684 0.200488699858
685 0.198217060192
686 0.199668405793
687 0.197120773715
688 0.196519898043
689 0.197933183393
690 0.197322151625
691 0.197940492852
692 0.195882129314
693 0.190629715263
694 0.192970895613
695 0.194524762341
696 0.191592411145
697 0.191110551083
698 0.188701183334
699 0.187325926757
700 0.185390047341
701 0.186321111767
702 0.18576672442
703 0.186126182734
704 0.184853306946
705 0.18250432053
706 0.187599853758
707 0.185183698454
708 0.183939505586
709 0.187038370645
710 0.18485084136
711 0.186226158576
712 0.188617859932
713 0.189381345573
714 0.188561076636
715 0.189301366357
716 0.190624629699
717 0.188866534336
718 0.193822641738
719 0.194152245154
720 0.187658809762
721 0.186288933267
722 0.189667388661
723 0.186487073783
724 0.182965080595
725 0.179524348739
726 0.176691775378
727 0.176154689226
728 0.176529907541
729 0.175588300905
730 0.17740431548
731 0.17655136877
732 0.181332651487
733 0.183230810452
734 0.180956026702
735 0.180529177143
736 0.178088518772
737 0.176688737563
738 0.175505611422
739 0.173433992185
740 0.17368697461
741 0.171789999361
742 0.168805647432
743 0.168662990852
744 0.170284039583
745 0.170934220624
746 0.173593953495
747 0.17064937765
748 0.169013303253
749 0.171953332677
750 0.170388604966
751 0.169480843459
752 0.170602984486
753 0.174783321167
754 0.175671412222
755 0.173478796461
756 0.176379510149
757 0.171385638502
758 0.169117036674
759 0.168781197742
760 0.169203790904
761 0.171672953954
762 0.172266166183
763 0.170738888294
764 0.171843896198
765 0.173167774243
766 0.172216117001
767 0.170604537075
768 0.170205986675
769 0.170677910927
770 0.172708521221
771 0.170925527249
772 0.173390336472
773 0.173547752153
774 0.172931191153
775 0.173622684094
776 0.172082407341
777 0.169425965687
778 0.171307331934
779 0.169367504916
780 0.16959245935
781 0.166249662771
782 0.167304635587
783 0.165791072864
784 0.168219461242
785 0.168553364241
786 0.168294877856
787 0.16718884213
788 0.163605996828
789 0.167549903343
790 0.165867019651
791 0.168342400624
792 0.169166721667
793 0.167888447689
794 0.166227226013
795 0.166190975729
796 0.166203434584
797 0.1679692151
798 0.165443830392
799 0.168152189205
800 0.165835992707
801 0.163199539929
802 0.164954298944
803 0.166215519011
804 0.165662853683
805 0.165677913424
806 0.162800253648
807 0.16052050032
808 0.163240607184
809 0.164265935869
810 0.162861850505
811 0.160594109925
812 0.160689264643
813 0.159066204086
814 0.163292428602
815 0.161619126266
816 0.161179541419
817 0.162154070866
818 0.159956833545
819 0.159727047788
820 0.161450641496
821 0.165200292873
822 0.163906844661
823 0.166614161415
824 0.167724912135
825 0.166732033631
826 0.16423705727
827 0.167414571442
828 0.165041311838
829 0.16529720082
830 0.162873226775
831 0.164014952678
832 0.165099589035
833 0.162983540554
834 0.165164904975
835 0.16354090178
836 0.165117120993
837 0.165933767831
838 0.16485890708
839 0.168707315589
840 0.170272929577
841 0.171600121224
842 0.169689505659
843 0.16791956078
844 0.170221426777
845 0.17053022846
846 0.169766951509
847 0.172538302126
848 0.174116236543
849 0.173133702854
850 0.171581290411
851 0.172938755255
852 0.174501792462
853 0.17388883011
854 0.171529095116
855 0.172664042625
856 0.171184591075
857 0.175731468636
858 0.177769411908
859 0.18102147249
860 0.178125856562
861 0.179023173552
862 0.176052566201
863 0.178372428166
864 0.180075989256
865 0.180897675509
866 0.179590025369
867 0.180310542297
868 0.181685003685
869 0.181219327986
870 0.179546458974
871 0.183883368427
872 0.182680879176
873 0.186758193862
874 0.185451578247
875 0.188503500694
876 0.185336524217
877 0.186032884539
878 0.187186222657
879 0.187036635206
880 0.184987976157
881 0.190490079518
882 0.189601777666
883 0.188929281407
884 0.191473142778
885 0.193310978005
886 0.193478461875
887 0.192175303313
888 0.198864469052
889 0.200204714044
890 0.198951652163
891 0.19504849812
892 0.19451474146
893 0.195053254928
894 0.196777568134
895 0.194046835563
896 0.194105618876
897 0.191922344558
898 0.192410698865
899 0.190897321679
900 0.186956443967


==> latex_data/vae/mmd/fashion-test-0.25.txt <==
x y
100 0.16776280659
101 0.167281622048
102 0.167049670459
103 0.164957444311
104 0.163010355437
105 0.163773979149
106 0.163135221759
107 0.165211379349
108 0.164722727384
109 0.165200601658
110 0.164943505026
111 0.163879608768
112 0.163687285029
113 0.162479635542
114 0.162338451621
115 0.162838650279
116 0.16301268981
117 0.162563490618
118 0.164639498092
119 0.162313484696
120 0.16407296646
121 0.162046280377
122 0.16160797855
123 0.16266125595
124 0.161716212038
125 0.163030169271
126 0.163792378385
127 0.16423273825
128 0.162365257673
129 0.161605242388
130 0.160569720839
131 0.161403565109
132 0.162266801609
133 0.162998208699
134 0.163541380923
135 0.160786184248
136 0.160148026463
137 0.161504276008
138 0.161968971727
139 0.162031204229
140 0.16639768453
141 0.166273534944
142 0.163970277892
143 0.164496040337
144 0.165878939397
145 0.164536255931
146 0.166362159789
147 0.164437885837
148 0.166876398518
149 0.166438853168
150 0.165167350706
151 0.168600451228
152 0.168043311354
153 0.166127669352
154 0.167950691114
155 0.167645241231
156 0.165750681173
157 0.166266756164
158 0.165763286275
159 0.163428447974
160 0.163912809524
161 0.166652255514
162 0.168758516108
163 0.170087312884
164 0.168577347012
165 0.166423348687
166 0.164129934314
167 0.163826476709
168 0.165048798072
169 0.167179083246
170 0.163543433291
171 0.167177683858
172 0.169619208236
173 0.169282054329
174 0.167643140174
175 0.168881907011
176 0.170057002156
177 0.174311672259
178 0.175720152322
179 0.172274247821
180 0.173225146736
181 0.174859478751
182 0.172501612255
183 0.172181904834
184 0.17249127173
185 0.172425925639
186 0.173844246477
187 0.174389967669
188 0.174288044067
189 0.174518896513
190 0.175521885552
191 0.176655795924
192 0.177883924515
193 0.177872646365
194 0.180633294598
195 0.182036491733
196 0.181640041338
197 0.185908041051
198 0.185205496228
199 0.183721423714
200 0.1836921378
201 0.183345195814
202 0.186900541165
203 0.184570424905
204 0.18917316575
205 0.187863337752
206 0.190510127718
207 0.186666293539
208 0.185853952516
209 0.18672766602
210 0.189088981807
211 0.190254876751
212 0.190902935326
213 0.192499918955
214 0.194720565074
215 0.191394865549
216 0.193078029405
217 0.189604930395
218 0.191912850332
219 0.19060899364
220 0.188979744948
221 0.190711649058
222 0.190698346167
223 0.188485781966
224 0.188891697656
225 0.189260698753
226 0.184647504378
227 0.184447300681
228 0.186954567711
229 0.187093683629
230 0.18528061243
231 0.185626916032
232 0.184293685897
233 0.183582441348
234 0.182958133201
235 0.184674191083
236 0.18368051271
237 0.182219227146
238 0.18028400372
239 0.177182214353
240 0.174902400893
241 0.172884113911
242 0.17692262101
243 0.178763964964
244 0.173117107902
245 0.174932878772
246 0.176094584215
247 0.173913930275
248 0.172321138442
249 0.17212655382
250 0.173497379652
251 0.174667568481
252 0.176053360452
253 0.17716947243
254 0.178338563358
255 0.177906232223
256 0.179484248103
257 0.176628336206
258 0.176054840551
259 0.179029250414
260 0.178240414028
261 0.175981151077
262 0.173876137282
263 0.175696651648
264 0.177149469667
265 0.177182665736
266 0.179367882266
267 0.179977627029
268 0.179181875605
269 0.181073964159
270 0.181294814094
271 0.180261338362
272 0.177697869595
273 0.18164261588
274 0.180959662222
275 0.180084059223
276 0.177945902632
277 0.180112122455
278 0.177540422763
279 0.18096147374
280 0.184341140351
281 0.183124246583
282 0.18316371125
283 0.182607114452
284 0.182675380344
285 0.187023433066
286 0.188485998448
287 0.188099243103
288 0.186162347383
289 0.18547204292
290 0.184276747979
291 0.180207532426
292 0.181149216915
293 0.185269331031
294 0.18043425579
295 0.180042235499
296 0.181055093106
297 0.176730592667
298 0.17438298861
299 0.175064259748
300 0.17553100603
301 0.174945243948
302 0.177270664003
303 0.178630833978
304 0.174286596163
305 0.174861271848
306 0.172360171827
307 0.174825199024
308 0.17660146751
309 0.175130113238
310 0.172306332223
311 0.171865257579
312 0.170460850518
313 0.172744683738
314 0.172886078303
315 0.175118308872
316 0.176136896247
317 0.178712437464
318 0.175618853892
319 0.171909846503
320 0.172914391157
321 0.171278067534
322 0.170455279017
323 0.172531720536
324 0.170409803271
325 0.17176582091
326 0.173866505933
327 0.173726652045
328 0.172252951167
329 0.172873950051
330 0.173757160252
331 0.173498800086
332 0.174391066824
333 0.173457600425
334 0.172881938675
335 0.171610506265
336 0.174640098462
337 0.174153317773
338 0.174760298856
339 0.17279527821
340 0.173330050925
341 0.175191741572
342 0.175608707292
343 0.175534093984
344 0.177963627154
345 0.175382980034
346 0.174057939111
347 0.175447297104
348 0.178572445762
349 0.177807865698
350 0.176545013225
351 0.172819616017
352 0.168581246855
353 0.168901098712
354 0.16983014896
355 0.169649835861
356 0.171603733455
357 0.174173442479
358 0.173050514087
359 0.170509029857
360 0.171511544598
361 0.173092656125
362 0.171204076731
363 0.172009569279
364 0.172183390125
365 0.169765595581
366 0.170209397518
367 0.17211716993
368 0.172817529321
369 0.169849728908
370 0.173674629471
371 0.170737472388
372 0.171444080158
373 0.169971892009
374 0.167752092453
375 0.168500259299
376 0.171803903482
377 0.170195585101
378 0.169549442042
379 0.166894287682
380 0.16580046197
381 0.166774960917
382 0.167153495412
383 0.166195791142
384 0.166011676443
385 0.162832979427
386 0.16219509335
387 0.160141776236
388 0.160398935444
389 0.160839353717
390 0.162466693795
391 0.162302000393
392 0.163121553664
393 0.164266014604
394 0.165402662704
395 0.166012567782
396 0.164562672744
397 0.167299221188
398 0.169128527571
399 0.166739860258
400 0.167888008398
401 0.166559780923
402 0.165197017034
403 0.167472411465
404 0.169261418784
405 0.170565841574
406 0.172409508499
407 0.169838114194
408 0.170254011462
409 0.174145394019
410 0.174356001425
411 0.175127778433
412 0.174516597111
413 0.174218046987
414 0.173678990469
415 0.173828109109
416 0.17317384519
417 0.170439056865
418 0.169778035536
419 0.170903069961
420 0.172618836515
421 0.174869071286
422 0.175569517091
423 0.174020509662
424 0.174792156744
425 0.175146862048
426 0.172477504064
427 0.17220326338
428 0.171711832439
429 0.173529642552
430 0.170468511684
431 0.171076385455
432 0.170881883311
433 0.169457918482
434 0.169769806196
435 0.166977538464
436 0.16984583875
437 0.169801120072
438 0.166964877945
439 0.168510837344
440 0.169168641799
441 0.166965852849
442 0.168374988949
443 0.166807823718
444 0.165423472976
445 0.166571643348
446 0.168405908728
447 0.171163411122
448 0.169944931653
449 0.169520766659
450 0.169692112858
451 0.16926600933
452 0.167420970598
453 0.168688065801
454 0.168567603208
455 0.170294380445
456 0.170687908258
457 0.172783640235
458 0.169580974508
459 0.168354209216
460 0.166155546891
461 0.166662418024
462 0.167471323117
463 0.168319964223
464 0.169384082563
465 0.170371987003
466 0.169014543059
467 0.168188523481
468 0.166447017475
469 0.169466283824
470 0.167513172718
471 0.170097725994
472 0.169162224165
473 0.169205241625
474 0.169247465401
475 0.168380740044
476 0.167831832628
477 0.165461669366
478 0.165251365789
479 0.166035297531
480 0.165709609764
481 0.164408996673
482 0.165016634555
483 0.163596311497
484 0.165042466137
485 0.16609827961
486 0.163736791511
487 0.163743910697
488 0.164612030744
489 0.16585408974
490 0.166555649839
491 0.167269618138
492 0.164620307787
493 0.161405209987
494 0.159483643019
495 0.15962064695
496 0.160700704141
497 0.161370235743
498 0.159207932631
499 0.16047921193
500 0.160442578689
501 0.161572496125
502 0.163241082815
503 0.160022037776
504 0.158782926286
505 0.15764873844
506 0.156549669692
507 0.15666669076
508 0.156670081327
509 0.154147574464
510 0.15559679991
511 0.156335303803
512 0.154681524283
513 0.155403227908
514 0.155723141696
515 0.157455290123
516 0.157440218321
517 0.160670130023
518 0.161535944074
519 0.160544098077
520 0.159798334947
521 0.160482510107
522 0.160120512595
523 0.160160423449
524 0.159909931549
525 0.163104080172
526 0.164077264926
527 0.167890971997
528 0.166327417333
529 0.166562553696
530 0.167817498081
531 0.167558051066
532 0.168228366905
533 0.171655899437
534 0.169261243845
535 0.171381725559
536 0.169384562799
537 0.168161909141
538 0.172714242829
539 0.172657267809
540 0.17035910679
541 0.170443980994
542 0.169678458839
543 0.169514702801
544 0.169531675767
545 0.17028781669
546 0.169870634796
547 0.167989761998
548 0.170333910737
549 0.169403079421
550 0.17091183881
551 0.172367894415
552 0.172068668677
553 0.168839421963
554 0.168435257971
555 0.170204667213
556 0.170745525759
557 0.168909976869
558 0.171246240468
559 0.17036870574
560 0.171029138764
561 0.172691634878
562 0.171940967456
563 0.169214946117
564 0.166848433385
565 0.167771480455
566 0.167322937751
567 0.167983558398
568 0.166106927557
569 0.166265846805
570 0.165745879102
571 0.163860766291
572 0.165008625377
573 0.165705693641
574 0.165293719108
575 0.165292060872
576 0.163786229964
577 0.164975032198
578 0.164646794709
579 0.164580117912
580 0.164394793138
581 0.164067881736
582 0.165330665446
583 0.164527532154
584 0.167692207346
585 0.167333625505
586 0.168318214154
587 0.168008225749
588 0.167865007666
589 0.169858125346
590 0.169289130986
591 0.167753291776
592 0.169477721752
593 0.171187866024
594 0.170481242711
595 0.170795253526
596 0.172331050542
597 0.170079077206
598 0.170410764514
599 0.171005569744
600 0.168878635541
601 0.166823840411
602 0.165926381934
603 0.167767453734
604 0.167309836612
605 0.169199066278
606 0.169713835036
607 0.17107093141
608 0.170439204298
609 0.170298775115
610 0.167676983137
611 0.168626207533
612 0.169672535221
613 0.169836221555
614 0.168527880519
615 0.167691784068
616 0.170027689196
617 0.171834454088
618 0.17397710737
619 0.172184088365
620 0.172192489462
621 0.170907750206
622 0.172385097343
623 0.175581192765
624 0.175095492982
625 0.175623216603
626 0.173931250661
627 0.175060751557
628 0.17552701706
629 0.173469644751
630 0.175084323791
631 0.173285587531
632 0.175123060594
633 0.17366174984
634 0.171729281384
635 0.170342064004
636 0.171571170656
637 0.16986484968
638 0.169777629244
639 0.167773025483
640 0.170671877245
641 0.171764527907
642 0.172493355086
643 0.171463180433
644 0.173219227378
645 0.169708983487
646 0.170501716406
647 0.17240817713
648 0.171380335315
649 0.171401256056
650 0.172177124197
651 0.173435710697
652 0.17172374879
653 0.174930110231
654 0.175600185075
655 0.173821841679
656 0.175604348341
657 0.178889540652
658 0.177668145635
659 0.177287023409
660 0.1781142839
661 0.177157183659
662 0.179041918458
663 0.181535898611
664 0.182607626067
665 0.180970976014
666 0.180623473118
667 0.181870252292
668 0.181470603355
669 0.179564215966
670 0.180628190021
671 0.183559857548
672 0.181634053122
673 0.179529564296
674 0.179770941116
675 0.18140533757
676 0.181727213528
677 0.178675229409
678 0.179229648501
679 0.17899846264
680 0.176439561033
681 0.176822018444
682 0.175939063531
683 0.179453426546
684 0.179331169852
685 0.178294507715
686 0.17817186794
687 0.176402355634
688 0.174977275508
689 0.176907618752
690 0.175195163062
691 0.178584952882
692 0.17711607483
693 0.174687038401
694 0.176538891778
695 0.175297180472
696 0.172398841427
697 0.171255364763
698 0.168815739164
699 0.166670276843
700 0.164130264034
701 0.166438779484
702 0.163778746994
703 0.163742844926
704 0.164615847311
705 0.162658414113
706 0.165187111038
707 0.164447338635
708 0.165139086302
709 0.165229018387
710 0.164714396113
711 0.164662984609
712 0.165770037212
713 0.164269231802
714 0.163325007673
715 0.163332898257
716 0.163842295519
717 0.1630350025
718 0.165770568358
719 0.165764275764
720 0.163926852051
721 0.164037671585
722 0.164922979731
723 0.164164774849
724 0.161685609841
725 0.159478872087
726 0.159492381215
727 0.159240786157
728 0.159766357226
729 0.157818765707
730 0.158145890939
731 0.156956551307
732 0.157824662206
733 0.15710428611
734 0.154627637879
735 0.154282010373
736 0.154301348035
737 0.153807499975
738 0.153641833709
739 0.15335412925
740 0.151583116764
741 0.151344130544
742 0.151623583573
743 0.150442771439
744 0.151900785284
745 0.150568904387
746 0.1497691879
747 0.148320721461
748 0.147841344095
749 0.148280664108
750 0.14698372766
751 0.14756661
752 0.147290463932
753 0.147056223543
754 0.146503522721
755 0.14722331605
756 0.148551083381
757 0.148270648308
758 0.148789412897
759 0.148846995413
760 0.149295460365
761 0.15301493282
762 0.154221029749
763 0.154450562989
764 0.155619654992
765 0.155974550944
766 0.154411109003
767 0.153207498274
768 0.154929421563
769 0.154525537876
770 0.155244105758
771 0.153748568815
772 0.155980031266
773 0.15460090474
774 0.156346425391
775 0.155725625863
776 0.156100082535
777 0.156623914745
778 0.154684433166
779 0.155304973691
780 0.153979241753
781 0.153801181605
782 0.154366608182
783 0.157220491784
784 0.159842910238
785 0.160973181483
786 0.162958170338
787 0.162308311036
788 0.16075818203
789 0.162084591752
790 0.161021170485
791 0.16027641979
792 0.159524578145
793 0.156531477519
794 0.155120698322
795 0.157529362742
796 0.15500018664
797 0.157697589238
798 0.156206407178
799 0.155870725341
800 0.155942571558
801 0.15655982056
802 0.158459479731
803 0.157900446906
804 0.156841992625
805 0.155443733256
806 0.156254075575
807 0.156167198634
808 0.155045664599
809 0.159114423947
810 0.158738751365
811 0.157718074935
812 0.158463050793
813 0.158807392275
814 0.160006148222
815 0.15791913106
816 0.157578683054
817 0.156325679273
818 0.157142654672
819 0.155760443589
820 0.154205313598
821 0.153717724691
822 0.15327948347
823 0.152123093969
824 0.153211346487
825 0.153354037752
826 0.152769387973
827 0.156448506605
828 0.15632511308
829 0.155332088925
830 0.156022187333
831 0.156084384007
832 0.156491429605
833 0.156157148767
834 0.156540145257
835 0.155487017511
836 0.15859408171
837 0.158817008835
838 0.154772124413
839 0.15770556416
840 0.157424788503
841 0.158077935829
842 0.155961026123
843 0.155138240504
844 0.15600717112
845 0.15439657326
846 0.153841539874
847 0.155017393912
848 0.15765952873
849 0.159823582266
850 0.158686437571
851 0.15896747372
852 0.159638854202
853 0.161027725475
854 0.159905203528
855 0.158357369398
856 0.159518894737
857 0.161780232667
858 0.161507809581
859 0.164533450389
860 0.161258429615
861 0.160123515254
862 0.159508798899
863 0.160674243237
864 0.16263388197
865 0.165578909406
866 0.164859912195
867 0.162251941878
868 0.161860430094
869 0.162728360634
870 0.160243397119
871 0.16260467848
872 0.163901290598
873 0.166429433098
874 0.16484309663
875 0.166359274031
876 0.163185405561
877 0.163138416308
878 0.163863901275
879 0.161683749281
880 0.161420556509
881 0.164065598552
882 0.167002365877
883 0.163873372281
884 0.165327555558
885 0.166006698239
886 0.166106451791
887 0.163310917748
888 0.166763237665
889 0.16972602644
890 0.169219295077
891 0.166003465967
892 0.167597541745
893 0.166564964447
894 0.167900377259
895 0.166478557325
896 0.166940037811
897 0.164184859169
898 0.164279437609
899 0.16470758739
900 0.161933142343


==> latex_data/vae/mmd/fashion-test-0.5.txt <==
x y
100 0.182573300198
101 0.184386735082
102 0.185058461371
103 0.1842524444
104 0.179644545088
105 0.181201482435
106 0.179151431526
107 0.180966485544
108 0.182016696592
109 0.185285352351
110 0.185869119549
111 0.183991220581
112 0.184849802938
113 0.184556307701
114 0.18483594067
115 0.183387958182
116 0.1860431539
117 0.186390755594
118 0.187083341213
119 0.182807620257
120 0.185469120653
121 0.183711890233
122 0.182955043419
123 0.182430689726
124 0.183690921224
125 0.18567297065
126 0.188675022636
127 0.189375553827
128 0.184784192152
129 0.181977705781
130 0.179925667877
131 0.180429798014
132 0.183437130227
133 0.183577091969
134 0.18413443751
135 0.183881507102
136 0.18290994291
137 0.181381095291
138 0.179848961737
139 0.177316437064
140 0.181778294234
141 0.184625838689
142 0.185770705133
143 0.184591403933
144 0.18458614196
145 0.183797623851
146 0.188205740158
147 0.186942081411
148 0.191857560937
149 0.190341060691
150 0.191405163605
151 0.191951282577
152 0.190641488007
153 0.190266977745
154 0.190797577888
155 0.191972942501
156 0.18715017755
157 0.185274645058
158 0.186890158986
159 0.184959573795
160 0.18582058267
161 0.187569794342
162 0.187360324159
163 0.190973292856
164 0.188798755417
165 0.18763085238
166 0.185201990028
167 0.188117264838
168 0.190095155095
169 0.190916032739
170 0.186673570847
171 0.189744686921
172 0.191634446685
173 0.189594171367
174 0.186122016149
175 0.184281091707
176 0.187953602361
177 0.191229859343
178 0.192919724193
179 0.190241307179
180 0.19041739852
181 0.195562622904
182 0.19450469558
183 0.193328496148
184 0.195263132875
185 0.196791567559
186 0.199070638332
187 0.19922903632
188 0.197230431343
189 0.19647590002
190 0.195525232139
191 0.197396501944
192 0.197179688347
193 0.197654387307
194 0.198517329521
195 0.199539362177
196 0.196565290183
197 0.201560399794
198 0.202166066923
199 0.199811535165
200 0.200555230734
201 0.200156331299
202 0.200412328685
203 0.198738786597
204 0.202653445618
205 0.203774617848
206 0.205449561518
207 0.201504514968
208 0.199284590998
209 0.200262535821
210 0.203586973142
211 0.204304228441
212 0.204052842428
213 0.20495698076
214 0.207072938111
215 0.206177911406
216 0.206542975196
217 0.203331220271
218 0.203523513142
219 0.203420782907
220 0.204492578155
221 0.206870278511
222 0.208597190104
223 0.20535039602
224 0.202815645753
225 0.204671709209
226 0.199546680568
227 0.199674312135
228 0.201600333512
229 0.203208265801
230 0.201445670513
231 0.20114990375
232 0.199500124745
233 0.201609758573
234 0.200372963911
235 0.202118079563
236 0.203042870837
237 0.201863439998
238 0.199025284018
239 0.19837244945
240 0.196769152039
241 0.193323416823
242 0.196295112278
243 0.196802918846
244 0.189690967819
245 0.192009274061
246 0.191618320509
247 0.188959286622
248 0.184276506088
249 0.184617599574
250 0.188025182687
251 0.190696717905
252 0.190847667164
253 0.192171904598
254 0.192999127069
255 0.191700935467
256 0.193260513585
257 0.191001127165
258 0.187930195173
259 0.19094117296
260 0.188181503196
261 0.187547845237
262 0.186189666118
263 0.183586430233
264 0.183836158259
265 0.181661195653
266 0.184715904866
267 0.181830974256
268 0.182258841896
269 0.185453543907
270 0.185683858695
271 0.186435921221
272 0.183218769084
273 0.186960212131
274 0.189142876246
275 0.189506048077
276 0.186690357663
277 0.189607455905
278 0.187550356226
279 0.190399145726
280 0.194962602117
281 0.194733395883
282 0.193358168374
283 0.193870473093
284 0.19379754188
285 0.197711368166
286 0.197542341281
287 0.196627459521
288 0.196672906239
289 0.197756009716
290 0.200092989681
291 0.196197925705
292 0.197084840493
293 0.199336685215
294 0.198070313864
295 0.196974849115
296 0.196283324644
297 0.19199217808
298 0.191594219311
299 0.191843780592
300 0.190032250527
301 0.187277491034
302 0.190561249601
303 0.189589126559
304 0.189639638952
305 0.187857728068
306 0.187408435721
307 0.190335382876
308 0.192337974195
309 0.189289347841
310 0.187169614169
311 0.186731502309
312 0.187332659021
313 0.189537024272
314 0.190076578137
315 0.189559064255
316 0.194027294979
317 0.196838005001
318 0.195666426267
319 0.191771992755
320 0.188651608669
321 0.186806360205
322 0.185049841811
323 0.187589550159
324 0.187105975896
325 0.187253199703
326 0.18816796921
327 0.187891570516
328 0.187590092955
329 0.18564482779
330 0.186916638382
331 0.184372023195
332 0.186271351229
333 0.185921891175
334 0.184091521925
335 0.182079405436
336 0.182765053814
337 0.184471660049
338 0.18715342879
339 0.186021111511
340 0.187551668293
341 0.190474065675
342 0.190412292588
343 0.192281881838
344 0.196272833629
345 0.193891919061
346 0.191516139088
347 0.195381399373
348 0.199946113906
349 0.199871990359
350 0.195521613318
351 0.191954965996
352 0.189568970156
353 0.188679850018
354 0.187892468574
355 0.188570324586
356 0.192773283132
357 0.194896838745
358 0.193894826841
359 0.190449076915
360 0.19518416473
361 0.19559680264
362 0.196754523722
363 0.198856046428
364 0.200836414385
365 0.199832204885
366 0.199355938285
367 0.202399267973
368 0.201874154284
369 0.198165307025
370 0.201204478369
371 0.196435132321
372 0.198409218727
373 0.195732582433
374 0.193264384722
375 0.194026398971
376 0.196873454866
377 0.193140666951
378 0.19419951072
379 0.192284648915
380 0.191041553887
381 0.191807269795
382 0.195838966632
383 0.193024241697
384 0.191944052595
385 0.186883912413
386 0.186049271771
387 0.183261814852
388 0.185522712074
389 0.18684030968
390 0.184689678008
391 0.184401480739
392 0.184911787325
393 0.184971422565
394 0.181596409771
395 0.18238851438
396 0.184425718171
397 0.185748097255
398 0.184158774415
399 0.182362154688
400 0.181693632665
401 0.181017168772
402 0.179449885509
403 0.182653939864
404 0.179904037482
405 0.181697046741
406 0.183869730358
407 0.181736113087
408 0.181893270552
409 0.183884561901
410 0.181740458823
411 0.183249912538
412 0.182125811472
413 0.180099158788
414 0.178281136364
415 0.181596942547
416 0.178324278417
417 0.175557997449
418 0.176203692651
419 0.179344279142
420 0.183066642386
421 0.185889283446
422 0.184143975924
423 0.183383023749
424 0.181710811329
425 0.182195541637
426 0.181163367386
427 0.18091261423
428 0.182226693974
429 0.185873051657
430 0.183499449014
431 0.186209786633
432 0.184850286947
433 0.180893853173
434 0.180697065323
435 0.176956986434
436 0.178153066894
437 0.178970889286
438 0.175170951413
439 0.172710279692
440 0.170816234222
441 0.169775202823
442 0.170923128955
443 0.168257416857
444 0.166448342361
445 0.169410060898
446 0.168746973843
447 0.167328465287
448 0.165976627511
449 0.164824425831
450 0.166587087128
451 0.165266697569
452 0.164493989154
453 0.16445836542
454 0.165709171845
455 0.163934768528
456 0.161423554886
457 0.160793960752
458 0.160754822148
459 0.160840715735
460 0.158775594344
461 0.15943069556
462 0.160300242673
463 0.160765987664
464 0.160115076515
465 0.158378325405
466 0.157636191919
467 0.157383275658
468 0.156581705559
469 0.159843228182
470 0.158572308408
471 0.161436027587
472 0.160238624395
473 0.162630193674
474 0.163131369773
475 0.161919959713
476 0.161585893735
477 0.164440035685
478 0.16264262695
479 0.16376735852
480 0.164842192251
481 0.16039636891
482 0.160662709455
483 0.15965643284
484 0.162183495023
485 0.163353380938
486 0.164317478105
487 0.165903889783
488 0.163251451599
489 0.163413099357
490 0.163877504423
491 0.163439440407
492 0.164428499559
493 0.165038845435
494 0.167590570422
495 0.168976297562
496 0.167792920236
497 0.169279043317
498 0.16851677717
499 0.169519413875
500 0.171085264002
501 0.173759837683
502 0.174896018142
503 0.174032168755
504 0.174513938526
505 0.174964548307
506 0.172095042371
507 0.169782882479
508 0.170369743241
509 0.168824428358
510 0.171081881776
511 0.169745253601
512 0.168217902261
513 0.169704963036
514 0.168864628927
515 0.166650594418
516 0.169469494071
517 0.173113102165
518 0.174475482458
519 0.170560745387
520 0.171231430092
521 0.172598435523
522 0.176513696367
523 0.178011574019
524 0.178704704405
525 0.182819943854
526 0.180148269972
527 0.183249570187
528 0.181895994758
529 0.179527837694
530 0.180747422772
531 0.180798164271
532 0.178481453362
533 0.180971943183
534 0.179123726139
535 0.184942600727
536 0.183656716658
537 0.180321933887
538 0.186516017209
539 0.186956678155
540 0.185148986018
541 0.18273779872
542 0.181157750399
543 0.181163817648
544 0.18244506931
545 0.181929898359
546 0.184597813813
547 0.185259240173
548 0.184954897815
549 0.185858755321
550 0.18513361401
551 0.186061379267
552 0.183970789693
553 0.182508240275
554 0.183498335945
555 0.186731827258
556 0.187450648706
557 0.190456354941
558 0.191485974034
559 0.19102688783
560 0.189993936654
561 0.190251335576
562 0.187714268363
563 0.187428024082
564 0.186337695822
565 0.186778465322
566 0.185466543591
567 0.184670760146
568 0.181792009405
569 0.181336260915
570 0.18049980716
571 0.179250334771
572 0.179059213148
573 0.180975944736
574 0.179532121487
575 0.180728985095
576 0.17838997071
577 0.17664545453
578 0.176091810416
579 0.175484048385
580 0.176750836508
581 0.177062535649
582 0.174187930467
583 0.175617986564
584 0.17529551414
585 0.176966066584
586 0.175246394958
587 0.1758206864
588 0.176198296269
589 0.174370643475
590 0.17410848226
591 0.174841925672
592 0.173833505658
593 0.174587742553
594 0.172168142408
595 0.170267508937
596 0.172723115253
597 0.170734907281
598 0.172055868108
599 0.172463962612
600 0.173116914176
601 0.17237233829
602 0.173326496872
603 0.172663146878
604 0.172431386224
605 0.172821623112
606 0.172066863504
607 0.175785467803
608 0.174939704749
609 0.174646086503
610 0.175303188895
611 0.176885572043
612 0.179155308031
613 0.180894830259
614 0.180274185163
615 0.179738763979
616 0.179135375732
617 0.181714371417
618 0.181903397463
619 0.182627007911
620 0.183321738836
621 0.179868226192
622 0.17850489264
623 0.181567554534
624 0.183401879254
625 0.184122757081
626 0.186805245009
627 0.187948031961
628 0.188395304489
629 0.187557710316
630 0.189153595359
631 0.186400737621
632 0.188275149745
633 0.185667054453
634 0.185829138086
635 0.181652019396
636 0.187036370798
637 0.186317857049
638 0.1855255387
639 0.18607238272
640 0.187410016222
641 0.191077794014
642 0.194616216405
643 0.194359418547
644 0.195614071876
645 0.190278927048
646 0.188678680376
647 0.190234016954
648 0.192179190186
649 0.191326829076
650 0.195327736033
651 0.196860364032
652 0.193873769439
653 0.194698490882
654 0.192119804572
655 0.191482088084
656 0.192115712965
657 0.19516797233
658 0.194954850757
659 0.195586915332
660 0.195483668218
661 0.194675284451
662 0.198640568585
663 0.201450478533
664 0.201725993769
665 0.202361141369
666 0.20023527144
667 0.199951761441
668 0.199844913471
669 0.196958266333
670 0.198179764701
671 0.200369982704
672 0.20155286421
673 0.197082717922
674 0.199417331359
675 0.197919140319
676 0.200131745906
677 0.19935710825
678 0.197253710442
679 0.196972285085
680 0.192327986008
681 0.19397592638
682 0.195897348696
683 0.200239195747
684 0.200488699858
685 0.198217060192
686 0.199668405793
687 0.197120773715
688 0.196519898043
689 0.197933183393
690 0.197322151625
691 0.197940492852
692 0.195882129314
693 0.190629715263
694 0.192970895613
695 0.194524762341
696 0.191592411145
697 0.191110551083
698 0.188701183334
699 0.187325926757
700 0.185390047341
701 0.186321111767
702 0.18576672442
703 0.186126182734
704 0.184853306946
705 0.18250432053
706 0.187599853758
707 0.185183698454
708 0.183939505586
709 0.187038370645
710 0.18485084136
711 0.186226158576
712 0.188617859932
713 0.189381345573
714 0.188561076636
715 0.189301366357
716 0.190624629699
717 0.188866534336
718 0.193822641738
719 0.194152245154
720 0.187658809762
721 0.186288933267
722 0.189667388661
723 0.186487073783
724 0.182965080595
725 0.179524348739
726 0.176691775378
727 0.176154689226
728 0.176529907541
729 0.175588300905
730 0.17740431548
731 0.17655136877
732 0.181332651487
733 0.183230810452
734 0.180956026702
735 0.180529177143
736 0.178088518772
737 0.176688737563
738 0.175505611422
739 0.173433992185
740 0.17368697461
741 0.171789999361
742 0.168805647432
743 0.168662990852
744 0.170284039583
745 0.170934220624
746 0.173593953495
747 0.17064937765
748 0.169013303253
749 0.171953332677
750 0.170388604966
751 0.169480843459
752 0.170602984486
753 0.174783321167
754 0.175671412222
755 0.173478796461
756 0.176379510149
757 0.171385638502
758 0.169117036674
759 0.168781197742
760 0.169203790904
761 0.171672953954
762 0.172266166183
763 0.170738888294
764 0.171843896198
765 0.173167774243
766 0.172216117001
767 0.170604537075
768 0.170205986675
769 0.170677910927
770 0.172708521221
771 0.170925527249
772 0.173390336472
773 0.173547752153
774 0.172931191153
775 0.173622684094
776 0.172082407341
777 0.169425965687
778 0.171307331934
779 0.169367504916
780 0.16959245935
781 0.166249662771
782 0.167304635587
783 0.165791072864
784 0.168219461242
785 0.168553364241
786 0.168294877856
787 0.16718884213
788 0.163605996828
789 0.167549903343
790 0.165867019651
791 0.168342400624
792 0.169166721667
793 0.167888447689
794 0.166227226013
795 0.166190975729
796 0.166203434584
797 0.1679692151
798 0.165443830392
799 0.168152189205
800 0.165835992707
801 0.163199539929
802 0.164954298944
803 0.166215519011
804 0.165662853683
805 0.165677913424
806 0.162800253648
807 0.16052050032
808 0.163240607184
809 0.164265935869
810 0.162861850505
811 0.160594109925
812 0.160689264643
813 0.159066204086
814 0.163292428602
815 0.161619126266
816 0.161179541419
817 0.162154070866
818 0.159956833545
819 0.159727047788
820 0.161450641496
821 0.165200292873
822 0.163906844661
823 0.166614161415
824 0.167724912135
825 0.166732033631
826 0.16423705727
827 0.167414571442
828 0.165041311838
829 0.16529720082
830 0.162873226775
831 0.164014952678
832 0.165099589035
833 0.162983540554
834 0.165164904975
835 0.16354090178
836 0.165117120993
837 0.165933767831
838 0.16485890708
839 0.168707315589
840 0.170272929577
841 0.171600121224
842 0.169689505659
843 0.16791956078
844 0.170221426777
845 0.17053022846
846 0.169766951509
847 0.172538302126
848 0.174116236543
849 0.173133702854
850 0.171581290411
851 0.172938755255
852 0.174501792462
853 0.17388883011
854 0.171529095116
855 0.172664042625
856 0.171184591075
857 0.175731468636
858 0.177769411908
859 0.18102147249
860 0.178125856562
861 0.179023173552
862 0.176052566201
863 0.178372428166
864 0.180075989256
865 0.180897675509
866 0.179590025369
867 0.180310542297
868 0.181685003685
869 0.181219327986
870 0.179546458974
871 0.183883368427
872 0.182680879176
873 0.186758193862
874 0.185451578247
875 0.188503500694
876 0.185336524217
877 0.186032884539
878 0.187186222657
879 0.187036635206
880 0.184987976157
881 0.190490079518
882 0.189601777666
883 0.188929281407
884 0.191473142778
885 0.193310978005
886 0.193478461875
887 0.192175303313
888 0.198864469052
889 0.200204714044
890 0.198951652163
891 0.19504849812
892 0.19451474146
893 0.195053254928
894 0.196777568134
895 0.194046835563
896 0.194105618876
897 0.191922344558
898 0.192410698865
899 0.190897321679
900 0.186956443967


==> latex_data/vae/mmd/fashion-test-1337.txt <==
x y
100 0.174301711026
101 0.171784835574
102 0.171865228266
103 0.172782501531
104 0.169735562919
105 0.169001626197
106 0.169501222824
107 0.170155966227
108 0.17245373117
109 0.171102366454
110 0.170036331653
111 0.171220518617
112 0.172154969353
113 0.173461784281
114 0.171104998237
115 0.169209855303
116 0.17148444776
117 0.167731989503
118 0.168012598802
119 0.168378470072
120 0.170220389562
121 0.167283900971
122 0.167709595769
123 0.168308543262
124 0.165644314846
125 0.164582918613
126 0.165016177577
127 0.165082789789
128 0.162900330012
129 0.163480171599
130 0.163376502318
131 0.160664480103
132 0.161334223313
133 0.159900357468
134 0.159433519412
135 0.15908884904
136 0.156427472092
137 0.15671755232
138 0.155870759789
139 0.158099205038
140 0.157216637689
141 0.157426055244
142 0.156120904198
143 0.155836725278
144 0.159821591183
145 0.158731880142
146 0.157884918704
147 0.16211541106
148 0.164632192252
149 0.165407950257
150 0.165546867384
151 0.16261821872
152 0.162828140966
153 0.16252804137
154 0.162024038153
155 0.16205447675
156 0.163190545898
157 0.16351889974
158 0.163108288198
159 0.16329391504
160 0.162470808018
161 0.161913019794
162 0.160929524597
163 0.158730401792
164 0.157940134714
165 0.157694257721
166 0.156138421945
167 0.156110971968
168 0.157205030184
169 0.156249146847
170 0.154227116855
171 0.153952702723
172 0.156531310676
173 0.155284741816
174 0.157735217171
175 0.157588901255
176 0.154517461892
177 0.156708104248
178 0.158674231029
179 0.158283926228
180 0.161253178047
181 0.160456951264
182 0.162817841531
183 0.16065452946
184 0.163407278435
185 0.162463302076
186 0.163567759246
187 0.162736963137
188 0.164258508272
189 0.163948679295
190 0.163861232636
191 0.163726779532
192 0.164554655377
193 0.165976381248
194 0.167618072969
195 0.164690522678
196 0.165985969195
197 0.164758457566
198 0.166969337248
199 0.165266617296
200 0.163010430986
201 0.163776928895
202 0.163231423125
203 0.162655996875
204 0.165378452619
205 0.166132422377
206 0.166214914812
207 0.166609267811
208 0.167703888305
209 0.166688404377
210 0.169191023937
211 0.169273509585
212 0.166890072539
213 0.167322153461
214 0.169739940471
215 0.171600921589
216 0.170827993977
217 0.172803235194
218 0.17228154246
219 0.173751168795
220 0.171827439907
221 0.171626509794
222 0.17129698037
223 0.168034968951
224 0.168867138761
225 0.170034595579
226 0.170518751485
227 0.169452091291
228 0.173447988193
229 0.176470100299
230 0.175623269614
231 0.17795877136
232 0.179913819211
233 0.180022446132
234 0.181186045848
235 0.18155697655
236 0.180687391306
237 0.18096437584
238 0.179718622166
239 0.177991953684
240 0.177936442507
241 0.177801474142
242 0.176034420484
243 0.177917872459
244 0.178443254359
245 0.174758317614
246 0.173526612041
247 0.171670687116
248 0.168874942664
249 0.167726338212
250 0.165383805794
251 0.164724490444
252 0.164372314788
253 0.164835945718
254 0.163838211985
255 0.163908351736
256 0.162997925006
257 0.160921315267
258 0.162033219605
259 0.163082340223
260 0.166900676267
261 0.167047502662
262 0.168217830774
263 0.169482506927
264 0.17167947465
265 0.172276139739
266 0.172424436627
267 0.168973859498
268 0.170908894223
269 0.169460634207
270 0.169910085705
271 0.169340015644
272 0.169712893548
273 0.169711607411
274 0.170158701532
275 0.170908445786
276 0.174032265025
277 0.172019796876
278 0.173304064995
279 0.174290166538
280 0.17552688055
281 0.173186949579
282 0.172146387284
283 0.174877819441
284 0.171472731606
285 0.166715952948
286 0.166395490889
287 0.166955154625
288 0.167146554438
289 0.165619880974
290 0.165582990684
291 0.165277910629
292 0.167056284948
293 0.166788578945
294 0.169019987536
295 0.170486467134
296 0.168448373046
297 0.164389060682
298 0.164871145819
299 0.164427018022
300 0.167165051675
301 0.167986580395
302 0.17054675659
303 0.170207383338
304 0.172422813827
305 0.173389883066
306 0.173072775887
307 0.173217582616
308 0.17148428294
309 0.173808435574
310 0.17331671664
311 0.17653204237
312 0.177037643095
313 0.175200918644
314 0.176731275539
315 0.177127389717
316 0.175978637241
317 0.177497544646
318 0.176365261404
319 0.177202162301
320 0.17814475268
321 0.177023360181
322 0.177537659801
323 0.179768627712
324 0.18097181306
325 0.177931270999
326 0.177872822699
327 0.177212659916
328 0.176790557229
329 0.175363279426
330 0.175959153134
331 0.173567326545
332 0.174782431985
333 0.173366942954
334 0.17569138765
335 0.173028492095
336 0.17329503789
337 0.172844651697
338 0.174679375815
339 0.173011324035
340 0.174010348315
341 0.17775614588
342 0.177899458751
343 0.175525111635
344 0.176358652115
345 0.182369343742
346 0.185021681053
347 0.182735240016
348 0.183342893591
349 0.183639403218


==> latex_data/vae/mmd/fashion-test-1338.txt <==
x y
100 0.164029279826
101 0.160436843735
102 0.156384913591
103 0.156070703663
104 0.156564263423
105 0.156813126877
106 0.158242840244
107 0.157231837635
108 0.157639534612
109 0.156342576029
110 0.157596033901
111 0.158260612463
112 0.158376318765
113 0.16049313178
114 0.158812014301
115 0.159879662269
116 0.160299021469
117 0.16005106253
118 0.161261407959
119 0.163249978821
120 0.163229986522
121 0.160696883717
122 0.162562943869
123 0.162478458624
124 0.162822682756
125 0.160719601775
126 0.157935665908
127 0.159536999188
128 0.159074381143
129 0.159282490706
130 0.159288584408
131 0.158747397487
132 0.160507817038
133 0.158543182403
134 0.156692033136
135 0.157854291155
136 0.156872847874
137 0.157967982457
138 0.158602520064
139 0.159528139705
140 0.16200502682
141 0.160925760619
142 0.159736190022
143 0.157916051683
144 0.160396892512
145 0.161788374224
146 0.160092714569
147 0.161734670649
148 0.162478484164
149 0.161340826112
150 0.161708381376
151 0.162130796131
152 0.164655025657
153 0.164608553338
154 0.162636699945
155 0.159807735172
156 0.160513265396
157 0.161672481382
158 0.162573548608
159 0.164107190716
160 0.162427402109
161 0.161221875346
162 0.16009593194
163 0.158708158476
164 0.158819787117
165 0.155944617554
166 0.154632177305
167 0.155216015733
168 0.156006957289
169 0.155026766117
170 0.157580758674
171 0.160680288695
172 0.160939858686
173 0.162551852963
174 0.165665091934
175 0.165456724062
176 0.163896571291
177 0.165203209251
178 0.165392362211
179 0.16768267528
180 0.168966614492
181 0.168506789089
182 0.16713477613
183 0.166374852851
184 0.169984649008
185 0.168882326568
186 0.171140035008
187 0.171860298431
188 0.170209802849
189 0.170198235774
190 0.169719183586
191 0.169060919321
192 0.168442418541
193 0.168724799308
194 0.170817472724
195 0.166965188313
196 0.167170433586
197 0.16635293964
198 0.167826376224
199 0.164282329328
200 0.163584603037
201 0.164434351455
202 0.165440615498
203 0.16659491509
204 0.168654267021
205 0.168635649694
206 0.170391824197
207 0.171414855939
208 0.173090619284
209 0.17118802851
210 0.171762864804
211 0.170985993006
212 0.17189770609
213 0.173356299171
214 0.176582106788
215 0.174783118081
216 0.174589095803
217 0.173856625079
218 0.172628146427
219 0.169928001505
220 0.169833772414
221 0.167362379873
222 0.164642457252
223 0.163300185893
224 0.161443773988
225 0.163048119315
226 0.164650167363
227 0.162071792178
228 0.162153247598
229 0.166412140484
230 0.164509300705
231 0.164955591358
232 0.16644331896
233 0.16633195175
234 0.168193332317
235 0.169083554089
236 0.169941159131
237 0.168162201418
238 0.168197739258
239 0.166559426017
240 0.166877208149
241 0.167190868556
242 0.165863396943
243 0.170256988318
244 0.170863212727
245 0.168171199743
246 0.169526114049
247 0.166488452664
248 0.163342698611
249 0.165779116259
250 0.167052296248
251 0.164583568539
252 0.164598921215
253 0.166322838074
254 0.167082373696
255 0.168681052204
256 0.166318341769
257 0.163181028376
258 0.163690575651
259 0.163288861644
260 0.166735162114
261 0.167215098191
262 0.168805597799
263 0.170714446963
264 0.173862871593
265 0.177806687409
266 0.178744632317
267 0.174607033852
268 0.175748573523
269 0.176629854917
270 0.176083688428
271 0.171929571514
272 0.172150967525
273 0.171512438348
274 0.17015817469
275 0.169667790624
276 0.169082458455
277 0.166914787028
278 0.167818441608
279 0.166561515566
280 0.167470923894
281 0.165369107479
282 0.166193039557
283 0.168754697875
284 0.166152794235
285 0.162373022743
286 0.162727987899
287 0.162240908655
288 0.162740963933
289 0.160821249125
290 0.164159810027
291 0.16386325126
292 0.167793071239
293 0.1698056819
294 0.171496338661
295 0.173347566497
296 0.173987233014
297 0.170609574771
298 0.171013110641
299 0.172940548089
300 0.175784997966
301 0.175891178396
302 0.180724012972
303 0.180289468666
304 0.182156796506
305 0.182957505986
306 0.179666604075
307 0.181363007762
308 0.180730806015
309 0.180774163976
310 0.179763283493
311 0.178841735885
312 0.175236476484
313 0.175069869249
314 0.173631756177
315 0.173723548191
316 0.172502593948
317 0.172712512713
318 0.170544631401
319 0.174129628899
320 0.172862030307
321 0.175376241006
322 0.177050888459
323 0.17974705659
324 0.181524570173
325 0.179203083486
326 0.180103484317
327 0.181091610754
328 0.185004954576
329 0.182186033697
330 0.180616182301
331 0.178240017905
332 0.178792578977
333 0.178512339994
334 0.181465232398
335 0.176974179212
336 0.176286953347
337 0.178627572857
338 0.180093431704
339 0.17915023087
340 0.179759343257
341 0.182764087683
342 0.182631277973
343 0.178111268392
344 0.182073065681
345 0.187230945185
346 0.187871416962
347 0.185814999523
348 0.185307641972
349 0.184304346242


==> latex_data/vae/mmd/fashion-test-1339.txt <==
x y
100 0.184020927466
101 0.184920574201
102 0.182945422593
103 0.180716219498
104 0.184103025791
105 0.185749778906
106 0.187295156744
107 0.184428108817
108 0.185988229433
109 0.186286343195
110 0.190510265868
111 0.19150562516
112 0.191389784066
113 0.195291268565
114 0.192952186533
115 0.196568748271
116 0.196516210553
117 0.196740916697
118 0.198362389833
119 0.199986760372
120 0.199054795548
121 0.196935125341
122 0.198211506655
123 0.198644898862
124 0.199551348388
125 0.195911372492
126 0.190049410633
127 0.189042699826
128 0.190288032706
129 0.19129678823
130 0.189919179618
131 0.189901631537
132 0.192992856867
133 0.191578135721
134 0.192141767115
135 0.193089275119
136 0.1904562961
137 0.189840554801
138 0.189164563009
139 0.191755851462
140 0.194318747042
141 0.192391314316
142 0.191031510531
143 0.190203358318
144 0.189219944276
145 0.189357545087
146 0.184575867218
147 0.183367580019
148 0.180764905055
149 0.178799518502
150 0.179146708955
151 0.181771649786
152 0.183621451724
153 0.182595399053
154 0.181719769291
155 0.17925863727
156 0.178683450115
157 0.179200010275
158 0.176532094938
159 0.17576611468
160 0.175085018525
161 0.175991675469
162 0.177950765487
163 0.177169567622
164 0.179907051716
165 0.176253993676
166 0.176621874652
167 0.176932623043
168 0.176331644141
169 0.17585421668
170 0.179617897363
171 0.180205920618
172 0.182132185946
173 0.185316040456
174 0.187956930842
175 0.187554600773
176 0.184464015642
177 0.183439252932
178 0.184068019543
179 0.187066410845
180 0.188264130472
181 0.187610872235
182 0.184036479969
183 0.184134649241
184 0.185807489965
185 0.18505658766
186 0.185859749167
187 0.186216201715
188 0.187407968096
189 0.187302989869
190 0.186781868479
191 0.18837510979
192 0.187492441046
193 0.184873593886
194 0.18880366546
195 0.184489199317
196 0.184008653895
197 0.181512023451
198 0.179427708133
199 0.177274935494
200 0.174304599997
201 0.172445172824
202 0.172030184388
203 0.169620602261
204 0.16900778684
205 0.169171161852
206 0.169211231064
207 0.17193212686
208 0.175460073041
209 0.174773168807
210 0.173103177377
211 0.173221123142
212 0.174911932155
213 0.172901769726
214 0.175836210748
215 0.173186028538
216 0.171631651668
217 0.171572234772
218 0.168244153262
219 0.167435197357
220 0.167344204354
221 0.164048537359
222 0.161566560146
223 0.163669633923
224 0.161424411546
225 0.161827905288
226 0.165765212853
227 0.163184813657
228 0.162973766879
229 0.1639417543
230 0.16037096299
231 0.162176781618
232 0.160385965306
233 0.160597971893
234 0.160149123325
235 0.162801688071
236 0.165377075575
237 0.163312709422
238 0.164453974174
239 0.166026945841
240 0.164824388442
241 0.166012014407
242 0.16829448649
243 0.171157760499
244 0.168748557879
245 0.167753935603
246 0.171157409779
247 0.168605877553
248 0.169242882197
249 0.171389321927
250 0.175014474785
251 0.173453238292
252 0.17633837455
253 0.179869608182
254 0.180540213839
255 0.179040967892
256 0.179696920432
257 0.178805479869
258 0.179772654022
259 0.178886802571
260 0.181447238184
261 0.180296777413
262 0.177966008273
263 0.180405330869
264 0.179443633846
265 0.182470525335
266 0.182070961063
267 0.180118197368
268 0.182730246458
269 0.182709252378
270 0.18105172353
271 0.177102938712
272 0.175996534485
273 0.176004788567
274 0.17505640463
275 0.174763544807
276 0.174631705527
277 0.174415426244
278 0.175108863732
279 0.174597036645
280 0.174281102412
281 0.175368224399
282 0.176376313779
283 0.176082135163
284 0.177646885198
285 0.17630813377
286 0.176788170919
287 0.174644314821
288 0.172533130399
289 0.171785161241
290 0.175455691238
291 0.173867959827
292 0.175181169174
293 0.179055730127
294 0.177132908144
295 0.178019325313
296 0.174846714236
297 0.176918993467
298 0.175271256981
299 0.175222209868
300 0.178196855535
301 0.178496669621
302 0.184740690092
303 0.186480417486
304 0.186727872246
305 0.184498606015
306 0.183508680958
307 0.18575056938
308 0.184362173777
309 0.181631252988
310 0.180735499185
311 0.179162881308
312 0.175586731233
313 0.174774628363
314 0.172493260273
315 0.170992735414
316 0.17282013257
317 0.170190145787
318 0.171235835223
319 0.174924081278
320 0.174281468579
321 0.179323890319
322 0.183480668969
323 0.183330198398
324 0.187039948625
325 0.185319936049
326 0.184227692151
327 0.185906522835
328 0.185435636705
329 0.183007258671
330 0.182944510296
331 0.181930096241
332 0.182424704493
333 0.182487858
334 0.184570134128
335 0.181831525602
336 0.179112888899
337 0.182745966187
338 0.184669283644
339 0.181824011821
340 0.184103677654
341 0.18580858473
342 0.184667032791
343 0.182867394156
344 0.188195034496
345 0.190593757395
346 0.192182726034
347 0.191822750567
348 0.192208277019
349 0.191672197487


==> latex_data/vae/mmd/fashion-test.txt <==
x y
100 0.147735
101 0.147782
102 0.147909
103 0.148409
104 0.147739
105 0.148261
106 0.147128
107 0.145119
108 0.144817
109 0.143808
110 0.144622
111 0.144371
112 0.144927
113 0.146024
114 0.145843
115 0.145297
116 0.145619
117 0.146242
118 0.145593
119 0.144655
120 0.145021
121 0.144841
122 0.144144
123 0.145042
124 0.146314
125 0.1469
126 0.147441
127 0.149662
128 0.148391
129 0.149561
130 0.15125
131 0.152937
132 0.154382
133 0.15454
134 0.152039
135 0.152947
136 0.155219
137 0.157519
138 0.155443
139 0.156282
140 0.153708
141 0.152978
142 0.15283
143 0.153602
144 0.150768
145 0.151138
146 0.151506
147 0.152631
148 0.154241
149 0.154038
150 0.154415
151 0.15324
152 0.152506
153 0.154438
154 0.154349
155 0.152898
156 0.153859
157 0.155451
158 0.156127
159 0.155384
160 0.155538
161 0.153745
162 0.154414
163 0.152971
164 0.150505
165 0.149176
166 0.148921
167 0.148106
168 0.147817
169 0.147568
170 0.147156
171 0.145747
172 0.145946
173 0.14434
174 0.145348
175 0.14497
176 0.144615
177 0.146006
178 0.146823
179 0.147101
180 0.147429
181 0.146735
182 0.146381
183 0.148338
184 0.148263
185 0.147802
186 0.147203
187 0.145153
188 0.143153
189 0.142411
190 0.14452
191 0.146729
192 0.146815
193 0.145848
194 0.148218
195 0.147076
196 0.146864
197 0.147025
198 0.147406
199 0.145742
200 0.146603
201 0.145892
202 0.146381
203 0.142829
204 0.142712
205 0.142643
206 0.141544
207 0.141977
208 0.141907
209 0.141053
210 0.140324
211 0.140143
212 0.139182
213 0.139839
214 0.140031
215 0.140397
216 0.140613
217 0.138803
218 0.138994
219 0.138024
220 0.13939
221 0.138185
222 0.136854
223 0.136419
224 0.138059
225 0.138494
226 0.140064
227 0.141167
228 0.139732
229 0.139281
230 0.139551
231 0.138055
232 0.137419
233 0.138113
234 0.139615
235 0.139325
236 0.140033
237 0.140682
238 0.141365
239 0.140551
240 0.141312
241 0.141929
242 0.142149
243 0.142247
244 0.143403
245 0.143017
246 0.143268
247 0.142689
248 0.145006
249 0.144897
250 0.145947
251 0.147474
252 0.145903
253 0.145121
254 0.14526
255 0.144637
256 0.143031
257 0.142989
258 0.142955
259 0.143304
260 0.144127
261 0.144505
262 0.144931
263 0.145448
264 0.145239
265 0.143847
266 0.14231
267 0.141509
268 0.143619
269 0.146673
270 0.144365
271 0.145641
272 0.146427
273 0.146878
274 0.147202
275 0.149164
276 0.14988
277 0.153192
278 0.15381
279 0.152576
280 0.15281
281 0.155287
282 0.153928
283 0.152106
284 0.152487
285 0.154772
286 0.157704
287 0.158126
288 0.15788
289 0.15748
290 0.157749
291 0.157036
292 0.158191
293 0.160962
294 0.161697
295 0.161776
296 0.159829
297 0.163734
298 0.162348
299 0.161065
300 0.161533
301 0.161525
302 0.164005
303 0.161722
304 0.165298
305 0.164817
306 0.168058
307 0.165866
308 0.164683
309 0.16734
310 0.169023
311 0.171187
312 0.171001
313 0.171589
314 0.172414
315 0.171031
316 0.173102
317 0.170359
318 0.171875
319 0.170455
320 0.169405
321 0.1702
322 0.169483
323 0.167718
324 0.166637
325 0.166466
326 0.163416
327 0.163962
328 0.166515
329 0.167455
330 0.165086
331 0.166397
332 0.165863
333 0.164749
334 0.161576
335 0.161083
336 0.161982
337 0.159711
338 0.15839
339 0.156066
340 0.154629
341 0.152014
342 0.152011
343 0.152683
344 0.149596
345 0.150815
346 0.150728
347 0.150329
348 0.149672
349 0.149609


==> latex_data/vae/mmd/fashion-unif-0.05.txt <==
x y
100 0.227016862475
101 0.226990948509
102 0.226498325827
103 0.226490221176
104 0.226739911789
105 0.226816899764
106 0.225560244234
107 0.227088128087
108 0.227900341007
109 0.230700532525
110 0.230939922048
111 0.22926406222
112 0.229875337003
113 0.229554769535
114 0.229924665967
115 0.229019260861
116 0.230815763143
117 0.230644902745
118 0.230958596992
119 0.227435604266
120 0.22923533882
121 0.227586819938
122 0.226732985847
123 0.225657484032
124 0.226643999113
125 0.228251052956
126 0.230600337367
127 0.231070057838
128 0.227503422518
129 0.225101963461
130 0.223414457733
131 0.223521975975
132 0.225314291541
133 0.224959241478
134 0.225674058415
135 0.225471134933
136 0.224994999874
137 0.223801530804
138 0.222958791956
139 0.221096392222
140 0.224334555399
141 0.226653958798
142 0.228028370469
143 0.227069857858
144 0.227095185724
145 0.226759546659
146 0.230347916329
147 0.229242997649
148 0.233450165647
149 0.232394208989
150 0.233060873258
151 0.233615137167
152 0.23266688557
153 0.232152021064
154 0.23225445674
155 0.233516384751
156 0.229229477145
157 0.228093548528
158 0.229107403941
159 0.227603913481
160 0.228131455535
161 0.229562811513
162 0.229322423859
163 0.232076827004
164 0.230263176685
165 0.229440881437
166 0.227345202847
167 0.229430460266
168 0.230544032661
169 0.2315433173
170 0.228048864104
171 0.2306550556
172 0.232229384467
173 0.231009198539
174 0.228151358601
175 0.226742362287
176 0.229567439625
177 0.231545061347
178 0.23298533684
179 0.231031275606
180 0.23157446342
181 0.235804262158
182 0.234998616647
183 0.234249027884
184 0.235799943233
185 0.236635060561
186 0.238694087765
187 0.238751224395
188 0.237233601044
189 0.23650671978
190 0.235572558028
191 0.236678898417
192 0.236200996108
193 0.23661145259
194 0.237316139182
195 0.237814194473
196 0.235561457158
197 0.239444366977
198 0.240220248888
199 0.238376324628
200 0.239198138935
201 0.239121627437
202 0.239149340405
203 0.238927573532
204 0.238759821505
205 0.238599300563
206 0.239534823784
207 0.236089375556
208 0.234511649193
209 0.235259969561
210 0.23829306308
211 0.23977681269
212 0.240028174701
213 0.240582006589
214 0.242175781328
215 0.241701105634
216 0.242043667149
217 0.239817179137
218 0.24008037139
219 0.239694418044
220 0.241546807917
221 0.243619386707
222 0.24504264393
223 0.242456320999
224 0.240030553353
225 0.241518330038
226 0.237268880212
227 0.237279428563
228 0.238526168716
229 0.240151795637
230 0.238353940137
231 0.237910148604
232 0.236527329765
233 0.238235929872
234 0.237519656676
235 0.239179434641
236 0.239984139538
237 0.238987823857
238 0.236194955285
239 0.23570776309
240 0.234562519183
241 0.231518542631
242 0.233479192669
243 0.23358418797
244 0.227975590893
245 0.229920727364
246 0.229706880437
247 0.227595778859
248 0.223884622913
249 0.22432585866
250 0.2272124964
251 0.229049004427
252 0.228696988223
253 0.229696498774
254 0.23050124462
255 0.228933743672
256 0.229852298665
257 0.227742315605
258 0.225210727558
259 0.227644081819
260 0.225708694476
261 0.224868585281
262 0.224147447401
263 0.221728332023
264 0.222175581678
265 0.22038032092
266 0.223178493702
267 0.220556010974
268 0.220602928398
269 0.222751045824
270 0.223224445819
271 0.224039602827
272 0.222195239993
273 0.224968466083
274 0.227051440307
275 0.227575952851
276 0.225449067365
277 0.22803425814
278 0.226409402952
279 0.228239225564
280 0.231633652229
281 0.231463804708
282 0.230449015101
283 0.230650140268
284 0.230525656617
285 0.233858594983
286 0.233626423355
287 0.233510125911
288 0.233542354387
289 0.234073487372
290 0.236275183477
291 0.233298678428
292 0.233932924363
293 0.235137197897
294 0.234289465336
295 0.23328811137
296 0.232173756515
297 0.228444548883
298 0.227978676181
299 0.22820558502
300 0.227090346683
301 0.227619036107
302 0.227867251167
303 0.228527078363
304 0.228066150412
305 0.228132618364
306 0.228193869471
307 0.230737748219
308 0.23247899618
309 0.229725623294
310 0.228084109761
311 0.226871075972
312 0.22726477089
313 0.229463212058
314 0.229832322929
315 0.228478068045
316 0.232242288378
317 0.23489587273
318 0.233997005594
319 0.23112696683
320 0.227512601444
321 0.225687830039
322 0.224756318816
323 0.226675122109
324 0.226828537564
325 0.226932536338
326 0.227971990042
327 0.227983406962
328 0.228326746335
329 0.226597728564
330 0.228106126681
331 0.225884105064
332 0.227267011461
333 0.227112521437
334 0.224653396416
335 0.222876828884
336 0.223623832728
337 0.225072288843
338 0.227751922084
339 0.227034863881
340 0.228980755735
341 0.231726009431
342 0.23165557694
343 0.232888222421
344 0.236182161837
345 0.233877927785
346 0.231819096865
347 0.235155220431
348 0.238898740863
349 0.238946748448
350 0.234939926851
351 0.232442059062
352 0.231072196233
353 0.231082381382
354 0.230397797744
355 0.23167992412
356 0.235539345405
357 0.237070988301
358 0.236505633065
359 0.233733807391
360 0.237651914353
361 0.238380062316
362 0.239545648833
363 0.241431568409
364 0.242913649778
365 0.242417162822
366 0.241637744524
367 0.244271665241
368 0.243792166875
369 0.240472577789
370 0.242233309774
371 0.238750313934
372 0.239648055139
373 0.237153833979
374 0.235560513044
375 0.235770197909
376 0.238362421193
377 0.235198595227
378 0.236921080241
379 0.236113606434
380 0.235478819429
381 0.236047721896
382 0.239967123785
383 0.237744113243
384 0.237315911148
385 0.233206814928
386 0.232831978866
387 0.229837903362
388 0.231609997028
389 0.232595728138
390 0.230409078801
391 0.229400530886
392 0.229730242461
393 0.230017064881
394 0.227753399633
395 0.228788758462
396 0.230694389095
397 0.23195230616
398 0.230624091695
399 0.229476020601
400 0.228688240562
401 0.228621559742
402 0.228429948203
403 0.22849885134
404 0.228309365932
405 0.228268273415
406 0.230305260795
407 0.228545170739
408 0.228766474993
409 0.230517792913
410 0.228399089301
411 0.229532796875
412 0.228507280764
413 0.226953506863
414 0.225367094388
415 0.228510631692
416 0.225891052258
417 0.223476816376
418 0.224417644074
419 0.227458481318
420 0.230364273764
421 0.232888685278
422 0.231189182846
423 0.231442497111
424 0.230057762961
425 0.230353025823
426 0.229437362644
427 0.229191179689
428 0.229914293885
429 0.232950308916
430 0.230842966106
431 0.233527431223
432 0.232582785578
433 0.22951431642
434 0.2297893691
435 0.226676602399
436 0.226771282426
437 0.22748439278
438 0.224512173529
439 0.222166633686
440 0.219786566113
441 0.219061445957
442 0.220508395419
443 0.218992354621
444 0.217320082255
445 0.219737130029
446 0.218598150306
447 0.217296377401
448 0.215712930362
449 0.214845948134
450 0.216672899662
451 0.215568464793
452 0.214805152441
453 0.214426235985
454 0.215595638468
455 0.213450098827
456 0.211629502479
457 0.211458401805
458 0.211922399936
459 0.212279004703
460 0.210687785065
461 0.211463769454
462 0.21231439316
463 0.212260615456
464 0.212433393098
465 0.210969759715
466 0.21024056678
467 0.210011525444
468 0.209607697391
469 0.211971815864
470 0.210882788622
471 0.212386716413
472 0.211689447449
473 0.214083720118
474 0.213701358408
475 0.212735521122
476 0.212648429812
477 0.215171824081
478 0.213427935493
479 0.213585449584
480 0.214455336745
481 0.210936432681
482 0.211186161458
483 0.210338546274
484 0.21160237476
485 0.212149065939
486 0.212652822033
487 0.213741891583
488 0.211543804059
489 0.211567398682
490 0.211738473783
491 0.211385701573
492 0.212381032743
493 0.213072256152
494 0.214559906971
495 0.215564043743
496 0.214462484782
497 0.21531270706
498 0.214980712065
499 0.215417994495
500 0.216767668512
501 0.216314682146
502 0.216117413495
503 0.215874623997
504 0.215740014802
505 0.215608614501
506 0.212984844543
507 0.211063159431
508 0.210704881114
509 0.209311718057
510 0.211203926514
511 0.210057804286
512 0.208763319135
513 0.2094567057
514 0.209439093174
515 0.207542999918
516 0.209884271248
517 0.212414359378
518 0.212902399088
519 0.209756676418
520 0.21076595927
521 0.212074122499
522 0.215262959055
523 0.216466910889
524 0.216873855111
525 0.220385829221
526 0.217837486358
527 0.220196390407
528 0.219138968132
529 0.216993725621
530 0.21805150804
531 0.218225012345
532 0.216319473013
533 0.217987195729
534 0.216732009096
535 0.221595445747
536 0.221260868984
537 0.218584697736
538 0.223317256807
539 0.223937875104
540 0.222675175283
541 0.221026794881
542 0.219620433245
543 0.219582755348
544 0.221062562137
545 0.221356062768
546 0.223984086899
547 0.224762964907
548 0.224655047707
549 0.225216583578
550 0.224510089971
551 0.225093195162
552 0.223738887545
553 0.222292984246
554 0.222572306773
555 0.225078275536
556 0.225315772912
557 0.227627698695
558 0.228278590595
559 0.227635899186
560 0.226569699441
561 0.226503055865
562 0.224000627549
563 0.223898238024
564 0.222952289157
565 0.223200351718
566 0.222245756054
567 0.22181469159
568 0.219611072691
569 0.219534070001
570 0.219216850169
571 0.21864655486
572 0.218426930665
573 0.219740639093
574 0.218754618955
575 0.220016292617
576 0.21744732025
577 0.216625671078
578 0.21648923896
579 0.216355267065
580 0.217246375461
581 0.217235845542
582 0.214942626546
583 0.216031124351
584 0.21612853825
585 0.217643666846
586 0.216328147264
587 0.217082262663
588 0.217028333167
589 0.215394370666
590 0.215477609982
591 0.216048758644
592 0.215646693667
593 0.216192893452
594 0.213970550518
595 0.21254864006
596 0.214809253696
597 0.213299239064
598 0.214152211328
599 0.214792612396
600 0.215210199287
601 0.215526040167
602 0.215969736498
603 0.21618570749
604 0.215909199538
605 0.21595000121
606 0.215684306418
607 0.218841955162
608 0.218048527299
609 0.218716316326
610 0.219206732649
611 0.220921464054
612 0.223028180912
613 0.224576220877
614 0.22370141239
615 0.223056836871
616 0.222813035398
617 0.225248794402
618 0.225571319849
619 0.226590327686
620 0.227217506973
621 0.224387664245
622 0.2233130512
623 0.226036049019
624 0.228322024552
625 0.229039936145
626 0.231680888513
627 0.232441152127
628 0.232954550276
629 0.232421859692
630 0.23414852391
631 0.232307539516
632 0.234505944555
633 0.232379354316
634 0.232852220896
635 0.229980727212
636 0.23395739689
637 0.233331754425
638 0.232556911561
639 0.232894448429
640 0.233426737344
641 0.236525693871
642 0.239364786676
643 0.238958411468
644 0.239866403565
645 0.235402562148
646 0.233749082604
647 0.234805057415
648 0.236761371539
649 0.235998869682
650 0.239240880761
651 0.240713050746
652 0.237936849279
653 0.23870949457
654 0.236615260098
655 0.235972147974
656 0.236727724862
657 0.239630712637
658 0.239411197363
659 0.240099522813
660 0.240001682946
661 0.239983713567
662 0.243229769937
663 0.245878997068
664 0.246283856538
665 0.246976192733
666 0.245472042745
667 0.245568463615
668 0.245095548257
669 0.242315624153
670 0.243230158148
671 0.244750031558
672 0.24560461364
673 0.241537457441
674 0.243451306712
675 0.241899093116
676 0.244005538381
677 0.243089995766
678 0.241270437502
679 0.240996809286
680 0.23752054444
681 0.239071055023
682 0.240373956309
683 0.244072068115
684 0.244431310906
685 0.242342516382
686 0.243604105383
687 0.241425297686
688 0.241183339977
689 0.242795286495
690 0.242165363563
691 0.242676001194
692 0.240960936646
693 0.236674762679
694 0.238712298909
695 0.240147113159
696 0.237894975052
697 0.237833625401
698 0.23593197498
699 0.23512265162
700 0.233714389016
701 0.233755235017
702 0.234156453592
703 0.234407512264
704 0.234818896857
705 0.23463986321
706 0.238772982854
707 0.237384117954
708 0.236305092533
709 0.238456932211
710 0.236332587263
711 0.237728285665
712 0.239923594796
713 0.240512044469
714 0.239671989553
715 0.240230003599
716 0.241012860031
717 0.23905822153
718 0.243230362344
719 0.243192224236
720 0.237599308318
721 0.236446729146
722 0.238667300655
723 0.235457694972
724 0.231902211361
725 0.228927801904
726 0.226669947799
727 0.225855212583
728 0.22562583262
729 0.224403212839
730 0.226149955897
731 0.225079961794
732 0.227847963476
733 0.229810363182
734 0.227678519271
735 0.22742805622
736 0.225198483588
737 0.224087881279
738 0.223349098628
739 0.221899283953
740 0.221905905832
741 0.220410888209
742 0.218023256411
743 0.217958813538
744 0.219674395827
745 0.220778154622
746 0.222795193877
747 0.220554362798
748 0.219213778797
749 0.221901802239
750 0.220488082127
751 0.219512054641
752 0.220404080473
753 0.223873139102
754 0.22431870334
755 0.222980050623
756 0.224743760152
757 0.220532043439
758 0.217911539013
759 0.217294742506
760 0.217670744349
761 0.21944822212
762 0.219791531115
763 0.218334116034
764 0.219359054111
765 0.22029156713
766 0.21922629892
767 0.217981462543
768 0.217744790207
769 0.218681854915
770 0.220786271298
771 0.219595852225
772 0.221776458825
773 0.221997428151
774 0.221471905819
775 0.222592952367
776 0.22143599885
777 0.219394830104
778 0.220550398345
779 0.21906630099
780 0.218914745484
781 0.21638295515
782 0.217081549251
783 0.215902272991
784 0.217599779925
785 0.217867511624
786 0.217916909934
787 0.216495977746
788 0.214013897667
789 0.216081123396
790 0.214541756331
791 0.216447534588
792 0.217541635982
793 0.216701278389
794 0.216042080655
795 0.215898877786
796 0.21573428715
797 0.216544590794
798 0.214304253724
799 0.216596652893
800 0.214724511607
801 0.214254448319
802 0.213987017184
803 0.213866082706
804 0.214132068894
805 0.21357648307
806 0.211368655373
807 0.209445806414
808 0.211142754
809 0.211749278236
810 0.210614330894
811 0.208565904177
812 0.208479806502
813 0.206911294419
814 0.20972785508
815 0.20885534265
816 0.208540315723
817 0.210171083701
818 0.208186166753
819 0.208456361912
820 0.209451306547
821 0.211941965693
822 0.210834878989
823 0.213056995339
824 0.2138869396
825 0.212691950692
826 0.210884180505
827 0.213051431314
828 0.211868877656
829 0.212337834846
830 0.209990983427
831 0.210975821111
832 0.211623529069
833 0.21019384006
834 0.212035602854
835 0.210595487663
836 0.211807465913
837 0.211884674853
838 0.21126171856
839 0.213783288012
840 0.215085488353
841 0.215871293948
842 0.214144932164
843 0.213017049954
844 0.214974456797
845 0.214809587648
846 0.213922683237
847 0.215721320723
848 0.21673686484
849 0.216955005209
850 0.215454844773
851 0.216079097998
852 0.216918742343
853 0.216183960678
854 0.214438225001
855 0.215543272261
856 0.214346315817
857 0.217771166273
858 0.219754247392
859 0.222486773252
860 0.220475715222
861 0.220926425632
862 0.218933938355
863 0.221013162516
864 0.221669019506
865 0.222934423647
866 0.222146621901
867 0.222793564456
868 0.223723302518
869 0.223127529959
870 0.222364073266
871 0.225856866357
872 0.22468559948
873 0.228289007489
874 0.227107575823
875 0.229331336941
876 0.227118864758
877 0.227188381823
878 0.228291215601
879 0.228516128269
880 0.227437601796
881 0.231500769988
882 0.230592771954
883 0.230211566595
884 0.232426010644
885 0.234098330242
886 0.234461762705
887 0.23416771052
888 0.23965528861
889 0.240683400763
890 0.240103924749
891 0.237181432806
892 0.236168961269
893 0.237016334422
894 0.237941856504
895 0.235326440742
896 0.235605017804
897 0.234438917893
898 0.235344504505
899 0.233359771347
900 0.230582574159


==> latex_data/vae/mmd/fashion-unif-0.15.txt <==
x y
100 0.448447099089
101 0.448090591655
102 0.447362539038
103 0.447791609509
104 0.44799660175
105 0.447551440811
106 0.447349583093
107 0.446563055009
108 0.446348228313
109 0.446613767914
110 0.446177499101
111 0.445922300716
112 0.44607190675
113 0.446159039159
114 0.44624708253
115 0.446109685611
116 0.446654814138
117 0.445995047406
118 0.445526170049
119 0.443566993182
120 0.444112130376
121 0.44325343846
122 0.442171899073
123 0.441062441102
124 0.441775967933
125 0.442153939375
126 0.443483827788
127 0.443427969669
128 0.441879855224
129 0.440376755461
130 0.439808694749
131 0.439117862721
132 0.439512058781
133 0.438931116645
134 0.439797085141
135 0.439694538783
136 0.439485860167
137 0.438960056498
138 0.438652176738
139 0.437819081529
140 0.438912873202
141 0.440089379706
142 0.441265128915
143 0.441313582046
144 0.441573928476
145 0.441794085057
146 0.443240648769
147 0.442516997403
148 0.444873882486
149 0.444627737751
150 0.444515324983
151 0.444671035964
152 0.444017442985
153 0.443503812338
154 0.443180063568
155 0.443849899562
156 0.441095136014
157 0.440687158667
158 0.441030567288
159 0.440500805419
160 0.440469404283
161 0.441375122393
162 0.441413113142
163 0.44268617825
164 0.442042057202
165 0.442108623192
166 0.440706880317
167 0.44154235604
168 0.441935748709
169 0.443032767551
170 0.441003739799
171 0.442536382121
172 0.443417158589
173 0.44361667627
174 0.442170917304
175 0.441718884435
176 0.442761870576
177 0.44304963761
178 0.443996924892
179 0.443390870399
180 0.443949642129
181 0.446302951749
182 0.445893270391
183 0.445646643574
184 0.446277694937
185 0.446381863735
186 0.44761915097
187 0.447524178545
188 0.446969554393
189 0.446471908167
190 0.445461332992
191 0.445611097853
192 0.445089240098
193 0.445772501871
194 0.446060938464
195 0.445680727461
196 0.444557287555
197 0.446476375914
198 0.447023903538
199 0.446183138859
200 0.447011247033
201 0.446473066599
202 0.446869887982
203 0.446158245907
204 0.446230417697
205 0.446410895319
206 0.446547646091
207 0.44693280002
208 0.447292969247
209 0.447299305722
210 0.448166704846
211 0.447702495312
212 0.447502977686
213 0.447294982437
214 0.446723045589
215 0.446285637809
216 0.446503553742
217 0.445805243278
218 0.446167978821
219 0.445803248859
220 0.447659768187
221 0.448978992445
222 0.449667019197
223 0.44857214824
224 0.44684787515
225 0.447450973976
226 0.444904586731
227 0.444856864024
228 0.445328743099
229 0.446394009954
230 0.445068617563
231 0.444789633158
232 0.444097480532
233 0.444980076772
234 0.444729806153
235 0.445710463125
236 0.446259357089
237 0.445606878484
238 0.443674757873
239 0.443335000696
240 0.442985559681
241 0.441317344091
242 0.441833210984
243 0.44166761242
244 0.439034062047
245 0.440235626283
246 0.440213813592
247 0.439273158468
248 0.437388773437
249 0.437685244175
250 0.439507605627
251 0.44025827221
252 0.439778489136
253 0.440265060556
254 0.440739198536
255 0.439521036451
256 0.439567774226
257 0.438319508369
258 0.436920276941
259 0.438121731383
260 0.437544324612
261 0.436899094483
262 0.43669581866
263 0.435380044533
264 0.435829397743
265 0.434782569086
266 0.436693935448
267 0.43530601407
268 0.435138285292
269 0.435893335891
270 0.436539458328
271 0.437337387017
272 0.436955754441
273 0.438104338216
274 0.439162795719
275 0.439561749168
276 0.438659061523
277 0.440265753142
278 0.439298803188
279 0.439590762635
280 0.441023367184
281 0.440795098556
282 0.440425051333
283 0.4403472242
284 0.440263162973
285 0.442168283289
286 0.441862985174
287 0.442417211769
288 0.442492691443
289 0.442655399359
290 0.444077940769
291 0.442739588913
292 0.44312549566
293 0.442987133102
294 0.442837854011
295 0.442141548876
296 0.441232169305
297 0.439061216922
298 0.438552060457
299 0.438689227048
300 0.438417460017
301 0.439357826249
302 0.439719027405
303 0.440744085478
304 0.4401066769
305 0.440360219102
306 0.440434041578
307 0.440538172797
308 0.440418717261
309 0.440459497774
310 0.439982748949
311 0.440563539118
312 0.440405599596
313 0.440245817158
314 0.440421124443
315 0.440432088427
316 0.442077443615
317 0.44317176322
318 0.442877191203
319 0.441454956352
320 0.438675979382
321 0.437338563015
322 0.437389265862
323 0.438136886242
324 0.438378795694
325 0.438238726068
326 0.439168130851
327 0.439245882716
328 0.440325044354
329 0.439275320776
330 0.440126511559
331 0.439269285651
332 0.439998251395
333 0.440166221103
334 0.438076581936
335 0.437261883295
336 0.437869093939
337 0.438267882869
338 0.439755720463
339 0.439527923227
340 0.441229899788
341 0.442617230052
342 0.442519453315
343 0.443074669356
344 0.444887572031
345 0.443217194538
346 0.442518969541
347 0.444222665036
348 0.446452513171
349 0.446220569412
350 0.443750996338
351 0.442727001211
352 0.442816832116
353 0.443463099926
354 0.443683956619
355 0.444987946403
356 0.446798360252
357 0.44726861417
358 0.447679857946
359 0.446235591729
360 0.448125405451
361 0.448905984116
362 0.449262292421
363 0.45048011928
364 0.450711955218
365 0.45066588194
366 0.449812450898
367 0.45124788537
368 0.451091046055
369 0.449517432655
370 0.449839810755
371 0.448393745596
372 0.448154008846
373 0.446635078758
374 0.445982398878
375 0.445734705518
376 0.447035752959
377 0.44529557827
378 0.446941687797
379 0.447266489994
380 0.447251898074
381 0.447563908699
382 0.449726689809
383 0.449061694733
384 0.449764982344
385 0.447750582752
386 0.447515622301
387 0.445435668729
388 0.446261418885
389 0.446995251501
390 0.445714978321
391 0.444975331394
392 0.445033833165
393 0.445648823348
394 0.445170246691
395 0.445779910432
396 0.446667207194
397 0.447386786038
398 0.446715869892
399 0.446340469522
400 0.445775624239
401 0.445613303147
402 0.445197925112
403 0.445205554829
404 0.445163381416
405 0.445059893512
406 0.445201761674
407 0.44513861735
408 0.445284483514
409 0.44519975389
410 0.445363486259
411 0.44543548531
412 0.445504140997
413 0.446537193276
414 0.447010306756
415 0.446757539454
416 0.445431543349
417 0.444007376343
418 0.444918236364
419 0.44682295536
420 0.448195703145
421 0.449570338141
422 0.448318596784
423 0.448835969213
424 0.448230802009
425 0.448273729326
426 0.447580474365
427 0.447529066269
428 0.447655193767
429 0.449210050973
430 0.447943603208
431 0.449514210536
432 0.449496596344
433 0.448374816684
434 0.448662043847
435 0.446979135759
436 0.446437123699
437 0.44664807533
438 0.445617836218
439 0.444290561522
440 0.442428259933
441 0.441663705296
442 0.442538423321
443 0.44243030988
444 0.441287208897
445 0.442714860437
446 0.442030474488
447 0.441729122365
448 0.440520358758
449 0.440135044281
450 0.441129659403
451 0.440749065079
452 0.439679904891
453 0.43891742747
454 0.439638954848
455 0.438007832759
456 0.437241929867
457 0.437398994659
458 0.438182068005
459 0.438620435694
460 0.437726170866
461 0.437996893989
462 0.438793235794
463 0.438704143591
464 0.439048724497
465 0.438183795219
466 0.437950050839
467 0.437221799584
468 0.437446936089
469 0.438535488964
470 0.437767875631
471 0.437733454135
472 0.437743384569
473 0.439501856689
474 0.43830583389
475 0.437766723704
476 0.437577007875
477 0.43862859526
478 0.437463011297
479 0.436939089295
480 0.437378427062
481 0.435891344867
482 0.435768659779
483 0.435183686026
484 0.43493581555
485 0.434990765903
486 0.434945112794
487 0.435523995358
488 0.434949942154
489 0.434823600523
490 0.434658637757
491 0.434425554572
492 0.435010477367
493 0.435481499267
494 0.435631261683
495 0.435959854408
496 0.435375746816
497 0.435416720441
498 0.43537986628
499 0.435123003144
500 0.435722819857
501 0.434993339932
502 0.434267230175
503 0.433865919745
504 0.434079096979
505 0.433914491374
506 0.433947373503
507 0.433745458367
508 0.433691005294
509 0.433288969298
510 0.433337216874
511 0.433202166979
512 0.43318635352
513 0.432563544903
514 0.431592912972
515 0.431914086183
516 0.433506600821
517 0.434187336734
518 0.434163006157
519 0.432405186015
520 0.433574760349
521 0.434294164585
522 0.436023664487
523 0.436484380611
524 0.436474412078
525 0.438705775298
526 0.436909981704
527 0.437713755439
528 0.43738694614
529 0.435823229515
530 0.436309398506
531 0.436543405292
532 0.435740162514
533 0.436121194075
534 0.435817827705
535 0.43873675303
536 0.439270793707
537 0.437644249807
538 0.439824432755
539 0.440391900808
540 0.440100657418
541 0.439341830307
542 0.438621100249
543 0.438670010434
544 0.439998027164
545 0.440850060579
546 0.443132795645
547 0.443745969147
548 0.443819256036
549 0.443782783886
550 0.443203710409
551 0.443132550349
552 0.442993985355
553 0.441882966063
554 0.441726537104
555 0.442834262149
556 0.442697250062
557 0.443896410223
558 0.443804006454
559 0.44332027685
560 0.442575585388
561 0.442360859409
562 0.440284476641
563 0.440104688763
564 0.439722723089
565 0.439801856088
566 0.439461603441
567 0.439417553616
568 0.438388820034
569 0.438539321106
570 0.438870203727
571 0.439213083942
572 0.438988892687
573 0.439371116558
574 0.439125223873
575 0.440297259108
576 0.438325283879
577 0.438078500358
578 0.438550833769
579 0.438610834746
580 0.438949693566
581 0.438582940581
582 0.43725255459
583 0.437756978299
584 0.438206353916
585 0.438963389109
586 0.438306114114
587 0.439281544753
588 0.438842944815
589 0.437546365334
590 0.437864309251
591 0.438003120473
592 0.437859852821
593 0.437893626555
594 0.436186373836
595 0.435470103666
596 0.436861783687
597 0.436563097177
598 0.437068017471
599 0.437696038328
600 0.438046504107
601 0.438456636947
602 0.438667954096
603 0.438795312558
604 0.438474515042
605 0.438874259519
606 0.438606253206
607 0.439278386715
608 0.439424540491
609 0.439914697903
610 0.439037104363
611 0.438803492651
612 0.438748579327
613 0.438998074043
614 0.438872154431
615 0.437709776608
616 0.437807706873
617 0.439431352638
618 0.439691237754
619 0.440954130383
620 0.441454519574
621 0.44042502018
622 0.440550111291
623 0.442517476303
624 0.444031949507
625 0.444489190536
626 0.446269907512
627 0.447031151121
628 0.447329133814
629 0.447141036007
630 0.44852871636
631 0.448027871476
632 0.449745005701
633 0.448807224435
634 0.449471800948
635 0.448521922899
636 0.450250366053
637 0.449678690486
638 0.449302620497
639 0.449666522091
640 0.449404442286
641 0.4507282807
642 0.452168168039
643 0.451740372658
644 0.452008993262
645 0.449086752034
646 0.447330283855
647 0.4473961368
648 0.448272399678
649 0.447918771457
650 0.449725811693
651 0.450483380187
652 0.448814230808
653 0.449275826429
654 0.448575756164
655 0.448093158935
656 0.448807914341
657 0.450676199962
658 0.450977737095
659 0.451476776845
660 0.451305500383
661 0.451442844132
662 0.453064669028
663 0.454744393307
664 0.454621757848
665 0.455195280767
666 0.45471815223
667 0.455237493893
668 0.454665184977
669 0.453234493416
670 0.453792340438
671 0.454043127685
672 0.454411233677
673 0.452010350364
674 0.452916719064
675 0.451766227891
676 0.453156756335
677 0.45252430098
678 0.451651636308
679 0.452002886441
680 0.450666295905
681 0.451518217936
682 0.45196418283
683 0.45397932359
684 0.454356562677
685 0.452971087199
686 0.453665473438
687 0.452144006679
688 0.452108924877
689 0.453544021859
690 0.453357035917
691 0.45350839214
692 0.452709580982
693 0.450684848707
694 0.452233097046
695 0.453091573991
696 0.452010238769
697 0.452269209033
698 0.451205485413
699 0.450611740506
700 0.449776411417
701 0.449830974318
702 0.450547384156
703 0.450811572982
704 0.451006879998
705 0.450813471336
706 0.451263931708
707 0.450795078243
708 0.450406829792
709 0.450209396387
710 0.450860524125
711 0.451063099858
712 0.450249931904
713 0.450306314796
714 0.451436844341
715 0.452431410852
716 0.452535938651
717 0.451066491845
718 0.453172846232
719 0.45254477482
720 0.449754245449
721 0.448825201083
722 0.449044130455
723 0.447114549516
724 0.444962441833
725 0.443561159994
726 0.442682967139
727 0.44211521788
728 0.441847543997
729 0.440904623967
730 0.44214912753
731 0.440889908252
732 0.441132096904
733 0.44233941512
734 0.44073667586
735 0.440141056709
736 0.439160849123
737 0.438689782366
738 0.438310352931
739 0.438025397996
740 0.437687041247
741 0.437374273263
742 0.436255340418
743 0.436283748311
744 0.437153831137
745 0.438304292586
746 0.439023120289
747 0.438321212248
748 0.438164362257
749 0.439782161317
750 0.438798933642
751 0.438244594719
752 0.438565932368
753 0.440119188839
754 0.439814377905
755 0.440002462682
756 0.440434508499
757 0.438362918447
758 0.436522661124
759 0.436041186752
760 0.436270345491
761 0.437118994378
762 0.437133682741
763 0.436338610061
764 0.437213702677
765 0.437398891417
766 0.436255108414
767 0.435518695239
768 0.435577802787
769 0.436430142278
770 0.437316925582
771 0.436916542041
772 0.438126959097
773 0.438441971163
774 0.438265384292
775 0.439251369197
776 0.438876055755
777 0.438020375294
778 0.438088686121
779 0.437199950118
780 0.436553733545
781 0.435804292383
782 0.436340033266
783 0.435985691405
784 0.436635929545
785 0.437198727745
786 0.437816050822
787 0.436728812367
788 0.436054800108
789 0.436278420367
790 0.435342025681
791 0.435949539053
792 0.437021770923
793 0.436394145838
794 0.436167770036
795 0.436117222379
796 0.435692635041
797 0.43560042283
798 0.434432369649
799 0.435938520988
800 0.43512672341
801 0.43483297991
802 0.434466220888
803 0.434109386512
804 0.434117017834
805 0.433409752742
806 0.432899360565
807 0.433394670527
808 0.433729664811
809 0.433688187092
810 0.433395734084
811 0.433260373084
812 0.434069100674
813 0.434175898045
814 0.433727977631
815 0.433872489564
816 0.433718496776
817 0.435306120858
818 0.434238259385
819 0.434660605865
820 0.434838962001
821 0.435501112746
822 0.434958328412
823 0.435917446575
824 0.436171662028
825 0.435172833525
826 0.434261711316
827 0.434829174207
828 0.434602054309
829 0.43488111714
830 0.433307403984
831 0.433601704722
832 0.433806559547
833 0.433446136279
834 0.434336618631
835 0.433449333109
836 0.433997383824
837 0.433659441734
838 0.433662181173
839 0.434429485132
840 0.435252853064
841 0.435485125084
842 0.434598841762
843 0.434537940058
844 0.435536315638
845 0.435141308516
846 0.43456533227
847 0.434980991317
848 0.435068183919
849 0.43589528324
850 0.43501081356
851 0.434887754579
852 0.434874086274
853 0.434345703471
854 0.43356858413
855 0.434261973889
856 0.43360274772
857 0.434814899491
858 0.435928504249
859 0.43714368789
860 0.436751174206
861 0.436553334457
862 0.436091135219
863 0.437457151987
864 0.436956262874
865 0.438153618175
866 0.438151872683
867 0.438892302606
868 0.439222890018
869 0.438385877286
870 0.438804345017
871 0.440509150875
872 0.439506049924
873 0.4413697753
874 0.440666709501
875 0.441345423801
876 0.440750181848
877 0.440353191414
878 0.441171510917
879 0.441739774798
880 0.441731854383
881 0.443584784718
882 0.442676916738
883 0.44298761242
884 0.444154842994
885 0.445188967395
886 0.445510516048
887 0.446048376182
888 0.448707253012
889 0.448994946781
890 0.449020976921
891 0.447917424635
892 0.446791790836
893 0.447565180763
894 0.447570558449
895 0.446040611606
896 0.446234914677
897 0.44644276825
898 0.447233907199
899 0.445455989315
900 0.444591901844


==> latex_data/vae/mmd/fashion-unif-0.25.txt <==
x y
100 0.69137955163
101 0.691030544964
102 0.690381624143
103 0.690798601313
104 0.691110267999
105 0.69073669189
106 0.69053428817
107 0.689772452742
108 0.689549357
109 0.689843293643
110 0.689303998721
111 0.688987413879
112 0.689205587055
113 0.689286029709
114 0.689420949988
115 0.689299654671
116 0.689125858177
117 0.689254170383
118 0.689946149754
119 0.690402004534
120 0.690374546251
121 0.690493623208
122 0.69184499028
123 0.691385350574
124 0.690773023088
125 0.690204935537
126 0.690476028087
127 0.690087730608
128 0.690015572398
129 0.689536462241
130 0.689599123565
131 0.688892972644
132 0.688280125345
133 0.687637424114
134 0.688388472492
135 0.687750698323
136 0.687770431438
137 0.688208799815
138 0.688569852648
139 0.688806685995
140 0.68903629874
141 0.688974012753
142 0.689193369935
143 0.689895981808
144 0.690410197636
145 0.690717925783
146 0.690751126501
147 0.690094341648
148 0.690892940136
149 0.691193015091
150 0.690287411859
151 0.690971105441
152 0.690738744597
153 0.689950396675
154 0.689840536807
155 0.689909294274
156 0.688759950654
157 0.689365690894
158 0.688822547252
159 0.68865977625
160 0.688469797238
161 0.689356783318
162 0.690025284132
163 0.690072051958
164 0.689993674486
165 0.690094621471
166 0.689114088831
167 0.688693933488
168 0.688575328483
169 0.689836069139
170 0.688690415437
171 0.68978171291
172 0.690464589512
173 0.691680772734
174 0.691345602728
175 0.691989620832
176 0.691821125713
177 0.691667244625
178 0.692323255244
179 0.692070637342
180 0.692841358062
181 0.693383024182
182 0.692923134486
183 0.693172369032
184 0.693042200607
185 0.692470935002
186 0.692978613379
187 0.692895187764
188 0.693176546875
189 0.693035248545
190 0.692671702758
191 0.692354770907
192 0.692197732802
193 0.69275890462
194 0.693474837467
195 0.693025005595
196 0.693129914659
197 0.693937164186
198 0.694024610581
199 0.693839627355
200 0.694342179796
201 0.693769028628
202 0.694296308267
203 0.693548280182
204 0.693665100088
205 0.69380095422
206 0.693955606755
207 0.694465673668
208 0.694871346856
209 0.694876766862
210 0.695678857712
211 0.695074541593
212 0.694949026609
213 0.694739151009
214 0.694002966189
215 0.693673326073
216 0.693699870514
217 0.693698794132
218 0.693825051209
219 0.69449517575
220 0.694972285653
221 0.694763313832
222 0.694826175898
223 0.69511262064
224 0.695700470098
225 0.695719779689
226 0.694137177604
227 0.693980912062
228 0.694294961251
229 0.694614787331
230 0.693377912834
231 0.693449602945
232 0.693140267248
233 0.692928768088
234 0.693072262113
235 0.693683206378
236 0.693680793702
237 0.693099727864
238 0.691872437832
239 0.690913639696
240 0.690663581606
241 0.689944203364
242 0.69008361817
243 0.690154564408
244 0.689039957794
245 0.689738873562
246 0.690221668529
247 0.689805430268
248 0.689488315377
249 0.68953608728
250 0.690309573203
251 0.690159489843
252 0.68984946856
253 0.690011497522
254 0.690444647541
255 0.689711592639
256 0.689561956334
257 0.688521041632
258 0.688299393984
259 0.688870507855
260 0.689249312008
261 0.688172940941
262 0.687930597982
263 0.688162652345
264 0.688795390437
265 0.688567241142
266 0.689889823561
267 0.689887038233
268 0.689268784845
269 0.689134683564
270 0.689947937746
271 0.690104043203
272 0.690368823197
273 0.690822022827
274 0.690777581933
275 0.690660757497
276 0.690397542692
277 0.691312654641
278 0.690402759948
279 0.690236767791
280 0.690601228758
281 0.690097941945
282 0.69029621663
283 0.689807895717
284 0.689793594798
285 0.691195669857
286 0.69130433147
287 0.692169399563
288 0.691605272652
289 0.691163893371
290 0.691305502954
291 0.690725005268
292 0.690950980596
293 0.690775661532
294 0.690095774657
295 0.689597216873
296 0.689172064654
297 0.687749004201
298 0.686745990743
299 0.68696168151
300 0.687412677215
301 0.688265586147
302 0.688756499612
303 0.689729799326
304 0.689056487873
305 0.689500748764
306 0.689442459645
307 0.689498355889
308 0.689069164623
309 0.68897607803
310 0.688462238213
311 0.689280943409
312 0.689114626919
313 0.688803994329
314 0.689135070716
315 0.689279055024
316 0.689102332293
317 0.689578550598
318 0.689289400024
319 0.688983523359
320 0.688731114567
321 0.689124041729
322 0.689004358679
323 0.688432916079
324 0.686792130679
325 0.687099484081
326 0.688281595168
327 0.688543846448
328 0.689383896064
329 0.689339087471
330 0.689870811266
331 0.690117342926
332 0.690317204857
333 0.690412953597
334 0.68884391013
335 0.688452339267
336 0.689503086513
337 0.689198792682
338 0.689716337625
339 0.689549743722
340 0.690712823817
341 0.691252719327
342 0.691327577871
343 0.69112567336
344 0.691873441605
345 0.690446270294
346 0.690581134382
347 0.690897968488
348 0.691957249037
349 0.691437429113
350 0.690396550919
351 0.689982950748
352 0.689950483716
353 0.691069860929
354 0.692005874405
355 0.693000454251
356 0.693715268249
357 0.693901400434
358 0.694517235836
359 0.693835314686
360 0.693888761413
361 0.694968570341
362 0.694344184968
363 0.695001762702
364 0.694243686538
365 0.693898513824
366 0.693358848227
367 0.693908279722
368 0.694051982129
369 0.693303831247
370 0.693154397437
371 0.693037482612
372 0.692016696379
373 0.691144225981
374 0.691024676721
375 0.69065967815
376 0.69157020248
377 0.690932162009
378 0.69200654762
379 0.692710694441
380 0.692898889857
381 0.693146683288
382 0.693814595122
383 0.694309969642
384 0.695581067123
385 0.694844720211
386 0.694707854224
387 0.693291629639
388 0.69322957433
389 0.693597700591
390 0.693407635331
391 0.692766430751
392 0.692924343181
393 0.693894680632
394 0.695113016097
395 0.695587880814
396 0.695205356773
397 0.695971564806
398 0.696340544403
399 0.696180419899
400 0.696144379091
401 0.696092984778
402 0.695619287213
403 0.69561147194
404 0.695509226753
405 0.695319233269
406 0.695539166411
407 0.695442833022
408 0.69564541084
409 0.695637608434
410 0.695877465515
411 0.69591865668
412 0.696069035138
413 0.697176718004
414 0.697654451343
415 0.697385920477
416 0.697242865857
417 0.696913389834
418 0.697109263252
419 0.696846470885
420 0.697044989163
421 0.696847211653
422 0.696990767039
423 0.697376297925
424 0.69884533507
425 0.698530050503
426 0.697671845761
427 0.697738613415
428 0.697156499375
429 0.697772504089
430 0.696758205939
431 0.697402132328
432 0.697942122771
433 0.69795105432
434 0.698417287909
435 0.6974104909
436 0.697030063076
437 0.697092270345
438 0.696831061415
439 0.696620416248
440 0.695562020673
441 0.6947186427
442 0.695607503796
443 0.696123401642
444 0.695243864192
445 0.695737386638
446 0.695564180464
447 0.696352260023
448 0.695315973371
449 0.695476610868
450 0.696040602406
451 0.695950180712
452 0.694814289258
453 0.694397953046
454 0.694440499846
455 0.693977826359
456 0.694303491365
457 0.695150252692
458 0.694926914069
459 0.694864659785
460 0.694278879662
461 0.694301929593
462 0.694901885093
463 0.694675528743
464 0.695783606728
465 0.695918314071
466 0.695456101452
467 0.694527174138
468 0.694680113421
469 0.695152671071
470 0.694423285742
471 0.69394985378
472 0.694165465359
473 0.694938645757
474 0.693811235605
475 0.693507946273
476 0.693668872996
477 0.693123250993
478 0.692351198401
479 0.691441074141
480 0.691185773773
481 0.691208965936
482 0.691231015357
483 0.690601991316
484 0.68956205953
485 0.689450796898
486 0.688665581646
487 0.688749868806
488 0.689360723575
489 0.689466809485
490 0.689339567112
491 0.689525257101
492 0.689107245613
493 0.688468626068
494 0.687186266725
495 0.687157944548
496 0.687294715278
497 0.686991881502
498 0.687023633625
499 0.68672752168
500 0.686862768247
501 0.686093101513
502 0.685326041425
503 0.684832739683
504 0.685068252972
505 0.684963725473
506 0.684974664713
507 0.684588263121
508 0.684641975144
509 0.684147698754
510 0.684207048211
511 0.684123512947
512 0.68423019376
513 0.683524154932
514 0.682330871533
515 0.682579312001
516 0.682797472408
517 0.683430098134
518 0.682867233405
519 0.683071119699
520 0.682927032818
521 0.682683976183
522 0.682872056395
523 0.683303517596
524 0.683166816571
525 0.682966822018
526 0.682737924181
527 0.683014894466
528 0.682990672884
529 0.682862989756
530 0.683171973157
531 0.683114090843
532 0.683656027139
533 0.683791493775
534 0.683711436352
535 0.684420744389
536 0.685101546416
537 0.684996640803
538 0.685251372891
539 0.685654455036
540 0.685679643033
541 0.686095007172
542 0.685916993695
543 0.685859979319
544 0.686621418601
545 0.687979842288
546 0.689022962245
547 0.688678400041
548 0.689457804476
549 0.688823702383
550 0.689124100251
551 0.689032878415
552 0.689939314677
553 0.688591568825
554 0.687701757941
555 0.687792013149
556 0.687508528676
557 0.686698064718
558 0.686726532632
559 0.686188084651
560 0.686248854333
561 0.686293121765
562 0.685202870456
563 0.6842821673
564 0.683848586037
565 0.683975049947
566 0.684268359943
567 0.684835133903
568 0.684651404606
569 0.685056829367
570 0.685593705622
571 0.685961966102
572 0.686138776125
573 0.685652449275
574 0.685995969488
575 0.686418148783
576 0.685243330265
577 0.686299101296
578 0.686912468261
579 0.687318584393
580 0.687082199654
581 0.686611754218
582 0.687016244527
583 0.686678776059
584 0.688122692867
585 0.687915304911
586 0.688429462941
587 0.689010903235
588 0.688343006318
589 0.688602954475
590 0.688904141437
591 0.688405761624
592 0.689292121739
593 0.689590519988
594 0.688882974488
595 0.689338482866
596 0.689936729237
597 0.689839972274
598 0.689808040518
599 0.690525619771
600 0.690049546454
601 0.690520224304
602 0.690594982956
603 0.690807273335
604 0.690529619622
605 0.690944248766
606 0.690649455394
607 0.691392478683
608 0.691516353794
609 0.692101640046
610 0.691159558348
611 0.690741480467
612 0.69071562756
613 0.690983997602
614 0.690917954122
615 0.689459310228
616 0.689797303666
617 0.688508526133
618 0.688678621839
619 0.688958715976
620 0.687555298187
621 0.688153600001
622 0.688094511093
623 0.688060916099
624 0.687798148213
625 0.687626001996
626 0.68766003845
627 0.688313460897
628 0.68843914837
629 0.688030934909
630 0.689196960226
631 0.689634882039
632 0.69101554588
633 0.690704459606
634 0.690898185403
635 0.691589449751
636 0.691176937156
637 0.690592663603
638 0.690608716871
639 0.690145771287
640 0.689959347171
641 0.68985048242
642 0.689622054283
643 0.689041573145
644 0.689196904247
645 0.687932817743
646 0.687215348524
647 0.687257912694
648 0.687031874524
649 0.687129600978
650 0.687430690413
651 0.687826100897
652 0.687038355945
653 0.688020921479
654 0.688618554069
655 0.688010696201
656 0.688939843417
657 0.690395082537
658 0.690275344325
659 0.690255714647
660 0.690427983627
661 0.69078392725
662 0.691107073166
663 0.692178499471
664 0.69235530466
665 0.692162816983
666 0.692472295506
667 0.693374852554
668 0.692718303042
669 0.691956503388
670 0.692213166982
671 0.692198223493
672 0.691473429501
673 0.690649458721
674 0.69052816755
675 0.690602041731
676 0.691008898388
677 0.690033676378
678 0.690390116288
679 0.690641794086
680 0.690848397732
681 0.691019622038
682 0.690523368413
683 0.691679142745
684 0.691966032651
685 0.691388089206
686 0.691328006614
687 0.690487575391
688 0.690321727857
689 0.691632741687
690 0.691045940113
691 0.692023969368
692 0.691794403219
693 0.691517545629
694 0.692448361428
695 0.692215977677
696 0.691793401359
697 0.691950577162
698 0.691497908238
699 0.69089847774
700 0.690366617432
701 0.690272030487
702 0.690851362185
703 0.691031537697
704 0.691070357647
705 0.690993798583
706 0.691465849176
707 0.690692096048
708 0.690251312791
709 0.690170328538
710 0.690842140992
711 0.691001402857
712 0.690375419189
713 0.690497003357
714 0.691702250073
715 0.692371471086
716 0.691923575506
717 0.693323302812
718 0.693361483566
719 0.693206357063
720 0.695056643588
721 0.69478469659
722 0.695498390643
723 0.695717415067
724 0.696304819046
725 0.696535624431
726 0.696783425743
727 0.696341497652
728 0.696008312298
729 0.694984903543
730 0.695559783787
731 0.694296319773
732 0.692795888297
733 0.69305056052
734 0.691668858731
735 0.691082096453
736 0.691005947219
737 0.690921054042
738 0.691040584469
739 0.691595681292
740 0.69075484916
741 0.690943441675
742 0.691001843455
743 0.690781910785
744 0.691205029767
745 0.691778152966
746 0.691392165362
747 0.691532826977
748 0.691678462757
749 0.692394984003
750 0.691837097071
751 0.691763590834
752 0.691689459283
753 0.691698243529
754 0.690998912032
755 0.692170432003
756 0.69169366414
757 0.691449502685
758 0.690465396944
759 0.690008161199
760 0.690183921268
761 0.690799456522
762 0.690882685865
763 0.690717891131
764 0.691395099985
765 0.691060526626
766 0.6898724616
767 0.689644870698
768 0.690165981721
769 0.690867532428
770 0.691250348891
771 0.691115706035
772 0.691971866952
773 0.691986743289
774 0.692497392429
775 0.693209622389
776 0.693532170487
777 0.693842498305
778 0.692802969938
779 0.692711224874
780 0.691752028135
781 0.692269758406
782 0.692539574856
783 0.693313321989
784 0.693654911228
785 0.69434953797
786 0.69558248356
787 0.694750108572
788 0.694950218733
789 0.69391205406
790 0.693258731238
791 0.69282672804
792 0.693323415867
793 0.692525867235
794 0.692668109378
795 0.693253599931
796 0.692215934221
797 0.692107680155
798 0.691442055657
799 0.691968764767
800 0.691829550033
801 0.69153519989
802 0.6911484844
803 0.690571020978
804 0.690522640061
805 0.689927971814
806 0.689242303433
807 0.689585804199
808 0.68981077874
809 0.689693039402
810 0.689266668699
811 0.689259489902
812 0.690168585874
813 0.690190894545
814 0.689786296605
815 0.689874594119
816 0.690106029329
817 0.689927224761
818 0.689896581667
819 0.69022146909
820 0.689956456981
821 0.689871117034
822 0.689356508952
823 0.689131049989
824 0.688720322051
825 0.688539457277
826 0.688495657919
827 0.688466838322
828 0.68910006559
829 0.688985819136
830 0.688472370852
831 0.688282447034
832 0.688118254634
833 0.688627551979
834 0.688783177927
835 0.688355900844
836 0.68912287699
837 0.688507631999
838 0.6878286934
839 0.687597969783
840 0.687757752189
841 0.687644611277
842 0.68689751817
843 0.687495916497
844 0.687640402225
845 0.686603980292
846 0.686312969939
847 0.68602444691
848 0.686064900048
849 0.68791359813
850 0.687421987302
851 0.686718564074
852 0.686128129377
853 0.686228659438
854 0.686182034503
855 0.686018715491
856 0.686201038531
857 0.686189587577
858 0.686281736268
859 0.686977928479
860 0.687262598488
861 0.686182533722
862 0.686837052404
863 0.687383528699
864 0.686657132875
865 0.688284801855
866 0.688541229433
867 0.68828161426
868 0.687871893013
869 0.687504552246
870 0.687938602435
871 0.688440172227
872 0.688408696407
873 0.688901626962
874 0.6882008028
875 0.687816804903
876 0.687811802056
877 0.687139292362
878 0.687728141104
879 0.687856310972
880 0.688709343116
881 0.688830390093
882 0.6890592568
883 0.68891492968
884 0.689214689838
885 0.68952366665
886 0.689805478073
887 0.69046536075
888 0.690938761896
889 0.691420214034
890 0.691879337242
891 0.691575032057
892 0.691150602847
893 0.691487045059
894 0.691163334344
895 0.690518356012
896 0.690715797712
897 0.691195451302
898 0.691902505652
899 0.690795680002
900 0.691149054121


==> latex_data/vae/mmd/fashion-unif-0.5.txt <==
x y
100 1.35845833711
101 1.3580721418
102 1.35743412935
103 1.35787564322
104 1.35816855537
105 1.35775070219
106 1.35744011745
107 1.35665953528
108 1.35642176633
109 1.35663115854
110 1.35598896434
111 1.35569678816
112 1.35588254076
113 1.35594859871
114 1.35605330237
115 1.35598824851
116 1.35571893883
117 1.35614114646
118 1.35688665965
119 1.35724920198
120 1.35709647606
121 1.35717264852
122 1.35842058797
123 1.35817399856
124 1.35770898977
125 1.35717812852
126 1.35736240768
127 1.35849229125
128 1.3580077612
129 1.35830141723
130 1.35826848258
131 1.35728830597
132 1.35835846328
133 1.35790391018
134 1.35809237752
135 1.35812846007
136 1.35874935022
137 1.35904685886
138 1.35994272652
139 1.36028623473
140 1.36028811964
141 1.36029265334
142 1.36064335121
143 1.36014585075
144 1.36150367541
145 1.36095108486
146 1.36098999427
147 1.36105386079
148 1.36110566564
149 1.36107043369
150 1.3615826379
151 1.36161853901
152 1.36148990929
153 1.36116042434
154 1.36068439847
155 1.3611165643
156 1.35993306493
157 1.36027989652
158 1.36005203429
159 1.36013376271
160 1.36001698926
161 1.36030116449
162 1.36028827782
163 1.36039075342
164 1.36038621153
165 1.36080747184
166 1.36008837779
167 1.36003040136
168 1.35977520444
169 1.36061598056
170 1.35992196453
171 1.36040185342
172 1.36065268386
173 1.36150232211
174 1.36111473636
175 1.36116232994
176 1.36121652158
177 1.3605183396
178 1.36087499916
179 1.3610507228
180 1.36159875587
181 1.36236279919
182 1.36238849736
183 1.36264237711
184 1.36272347295
185 1.36239305123
186 1.36295874761
187 1.36275671998
188 1.36277881058
189 1.36238561972
190 1.36178945966
191 1.36131649562
192 1.360825422
193 1.36126368086
194 1.36130781527
195 1.36075028389
196 1.36055841552
197 1.36077235594
198 1.36126680799
199 1.36125912924
200 1.36186147908
201 1.36131314548
202 1.36194786243
203 1.36132220279
204 1.36142080179
205 1.36138589705
206 1.36146333318
207 1.36227898616
208 1.36280300072
209 1.36291798287
210 1.36363726379
211 1.36299979157
212 1.36294864141
213 1.3627023606
214 1.361823747
215 1.36150240438
216 1.3614873025
217 1.36151679116
218 1.36171613515
219 1.36236829637
220 1.36279525387
221 1.3624716732
222 1.36253550556
223 1.3627232066
224 1.36348602378
225 1.36354908116
226 1.36394018569
227 1.36383063249
228 1.36345256126
229 1.36301856008
230 1.36281954832
231 1.36344973645
232 1.3632755879
233 1.36318446176
234 1.3627161191
235 1.36226172226
236 1.36203503956
237 1.36187315472
238 1.36195942491
239 1.36245939697
240 1.3628136258
241 1.36232414219
242 1.36291147258
243 1.36351288522
244 1.36319586508
245 1.36376976031
246 1.36312178084
247 1.36285244545
248 1.36308819095
249 1.36350137832
250 1.36289393144
251 1.36283215136
252 1.36214154321
253 1.36216286647
254 1.36242787476
255 1.36159178484
256 1.36124597287
257 1.36051328418
258 1.36008417776
259 1.36027360667
260 1.36047428666
261 1.35982086044
262 1.35979830687
263 1.35938954415
264 1.35960129751
265 1.35909003499
266 1.36035876234
267 1.36002743884
268 1.35957987316
269 1.3594172869
270 1.36033892176
271 1.3608358143
272 1.36131325051
273 1.36114924932
274 1.36158351871
275 1.36179363978
276 1.36163679808
277 1.3623088599
278 1.36170473145
279 1.36104311862
280 1.36115491652
281 1.36093805325
282 1.360863798
283 1.36055259169
284 1.3605220347
285 1.3614319969
286 1.36116025054
287 1.36209931838
288 1.36200675553
289 1.36176787119
290 1.36264459852
291 1.36260257256
292 1.36279309183
293 1.3618495443
294 1.36225295983
295 1.36166787817
296 1.36093569038
297 1.35994321177
298 1.35935479266
299 1.35952269699
300 1.35961641019
301 1.36029905981
302 1.36082725377
303 1.36170729147
304 1.36117128064
305 1.3617284859
306 1.36153804434
307 1.36158886313
308 1.36108808554
309 1.36095084858
310 1.36049518056
311 1.36148786485
312 1.36133507321
313 1.36087498508
314 1.36133003356
315 1.36153636205
316 1.36133629899
317 1.36166734969
318 1.36134913468
319 1.36103019349
320 1.36078174092
321 1.36111969166
322 1.36100288769
323 1.36040444121
324 1.35888892386
325 1.3592128747
326 1.359364877
327 1.35902179188
328 1.35957678438
329 1.360008575
330 1.36019667851
331 1.36044699458
332 1.36064442853
333 1.36026222403
334 1.36064438793
335 1.3612140316
336 1.36117945804
337 1.36093780017
338 1.36086382385
339 1.3607849518
340 1.36089804277
341 1.3611369818
342 1.36092989029
343 1.36110574512
344 1.36050174989
345 1.35962817208
346 1.35996887431
347 1.36061970707
348 1.36079990724
349 1.36097162402
350 1.36050867659
351 1.36060648639
352 1.36118868925
353 1.36219398162
354 1.36256579088
355 1.36371706795
356 1.36467479218
357 1.36451333803
358 1.36503153829
359 1.36454043069
360 1.36498298579
361 1.36572727441
362 1.365847309
363 1.36658972466
364 1.36622532288
365 1.36632541951
366 1.36562545237
367 1.36619903786
368 1.36601657092
369 1.36533807905
370 1.36460082778
371 1.36461251815
372 1.36374278031
373 1.36287125736
374 1.36311468377
375 1.36264187887
376 1.36327995629
377 1.36257440017
378 1.36384125253
379 1.36480177501
380 1.36507527119
381 1.36511560097
382 1.36634945497
383 1.36656123655
384 1.36757202676
385 1.36692438511
386 1.36690985256
387 1.36553110006
388 1.3656280277
389 1.36599796832
390 1.36509176285
391 1.36426786697
392 1.36433751989
393 1.36497398096
394 1.36547549563
395 1.36598180054
396 1.36635952716
397 1.36672414902
398 1.36654456348
399 1.36682639988
400 1.36647051147
401 1.36639780487
402 1.36584397402
403 1.36577052469
404 1.36579238602
405 1.36546655405
406 1.3658172359
407 1.36565008592
408 1.36579933016
409 1.36579077796
410 1.36617638082
411 1.36620412884
412 1.36652293555
413 1.36757170653
414 1.36804389206
415 1.36775089346
416 1.36755903527
417 1.367112617
418 1.36733783473
419 1.36702236523
420 1.36713046881
421 1.36705466958
422 1.36718738992
423 1.36757473524
424 1.36917490563
425 1.36886088535
426 1.36903198645
427 1.369206013
428 1.36904695599
429 1.36891391559
430 1.36913725761
431 1.36903260208
432 1.36859104104
433 1.36835873335
434 1.36820622883
435 1.36756229025
436 1.36752676463
437 1.36761676828
438 1.36655886322
439 1.36640819194
440 1.36580159086
441 1.36530444208
442 1.36498183739
443 1.3644356321
444 1.36522777722
445 1.36577110036
446 1.36605753104
447 1.36591969629
448 1.36554750497
449 1.36581110726
450 1.36666109129
451 1.3664863478
452 1.36566311325
453 1.36505800443
454 1.36536445448
455 1.36422705826
456 1.36418228654
457 1.36456029999
458 1.36507691878
459 1.36529926954
460 1.36488361251
461 1.36493477631
462 1.36547312791
463 1.36515631701
464 1.36583171572
465 1.36558134059
466 1.36536020201
467 1.36472200619
468 1.36506186705
469 1.3653139114
470 1.36483227955
471 1.36406318459
472 1.36428347918
473 1.36541328019
474 1.36423562779
475 1.36402327858
476 1.36422382966
477 1.36461336311
478 1.36374532574
479 1.36284886374
480 1.36291288553
481 1.36245203294
482 1.36233548497
483 1.36192877335
484 1.36098543279
485 1.3608962785
486 1.36071523103
487 1.36091494864
488 1.36090429791
489 1.36068740657
490 1.36057438954
491 1.36055519419
492 1.36081741052
493 1.36089277991
494 1.36017475682
495 1.36012513535
496 1.35977293178
497 1.35961479029
498 1.35998432877
499 1.35954358593
500 1.35982789901
501 1.35907995259
502 1.35841698934
503 1.35806000442
504 1.35832731528
505 1.3582392263
506 1.35824175401
507 1.35788394141
508 1.35794667577
509 1.35747268009
510 1.35752534736
511 1.35743480131
512 1.35746608215
513 1.35676480885
514 1.35555599771
515 1.35573073993
516 1.35591726087
517 1.35645902664
518 1.35583971627
519 1.35618694439
520 1.35595271764
521 1.35570311513
522 1.35580230589
523 1.35613674163
524 1.35600199819
525 1.3558226773
526 1.35508902925
527 1.35530712965
528 1.35439770755
529 1.35439616382
530 1.35467905232
531 1.35487102223
532 1.35428499939
533 1.35480825473
534 1.35435169733
535 1.35474222372
536 1.35397386981
537 1.3543000033
538 1.35547572051
539 1.35555516489
540 1.35598615768
541 1.35626276504
542 1.3562259022
543 1.35583200003
544 1.3557633097
545 1.35542539625
546 1.35497754905
547 1.35413683521
548 1.35344140005
549 1.35320433999
550 1.35274356881
551 1.35231151706
552 1.35288991707
553 1.35215321447
554 1.35171838632
555 1.35198479213
556 1.35163548873
557 1.35183245968
558 1.35154394254
559 1.35118677478
560 1.35079698602
561 1.35041350874
562 1.34920914539
563 1.34905264536
564 1.34893463967
565 1.34897959589
566 1.34906655211
567 1.34915243667
568 1.34906332322
569 1.3493725619
570 1.34980831627
571 1.35028478806
572 1.35019725802
573 1.35004542345
574 1.35021726965
575 1.35087367728
576 1.34970117029
577 1.35002572984
578 1.35066296517
579 1.35091502906
580 1.35086903107
581 1.35049380972
582 1.35007008641
583 1.35015010966
584 1.35067769058
585 1.35102470268
586 1.35091683208
587 1.35177538845
588 1.35125665647
589 1.35066272762
590 1.35112089614
591 1.35101198148
592 1.35120775744
593 1.35126288293
594 1.35041238526
595 1.35036889172
596 1.35104719502
597 1.3511741411
598 1.35130555636
599 1.35194671885
600 1.35209929095
601 1.35245555838
602 1.35283796238
603 1.35304619682
604 1.3527169801
605 1.35314488156
606 1.35271000726
607 1.35329473593
608 1.35337846379
609 1.35389681183
610 1.35301662657
611 1.35255840637
612 1.35259683272
613 1.35300024086
614 1.35294430847
615 1.35153163933
616 1.35182988269
617 1.35052708943
618 1.35071816042
619 1.35098496955
620 1.34957102661
621 1.35021804449
622 1.35009074011
623 1.35005270249
624 1.34987701561
625 1.34968062167
626 1.34943797273
627 1.34960494939
628 1.34995197207
629 1.34951564124
630 1.34856062519
631 1.34815558822
632 1.34889990805
633 1.34909503766
634 1.34922096842
635 1.34902725041
636 1.34957643485
637 1.34973247139
638 1.34972664841
639 1.34963992501
640 1.34957604653
641 1.34971530907
642 1.3500115985
643 1.34961645387
644 1.34918260946
645 1.34957164862
646 1.3494960083
647 1.3498671069
648 1.35044517116
649 1.35010300113
650 1.35047508652
651 1.3508126816
652 1.35005902798
653 1.35033193655
654 1.35061370661
655 1.35024645958
656 1.35097288151
657 1.35196735832
658 1.35232702439
659 1.35262509631
660 1.35254025282
661 1.35287410576
662 1.35330399027
663 1.35404582767
664 1.35379834055
665 1.35403066991
666 1.35426185158
667 1.35488826419
668 1.35425433883
669 1.353504894
670 1.3535885808
671 1.35311949972
672 1.35306197001
673 1.35222958217
674 1.35236068832
675 1.35172595491
676 1.35226403619
677 1.35162724126
678 1.35145377136
679 1.35193212966
680 1.35205159667
681 1.35226877934
682 1.35199467802
683 1.35256424847
684 1.35281169478
685 1.35210766697
686 1.35231184862
687 1.35161164218
688 1.35169402239
689 1.35279533926
690 1.35281951592
691 1.35294023356
692 1.35265104868
693 1.35242947014
694 1.35324369217
695 1.35357963583
696 1.35332245664
697 1.35377850044
698 1.35336256468
699 1.35307190676
700 1.3527854134
701 1.35280343167
702 1.35359152448
703 1.35370459236
704 1.35385161101
705 1.35367219967
706 1.35411676449
707 1.35355028515
708 1.35296789285
709 1.35275242003
710 1.35374723392
711 1.3539496199
712 1.3531313374
713 1.35332876141
714 1.35440287759
715 1.35526383633
716 1.35492027763
717 1.35648421347
718 1.35646441336
719 1.35631390141
720 1.35816227753
721 1.35791330711
722 1.35848788447
723 1.35863002427
724 1.35925174261
725 1.35954508094
726 1.36039889425
727 1.36023257956
728 1.36051624424
729 1.36007276692
730 1.3607738208
731 1.36065328093
732 1.36006405318
733 1.36028466048
734 1.35964417446
735 1.35990710793
736 1.36034105723
737 1.36032075872
738 1.36034746015
739 1.36026347974
740 1.35996474085
741 1.36022610152
742 1.35989073254
743 1.36081104593
744 1.3615116468
745 1.36098614588
746 1.3612430836
747 1.36137579298
748 1.361119964
749 1.36144456635
750 1.36086636558
751 1.36054157671
752 1.36074565795
753 1.36154763623
754 1.36111346456
755 1.36172305255
756 1.36132522287
757 1.36065001055
758 1.35933175076
759 1.35876566979
760 1.35888121107
761 1.35900666583
762 1.35897511258
763 1.35857749572
764 1.35909123466
765 1.35880515717
766 1.35783614892
767 1.357666684
768 1.35784697631
769 1.35874144144
770 1.35925895805
771 1.3593013625
772 1.36007406834
773 1.36040834201
774 1.36044534896
775 1.36147448557
776 1.36145343961
777 1.36139371108
778 1.36094702741
779 1.36048826216
780 1.35981320845
781 1.35993608471
782 1.36028340647
783 1.36027426045
784 1.36037356673
785 1.36085856467
786 1.36150039656
787 1.36066903213
788 1.3608427311
789 1.35996548278
790 1.35924765796
791 1.35932469514
792 1.35988749815
793 1.35951653081
794 1.35993225166
795 1.35991733791
796 1.35943304157
797 1.35897467183
798 1.35820479218
799 1.35903237176
800 1.35843403989
801 1.35828686163
802 1.35806527625
803 1.35745079526
804 1.35751783336
805 1.35703343927
806 1.35634269882
807 1.35670044942
808 1.35692289753
809 1.35676945748
810 1.35634540378
811 1.35637031442
812 1.35729734601
813 1.3573117236
814 1.35694796849
815 1.35704341879
816 1.3572718144
817 1.35712442024
818 1.35703170733
819 1.35723949947
820 1.35698939325
821 1.3569025143
822 1.35635529404
823 1.35602245091
824 1.35565133077
825 1.35547268534
826 1.35578648634
827 1.35539088987
828 1.35581163458
829 1.35697785632
830 1.35673846014
831 1.3569811602
832 1.35732993092
833 1.35703264452
834 1.35767226192
835 1.35765266
836 1.35691104382
837 1.35644305447
838 1.35593825237
839 1.35586726671
840 1.35633619609
841 1.3562291871
842 1.35671329391
843 1.35683528119
844 1.35624241304
845 1.35633870137
846 1.35629984432
847 1.35637622625
848 1.35631388504
849 1.35656618907
850 1.35708922445
851 1.35653719567
852 1.35606640679
853 1.35588294452
854 1.35592556478
855 1.35631036792
856 1.35607084688
857 1.35612337451
858 1.35658930707
859 1.35707122314
860 1.35774638433
861 1.35707931893
862 1.35743570378
863 1.35785543964
864 1.3570519544
865 1.3580694774
866 1.3583370609
867 1.35877777845
868 1.35857161831
869 1.35802952532
870 1.35880178148
871 1.35936200738
872 1.3589240687
873 1.35936638349
874 1.35895694391
875 1.35866201763
876 1.35900628645
877 1.35850381071
878 1.35904710814
879 1.35973587987
880 1.3604270964
881 1.36071761043
882 1.36020198217
883 1.36070037619
884 1.36113217776
885 1.36149425302
886 1.36172807923
887 1.36292433799
888 1.36353539654
889 1.36351430482
890 1.36383048378
891 1.36364250775
892 1.36277420632
893 1.36350218258
894 1.36314049285
895 1.36253577309
896 1.36256172112
897 1.36333630464
898 1.3639989561
899 1.36257803419
900 1.36296074619


==> latex_data/vae/mmd/fashion-unif-1337.txt <==
x y
100 2.68028168947
101 2.67969767169
102 2.67901109615
103 2.67948218772
104 2.67903188558
105 2.67951736857
106 2.67934819677
107 2.67914674145
108 2.67920013312
109 2.67879255479
110 2.67821857069
111 2.67877460252
112 2.67930964811
113 2.67827915747
114 2.67844615782
115 2.67844331866
116 2.67810892956
117 2.67860173079
118 2.67913422053
119 2.6775917987
120 2.67774683722
121 2.67724357087
122 2.67740634925
123 2.67753290298
124 2.67704751226
125 2.67711600183
126 2.67730849196
127 2.6778378269
128 2.67723271653
129 2.67766045726
130 2.67775969735
131 2.67739570373
132 2.67820452533
133 2.67778055208
134 2.67727769855
135 2.67679471367
136 2.67700790174
137 2.67741683808
138 2.67756782924
139 2.67787110408
140 2.67747806961
141 2.67755190914
142 2.67739442642
143 2.67702260619
144 2.67757316375
145 2.6774579321
146 2.67627930284
147 2.6755915909
148 2.67621756676
149 2.67612450258
150 2.67621146589
151 2.67675851299
152 2.67687181129
153 2.67679397899
154 2.67682865843
155 2.67618220761
156 2.67599120814
157 2.6756908897
158 2.67627888252
159 2.67661724444
160 2.67664101936
161 2.67611855591
162 2.67623985511
163 2.67591177977
164 2.67606954061
165 2.67609602018
166 2.6763384644
167 2.67593717911
168 2.67583364898
169 2.67633791122
170 2.67593002666
171 2.67534815884
172 2.67502607473
173 2.67502147785
174 2.67565659832
175 2.67527486316
176 2.67541184654
177 2.67486992311
178 2.67523977463
179 2.67558891595
180 2.67581136656
181 2.6762869906
182 2.67618861159
183 2.67591061059
184 2.6751752628
185 2.67616262547
186 2.67695814172
187 2.67769897354
188 2.67758837652
189 2.67770887331
190 2.67716773299
191 2.67698148367
192 2.67674774891
193 2.67677317977
194 2.67645784486
195 2.6756135501
196 2.67557102905
197 2.67537965379
198 2.67478246447
199 2.67474321022
200 2.67449661418
201 2.67447701374
202 2.67364540483
203 2.67252853744
204 2.67291842669
205 2.67332824934
206 2.67312612263
207 2.67302286717
208 2.67225434386
209 2.67280419999
210 2.67304410718
211 2.67251960366
212 2.67251897263
213 2.67288840091
214 2.67248738418
215 2.67312285319
216 2.67319172178
217 2.67223605709
218 2.67263555857
219 2.67389281252
220 2.67330110264
221 2.67369176375
222 2.67421551228
223 2.67404936002
224 2.67405311624
225 2.6739852727
226 2.67412841782
227 2.67394477006
228 2.67398697577
229 2.67380958138
230 2.67359033709
231 2.67310206442
232 2.67303246293
233 2.67339499136
234 2.67411927969
235 2.67430102751
236 2.67465173717
237 2.67387902666
238 2.67385614987
239 2.67370441766
240 2.6733536545
241 2.67384049457
242 2.67395216149
243 2.67466766621
244 2.67377696924
245 2.6736742514
246 2.6740093825
247 2.67429221877
248 2.67382174005
249 2.67441181447
250 2.67442023662
251 2.67410796358
252 2.67433707496
253 2.67448715673
254 2.67425275707
255 2.67505406648
256 2.67551166207
257 2.67550778588
258 2.67509245645
259 2.67474298955
260 2.67481904885
261 2.67505657305
262 2.67492960403
263 2.67516880288
264 2.67562381348
265 2.67501108288
266 2.67533864033
267 2.67577866311
268 2.67565292806
269 2.67568762567
270 2.67549243705
271 2.67588136895
272 2.67522952272
273 2.67583887385
274 2.67579744553
275 2.67677848385
276 2.6770508209
277 2.67771807231
278 2.6778143594
279 2.67797439094
280 2.6782948405
281 2.67746509905
282 2.67729677267
283 2.67766873089
284 2.67790791397
285 2.67805485265
286 2.67794685054
287 2.67727680372
288 2.67659479988
289 2.6769979995
290 2.67699505079
291 2.67732554044
292 2.6779291713
293 2.67831973186
294 2.67848779755
295 2.67938017909
296 2.67952464496
297 2.67978914258
298 2.67970774621
299 2.67897338287
300 2.67889558956
301 2.67823016309
302 2.68012005162
303 2.68100933822
304 2.68109587194
305 2.68074468057
306 2.68094979498
307 2.6813364553
308 2.68195335093
309 2.68078382546
310 2.68118699603
311 2.68205192795
312 2.6820200024
313 2.68194552691
314 2.68233988389
315 2.68216227355
316 2.68245648861
317 2.68308241004
318 2.68263594006
319 2.68278137205
320 2.68379736578
321 2.68402181048
322 2.6833926055
323 2.68221006148
324 2.68252501699
325 2.68312152386
326 2.68353153931
327 2.68317126496
328 2.68334792753
329 2.68361236835
330 2.68330645155
331 2.68389324319
332 2.68465007107
333 2.68413697469
334 2.68414959123
335 2.68437533239
336 2.68397361206
337 2.68420835546
338 2.68468843216
339 2.6842796909
340 2.68501015618
341 2.68498388814
342 2.68549579913
343 2.68489931264
344 2.6857966694
345 2.68545146927
346 2.68581230684
347 2.68622282156
348 2.68657017088
349 2.68712880739


==> latex_data/vae/mmd/fashion-unif-1338.txt <==
x y
100 2.69384095165
101 2.69285491095
102 2.6924548563
103 2.69278473023
104 2.69304814365
105 2.69261477113
106 2.69265814617
107 2.69250961344
108 2.69236436233
109 2.69207483255
110 2.69201737595
111 2.69265549735
112 2.69139417961
113 2.69099567957
114 2.6915889645
115 2.69174338173
116 2.69109340569
117 2.69073951163
118 2.69130909056
119 2.69132884909
120 2.69117667635
121 2.69096584462
122 2.69233565263
123 2.69243258356
124 2.69211077126
125 2.691438231
126 2.69163768784
127 2.69055424942
128 2.68937515011
129 2.68968894703
130 2.68990048594
131 2.69040915668
132 2.69079687466
133 2.69066346107
134 2.69071087483
135 2.69047810889
136 2.69123599089
137 2.69152410574
138 2.69215240766
139 2.69227239756
140 2.6923157929
141 2.69211717026
142 2.69242689137
143 2.69167498608
144 2.692074142
145 2.69209394771
146 2.69161764149
147 2.69139889567
148 2.6920961184
149 2.69214953431
150 2.69184814614
151 2.69218139883
152 2.69268190396
153 2.69225622496
154 2.6926242095
155 2.69324075269
156 2.69276149944
157 2.69238794004
158 2.69308179766
159 2.69435688619
160 2.69408819466
161 2.69385827885
162 2.69369273745
163 2.69271529883
164 2.69282220528
165 2.69273878763
166 2.69328045623
167 2.69300749668
168 2.69315867905
169 2.69331421797
170 2.69291860015
171 2.69280526579
172 2.69247987577
173 2.69337598172
174 2.69388822708
175 2.69420759027
176 2.69450272206
177 2.6940365585
178 2.69445061041
179 2.69479755745
180 2.69536728648
181 2.69584521
182 2.6963971832
183 2.69614253196
184 2.69593346495
185 2.69698132235
186 2.69795372407
187 2.69867420913
188 2.6987407034
189 2.69874155602
190 2.6979879888
191 2.69815762825
192 2.69742263697
193 2.69800566686
194 2.6976024361
195 2.69815483646
196 2.69809832781
197 2.6982792704
198 2.6976587879
199 2.69732340185
200 2.69679010539
201 2.69759452683
202 2.69805943025
203 2.69716404182
204 2.69707620653
205 2.69730526405
206 2.69692327782
207 2.69720292625
208 2.69704643278
209 2.69717479013
210 2.69729584285
211 2.69667087099
212 2.69756702633
213 2.69669052239
214 2.6969659389
215 2.69658580441
216 2.69738037451
217 2.69745184092
218 2.69745794439
219 2.69819329092
220 2.69829224874
221 2.69817183579
222 2.69804262419
223 2.69758142809
224 2.69762701315
225 2.69775457297
226 2.69779255078
227 2.69862655084
228 2.69952430666
229 2.69956509636
230 2.69877995761
231 2.69842480984
232 2.69760500675
233 2.6977637328
234 2.69782092255
235 2.6984488153
236 2.69893111514
237 2.69840280507
238 2.69780309054
239 2.69731124797
240 2.69729042543
241 2.69778890815
242 2.69768448928
243 2.69784754418
244 2.6978111248
245 2.69781400058
246 2.69798978906
247 2.69724696046
248 2.69735345353
249 2.69703293378
250 2.69744692909
251 2.69671669173
252 2.69591759245
253 2.69658408273
254 2.6958001728
255 2.69542967734
256 2.69593090831
257 2.69576893806
258 2.69573196438
259 2.69520263855
260 2.69553908248
261 2.69555551902
262 2.69590889426
263 2.69598519615
264 2.69552656095
265 2.69476142455
266 2.69406516783
267 2.6936037055
268 2.69409218384
269 2.69370634212
270 2.69346330817
271 2.69331355254
272 2.69339158854
273 2.69321660418
274 2.69285127446
275 2.69243752805
276 2.6922237503
277 2.69270421479
278 2.69231188678
279 2.69107446567
280 2.69094497709
281 2.6910837214
282 2.6907091679
283 2.69158662036
284 2.69144241115
285 2.69186559214
286 2.69131082665
287 2.69026854955
288 2.68988413675
289 2.68929595531
290 2.69000412874
291 2.69006648054
292 2.69074358965
293 2.69027770357
294 2.6907052613
295 2.69109717523
296 2.69067887889
297 2.69041896994
298 2.6906818167
299 2.69079811087
300 2.69112198151
301 2.69046622013
302 2.69066480697
303 2.69168500147
304 2.69191325345
305 2.69194060619
306 2.69201706518
307 2.69220334928
308 2.69239423325
309 2.69244029071
310 2.69280456723
311 2.69320008487
312 2.69286726415
313 2.69387392994
314 2.69337213955
315 2.69330474924
316 2.69290678077
317 2.69326482367
318 2.69302110995
319 2.69261943959
320 2.69203187823
321 2.69270972487
322 2.69265220718
323 2.69273559146
324 2.69290817823
325 2.69350873377
326 2.69408481105
327 2.69378795914
328 2.69393129182
329 2.69416428686
330 2.69494540336
331 2.69512679994
332 2.69655133156
333 2.69717515252
334 2.69703263353
335 2.69725027523
336 2.69727115048
337 2.69682468603
338 2.69725861701
339 2.69772646599
340 2.69766098997
341 2.69704197025
342 2.69692617827
343 2.69750610744
344 2.69647795712
345 2.69615251313
346 2.69601149812
347 2.69701399785
348 2.69736648658
349 2.69729980131


==> latex_data/vae/mmd/fashion-unif-1339.txt <==
x y
100 2.68883359105
101 2.6886060129
102 2.68830866956
103 2.68799455296
104 2.68777452693
105 2.68776348379
106 2.68698988863
107 2.68692965934
108 2.68691573523
109 2.68668486785
110 2.68598100587
111 2.68635849366
112 2.68640733254
113 2.68591014378
114 2.68559547582
115 2.68524283085
116 2.68429879542
117 2.68486238033
118 2.68588373576
119 2.68575368252
120 2.68534002352
121 2.6852443487
122 2.68579454573
123 2.68556585928
124 2.68492344606
125 2.6841071633
126 2.68401172167
127 2.68443882983
128 2.68453571664
129 2.68533172157
130 2.68598136634
131 2.68609397308
132 2.68634614789
133 2.68627641089
134 2.68613949271
135 2.68628265617
136 2.6867043596
137 2.68749976887
138 2.68831710249
139 2.68880335675
140 2.68850173692
141 2.68852682872
142 2.68904702216
143 2.68843256223
144 2.688471114
145 2.68802322987
146 2.68797230921
147 2.68772419769
148 2.68789533046
149 2.68788935273
150 2.68890399893
151 2.6896991767
152 2.68988296521
153 2.68957156166
154 2.69016181527
155 2.69059446386
156 2.69037876647
157 2.68971498799
158 2.69013532394
159 2.69031015711
160 2.68991473564
161 2.68984114294
162 2.68977616107
163 2.68935065872
164 2.68922173291
165 2.68915097937
166 2.68961392643
167 2.69021242415
168 2.69009821698
169 2.68978582655
170 2.69013485115
171 2.68966283856
172 2.68924522542
173 2.68964996318
174 2.69021833902
175 2.6906752794
176 2.69023901339
177 2.69021680683
178 2.69066924858
179 2.689569195
180 2.68999926071
181 2.68997121162
182 2.69050780875
183 2.68977200389
184 2.68980757126
185 2.68983741023
186 2.69040898438
187 2.69105627958
188 2.69107814389
189 2.69121698718
190 2.69138577513
191 2.69055006561
192 2.69013983315
193 2.69087922745
194 2.69066309855
195 2.69011992785
196 2.68952900603
197 2.68907756676
198 2.68921471014
199 2.68860361107
200 2.68828328022
201 2.68826009719
202 2.68842964125
203 2.68799523417
204 2.68814218854
205 2.68776109344
206 2.68838304703
207 2.68878129269
208 2.68851772327
209 2.68879408156
210 2.68931112412
211 2.68873201886
212 2.68859223777
213 2.68853406273
214 2.68890615436
215 2.68893138968
216 2.68915975773
217 2.68843517917
218 2.688383242
219 2.68899000489
220 2.68862202965
221 2.68855079956
222 2.68807336178
223 2.68780251126
224 2.68850808452
225 2.68880972262
226 2.68809842813
227 2.68769690938
228 2.68729502834
229 2.68688890307
230 2.68644319512
231 2.68642343353
232 2.68555902816
233 2.68561349091
234 2.68599796985
235 2.68570546855
236 2.68580961002
237 2.68472119694
238 2.68436957576
239 2.6844319979
240 2.68448177902
241 2.68511819798
242 2.68540064183
243 2.68566006057
244 2.68500477545
245 2.68481990744
246 2.68397049605
247 2.68434902013
248 2.6843352774
249 2.68407147526
250 2.68376355564
251 2.68372125402
252 2.68342356107
253 2.68372803921
254 2.68310060164
255 2.68293337281
256 2.68303291323
257 2.68350971598
258 2.68311231747
259 2.68241122409
260 2.68260546333
261 2.68231971746
262 2.68182194917
263 2.68210935116
264 2.68210279551
265 2.68236711666
266 2.68220128586
267 2.68216429527
268 2.68177772805
269 2.6822394775
270 2.68225750404
271 2.68227905318
272 2.68242268833
273 2.68167509248
274 2.68105028138
275 2.68046910194
276 2.68084444561
277 2.68152319274
278 2.68126954138
279 2.68207458291
280 2.68178055027
281 2.68194922699
282 2.68227040351
283 2.68256932548
284 2.68224425637
285 2.68211979479
286 2.68187467135
287 2.68111894343
288 2.68096568072
289 2.68042865963
290 2.68006036402
291 2.68100052061
292 2.68127659895
293 2.67980282186
294 2.6796929836
295 2.68030249803
296 2.68060160952
297 2.68062802387
298 2.6801931028
299 2.67993186676
300 2.68011734777
301 2.67937597004
302 2.6801194839
303 2.68053733609
304 2.67984468673
305 2.67967750954
306 2.68025551895
307 2.6805384222
308 2.68064800117
309 2.68014465511
310 2.68006973983
311 2.68075918133
312 2.68092029181
313 2.68073393868
314 2.6801841196
315 2.68048069743
316 2.68092647557
317 2.68106843787
318 2.68080750914
319 2.68052774459
320 2.68087353265
321 2.68101435767
322 2.68150283287
323 2.68155397774
324 2.68103667976
325 2.68144983107
326 2.68245305926
327 2.6825709737
328 2.68266136613
329 2.68315534617
330 2.68341822457
331 2.68318141228
332 2.68401443049
333 2.68397484128
334 2.68396951959
335 2.68465497495
336 2.68477220264
337 2.68492390397
338 2.68462827658
339 2.6843207026
340 2.68386151979
341 2.68310575052
342 2.68270966579
343 2.68241507539
344 2.68238067228
345 2.68226787843
346 2.68272568831
347 2.68229763136
348 2.68277132317
349 2.68268078147


==> latex_data/vae/mmd/fashion-unif.txt <==
x y
100 2.69944
101 2.69948
102 2.69881
103 2.69835
104 2.69924
105 2.69936
106 2.69938
107 2.69959
108 2.69961
109 2.7
110 2.69965
111 2.70012
112 2.70092
113 2.70096
114 2.7014
115 2.70127
116 2.70197
117 2.70109
118 2.70083
119 2.7002
120 2.70035
121 2.7005
122 2.69932
123 2.69959
124 2.70039
125 2.70065
126 2.70005
127 2.69884
128 2.69895
129 2.69856
130 2.6989
131 2.69898
132 2.69816
133 2.69875
134 2.69876
135 2.69877
136 2.69833
137 2.69781
138 2.69703
139 2.69594
140 2.696
141 2.69627
142 2.69544
143 2.69563
144 2.69421
145 2.69464
146 2.695
147 2.6948
148 2.69443
149 2.69441
150 2.69434
151 2.69398
152 2.69535
153 2.69569
154 2.69543
155 2.6956
156 2.69556
157 2.69534
158 2.69607
159 2.69532
160 2.69561
161 2.69555
162 2.6957
163 2.69637
164 2.69613
165 2.69642
166 2.69636
167 2.69664
168 2.69746
169 2.69696
170 2.69683
171 2.69666
172 2.6976
173 2.69783
174 2.69861
175 2.69897
176 2.69861
177 2.69819
178 2.69838
179 2.69819
180 2.69806
181 2.69772
182 2.69763
183 2.69827
184 2.69894
185 2.69934
186 2.69854
187 2.69848
188 2.69898
189 2.699
190 2.69935
191 2.70012
192 2.70004
193 2.69974
194 2.69969
195 2.69895
196 2.6993
197 2.69931
198 2.69939
199 2.70078
200 2.70064
201 2.70025
202 2.69959
203 2.70009
204 2.70032
205 2.69981
206 2.69946
207 2.69864
208 2.69828
209 2.69846
210 2.69774
211 2.69751
212 2.69764
213 2.69768
214 2.69778
215 2.69775
216 2.69745
217 2.69809
218 2.69889
219 2.69921
220 2.69912
221 2.69925
222 2.7005
223 2.70032
224 2.69978
225 2.69919
226 2.69948
227 2.70061
228 2.70013
229 2.7003
230 2.70022
231 2.69911
232 2.70024
233 2.69981
234 2.70004
235 2.70001
236 2.70055
237 2.70068
238 2.70158
239 2.70209
240 2.70212
241 2.70213
242 2.70242
243 2.70185
244 2.70331
245 2.70266
246 2.70268
247 2.70271
248 2.70297
249 2.70281
250 2.70324
251 2.70271
252 2.70272
253 2.70241
254 2.70184
255 2.70173
256 2.70206
257 2.70202
258 2.70194
259 2.70184
260 2.70166
261 2.70224
262 2.70241
263 2.70062
264 2.70093
265 2.70063
266 2.70098
267 2.70101
268 2.7003
269 2.70041
270 2.70013
271 2.69976
272 2.69924
273 2.69894
274 2.69889
275 2.69863
276 2.69897
277 2.69932
278 2.69878
279 2.69869
280 2.69892
281 2.69937
282 2.69995
283 2.69961
284 2.6995
285 2.69809
286 2.69844
287 2.69882
288 2.69775
289 2.69731
290 2.69752
291 2.69728
292 2.69671
293 2.69688
294 2.69702
295 2.69789
296 2.6981
297 2.6983
298 2.69811
299 2.69835
300 2.69861
301 2.69807
302 2.69871
303 2.69811
304 2.69827
305 2.69834
306 2.6984
307 2.69919
308 2.69974
309 2.69985
310 2.70064
311 2.70001
312 2.69991
313 2.69969
314 2.69885
315 2.69854
316 2.69855
317 2.69856
318 2.69875
319 2.69943
320 2.69986
321 2.69955
322 2.69963
323 2.6998
324 2.70055
325 2.70061
326 2.70099
327 2.70086
328 2.70052
329 2.70013
330 2.69996
331 2.7006
332 2.70041
333 2.70031
334 2.69982
335 2.69939
336 2.69919
337 2.69905
338 2.69914
339 2.69963
340 2.69997
341 2.69944
342 2.70003
343 2.70057
344 2.70023
345 2.70082
346 2.70016
347 2.69991
348 2.70011
349 2.70051


==> latex_data/vae/mmd/gtsr-altpd-1337.txt <==
x y
100 0.295341895091
101 0.296433230043
102 0.298347850871
103 0.301013215784
104 0.302035909803
105 0.300183551901
106 0.300548184771
107 0.296237157454
108 0.299578250726
109 0.302795485762
110 0.296884395471
111 0.295673656674
112 0.297876148416
113 0.29990370074
114 0.301038921641
115 0.301570668941
116 0.301490061911
117 0.306830142658
118 0.304172103544
119 0.305379283253
120 0.301235293001
121 0.300045369476
122 0.304770021285
123 0.304301926826
124 0.302115970046
125 0.305530915733
126 0.301482209807
127 0.300512232194
128 0.302084201371
129 0.303223022642
130 0.301367725359
131 0.300039270064
132 0.301997976896
133 0.308059974881
134 0.305863693819
135 0.306620421276
136 0.307310657439
137 0.304511467203
138 0.304072411798
139 0.304786024952
140 0.303467963604
141 0.308668883359
142 0.310756826303
143 0.309198005179
144 0.309755362092
145 0.310626596238
146 0.310971898404
147 0.307713154179
148 0.30880347116
149 0.305241507582
150 0.305238032042
151 0.306465736991
152 0.307744591873
153 0.310714593866
154 0.312172213225
155 0.313971240534
156 0.314749526774
157 0.316501818564
158 0.314915144882
159 0.314079816255
160 0.309455917027
161 0.312910935092
162 0.316109576227
163 0.315730630946
164 0.317119433472
165 0.315407902179
166 0.313740834163
167 0.319125111704
168 0.317833507209
169 0.31602936742
170 0.316170444627
171 0.318388187772
172 0.320134150854
173 0.320916674448
174 0.323488548129
175 0.323449516085
176 0.326635083584
177 0.328630632893
178 0.328261532371
179 0.330235052323
180 0.328617385768
181 0.32688184587
182 0.328313777182
183 0.328401584877
184 0.327109630385
185 0.325613824343
186 0.328370149371
187 0.330076797729
188 0.332592110898
189 0.335827346719
190 0.335386201352
191 0.338895119293
192 0.338892984843
193 0.335432710772
194 0.335985295325
195 0.337815856535
196 0.334257482017
197 0.335199248002
198 0.334808062068
199 0.337224009212
200 0.335898562616
201 0.336891898117
202 0.333782074655
203 0.332020414791
204 0.333578473131
205 0.329919670323
206 0.330670690701
207 0.33148784546
208 0.328503255307
209 0.326876214292
210 0.330036019675
211 0.332846343478
212 0.336477113746
213 0.334659881054
214 0.333965116781
215 0.333451461082
216 0.336060167545
217 0.334672593543
218 0.336769368616
219 0.334778203083
220 0.338939179788
221 0.340167825299
222 0.335706944696
223 0.335657033432
224 0.337787098681
225 0.33370740427
226 0.335365301806
227 0.336683537513
228 0.335905436597
229 0.332499158074
230 0.337733732618
231 0.340483190874
232 0.340694208638
233 0.340396670841
234 0.344126949
235 0.345506838239
236 0.342580740417
237 0.343962245259
238 0.343649850958
239 0.344348834154
240 0.347284685869
241 0.345285914329
242 0.344635527881
243 0.346413687652
244 0.342499864256
245 0.343046020129
246 0.338288373443
247 0.340250708366
248 0.336983163256
249 0.33673115219
250 0.336747947317
251 0.339378403488
252 0.338243906038
253 0.341826373803
254 0.341357012107
255 0.339405146733
256 0.336546599595
257 0.336567880845
258 0.340883322722
259 0.344120049257
260 0.344042430987
261 0.347090876048
262 0.345702182205
263 0.346367712107
264 0.341707881115
265 0.347363093794
266 0.350303812794
267 0.347856684376
268 0.34965488338
269 0.350127940999
270 0.35433308607
271 0.354155745341
272 0.353603454436
273 0.351384708895
274 0.348673511981
275 0.347006992061
276 0.346301751004
277 0.34802759368
278 0.348903926503
279 0.347771382028
280 0.345737992117
281 0.345019362567
282 0.342828475351
283 0.346208656475
284 0.349559631345
285 0.351590358641
286 0.352841249478
287 0.353483548017
288 0.355689261502
289 0.353616762219
290 0.357871831211
291 0.353102494902
292 0.352625819865
293 0.352797891706
294 0.352802001197
295 0.350685202303
296 0.35170005759
297 0.349110091671
298 0.348804441926
299 0.349375031524
300 0.350968574022
301 0.350415802071
302 0.351797498429
303 0.354044930338
304 0.348221744565
305 0.350316011971
306 0.34777096199
307 0.348910470748
308 0.351662753212
309 0.351695424719
310 0.351480109185
311 0.348738983637
312 0.348198536873
313 0.346665488272
314 0.346195432907
315 0.343245328488
316 0.337680372742
317 0.336955233883
318 0.336459963245
319 0.337712111909
320 0.336358596222
321 0.337705205478
322 0.337897974013
323 0.332673314536
324 0.33272065938
325 0.336106125674
326 0.335107885824
327 0.331590915629
328 0.335404423485
329 0.336255579096
330 0.330081650148
331 0.325373138533
332 0.325648057454
333 0.324295338643
334 0.322497027486
335 0.318273791851
336 0.31712308971
337 0.318744247514
338 0.318167346351
339 0.313840359339
340 0.313615737872
341 0.315264256741
342 0.313401711752
343 0.314292170745
344 0.317424535924
345 0.318395287513
346 0.322004388947
347 0.323912764968
348 0.325590610545
349 0.327222439817
350 0.327536840216
351 0.328217867612
352 0.331320420712
353 0.331341974553
354 0.331064442716
355 0.332433035896
356 0.332461066253
357 0.332026241847
358 0.332925996302
359 0.334489042011
360 0.334890306615
361 0.33136905167
362 0.324853902184
363 0.322831986644
364 0.322589601547
365 0.316509379459
366 0.317742400865
367 0.317785460206
368 0.318024440409
369 0.316316656679
370 0.312290509969
371 0.310116948326
372 0.307743734585
373 0.308961946128
374 0.313649360441
375 0.309764398087
376 0.310757197707
377 0.306168400583
378 0.301858060759
379 0.304897266275
380 0.304782815283
381 0.309413087189
382 0.31052470771
383 0.312697042014
384 0.308971646354
385 0.307898749708
386 0.308283147526
387 0.307990272687
388 0.305026662131
389 0.305238392186
390 0.308484255591
391 0.313497839162
392 0.311093610012
393 0.313051229666
394 0.313349386412
395 0.316869335326
396 0.313222442877
397 0.314318020072
398 0.318444664214
399 0.315804321898
400 0.312952565588
401 0.312692438698
402 0.312455790812
403 0.307142652003
404 0.311910254663
405 0.310951847333
406 0.312664221882
407 0.312349328515
408 0.311954262519
409 0.310555852163
410 0.305263244039
411 0.30175913739
412 0.299186490161
413 0.30188479278
414 0.299830810236
415 0.29674016455
416 0.301336490717
417 0.299690102528
418 0.301323458811
419 0.298642220693
420 0.301950896449
421 0.302304018097
422 0.302426771905
423 0.306620410207
424 0.305297465883
425 0.300835046162
426 0.304457481567
427 0.306360687909
428 0.305671609377
429 0.306025422666
430 0.310654239318
431 0.313250390101
432 0.311395188009
433 0.310636745957
434 0.305951157419
435 0.309566655573
436 0.311712468125
437 0.311763164334
438 0.313287468715
439 0.316667362346
440 0.309449057966
441 0.308592443306
442 0.312085832931
443 0.308175228803
444 0.311514301458
445 0.308335894012
446 0.305227627777
447 0.306218474952
448 0.305075031557
449 0.30627606381
450 0.30731826585
451 0.304832982029
452 0.30418327284
453 0.302095307502
454 0.298062150995
455 0.298317636139
456 0.301507444337
457 0.301685835688
458 0.300315814097
459 0.297385923833
460 0.296131089177
461 0.298806515364
462 0.301273451556
463 0.299732686484
464 0.30172696489
465 0.308735823145
466 0.308997198796
467 0.312380656635
468 0.312173811907
469 0.311985035426
470 0.31301650276
471 0.315588235397
472 0.315823118557
473 0.316867845525
474 0.312968816756
475 0.318077890649
476 0.316423324979
477 0.32032176486
478 0.322869862841
479 0.320430222531
480 0.323197301623
481 0.321906832114
482 0.323219704526
483 0.322156570883
484 0.323869030603
485 0.325202090209
486 0.31968291372
487 0.319460581946
488 0.321925353984
489 0.318280546565
490 0.314904474201
491 0.316208114777
492 0.316413844207
493 0.31543903474
494 0.313198554373
495 0.310256031523
496 0.314747373265
497 0.314759820496
498 0.313294555897
499 0.317852094688
500 0.321806186143
501 0.322606565466
502 0.323640716949
503 0.326119292693
504 0.323474005175
505 0.325912100693
506 0.324961696692
507 0.324680434052
508 0.326328679789
509 0.324266874355
510 0.327039512657
511 0.329011787687
512 0.327480952907
513 0.327543938494
514 0.328239835356
515 0.335650814832
516 0.334387733157
517 0.337468804328
518 0.338308520508
519 0.341563706189
520 0.339402628016
521 0.338068036612
522 0.342924958906
523 0.340967408743
524 0.340243885858
525 0.343741831508
526 0.341742320202
527 0.344634759818
528 0.342630367777
529 0.34164449269
530 0.338457841874
531 0.337135454303
532 0.334610120677
533 0.334840629656
534 0.340391503478
535 0.340649306205
536 0.339541855228
537 0.335383230412
538 0.331811779714
539 0.332984209832
540 0.339311041359
541 0.341196337341
542 0.336978561911
543 0.341824112976
544 0.339923225438
545 0.338536857738
546 0.341795437398
547 0.340239647985
548 0.339547284999
549 0.344196537691
550 0.341819587569
551 0.336540635327
552 0.332867442863
553 0.336429906679
554 0.339883732709
555 0.334920231339
556 0.331100487182
557 0.330465346256
558 0.330785943854
559 0.333201937806
560 0.333172450385
561 0.333030395358
562 0.337853912392
563 0.339563503045
564 0.339106730499
565 0.337528041666
566 0.33204851431
567 0.330581467767
568 0.32773754683
569 0.328101227967
570 0.330013941138
571 0.329816739642
572 0.329951794244
573 0.328690668977
574 0.331920286007
575 0.329560510361
576 0.328265815016
577 0.32615199352
578 0.325300637573
579 0.327924563624
580 0.326860898945
581 0.328589189582
582 0.324049790161
583 0.325245085129
584 0.326513236723
585 0.322015713048
586 0.319257787573
587 0.322687328554
588 0.318863448689
589 0.317557506856
590 0.317670238311
591 0.320509717102
592 0.316967655424
593 0.317005414597
594 0.314984290276
595 0.316532290322
596 0.313603397191
597 0.310843318733
598 0.309687652982
599 0.307450758672


==> latex_data/vae/mmd/gtsr-altpd-1338.txt <==
x y
100 0.2849744489
101 0.285871191533
102 0.288411442405
103 0.290744887176
104 0.291280360977
105 0.290474154194
106 0.290417631822
107 0.285992516689
108 0.288791539687
109 0.29074583111
110 0.285064385406
111 0.283546616918
112 0.285839661819
113 0.288605840642
114 0.289554331043
115 0.289844603864
116 0.28860175603
117 0.293255905513
118 0.291599564719
119 0.291815791489
120 0.287348976819
121 0.287163535738
122 0.29157828977
123 0.291731734126
124 0.29180888516
125 0.294020397235
126 0.29002062877
127 0.289020272865
128 0.29019488703
129 0.292437525364
130 0.291294594041
131 0.28986813529
132 0.291458373819
133 0.297584684898
134 0.293909677577
135 0.295198617112
136 0.295438081411
137 0.291714771819
138 0.291875323024
139 0.292340952744
140 0.290673589898
141 0.295174408506
142 0.298489932984
143 0.295860242312
144 0.297411024915
145 0.298097900426
146 0.297581483539
147 0.294267833654
148 0.294416280007
149 0.290102676558
150 0.290552178292
151 0.291620519729
152 0.292882813273
153 0.295123107563
154 0.297437081086
155 0.299203775079
156 0.299037666859
157 0.298805491215
158 0.296968795174
159 0.296703824711
160 0.292813626772
161 0.295746460287
162 0.298006761948
163 0.298262039136
164 0.298337761458
165 0.297946762183
166 0.296483986435
167 0.302122184964
168 0.301012490452
169 0.299594519981
170 0.3002816623
171 0.302157075275
172 0.302336283891
173 0.303871919652
174 0.30676658176
175 0.306840750315
176 0.310562944482
177 0.313845373318
178 0.313881032681
179 0.316619858473
180 0.313997375343
181 0.312470228477
182 0.312984456633
183 0.313954650217
184 0.313306811037
185 0.312275068508
186 0.315006109399
187 0.316800217226
188 0.319241005028
189 0.320914072892
190 0.320379979743
191 0.32247157461
192 0.323139186585
193 0.319560569805
194 0.319319588515
195 0.321271502612
196 0.318997927376
197 0.320653171604
198 0.319562839867
199 0.32095658213
200 0.319220327156
201 0.320291161744
202 0.316779029476
203 0.315160412841
204 0.316170255162
205 0.312240964365
206 0.312808627984
207 0.313983306151
208 0.311926789081
209 0.310694807447
210 0.314397401639
211 0.317524969898
212 0.320730278115
213 0.31898396041
214 0.318712503901
215 0.317461202859
216 0.319902229593
217 0.319381513604
218 0.320249755333
219 0.317827763602
220 0.32230159397
221 0.322514710116
222 0.317887543114
223 0.31699031106
224 0.31794239069
225 0.315494688639
226 0.316273779653
227 0.317973760322
228 0.317298741882
229 0.314685771308
230 0.319218798734
231 0.321981306615
232 0.321907696607
233 0.32090182065
234 0.324260873571
235 0.32569831233
236 0.322248852385
237 0.324080192266
238 0.324535854123
239 0.324298348004
240 0.326089623942
241 0.324423168237
242 0.324168285829
243 0.326172567569
244 0.322515214962
245 0.32302958572
246 0.319033639833
247 0.320057219444
248 0.318195100854
249 0.318223482233
250 0.317305548106
251 0.320360359113
252 0.32016349921
253 0.323536325908
254 0.323419598605
255 0.321939343913
256 0.31938467201
257 0.319809162744
258 0.324317985511
259 0.327855748242
260 0.328556853742
261 0.332679557985
262 0.331169240573
263 0.33083875992
264 0.327159178329
265 0.332662192606
266 0.335264066323
267 0.332714418237
268 0.33414680053
269 0.3346663133
270 0.338526861325
271 0.3380735046
272 0.337990406543
273 0.336550541403
274 0.333733321576
275 0.332033492243
276 0.330683334212
277 0.332358969493
278 0.33279422678
279 0.331157453432
280 0.330787939575
281 0.329921234684
282 0.327866605305
283 0.331457112281
284 0.334452984729
285 0.335455243704
286 0.336110215451
287 0.336264373378
288 0.339293951007
289 0.337312287536
290 0.341117139962
291 0.336218685139
292 0.335133890154
293 0.335671421259
294 0.336595738134
295 0.334382488753
296 0.334950789499
297 0.333036117693
298 0.332651402796
299 0.334138454718
300 0.335907461669
301 0.33462576371
302 0.336318716065
303 0.336695532676
304 0.331769541526
305 0.334082806205
306 0.331937338499
307 0.332730463233
308 0.334638741413
309 0.33521285195
310 0.334090670545
311 0.332200096172
312 0.331997659994
313 0.330680225927
314 0.330042631859
315 0.328102553268
316 0.323346208225
317 0.323037538183
318 0.323627334788
319 0.325412347997
320 0.323668410468
321 0.325633454807
322 0.325862945487
323 0.320817302932
324 0.320487280302
325 0.323058257903
326 0.322033917249
327 0.319710771991
328 0.322558915615
329 0.322142745641
330 0.316696172696
331 0.313135168316
332 0.313906126586
333 0.312548488166
334 0.311373692234
335 0.308221038494
336 0.308501995088
337 0.309698370019
338 0.309052632571
339 0.305381226509
340 0.30639729307
341 0.307704435777
342 0.305817771436
343 0.307222784167
344 0.310039935622
345 0.310753941758
346 0.314479647611
347 0.316284657534
348 0.316696436637
349 0.318457035499
350 0.319878390399
351 0.320671614464
352 0.322720724064
353 0.32235011814
354 0.322064839281
355 0.322847794017
356 0.323369933664
357 0.32383872346
358 0.324926541935
359 0.32689496409
360 0.325809934417
361 0.32179746854
362 0.31569588474
363 0.31334561081
364 0.312079057329
365 0.305588969054
366 0.306372553721
367 0.306224304283
368 0.306416893211
369 0.305428815631
370 0.300561932873
371 0.299786236369
372 0.296692904722
373 0.296952741291
374 0.30101857506
375 0.297129592187
376 0.297411244414
377 0.292177106498
378 0.2880081162
379 0.291111373966
380 0.29191536489
381 0.296211149599
382 0.297843296519
383 0.299929936075
384 0.29591041828
385 0.295282308013
386 0.296831557008
387 0.298279307145
388 0.29566270707
389 0.296548623679
390 0.2994128139
391 0.305595336679
392 0.303425933705
393 0.303533901055
394 0.303123126491
395 0.306415662874
396 0.30277332562
397 0.302509059965
398 0.305689621206
399 0.302421989875
400 0.299846274221
401 0.300397672281
402 0.301102251413
403 0.297073603065
404 0.301745934264
405 0.300997867771
406 0.303794615999
407 0.302503664203
408 0.302456022104
409 0.300834266286
410 0.295278440476
411 0.292220777456
412 0.289408336119
413 0.291228130191
414 0.290346568215
415 0.287354561903
416 0.29135915256
417 0.289641276378
418 0.290673239833
419 0.28772423227
420 0.290783831058
421 0.290105518354
422 0.29101274283
423 0.29510752267
424 0.29400837919
425 0.289958045571
426 0.294100672716
427 0.294894487522
428 0.294856474147
429 0.294709201785
430 0.298746696554
431 0.302263503483
432 0.300814907364
433 0.299681337267
434 0.295769042926
435 0.298226871439
436 0.29910163172
437 0.299206828763
438 0.300219027301
439 0.303199536857
440 0.29605436506
441 0.293950448103
442 0.296512344484
443 0.292887465757
444 0.295476750938
445 0.292429884645
446 0.288013482345
447 0.290013568936
448 0.289382578132
449 0.290088587401
450 0.291530926306
451 0.289026047938
452 0.288799000029
453 0.287670374112
454 0.284193095262
455 0.283922681791
456 0.285579896945
457 0.284827731102
458 0.284425944616
459 0.281338788539
460 0.280336811244
461 0.283161173262
462 0.286415020295
463 0.285649182388
464 0.28794894468
465 0.295401401354
466 0.296728491921
467 0.298864792011
468 0.298209644563
469 0.298551300525
470 0.301378509857
471 0.302396431661
472 0.303045412295
473 0.304225772594
474 0.300073918907
475 0.305585682429
476 0.305455990792
477 0.308444370407
478 0.310544028484
479 0.308342280637
480 0.311120227639
481 0.309858166343
482 0.311085996639
483 0.310151061478
484 0.31075391247
485 0.312944905753
486 0.307329898691
487 0.305351506357
488 0.306887663203
489 0.303182991027
490 0.299424562743
491 0.300044869171
492 0.300332010164
493 0.300247394943
494 0.29846422874
495 0.295972234267
496 0.300627810467
497 0.301094712376
498 0.299694842724
499 0.304194175935
500 0.307198527993
501 0.308378125525
502 0.308523311213
503 0.311748683528
504 0.308729371297
505 0.311172778484
506 0.309875718767
507 0.312649344508
508 0.314824587347
509 0.312932486385
510 0.315083081847
511 0.31732107507
512 0.316721749968
513 0.316571336273
514 0.317745800452
515 0.324183483911
516 0.324039302254
517 0.326092252261
518 0.326579392994
519 0.329785050931
520 0.32727923706
521 0.326049147131
522 0.330707136127
523 0.329602094175
524 0.330354828362
525 0.334782016139
526 0.333031359456
527 0.335063741979
528 0.333584666546
529 0.333764962819
530 0.330317547032
531 0.3271750476
532 0.325046758659
533 0.324876717677
534 0.329124166446
535 0.330100168074
536 0.329623354035
537 0.325478957612
538 0.322513030685
539 0.323072865981
540 0.329081482231
541 0.33169651895
542 0.327306181833
543 0.331602665067
544 0.330836166234
545 0.329188155809
546 0.333541050953
547 0.331511349828
548 0.33200319708
549 0.335988307594
550 0.333293714135
551 0.328249968
552 0.323617098562
553 0.326248992588
554 0.329676726365
555 0.324952670228
556 0.321729282387
557 0.321506214323
558 0.320785525742
559 0.323060010382
560 0.323777861891
561 0.323599070127
562 0.327697733949
563 0.328456920672
564 0.327865869642
565 0.326689606096
566 0.320713601231
567 0.320139763663
568 0.318924860836
569 0.319106579027
570 0.320670505988
571 0.321339507081
572 0.321242766637
573 0.32007967846
574 0.323438144908
575 0.320393107766
576 0.319013056355
577 0.317488994761
578 0.31711562973
579 0.317914960796
580 0.315623402641
581 0.317194918739
582 0.313086012004
583 0.315104677879
584 0.316513029219
585 0.311816864362
586 0.30950333158
587 0.312567476453
588 0.309268833898
589 0.307992224222
590 0.308799482106
591 0.309862966912
592 0.307005462383
593 0.307679706287
594 0.30640939136
595 0.306892412148
596 0.304658185769
597 0.301201736263
598 0.299338680482
599 0.297658974207


==> latex_data/vae/mmd/gtsr-altpd-1339.txt <==
x y
100 0.27684908667
101 0.277357409987
102 0.279915746885
103 0.281529374348
104 0.282165364582
105 0.281270307723
106 0.281345554412
107 0.277031303709
108 0.279813519243
109 0.281849646947
110 0.276633364097
111 0.27546875512
112 0.275927706845
113 0.277873380901
114 0.279232633553
115 0.279949879796
116 0.279523148659
117 0.284066659089
118 0.282339485153
119 0.281917265621
120 0.278165495952
121 0.278714819289
122 0.28280902838
123 0.28222846783
124 0.282017216063
125 0.283932710599
126 0.280885934715
127 0.279782077696
128 0.282061575297
129 0.28346639055
130 0.28241106778
131 0.280330203549
132 0.281405910738
133 0.288040344915
134 0.284346102546
135 0.284599737099
136 0.286232596639
137 0.284188122608
138 0.285655907372
139 0.286262017489
140 0.284412794739
141 0.289393718894
142 0.292486410244
143 0.291846971552
144 0.291926048112
145 0.292218851137
146 0.291865547597
147 0.288084544273
148 0.288543381773
149 0.284186830838
150 0.284957961881
151 0.285678209579
152 0.286956932805
153 0.289754803929
154 0.290587123909
155 0.292059774751
156 0.292480470862
157 0.293977486255
158 0.291571776401
159 0.290428835221
160 0.286132789924
161 0.288724144478
162 0.291705578717
163 0.291338203465
164 0.291448972833
165 0.290090839823
166 0.288651551432
167 0.293665066897
168 0.29367881408
169 0.292269254357
170 0.293575692754
171 0.295431942704
172 0.297132515657
173 0.29853456358
174 0.301987223003
175 0.301541071893
176 0.304799283689
177 0.307111801101
178 0.306065215784
179 0.307198364617
180 0.304224439038
181 0.302211103996
182 0.304140019588
183 0.305111519071
184 0.304688205219
185 0.302969636562
186 0.3066261389
187 0.30809917495
188 0.311019501793
189 0.313973055872
190 0.313686025446
191 0.316523469927
192 0.316758540123
193 0.313253112725
194 0.313321661638
195 0.314542363075
196 0.311561575082
197 0.312631338579
198 0.311348609799
199 0.313479272911
200 0.312666787903
201 0.313152059786
202 0.31023101113
203 0.308296894732
204 0.310394742638
205 0.306042830243
206 0.306686221752
207 0.308073565608
208 0.30615299777
209 0.304559761635
210 0.308103604801
211 0.312477390527
212 0.315383834384
213 0.313808370484
214 0.314009890119
215 0.312445815949
216 0.315279889852
217 0.314762640717
218 0.316693863699
219 0.314380754317
220 0.318331391859
221 0.318996387111
222 0.315311535205
223 0.314954578601
224 0.316401963591
225 0.313357227735
226 0.314096183375
227 0.315794460126
228 0.315143407288
229 0.3112597876
230 0.315235099773
231 0.316702551089
232 0.316535604218
233 0.316395875731
234 0.320152925869
235 0.321056266397
236 0.31734704233
237 0.318461827386
238 0.317780539361
239 0.318880226896
240 0.32099111104
241 0.319144673912
242 0.317259469978
243 0.318207352754
244 0.314565849058
245 0.314116601641
246 0.310386533584
247 0.311445744355
248 0.309749300411
249 0.310032208284
250 0.31037323603
251 0.313927506013
252 0.313727971343
253 0.317095742287
254 0.316484670296
255 0.314802465136
256 0.311518939561
257 0.312596479629
258 0.318707954802
259 0.321765405565
260 0.322111248816
261 0.326823367456
262 0.324495206712
263 0.325634689986
264 0.32107098139
265 0.325972327183
266 0.329252612712
267 0.327083764868
268 0.329377333506
269 0.328725802375
270 0.332223729524
271 0.331215355709
272 0.330901030399
273 0.329268657502
274 0.326132700597
275 0.32457906975
276 0.323111705095
277 0.32415465839
278 0.325491652529
279 0.325282092392
280 0.324996182312
281 0.324893329911
282 0.321414097385
283 0.324987643345
284 0.327617387532
285 0.328717334545
286 0.32820989763
287 0.328878515237
288 0.330780676738
289 0.32790482832
290 0.330651383351
291 0.326638610649
292 0.325401405977
293 0.325902567379
294 0.326187327402
295 0.324728109342
296 0.32537348337
297 0.322806284028
298 0.322658772815
299 0.322960265123
300 0.324421562086
301 0.323660321281
302 0.324023906976
303 0.325554077015
304 0.320054614781
305 0.322905780746
306 0.320237777426
307 0.320768193617
308 0.322282641138
309 0.322955128531
310 0.322333301191
311 0.318743106647
312 0.318519516011
313 0.317247162733
314 0.315709824383
315 0.313762757682
316 0.308696134603
317 0.307687541596
318 0.307010074143
319 0.309364309509
320 0.308275512721
321 0.309076887366
322 0.309363082222
323 0.304891282751
324 0.304125926276
325 0.307222480659
326 0.307442672414
327 0.304629207339
328 0.307709074341
329 0.308037904132
330 0.302771644962
331 0.299920307412
332 0.299880013274
333 0.299008906053
334 0.297963111164
335 0.295076989899
336 0.295304978053
337 0.297060342601
338 0.296214510737
339 0.292078512188
340 0.29251812525
341 0.29273260131
342 0.291611400072
343 0.292510720444
344 0.295368452834
345 0.29548205346
346 0.298355215965
347 0.300849843883
348 0.301036228375
349 0.303259743625
350 0.303548609509
351 0.304044240892
352 0.305358686302
353 0.305759187354
354 0.305619018492
355 0.306333107032
356 0.30684002348
357 0.306521627209
358 0.30567749295
359 0.306631739846
360 0.306331220834
361 0.301437210651
362 0.295538477937
363 0.293667027502
364 0.292998651847
365 0.287630321135
366 0.287751304881
367 0.287516521554
368 0.286632550699
369 0.284799571982
370 0.28006326615
371 0.279222149911
372 0.27666232529
373 0.277272068353
374 0.281960440026
375 0.278728343576
376 0.279669232528
377 0.275895803761
378 0.271522257653
379 0.273100806081
380 0.274571929939
381 0.277617795821
382 0.279435143786
383 0.281104678096
384 0.277309926351
385 0.275646308305
386 0.276544583353
387 0.276985578255
388 0.27456338556
389 0.274771636352
390 0.278194151515
391 0.282605429731
392 0.281068419567
393 0.283037483962
394 0.28401080743
395 0.28652253947
396 0.283236869689
397 0.28355102197
398 0.286987951152
399 0.283928985294
400 0.281369761725
401 0.281137996618
402 0.281229330508
403 0.277608319205
404 0.28227411045
405 0.281183404646
406 0.283151079691
407 0.281298225988
408 0.281153618136
409 0.279088276528
410 0.273918571859
411 0.271574618104
412 0.269443656506
413 0.271991989903
414 0.271374928027
415 0.26874662549
416 0.272923401085
417 0.271609188435
418 0.273111757767
419 0.269713295409
420 0.270969167942
421 0.270941316653
422 0.271456728119
423 0.2754021638
424 0.274872878735
425 0.270504225007
426 0.273348091352
427 0.274615689975
428 0.273637351735
429 0.274367112632
430 0.278452800874
431 0.280194693924
432 0.279791631545
433 0.279300037325
434 0.274905051364
435 0.277534583443
436 0.27906169797
437 0.280121308448
438 0.281297693999
439 0.284573248919
440 0.277470069503
441 0.27633940057
442 0.279132564167
443 0.275122518414
444 0.278926769226
445 0.277164699128
446 0.274691361331
447 0.276502262304
448 0.276381646972
449 0.276380787292
450 0.277641592658
451 0.27550578682
452 0.275858660584
453 0.274207129822
454 0.270805743824
455 0.271422626848
456 0.275073558155
457 0.274758911264
458 0.274811448809
459 0.272345993313
460 0.271053531372
461 0.274198245894
462 0.276582582194
463 0.275372641169
464 0.277485173975
465 0.284283486202
466 0.285736390502
467 0.287544869366
468 0.287567664579
469 0.288086101843
470 0.29025800487
471 0.29257237409
472 0.292782338116
473 0.293731988646
474 0.290275862568
475 0.294992250437
476 0.294620775337
477 0.297614025459
478 0.300736674153
479 0.298318710368
480 0.300194805806
481 0.299874801559
482 0.300022185755
483 0.299645535464
484 0.302213826062
485 0.303346741334
486 0.296166386397
487 0.295150186993
488 0.29887812453
489 0.295446285576
490 0.291873264086
491 0.293194038124
492 0.292936768335
493 0.291993146893
494 0.289428728802
495 0.2875208585
496 0.291786113175
497 0.291787911026
498 0.289671525965
499 0.295358713921
500 0.2980552642
501 0.299422634326
502 0.300666523566
503 0.303328391094
504 0.300886433277
505 0.302037981363
506 0.299831743705
507 0.302119918046
508 0.303903286724
509 0.302037702679
510 0.304832285844
511 0.306919919572
512 0.305860550135
513 0.306086626338
514 0.307345647901
515 0.314163863396
516 0.313357508399
517 0.316389669581
518 0.317476740796
519 0.319893350151
520 0.319046632779
521 0.317211253808
522 0.321879165244
523 0.319937213027
524 0.319678997239
525 0.322971363207
526 0.322022123199
527 0.32489130519
528 0.322497113797
529 0.321844459827
530 0.319196760099
531 0.318873648687
532 0.315643032183
533 0.315366295848
534 0.319553504125
535 0.320377822824
536 0.319033369151
537 0.314148503181
538 0.312157179147
539 0.312723644917
540 0.318631528767
541 0.321082376984
542 0.317256983757
543 0.321430873867
544 0.320058989218
545 0.318413547653
546 0.32205315867
547 0.320893342984
548 0.320311604887
549 0.324620024678
550 0.321283591022
551 0.315870387781
552 0.311394748771
553 0.314228430799
554 0.317904460142
555 0.31302037971
556 0.309143161418
557 0.308945864017
558 0.309877899467
559 0.31236582562
560 0.312515236331
561 0.311278927313
562 0.315712392846
563 0.316348338011
564 0.31622481173
565 0.314329810631
566 0.309203285336
567 0.308537434557
568 0.306653788502
569 0.30639044063
570 0.308143136181
571 0.307603296907
572 0.307768983392
573 0.306642945897
574 0.309285353143
575 0.308011160427
576 0.306359268482
577 0.305042920317
578 0.304268135827
579 0.305861824067
580 0.30465730451
581 0.306388707197
582 0.304041177943
583 0.304880142719
584 0.304539509167
585 0.301160029958
586 0.298711061319
587 0.301414907604
588 0.297166515946
589 0.296068683112
590 0.297816829277
591 0.29980814296
592 0.295823740187
593 0.295962285829
594 0.294423945777
595 0.295350354759
596 0.291634661652
597 0.289263998275
598 0.289386990538
599 0.286341031117


==> latex_data/vae/mmd/gtsr-altpd.txt <==
x y
100 0.21655132701
101 0.21896682586
102 0.21700448648
103 0.219254173066
104 0.21945715298
105 0.219560296114
106 0.22114172802
107 0.220425473167
108 0.218398946802
109 0.217959724056
110 0.21832526274
111 0.217198688862
112 0.217955841324
113 0.217451964439
114 0.216595550103
115 0.216085399279
116 0.213400299753
117 0.212587312872
118 0.211196497977
119 0.211902738664
120 0.211551571781
121 0.211804077725
122 0.210961394167
123 0.212613007595
124 0.21407589928
125 0.211324824788
126 0.211942486145
127 0.211021173444
128 0.210992912211
129 0.211199228366
130 0.212560261333
131 0.212822472836
132 0.213871919215
133 0.213723544847
134 0.213924577479
135 0.215191567588
136 0.214943384035
137 0.21434441231
138 0.217310930499
139 0.218293978293
140 0.218234765806
141 0.21863883993
142 0.219415589871
143 0.216585195665
144 0.217235912797
145 0.214853479067
146 0.211746960626
147 0.211033803587
148 0.209662976324
149 0.213556136814
150 0.215154337699
151 0.216502577547
152 0.218269660036
153 0.219764393005
154 0.2192323366
155 0.219444698284
156 0.221431865728
157 0.224905808059
158 0.225343215557
159 0.222727261551
160 0.221520900662
161 0.220722450099
162 0.220580056286
163 0.222236861638
164 0.220761192915
165 0.219403519804
166 0.218046418375
167 0.218958257307
168 0.219449615869
169 0.221019283802
170 0.219493971574
171 0.216796498654
172 0.216349417973
173 0.216307464447
174 0.213338353107
175 0.215207017759
176 0.214933963942
177 0.215819612114
178 0.217165149182
179 0.218811902066
180 0.217891727992
181 0.215717874832
182 0.217598034847
183 0.217249995885
184 0.215152299703
185 0.215557970927
186 0.21695361966
187 0.217949337287
188 0.216431909651
189 0.216146599338
190 0.215328099253
191 0.21604364822
192 0.215047483292
193 0.215255625229
194 0.215242904422
195 0.215203297202
196 0.215261031003
197 0.216042373959
198 0.216619272899
199 0.217809775863
200 0.220122983558
201 0.217522795319
202 0.219865876141
203 0.218855712184
204 0.216176217818
205 0.215525683208
206 0.216480503825
207 0.21669802527
208 0.218266267264
209 0.220097007348
210 0.219819908731
211 0.219502157539
212 0.222884000365
213 0.222833311697
214 0.22056736578
215 0.222305394271
216 0.223829830404
217 0.223069531945
218 0.226580350795
219 0.225494068707
220 0.223395876175
221 0.222111864243
222 0.220173757098
223 0.218327020555
224 0.218550396447
225 0.219106955848
226 0.219184080133
227 0.221069568566
228 0.220540426902
229 0.22092935866
230 0.22093602617
231 0.221734268042
232 0.223820019908
233 0.221822370632
234 0.222896670686
235 0.220959352006
236 0.222007640493
237 0.223423104786
238 0.220695066173
239 0.219046223463
240 0.217414487751
241 0.213191936583
242 0.215222842872
243 0.217500385972
244 0.218564353444
245 0.219662010606
246 0.222148934657
247 0.222796383647
248 0.223263343966
249 0.220645643964
250 0.22103422947
251 0.216642474454
252 0.215069339001
253 0.213296552039
254 0.212732935724
255 0.210522728466
256 0.20958805253
257 0.206691250127
258 0.206715274058
259 0.207094697536
260 0.20962920646
261 0.207808738926
262 0.2074022993
263 0.206384625218
264 0.205643512994
265 0.206019691812
266 0.205491858681
267 0.205784830246
268 0.204050327606
269 0.204469973294
270 0.203954982074
271 0.205529779922
272 0.20588143748
273 0.205551367407
274 0.208881317031
275 0.20720216224
276 0.206620704474
277 0.206247182214
278 0.206803704537
279 0.207537519132
280 0.207060157525
281 0.210172749248
282 0.20694127432
283 0.207580505601
284 0.212211468276
285 0.212670918581
286 0.209921862079
287 0.207132292349
288 0.209857271133
289 0.210960413713
290 0.210052191624
291 0.209760154018
292 0.210060746566
293 0.212111091181
294 0.210932356903
295 0.210098477561
296 0.211060839308
297 0.210153611312
298 0.208366023785
299 0.206503390694
300 0.205194259015
301 0.205953085472
302 0.204881033952
303 0.204367595698
304 0.207135214206
305 0.20621715912
306 0.204627533345
307 0.204767528662
308 0.203407761859
309 0.202806577266
310 0.201717889663
311 0.202327913144
312 0.199999647763
313 0.198803080198
314 0.199482524418
315 0.199471525144
316 0.199399382209
317 0.198025104389
318 0.197510629915
319 0.196862307595
320 0.197060125911
321 0.19673360381
322 0.195761844185
323 0.19677368782
324 0.196114434174
325 0.195755664082
326 0.194915075854
327 0.195726103142
328 0.196139250218
329 0.197025375107
330 0.199091116158
331 0.197627113427
332 0.197920275958
333 0.197704005664
334 0.19688240867
335 0.196068353695
336 0.197251952888
337 0.196811141252
338 0.194765071555
339 0.19576455237
340 0.195882784426
341 0.198729004035
342 0.196793111886
343 0.195490540602
344 0.194611742459
345 0.194999973293
346 0.19453056498
347 0.191863080128
348 0.189604170809
349 0.191786056453
350 0.193014802172
351 0.194256233797
352 0.193830871525
353 0.193175207967
354 0.194520043049
355 0.198698315489
356 0.198848185126
357 0.19994840067
358 0.198787892041
359 0.198017279923
360 0.198045208551
361 0.200933264007
362 0.202435754821
363 0.199871705709
364 0.200683159994
365 0.198862988719
366 0.200252771153
367 0.200448224651
368 0.203180815306
369 0.202427414518
370 0.203270355746
371 0.198985517803
372 0.199228745642
373 0.198402404266
374 0.197959644405
375 0.199647652557
376 0.201311778466
377 0.203060823694
378 0.201965974357
379 0.202499207561
380 0.204703681183
381 0.202547938436
382 0.204043865359
383 0.205380937929
384 0.207060604278
385 0.207466706185
386 0.207875398766
387 0.211040298084
388 0.211270691237
389 0.211204550369
390 0.211606128519
391 0.211175315607
392 0.209381477227
393 0.210766576124
394 0.209803793032
395 0.21165798173
396 0.210224095441
397 0.210991401357
398 0.211489886664
399 0.213063824499
400 0.214268739778
401 0.216031378469
402 0.217064968473
403 0.21769278179
404 0.21749727722
405 0.220515720323
406 0.220373468234
407 0.218981584625
408 0.219832155084
409 0.218445788159
410 0.216986486031
411 0.217160518612
412 0.220312236965
413 0.220082705006
414 0.218879958801
415 0.219517029436
416 0.221979907755
417 0.220562258173
418 0.218750885532
419 0.218702160867
420 0.21792430752
421 0.217886314186
422 0.219294352418
423 0.216816642178
424 0.217637778413
425 0.218008469757
426 0.218947698621
427 0.218018641973
428 0.218870822161
429 0.217006118268
430 0.214720715416
431 0.216251515182
432 0.215089382551
433 0.215056947361
434 0.217102555083
435 0.218598231538
436 0.218301874206
437 0.216681823938
438 0.218054514388
439 0.221491890763
440 0.222517549388
441 0.220443502951
442 0.218158782401
443 0.219518350989
444 0.219317325294
445 0.219583584382
446 0.218827649846
447 0.221265745987
448 0.222374786878
449 0.219566741268
450 0.21726640229
451 0.215601026966
452 0.216253561206
453 0.216556992739
454 0.216023065947
455 0.2132460482
456 0.212225671088
457 0.213412186602
458 0.213980693365
459 0.213752149262
460 0.209124280623
461 0.206201698578
462 0.207014913973
463 0.208679484486
464 0.209701427158
465 0.209554623537
466 0.208765448586
467 0.208738024134
468 0.208164094912
469 0.209486445079
470 0.208543522079
471 0.211054788296
472 0.210168535214
473 0.210304704681
474 0.212257889767
475 0.210696121404
476 0.21062486026
477 0.211516624437
478 0.21251456972
479 0.212817144738
480 0.211960837808
481 0.210782889298
482 0.213721072913
483 0.212206515664
484 0.211160265079
485 0.211452768639
486 0.213140854941
487 0.211926589032
488 0.210255297893
489 0.210915042267
490 0.209507140861
491 0.210075726153
492 0.21168659355
493 0.210765827689
494 0.211614710022
495 0.212170359966
496 0.212838037021
497 0.212291864997
498 0.21289383622
499 0.210027950979
500 0.209422203854
501 0.207869054933
502 0.207647677238
503 0.208337833575
504 0.207613734603
505 0.208402916173
506 0.207516955147
507 0.206391465207
508 0.204875792671
509 0.204093857993
510 0.206702196807
511 0.207416242516
512 0.205975261128
513 0.205341574233
514 0.204122067822
515 0.20287211712
516 0.203130570117
517 0.203848672
518 0.204791645598
519 0.204167150568
520 0.20512732994
521 0.203799695506
522 0.202700382814
523 0.203044996033
524 0.202877171016
525 0.203850001788
526 0.204374138216
527 0.207331445014
528 0.205028664388
529 0.208747551558
530 0.210656634102
531 0.209735934972
532 0.20970521271
533 0.209472924841
534 0.209230980048
535 0.207876929942
536 0.205525640113
537 0.203487363583
538 0.203364957752
539 0.203783836848
540 0.204112260366
541 0.203427329853
542 0.205405961169
543 0.202795665249
544 0.203408731363
545 0.20308532797
546 0.203979702062
547 0.202618120283
548 0.201878865103
549 0.203699351992
550 0.204564056697
551 0.206685827783
552 0.207822712226
553 0.207892282022
554 0.206743543017
555 0.207420003475
556 0.206420945365
557 0.203328944221
558 0.203589212591
559 0.202361870606
560 0.202293252669
561 0.201609492412
562 0.202485835576
563 0.202982447465
564 0.203982846786
565 0.203352825184
566 0.205233793522
567 0.204537961858
568 0.203931580811
569 0.203202888919
570 0.203672293722
571 0.204429620918
572 0.201480368776
573 0.202226267526
574 0.202441668245
575 0.203565812317
576 0.202888419074
577 0.202804970129
578 0.203075806507
579 0.201909823873
580 0.202578919427
581 0.203783006176
582 0.204391401586
583 0.205335222574
584 0.205293641612
585 0.204677270014
586 0.203706113838
587 0.203474505057
588 0.203047249693
589 0.203935529006
590 0.202163889086
591 0.204190594552
592 0.202069928873
593 0.201644186508
594 0.202456117065
595 0.204092541122
596 0.203568047398
597 0.20352260585
598 0.203727039171
599 0.204787387073

==> latex_data/vae/mmd/gtsr-img-0.05.txt <==
x y
100 0.205263397406
101 0.204590868424
102 0.204728974134
103 0.205199831798
104 0.208511314158
105 0.207769588635
106 0.207669148921
107 0.207179975683
108 0.207323661994
109 0.206553788268
110 0.206464513022
111 0.205961877084
112 0.205974645015
113 0.205025871992
114 0.20315909447
115 0.20199561481
116 0.202322542005
117 0.202403942014
118 0.204724857912
119 0.204193721306
120 0.202274369742
121 0.202467391366
122 0.201930909035
123 0.202274550673
124 0.203997336959
125 0.204124282437
126 0.204989455118
127 0.205092937903
128 0.203151571068
129 0.202475963749
130 0.201285633953
131 0.199932767727
132 0.199013383557
133 0.19966991808
134 0.198966209963
135 0.197989563838
136 0.198700035041
137 0.199275172895
138 0.199642063854
139 0.2000459249
140 0.20172401782
141 0.200641846767
142 0.201201309369
143 0.1990485385
144 0.1986641445
145 0.198528359427
146 0.198592087349
147 0.199569482802
148 0.198845137515
149 0.196730247839
150 0.195359917874
151 0.196338117529
152 0.198505822678
153 0.201049550896
154 0.203340983672
155 0.204014807612
156 0.203950969796
157 0.205230961911
158 0.204910276268
159 0.206593943218
160 0.206147583005
161 0.205537985915
162 0.203067423024
163 0.205610361356
164 0.204902572123
165 0.205259865148
166 0.207116560564
167 0.208517163711
168 0.209511191695
169 0.209078642648
170 0.209707397889
171 0.20964347447
172 0.209787813015
173 0.212741803812
174 0.212991937274
175 0.213628485559
176 0.210866880761
177 0.210699940879
178 0.210073413552
179 0.211657237746
180 0.209356968471
181 0.207097857581
182 0.207548378644
183 0.208691981644
184 0.209755429853
185 0.208320310081
186 0.209410426477
187 0.20861010387
188 0.210985069255
189 0.21327973059
190 0.212665795795
191 0.211002931464
192 0.210465943674
193 0.209740764272
194 0.209252749642
195 0.208608156979
196 0.209846053219
197 0.210557568656
198 0.210322814595
199 0.209990484519
200 0.212103074154
201 0.21170498651
202 0.212242362363
203 0.21178986652
204 0.211544671394
205 0.211107335132
206 0.210875683129
207 0.210694623314
208 0.209670515285
209 0.208688601506
210 0.208954676492
211 0.21063339048
212 0.210392408212
213 0.209983846836
214 0.209596985282
215 0.210289713476
216 0.21019578135
217 0.212685992468
218 0.212308888981
219 0.212059833094
220 0.2129547896
221 0.212372589511
222 0.213197129086
223 0.213212673608
224 0.213372930183
225 0.209915119571
226 0.210197344879
227 0.210328612547
228 0.211391112676
229 0.209177183037
230 0.211317755175
231 0.211352971703
232 0.212190688878
233 0.212666718483
234 0.214093393856
235 0.215675939144
236 0.213832472923
237 0.215285423084
238 0.216252547003
239 0.215490595658
240 0.216432045203
241 0.216026293476
242 0.214625732082
243 0.216900730005
244 0.21694284763
245 0.217827644647
246 0.214439578896
247 0.215846815823
248 0.217794223842
249 0.216959860052
250 0.217018038314
251 0.218496831841
252 0.218189559886
253 0.217664482113
254 0.216136125407
255 0.216102777215
256 0.214258679012
257 0.215604642716
258 0.21770262053
259 0.219660052829
260 0.220845814554
261 0.223283292499
262 0.222366240845
263 0.222417250854
264 0.22114174428
265 0.221742996988
266 0.223839037422
267 0.221009256785
268 0.223388516244
269 0.223939943306
270 0.225075032009
271 0.2267512302
272 0.226937104736
273 0.226346755898
274 0.225013285443
275 0.219968560276
276 0.219819611515
277 0.219079025958
278 0.219694009108
279 0.219783711946
280 0.219902951598
281 0.219065301324
282 0.217402665433
283 0.2207032291
284 0.219213123549
285 0.220281034968
286 0.220310030784
287 0.219621187295
288 0.221812844738
289 0.216904917478
290 0.218136055842
291 0.217257098046
292 0.215718604826
293 0.215951967904
294 0.21583967476
295 0.214991009506
296 0.212323940206
297 0.210275574954
298 0.209447417511
299 0.20976444233
300 0.210075298677
301 0.210918510786
302 0.209368161337
303 0.211103150926
304 0.210605521672
305 0.211566651059
306 0.209636474483
307 0.210799175791
308 0.210363318765
309 0.21221207362
310 0.213866433572
311 0.213083719223
312 0.212210054248
313 0.213111066133
314 0.214298337903
315 0.212413058548
316 0.209828130473
317 0.211089866554
318 0.21169853656
319 0.21170141899
320 0.211311260749
321 0.21341794718
322 0.213770743249
323 0.214018762923
324 0.214712435879
325 0.215584608838
326 0.214348634842
327 0.213145293435
328 0.214576297751
329 0.212697404652
330 0.211187771851
331 0.212663562923
332 0.213295034056
333 0.211286906396
334 0.210997400261
335 0.211814960839
336 0.20972731859
337 0.21053796484
338 0.21288099242
339 0.212159822474
340 0.213431447239
341 0.211379487674
342 0.213024946874
343 0.212411563623
344 0.213312682385
345 0.213461720111
346 0.213080929586
347 0.21402438786
348 0.212249185261
349 0.213260024037
350 0.215129331443
351 0.214168975324
352 0.214642159851
353 0.215529427269
354 0.216320306913
355 0.216105847036
356 0.21905707313
357 0.221258750909
358 0.222528349086
359 0.223067059796
360 0.220804955458
361 0.22106786651
362 0.218888147847
363 0.216909080728
364 0.215044153425
365 0.214254890543
366 0.214322804018
367 0.216003970847
368 0.213956087993
369 0.211836220658
370 0.211138188781
371 0.213827326224
372 0.214128192613
373 0.2124552474
374 0.214753604042
375 0.216356605841
376 0.215810465832
377 0.21434659162
378 0.215948241199
379 0.215116117501
380 0.215591942193
381 0.216064296006
382 0.216736670647
383 0.217366830756
384 0.214579590348
385 0.214119593082
386 0.213682014936
387 0.214662938664
388 0.215588513986
389 0.21518098123
390 0.216733442171
391 0.219823680749
392 0.218723234359
393 0.218799497605
394 0.217269815076
395 0.215062902747
396 0.214727971188
397 0.213022968451
398 0.216061333897
399 0.215093552036
400 0.215061021599
401 0.215309087197
402 0.21581133889
403 0.214720709826
404 0.217975945174
405 0.218046271831
406 0.217148150267
407 0.216203990436
408 0.215974161212
409 0.213959702249
410 0.212353473071
411 0.21196790368
412 0.209952481011
413 0.210409660924
414 0.211565494647
415 0.213167293746
416 0.213289407765
417 0.213696706156
418 0.212056381345
419 0.212378579849
420 0.21372185106
421 0.214816887545
422 0.214607764495
423 0.215150945808
424 0.215657246465
425 0.217530400802
426 0.21801464751
427 0.218884792735
428 0.216630833878
429 0.215249704327
430 0.213482104304
431 0.212324200429
432 0.210663773508
433 0.212556974849
434 0.211849754568
435 0.210741093285
436 0.214329134195
437 0.213614771691
438 0.213629076442
439 0.211933377613
440 0.210723008495
441 0.212119883027
442 0.211718032576
443 0.211914624568
444 0.211166912419
445 0.209657470659
446 0.209763017674
447 0.210154076569
448 0.209848481021
449 0.212239607757
450 0.213318956139
451 0.212550356789
452 0.212683960089
453 0.2126509509
454 0.213268068125
455 0.213179776413
456 0.212042798675
457 0.210439881601
458 0.211378660372
459 0.212687775563
460 0.214236571811
461 0.213421942158
462 0.214238158465
463 0.214059198808
464 0.214330305882
465 0.214510874761
466 0.216314124596
467 0.216767062308
468 0.21670423391
469 0.215530861134
470 0.214745770259
471 0.212524864286
472 0.212469013796
473 0.214603958601
474 0.213732926316
475 0.215571182123
476 0.215848455144
477 0.21548672727
478 0.215490458811
479 0.215515880912
480 0.213716166165
481 0.213823810756
482 0.213525035653
483 0.213032169168
484 0.215846115899
485 0.216903325766
486 0.215352326911
487 0.215436428319
488 0.214795177399
489 0.215945587408
490 0.212980867354
491 0.211514776257
492 0.211312658209
493 0.211263704836
494 0.212302420702
495 0.211531655171
496 0.211040054169
497 0.211091329323
498 0.210847068547
499 0.211812077113
500 0.211374855663
501 0.209694852749
502 0.209055271868
503 0.209701118986
504 0.208628509969
505 0.207552273042
506 0.210213285035
507 0.209577899852
508 0.211198065974
509 0.210701833446
510 0.211136894415
511 0.210674060018
512 0.209912563088
513 0.208928445531
514 0.207608754982
515 0.20814313206
516 0.207111341857
517 0.207461107975
518 0.205890227501
519 0.204924228761
520 0.206458635668
521 0.205750832882
522 0.20741536234
523 0.204988174975
524 0.204502866733
525 0.20537681382
526 0.205284885942
527 0.205619063517
528 0.206224107614
529 0.20784957864
530 0.207735126059
531 0.210084894224
532 0.211270039886
533 0.210443008623
534 0.208372603155
535 0.208442520766
536 0.207794207237
537 0.206753516378
538 0.207092772895
539 0.207880508857
540 0.209262737784
541 0.21068135553
542 0.21107683258
543 0.212999516368
544 0.213815919627
545 0.212818038115
546 0.21362287414
547 0.214102966669
548 0.212366574039
549 0.210114377709
550 0.208828805997
551 0.207328683296
552 0.205399927648
553 0.207905760648
554 0.210101031286
555 0.20855490551
556 0.206805781899
557 0.207323909032
558 0.207184999026
559 0.209235562886
560 0.208268314904
561 0.206530388885
562 0.207775155489
563 0.208662015101
564 0.20786034248
565 0.207764028621
566 0.205289363235
567 0.205689336107
568 0.205263239041
569 0.205865701299
570 0.204599285201
571 0.205340312037
572 0.205690167512
573 0.205323727289
574 0.20613673224
575 0.205064375642
576 0.204401284731
577 0.206027044297
578 0.204097251715
579 0.203387003816
580 0.203248079981
581 0.203057760676
582 0.203882768228
583 0.20415849407
584 0.204525348842
585 0.202390679557
586 0.198712176996
587 0.198571755963
588 0.196906533673
589 0.198969199373
590 0.198814241198
591 0.198833422976
592 0.196585501781
593 0.196740721618
594 0.197880341803
595 0.197816508339
596 0.19777685658
597 0.199653114808
598 0.199669190399
599 0.199648980411
600 0.199654129905
601 0.198574063031
602 0.199590680064
603 0.199696465288
604 0.199698424882
605 0.198821523204
606 0.200883558888
607 0.200361294494
608 0.199669919767
609 0.198401560441
610 0.198339431541
611 0.199009316552
612 0.198886715096
613 0.198696279244
614 0.197572031543
615 0.198933595748
616 0.20072293519
617 0.200491580812
618 0.200629298102
619 0.200728828209
620 0.199853178868
621 0.198222819192
622 0.197456121486
623 0.197986542566
624 0.198092032669
625 0.199170336762
626 0.198179651088
627 0.199875470734
628 0.199261585612
629 0.199828753328
630 0.200046475678
631 0.200399899306
632 0.201004859828
633 0.198792575581
634 0.202132505897
635 0.202268935069
636 0.199901426466
637 0.199547079833
638 0.195629344193
639 0.195194414611
640 0.196479171001
641 0.19863653789
642 0.195423752926
643 0.195029554389
644 0.193107733403
645 0.191070837952
646 0.191639272843
647 0.192601804876
648 0.19337720213
649 0.193811706174
650 0.194190086483
651 0.19363008583
652 0.193756698221
653 0.192416828751
654 0.191196633818
655 0.191464808822
656 0.190306322665
657 0.193062846028
658 0.195970985199
659 0.196360051398
660 0.196472118345
661 0.195533168327
662 0.196563947335
663 0.197414495982
664 0.199308085193
665 0.199054552408
666 0.19880642565
667 0.199159135135
668 0.198312986773
669 0.198062545917
670 0.198214041049
671 0.19783737059
672 0.197900926177
673 0.198172482303
674 0.199760245747
675 0.200179756748
676 0.199573709805
677 0.199365479378
678 0.19881300802
679 0.199770816997
680 0.201685479959
681 0.203031173869
682 0.201634137495
683 0.202749896479
684 0.203313696712
685 0.204634572513
686 0.20464372425
687 0.205176580604
688 0.204353132312
689 0.204025957307
690 0.203423443381
691 0.203684025892
692 0.202095037869
693 0.201711798755
694 0.200231011315
695 0.200128722272
696 0.198450411707
697 0.198348341789
698 0.198699564452
699 0.199460752289
700 0.201386761382
701 0.199075257724
702 0.200161198845
703 0.200953028721
704 0.199877149601
705 0.198854594622
706 0.19803998097
707 0.197900188823
708 0.198833072363
709 0.199809160902
710 0.198226650375
711 0.197516273544
712 0.196457987113
713 0.194805089453
714 0.195861542304
715 0.195826295385
716 0.195324777261
717 0.195790941192
718 0.196589693379
719 0.195507479095
720 0.198188297301
721 0.199671909782
722 0.200697668159
723 0.198595108777
724 0.1975704535
725 0.196080389214
726 0.198439297074
727 0.198478794732
728 0.200695500766
729 0.200770609421
730 0.200113818452
731 0.199574890999
732 0.201371959144
733 0.201627812715
734 0.201620111697
735 0.202406747634
736 0.199904979297
737 0.199819364709
738 0.200685406238
739 0.20203169528
740 0.201021666379
741 0.204906361068
742 0.206353450237
743 0.208217190163
744 0.210114596022
745 0.209414002796
746 0.2095196407
747 0.208399588526
748 0.209216381838
749 0.208350776086
750 0.207725536606
751 0.209092644571
752 0.21212249458
753 0.212805142188
754 0.21325549198
755 0.214039758968
756 0.214220023871
757 0.21590470955
758 0.215576279162
759 0.21602556113
760 0.214990849015
761 0.214902625701
762 0.216217718178
763 0.216237757969
764 0.212080082003
765 0.211659495861
766 0.211994288266
767 0.212463317277
768 0.213809117366
769 0.213000322714
770 0.213922136005
771 0.214558121907
772 0.212999289327
773 0.209305818484
774 0.210072320062
775 0.207863679435
776 0.207401367521
777 0.206201655267
778 0.20575605544
779 0.202120204191
780 0.200857939875
781 0.199281402477
782 0.198722606297
783 0.199953574188
784 0.199891044829
785 0.197741825152
786 0.197656382162
787 0.197180921368
788 0.197017778947
789 0.197804503065
790 0.197672889145
791 0.197448699342
792 0.197663599006
793 0.198536842955
794 0.198840986305
795 0.19813773054
796 0.197495390756
797 0.197063568869
798 0.199136601523
799 0.199688558595
800 0.199402953738
801 0.199740884719
802 0.197389764586
803 0.196425344549
804 0.195419465225
805 0.19742009121
806 0.197256523887
807 0.198160079926
808 0.197786275955
809 0.196884041997
810 0.196913288763
811 0.198348123353
812 0.19986425802
813 0.202464641221
814 0.202326063189
815 0.202620712715
816 0.200743833228
817 0.19959674305
818 0.199726076047
819 0.199355917708
820 0.198781198601
821 0.199700561605
822 0.200050035981
823 0.199358954064
824 0.199919527586
825 0.200826114651
826 0.201418780984
827 0.202897207446
828 0.203680962964
829 0.204375445708
830 0.205404432604
831 0.205182203718
832 0.205726304567
833 0.206840205879
834 0.209378511307
835 0.208692907983
836 0.208099604574
837 0.205510686796
838 0.204203393726
839 0.202851915727
840 0.20330338547
841 0.202836925415
842 0.202490162678
843 0.204604212207
844 0.204145247334
845 0.204696738001
846 0.206427563142
847 0.20505496117
848 0.203875510741
849 0.202891064192
850 0.202737648312
851 0.20241603621
852 0.203484479278
853 0.200576106896
854 0.201005383657
855 0.201838747999
856 0.199852647908
857 0.198841714099
858 0.198419432806
859 0.198016196968
860 0.199132677549
861 0.197375348408
862 0.198588739685
863 0.198110833231
864 0.197329221583
865 0.199570620259
866 0.200848187321
867 0.200371488236
868 0.20170884037
869 0.20293750727
870 0.204848404241
871 0.203978987648
872 0.203643500875
873 0.206001533783
874 0.206171978028
875 0.208683082858
876 0.208822377564
877 0.207858846028
878 0.20773746367
879 0.209130254259
880 0.210518302915
881 0.209710201888
882 0.208735022629
883 0.208618031372
884 0.207980913709
885 0.207747867718
886 0.208760630727
887 0.209570530975
888 0.211432840632
889 0.21054154287
890 0.213185907047
891 0.214559290181
892 0.21552342765
893 0.212349507487
894 0.211711832425
895 0.209871796789
896 0.207612354035
897 0.208751973069
898 0.209596214903
899 0.210906840345
900 0.210696608776


==> latex_data/vae/mmd/gtsr-img-0.15.txt <==
x y
100 0.205553102275
101 0.205887004282
102 0.205683539902
103 0.205312664505
104 0.208611199145
105 0.209609860394
106 0.207907768067
107 0.208179187893
108 0.206117892524
109 0.203221197547
110 0.205468388162
111 0.205883772386
112 0.206109996904
113 0.207026492219
114 0.209090454858
115 0.212421001537
116 0.211981898185
117 0.211609985563
118 0.214354338822
119 0.214052291029
120 0.21225339234
121 0.212905957116
122 0.212594042701
123 0.2120210135
124 0.213347935434
125 0.213244241221
126 0.214507009681
127 0.215635117833
128 0.214272573151
129 0.213507118099
130 0.212912153924
131 0.211828189808
132 0.21092417303
133 0.211955447006
134 0.209488592798
135 0.208452418757
136 0.210030864962
137 0.209898988621
138 0.210155974125
139 0.211190442232
140 0.21309833769
141 0.212666366653
142 0.213552458853
143 0.212232535518
144 0.211872512466
145 0.212081738968
146 0.212684749054
147 0.213276477518
148 0.211621458698
149 0.209340898963
150 0.209336952745
151 0.209548091935
152 0.211370195006
153 0.213702417481
154 0.214966189476
155 0.215698015416
156 0.216142083117
157 0.217356179078
158 0.216919248583
159 0.217828736302
160 0.217968262837
161 0.2169688561
162 0.215853953882
163 0.217876500469
164 0.219910566311
165 0.220158467502
166 0.220986964237
167 0.221996064829
168 0.222710256724
169 0.222058746505
170 0.222681656098
171 0.222325903042
172 0.222421236483
173 0.225164164153
174 0.226113190919
175 0.22711933645
176 0.226258736119
177 0.226060927316
178 0.224589694351
179 0.226506689072
180 0.224097383565
181 0.222603364797
182 0.223678359869
183 0.225126271106
184 0.226063370654
185 0.225438391165
186 0.226740504666
187 0.226489284016
188 0.228680397914
189 0.23189372708
190 0.231250738419
191 0.229685576683
192 0.229409174123
193 0.22843690206
194 0.228548005608
195 0.2279425663
196 0.229532485539
197 0.230529137597
198 0.230739870269
199 0.229463911834
200 0.231771262129
201 0.232799078764
202 0.233773357845
203 0.232914397521
204 0.232184850742
205 0.230146172946
206 0.234438941359
207 0.232309464991
208 0.23713200324
209 0.241203537856
210 0.238916368967
211 0.241170539915
212 0.23982512508
213 0.235095284898
214 0.237108439441
215 0.234627403457
216 0.234389716853
217 0.23679535434
218 0.236612335318
219 0.236022870503
220 0.237416022263
221 0.236884536004
222 0.238543736666
223 0.238162514614
224 0.238303402657
225 0.234968703134
226 0.235140293343
227 0.235492277668
228 0.236783440035
229 0.233900630082
230 0.235895003111
231 0.235420280398
232 0.236706212709
233 0.235971301176
234 0.237512623023
235 0.239187972745
236 0.237473911749
237 0.239189603801
238 0.240856412345
239 0.240023865386
240 0.239969549484
241 0.239596858086
242 0.238073155161
243 0.240393291316
244 0.240457662554
245 0.241148937097
246 0.23722432597
247 0.239067094943
248 0.241832364247
249 0.241513316893
250 0.240822468249
251 0.242547729429
252 0.242532836573
253 0.242303284621
254 0.240631353364
255 0.240767015299
256 0.238243397827
257 0.240101693631
258 0.241701117179
259 0.243131337223
260 0.244823580543
261 0.247269688672
262 0.24588557843
263 0.246067645675
264 0.243390573231
265 0.242884986852
266 0.24527244759
267 0.242010001673
268 0.244632465619
269 0.245833318664
270 0.246807032208
271 0.248969838568
272 0.249045997786
273 0.248178626628
274 0.246232468472
275 0.241390798029
276 0.241059336078
277 0.240214129638
278 0.240764129596
279 0.24099232847
280 0.240598172097
281 0.239939396321
282 0.237813702956
283 0.240619226868
284 0.238485174259
285 0.239860733511
286 0.239855975592
287 0.239323288788
288 0.240475611077
289 0.235468457033
290 0.236538816182
291 0.235810620181
292 0.233630897754
293 0.234036538216
294 0.233688458968
295 0.232839637293
296 0.230166025704
297 0.228250308093
298 0.227408191747
299 0.227601730623
300 0.227641174315
301 0.227426327421
302 0.224275869097
303 0.227908272723
304 0.227766522363
305 0.228671299416
306 0.226232553793
307 0.22463580683
308 0.222298281079
309 0.219702248582
310 0.220357425479
311 0.219610006957
312 0.220326944969
313 0.221939948564
314 0.220464650085
315 0.22232304308
316 0.219319692925
317 0.220417624944
318 0.220287277384
319 0.220835491962
320 0.220063458414
321 0.221895047536
322 0.221215854484
323 0.222094020197
324 0.222857269722
325 0.223474176521
326 0.223125629437
327 0.221843226248
328 0.223735292868
329 0.221629215553
330 0.220462855337
331 0.221023016674
332 0.220388642773
333 0.219127290556
334 0.218421121754
335 0.219190018468
336 0.217957970242
337 0.219588614947
338 0.221418169254
339 0.219753262465
340 0.220884847218
341 0.219262852707
342 0.220863412245
343 0.219549482959
344 0.219891490137
345 0.220173145964
346 0.219814549281
347 0.220918001059
348 0.218583635022
349 0.220401037394
350 0.221947315804
351 0.221310964771
352 0.221539210835
353 0.221875257533
354 0.222639922548
355 0.221484837096
356 0.224991924958
357 0.22664487452
358 0.227578655377
359 0.228189426303
360 0.225752091946
361 0.225626665365
362 0.224035837839
363 0.222304465917
364 0.220867859192
365 0.220383759992
366 0.219621354023
367 0.221208617239
368 0.218545325472
369 0.216850113052
370 0.215396796043
371 0.217359602131
372 0.217596659876
373 0.215552479945
374 0.216901340045
375 0.218206342157
376 0.217758730824
377 0.216593861194
378 0.217850629091
379 0.216738574544
380 0.216950228556
381 0.21747273772
382 0.218735336526
383 0.218848899636
384 0.216244998269
385 0.216408615882
386 0.215612413227
387 0.217693667211
388 0.218156159273
389 0.217243835503
390 0.218780124615
391 0.222428897976
392 0.221697863129
393 0.222008117495
394 0.220646741647
395 0.219177423344
396 0.219383729743
397 0.217858135474
398 0.220906926573
399 0.219166463459
400 0.218841202214
401 0.219294782421
402 0.220182863454
403 0.219372728163
404 0.222030077557
405 0.222586175623
406 0.221586072725
407 0.224850159075
408 0.226345098295
409 0.228618318156
410 0.226156947563
411 0.224649872838
412 0.225990412546
413 0.226384662741
414 0.227977135441
415 0.229485523543
416 0.231698879525
417 0.232102441353
418 0.23157894269
419 0.230255579845
420 0.231429199267
421 0.232551089671
422 0.23290176927
423 0.233370481819
424 0.233220066606
425 0.233308643112
426 0.234122701882
427 0.234297123934
428 0.231519885647
429 0.230890111886
430 0.231191345944
431 0.231044873613
432 0.230374657594
433 0.231900541246
434 0.230641185403
435 0.230398711929
436 0.233891547531
437 0.232200235687
438 0.231824805397
439 0.230078792333
440 0.227975712804
441 0.230167717802
442 0.229685612507
443 0.228877330998
444 0.228111865892
445 0.226873612352
446 0.226475264352
447 0.226338469137
448 0.226691702985
449 0.228285338243
450 0.230700477097
451 0.22872774404
452 0.228815049849
453 0.228011253952
454 0.228069410021
455 0.228524912759
456 0.227863917259
457 0.226543709517
458 0.228481688937
459 0.228960388774
460 0.231132448229
461 0.230957288871
462 0.232011391745
463 0.232202028191
464 0.232356774784
465 0.233745663407
466 0.235522570642
467 0.236669755439
468 0.236779983485
469 0.235181386903
470 0.235475546103
471 0.234182385494
472 0.233453043439
473 0.23556710708
474 0.234665589528
475 0.236635332225
476 0.236351705432
477 0.235867370013
478 0.237589041157
479 0.237550098722
480 0.23549075843
481 0.235259160227
482 0.234124968145
483 0.234314162711
484 0.239458891242
485 0.240851013612
486 0.238711061088
487 0.237711198451
488 0.238143701492
489 0.238522326455
490 0.235146333176
491 0.233435244078
492 0.234107631783
493 0.23332605144
494 0.23378161159
495 0.232872324061
496 0.233142513026
497 0.232362500896
498 0.230993723578
499 0.232058951694
500 0.232701200315
501 0.230197671969
502 0.229695982494
503 0.23223985037
504 0.229874520992
505 0.227146830739
506 0.227831035193
507 0.226304818714
508 0.227086748037
509 0.227613243953
510 0.229867441611
511 0.230802095869
512 0.230965076618
513 0.228170579828
514 0.226853504821
515 0.223450435719
516 0.22179929407
517 0.222333899937
518 0.220542183203
519 0.220122875302
520 0.221845526384
521 0.220814147811
522 0.222054493344
523 0.220523095635
524 0.220068146279
525 0.221132472452
526 0.221164574477
527 0.221535774665
528 0.221774285174
529 0.223228910437
530 0.222758224568
531 0.2246791562
532 0.226032677463
533 0.225745827794
534 0.224100060551
535 0.223486763235
536 0.22286046064
537 0.221243207609
538 0.221327003785
539 0.222106189823
540 0.223742289484
541 0.225146445179
542 0.225992362554
543 0.228393693205
544 0.229075815505
545 0.227871558157
546 0.228408709282
547 0.228859713472
548 0.227646824916
549 0.225894982708
550 0.224147654885
551 0.222983112887
552 0.221312987959
553 0.223722566807
554 0.226698358427
555 0.22517543819
556 0.22321057839
557 0.223907360938
558 0.223877593838
559 0.226167497776
560 0.224455571345
561 0.22264397067
562 0.224349236333
563 0.225484395105
564 0.224095101473
565 0.223750169196
566 0.220347248605
567 0.220723863717
568 0.219830740235
569 0.22051150986
570 0.219145735565
571 0.219457450756
572 0.21990578316
573 0.219266356158
574 0.220398313601
575 0.219353649243
576 0.218182022635
577 0.219928624169
578 0.218113448429
579 0.217517624931
580 0.21703466131
581 0.217076409598
582 0.217701261829
583 0.21848066354
584 0.217479474931
585 0.214734638917
586 0.210663333831
587 0.209767531425
588 0.207796618078
589 0.209556831336
590 0.208937811058
591 0.209131134595
592 0.206919040532
593 0.206518996446
594 0.207118379088
595 0.206849482137
596 0.206926730894
597 0.208565655965
598 0.208433513421
599 0.208221102878
600 0.207959910384
601 0.207814726742
602 0.209490435348
603 0.208668261797
604 0.20776592574
605 0.208229402825
606 0.208315778168
607 0.210411710422
608 0.208433190456
609 0.208462695605
610 0.207244870027
611 0.210228205989
612 0.209504505268
613 0.211962717921
614 0.212303316867
615 0.216255465157
616 0.218272484985
617 0.217277963754
618 0.217506681196
619 0.218494936992
620 0.217450116247
621 0.216451288222
622 0.21524755295
623 0.214494199095
624 0.215051240312
625 0.215830265249
626 0.214459376156
627 0.21517169622
628 0.21457154525
629 0.215481232942
630 0.215833755457
631 0.215565964717
632 0.21576936647
633 0.213890361399
634 0.216700121529
635 0.21731971469
636 0.214603584959
637 0.214269655439
638 0.211372611766
639 0.210724859511
640 0.212073685923
641 0.214080500219
642 0.210928486825
643 0.210061926095
644 0.20825011656
645 0.206424052136
646 0.207866794306
647 0.207462569783
648 0.208085471878
649 0.208720308202
650 0.2089169028
651 0.208384593246
652 0.208366725227
653 0.207512236109
654 0.206850412568
655 0.206536731836
656 0.206714386847
657 0.20840015636
658 0.211014613511
659 0.213487976197
660 0.213692773699
661 0.212647972184
662 0.212847789059
663 0.213934543043
664 0.215225699099
665 0.214199731634
666 0.214084528484
667 0.214127959382
668 0.212855458374
669 0.212338091534
670 0.212409822798
671 0.213560633857
672 0.213620155582
673 0.214257004823
674 0.215464488524
675 0.214934680524
676 0.214520487187
677 0.214707179422
678 0.213286623016
679 0.213702974452
680 0.215179615598
681 0.215808349692
682 0.21534198371
683 0.216009324236
684 0.216616790722
685 0.217965441218
686 0.218794579447
687 0.219216506663
688 0.218014914814
689 0.2182479401
690 0.218106257536
691 0.218459953893
692 0.216150062277
693 0.216093932268
694 0.215329252489
695 0.215193254694
696 0.213478986706
697 0.214017462451
698 0.213649710357
699 0.214634771112
700 0.215613570021
701 0.210688211688
702 0.209413651114
703 0.209558040853
704 0.209411376439
705 0.2063952086
706 0.208524061289
707 0.206327956078
708 0.209004667618
709 0.206794126192
710 0.206164589543
711 0.20433219251
712 0.205836983396
713 0.204577845996
714 0.205632937647
715 0.204123633448
716 0.202571446726
717 0.203164342672
718 0.204614258029
719 0.203731468825
720 0.206258274177
721 0.208625069246
722 0.210183976568
723 0.208918603741
724 0.20829132284
725 0.206968957511
726 0.209410118385
727 0.209008116251
728 0.210452219678
729 0.21054905599
730 0.209486268387
731 0.209507914804
732 0.211913320586
733 0.211480137823
734 0.211739068737
735 0.211941877127
736 0.209186987123
737 0.208771656294
738 0.209056275459
739 0.209174178974
740 0.208136588216
741 0.211197175032
742 0.212959102117
743 0.214299765426
744 0.216216884509
745 0.215909097165
746 0.21626385791
747 0.215191397994
748 0.216165855842
749 0.216260440757
750 0.2157262061
751 0.217535829006
752 0.220632678683
753 0.22148411101
754 0.22183325669
755 0.222648286013
756 0.222740252132
757 0.224111926357
758 0.222940003884
759 0.222103345689
760 0.221542803071
761 0.221324946314
762 0.223035390624
763 0.222874357596
764 0.21881386145
765 0.218667317266
766 0.219363857209
767 0.220760785831
768 0.222468273037
769 0.222443956666
770 0.223766812396
771 0.223882427602
772 0.222557190783
773 0.218654926595
774 0.219590370117
775 0.217656806433
776 0.217226959266
777 0.215399930883
778 0.215616787388
779 0.211400583514
780 0.210472950179
781 0.209216736932
782 0.20853661195
783 0.209896927062
784 0.209535534742
785 0.207024183371
786 0.206646765611
787 0.206622971857
788 0.206455950065
789 0.2055447711
790 0.204829722702
791 0.204873077414
792 0.20447478017
793 0.206085583861
794 0.206704216171
795 0.20660260664
796 0.207092417976
797 0.205618701441
798 0.208558009442
799 0.20878605157
800 0.208063916422
801 0.209447448814
802 0.206137465014
803 0.204271591025
804 0.203567981752
805 0.206084425257
806 0.205529537757
807 0.205960944402
808 0.205974048805
809 0.205803642412
810 0.203696725723
811 0.205155823107
812 0.205337846685
813 0.206100662766
814 0.205898161082
815 0.204256618352
816 0.202181951617
817 0.2011915024
818 0.201633135347
819 0.201332124506
820 0.201186415975
821 0.201316953039
822 0.200811381905
823 0.201095757143
824 0.20110209488
825 0.202104563708
826 0.203281865985
827 0.205167700685
828 0.20636617765
829 0.206720861593
830 0.207863030804
831 0.208096040524
832 0.208298302805
833 0.209630883941
834 0.21161632263
835 0.211034937136
836 0.210814979811
837 0.208529062888
838 0.207674595197
839 0.206567337494
840 0.206949872912
841 0.207093822253
842 0.20616840165
843 0.208267679375
844 0.207857808727
845 0.208307327221
846 0.20990901095
847 0.208466914495
848 0.207051367169
849 0.205946160793
850 0.206279220573
851 0.205728085766
852 0.206138265562
853 0.203143033529
854 0.204175584336
855 0.205318609983
856 0.203125444688
857 0.202122913232
858 0.201677698926
859 0.201753668201
860 0.202288863761
861 0.201232589224
862 0.202728446172
863 0.202620901598
864 0.201608734225
865 0.203581331532
866 0.204718424506
867 0.203520852901
868 0.204627253319
869 0.205929130328
870 0.206841498172
871 0.206202420337
872 0.205994000612
873 0.208495964192
874 0.20853505828
875 0.211646257652
876 0.211519965218
877 0.210943981565
878 0.2103424848
879 0.211758287703
880 0.213355681998
881 0.212845315641
882 0.211009027817
883 0.210935967233
884 0.210878044417
885 0.210616029838
886 0.211488838349
887 0.212111369764
888 0.213943057401
889 0.213145657488
890 0.215740216702
891 0.2170616958
892 0.218339615361
893 0.214528324576
894 0.213996740409
895 0.212153623366
896 0.209822339023
897 0.211399927025
898 0.211906311736
899 0.213512081076
900 0.212786009623


==> latex_data/vae/mmd/gtsr-img-0.25.txt <==
x y
100 0.231274261686
101 0.232127913302
102 0.231245066672
103 0.230116170683
104 0.231142703058
105 0.236052648207
106 0.234218294658
107 0.234207694843
108 0.232551232557
109 0.230341920813
110 0.233116230244
111 0.233845553414
112 0.234492955332
113 0.235888462552
114 0.237918540363
115 0.24261242433
116 0.244685268662
117 0.248638073464
118 0.247018333043
119 0.246506222989
120 0.243849296513
121 0.250249755097
122 0.246827860031
123 0.245076752588
124 0.249437775201
125 0.254317179589
126 0.254361855195
127 0.256945314289
128 0.256256141359
129 0.25617586095
130 0.256073940409
131 0.256236314734
132 0.255338354874
133 0.256923783442
134 0.253829678211
135 0.254055150069
136 0.254600127574
137 0.253735376345
138 0.25454737912
139 0.256059387653
140 0.257503942163
141 0.257920545245
142 0.259094908557
143 0.259578448491
144 0.261208621841
145 0.261678077832
146 0.26202912395
147 0.261643529957
148 0.261744184318
149 0.259799799845
150 0.260486959526
151 0.260583026417
152 0.261021972204
153 0.263206110932
154 0.263987285061
155 0.265335414445
156 0.266317715612
157 0.267363790286
158 0.266665687952
159 0.266492659374
160 0.268159924455
161 0.267324010053
162 0.267791440648
163 0.270177802173
164 0.273936709873
165 0.273691967608
166 0.273697541428
167 0.273853965747
168 0.274227036868
169 0.274181013072
170 0.275053233559
171 0.275194399317
172 0.276109019005
173 0.277342776336
174 0.278925046912
175 0.279926939677
176 0.279971938916
177 0.279796716732
178 0.278133350559
179 0.279785227365
180 0.279133710006
181 0.277717550583
182 0.279806496231
183 0.280098848384
184 0.279985524765
185 0.278897379375
186 0.280576975856
187 0.280916509822
188 0.283932874979
189 0.286896850316
190 0.287311288504
191 0.286665620357
192 0.28648178471
193 0.284920305897
194 0.28554829787
195 0.285150637255
196 0.287922858941
197 0.288137775294
198 0.288064799087
199 0.286304427674
200 0.287594729317
201 0.290941819848
202 0.291887557531
203 0.291099159282
204 0.290796761047
205 0.28766059683
206 0.293221352898
207 0.289981183692
208 0.294451627302
209 0.298565973254
210 0.296585771256
211 0.299108891232
212 0.296827696049
213 0.288741934637
214 0.290209768188
215 0.284984193112
216 0.2844861444
217 0.28304862404
218 0.287179435285
219 0.281099977756
220 0.278852472171
221 0.277080935925
222 0.278246395357
223 0.274967790787
224 0.273482876506
225 0.271060691346
226 0.271747832137
227 0.271849279753
228 0.27241945708
229 0.269673538033
230 0.271749200922
231 0.271553224365
232 0.273475198918
233 0.271617715815
234 0.274044786349
235 0.276320248276
236 0.275155797549
237 0.276370234277
238 0.278382515552
239 0.276709971622
240 0.275038147593
241 0.274582883515
242 0.272830146998
243 0.2756067055
244 0.275332937651
245 0.27603581271
246 0.271872124805
247 0.273028450511
248 0.275660009223
249 0.275642047332
250 0.274963817422
251 0.276618042125
252 0.276138267634
253 0.275787746692
254 0.2742217758
255 0.274772489262
256 0.272008357721
257 0.273238179832
258 0.275366293704
259 0.275979744232
260 0.27733822325
261 0.278735202108
262 0.275857735327
263 0.276040880531
264 0.272207248722
265 0.271388556524
266 0.274159818358
267 0.271452866714
268 0.274814669166
269 0.275607216437
270 0.276487108022
271 0.278046442339
272 0.277288614818
273 0.27682667686
274 0.274611792789
275 0.27026179147
276 0.269753240574
277 0.269238789733
278 0.269794250658
279 0.270202216469
280 0.269134699059
281 0.268412293587
282 0.266165371304
283 0.270031524259
284 0.269015100984
285 0.2708326524
286 0.270676433467
287 0.270525571369
288 0.271798864861
289 0.268012839217
290 0.26886182118
291 0.267857597518
292 0.265944355308
293 0.267045345595
294 0.266333616938
295 0.265809161476
296 0.262748579389
297 0.260757698793
298 0.259894126477
299 0.26020694273
300 0.260600833211
301 0.259011007254
302 0.256523901075
303 0.261688725358
304 0.262440967203
305 0.263987704416
306 0.262075471598
307 0.260043544185
308 0.257037871819
309 0.252675716584
310 0.252035819092
311 0.250510519075
312 0.251132017388
313 0.253343180701
314 0.252989029436
315 0.254555001485
316 0.254707325196
317 0.253374216571
318 0.251501479392
319 0.253639806777
320 0.253324491269
321 0.2506668544
322 0.25346655548
323 0.257403328183
324 0.257483752201
325 0.255867768086
326 0.25543156143
327 0.253292773889
328 0.255345386947
329 0.253449751309
330 0.252435503395
331 0.249926171017
332 0.2485484072
333 0.248338410468
334 0.245383605054
335 0.244009586482
336 0.242557369169
337 0.245265523162
338 0.244940614728
339 0.243376644801
340 0.244400174573
341 0.244299166725
342 0.244198518268
343 0.24232180854
344 0.242032222849
345 0.24274095531
346 0.24274746457
347 0.244787665417
348 0.240802729481
349 0.244013650244
350 0.246444186245
351 0.246252423272
352 0.246341668993
353 0.247084168563
354 0.248144924887
355 0.246566363089
356 0.249259994402
357 0.250878382135
358 0.252087635128
359 0.253959748365
360 0.251379360269
361 0.252111496088
362 0.251175974055
363 0.249316228226
364 0.247623407673
365 0.246958525314
366 0.245988162286
367 0.247371194594
368 0.243773599227
369 0.243869653071
370 0.242384497973
371 0.243551502432
372 0.24295581386
373 0.239614147822
374 0.241244660292
375 0.241159662978
376 0.241875357098
377 0.240566528678
378 0.240651326581
379 0.239702589332
380 0.239214238502
381 0.240992467133
382 0.243512576254
383 0.243562333133
384 0.240975909284
385 0.239630441122
386 0.238419750326
387 0.240202283317
388 0.239380334901
389 0.238776523812
390 0.238808594544
391 0.243475847553
392 0.242275511216
393 0.24317354521
394 0.243163199147
395 0.24394701004
396 0.243740739254
397 0.243598729621
398 0.24616865039
399 0.244361070052
400 0.243107399787
401 0.244969587675
402 0.245757517671
403 0.244798337708
404 0.247166937475
405 0.248855215116
406 0.24550114404
407 0.249838119508
408 0.251791499288
409 0.256401725707
410 0.253642110262
411 0.251015331005
412 0.252248603282
413 0.252958893453
414 0.253615872873
415 0.255340150849
416 0.252128505246
417 0.253207551478
418 0.257436292099
419 0.255855328979
420 0.255245093082
421 0.255684422662
422 0.252057669026
423 0.250492360465
424 0.249537734605
425 0.250070336297
426 0.250878335302
427 0.251371163085
428 0.248378705076
429 0.247624540367
430 0.247396706504
431 0.248549553441
432 0.249280000307
433 0.250345141711
434 0.249515464735
435 0.249235100185
436 0.251712985073
437 0.250013571018
438 0.252060454813
439 0.251957628354
440 0.250135294083
441 0.251830008984
442 0.25216287228
443 0.251350045564
444 0.249831852521
445 0.247476051416
446 0.247214050972
447 0.246458163911
448 0.247074265376
449 0.246264814174
450 0.24833980553
451 0.246261015208
452 0.246776291472
453 0.245102699844
454 0.244385761037
455 0.245123360068
456 0.245454453759
457 0.243914750354
458 0.244617410088
459 0.243902451547
460 0.24681969658
461 0.246933547417
462 0.246646203183
463 0.246719960738
464 0.248064112958
465 0.250995110724
466 0.252876301074
467 0.253938990581
468 0.254127390907
469 0.252182453843
470 0.252516304416
471 0.252037933221
472 0.251465614252
473 0.255178757371
474 0.253960199585
475 0.256469149339
476 0.255474956644
477 0.254642953039
478 0.258617485814
479 0.258352052378
480 0.255964166708
481 0.254699450587
482 0.254525339926
483 0.254408800779
484 0.260916842201
485 0.261686203222
486 0.259350271027
487 0.25665261261
488 0.258225632664
489 0.257382499596
490 0.254814579548
491 0.253028663326
492 0.254695395675
493 0.254469253732
494 0.254217043268
495 0.253022815583
496 0.252988519552
497 0.251445696932
498 0.249416154057
499 0.251308765773
500 0.253154893595
501 0.251092274021
502 0.251896782734
503 0.254543682148
504 0.25109309417
505 0.246743735207
506 0.248900678294
507 0.246392363101
508 0.247175216984
509 0.246304751213
510 0.249503931221
511 0.2503344639
512 0.250901197417
513 0.247367829197
514 0.245835437092
515 0.24226571205
516 0.242943921892
517 0.243786449221
518 0.241467886494
519 0.242311098111
520 0.24399255814
521 0.246452905045
522 0.247887927635
523 0.246525811793
524 0.249377058268
525 0.248439277389
526 0.248273266836
527 0.249702411453
528 0.249467142477
529 0.250576476515
530 0.250299162061
531 0.252142197924
532 0.253674165291
533 0.25368774584
534 0.253761919456
535 0.252719696298
536 0.252122682385
537 0.249887260606
538 0.248705321199
539 0.249136950783
540 0.252160975312
541 0.252512841089
542 0.253445044006
543 0.255284834815
544 0.256134306335
545 0.255520819223
546 0.256274800306
547 0.25678417208
548 0.25609766246
549 0.255310022226
550 0.252643018831
551 0.251428865081
552 0.248967868301
553 0.251229807615
554 0.254618876412
555 0.25402048418
556 0.251174267611
557 0.252565946143
558 0.25277729108
559 0.254920426619
560 0.254488402017
561 0.25323428413
562 0.255222588802
563 0.257248496036
564 0.254933864137
565 0.253034457091
566 0.248890575691
567 0.248525584961
568 0.248176763792
569 0.248078920407
570 0.247494014483
571 0.247051628173
572 0.248982962032
573 0.247460644377
574 0.249167400265
575 0.248155715474
576 0.247260733464
577 0.248713883251
578 0.246264780882
579 0.247790306375
580 0.247441853282
581 0.24685240451
582 0.245882879747
583 0.246072943111
584 0.24227868155
585 0.240166394008
586 0.236207204844
587 0.234325903278
588 0.231975936183
589 0.234515893456
590 0.233142396584
591 0.232779347166
592 0.230557355289
593 0.228876957088
594 0.228305930158
595 0.226415373028
596 0.227295866508
597 0.228955946214
598 0.230085420323
599 0.229910191541
600 0.229896483298
601 0.231340137915
602 0.234904709502
603 0.232843240243
604 0.233073487664
605 0.235630942229
606 0.236332426489
607 0.241433346511
608 0.238532733822
609 0.241043075736
610 0.238980269998
611 0.24305462744
612 0.242448641642
613 0.245816589866
614 0.246103334732
615 0.251249706083
616 0.251147259246
617 0.252281226294
618 0.250711327514
619 0.247322391628
620 0.251484079198
621 0.253488240088
622 0.254198668542
623 0.256232983814
624 0.254019506702
625 0.255310282229
626 0.254164004034
627 0.2534740467
628 0.25292211936
629 0.253043907773
630 0.253710805328
631 0.251934236618
632 0.251138514614
633 0.248971520818
634 0.249987228513
635 0.25297538577
636 0.250600236447
637 0.251491196723
638 0.250780150059
639 0.2498239523
640 0.251149391909
641 0.253119852635
642 0.25074414746
643 0.250326571114
644 0.249393000633
645 0.248062960251
646 0.249162149647
647 0.248014501997
648 0.249151179473
649 0.250009532134
650 0.249702010743
651 0.249160884683
652 0.249531875333
653 0.250436098267
654 0.248570418138
655 0.246557479941
656 0.248202913598
657 0.249321093278
658 0.251590379122
659 0.256251001319
660 0.256216447778
661 0.254689920913
662 0.254943365831
663 0.256070466628
664 0.256472375992
665 0.255472940203
666 0.255844780572
667 0.254879478989
668 0.253333658172
669 0.25257381022
670 0.251953475897
671 0.253811864882
672 0.252396987867
673 0.253785370975
674 0.253707131356
675 0.252187834204
676 0.251718868263
677 0.25332733177
678 0.252426679812
679 0.251647971562
680 0.253498113806
681 0.254046146666
682 0.253734545617
683 0.253469082096
684 0.254182403036
685 0.254678397972
686 0.25659146862
687 0.257389677478
688 0.256513429332
689 0.256713256744
690 0.257563867844
691 0.258829317342
692 0.256857909038
693 0.257174963714
694 0.258936103568
695 0.260058493442
696 0.258675528586
697 0.25930327459
698 0.259455900842
699 0.260959641926
700 0.261818321294
701 0.255422000491
702 0.253260887007
703 0.251699907948
704 0.251591922067
705 0.247751146714
706 0.250289097716
707 0.245885992086
708 0.249449095163
709 0.245912041398
710 0.246433234747
711 0.242825317658
712 0.244546474899
713 0.242070991579
714 0.243894081018
715 0.23965625345
716 0.239338405495
717 0.237640065925
718 0.236452831026
719 0.237843886475
720 0.23549122588
721 0.23237470496
722 0.233892367986
723 0.229967869101
724 0.229665579599
725 0.230336392631
726 0.233749989669
727 0.234326336267
728 0.23560309448
729 0.234856665845
730 0.233648308715
731 0.234089885528
732 0.235109282576
733 0.235031785165
734 0.237260838504
735 0.236113556849
736 0.23422871548
737 0.233314610593
738 0.231180184424
739 0.230722195216
740 0.229702784472
741 0.230685034329
742 0.232071289923
743 0.232341020967
744 0.232605482202
745 0.231348571653
746 0.231717931546
747 0.231000950208
748 0.230751635002
749 0.231110490623
750 0.230814684031
751 0.232883412437
752 0.23648504074
753 0.235468848286
754 0.235764300278
755 0.237462127981
756 0.236701318091
757 0.237494940198
758 0.235774599258
759 0.234750904575
760 0.23362592691
761 0.235462637519
762 0.237326274017
763 0.237118332193
764 0.23424692947
765 0.235817677696
766 0.235471943826
767 0.23835090989
768 0.238675044339
769 0.238917511851
770 0.241740554167
771 0.242348602927
772 0.242957389215
773 0.240360968953
774 0.240732148463
775 0.239696194445
776 0.239105959699
777 0.236724239356
778 0.236824370144
779 0.234419390596
780 0.233237666631
781 0.232909870662
782 0.233004501444
783 0.234499062915
784 0.234523501184
785 0.23232552621
786 0.232117575719
787 0.232824902223
788 0.232193271424
789 0.229846538004
790 0.228672167652
791 0.228274359366
792 0.226600346823
793 0.227769672421
794 0.227029577913
795 0.226677124337
796 0.227050405886
797 0.225981495108
798 0.228309469231
799 0.228029470275
800 0.226712391477
801 0.228191217522
802 0.224942509456
803 0.22430848007
804 0.223515385737
805 0.226864389785
806 0.226058314205
807 0.225745713622
808 0.226237461559
809 0.227226637595
810 0.224411840061
811 0.22615126967
812 0.224691581755
813 0.226368997946
814 0.225872589627
815 0.225106443892
816 0.224965756945
817 0.226674688804
818 0.229043629719
819 0.227788068017
820 0.228899486473
821 0.231631399775
822 0.233798840328
823 0.233184697465
824 0.231692787933
825 0.229056531656
826 0.228826466574
827 0.230113759184
828 0.231183701303
829 0.233370304078
830 0.23478809119
831 0.235165446253
832 0.23541066914
833 0.235741093267
834 0.235838540784
835 0.235127196407
836 0.234972175948
837 0.233752597345
838 0.23333365724
839 0.233356210401
840 0.233317861272
841 0.233617379112
842 0.232505066892
843 0.235032121839
844 0.234985420383
845 0.236015859369
846 0.236616039673
847 0.235867411417
848 0.234244851645
849 0.233600912092
850 0.234161610449
851 0.235071687139
852 0.235129237287
853 0.232239816301
854 0.233856714325
855 0.235415480263
856 0.235046758801
857 0.23458719776
858 0.234987787468
859 0.234628474737
860 0.233858514955
861 0.231971415523
862 0.233002446906
863 0.232115982082
864 0.231487291424
865 0.232048605899
866 0.232670052006
867 0.231846665495
868 0.232879285719
869 0.232359560587
870 0.232198352564
871 0.233605783698
872 0.232855959741
873 0.234506587695
874 0.234405469236
875 0.236138103395
876 0.236247414901
877 0.235047181408
878 0.234341984105
879 0.236104265115
880 0.237238442677
881 0.236347314634
882 0.236226222177
883 0.235507095551
884 0.235007139244
885 0.234448639361
886 0.234488081893
887 0.234671229836
888 0.236768845842
889 0.237441317364
890 0.240365035222
891 0.240860161903
892 0.243331774111
893 0.239087135787
894 0.239951268148
895 0.238877046825
896 0.239130106064
897 0.241674369026
898 0.24154605347
899 0.24302544619
900 0.242556788461


==> latex_data/vae/mmd/gtsr-img-0.5.txt <==
x y
100 0.293919574544
101 0.294868998664
102 0.293027526014
103 0.290581705487
104 0.292435806779
105 0.296070337577
106 0.294993909968
107 0.295360767201
108 0.294560379547
109 0.292484368127
110 0.295195254284
111 0.298530613686
112 0.298291382489
113 0.299439921692
114 0.303781212094
115 0.309516142023
116 0.311041186614
117 0.316590034885
118 0.317021494063
119 0.316719705579
120 0.315098518687
121 0.322512502715
122 0.318034764349
123 0.317469537665
124 0.322826192925
125 0.328674549617
126 0.322802935606
127 0.32194626818
128 0.324471653343
129 0.327844707046
130 0.329953271083
131 0.329932855239
132 0.330401702411
133 0.333185249868
134 0.326814250216
135 0.324311250466
136 0.319889900241
137 0.319331988688
138 0.317641548976
139 0.324545023473
140 0.328066093484
141 0.331762032395
142 0.332197116521
143 0.338733613224
144 0.344690580674
145 0.34388019222
146 0.352581930301
147 0.350210101038
148 0.353236753316
149 0.353344277549
150 0.352614794207
151 0.350831341667
152 0.351336010614
153 0.353222247891
154 0.35226049127
155 0.353807898331
156 0.353941840548
157 0.353855426088
158 0.35269076763
159 0.351481544066
160 0.351749117519
161 0.350173872683
162 0.350855382533
163 0.351063762451
164 0.356911779657
165 0.357497195186
166 0.357669716969
167 0.359297733671
168 0.36078545415
169 0.360299685168
170 0.36161338803
171 0.35984455985
172 0.359783097247
173 0.361285656401
174 0.36364252175
175 0.365655712381
176 0.367242078988
177 0.367453943835
178 0.365646571951
179 0.367743693081
180 0.366719898937
181 0.365255705847
182 0.368165202434
183 0.369238943308
184 0.369746643088
185 0.369750865131
186 0.371116500175
187 0.372536177331
188 0.374911087433
189 0.37808995375
190 0.377592128131
191 0.376710691687
192 0.37721506778
193 0.376844414415
194 0.376391551321
195 0.376736222487
196 0.378748464985
197 0.379524611692
198 0.379470946252
199 0.377781374657
200 0.37875286813
201 0.38294391309
202 0.384671820224
203 0.384079008066
204 0.382875485236
205 0.379396248638
206 0.385611963869
207 0.380449626038
208 0.385379349961
209 0.391953147081
210 0.38925322527
211 0.392904704009
212 0.390467031815
213 0.38155218254
214 0.382571824105
215 0.375141624823
216 0.373965399376
217 0.372315525049
218 0.375874367345
219 0.368583364547
220 0.366026524717
221 0.360784720946
222 0.36258416113
223 0.358693311006
224 0.358260528677
225 0.354481192165
226 0.358031479125
227 0.355792871324
228 0.35132427876
229 0.349977781119
230 0.353360667812
231 0.352492699296
232 0.359027002468
233 0.3553542293
234 0.362108084773
235 0.362673798819
236 0.368244640446
237 0.36197698578
238 0.369727894681
239 0.363046160847
240 0.356938980908
241 0.361803911037
242 0.363151903813
243 0.364608153774
244 0.35862186478
245 0.358046735837
246 0.353183990569
247 0.356069399482
248 0.356570235674
249 0.354476005198
250 0.35726738138
251 0.35995817806
252 0.360175071511
253 0.360314073362
254 0.358817227318
255 0.359395752181
256 0.355737177937
257 0.357300412719
258 0.358975206438
259 0.358999423446
260 0.361822152919
261 0.364103402066
262 0.362101094525
263 0.362441583173
264 0.35716270337
265 0.355896754989
266 0.358813315577
267 0.355442579145
268 0.357972296178
269 0.359813024288
270 0.360733334308
271 0.362147097987
272 0.360964803185
273 0.359738268048
274 0.356918978873
275 0.3531989554
276 0.353010727639
277 0.352741405479
278 0.353870449052
279 0.353219324087
280 0.352477126386
281 0.352337034786
282 0.349688496716
283 0.350878165469
284 0.348560480602
285 0.349555379217
286 0.348367241201
287 0.347843465224
288 0.346863930031
289 0.342236340231
290 0.343505149267
291 0.343029049381
292 0.34068746087
293 0.341759934349
294 0.341069129219
295 0.341893216422
296 0.339767257678
297 0.338322390222
298 0.337010635867
299 0.33641553476
300 0.336097039126
301 0.333603580866
302 0.329855327352
303 0.337007502652
304 0.337329703204
305 0.338813762896
306 0.335702089533
307 0.333406746302
308 0.327319585277
309 0.321385940452
310 0.322077078886
311 0.318638925773
312 0.319374232091
313 0.322976337241
314 0.318134816751
315 0.318179789607
316 0.319181259905
317 0.314438946
318 0.312647475006
319 0.313500418711
320 0.311614754803
321 0.308014911861
322 0.311448329332
323 0.315357969391
324 0.313847307732
325 0.31121213264
326 0.308849610029
327 0.307285895743
328 0.310440757443
329 0.316766008053
330 0.31139700366
331 0.313538154293
332 0.3109297574
333 0.315961696088
334 0.314243603415
335 0.314035104625
336 0.310085186205
337 0.314509145683
338 0.308141318723
339 0.310440104474
340 0.311601757574
341 0.30467829148
342 0.307796250949
343 0.301117648015
344 0.303595831718
345 0.301015152676
346 0.302688957737
347 0.30503736519
348 0.30561091012
349 0.305858975282
350 0.304754234348
351 0.304439964545
352 0.305057070275
353 0.305838934729
354 0.30607589992
355 0.303304782182
356 0.306878656209
357 0.306628395224
358 0.306867412024
359 0.308839472927
360 0.305664281538
361 0.306152376616
362 0.303932188152
363 0.302541653955
364 0.302659613957
365 0.302485825009
366 0.300537970474
367 0.302202038421
368 0.298394548539
369 0.298464631104
370 0.296985668557
371 0.296469682977
372 0.296580078845
373 0.294417620452
374 0.294803708697
375 0.294517043928
376 0.294228708015
377 0.292665586225
378 0.292309975613
379 0.290435097314
380 0.291972338662
381 0.292248649656
382 0.294212788523
383 0.293831811546
384 0.29246039703
385 0.293025009295
386 0.294724958674
387 0.297717255302
388 0.297434166297
389 0.297129464413
390 0.299781885335
391 0.303348561378
392 0.304365390304
393 0.305843238166
394 0.305013254716
395 0.304947712059
396 0.305989461326
397 0.30566489226
398 0.308976468038
399 0.306539868882
400 0.304488392821
401 0.307889836544
402 0.311045426983
403 0.307171463715
404 0.312757174981
405 0.314052025601
406 0.310959305732
407 0.319029148964
408 0.321249290464
409 0.324977536204
410 0.320865371482
411 0.318684715077
412 0.322364803831
413 0.323642005146
414 0.325653031862
415 0.329499816624
416 0.324920086611
417 0.326661043556
418 0.33114472382
419 0.330300740205
420 0.330403051357
421 0.331940075623
422 0.329275504236
423 0.328324688587
424 0.3284250198
425 0.328266049106
426 0.326711163142
427 0.329507279004
428 0.325816655884
429 0.321246869661
430 0.327435727514
431 0.329554852116
432 0.324961075828
433 0.318378082687
434 0.321666300999
435 0.326109511229
436 0.326988431471
437 0.32591935597
438 0.327920061989
439 0.326503647814
440 0.32923902513
441 0.332474877057
442 0.326141696895
443 0.32621315233
444 0.328060367332
445 0.336625168752
446 0.338943334592
447 0.335814154469
448 0.335368329245
449 0.336214787849
450 0.331960587928
451 0.330778241013
452 0.330901921955
453 0.328911899558
454 0.328869521983
455 0.329871630773
456 0.330378619113
457 0.328565005397
458 0.329747103774
459 0.327320503195
460 0.330674303578
461 0.330588221804
462 0.330208438801
463 0.330904467595
464 0.331309936168
465 0.33439422638
466 0.336155905254
467 0.336250401506
468 0.335727488069
469 0.333798989467
470 0.335073325988
471 0.335113849852
472 0.334009738447
473 0.337166206622
474 0.337281793034
475 0.339765638902
476 0.340287094753
477 0.339401559168
478 0.342980906005
479 0.343651395591
480 0.339637721018
481 0.339169446705
482 0.337553414468
483 0.338700117228
484 0.347108063946
485 0.347288268005
486 0.344747639859
487 0.341501517448
488 0.34354189963
489 0.34401302203
490 0.340064188973
491 0.338356518117
492 0.339897982554
493 0.339349666149
494 0.339919623554
495 0.340712473947
496 0.34109254055
497 0.339453488614
498 0.335897538004
499 0.337517523525
500 0.340284225466
501 0.337334530422
502 0.339218084048
503 0.343248922335
504 0.339682855962
505 0.334128463515
506 0.336417223557
507 0.332786637816
508 0.33365115921
509 0.333137085626
510 0.337355941516
511 0.337766139496
512 0.337693775214
513 0.332539825951
514 0.329417227895
515 0.324425050963
516 0.326769272491
517 0.327795409022
518 0.325518839917
519 0.327429452893
520 0.328262996991
521 0.329810070178
522 0.331514880467
523 0.328824137541
524 0.33255196702
525 0.332434499628
526 0.338521304623
527 0.3345666415
528 0.332985802437
529 0.330534338957
530 0.324275687681
531 0.324907100135
532 0.33044886771
533 0.331527405264
534 0.325664383604
535 0.321532102128
536 0.320883519239
537 0.322305117545
538 0.320458789412
539 0.322491597229
540 0.320486035294
541 0.321294373542
542 0.32943516784
543 0.328584275318
544 0.328637757993
545 0.31945412577
546 0.314568190871
547 0.311605655966
548 0.315388818102
549 0.312252056581
550 0.314228098455
551 0.312945046173
552 0.310766361806
553 0.312431372722
554 0.31472372704
555 0.31509558516
556 0.311666497838
557 0.311762092191
558 0.311209042906
559 0.3139276702
560 0.312104020227
561 0.310671165932
562 0.314112792276
563 0.316327260989
564 0.31515077656
565 0.313048989586
566 0.309943745072
567 0.310146389935
568 0.30881174707
569 0.308883653234
570 0.308222764564
571 0.308287178098
572 0.309304551137
573 0.30672393476
574 0.307968234476
575 0.308551579095
576 0.306749816909
577 0.307748646448
578 0.306379294865
579 0.306130937433
580 0.305863992092
581 0.305014936766
582 0.305746556805
583 0.30439556816
584 0.296825875672
585 0.293812351265
586 0.291249965007
587 0.289463198664
588 0.287568153842
589 0.289291681976
590 0.289613069577
591 0.28925671297
592 0.288184098134
593 0.287178907771
594 0.28793759051
595 0.287086846175
596 0.28725883938
597 0.28907253725
598 0.289897766551
599 0.289018470421
600 0.2876948498
601 0.292791494086
602 0.297794961525
603 0.294124621136
604 0.293508885527
605 0.299216178874
606 0.30169082055
607 0.308387758059
608 0.30246468258
609 0.307774547286
610 0.304337531438
611 0.309685283413
612 0.308624702606
613 0.311635438075
614 0.313540129804
615 0.31955013814
616 0.319013167118
617 0.321788859268
618 0.318550497062
619 0.312793784658
620 0.320181175795
621 0.32335134229
622 0.322718556424
623 0.326115470646
624 0.323001006613
625 0.325101859677
626 0.3240535758
627 0.332088439988
628 0.335294654864
629 0.339285345207
630 0.339676668286
631 0.337023330797
632 0.331426828105
633 0.336327800651
634 0.33862863608
635 0.343194328841
636 0.341564635631
637 0.335437201415
638 0.335408646526
639 0.333295280427
640 0.332103324137
641 0.333870621083
642 0.332083071533
643 0.337729561282
644 0.335571652838
645 0.335571167795
646 0.333186750445
647 0.340132381528
648 0.342937541392
649 0.342552622893
650 0.342460306447
651 0.342446797551
652 0.342780388089
653 0.342420800131
654 0.341340671628
655 0.340413681303
656 0.342728275604
657 0.342590452257
658 0.34376220046
659 0.348705485456
660 0.348953679374
661 0.348031554541
662 0.346099427086
663 0.346648536531
664 0.34589046045
665 0.344817410775
666 0.345073108205
667 0.345171065704
668 0.344383147572
669 0.343482220731
670 0.34240426514
671 0.3455085022
672 0.344813710654
673 0.346402678519
674 0.346234094157
675 0.345287024045
676 0.344245062855
677 0.345770529547
678 0.34377369496
679 0.34413132162
680 0.346000411242
681 0.346940387185
682 0.347138705994
683 0.34711403903
684 0.34789452475
685 0.349547284338
686 0.351425342139
687 0.35140773752
688 0.349912334016
689 0.350512211148
690 0.350907295665
691 0.351576958491
692 0.349573676442
693 0.349844762192
694 0.349873037669
695 0.349194450986
696 0.348330889419
697 0.349303031039
698 0.348344743942
699 0.349580828643
700 0.349470241504
701 0.341207146181
702 0.337041068807
703 0.335846992024
704 0.336697699188
705 0.330978672513
706 0.333539487519
707 0.328675204665
708 0.333449179193
709 0.327254742977
710 0.326943419294
711 0.323202323561
712 0.324898145256
713 0.323078030828
714 0.322445495146
715 0.316750026227
716 0.318990977707
717 0.316198798247
718 0.31469728266
719 0.315553627567
720 0.311239562343
721 0.305411088639
722 0.307060004539
723 0.303300481931
724 0.303548509368
725 0.306838550779
726 0.305140527929
727 0.29915059577
728 0.29882265876
729 0.297199690763
730 0.296763994315
731 0.294994056624
732 0.296123845268
733 0.291463257046
734 0.294414969665
735 0.290343494851
736 0.293639814404
737 0.296964052029
738 0.300197763447
739 0.300604211352
740 0.299467334704
741 0.298648845443
742 0.300096151424
743 0.296279323576
744 0.29427743854
745 0.294976408946
746 0.296932240425
747 0.291794061845
748 0.286931482314
749 0.28668540699
750 0.288652265168
751 0.290339316647
752 0.293637367362
753 0.294522279238
754 0.29342220891
755 0.294032842504
756 0.294377966976
757 0.2958055873
758 0.293334296701
759 0.29018413131
760 0.290285593842
761 0.290904494001
762 0.292593478527
763 0.29232107117
764 0.290799289584
765 0.292162954761
766 0.293311496446
767 0.295387952321
768 0.296725012347
769 0.296994866116
770 0.299431585656
771 0.29818738192
772 0.299646356088
773 0.298148078801
774 0.297779095347
775 0.296258094064
776 0.296455556669
777 0.293331795038
778 0.294336222281
779 0.292064712535
780 0.291047897561
781 0.290112736463
782 0.29056874949
783 0.290227596353
784 0.28860887212
785 0.284808747769
786 0.284125643776
787 0.284807677365
788 0.285169744425
789 0.283104691243
790 0.282475567253
791 0.28242013902
792 0.281988200034
793 0.282757253117
794 0.283885731616
795 0.285697139248
796 0.28663934701
797 0.284779596826
798 0.287765647228
799 0.288548606505
800 0.288177591923
801 0.290225005083
802 0.285208561676
803 0.282311826818
804 0.282767082415
805 0.287097560255
806 0.285144089309
807 0.284084613061
808 0.286386763168
809 0.286279881783
810 0.283584856396
811 0.28457637903
812 0.284224515484
813 0.28391783227
814 0.284524371837
815 0.283079434654
816 0.282814554563
817 0.285117652374
818 0.289642598195
819 0.287833559492
820 0.290270003154
821 0.292870166708
822 0.296865645465
823 0.29712813299
824 0.294336452274
825 0.289180408441
826 0.291124247914
827 0.293038098812
828 0.294392621932
829 0.298976274247
830 0.301148298578
831 0.307815777752
832 0.306843483682
833 0.306353597285
834 0.30476700781
835 0.309983143269
836 0.311806462002
837 0.308820769889
838 0.306510219717
839 0.310774164713
840 0.316602824577
841 0.31914322086
842 0.31640614305
843 0.318058852021
844 0.318468871763
845 0.319183377509
846 0.323252540705
847 0.323975706871
848 0.3318391522
849 0.338370003032
850 0.338127867665
851 0.338702024658
852 0.338374051938
853 0.33631141448
854 0.33721030553
855 0.337623554482
856 0.337607500313
857 0.337936901771
858 0.337665193479
859 0.336643170031
860 0.335654252583
861 0.335641012785
862 0.335990843904
863 0.335495697929
864 0.334881562806
865 0.335464563574
866 0.335437320417
867 0.333908878446
868 0.334262891848
869 0.333238447777
870 0.33317344665
871 0.332246596816
872 0.330472451588
873 0.33172254509
874 0.331423612584
875 0.332928268452
876 0.333937493481
877 0.33523825096
878 0.334332590344
879 0.336530656194
880 0.337579142401
881 0.33739693782
882 0.336691871476
883 0.336454946004
884 0.337471437593
885 0.337966457195
886 0.338033771099
887 0.336820529782
888 0.337586275604
889 0.338004182313
890 0.340299335095
891 0.341287931292
892 0.342974108054
893 0.338681141482
894 0.339179528394
895 0.337950155772
896 0.336465799324
897 0.338370691293
898 0.337093117198
899 0.339319292018
900 0.33850146208


==> latex_data/vae/mmd/gtsr-img-1337.txt <==
x y
100 0.941014380575
101 0.939086414509
102 0.949297982297
103 0.948655996347
104 0.959267198941
105 0.960017119795
106 0.959193591412
107 0.947925779465
108 0.947654737864
109 0.934540775901
110 0.919774631468
111 0.931620099556
112 0.931762932864
113 0.931725589901
114 0.92593186655
115 0.917003418382
116 0.927999149792
117 0.930242285322
118 0.92783294114
119 0.923580401615
120 0.927202398126
121 0.923572785237
122 0.927626959075
123 0.926271239458
124 0.914570977207
125 0.924233794771
126 0.922713822785
127 0.927125728101
128 0.928861228281
129 0.914751933283
130 0.913370494625
131 0.91357767966
132 0.920903767893
133 0.932063651607
134 0.933820244659
135 0.945377918984
136 0.943356463057
137 0.942616615524
138 0.948741066423
139 0.934711147717
140 0.922386137236
141 0.907776567883
142 0.91071345943
143 0.910028813456
144 0.908285915004
145 0.907292692338
146 0.892757302912
147 0.886785490709
148 0.889428196575
149 0.884717612515
150 0.874263232195
151 0.867224853643
152 0.865263589422
153 0.863907543958
154 0.853336081204
155 0.859758793457
156 0.847427395186
157 0.837191558528
158 0.845296198883
159 0.831728378638
160 0.838934969727
161 0.850342439486
162 0.845509247513
163 0.844180288164
164 0.847546232216
165 0.834318969378
166 0.833217844213
167 0.833370520055
168 0.845235679772
169 0.833806162001
170 0.848427617357
171 0.858325508141
172 0.859114527038
173 0.85407860203
174 0.854557372194
175 0.842517224223
176 0.833774116136
177 0.842315570646
178 0.844197355886
179 0.845600175338
180 0.842718298276
181 0.841723637929
182 0.841738673415
183 0.830286693818
184 0.83033133789
185 0.82615647427
186 0.83588993862
187 0.840357918332
188 0.837211856387
189 0.834635716823
190 0.824791423956
191 0.822811880364
192 0.825471894552
193 0.812869929798
194 0.815146935497
195 0.816087305344
196 0.811583640094
197 0.820223188002
198 0.816539929828
199 0.827535003696
200 0.821335514171
201 0.833283274627
202 0.829080364319
203 0.836278310456
204 0.839046933505
205 0.83878267006
206 0.82760707446
207 0.83710203047
208 0.835966131933
209 0.833139696853
210 0.844541140577
211 0.838560410537
212 0.83911354389
213 0.838107546157
214 0.842839021256
215 0.844904327685
216 0.845655270284
217 0.83561822214
218 0.84085022974
219 0.836789370342
220 0.835194623932
221 0.836441493873
222 0.83136502161
223 0.832569602156
224 0.832251612618
225 0.833871865315
226 0.834712747722
227 0.821459313004
228 0.820261714503
229 0.818287107534
230 0.818258092596
231 0.821284640714
232 0.809944852793
233 0.80992169465
234 0.810023932317
235 0.797250643087
236 0.796387930965
237 0.795373957345
238 0.794237394381
239 0.804977368895
240 0.815642679893
241 0.826462066219
242 0.816044786674
243 0.804120540718
244 0.812877084059
245 0.815586582621
246 0.82926052644
247 0.827983575802
248 0.828180081072
249 0.832869315675
250 0.842389233642
251 0.84274261466
252 0.841096173207
253 0.854675857899
254 0.856092491707
255 0.8448887097
256 0.856408791994
257 0.869800132881
258 0.870470746767
259 0.873679669654
260 0.882686111892
261 0.883532687702
262 0.889633198984
263 0.888169638372
264 0.891149095778
265 0.903242788564
266 0.911316391951
267 0.912821135761
268 0.900482840581
269 0.899907397333
270 0.898654295041
271 0.89006221546
272 0.90200186107
273 0.91235448921
274 0.908848439183
275 0.922065311124
276 0.92286534043
277 0.916074959505
278 0.914035925047
279 0.912783846383
280 0.91576950808
281 0.911279660919
282 0.915697236954
283 0.916582354191
284 0.927301152942
285 0.92950501692
286 0.919651036123
287 0.920220299941
288 0.926807867847
289 0.923256886848
290 0.92096516778
291 0.933600461875
292 0.930569679653
293 0.943314148956
294 0.942639277711
295 0.951786970795
296 0.951422162458
297 0.943654893467
298 0.94719063583
299 0.939175163919
300 0.940149854568
301 0.928037912358
302 0.919076730384
303 0.919871078636
304 0.91656242572
305 0.91680472787
306 0.924230091683
307 0.920227017398
308 0.910939746379
309 0.917277181647
310 0.917261394938
311 0.91926968066
312 0.913868845267
313 0.916416141776
314 0.915849705793
315 0.926603437797
316 0.926749892758
317 0.93683312206
318 0.941803577989
319 0.940786000075
320 0.952774849621
321 0.960577082737
322 0.957334447792
323 0.945021016116
324 0.959046392877
325 0.94553050851
326 0.947425759848
327 0.95282935685
328 0.950926567891
329 0.953337526867
330 0.958748625707
331 0.949621912255
332 0.963212170622
333 0.960279293273
334 0.974853504605
335 0.977540966639
336 0.978291860542
337 0.965088351397
338 0.95889831572
339 0.950504925159
340 0.936856306557
341 0.937543491507
342 0.951029864502
343 0.959763433333
344 0.954733365684
345 0.950928839921
346 0.936216853527
347 0.942628610419
348 0.942503173244
349 0.938062814844
350 0.927069783222
351 0.936183210179
352 0.941034173889
353 0.93332116029
354 0.929988405931
355 0.942647673166
356 0.943171183013
357 0.932774773562
358 0.93383785945
359 0.940112363187
360 0.932096954311
361 0.92190201514
362 0.923420295953
363 0.937265885183
364 0.941623623006
365 0.933745567523
366 0.929080332818
367 0.928131825697
368 0.941534707851
369 0.943391511264
370 0.930673394328
371 0.93058322924
372 0.920603566682
373 0.913666255333
374 0.925631318382
375 0.918305609312
376 0.929469626252
377 0.932534609843
378 0.944325815231
379 0.943050257012
380 0.938867833102
381 0.935582067728
382 0.930834426558
383 0.936499147063
384 0.928624047331
385 0.930294096815
386 0.929127620547
387 0.936931684868
388 0.926320210192
389 0.925856118441
390 0.929673284132
391 0.921670814248
392 0.921107621448
393 0.921544630653
394 0.920638523902
395 0.914110929084
396 0.913141761055
397 0.90582482544
398 0.903116228239
399 0.908854992237
400 0.903920426833
401 0.915837234934
402 0.927871192181
403 0.919458881431
404 0.921831966319
405 0.920582364065
406 0.91591283901
407 0.912059141802
408 0.908135507416
409 0.90309082514
410 0.904967329146
411 0.896386634701
412 0.90442824907
413 0.910539099882
414 0.897701635301
415 0.888724169063
416 0.881780220438
417 0.876598090007
418 0.867333280015
419 0.876119879415
420 0.865172403155
421 0.861031550777
422 0.864742401462
423 0.863553225249
424 0.857239920814
425 0.8674204114
426 0.876244496429
427 0.871583326817
428 0.882646993236
429 0.89336516936
430 0.895424597905
431 0.892283736099
432 0.882749327342
433 0.88011012931
434 0.87006064275
435 0.87076786605
436 0.869775934689
437 0.876431234276
438 0.87031178456
439 0.869663092381
440 0.872353498375
441 0.866736444686
442 0.864732331681
443 0.867890583361
444 0.871333863159
445 0.867655453428
446 0.881055020632
447 0.87522496137
448 0.884571168156
449 0.889021884223
450 0.889424482675
451 0.880173613436
452 0.878746095469
453 0.880097519425
454 0.878838837744
455 0.86577515889
456 0.856621108135
457 0.857384033158
458 0.844823513105
459 0.837641056927
460 0.835877661424
461 0.833366837102
462 0.833845721573
463 0.822789794818
464 0.82594115403
465 0.819427814583
466 0.812482389593
467 0.816535622199
468 0.810717328164
469 0.809314804247
470 0.81042882708
471 0.812245343456
472 0.815078179903
473 0.810080747263
474 0.801070248531
475 0.795852350736
476 0.796693752863
477 0.790208436021
478 0.784963478783
479 0.7917290604
480 0.803642831279
481 0.80039825476
482 0.802909024835
483 0.807813821179
484 0.804440002885
485 0.802150145987
486 0.8020598172
487 0.802814091176
488 0.811677038166
489 0.810471238354
490 0.818917675592
491 0.817583709339
492 0.831335684806
493 0.825719477378
494 0.819254792582
495 0.824762229158
496 0.835100623954
497 0.835651287089
498 0.844103688025
499 0.846239693389
500 0.857896257437
501 0.858832513627
502 0.85543610943
503 0.860157801046
504 0.846798300268
505 0.857819300824
506 0.86688082858
507 0.87426073092
508 0.874687924772
509 0.884512538381
510 0.884606461436
511 0.888602630642
512 0.878734163696
513 0.870236538534
514 0.876851776545
515 0.883062052798
516 0.879832146401
517 0.88216581862
518 0.890923718561
519 0.885780684584
520 0.88642993059
521 0.894242068424
522 0.898967457176
523 0.902699139833
524 0.904278991234
525 0.893474271371
526 0.883277797928
527 0.885510290869
528 0.873225789782
529 0.874420845696
530 0.872303717413
531 0.876022845198
532 0.885572653473
533 0.891751192316
534 0.889237212749
535 0.899763499252
536 0.892583068668
537 0.890735315877
538 0.898622231371
539 0.895822396871
540 0.906754776929
541 0.902171512842
542 0.893724236834
543 0.891173171484
544 0.898900999659
545 0.895272293477
546 0.890632276604
547 0.899763377486
548 0.885553925508
549 0.880935353363
550 0.890207231433
551 0.902072913703
552 0.906788238375
553 0.903410728787
554 0.910936098472
555 0.924696256094
556 0.925743199441
557 0.927006951945
558 0.93008343289
559 0.94111080196
560 0.949539617171
561 0.951965174904
562 0.942180643009
563 0.94463971324
564 0.944145620909
565 0.948711589113
566 0.951623340712
567 0.949344045226
568 0.955485978509
569 0.957094839688
570 0.967021944064
571 0.967254006436
572 0.970472862304
573 0.985491264054
574 0.98209208699
575 0.992869977838
576 0.984973623804
577 0.995933327987
578 1.00519451137
579 1.01052025834
580 0.998961022626
581 1.00061096987
582 1.00230156069
583 0.993857239554
584 1.00103432072
585 1.01209827889
586 1.02141835325
587 1.00935499867
588 0.996760924802
589 0.99261748216
590 0.981150246622
591 0.980326800163
592 0.967733559599
593 0.972878252391
594 0.982095894981
595 0.970757250175
596 0.964699519583
597 0.970953248942
598 0.967895007827
599 0.969480102976


==> latex_data/vae/mmd/gtsr-img-1338.txt <==
x y
100 1.06255886884
101 1.05495376313
102 1.05439027478
103 1.05512072197
104 1.06781610259
105 1.06946214042
106 1.06677461907
107 1.06287217853
108 1.05852556145
109 1.04859146874
110 1.03330857545
111 1.04011460697
112 1.04142355974
113 1.03937431814
114 1.02542931636
115 1.01158653492
116 1.02241970181
117 1.01530450933
118 1.02300464209
119 1.01527842514
120 1.01836246357
121 1.00908598131
122 1.00303283209
123 1.00018921592
124 0.994430812326
125 1.00650705933
126 1.00542341513
127 1.00329649312
128 1.00242590119
129 0.99639921397
130 0.993316032927
131 0.990902608128
132 0.992302499816
133 0.999573250763
134 0.998027462985
135 1.00409081175
136 1.00126718088
137 0.996489821038
138 0.997427740027
139 0.984320861122
140 0.978624081776
141 0.964604191237
142 0.966156042548
143 0.968032906511
144 0.962628196384
145 0.952748505778
146 0.948353107259
147 0.935455312759
148 0.938995586604
149 0.933601654322
150 0.922251736638
151 0.91740325625
152 0.919178400094
153 0.91265686995
154 0.900236961555
155 0.905557701965
156 0.890947272935
157 0.884699572469
158 0.884177582843
159 0.875747063013
160 0.885965405846
161 0.897705506818
162 0.89956643122
163 0.896753903435
164 0.901989328513
165 0.895530838508
166 0.903947416357
167 0.894069403314
168 0.90026157512
169 0.893725416882
170 0.906951458641
171 0.910607601293
172 0.911973936987
173 0.905245470917
174 0.914246428179
175 0.901374476756
176 0.891138694277
177 0.890132282963
178 0.897531810304
179 0.897989033058
180 0.898422239828
181 0.898953695391
182 0.89726066431
183 0.894671879612
184 0.900055031971
185 0.887768800295
186 0.893572372731
187 0.902672062984
188 0.890309266526
189 0.895992075361
190 0.889836942346
191 0.893110606332
192 0.903020875809
193 0.890593652044
194 0.890440823396
195 0.883677978804
196 0.875912549565
197 0.882503260604
198 0.884041551386
199 0.893161321341
200 0.890194319602
201 0.902967190455
202 0.899338869995
203 0.909697624339
204 0.909714150532
205 0.909948001952
206 0.897761932777
207 0.905123441481
208 0.906823417904
209 0.907175510353
210 0.919027593583
211 0.917472799389
212 0.917282275909
213 0.918648621546
214 0.920966927932
215 0.925366405888
216 0.912840848905
217 0.916897449428
218 0.922118986274
219 0.932059915931
220 0.932987556394
221 0.942573781701
222 0.95248171512
223 0.951788411083
224 0.948834696336
225 0.948641078275
226 0.950526979226
227 0.940600792063
228 0.940031154887
229 0.92885698131
230 0.929964859025
231 0.933077118873
232 0.920695252183
233 0.922889455891
234 0.92075739098
235 0.910129224053
236 0.912563331855
237 0.904584971265
238 0.904630646712
239 0.914845141718
240 0.916626948469
241 0.929928250115
242 0.916529155814
243 0.904349185048
244 0.910889659647
245 0.921606986374
246 0.929622244282
247 0.935510822756
248 0.933824991182
249 0.937591905534
250 0.938988634991
251 0.934409274452
252 0.932102321214
253 0.945791673982
254 0.954601087446
255 0.941909714982
256 0.954633917908
257 0.966110604938
258 0.963472520444
259 0.960004494298
260 0.961629521167
261 0.96049371576
262 0.960072381432
263 0.967347020064
264 0.96672492027
265 0.979392931123
266 0.977010995517
267 0.980051374368
268 0.978488071963
269 0.97252987732
270 0.974221190979
271 0.97242108855
272 0.986721289365
273 0.995583319985
274 0.985232868843
275 0.996760669578
276 0.996976240471
277 1.0088802512
278 1.00126485869
279 1.00826319409
280 1.01237673386
281 1.00934328458
282 1.01246153807
283 1.01525289041
284 1.01209598189
285 1.01548578716
286 1.00624026051
287 1.00763411387
288 1.02150225628
289 1.01345971621
290 1.00913196631
291 1.01694574221
292 1.01351884709
293 1.02776573408
294 1.01627862292
295 1.02682782382
296 1.02630160607
297 1.01605168508
298 1.01731066829
299 1.00675262882
300 0.999454314165
301 0.989921682033
302 0.979275458661
303 0.96758373303
304 0.964134639472
305 0.975049550557
306 0.987199521049
307 0.98330204317
308 0.978677110338
309 0.990487965
310 0.992577228413
311 0.989724029913
312 0.982679478159
313 0.982953368886
314 0.981710391114
315 0.986034212295
316 0.991564163568
317 0.995873064477
318 0.995551650284
319 0.980798172399
320 0.990947130764
321 0.983656896016
322 0.972935038535
323 0.973367864111
324 0.980253872655
325 0.966956676623
326 0.96687541782
327 0.968648584398
328 0.972721487372
329 0.975023748678
330 0.977701060903
331 0.971836369882
332 0.985654403018
333 0.982602130051
334 0.996428335829
335 0.998403681226
336 0.997708852072
337 0.995482166956
338 0.995356150732
339 0.985049458095
340 0.982030217685
341 0.97268896029
342 0.986294878221
343 0.997422327207
344 0.994833866053
345 0.995126172112
346 0.984699697147
347 0.984248986354
348 0.989774388704
349 0.989247093018
350 0.98708221263
351 0.999271659544
352 1.00887546699
353 0.999745822332
354 0.989973491584
355 1.00383453241
356 1.0055545391
357 0.994394230956
358 0.997141475182
359 1.00992759365
360 1.00081150137
361 0.989272599199
362 0.989993459829
363 0.994467904031
364 1.00003993974
365 0.990955927249
366 0.988275300028
367 0.986171571793
368 0.993932033116
369 0.996481487983
370 0.980402822975
371 0.980145628251
372 0.967802336056
373 0.961336297966
374 0.973736409694
375 0.968476997919
376 0.978888713079
377 0.975921652018
378 0.984960540577
379 0.976722629831
380 0.972522453034
381 0.964630469926
382 0.961806900953
383 0.969048028906
384 0.966743682316
385 0.966006849922
386 0.962016570409
387 0.96496504075
388 0.950378338107
389 0.958450268923
390 0.973342571855
391 0.967977230844
392 0.965035467426
393 0.964984244667
394 0.976274412292
395 0.975768134457
396 0.971897802308
397 0.969638265089
398 0.964301824404
399 0.967885443543
400 0.971011169334
401 0.971096651974
402 0.985683928995
403 0.98849304491
404 0.99186219048
405 0.978750978846
406 0.974112820633
407 0.972219991703
408 0.964547926611
409 0.95189538902
410 0.946679503293
411 0.946236609165
412 0.953174865044
413 0.956826604286
414 0.953975938581
415 0.944300237698
416 0.943002991489
417 0.937810203416
418 0.931426163352
419 0.937968998004
420 0.927647298341
421 0.932229795078
422 0.934989060038
423 0.927644438829
424 0.922816942478
425 0.922988376958
426 0.930893479845
427 0.928781086838
428 0.938745969347
429 0.952062648211
430 0.954799987658
431 0.952708414037
432 0.944446403598
433 0.943520623732
434 0.933359426514
435 0.931786587925
436 0.932777079397
437 0.946946628096
438 0.934082232017
439 0.935862577942
440 0.93416268634
441 0.936622725616
442 0.934882711953
443 0.938506980305
444 0.937387835499
445 0.933152686941
446 0.948758600759
447 0.95061682061
448 0.955793972543
449 0.956128607986
450 0.957251265481
451 0.946502119138
452 0.939659295586
453 0.946399255116
454 0.945290205145
455 0.932810196083
456 0.919986958159
457 0.926230418898
458 0.913092659591
459 0.902996138066
460 0.905892986612
461 0.903472581521
462 0.899122368308
463 0.89498633832
464 0.89811746095
465 0.891467590162
466 0.886314435224
467 0.886825982478
468 0.876586728769
469 0.877713957233
470 0.881521446345
471 0.881451233063
472 0.88409587735
473 0.877005328809
474 0.866630377982
475 0.860028235779
476 0.860837117279
477 0.853616071886
478 0.848622367048
479 0.849102870663
480 0.858836579327
481 0.85523897816
482 0.8571203738
483 0.852372070541
484 0.851260955579
485 0.851338834672
486 0.862630226707
487 0.86360756918
488 0.875497333162
489 0.875141556085
490 0.875337957025
491 0.869272307893
492 0.878441342774
493 0.874656011119
494 0.866843565038
495 0.866541156919
496 0.880286686962
497 0.879259549291
498 0.893224861429
499 0.898023437084
500 0.907747364262
501 0.912515496039
502 0.901449116834
503 0.907013473054
504 0.895495833578
505 0.897561510725
506 0.904598275581
507 0.91272246482
508 0.912816766722
509 0.922979073523
510 0.927364736438
511 0.920373712029
512 0.909827038117
513 0.904045850177
514 0.912550398362
515 0.921084998551
516 0.922762596845
517 0.92460154436
518 0.931110788005
519 0.928695295425
520 0.932080282049
521 0.93834522545
522 0.945297726904
523 0.951875889665
524 0.957235407363
525 0.956997813296
526 0.951953567795
527 0.950670271543
528 0.941239740005
529 0.942282259379
530 0.939221552839
531 0.942482217828
532 0.947519050487
533 0.950841875112
534 0.94726945276
535 0.959835923552
536 0.946314030169
537 0.93878809895
538 0.943060576791
539 0.940030781144
540 0.953368943304
541 0.947751422498
542 0.945943040913
543 0.933352218502
544 0.944900994554
545 0.93678600758
546 0.926740175222
547 0.929852133129
548 0.920868033759
549 0.920284487549
550 0.930221777509
551 0.940091216542
552 0.946613062968
553 0.942601958897
554 0.956285242366
555 0.967884505821
556 0.970164079291
557 0.966347927719
558 0.968269487465
559 0.976913752266
560 0.985913354564
561 0.988207532456
562 0.986471085769
563 0.980911458088
564 0.982582167384
565 0.98685521625
566 0.991340418143
567 0.991035935676
568 1.0029711934
569 1.00014288054
570 1.0121481323
571 1.00866111761
572 1.01468108563
573 1.02536319339
574 1.02280652327
575 1.03537684401
576 1.02367669408
577 1.0367587854
578 1.0431565348
579 1.05133124464
580 1.04353867477
581 1.04743720379
582 1.04811740292
583 1.05229696864
584 1.06254426828
585 1.0730728967
586 1.06971376669
587 1.05440379785
588 1.04340671488
589 1.03608416769
590 1.02520576631
591 1.02984146086
592 1.01830150751
593 1.02227330392
594 1.03016393364
595 1.02002070931
596 1.01795640667
597 1.02711214995
598 1.02340601685
599 1.0247811132


==> latex_data/vae/mmd/gtsr-img-1339.txt <==
x y
100 0.943917885084
101 0.942656451551
102 0.952181420606
103 0.957416332933
104 0.966214421539
105 0.967598929895
106 0.971436320699
107 0.964007644819
108 0.962806510286
109 0.955334293366
110 0.942534682554
111 0.957555274034
112 0.957670473918
113 0.957607286298
114 0.944383792809
115 0.932646814295
116 0.94075123563
117 0.942714596731
118 0.943337259484
119 0.939161267038
120 0.942547122485
121 0.932357619042
122 0.932555327729
123 0.933311241373
124 0.925573346327
125 0.936377013271
126 0.934821579214
127 0.933381060358
128 0.933120805802
129 0.919867172044
130 0.917674833243
131 0.914596451806
132 0.917305557919
133 0.919940268412
134 0.923506449841
135 0.932664789735
136 0.926984487581
137 0.926935532775
138 0.92935118596
139 0.915737808005
140 0.909131589827
141 0.898382541605
142 0.896381802764
143 0.892636072958
144 0.892277207059
145 0.88999856279
146 0.880302012642
147 0.873379562166
148 0.876367604503
149 0.879158080689
150 0.868240920376
151 0.862915467221
152 0.86945305942
153 0.867278191882
154 0.85664659085
155 0.857879723177
156 0.846481802634
157 0.843253849953
158 0.854119931853
159 0.841721596759
160 0.847909373171
161 0.858947754642
162 0.858567464509
163 0.857960476581
164 0.863084994152
165 0.850864948081
166 0.851694846403
167 0.851254167621
168 0.859479008873
169 0.849824775468
170 0.854387137394
171 0.861376834888
172 0.861889559264
173 0.855867368057
174 0.85308038669
175 0.842320987389
176 0.841242205291
177 0.836311504773
178 0.840025961497
179 0.839305253022
180 0.831557656145
181 0.831609099876
182 0.830648060552
183 0.823746830863
184 0.822728743293
185 0.815747051563
186 0.821108315513
187 0.824046809872
188 0.814425157835
189 0.807243749425
190 0.802369063886
191 0.797061930369
192 0.801662078697
193 0.790131376532
194 0.791333331143
195 0.793383955449
196 0.78868754493
197 0.796156153689
198 0.792053542784
199 0.802688642377
200 0.804136798828
201 0.81796925418
202 0.816208060466
203 0.822136495196
204 0.825487784167
205 0.824002722956
206 0.812374641965
207 0.822754260804
208 0.821868649131
209 0.819451216918
210 0.829726261942
211 0.82478691266
212 0.825616152871
213 0.824116887245
214 0.834281071351
215 0.841159658731
216 0.834090959689
217 0.827316180194
218 0.834745739412
219 0.833735673722
220 0.833969587686
221 0.83795231639
222 0.839268771025
223 0.836878590615
224 0.83355950927
225 0.833973450045
226 0.834710354807
227 0.824616495821
228 0.824883241765
229 0.823168264358
230 0.823433361213
231 0.82675788889
232 0.817665340779
233 0.823285559204
234 0.819720757294
235 0.808435504584
236 0.812361398507
237 0.804955298784
238 0.805350137748
239 0.81607380995
240 0.82485307348
241 0.835530462523
242 0.825036063739
243 0.817962966641
244 0.829326355674
245 0.833169378864
246 0.842700559293
247 0.844642892916
248 0.84643138733
249 0.84951830223
250 0.85077019648
251 0.850179822935
252 0.842706485424
253 0.854640319764
254 0.857217032598
255 0.848398269868
256 0.859236048236
257 0.871214975975
258 0.869048001764
259 0.869786763137
260 0.876026271509
261 0.875427641812
262 0.877119355908
263 0.877414698397
264 0.877666186589
265 0.881797804904
266 0.886732069096
267 0.887948045736
268 0.880048192199
269 0.878979115665
270 0.888596074455
271 0.880418104393
272 0.893951654864
273 0.90424042917
274 0.902746605672
275 0.910077580204
276 0.909172048653
277 0.909048743483
278 0.900656720732
279 0.900099573451
280 0.909917264364
281 0.906802115911
282 0.911191901878
283 0.918843422915
284 0.919614688
285 0.920963131246
286 0.910470422333
287 0.921754837324
288 0.933167565978
289 0.934965413172
290 0.932422559745
291 0.944395768983
292 0.942183350586
293 0.956483052191
294 0.952961362394
295 0.962228475727
296 0.961145899709
297 0.953324095826
298 0.95469978331
299 0.946521222042
300 0.939708612999
301 0.924103224817
302 0.914858784219
303 0.903783093018
304 0.895880551142
305 0.898309167357
306 0.905392291379
307 0.897551199507
308 0.889119806337
309 0.895405094569
310 0.887858016886
311 0.888596087333
312 0.883820051943
313 0.886424210345
314 0.884119058827
315 0.88779737334
316 0.894023040641
317 0.899657047947
318 0.90166595039
319 0.899471547975
320 0.909989033886
321 0.90847279997
322 0.904505126682
323 0.895366081764
324 0.904823593834
325 0.892517434485
326 0.901746555217
327 0.903907622631
328 0.904795519457
329 0.905102870287
330 0.912455672246
331 0.907580727255
332 0.922333149939
333 0.916962527299
334 0.931146805703
335 0.934264761672
336 0.933160214771
337 0.926865924857
338 0.918877645507
339 0.909303542565
340 0.898781375259
341 0.895526544614
342 0.908644206936
343 0.911861819622
344 0.906012259652
345 0.904775493286
346 0.894884392035
347 0.900050146826
348 0.897978406811
349 0.895828219461
350 0.89465996592
351 0.90633534827
352 0.907279032293
353 0.900740141964
354 0.897648114951
355 0.906130641284
356 0.906953584626
357 0.896058399001
358 0.897771871235
359 0.902745487246
360 0.898817831986
361 0.89020212542
362 0.890848168382
363 0.900561256753
364 0.906162198841
365 0.906829603341
366 0.895472877853
367 0.89369354979
368 0.906944767477
369 0.908246160873
370 0.895037528509
371 0.898669151535
372 0.88723612565
373 0.877609464285
374 0.890191794522
375 0.887021657441
376 0.898973955437
377 0.907457152504
378 0.921562332781
379 0.920902252322
380 0.910435167359
381 0.902042096916
382 0.900639741916
383 0.900652319415
384 0.901547446002
385 0.902839970028
386 0.901341221703
387 0.901051128067
388 0.889332935171
389 0.892956875525
390 0.904274484052
391 0.899259516037
392 0.898278523384
393 0.897536902691
394 0.896820308775
395 0.89210630579
396 0.888362166386
397 0.882471656485
398 0.88018434043
399 0.88055311937
400 0.878823302307
401 0.883990566193
402 0.892559006555
403 0.893747729489
404 0.900983849601
405 0.898289080414
406 0.896978157244
407 0.89482566708
408 0.891086699823
409 0.885867909642
410 0.891170400488
411 0.881908065414
412 0.887522316887
413 0.892626463801
414 0.883104017151
415 0.8759023356
416 0.872226308238
417 0.870625357499
418 0.861850143418
419 0.872137916803
420 0.861228880602
421 0.866673612827
422 0.864521190897
423 0.863632444217
424 0.856083523376
425 0.85582878212
426 0.855528918485
427 0.854395283512
428 0.864572662091
429 0.8764261934
430 0.878405589331
431 0.875341530745
432 0.862087034986
433 0.868134275296
434 0.857986943519
435 0.855717286657
436 0.856027450318
437 0.869415390273
438 0.8652637719
439 0.864707766583
440 0.865581812257
441 0.862299404473
442 0.862377350682
443 0.8710485572
444 0.870732529747
445 0.862101853616
446 0.874667754419
447 0.870327944042
448 0.880789569644
449 0.883903776734
450 0.884439275572
451 0.872624939287
452 0.874816429763
453 0.875266728888
454 0.87377413267
455 0.861379406829
456 0.854311184416
457 0.856421678533
458 0.844872359369
459 0.841934346922
460 0.843702569477
461 0.839889448606
462 0.840387130337
463 0.831142995486
464 0.833697794874
465 0.826993820014
466 0.827577032719
467 0.831647707219
468 0.827805741597
469 0.827577357812
470 0.828634671877
471 0.826602188042
472 0.829908341815
473 0.825960232249
474 0.818661356205
475 0.814084604386
476 0.813287857576
477 0.804325053931
478 0.795478249046
479 0.796538067219
480 0.804042646057
481 0.801800076426
482 0.801568367767
483 0.804143367379
484 0.801125897342
485 0.799501592834
486 0.804405793075
487 0.805374111209
488 0.815367332891
489 0.815961264066
490 0.818549938495
491 0.813499696576
492 0.824040359002
493 0.819833394264
494 0.814293019635
495 0.819124075666
496 0.831625521025
497 0.83422124024
498 0.846634056501
499 0.854099348493
500 0.865538956132
501 0.867380323323
502 0.860577675167
503 0.860479904594
504 0.846650379581
505 0.849743193868
506 0.857069725138
507 0.866464775261
508 0.866721797799
509 0.874242725266
510 0.879161349227
511 0.883166878379
512 0.871722055847
513 0.865718248683
514 0.871211119089
515 0.876232670893
516 0.875472022299
517 0.875800029534
518 0.881395996723
519 0.872582760474
520 0.874192104338
521 0.87278114886
522 0.881243100613
523 0.88908948146
524 0.888535619777
525 0.888405653446
526 0.877938302272
527 0.878130342551
528 0.865068121443
529 0.865088116045
530 0.858817996013
531 0.862773535735
532 0.875444944876
533 0.877340884965
534 0.875106182991
535 0.888471878881
536 0.87797141359
537 0.869174742703
538 0.878573431794
539 0.878407751401
540 0.891787450455
541 0.889273673934
542 0.88531211829
543 0.873699541046
544 0.882634884476
545 0.880084384914
546 0.872113722541
547 0.87997346158
548 0.871022228558
549 0.86859429657
550 0.87977632398
551 0.889325021563
552 0.888290461322
553 0.892014694078
554 0.901690819766
555 0.915774457362
556 0.912414282815
557 0.912249712018
558 0.91864591067
559 0.92823463699
560 0.932637222149
561 0.933621646203
562 0.922289903735
563 0.923072603039
564 0.924600130238
565 0.928759095442
566 0.930263483943
567 0.928426325462
568 0.932678420038
569 0.932595026583
570 0.941815923415
571 0.945806185188
572 0.953866232596
573 0.965102666375
574 0.960576518811
575 0.972772505233
576 0.970170050052
577 0.983070313794
578 0.990472132029
579 0.999954186787
580 0.992603881832
581 0.993582287325
582 0.994140503187
583 0.992829832788
584 0.999891138246
585 1.01168699249
586 1.01162480663
587 0.999893183957
588 0.98951403699
589 0.986913414442
590 0.97276923019
591 0.976047856639
592 0.964523530668
593 0.96926099358
594 0.9798000625
595 0.96733290121
596 0.96232628228
597 0.965510186709
598 0.962494762755
599 0.96360002897


==> latex_data/vae/mmd/gtsr-img.txt <==
x y
100 0.536768
101 0.53587
102 0.540199
103 0.538229
104 0.538991
105 0.533173
106 0.532415
107 0.537335
108 0.528995
109 0.525838
110 0.522666
111 0.511165
112 0.513934
113 0.516715
114 0.519276
115 0.522151
116 0.526238
117 0.527304
118 0.526629
119 0.536041
120 0.547236
121 0.540922
122 0.548096
123 0.544737
124 0.545099
125 0.543758
126 0.544304
127 0.550205
128 0.555037
129 0.557516
130 0.561041
131 0.552002
132 0.553505
133 0.54377
134 0.547561
135 0.557577
136 0.55761
137 0.570356
138 0.566475
139 0.561564
140 0.550821
141 0.54932
142 0.552294
143 0.54993
144 0.547838
145 0.53966
146 0.539353
147 0.535728
148 0.538306
149 0.546138
150 0.556991
151 0.548198
152 0.548178
153 0.545531
154 0.539388
155 0.536534
156 0.527206
157 0.531999
158 0.532496
159 0.535335
160 0.532119
161 0.533737
162 0.529611
163 0.530836
164 0.523156
165 0.533681
166 0.543751
167 0.544599
168 0.542427
169 0.547119
170 0.546334
171 0.545503
172 0.543608
173 0.542982
174 0.541973
175 0.541338
176 0.537755
177 0.53653
178 0.536953
179 0.539351
180 0.535376
181 0.545656
182 0.541707
183 0.540639
184 0.53269
185 0.532913
186 0.54397
187 0.54853
188 0.562508
189 0.55789
190 0.557894
191 0.549985
192 0.551322
193 0.562959
194 0.564067
195 0.570741
196 0.574881
197 0.580655
198 0.583418
199 0.579723
200 0.578934
201 0.585739
202 0.584179
203 0.582613
204 0.580823
205 0.585882
206 0.589334
207 0.592334
208 0.605251
209 0.607224
210 0.615914
211 0.623291
212 0.631699
213 0.636076
214 0.645821
215 0.648102
216 0.655361
217 0.669151
218 0.667968
219 0.656294
220 0.65189
221 0.666574
222 0.654488
223 0.65159
224 0.6624
225 0.673941
226 0.660372
227 0.650951
228 0.657629
229 0.66754
230 0.672445
231 0.676794
232 0.675294
233 0.677666
234 0.670802
235 0.662186
236 0.647343
237 0.63986
238 0.634878
239 0.648841
240 0.662083
241 0.666366
242 0.665487
243 0.679871
244 0.695782
245 0.701011
246 0.716462
247 0.714587
248 0.716538
249 0.705143
250 0.697044
251 0.6977
252 0.685154
253 0.697165
254 0.700478
255 0.718573
256 0.727871
257 0.719292
258 0.732859
259 0.729684
260 0.73095
261 0.72718
262 0.741301
263 0.740391
264 0.740625
265 0.72781
266 0.723904
267 0.736282
268 0.738271
269 0.74829
270 0.750614
271 0.763588
272 0.762488
273 0.761137
274 0.762351
275 0.77795
276 0.796201
277 0.795022
278 0.799147
279 0.81266
280 0.814855
281 0.798305
282 0.798591
283 0.784586
284 0.784154
285 0.784304
286 0.782521
287 0.779304
288 0.778266
289 0.784073
290 0.781336
291 0.789532
292 0.789781
293 0.778706
294 0.790979
295 0.784771
296 0.782617
297 0.77202
298 0.762487
299 0.75181
300 0.751382
301 0.758553
302 0.757627
303 0.756777
304 0.75715
305 0.75496
306 0.763947
307 0.748056
308 0.736929
309 0.741548
310 0.734601
311 0.743617
312 0.733679
313 0.724248
314 0.716725
315 0.701819
316 0.692959
317 0.69396
318 0.704929
319 0.701901
320 0.701594
321 0.686842
322 0.692898
323 0.700327
324 0.704466
325 0.694402
326 0.694653
327 0.701268
328 0.685209
329 0.675797
330 0.676553
331 0.672784
332 0.681913
333 0.677788
334 0.68978
335 0.688933
336 0.705998
337 0.701455
338 0.714957
339 0.701262
340 0.687846
341 0.698435
342 0.700376
343 0.701011
344 0.688437
345 0.688099
346 0.680865
347 0.683047
348 0.6807
349 0.683647
350 0.681878
351 0.692985
352 0.702045
353 0.689419
354 0.693079
355 0.678259
356 0.680579
357 0.673335
358 0.665896
359 0.667147
360 0.665509
361 0.665098
362 0.654172
363 0.669667
364 0.669569
365 0.68236
366 0.684439
367 0.685977
368 0.692719
369 0.676925
370 0.673972
371 0.667263
372 0.677772
373 0.693668
374 0.692231
375 0.68698
376 0.676501
377 0.681338
378 0.67793
379 0.673082
380 0.670393
381 0.673765
382 0.67779
383 0.676593
384 0.677397
385 0.660966
386 0.647549
387 0.645411
388 0.63123
389 0.6266
390 0.627285
391 0.629201
392 0.632133
393 0.629331
394 0.621227
395 0.632726
396 0.634574
397 0.631316
398 0.630125
399 0.638814
400 0.654862
401 0.651283
402 0.649276
403 0.663415
404 0.66416
405 0.672889
406 0.671199
407 0.672571
408 0.670389
409 0.663466
410 0.66727
411 0.652961
412 0.653368
413 0.665904
414 0.662468
415 0.659782
416 0.661306
417 0.646348
418 0.642693
419 0.642488
420 0.635477
421 0.634808
422 0.632806
423 0.622099
424 0.613542
425 0.613068
426 0.617827
427 0.612046
428 0.618769
429 0.631507
430 0.618595
431 0.618472
432 0.620648
433 0.633879
434 0.622789
435 0.621728
436 0.609508
437 0.619249
438 0.611643
439 0.61127
440 0.611495
441 0.597903
442 0.609208
443 0.59748
444 0.595414
445 0.58685
446 0.579681
447 0.585538
448 0.586538
449 0.588894
450 0.594295
451 0.585628
452 0.580242
453 0.593097
454 0.590252
455 0.589567
456 0.583265
457 0.588823
458 0.585911
459 0.586939
460 0.586511
461 0.59844
462 0.594393
463 0.583871
464 0.586737
465 0.574158
466 0.564074
467 0.552507
468 0.551771
469 0.5494
470 0.562712
471 0.560771
472 0.559237
473 0.546882
474 0.548505
475 0.54693
476 0.551324
477 0.558875
478 0.557325
479 0.55057
480 0.542566
481 0.552469
482 0.5512
483 0.551742
484 0.550991
485 0.553203
486 0.555486
487 0.558705
488 0.570425
489 0.567042
490 0.565305
491 0.557701
492 0.554794
493 0.566548
494 0.561636
495 0.552243
496 0.553894
497 0.554413
498 0.553764
499 0.54719
500 0.538773
501 0.542296
502 0.54624
503 0.537917
504 0.547546
505 0.538507
506 0.528229
507 0.538932
508 0.540685
509 0.54665
510 0.544649
511 0.546065
512 0.554806
513 0.55631
514 0.55727
515 0.560857
516 0.55645
517 0.560887
518 0.56708
519 0.56526
520 0.563883
521 0.56714
522 0.565508
523 0.566373
524 0.567206
525 0.566033
526 0.561628
527 0.568595
528 0.563933
529 0.551939
530 0.561026
531 0.56509
532 0.558345
533 0.547155
534 0.549287
535 0.559728
536 0.560642
537 0.551739
538 0.548563
539 0.547633
540 0.552307
541 0.554793
542 0.54439
543 0.543058
544 0.542981
545 0.554874
546 0.565671
547 0.567829
548 0.565515
549 0.568973
550 0.562507
551 0.558909
552 0.556943
553 0.545602
554 0.551233
555 0.552696
556 0.550566
557 0.546922
558 0.546024
559 0.557666
560 0.558009
561 0.550192
562 0.550524
563 0.550632
564 0.560662
565 0.572577
566 0.580931
567 0.585315
568 0.581075
569 0.588303
570 0.587432
571 0.585174
572 0.586384
573 0.589219
574 0.587985
575 0.582927
576 0.58565
577 0.573714
578 0.575567
579 0.579231
580 0.581086
581 0.582317
582 0.57967
583 0.580229
584 0.580002
585 0.591298
586 0.595191
587 0.603118
588 0.591618
589 0.604375
590 0.619634
591 0.630155
592 0.638194
593 0.626606
594 0.633534
595 0.636437
596 0.640195
597 0.638901
598 0.638634
599 0.645039


==> latex_data/vae/mmd/gtsr-pap-0.05.txt <==
x y
100 0.211739066463
101 0.209816403294
102 0.208709906857
103 0.207747362405
104 0.207395170101
105 0.207854527532
106 0.207722494524
107 0.206981253212
108 0.20687562632
109 0.20570637122
110 0.20557733237
111 0.205530558241
112 0.205246802508
113 0.203917570432
114 0.201627785686
115 0.200400569596
116 0.200478227163
117 0.200259421437
118 0.202505705374
119 0.202143538634
120 0.20039433082
121 0.200891115674
122 0.200726891121
123 0.201152507879
124 0.201980494581
125 0.202057092549
126 0.20330517313
127 0.203446043821
128 0.201838361871
129 0.200442144393
130 0.199551970032
131 0.198395282534
132 0.197157564626
133 0.197713804317
134 0.197795575018
135 0.196790243587
136 0.197271496534
137 0.198163182547
138 0.198688696065
139 0.199280728714
140 0.200902035074
141 0.199997673299
142 0.200438357502
143 0.198207827429
144 0.198095219131
145 0.198139247176
146 0.197977435796
147 0.199541485249
148 0.198009697227
149 0.196383877753
150 0.194723244425
151 0.1958778073
152 0.197954812046
153 0.200374020707
154 0.202212161981
155 0.202424582198
156 0.20282901452
157 0.204178973725
158 0.203674943803
159 0.205399447222
160 0.205225420762
161 0.204259524249
162 0.201468296265
163 0.204086173723
164 0.202876968136
165 0.203282718353
166 0.204910347961
167 0.206119238511
168 0.207416351902
169 0.20692969832
170 0.207271506974
171 0.207319350878
172 0.207368680133
173 0.209741527083
174 0.209786446916
175 0.210088381585
176 0.207755124675
177 0.207264146014
178 0.206887503337
179 0.208649864886
180 0.206573260117
181 0.204576151646
182 0.204438669652
183 0.205208670336
184 0.206587429965
185 0.205466646279
186 0.205685475656
187 0.204600120988
188 0.206217521339
189 0.208685988405
190 0.208153038289
191 0.206340899904
192 0.206323296149
193 0.205953904336
194 0.205404274191
195 0.205082677698
196 0.206310210237
197 0.207140505869
198 0.206774873426
199 0.206242145716
200 0.208627827467
201 0.208294622467
202 0.210547621221
203 0.211461303409
204 0.212320183898
205 0.210720248369
206 0.210492091354
207 0.210467732355
208 0.209808066637
209 0.209406355829
210 0.209448090177
211 0.210919905785
212 0.210590961373
213 0.210466355047
214 0.210050305591
215 0.210778619202
216 0.210853028433
217 0.213290221462
218 0.212859514353
219 0.213010060859
220 0.214273618364
221 0.213807767552
222 0.214561444856
223 0.214829039314
224 0.215498824244
225 0.211792611437
226 0.211629882731
227 0.211350016814
228 0.212326286508
229 0.210160908619
230 0.212438110055
231 0.212912996726
232 0.213221016025
233 0.21394742935
234 0.215543882607
235 0.21669141409
236 0.214786070851
237 0.216321150003
238 0.217480498257
239 0.216496748103
240 0.217781549646
241 0.21748121376
242 0.215819644509
243 0.217997247922
244 0.21756359503
245 0.218525937142
246 0.214881716933
247 0.215941799037
248 0.217999362558
249 0.217355501878
250 0.217615483894
251 0.219060539862
252 0.218679762658
253 0.217600507488
254 0.216379349465
255 0.215909307879
256 0.213784376873
257 0.214798683155
258 0.216571447066
259 0.218654264218
260 0.219885879183
261 0.222514843894
262 0.221652283892
263 0.22175168549
264 0.221032561617
265 0.221937093759
266 0.22384492546
267 0.220763284112
268 0.222858015782
269 0.223096767206
270 0.224538512661
271 0.226151831756
272 0.226503829191
273 0.226212086976
274 0.224760459535
275 0.219597552429
276 0.219285165538
277 0.218677834382
278 0.218991379092
279 0.218496829842
280 0.218790754406
281 0.217743579382
282 0.216143973681
283 0.219342374908
284 0.218142855727
285 0.219109682798
286 0.219807556329
287 0.219182787553
288 0.22173928838
289 0.216614330492
290 0.218060256811
291 0.217613690847
292 0.216132502171
293 0.216389637819
294 0.216347484642
295 0.215516870616
296 0.212898490606
297 0.210971827886
298 0.210050082999
299 0.210505520653
300 0.210308505806
301 0.21079837727
302 0.209192770604
303 0.209829899654
304 0.208359702384
305 0.209390853866
306 0.2072897903
307 0.208410073718
308 0.207799057967
309 0.209301438509
310 0.210723281992
311 0.210314495799
312 0.209038419987
313 0.20986845569
314 0.211460601528
315 0.209472437489
316 0.207335065281
317 0.208468697064
318 0.20910719799
319 0.20931495688
320 0.208822273815
321 0.210780498113
322 0.210957501965
323 0.211165052312
324 0.212139840962
325 0.212729785133
326 0.211587159693
327 0.210718424173
328 0.212141727847
329 0.210443783727
330 0.209411833688
331 0.210809883767
332 0.211587382545
333 0.209311422747
334 0.208861081314
335 0.209929615982
336 0.208526399969
337 0.209378749838
338 0.211783831179
339 0.210846363432
340 0.211975236053
341 0.210482019622
342 0.21198860402
343 0.2117493135
344 0.212495368669
345 0.21276743088
346 0.212193289659
347 0.21300041121
348 0.21107330261
349 0.212095586049
350 0.214163339247
351 0.213627954917
352 0.213963915904
353 0.215282203301
354 0.216068629454
355 0.216070976204
356 0.218959164917
357 0.221138059052
358 0.222431211524
359 0.223017635459
360 0.220855756808
361 0.221272450171
362 0.219030082637
363 0.21670392476
364 0.214509143753
365 0.213854531325
366 0.214183688155
367 0.215710189459
368 0.213904030832
369 0.212037183371
370 0.211561550424
371 0.214198563633
372 0.214322024162
373 0.2126379394
374 0.214856795569
375 0.216404989103
376 0.215600683518
377 0.214375871423
378 0.215821411892
379 0.214985179834
380 0.215301895881
381 0.215532723775
382 0.215915824989
383 0.216592877588
384 0.213794281872
385 0.213296056738
386 0.21258217905
387 0.213891060921
388 0.215237215685
389 0.214658727946
390 0.215458756392
391 0.218215865083
392 0.217004109737
393 0.217442318693
394 0.215655723338
395 0.213399197954
396 0.21335118789
397 0.211752156638
398 0.214237673911
399 0.213221690917
400 0.213258321924
401 0.215450726059
402 0.216338389615
403 0.218110662958
404 0.220876805401
405 0.223701593136
406 0.222778866794
407 0.221642798412
408 0.221499608654
409 0.219715032384
410 0.218022276858
411 0.217648472765
412 0.215765285164
413 0.216136695651
414 0.217160551947
415 0.218494349601
416 0.218264104319
417 0.218984494825
418 0.217123787827
419 0.217504931826
420 0.219077092851
421 0.220047258144
422 0.219859452307
423 0.220104776614
424 0.22061810807
425 0.222800944109
426 0.223221050909
427 0.224036510996
428 0.221614087142
429 0.22003003886
430 0.21807478694
431 0.21691567187
432 0.214978702797
433 0.216873326282
434 0.216072045198
435 0.215173610499
436 0.21852299047
437 0.217793302651
438 0.217385447828
439 0.215834214286
440 0.214640532714
441 0.216200313825
442 0.215780002478
443 0.215902727493
444 0.215027471031
445 0.213341190832
446 0.213225780127
447 0.213754912849
448 0.213267117519
449 0.216065449143
450 0.217644038044
451 0.216832449501
452 0.216763794706
453 0.216869655039
454 0.21761126144
455 0.21728523524
456 0.216161505457
457 0.214659644497
458 0.215336066963
459 0.216603381129
460 0.2181592706
461 0.217252488609
462 0.217988438813
463 0.217768277821
464 0.218016266552
465 0.218117072515
466 0.219486210732
467 0.220027993303
468 0.219969438068
469 0.218446568339
470 0.217547243385
471 0.215318543212
472 0.215507898574
473 0.217551311375
474 0.216706424264
475 0.218227576845
476 0.218512892554
477 0.218061000943
478 0.217442023704
479 0.217634834671
480 0.215936922026
481 0.215979662013
482 0.215754127636
483 0.2153799434
484 0.219441495024
485 0.220453416583
486 0.219131343536
487 0.219627671006
488 0.218493172283
489 0.2197167832
490 0.217013952813
491 0.215587514015
492 0.215487058209
493 0.215340801914
494 0.216492932587
495 0.215995938438
496 0.215269350017
497 0.215367099962
498 0.215217943627
499 0.215848229116
500 0.215227780763
501 0.215472244144
502 0.216735828064
503 0.216186394346
504 0.215720366786
505 0.217376971003
506 0.220349092374
507 0.219098154737
508 0.220941444067
509 0.220495705632
510 0.221098450312
511 0.220476587449
512 0.219367347315
513 0.218849234806
514 0.217616161796
515 0.218266875405
516 0.217323014525
517 0.21756756522
518 0.216083650034
519 0.215197912005
520 0.216631600279
521 0.21591883598
522 0.217780608354
523 0.215560705292
524 0.215065371203
525 0.215916498839
526 0.216169232424
527 0.216646139461
528 0.217221286429
529 0.218532670707
530 0.218554816514
531 0.220631626186
532 0.221420265179
533 0.220220911979
534 0.218057340949
535 0.217854750514
536 0.216887846492
537 0.216194581373
538 0.216550689213
539 0.217468067412
540 0.218832371661
541 0.219958989017
542 0.220093038074
543 0.22213341441
544 0.222876628816
545 0.221986583688
546 0.222892664597
547 0.223189081278
548 0.220935464892
549 0.21883224028
550 0.215871466818
551 0.214394598971
552 0.212497988381
553 0.214749721095
554 0.216226674538
555 0.214880257755
556 0.212913997619
557 0.213256213279
558 0.21361106608
559 0.215439881231
560 0.214390181075
561 0.212229752869
562 0.213474946734
563 0.214304375311
564 0.213701029811
565 0.21355150811
566 0.211122308757
567 0.211033482126
568 0.210881833592
569 0.211191458125
570 0.210024335124
571 0.210598937492
572 0.210961496494
573 0.209934017052
574 0.210227778209
575 0.209391644134
576 0.208797497022
577 0.209744400948
578 0.208365957716
579 0.208005815741
580 0.208520337443
581 0.207662052724
582 0.208360264233
583 0.20772962729
584 0.205309073469
585 0.203753763505
586 0.200351168948
587 0.200275025749
588 0.199318685137
589 0.201399303519
590 0.200645420299
591 0.200504617171
592 0.19842573073
593 0.19801246743
594 0.199437825472
595 0.199200610781
596 0.199290084256
597 0.201358753509
598 0.201487977044
599 0.201914147368
600 0.201893220174
601 0.202510403086
602 0.200201180016
603 0.201640132702
604 0.198583823521
605 0.199169874572
606 0.200900389651
607 0.200657393158
608 0.200080822134
609 0.198908487742
610 0.198329621517
611 0.199062895251
612 0.199152632625
613 0.198869016412
614 0.197808425994
615 0.198784013686
616 0.200746974448
617 0.200636257516
618 0.200916722002
619 0.201148696679
620 0.200470479435
621 0.198948359265
622 0.198052846496
623 0.198599957429
624 0.198848966243
625 0.200127346556
626 0.199480562801
627 0.201168357626
628 0.200473074553
629 0.200916093085
630 0.201491007068
631 0.201958766608
632 0.20260003208
633 0.200991817836
634 0.204101513013
635 0.203748783009
636 0.201629384158
637 0.200975108504
638 0.197509818587
639 0.19703489545
640 0.198283191405
641 0.200619581274
642 0.197513472672
643 0.197154930151
644 0.196035402983
645 0.193921896391
646 0.19435080706
647 0.195310728269
648 0.195821110779
649 0.195907764263
650 0.1961696602
651 0.195635758533
652 0.195555241136
653 0.193929750244
654 0.192836633273
655 0.192677805385
656 0.191532323384
657 0.194266606549
658 0.19704810892
659 0.197638387254
660 0.197614220873
661 0.196861370122
662 0.197886927428
663 0.198736033812
664 0.200539978262
665 0.200518396658
666 0.200252516277
667 0.200613200008
668 0.199648166555
669 0.199511783083
670 0.200126186144
671 0.1998429242
672 0.20000634786
673 0.200424766067
674 0.201864360768
675 0.202162884874
676 0.201560102958
677 0.201373990436
678 0.200725056602
679 0.201369890162
680 0.20324206588
681 0.204431063306
682 0.20292401792
683 0.204156211979
684 0.205053623816
685 0.206068412128
686 0.205658872518
687 0.206297251981
688 0.205524747528
689 0.205383991812
690 0.204933994548
691 0.204948625755
692 0.203424495633
693 0.202878745598
694 0.201387029361
695 0.201606908043
696 0.199558189488
697 0.198990364198
698 0.199308266519
699 0.200117260006
700 0.202427151572
701 0.202671323026
702 0.205238763027
703 0.204574964756
704 0.205461315443
705 0.203971055327
706 0.203178158535
707 0.203136109916
708 0.203984944245
709 0.204735404105
710 0.20299591668
711 0.202482936108
712 0.20123459759
713 0.199983033196
714 0.201156282868
715 0.200834302224
716 0.20044212335
717 0.2010421357
718 0.201645141558
719 0.200429278078
720 0.202784826558
721 0.204706251129
722 0.205662972262
723 0.203599358983
724 0.202789923603
725 0.201193350704
726 0.203225513897
727 0.20310302204
728 0.205119314344
729 0.205211641993
730 0.204244448957
731 0.203898327991
732 0.205466244356
733 0.206073383799
734 0.206000651724
735 0.207095690873
736 0.20464877099
737 0.20425932471
738 0.205053238599
739 0.206263864853
740 0.205097844569
741 0.208942050197
742 0.210211136685
743 0.212033576175
744 0.213807079583
745 0.213180152701
746 0.213212912169
747 0.212362767522
748 0.212656786244
749 0.211990025733
750 0.211625059345
751 0.212975241813
752 0.215482423085
753 0.216171108272
754 0.216808357311
755 0.217473782223
756 0.217791143188
757 0.218977796264
758 0.218615454489
759 0.218041401752
760 0.217259574928
761 0.217374307515
762 0.21860756251
763 0.218859226572
764 0.214936765014
765 0.21425771353
766 0.214459522579
767 0.214543946285
768 0.215914277849
769 0.215473645434
770 0.216185256874
771 0.216642323203
772 0.215636236598
773 0.212432051705
774 0.213028177615
775 0.211100418896
776 0.211012203351
777 0.20987031648
778 0.20962552184
779 0.205994691643
780 0.204921160376
781 0.203849034639
782 0.203642352876
783 0.204716062369
784 0.20483540551
785 0.203188040406
786 0.20310070991
787 0.203042655734
788 0.202945810113
789 0.203384251195
790 0.203259226403
791 0.203334332623
792 0.203964025353
793 0.205209465466
794 0.205509134644
795 0.204699197371
796 0.204128483153
797 0.203683363219
798 0.205492599047
799 0.205821220557
800 0.205018453227
801 0.203900260079
802 0.203051185641
803 0.201807285283
804 0.200985816547
805 0.199349436665
806 0.199257466596
807 0.200471558769
808 0.199961064342
809 0.199042622197
810 0.199178280516
811 0.200406501607
812 0.201794881653
813 0.204567148128
814 0.204802447398
815 0.205425989344
816 0.203893677288
817 0.202831825785
818 0.20319870819
819 0.202782265722
820 0.202456333972
821 0.203251133006
822 0.204096357906
823 0.204061574105
824 0.204358668606
825 0.205310013748
826 0.20577967075
827 0.207255008856
828 0.207929868156
829 0.208823319846
830 0.209950220667
831 0.209687139691
832 0.210204884303
833 0.21142178095
834 0.214110935535
835 0.213684189803
836 0.213094942089
837 0.211120592975
838 0.21019658537
839 0.209160790389
840 0.20979455671
841 0.209237281668
842 0.209171433646
843 0.211668087222
844 0.211298318508
845 0.211805816373
846 0.213496202329
847 0.211925832698
848 0.211066046173
849 0.209927468277
850 0.209887586266
851 0.209406526717
852 0.210586486258
853 0.207431678894
854 0.207770852683
855 0.208711503805
856 0.206786509482
857 0.205678829182
858 0.205259364157
859 0.204265073336
860 0.205190935299
861 0.203677871089
862 0.204923998298
863 0.203968981439
864 0.202946853431
865 0.205356175486
866 0.206365944234
867 0.206086853005
868 0.207650808157
869 0.20823642036
870 0.210358918769
871 0.209159065648
872 0.208623732535
873 0.210597025499
874 0.210624421381
875 0.212608531311
876 0.212575959616
877 0.211951859361
878 0.211939354886
879 0.213700555867
880 0.21444213189
881 0.213772538611
882 0.213082923941
883 0.213353239198
884 0.212615304096
885 0.212235045543
886 0.213496990286
887 0.214521514691
888 0.216133923176
889 0.215095827066
890 0.217732101717
891 0.219044440705
892 0.219840677455
893 0.21684851316
894 0.216322014715
895 0.214477917179
896 0.212223922054
897 0.213401772499
898 0.214820471114
899 0.216237030352
900 0.216203829004


==> latex_data/vae/mmd/gtsr-pap-0.15.txt <==
x y
100 0.215805325218
101 0.213822283222
102 0.212534699652
103 0.211794196902
104 0.21140104938
105 0.211237400148
106 0.210350809976
107 0.209817607492
108 0.208637652152
109 0.209383523905
110 0.207233638663
111 0.206559449384
112 0.20369573392
113 0.204526937855
114 0.20212508998
115 0.203237225024
116 0.202715896963
117 0.202389889723
118 0.204840493236
119 0.204538013751
120 0.202691535481
121 0.203096111962
122 0.202939461932
123 0.202483659929
124 0.202910273302
125 0.202608744778
126 0.204019667878
127 0.204351089406
128 0.202722660781
129 0.201475253739
130 0.2005093297
131 0.199576763138
132 0.198923310964
133 0.199264950108
134 0.199080257138
135 0.198528834615
136 0.198912703964
137 0.199333468538
138 0.19992946969
139 0.200960761389
140 0.202782826013
141 0.202112627716
142 0.203090193514
143 0.200954596999
144 0.200805786657
145 0.201304138341
146 0.201562878086
147 0.203470262845
148 0.201131735844
149 0.199447605072
150 0.198582749179
151 0.199734056019
152 0.20158234137
153 0.20368018155
154 0.20523989599
155 0.205749572708
156 0.206752622965
157 0.207984024524
158 0.207290795296
159 0.208920174938
160 0.209111277468
161 0.207873200895
162 0.20557341707
163 0.208704803393
164 0.207781210779
165 0.208486425719
166 0.209613507081
167 0.211156642363
168 0.211977007955
169 0.211150293132
170 0.211367434544
171 0.211442408214
172 0.211250545148
173 0.213297745369
174 0.21279698223
175 0.213667774642
176 0.212414597939
177 0.211808309118
178 0.210934341528
179 0.2134062922
180 0.211068686414
181 0.208780655808
182 0.208742141547
183 0.209682101263
184 0.2106861593
185 0.209785133915
186 0.209833365001
187 0.208518977548
188 0.210146278772
189 0.212876925603
190 0.212056744773
191 0.20997603256
192 0.210513183433
193 0.209608121816
194 0.208508933157
195 0.208422853135
196 0.209734780466
197 0.210531124358
198 0.209716817853
199 0.209402070317
200 0.212019935794
201 0.211756897951
202 0.214410354577
203 0.214503397092
204 0.215459056767
205 0.214370748368
206 0.214884344316
207 0.218698288147
208 0.218709546029
209 0.218012469963
210 0.219553956909
211 0.220095141982
212 0.220558014645
213 0.220226589713
214 0.219778252417
215 0.220354978846
216 0.220355272393
217 0.222684751728
218 0.222465947843
219 0.223315566564
220 0.224832344525
221 0.224046089169
222 0.225583439313
223 0.225570932407
224 0.226222752851
225 0.222276476707
226 0.222604655347
227 0.223302323383
228 0.224229137477
229 0.222024658841
230 0.224569332118
231 0.224111976599
232 0.224023584872
233 0.224324917212
234 0.225560784058
235 0.225673978505
236 0.224339811049
237 0.226696986948
238 0.228660652346
239 0.227013149705
240 0.227143145623
241 0.227064227014
242 0.225845220207
243 0.228530433255
244 0.228063062077
245 0.228767782946
246 0.224680238069
247 0.226079040476
248 0.228356282341
249 0.227651365504
250 0.227390330661
251 0.228172403322
252 0.227616823855
253 0.226017109401
254 0.224894637306
255 0.224583255117
256 0.22256970306
257 0.223584291174
258 0.224282524578
259 0.226529728795
260 0.227450853567
261 0.22992864968
262 0.229182604858
263 0.229224698263
264 0.228271014325
265 0.22910647945
266 0.230613092286
267 0.226959261411
268 0.228804948831
269 0.229211408501
270 0.2303120195
271 0.231825359388
272 0.232394017857
273 0.232150738413
274 0.230877644036
275 0.225681543702
276 0.225440200237
277 0.22424717646
278 0.224176576712
279 0.22325652454
280 0.223962014874
281 0.222987950536
282 0.221252882004
283 0.223792226794
284 0.222331001787
285 0.224008733541
286 0.225082204032
287 0.225094866084
288 0.227343300959
289 0.221935144864
290 0.223468661663
291 0.22343863289
292 0.221310047851
293 0.221055756015
294 0.220698452325
295 0.219115750415
296 0.216633728647
297 0.214967175649
298 0.213768723718
299 0.214105460926
300 0.21356563319
301 0.213730136103
302 0.211560558976
303 0.211787138906
304 0.210349806211
305 0.210836319297
306 0.209868592911
307 0.210055351056
308 0.209558474601
309 0.21043279287
310 0.208250346872
311 0.207463362168
312 0.208349795793
313 0.208250258818
314 0.207469438454
315 0.207511899285
316 0.205602196532
317 0.206552694148
318 0.207449119445
319 0.207742966164
320 0.207060862709
321 0.209364867438
322 0.209278639106
323 0.20982460798
324 0.21107933408
325 0.211647924234
326 0.210914309135
327 0.21063442622
328 0.211828421187
329 0.21042842697
330 0.209457457425
331 0.210679162278
332 0.211210824527
333 0.209380028329
334 0.20862270628
335 0.210456388012
336 0.209570604259
337 0.210420955834
338 0.212457199934
339 0.211199990224
340 0.212430740127
341 0.211476047924
342 0.213455036107
343 0.213728506638
344 0.21390351217
345 0.214190371714
346 0.213025934888
347 0.214081350893
348 0.21215560682
349 0.213021385899
350 0.214673209741
351 0.213922106034
352 0.213949957525
353 0.215137098197
354 0.21603784087
355 0.215640830889
356 0.218594331558
357 0.220708904253
358 0.221795345755
359 0.22234306853
360 0.22030362526
361 0.220569369508
362 0.218808309277
363 0.216374850619
364 0.214707440088
365 0.214056049717
366 0.213757409607
367 0.215787732651
368 0.214110869533
369 0.212394529415
370 0.211505947597
371 0.21477087072
372 0.215537550348
373 0.213373285736
374 0.215061482232
375 0.216421308584
376 0.215273127489
377 0.213769065808
378 0.215065217962
379 0.214437292814
380 0.215101889059
381 0.21522960523
382 0.215367489657
383 0.215583497889
384 0.212388972087
385 0.212774773615
386 0.21201910299
387 0.213950514067
388 0.215286176999
389 0.214430268645
390 0.215236256603
391 0.218168723533
392 0.21693704721
393 0.216844607571
394 0.214408183274
395 0.212319444702
396 0.212477975517
397 0.21037260032
398 0.212290954381
399 0.211330465458
400 0.211521479357
401 0.212674418896
402 0.212946559329
403 0.214406822628
404 0.216823739349
405 0.219318878854
406 0.219323688575
407 0.221438057218
408 0.225157818192
409 0.228998766994
410 0.233546121482
411 0.236348004428
412 0.239211609897
413 0.247705976609
414 0.255626840337
415 0.2618599589
416 0.26297505242
417 0.263896081037
418 0.262474497534
419 0.261759083943
420 0.263702101558
421 0.264668761542
422 0.26454198375
423 0.264397845738
424 0.264473778551
425 0.265095594452
426 0.266051055848
427 0.266119588791
428 0.263519315816
429 0.262139886564
430 0.261592868553
431 0.261361493799
432 0.260525243345
433 0.262119644097
434 0.26085279667
435 0.261062541941
436 0.263780476669
437 0.262753678937
438 0.262605195444
439 0.261671287936
440 0.25959072622
441 0.261530889979
442 0.261719880953
443 0.260460487449
444 0.259696748471
445 0.257359440837
446 0.256157801393
447 0.256587586283
448 0.256671980605
449 0.258874879071
450 0.262849799779
451 0.261373240127
452 0.261169336523
453 0.261189553069
454 0.261227264498
455 0.261043769388
456 0.260520950736
457 0.258907494524
458 0.25987240839
459 0.260041353469
460 0.261936172459
461 0.261948064681
462 0.262960019592
463 0.262907093135
464 0.263795634285
465 0.265405182211
466 0.26583361915
467 0.266831785887
468 0.266816577311
469 0.264846951655
470 0.264522307134
471 0.2626543289
472 0.262788193303
473 0.265053867194
474 0.264197478889
475 0.265961174124
476 0.265142441377
477 0.265218891205
478 0.265315636222
479 0.265034887737
480 0.263734747628
481 0.263203234527
482 0.263113244017
483 0.264179427779
484 0.272825184898
485 0.274131976781
486 0.271468517964
487 0.271847412758
488 0.270970624226
489 0.270977608813
490 0.267561071548
491 0.265375535541
492 0.265646301541
493 0.26423268761
494 0.264826716129
495 0.264729828967
496 0.264816904311
497 0.264715225888
498 0.264144727498
499 0.264640063855
500 0.264853301601
501 0.263809229441
502 0.267411613992
503 0.26535082813
504 0.264876887159
505 0.26685603054
506 0.270129416318
507 0.266496672573
508 0.265639158067
509 0.266952747405
510 0.266959152754
511 0.270977095493
512 0.27182068086
513 0.272630367027
514 0.271775975672
515 0.26934603421
516 0.268034802263
517 0.267933320517
518 0.266301734003
519 0.265825617123
520 0.267083714733
521 0.266086179023
522 0.267692240755
523 0.26626923202
524 0.265890449695
525 0.266400486004
526 0.266812007247
527 0.267432992089
528 0.267950726822
529 0.26847399072
530 0.268590498354
531 0.269978435051
532 0.269828354101
533 0.268732223823
534 0.267221930589
535 0.266096969978
536 0.26483766603
537 0.264176424701
538 0.264290953443
539 0.265001056165
540 0.266251145415
541 0.266459056474
542 0.266802736527
543 0.268948865939
544 0.269440100621
545 0.268807778917
546 0.269060596482
547 0.269471667189
548 0.267697121782
549 0.266245380188
550 0.261272587698
551 0.260172033255
552 0.258796137099
553 0.259877313102
554 0.261170869951
555 0.260736417292
556 0.258397054162
557 0.258535673496
558 0.258999281543
559 0.260677264571
560 0.259040412254
561 0.256492590184
562 0.257911827265
563 0.258995478371
564 0.258054941736
565 0.257187507477
566 0.254693082773
567 0.254135701827
568 0.253915057844
569 0.253903890989
570 0.252661385832
571 0.252757396018
572 0.253078630128
573 0.25089523249
574 0.250779616956
575 0.250454686823
576 0.250381322066
577 0.25088235747
578 0.250518449067
579 0.250695827568
580 0.251208102162
581 0.25016484753
582 0.250242227308
583 0.248670266259
584 0.240958105333
585 0.239853698437
586 0.237167087285
587 0.236397855146
588 0.236352698725
589 0.238119737613
590 0.23665773078
591 0.236934799957
592 0.235760339616
593 0.235091299422
594 0.236436449905
595 0.235950759396
596 0.236516991424
597 0.238726112113
598 0.239246860263
599 0.239956301591
600 0.239341786418
601 0.241989148104
602 0.237917352714
603 0.240775147565
604 0.234751000242
605 0.236250155107
606 0.234681747452
607 0.240763264296
608 0.238016339784
609 0.232919239164
610 0.237671838769
611 0.239550040175
612 0.238009315103
613 0.235048772846
614 0.235273151478
615 0.237975821398
616 0.240038807929
617 0.239928572451
618 0.240255228306
619 0.241118169704
620 0.240502136499
621 0.239730489652
622 0.238240705524
623 0.237651265155
624 0.238041401141
625 0.239308428215
626 0.238608025758
627 0.239576328069
628 0.239050167497
629 0.239098664516
630 0.240599673551
631 0.240250744042
632 0.240489963388
633 0.239724805149
634 0.24190120864
635 0.241787923582
636 0.240389602577
637 0.239701271879
638 0.237629420569
639 0.237841146889
640 0.238848513348
641 0.241103843767
642 0.238667160769
643 0.238569591908
644 0.238203550381
645 0.236502584853
646 0.237222723617
647 0.237069834254
648 0.237673093428
649 0.237678013151
650 0.237500932351
651 0.236576499001
652 0.236738446184
653 0.235767923345
654 0.235166201209
655 0.233966653956
656 0.233956585718
657 0.235876000344
658 0.237666462731
659 0.241166979069
660 0.241177631086
661 0.240749449394
662 0.240888089668
663 0.241657997863
664 0.242864200359
665 0.243132248998
666 0.243012313636
667 0.243778374815
668 0.242580728136
669 0.242594270114
670 0.243166777234
671 0.244551783337
672 0.244944427108
673 0.246126615302
674 0.24717399451
675 0.246488505514
676 0.245783413591
677 0.246580927305
678 0.245334911449
679 0.245319983136
680 0.247016214805
681 0.247474845107
682 0.24679839382
683 0.246620878181
684 0.247287942422
685 0.248242659509
686 0.248023893616
687 0.248582978386
688 0.247044910199
689 0.247352437406
690 0.247810400075
691 0.247870545513
692 0.245583968087
693 0.245483599426
694 0.245053180836
695 0.245506233922
696 0.243064835168
697 0.242929540397
698 0.242881271368
699 0.244094492266
700 0.246006849246
701 0.245306046669
702 0.249750520203
703 0.247608096798
704 0.251164479953
705 0.248006276122
706 0.252205510332
707 0.24613033373
708 0.250346656942
709 0.253346095737
710 0.251579085485
711 0.251565210364
712 0.247646963755
713 0.2483043819
714 0.24235569939
715 0.24062178224
716 0.239605712032
717 0.240023094754
718 0.240616503481
719 0.239511332385
720 0.240547758387
721 0.242981824359
722 0.243791326586
723 0.24252002288
724 0.242272113714
725 0.240817968662
726 0.24192273936
727 0.241837793103
728 0.242865967908
729 0.243358083731
730 0.241413403371
731 0.242071571138
732 0.243519492917
733 0.243512791974
734 0.244263758488
735 0.244912694649
736 0.243184471525
737 0.242300314547
738 0.242594765371
739 0.242293613206
740 0.241795916858
741 0.244511783069
742 0.24566350212
743 0.246877551725
744 0.24759631825
745 0.247628361064
746 0.248198064072
747 0.247516272431
748 0.247211059669
749 0.247591167142
750 0.247523058877
751 0.249243104714
752 0.251128991872
753 0.251103816033
754 0.252059979788
755 0.253099905664
756 0.252963432495
757 0.253907896551
758 0.253126524096
759 0.250609478791
760 0.250178640877
761 0.250296778527
762 0.251613289416
763 0.252221524284
764 0.249490870701
765 0.249180613537
766 0.249365383807
767 0.249626250623
768 0.250702144753
769 0.2509835094
770 0.252089059851
771 0.252420760724
772 0.251496493011
773 0.249204526794
774 0.249646643606
775 0.248241997631
776 0.247597945964
777 0.246040703292
778 0.24624067547
779 0.243052032453
780 0.242337844211
781 0.241789872833
782 0.241825194637
783 0.243142910435
784 0.24344834988
785 0.242309088958
786 0.242771365609
787 0.243279443839
788 0.243487191401
789 0.242366826633
790 0.241588466747
791 0.241634070074
792 0.241926828821
793 0.242978373367
794 0.242713350365
795 0.242090102818
796 0.242427846412
797 0.241746184869
798 0.243343925102
799 0.242623001079
800 0.241331807142
801 0.240058430667
802 0.237523139511
803 0.234708814385
804 0.233617507271
805 0.230418433639
806 0.229577691137
807 0.228408655433
808 0.227444636068
809 0.227823122178
810 0.228463430807
811 0.228556521742
812 0.232876127143
813 0.231003415113
814 0.234194298607
815 0.235943419112
816 0.235344392486
817 0.234665146584
818 0.235273243831
819 0.235398658707
820 0.235834981909
821 0.23477279271
822 0.235661837415
823 0.238466508121
824 0.237734539575
825 0.238887339283
826 0.239618953827
827 0.241140694951
828 0.241825665814
829 0.242528671636
830 0.244231778899
831 0.243839329605
832 0.244362494255
833 0.2456459433
834 0.247163660428
835 0.247392042841
836 0.247019237546
837 0.245941312133
838 0.24587737499
839 0.24557623589
840 0.246157549576
841 0.245979219446
842 0.245877808785
843 0.248017051759
844 0.248282132652
845 0.248480705411
846 0.249865625725
847 0.247771013062
848 0.24763978334
849 0.245980009146
850 0.246249298273
851 0.245828574718
852 0.246619462418
853 0.243969720546
854 0.244806144243
855 0.246378634269
856 0.244926120759
857 0.244327857556
858 0.244014908761
859 0.243294273235
860 0.244011706879
861 0.243259924874
862 0.244670707809
863 0.243495373197
864 0.24198164373
865 0.24373239073
866 0.244114174748
867 0.243378922656
868 0.244321641976
869 0.244276059564
870 0.246135198014
871 0.245371059948
872 0.24439806991
873 0.245166018224
874 0.245304249504
875 0.246650441412
876 0.246504024222
877 0.246098046638
878 0.246197412312
879 0.248135194676
880 0.247990485423
881 0.24755109458
882 0.247067509086
883 0.24751417771
884 0.247007121658
885 0.246370179002
886 0.247339848934
887 0.247759111821
888 0.248935029898
889 0.248234153779
890 0.249977038871
891 0.251415263948
892 0.25231114067
893 0.249352031518
894 0.249401896356
895 0.247645634657
896 0.24623226906
897 0.246776332874
898 0.248310859974
899 0.250054196056
900 0.250199940934


==> latex_data/vae/mmd/gtsr-pap-0.25.txt <==
x y
100 0.21075262366
101 0.209489137871
102 0.207828346128
103 0.207161351607
104 0.206983154448
105 0.205535356419
106 0.204320644761
107 0.203487030655
108 0.201676886921
109 0.203903230276
110 0.200980584829
111 0.201644834851
112 0.19823161436
113 0.199559942509
114 0.197778717007
115 0.198628968164
116 0.198469269755
117 0.201150814849
118 0.199610633711
119 0.197276636635
120 0.196525112057
121 0.197092096001
122 0.199042904744
123 0.19913874538
124 0.195347653564
125 0.196605117391
126 0.196386001214
127 0.198308892676
128 0.197670215512
129 0.196705447845
130 0.195870491079
131 0.195540788111
132 0.195215883705
133 0.196769675066
134 0.196843604649
135 0.197932138474
136 0.197417144085
137 0.197022927152
138 0.198500311489
139 0.200713601586
140 0.202320553546
141 0.202044473649
142 0.203400033366
143 0.202303788773
144 0.204331051394
145 0.204944692226
146 0.2045459326
147 0.205837099824
148 0.20539694145
149 0.203862163212
150 0.202873604609
151 0.204642056698
152 0.20569501852
153 0.207532950737
154 0.209783804724
155 0.211366199931
156 0.213089216014
157 0.215284541059
158 0.213991691545
159 0.214977831528
160 0.216123125306
161 0.215419556588
162 0.213982913146
163 0.218481024299
164 0.218140508893
165 0.218165514723
166 0.218443139161
167 0.219110028996
168 0.218819346837
169 0.218333702301
170 0.218566930744
171 0.219796333097
172 0.220618999181
173 0.221707276461
174 0.22086216006
175 0.221555215896
176 0.220892202292
177 0.220221128631
178 0.219392301929
179 0.222414857745
180 0.221209002917
181 0.218422678945
182 0.219028178487
183 0.218953131999
184 0.218357174613
185 0.217005281874
186 0.217578448343
187 0.216905198991
188 0.219852527192
189 0.222961515821
190 0.223193166634
191 0.222581294144
192 0.222867644631
193 0.22059905164
194 0.219831465296
195 0.219699474086
196 0.222258422191
197 0.222057092904
198 0.220813738739
199 0.220622972914
200 0.222327009277
201 0.222177182017
202 0.225647158341
203 0.224883225724
204 0.225516311498
205 0.225482852625
206 0.226854167209
207 0.229937843422
208 0.229967241643
209 0.228331316069
210 0.230065181523
211 0.230757254113
212 0.230464253676
213 0.230529994524
214 0.230162860829
215 0.231306235059
216 0.233066029883
217 0.232366717484
218 0.234293616466
219 0.23720540365
220 0.234742521613
221 0.237527859969
222 0.239147975045
223 0.237526913907
224 0.238796590368
225 0.238056831642
226 0.238904891769
227 0.23901539663
228 0.239989878385
229 0.237441611694
230 0.240052505367
231 0.240344452972
232 0.240850693986
233 0.239633858103
234 0.241479355629
235 0.241623314227
236 0.241058233955
237 0.243175037962
238 0.245604053921
239 0.243466850584
240 0.242933647437
241 0.241971308968
242 0.240388319934
243 0.243416647624
244 0.242111261205
245 0.243357067269
246 0.239571265303
247 0.239985692632
248 0.241497609826
249 0.240488883145
250 0.239921738197
251 0.240101040181
252 0.239085153304
253 0.237415004356
254 0.236559176094
255 0.235401211385
256 0.233540611965
257 0.233473586101
258 0.234798689215
259 0.235863818851
260 0.236065508463
261 0.237979219079
262 0.236138835362
263 0.235752522577
264 0.234682914715
265 0.235492913504
266 0.236812154048
267 0.233490946787
268 0.235576689382
269 0.235176314258
270 0.236402185815
271 0.237541320018
272 0.238120839395
273 0.238027152718
274 0.23653383176
275 0.231917055384
276 0.231698867542
277 0.23096458637
278 0.230685418
279 0.229474888832
280 0.229698658094
281 0.228709233711
282 0.227291254337
283 0.230850099059
284 0.231117179465
285 0.23354718907
286 0.234612987381
287 0.23573367463
288 0.238217066465
289 0.234023563277
290 0.23579635291
291 0.235095823541
292 0.233244268822
293 0.233301167807
294 0.232897499868
295 0.23104077962
296 0.228663666437
297 0.227190874261
298 0.226165058677
299 0.226348895631
300 0.225989337302
301 0.226346063066
302 0.224011469285
303 0.225593023597
304 0.225400952811
305 0.225584485309
306 0.223523811826
307 0.224118877719
308 0.22271896665
309 0.222992889381
310 0.222114745289
311 0.220983694105
312 0.222996278055
313 0.222052846272
314 0.221848962737
315 0.220558064376
316 0.219346400872
317 0.219635645418
318 0.218868181549
319 0.219519911038
320 0.22098729639
321 0.218184883338
322 0.215406071972
323 0.216097720977
324 0.215574067434
325 0.21625274583
326 0.215515721797
327 0.21477195371
328 0.216220913157
329 0.215341615931
330 0.214409194461
331 0.212662941556
332 0.212741869718
333 0.211961828434
334 0.208715633322
335 0.208580397955
336 0.206461981665
337 0.208080798494
338 0.207474246406
339 0.206151054443
340 0.20721052618
341 0.207402801331
342 0.207646144741
343 0.207064341827
344 0.206500932277
345 0.206544238273
346 0.205725893972
347 0.207475690209
348 0.203602771563
349 0.205535984062
350 0.207843537915
351 0.20754629238
352 0.207736022934
353 0.209068393565
354 0.210249378042
355 0.209102435971
356 0.211361162973
357 0.213168537154
358 0.214682531748
359 0.21657864701
360 0.214637965684
361 0.216421443271
362 0.215419044248
363 0.213102127959
364 0.211547575163
365 0.210727031259
366 0.209968092485
367 0.212193088916
368 0.209440575018
369 0.210047108969
370 0.209609204171
371 0.212456642853
372 0.2129652521
373 0.209411758792
374 0.211032901878
375 0.210772485734
376 0.210663529189
377 0.209153888581
378 0.210236555602
379 0.209539756894
380 0.209471572653
381 0.210205910816
382 0.211548546975
383 0.211607648974
384 0.208252104914
385 0.206939443702
386 0.205715353741
387 0.206630769119
388 0.20621692866
389 0.205897708108
390 0.205068950245
391 0.208507507274
392 0.207139111751
393 0.20707257986
394 0.205720109692
395 0.205583000484
396 0.206052482729
397 0.205315419171
398 0.20632964
399 0.205346877841
400 0.204923872459
401 0.207032168542
402 0.20735299147
403 0.208425982666
404 0.210667434093
405 0.214743700752
406 0.217666428579
407 0.220526761927
408 0.225632151616
409 0.230962442112
410 0.237208276384
411 0.241860828134
412 0.246380020741
413 0.255478406529
414 0.263496429816
415 0.270657351351
416 0.279825771986
417 0.289439190244
418 0.298977613954
419 0.302902189014
420 0.313943190398
421 0.321901515182
422 0.324633458588
423 0.334243880422
424 0.343128271501
425 0.345408231446
426 0.346557298665
427 0.346930702916
428 0.344704277598
429 0.343844186829
430 0.34272723767
431 0.343588386976
432 0.343431760795
433 0.344546276534
434 0.343414235195
435 0.343764146102
436 0.34553133832
437 0.344375895317
438 0.345687789084
439 0.346376014042
440 0.344715145816
441 0.346892189377
442 0.347952658228
443 0.346696418976
444 0.345460818021
445 0.341918982477
446 0.340434630979
447 0.340649442885
448 0.340988695188
449 0.342019003974
450 0.346604943648
451 0.345103526307
452 0.344889367169
453 0.344816497444
454 0.344060745857
455 0.34385103235
456 0.343989264423
457 0.342078024705
458 0.342170089316
459 0.34147963147
460 0.342943560117
461 0.343226730432
462 0.343543431316
463 0.343277808232
464 0.345369083724
465 0.347986248992
466 0.34739910708
467 0.348246203395
468 0.348602616224
469 0.346635747371
470 0.346129045436
471 0.34472935038
472 0.345185469516
473 0.348058800422
474 0.347045099374
475 0.348809301736
476 0.346826722527
477 0.34697373377
478 0.347748797054
479 0.346962908336
480 0.346185206099
481 0.344997649181
482 0.346300933983
483 0.347835897622
484 0.358990036836
485 0.360045878874
486 0.356630826125
487 0.356533463099
488 0.355661235165
489 0.35422256216
490 0.351559995358
491 0.349090984436
492 0.349809439995
493 0.347779843624
494 0.347694946766
495 0.347592742489
496 0.347708938957
497 0.347325521602
498 0.34640261664
499 0.347042998506
500 0.347837145112
501 0.346124539036
502 0.3512729986
503 0.347861494465
504 0.347679699083
505 0.349169996589
506 0.351594035151
507 0.346476577052
508 0.345540987808
509 0.346591335231
510 0.345925110891
511 0.349229025626
512 0.350006850062
513 0.351322667319
514 0.349867242173
515 0.347401916117
516 0.343679253713
517 0.338858024193
518 0.33627234401
519 0.340816328615
520 0.34095418418
521 0.337733738769
522 0.345213974453
523 0.345893979155
524 0.344973016973
525 0.34840963831
526 0.348469516838
527 0.349738770066
528 0.350046980719
529 0.350336093098
530 0.350761506394
531 0.351682096173
532 0.351342505381
533 0.350278838854
534 0.350364428736
535 0.348866625652
536 0.347630803725
537 0.346828522713
538 0.346215750071
539 0.346435340759
540 0.348495202406
541 0.347638829463
542 0.347955828932
543 0.348972586743
544 0.349389307989
545 0.349696218499
546 0.349857360893
547 0.350459889611
548 0.349404700549
549 0.348908455877
550 0.343235130574
551 0.342441281361
552 0.340906028891
553 0.34105082465
554 0.342509198495
555 0.343064169116
556 0.340745501394
557 0.341340289176
558 0.341981357955
559 0.343055984732
560 0.342480582945
561 0.34045953957
562 0.341620422717
563 0.343535140709
564 0.341748611633
565 0.339325555646
566 0.337096862409
567 0.33593545045
568 0.335963455842
569 0.335172065643
570 0.334426640258
571 0.334018702057
572 0.335425959504
573 0.332883268347
574 0.333169587191
575 0.333000627218
576 0.333348890719
577 0.33334328579
578 0.332941991594
579 0.334779323822
580 0.335184849158
581 0.334027504391
582 0.332527540398
583 0.33112645221
584 0.320509410091
585 0.320172901446
586 0.318385952069
587 0.317134007236
588 0.317626448105
589 0.319807096206
590 0.318139083478
591 0.317780233609
592 0.317404492182
593 0.31633367118
594 0.316713425184
595 0.314774339238
596 0.316084227807
597 0.317894083968
598 0.319272415964
599 0.319843977765
600 0.31937406145
601 0.323422765704
602 0.318582336759
603 0.322758247545
604 0.315938228581
605 0.318749090455
606 0.31783012272
607 0.326310212024
608 0.322659386827
609 0.317187870237
610 0.323275728693
611 0.325676830455
612 0.3238269748
613 0.319834120674
614 0.319824427147
615 0.322235471546
616 0.325412465578
617 0.325095344402
618 0.328283172245
619 0.325671937999
620 0.324379212482
621 0.329337806868
622 0.32621728879
623 0.326618395005
624 0.32670126661
625 0.329536326001
626 0.328915257767
627 0.328574043516
628 0.328306389572
629 0.327632003937
630 0.329524235199
631 0.327958668513
632 0.327531134916
633 0.326861564357
634 0.326880311266
635 0.328114243691
636 0.327146463354
637 0.327596056427
638 0.327816353982
639 0.327795598931
640 0.32841223014
641 0.330729657552
642 0.329142698263
643 0.328902293196
644 0.329934621483
645 0.328575910207
646 0.328650949151
647 0.328079386918
648 0.328862098262
649 0.328754854907
650 0.328149819594
651 0.327395924088
652 0.327641255527
653 0.328114646559
654 0.326592229567
655 0.324244514991
656 0.325210503294
657 0.326567384957
658 0.327243357663
659 0.332662665964
660 0.332407428942
661 0.331847332242
662 0.331585308454
663 0.331951546437
664 0.33215520763
665 0.33246469568
666 0.332939798009
667 0.333266043169
668 0.332288450011
669 0.332538378204
670 0.332622379327
671 0.334676973812
672 0.334116237711
673 0.33569580236
674 0.335780323695
675 0.334479988439
676 0.334158149192
677 0.336212747494
678 0.335358097487
679 0.334288754515
680 0.335964403687
681 0.33611341469
682 0.335284763192
683 0.334358944332
684 0.334935855054
685 0.335038691766
686 0.335225199199
687 0.336231393786
688 0.335152476187
689 0.335557495333
690 0.336649869582
691 0.337081878867
692 0.335285471703
693 0.335744545604
694 0.337084218418
695 0.338783425133
696 0.336836282674
697 0.336547462026
698 0.336660168304
699 0.338221706947
700 0.339747372266
701 0.338728904025
702 0.344088488281
703 0.341453452032
704 0.346142883514
705 0.342017776523
706 0.345888159537
707 0.33972672458
708 0.346010316304
709 0.349339194448
710 0.346424389039
711 0.346764730563
712 0.341959648918
713 0.343164462855
714 0.33613066195
715 0.333930162772
716 0.332425747672
717 0.33527622789
718 0.334245136876
719 0.338498339866
720 0.338574438034
721 0.33710278673
722 0.335215139487
723 0.32996954454
724 0.324375758033
725 0.326434584021
726 0.327243706405
727 0.327472302338
728 0.327964490714
729 0.32839348661
730 0.326178966406
731 0.327512345408
732 0.327959874546
733 0.328025704431
734 0.330064898273
735 0.329801005456
736 0.329289342809
737 0.327673819218
738 0.325996719796
739 0.324894464563
740 0.324703061442
741 0.325343074015
742 0.325650765582
743 0.32589938745
744 0.324724721307
745 0.324465942006
746 0.325263447496
747 0.3250711205
748 0.323662371963
749 0.324156073462
750 0.32409713014
751 0.325778224853
752 0.327379775665
753 0.325961939898
754 0.327148161093
755 0.328546618745
756 0.32756862386
757 0.327886703723
758 0.327183542734
759 0.323901216172
760 0.323446369505
761 0.324624588295
762 0.325346505378
763 0.325953357852
764 0.324841584506
765 0.325573177794
766 0.324788816913
767 0.325759229152
768 0.325764448898
769 0.326709037289
770 0.328666848554
771 0.329576149229
772 0.32982468549
773 0.328955714599
774 0.328956307519
775 0.328364256687
776 0.327465602378
777 0.325840295872
778 0.326011997058
779 0.324711475921
780 0.324134307087
781 0.324502741186
782 0.325430584026
783 0.326619527896
784 0.327541628219
785 0.327137298323
786 0.328295608801
787 0.328815100751
788 0.328643703577
789 0.326464203561
790 0.325365236896
791 0.325164636147
792 0.324786138646
793 0.325422411411
794 0.324052419783
795 0.323067045999
796 0.323416957486
797 0.323228570289
798 0.323660855715
799 0.322062642005
800 0.320461538488
801 0.31885011782
802 0.315002363689
803 0.310946829684
804 0.309730628866
805 0.305517578764
806 0.304794288155
807 0.302460347799
808 0.300520529099
809 0.300280020152
810 0.301724562713
811 0.301488949141
812 0.305709094562
813 0.302836584291
814 0.307188123761
815 0.308880021249
816 0.308698443123
817 0.31007318148
818 0.306668440047
819 0.301569725179
820 0.294058983103
821 0.296494515104
822 0.299249517775
823 0.304997045549
824 0.307212101967
825 0.304715479087
826 0.30458469294
827 0.305336336839
828 0.305769451192
829 0.307410316435
830 0.309323104932
831 0.308660902228
832 0.309099645307
833 0.309556063018
834 0.309219108599
835 0.309930327262
836 0.309636387447
837 0.310088125973
838 0.310605273885
839 0.311319495789
840 0.311521766941
841 0.311181536218
842 0.310904031168
843 0.313150565721
844 0.314280202996
845 0.314709994392
846 0.314932680545
847 0.313917704925
848 0.31436890802
849 0.313058814783
850 0.313506980474
851 0.31411103943
852 0.314195903909
853 0.311792099045
854 0.312886381699
855 0.314591313276
856 0.314821827575
857 0.314695812953
858 0.315117416209
859 0.31399509951
860 0.313943544756
861 0.312650552964
862 0.31374557814
863 0.312020161583
864 0.311216782632
865 0.311574133241
866 0.311452870933
867 0.310933209648
868 0.311938572071
869 0.310282089233
870 0.311230673033
871 0.312023108643
872 0.310589614322
873 0.310381734614
874 0.31048520308
875 0.310286906299
876 0.310847088886
877 0.309954965748
878 0.310099274388
879 0.311807246991
880 0.311101847575
881 0.310868529286
882 0.312325137752
883 0.311928827196
884 0.31121737474
885 0.310458557368
886 0.310901787116
887 0.311110018735
888 0.312221792719
889 0.312853159567
890 0.314455955944
891 0.315332729413
892 0.317537638676
893 0.314922521251
894 0.316324148839
895 0.315204188716
896 0.316079374103
897 0.31658398816
898 0.317509952731
899 0.318916160888
900 0.319790287945


==> latex_data/vae/mmd/gtsr-pap-0.5.txt <==
x y
100 0.215605226042
101 0.215854264002
102 0.214881660266
103 0.213575737048
104 0.21353544261
105 0.213548084444
106 0.213021804447
107 0.212245010682
108 0.211138603586
109 0.211341727974
110 0.209932712976
111 0.209879029081
112 0.206527770379
113 0.207908160309
114 0.205156228067
115 0.206298319688
116 0.206382658069
117 0.207574149149
118 0.207722905241
119 0.205047293046
120 0.203595460571
121 0.203680008477
122 0.206197874849
123 0.204178958135
124 0.200310397026
125 0.201413175682
126 0.205484246002
127 0.2067282481
128 0.207439011706
129 0.207063364204
130 0.20787397016
131 0.209223482499
132 0.209129534619
133 0.211667631443
134 0.212916220431
135 0.210717706761
136 0.20982352438
137 0.209090810438
138 0.209950004698
139 0.208307027752
140 0.208467901713
141 0.208561307209
142 0.209110023377
143 0.211968237633
144 0.212792278893
145 0.211063405555
146 0.213237802073
147 0.2141205342
148 0.214373460654
149 0.215644264178
150 0.215628635612
151 0.216689191991
152 0.218511125333
153 0.220066888985
154 0.22112474536
155 0.222980918102
156 0.224117270678
157 0.225604372909
158 0.223901117309
159 0.224606260557
160 0.225296359401
161 0.22368671711
162 0.221394831578
163 0.225497879317
164 0.226209245275
165 0.227738747757
166 0.229063830339
167 0.231426634667
168 0.232229784131
169 0.230733768441
170 0.231619437026
171 0.231787181551
172 0.231914696921
173 0.233632582282
174 0.232397447949
175 0.234074113314
176 0.234092500754
177 0.234051539336
178 0.233114641896
179 0.237802752465
180 0.236202622837
181 0.232040622267
182 0.232518440468
183 0.233069106576
184 0.23309425821
185 0.232267305764
186 0.232199911644
187 0.231356026874
188 0.234206071642
189 0.23772444144
190 0.237027187362
191 0.235520153866
192 0.236335946054
193 0.235028684536
194 0.232800383217
195 0.233068396531
196 0.23498690448
197 0.235529850955
198 0.233010845653
199 0.233239718952
200 0.235119530851
201 0.235761833245
202 0.238660216982
203 0.237158618392
204 0.237537101245
205 0.237291454659
206 0.236542136956
207 0.240857173712
208 0.239778265348
209 0.237899294266
210 0.239443452374
211 0.239840871585
212 0.239195019893
213 0.237804306433
214 0.238320086452
215 0.238379281261
216 0.239185573986
217 0.238602387207
218 0.238339877551
219 0.24360201405
220 0.243536846077
221 0.245937674805
222 0.246122959366
223 0.243358911242
224 0.245512513554
225 0.243817189871
226 0.243682363961
227 0.243678155417
228 0.244390364995
229 0.240751157401
230 0.239679044015
231 0.239849403519
232 0.239057888654
233 0.238824022114
234 0.237953246782
235 0.238662782652
236 0.241347061916
237 0.2411967628
238 0.243257081456
239 0.243112303634
240 0.24448732025
241 0.243824806711
242 0.24467021932
243 0.244462046948
244 0.241439325848
245 0.24311506171
246 0.239851219427
247 0.237772210148
248 0.23592807793
249 0.233041423674
250 0.229532009125
251 0.23037456772
252 0.22945977225
253 0.22693926618
254 0.226078704622
255 0.223409464954
256 0.221617497461
257 0.221036212754
258 0.221950143412
259 0.222471326054
260 0.223680915165
261 0.226747322119
262 0.226160544839
263 0.226600314797
264 0.225058653583
265 0.226683071484
266 0.227450590855
267 0.223320538758
268 0.224294223026
269 0.224257135257
270 0.225912846809
271 0.225944901762
272 0.226065927645
273 0.225775962596
274 0.224239908238
275 0.219249550081
276 0.218581676904
277 0.218484495225
278 0.218995121106
279 0.216251565633
280 0.217538521852
281 0.217201962346
282 0.215964424384
283 0.216171468994
284 0.216357592819
285 0.218420187441
286 0.21882991346
287 0.219719082789
288 0.220805506426
289 0.215230142173
290 0.217455033748
291 0.218112811165
292 0.21688725137
293 0.216428804099
294 0.217157103659
295 0.216489088976
296 0.216075550843
297 0.215478702395
298 0.213873589863
299 0.213156941636
300 0.212762713531
301 0.213633513915
302 0.211432507817
303 0.211048965858
304 0.209470528321
305 0.209947731332
306 0.210487443018
307 0.20942776852
308 0.208641973028
309 0.20889857594
310 0.208016439865
311 0.20754438554
312 0.209185960662
313 0.211209198719
314 0.210165652845
315 0.210768750105
316 0.208839680706
317 0.207427072662
318 0.209229385832
319 0.207618089573
320 0.207987659363
321 0.206174469295
322 0.203318931178
323 0.204080272622
324 0.202813778148
325 0.204691988103
326 0.201784582695
327 0.202149891868
328 0.20155860044
329 0.20241554402
330 0.202860927791
331 0.201433935316
332 0.202880129165
333 0.206908780961
334 0.208375126469
335 0.212071078759
336 0.213526004857
337 0.216356473262
338 0.216346139783
339 0.21874901022
340 0.220299914865
341 0.222858166368
342 0.227952934082
343 0.233409844404
344 0.240605825444
345 0.246532306402
346 0.256413103763
347 0.262505508711
348 0.26984711622
349 0.276398643564
350 0.283612027461
351 0.283409548442
352 0.283736292531
353 0.286048505094
354 0.286314567485
355 0.28518445438
356 0.287555564188
357 0.287853485154
358 0.288251421378
359 0.289735798223
360 0.288125760843
361 0.289549655894
362 0.287657311429
363 0.285644387194
364 0.285492473961
365 0.284996387092
366 0.284052994472
367 0.286105458543
368 0.283902703983
369 0.285104980179
370 0.284595688289
371 0.285248490954
372 0.28541373693
373 0.283237120324
374 0.284771351576
375 0.284823318343
376 0.283152551916
377 0.280362298717
378 0.280529332351
379 0.280278390482
380 0.280504336786
381 0.279830397738
382 0.279371750915
383 0.278896948214
384 0.276204437338
385 0.275353345797
386 0.278214455929
387 0.278495635401
388 0.27978952465
389 0.280034570444
390 0.282202780828
391 0.284306145215
392 0.284901310282
393 0.287105628206
394 0.284970098856
395 0.282927704595
396 0.283973973565
397 0.283117494741
398 0.284303287301
399 0.284234602497
400 0.283452216397
401 0.29019909294
402 0.294967535045
403 0.304935087001
404 0.31407632332
405 0.321089778947
406 0.324764316275
407 0.332026074149
408 0.341316114373
409 0.350790261329
410 0.357180864629
411 0.362502373928
412 0.369968734237
413 0.382188152965
414 0.395064934788
415 0.403570006858
416 0.415039663236
417 0.42858084258
418 0.44009849381
419 0.444702806659
420 0.457891589215
421 0.467255874336
422 0.471140236696
423 0.482120947473
424 0.492593048124
425 0.49376989441
426 0.506619295513
427 0.512103548601
428 0.523689014357
429 0.527816087309
430 0.541926535545
431 0.538890273538
432 0.534303453603
433 0.534375131043
434 0.539137659405
435 0.533795347
436 0.540216187369
437 0.541935213309
438 0.543711872946
439 0.534848983438
440 0.538220310306
441 0.5370702224
442 0.532970694877
443 0.530627010844
444 0.525900733059
445 0.523142415695
446 0.520675797873
447 0.515546178416
448 0.513968024072
449 0.517753997712
450 0.515778515626
451 0.514822609613
452 0.514075577557
453 0.513867517436
454 0.513642585656
455 0.513514201689
456 0.513694355496
457 0.511609942725
458 0.511952171911
459 0.510702109353
460 0.512048506905
461 0.512143977077
462 0.512424878365
463 0.512612751591
464 0.514295477838
465 0.51662481396
466 0.515480304079
467 0.515677257382
468 0.515714884371
469 0.513656344466
470 0.513714161174
471 0.512667942961
472 0.512953784131
473 0.515140558214
474 0.514849283364
475 0.516214503211
476 0.515163465485
477 0.5154707898
478 0.515169256301
479 0.514888343936
480 0.513405836975
481 0.513011747672
482 0.513388641186
483 0.516016035645
484 0.529202326177
485 0.529735452196
486 0.526106124056
487 0.5260862111
488 0.525013803762
489 0.524473994952
490 0.521234209501
491 0.518902395218
492 0.519513842101
493 0.516768049113
494 0.517348100645
495 0.518755078183
496 0.519195578655
497 0.518948818727
498 0.517053244444
499 0.517468222218
500 0.518453777044
501 0.51594634058
502 0.521341811707
503 0.517172261856
504 0.517385739322
505 0.518994357887
506 0.52178023824
507 0.51638852441
508 0.516015718412
509 0.517399232181
510 0.517485840874
511 0.521554146129
512 0.522970415952
513 0.524173236016
514 0.522648878828
515 0.520346364947
516 0.51651462788
517 0.511172829544
518 0.508268255298
519 0.513542919266
520 0.513821064549
521 0.510562640003
522 0.518681304559
523 0.518822670311
524 0.518374390589
525 0.521538019006
526 0.515054939083
527 0.522518053172
528 0.52270928893
529 0.524994379348
530 0.524053270468
531 0.524150550763
532 0.524772878787
533 0.522048449551
534 0.521834488273
535 0.528978009442
536 0.521858619024
537 0.518402331846
538 0.518550261787
539 0.523524811253
540 0.523992238634
541 0.525318137167
542 0.528419103683
543 0.527646927575
544 0.530553289532
545 0.529914112121
546 0.533681926702
547 0.539820274279
548 0.537299274867
549 0.533507439966
550 0.535802238972
551 0.534977453701
552 0.533536319546
553 0.533403663045
554 0.533852520586
555 0.534932515764
556 0.532599859856
557 0.532543377563
558 0.532670917791
559 0.534024748859
560 0.532734873696
561 0.530562618508
562 0.532113373547
563 0.533802065557
564 0.533151598643
565 0.530825272653
566 0.529266768115
567 0.528532714303
568 0.52802299935
569 0.527104409032
570 0.526402027612
571 0.526583037366
572 0.527252990682
573 0.524172082211
574 0.52413212562
575 0.524724061326
576 0.524676968962
577 0.523696070865
578 0.524519539685
579 0.525042710481
580 0.52551243507
581 0.523803341944
582 0.523380749978
583 0.521223388431
584 0.507902081329
585 0.507734223755
586 0.50730085062
587 0.506221298435
588 0.506934969174
589 0.508300484115
590 0.507649546649
591 0.506864943425
592 0.507814121765
593 0.507061364508
594 0.508192049148
595 0.507094039297
596 0.507853197856
597 0.509478439496
598 0.510500234123
599 0.510566407452
600 0.50923412063
601 0.514045357606
602 0.508603009833
603 0.513045156177
604 0.505785111633
605 0.508345112987
606 0.506917978123
607 0.515703915336
608 0.511351039724
609 0.504798084872
610 0.511554096592
611 0.514086352024
612 0.512240435847
613 0.507722521731
614 0.508078318403
615 0.511297414876
616 0.514285156219
617 0.513676298082
618 0.517448963294
619 0.515577618159
620 0.514771179384
621 0.52013118712
622 0.51686819646
623 0.517459126873
624 0.517494480745
625 0.521100656962
626 0.530189282135
627 0.522042535804
628 0.519651714599
629 0.524905065479
630 0.521677013651
631 0.522367717278
632 0.519313527309
633 0.527691017736
634 0.530870995341
635 0.5305777973
636 0.532576116572
637 0.529888231714
638 0.534899060031
639 0.530849320414
640 0.534338344835
641 0.538641499162
642 0.538176423819
643 0.535117210944
644 0.530221885449
645 0.530321247002
646 0.522859627779
647 0.524133469695
648 0.522797472813
649 0.526375572242
650 0.5257889559
651 0.525394659017
652 0.525730734613
653 0.525368095665
654 0.524286961767
655 0.522630270332
656 0.523679272546
657 0.524353503896
658 0.524146547568
659 0.529403617758
660 0.529447323378
661 0.529740257848
662 0.528073255254
663 0.527970463262
664 0.527456556125
665 0.527846635726
666 0.528210616423
667 0.529409271361
668 0.528781251984
669 0.529125318155
670 0.529138124162
671 0.531729216859
672 0.531698696686
673 0.533280290564
674 0.533313372353
675 0.532619157768
676 0.531866385791
677 0.533921752125
678 0.532380748981
679 0.532015281201
680 0.533428653328
681 0.533840381441
682 0.533133906324
683 0.532387764472
684 0.533068986101
685 0.533549930551
686 0.533291553699
687 0.533533681907
688 0.532323064488
689 0.532878357938
690 0.533635036403
691 0.533494197895
692 0.531613638546
693 0.532044528736
694 0.531893558801
695 0.532322853749
696 0.530476032725
697 0.530217558784
698 0.529802007896
699 0.530763902706
700 0.532029467102
701 0.530753877821
702 0.536594066795
703 0.533568135116
704 0.539859842345
705 0.535064103762
706 0.540453187279
707 0.532894610959
708 0.540483987093
709 0.544926566539
710 0.542241009476
711 0.542541799777
712 0.536824450413
713 0.537889345683
714 0.52974095842
715 0.526906017985
716 0.525991864136
717 0.529273852089
718 0.527979454975
719 0.531107203526
720 0.53075523548
721 0.52826713492
722 0.525911758552
723 0.52058163752
724 0.51411880937
725 0.516175694154
726 0.512099193124
727 0.51631300797
728 0.519897429556
729 0.513273488055
730 0.512159931869
731 0.51254834405
732 0.522523161787
733 0.518194812098
734 0.520029950336
735 0.516945527975
736 0.520266856702
737 0.527470558426
738 0.525553847844
739 0.530843691459
740 0.534360004678
741 0.534869992036
742 0.539650110415
743 0.541470962451
744 0.547274493127
745 0.551398958584
746 0.553959953942
747 0.551549151515
748 0.55763741673
749 0.552085823101
750 0.548457255301
751 0.54981394048
752 0.550450387912
753 0.549851082043
754 0.550540491541
755 0.551541565145
756 0.551202661464
757 0.55180418855
758 0.550625483669
759 0.546106098698
760 0.546392997209
761 0.546728686093
762 0.547310913191
763 0.547962988734
764 0.548202394227
765 0.548589796795
766 0.548469605341
767 0.548947791848
768 0.549587736464
769 0.550322637284
770 0.551622712332
771 0.550883333971
772 0.551735900094
773 0.552025742613
774 0.551765329865
775 0.551203538652
776 0.550682130505
777 0.548570685568
778 0.549201540556
779 0.548163855702
780 0.547820301546
781 0.548198351028
782 0.549320377801
783 0.549510049902
784 0.54962061779
785 0.549056648324
786 0.550232184252
787 0.551261819108
788 0.551963344999
789 0.549755703556
790 0.548536861031
791 0.548472797781
792 0.548713575551
793 0.549167801977
794 0.548796185941
795 0.549380901718
796 0.550474183123
797 0.550086195422
798 0.550569814603
799 0.549323239634
800 0.547961237217
801 0.546404639618
802 0.541766461007
803 0.537616185736
804 0.53623317115
805 0.531299109519
806 0.530168498484
807 0.528607409289
808 0.52634780032
809 0.526233865288
810 0.527362706493
811 0.527221752206
812 0.531602639213
813 0.528394877037
814 0.533543952075
815 0.535585167861
816 0.535341162486
817 0.536899686852
818 0.533856601402
819 0.527440719206
820 0.517825716787
821 0.520930020805
822 0.523886952928
823 0.530556220236
824 0.533233487978
825 0.530905161929
826 0.534675497714
827 0.53291852297
828 0.527529568145
829 0.529133402983
830 0.534777302797
831 0.532740673822
832 0.524709305424
833 0.530016041939
834 0.52583262915
835 0.525970231736
836 0.518688444019
837 0.51873599389
838 0.522096886442
839 0.521287375371
840 0.5172977853
841 0.510238951452
842 0.508729001416
843 0.508589209184
844 0.509584819884
845 0.508882926398
846 0.514861305271
847 0.519123847255
848 0.522401686595
849 0.519866859697
850 0.525099141054
851 0.525535569099
852 0.525772481271
853 0.524261232487
854 0.524948051117
855 0.526141848678
856 0.526627958723
857 0.527176698774
858 0.52740816934
859 0.5260171813
860 0.526182970409
861 0.525974362722
862 0.526613027045
863 0.525019347217
864 0.524054186967
865 0.524293963423
866 0.523756443508
867 0.522919630734
868 0.523473912511
869 0.521600407023
870 0.523073888672
871 0.522867137071
872 0.520797058318
873 0.520143271393
874 0.520378351993
875 0.519427872797
876 0.520210479851
877 0.520245492549
878 0.520555756589
879 0.522346918449
880 0.521048833289
881 0.521235525059
882 0.522360519198
883 0.522354287291
884 0.52222474945
885 0.521991420563
886 0.522421351126
887 0.522164352188
888 0.522346367451
889 0.522715892697
890 0.523535274778
891 0.524732769487
892 0.525901404013
893 0.524284284527
894 0.525262590212
895 0.524282047903
896 0.524457139046
897 0.524230760969
898 0.524801500803
899 0.526347863477
900 0.527065698569


==> latex_data/vae/mmd/gtsr-pap-1337.txt <==
x y
100 0.369367039468
101 0.36569341696
102 0.362506928079
103 0.36374338265
104 0.363373592727
105 0.359611439411
106 0.356531224183
107 0.355970454084
108 0.357175162587
109 0.360687484436
110 0.358107676383
111 0.360621735008
112 0.359144024153
113 0.360140703715
114 0.359860801447
115 0.35644228224
116 0.356393356823
117 0.355384408727
118 0.353314766725
119 0.348118571172
120 0.350724858488
121 0.349338696335
122 0.347851587404
123 0.34747571831
124 0.349878463011
125 0.352042897057
126 0.352095282123
127 0.356230736921
128 0.35685492635
129 0.355561712698
130 0.355078254703
131 0.354811502874
132 0.355264492803
133 0.354322819692
134 0.35458139015
135 0.356433866682
136 0.356277861856
137 0.358286881951
138 0.353284490396
139 0.354902937765
140 0.358121899716
141 0.358341181059
142 0.359488538295
143 0.356858307229
144 0.360443284728
145 0.359242203791
146 0.359541304418
147 0.358452660415
148 0.357928032073
149 0.358915270773
150 0.358257954092
151 0.359109215718
152 0.361407372301
153 0.36111914495
154 0.36035787483
155 0.361390457318
156 0.362689590811
157 0.362101243382
158 0.362046942377
159 0.36799231424
160 0.367909138196
161 0.368471382999
162 0.367074439697
163 0.365833233858
164 0.367144538818
165 0.36771838154
166 0.366124796886
167 0.365333579176
168 0.366129065573
169 0.364954231371
170 0.362233076138
171 0.3661486867
172 0.367874712098
173 0.366740674534
174 0.366745599491
175 0.37098385502
176 0.374641012311
177 0.375418533285
178 0.369707314735
179 0.370828422343
180 0.372393227542
181 0.371828256139
182 0.374905193675
183 0.371457596564
184 0.366285775226
185 0.368102074021
186 0.368709826681
187 0.368289650021
188 0.368816426386
189 0.373523576003
190 0.375284756877
191 0.377893706802
192 0.378247404269
193 0.377836747493
194 0.37773605636
195 0.37646381097
196 0.376138652443
197 0.376160896764
198 0.372858275421
199 0.374176082927
200 0.371961718447
201 0.372478031214
202 0.374459049977
203 0.372415089613
204 0.368950328345
205 0.371873997177
206 0.371844247517
207 0.374507941743
208 0.37496546277
209 0.375714002904
210 0.376154401314
211 0.375822471069
212 0.373111440361
213 0.369049087491
214 0.369925256067
215 0.375122631008
216 0.373654070097
217 0.376578720059
218 0.377119660868
219 0.383022810743
220 0.382531094225
221 0.379810314228
222 0.382198526019
223 0.378728020562
224 0.378787001269
225 0.371521182278
226 0.369170191418
227 0.365844458487
228 0.366435742608
229 0.36735446998
230 0.364482334253
231 0.368961343894
232 0.372916532463
233 0.373491091766
234 0.367576621795
235 0.366002807412
236 0.362886562096
237 0.368746367788
238 0.37435438144
239 0.371612581043
240 0.369491940314
241 0.369405510939
242 0.366594977196
243 0.371316820015
244 0.369366997324
245 0.373954796229
246 0.373761910361
247 0.372197061197
248 0.36980042835
249 0.366780328547
250 0.367536588737
251 0.36775176294
252 0.368003710655
253 0.367899630028
254 0.372651734299
255 0.370734803161
256 0.368737365294
257 0.368562501262
258 0.364213910659
259 0.364049196897
260 0.365374559867
261 0.365208064296
262 0.364938953378
263 0.363237528305
264 0.361935966088
265 0.3589772605
266 0.362166236874
267 0.364967441431
268 0.361296598487
269 0.360238002752
270 0.363896565505
271 0.359484647797
272 0.354905890919
273 0.356025704802
274 0.357587848233
275 0.358128866937
276 0.356842603701
277 0.359273402521
278 0.365348440529
279 0.365204428845
280 0.363360993605
281 0.363764734638
282 0.362991832173
283 0.365232023084
284 0.371227602545
285 0.368665422475
286 0.370879361126
287 0.369565675768
288 0.367772344553
289 0.364012400961
290 0.362947948064
291 0.362055614398
292 0.362100056716
293 0.362783803086
294 0.366531375352
295 0.36604164235
296 0.368398302985
297 0.365645999583
298 0.366534808056
299 0.36544248459
300 0.369513808324
301 0.373183174879
302 0.374744155617
303 0.371955166221
304 0.371653311515
305 0.370267339747
306 0.372243029073
307 0.370350655309
308 0.369047386759
309 0.36720383391
310 0.371295696587
311 0.368570631839
312 0.367369887658
313 0.37012270221
314 0.367324472801
315 0.367584387602
316 0.368769371209
317 0.366206247597
318 0.364812380791
319 0.363293772548
320 0.362305515552
321 0.363277932501
322 0.359841329107
323 0.36327094584
324 0.359119251953
325 0.363540246378
326 0.365256644801
327 0.367912908848
328 0.364665802917
329 0.362135450986
330 0.368156399462
331 0.367164757065
332 0.366794740966
333 0.369637722525
334 0.375622203579
335 0.379142156264
336 0.378928406094
337 0.379629836532
338 0.382469896072
339 0.387105781632
340 0.390558371744
341 0.3907421839
342 0.394471281761
343 0.397311143307
344 0.404000230462
345 0.406443067533
346 0.411354034204
347 0.416073964614
348 0.424933728601
349 0.431415230715
350 0.434164899943
351 0.441338344902
352 0.442381672044
353 0.44683025293
354 0.449197658904
355 0.453511374593
356 0.458452316169
357 0.467170337934
358 0.477535477827
359 0.478142505748
360 0.484081500903
361 0.492535812673
362 0.505419462624
363 0.512210057202
364 0.523767607883
365 0.534008062518
366 0.5428012687
367 0.553833884679
368 0.563747226079
369 0.573733895286
370 0.584936823985
371 0.59789793243
372 0.605217043553
373 0.617055728715
374 0.62073127466
375 0.622629760815
376 0.633725875588
377 0.633614011047
378 0.643400150078
379 0.658529328345
380 0.670499732004
381 0.677095624449
382 0.680638253677
383 0.682530463148
384 0.693542558903
385 0.707501298593
386 0.718913779675
387 0.732861234286
388 0.741018301938
389 0.746202537333
390 0.746885776969
391 0.760010947689
392 0.768081251894
393 0.781834214303
394 0.787785043982
395 0.79319040085
396 0.807898404372
397 0.811940267149
398 0.820443475938
399 0.82525945867
400 0.835451062442
401 0.844782041786
402 0.843150815883
403 0.859226174782
404 0.870442133847
405 0.882795199616
406 0.884899019523
407 0.896320363811
408 0.902244734347
409 0.915766065852
410 0.922245143661
411 0.928033141273
412 0.931782223306
413 0.938143595892
414 0.955439767296
415 0.965008795474
416 0.971656703633
417 0.987776486854
418 1.00168610569
419 1.00654164347
420 1.01652283433
421 1.03150966823
422 1.03248198615
423 1.04645752916
424 1.05702186058
425 1.06090414739
426 1.07058523996
427 1.07831792225
428 1.09243095786
429 1.0925564385
430 1.1038585392
431 1.1023428702
432 1.0913739065
433 1.08525964597
434 1.07788595206
435 1.0690150248
436 1.08418664027
437 1.08103358534
438 1.08363408336
439 1.07067734944
440 1.06928693087
441 1.07662785971
442 1.09015407709
443 1.09063783886
444 1.09732523659
445 1.0901098733
446 1.0849256948
447 1.07370267545
448 1.06085683537
449 1.06556406756
450 1.07067640437
451 1.07049616771
452 1.06978651245
453 1.07617897391
454 1.07877071456
455 1.07706958529
456 1.07152311993
457 1.07086085313
458 1.06946948474
459 1.08191191829
460 1.07576870961
461 1.07208586398
462 1.06143369203
463 1.06053941826
464 1.05904171017
465 1.06216269297
466 1.06719050145
467 1.06815059961
468 1.07456254581
469 1.08007053532
470 1.07259943155
471 1.06940935934
472 1.07804277889
473 1.06887572423
474 1.0692631788
475 1.06937918363
476 1.05810230795
477 1.06993056695
478 1.07015694257
479 1.06676999829
480 1.0683693463
481 1.07637678973
482 1.08455444042
483 1.09832799006
484 1.0901361458
485 1.07782620518
486 1.08042430096
487 1.08066637481
488 1.08653398728
489 1.09118981096
490 1.09412320393
491 1.09406521997
492 1.0900886584
493 1.09041291579
494 1.09127582091
495 1.09471245947
496 1.08027186538
497 1.07682795949
498 1.07952264688
499 1.08173911205
500 1.07900826745
501 1.08044709852
502 1.09403224613
503 1.09106419983
504 1.0936603896
505 1.08837980411
506 1.09882372843
507 1.08899567317
508 1.09645049622
509 1.09401426733
510 1.09988249981
511 1.11022888162
512 1.1192117572
513 1.12479600043
514 1.12199049576
515 1.12121100738
516 1.11635808443
517 1.10730057586
518 1.10592319329
519 1.10719119696
520 1.11205489459
521 1.10812320881
522 1.12020298894
523 1.11613952371
524 1.11820315402
525 1.11621163846
526 1.10910567983
527 1.11083602572
528 1.11360932264
529 1.11994956158
530 1.11604162801
531 1.11966090175
532 1.12793203174
533 1.12931095582
534 1.14083719054
535 1.14221611641
536 1.131102787
537 1.13275694888
538 1.13901657496
539 1.14422440716
540 1.14339757838
541 1.1411459698
542 1.13516423451
543 1.13521936963
544 1.12722792561
545 1.12958977505
546 1.13765871932
547 1.14799308197
548 1.14868352228
549 1.14501067473
550 1.13521728998
551 1.13589266992
552 1.14588130809
553 1.13910264683
554 1.13018916597
555 1.14062046289
556 1.15297736834
557 1.15353516665
558 1.15086683826
559 1.13931318039
560 1.15200017698
561 1.15359130767
562 1.16359414315
563 1.17170175407
564 1.17090844897
565 1.16680675078
566 1.16728359413
567 1.16338632333
568 1.16137395524
569 1.14807840189
570 1.1468843677
571 1.15030498211
572 1.15384652811
573 1.16250937681
574 1.1658575931
575 1.17642991696
576 1.18180428237
577 1.18355381452
578 1.18437763566
579 1.17737703925
580 1.1762923926
581 1.16450178461
582 1.16726060982
583 1.15957209058
584 1.16668147924
585 1.1796792398
586 1.18146355138
587 1.17865658378
588 1.17871809267
589 1.1855630072
590 1.18978029593
591 1.17686516306
592 1.17511547121
593 1.16936865041
594 1.17766870084
595 1.18369574726
596 1.19707168868
597 1.20492499664
598 1.2087802209
599 1.21179731994


==> latex_data/vae/mmd/gtsr-pap-1338.txt <==
x y
100 0.340647981862
101 0.336605662569
102 0.333484175312
103 0.334449445629
104 0.334044976947
105 0.332120211851
106 0.32926389174
107 0.328251246835
108 0.329109102955
109 0.330809514765
110 0.329734090512
111 0.3324006059
112 0.332444355098
113 0.333249442517
114 0.333295052585
115 0.330804100968
116 0.331018118254
117 0.330951498782
118 0.328171388652
119 0.322920733014
120 0.325350926353
121 0.32431309523
122 0.323204679122
123 0.323319608336
124 0.325164346365
125 0.326355313745
126 0.32634235192
127 0.33004215982
128 0.329895350833
129 0.32899144523
130 0.328458392248
131 0.328444905023
132 0.328234951876
133 0.328013650916
134 0.32882509348
135 0.330046449902
136 0.329249693768
137 0.330512510816
138 0.325013939527
139 0.325254829619
140 0.327958159328
141 0.328306102775
142 0.329616918361
143 0.327967175736
144 0.33206218004
145 0.330125844923
146 0.331357166951
147 0.32990703112
148 0.329896468563
149 0.330849649832
150 0.331302545831
151 0.332305605214
152 0.333639761447
153 0.333640825601
154 0.332987319529
155 0.334105376468
156 0.334490950761
157 0.335120372966
158 0.335828443708
159 0.340621916281
160 0.340112733026
161 0.340437584727
162 0.338977182557
163 0.337937693177
164 0.339042239249
165 0.339528382897
166 0.338056718627
167 0.33697190288
168 0.337518391125
169 0.336922994353
170 0.33480009872
171 0.338309601795
172 0.340028318011
173 0.339049721885
174 0.339365187011
175 0.343881226591
176 0.346554708976
177 0.347196620845
178 0.342153753635
179 0.342877794313
180 0.346032112853
181 0.346025813798
182 0.349256093799
183 0.346621403385
184 0.34330292423
185 0.345905106675
186 0.346280471274
187 0.34623184691
188 0.348141392427
189 0.35346546094
190 0.355906047484
191 0.358866981613
192 0.360989262253
193 0.358458770089
194 0.358290712959
195 0.356074446968
196 0.355167280986
197 0.354634874525
198 0.351904430363
199 0.353345438487
200 0.350987955684
201 0.349778714161
202 0.352633291937
203 0.35165356176
204 0.349248980693
205 0.351498188236
206 0.352109857784
207 0.356129659102
208 0.357397646605
209 0.357362982721
210 0.356753701795
211 0.358350663396
212 0.353848122812
213 0.350904027609
214 0.351323248314
215 0.35579926017
216 0.355199453634
217 0.35756487244
218 0.358556179357
219 0.363545509274
220 0.362213857577
221 0.360051032817
222 0.362797628023
223 0.359448150326
224 0.360882748692
225 0.354242765146
226 0.351288898147
227 0.348567673016
228 0.349635316247
229 0.350782343727
230 0.348530953729
231 0.352868854282
232 0.355845422249
233 0.356064713327
234 0.351271138087
235 0.349747575381
236 0.346993419559
237 0.352520361846
238 0.357496521684
239 0.355436654012
240 0.353883959599
241 0.352832238695
242 0.350838864417
243 0.355019304789
244 0.35332917702
245 0.357229854347
246 0.3572222077
247 0.356566782467
248 0.352785224658
249 0.349466574685
250 0.348030467628
251 0.348553542233
252 0.349969645318
253 0.349855476269
254 0.353822596043
255 0.351542438291
256 0.350097250812
257 0.349311485956
258 0.344749951547
259 0.344701361676
260 0.346596753327
261 0.34652107489
262 0.346783697686
263 0.345346576333
264 0.343782588576
265 0.34162636824
266 0.345361009333
267 0.349149264619
268 0.346422738756
269 0.345355752249
270 0.348217472703
271 0.343908964284
272 0.339510024641
273 0.340497027898
274 0.342986035897
275 0.343444473932
276 0.342619721571
277 0.344706603082
278 0.349977516272
279 0.350027626109
280 0.347883626131
281 0.347666412644
282 0.348278607246
283 0.349176020539
284 0.353917398368
285 0.351366037771
286 0.35423318487
287 0.353370893749
288 0.351575576858
289 0.347915482386
290 0.346981227625
291 0.346195492382
292 0.345398100401
293 0.347251993282
294 0.350759488885
295 0.349901493265
296 0.351442531405
297 0.348781405343
298 0.350248625357
299 0.349106106844
300 0.353024967735
301 0.357377253546
302 0.357177666663
303 0.354587067252
304 0.354890030939
305 0.353228224432
306 0.354734456356
307 0.353548166988
308 0.35194714039
309 0.352288437753
310 0.356744774848
311 0.353407601809
312 0.352876418105
313 0.355569327459
314 0.352195909362
315 0.351882361488
316 0.350730269616
317 0.348318622797
318 0.347305355603
319 0.347034742518
320 0.347236356463
321 0.347779233764
322 0.344843946564
323 0.34755129023
324 0.342259260635
325 0.346791325521
326 0.347675400269
327 0.350312314201
328 0.347429763359
329 0.344451809252
330 0.350134018957
331 0.348723276399
332 0.348041946154
333 0.350517343267
334 0.355481128824
335 0.358557843714
336 0.358471341624
337 0.359047644352
338 0.362112796166
339 0.366473080279
340 0.367739539074
341 0.3676903288
342 0.370656170566
343 0.373152583056
344 0.379618204166
345 0.381906569056
346 0.38610410096
347 0.386316276569
348 0.393507472916
349 0.400229434536
350 0.405012462402
351 0.40983786701
352 0.413870366067
353 0.414493905883
354 0.415960660168
355 0.419535357676
356 0.424586696139
357 0.431681417571
358 0.441960195093
359 0.442593544962
360 0.448497104283
361 0.454816890787
362 0.463491768682
363 0.46440672851
364 0.475141965067
365 0.48655036987
366 0.497552268242
367 0.503672165135
368 0.507704102427
369 0.513707840195
370 0.523607817283
371 0.53545147578
372 0.545085399051
373 0.557360351024
374 0.560611334485
375 0.562294003214
376 0.569751230948
377 0.569698123443
378 0.57269134221
379 0.584724925057
380 0.59454874592
381 0.600984282366
382 0.60005426168
383 0.601864522074
384 0.610075720086
385 0.623859853083
386 0.631997360397
387 0.644885017225
388 0.653886505121
389 0.658425112318
390 0.656851644915
391 0.670719637971
392 0.672929267752
393 0.685224684359
394 0.689561117202
395 0.692205711807
396 0.707286296221
397 0.710450563383
398 0.716752643638
399 0.720080266749
400 0.731656000019
401 0.735132332543
402 0.73579405995
403 0.751389966746
404 0.752481819229
405 0.758128850803
406 0.758316209117
407 0.766555748914
408 0.768185844823
409 0.780774338471
410 0.781986977008
411 0.789435494571
412 0.792862405525
413 0.799173740213
414 0.815818784192
415 0.828473093604
416 0.839930908719
417 0.855008791103
418 0.869315270939
419 0.871989082508
420 0.884365344541
421 0.897981518366
422 0.89719445953
423 0.906535940105
424 0.911481482974
425 0.914190474987
426 0.919655863801
427 0.921626607474
428 0.935991348285
429 0.941325919817
430 0.946473546967
431 0.949008547572
432 0.938921695017
433 0.929376986776
434 0.920675726932
435 0.914135513135
436 0.926697898578
437 0.917285364943
438 0.916427172257
439 0.906006847452
440 0.909663989182
441 0.913833105968
442 0.92686231413
443 0.925522897826
444 0.926144317099
445 0.91473447043
446 0.906509310718
447 0.903514483506
448 0.894234591646
449 0.896210240567
450 0.89740235595
451 0.896521024178
452 0.889887810366
453 0.901073690079
454 0.899486448601
455 0.897832462412
456 0.891564492285
457 0.891734530806
458 0.886300153528
459 0.898524943145
460 0.892370970012
461 0.891737951
462 0.897584996002
463 0.900419147131
464 0.900198901974
465 0.896504904879
466 0.89621003045
467 0.901085200744
468 0.911824776508
469 0.922133889563
470 0.909020969389
471 0.905966661665
472 0.908390501622
473 0.9006089475
474 0.898007455415
475 0.895483484351
476 0.888847517485
477 0.89659949294
478 0.906106528547
479 0.907644018913
480 0.904118368887
481 0.910580571477
482 0.916679209308
483 0.930265912787
484 0.923052984101
485 0.909478765465
486 0.911600388224
487 0.912615262542
488 0.915270852577
489 0.91976198197
490 0.920473465698
491 0.918057679604
492 0.917325287755
493 0.915527341571
494 0.915040881391
495 0.923532705229
496 0.908808022847
497 0.904989283224
498 0.903752896399
499 0.907370069163
500 0.908633521151
501 0.905053742558
502 0.917704681515
503 0.907983641263
504 0.920021287755
505 0.923063373694
506 0.927138017297
507 0.919952131388
508 0.930017109911
509 0.929481242092
510 0.930561607039
511 0.938165526651
512 0.949502401908
513 0.947606570417
514 0.944186679261
515 0.935849049085
516 0.930722780074
517 0.920826148239
518 0.921743860525
519 0.927153716651
520 0.926616875149
521 0.924529573813
522 0.938127718083
523 0.931926060236
524 0.934465170821
525 0.931460472733
526 0.927541347644
527 0.938881039277
528 0.940277659457
529 0.93792610727
530 0.945857942724
531 0.950989912914
532 0.959567563925
533 0.968032075397
534 0.982355521365
535 0.987305426913
536 0.974665529043
537 0.981726018175
538 0.978876898043
539 0.985997487058
540 0.986185951123
541 0.990047901215
542 0.988625018093
543 0.989629609895
544 0.986546038379
545 0.993851304986
546 1.00635205381
547 1.00771210694
548 1.00617669891
549 0.999731589516
550 0.986109291292
551 0.990305973003
552 1.00442444245
553 1.0023189949
554 1.00108618258
555 1.00789087285
556 1.01545427461
557 1.01520996576
558 1.01105794432
559 1.0065949896
560 1.01723642371
561 1.01515291907
562 1.01364090981
563 1.01991657497
564 1.0148574394
565 1.01738656955
566 1.01752125458
567 1.00712569796
568 1.00478314353
569 0.990602946721
570 0.999270057426
571 1.00301598797
572 1.00907483406
573 1.00360000168
574 1.01700596887
575 1.02861666294
576 1.03388742462
577 1.03814293371
578 1.03762477703
579 1.03115796797
580 1.03314583069
581 1.02221899636
582 1.0302722418
583 1.01833697063
584 1.0185458756
585 1.02810272956
586 1.03209054303
587 1.02655838618
588 1.02832670942
589 1.03591881075
590 1.03915780199
591 1.02857676455
592 1.02724683207
593 1.02812394525
594 1.03317324935
595 1.03780405259
596 1.05200084279
597 1.05988061909
598 1.06959477082
599 1.06564265175


==> latex_data/vae/mmd/gtsr-pap-1339.txt <==
x y
100 0.332375075934
101 0.328418547063
102 0.325675342251
103 0.325977704301
104 0.32484340853
105 0.321875378761
106 0.318188145286
107 0.317451208081
108 0.317729958558
109 0.320077596352
110 0.320242661766
111 0.321365108341
112 0.321526064261
113 0.322134092687
114 0.321514141848
115 0.318511501618
116 0.318834793038
117 0.318646932288
118 0.317616556826
119 0.311567435564
120 0.313741352188
121 0.312105972838
122 0.311503592518
123 0.311729767441
124 0.312936733352
125 0.314673773733
126 0.315091920554
127 0.319164540446
128 0.319116693823
129 0.317293932776
130 0.317862247477
131 0.317769829364
132 0.318227564287
133 0.318091456957
134 0.319380288132
135 0.320873489134
136 0.320260564589
137 0.320988018655
138 0.314977686115
139 0.315358581189
140 0.317919669999
141 0.318767426304
142 0.319290965611
143 0.317761854602
144 0.322421087825
145 0.321676513455
146 0.323111287191
147 0.322142054968
148 0.322665265103
149 0.323505986958
150 0.32447256843
151 0.32572227939
152 0.327950570594
153 0.326356068518
154 0.326624902624
155 0.327380942725
156 0.328577914618
157 0.328126622768
158 0.328045604829
159 0.332568033661
160 0.333511603463
161 0.334699008297
162 0.334757267151
163 0.333232912867
164 0.333653900594
165 0.334744363602
166 0.333935118943
167 0.333576247224
168 0.335086813338
169 0.334511450924
170 0.33238802633
171 0.33619283824
172 0.338831319708
173 0.338012516372
174 0.339036515699
175 0.343395011934
176 0.346005186241
177 0.346576931886
178 0.341586226964
179 0.342401235818
180 0.344362771987
181 0.343907177246
182 0.347108915946
183 0.343784569386
184 0.340132124127
185 0.341448688381
186 0.342097855918
187 0.342324624065
188 0.344831601427
189 0.34956541001
190 0.351540189527
191 0.352951980032
192 0.35334403903
193 0.351431237348
194 0.352199206866
195 0.350522107453
196 0.349698038535
197 0.349972049019
198 0.347424963199
199 0.349682116442
200 0.3484226128
201 0.347643748269
202 0.349698414199
203 0.348086979402
204 0.345166821213
205 0.347408591463
206 0.348061333455
207 0.351786470058
208 0.352064191326
209 0.352044577936
210 0.351120050752
211 0.354441917509
212 0.350290444669
213 0.346737768559
214 0.347054028425
215 0.35184624538
216 0.350335845293
217 0.352937924813
218 0.352579444397
219 0.358693845431
220 0.357814894477
221 0.355202097708
222 0.356729396196
223 0.354308554966
224 0.355320429822
225 0.348398893086
226 0.34532581967
227 0.342094432932
228 0.342687284497
229 0.343259781596
230 0.340606622836
231 0.346154559003
232 0.350015409692
233 0.350521826246
234 0.344211148045
235 0.342228280279
236 0.339177442807
237 0.34462419617
238 0.349888524934
239 0.347743144227
240 0.345617802415
241 0.344027582546
242 0.342372075068
243 0.345204345409
244 0.342685242565
245 0.345586263135
246 0.345128357504
247 0.34336723173
248 0.339758861763
249 0.336681420571
250 0.336264804552
251 0.336123043204
252 0.336241654464
253 0.336004730098
254 0.339761397533
255 0.336937961399
256 0.33489048039
257 0.334286166288
258 0.33085378613
259 0.330412796699
260 0.330477661954
261 0.329662559051
262 0.329506101336
263 0.32809981338
264 0.326757231823
265 0.325619086964
266 0.32854196372
267 0.331091569572
268 0.327802965498
269 0.326703061741
270 0.329264741466
271 0.325140651796
272 0.320835413598
273 0.321737144774
274 0.323034610286
275 0.322508683748
276 0.321062895408
277 0.322346912643
278 0.327300581644
279 0.32674278254
280 0.323864405048
281 0.324304277087
282 0.323809587202
283 0.325409777965
284 0.329722849975
285 0.327972364055
286 0.331290501849
287 0.329757034975
288 0.327942526723
289 0.323803269805
290 0.323048925448
291 0.322671902129
292 0.323603609684
293 0.325076732542
294 0.327827918142
295 0.327374528812
296 0.330978106416
297 0.329191035466
298 0.328909273589
299 0.327631914985
300 0.330948468666
301 0.334944089557
302 0.336387586233
303 0.334127027634
304 0.333520695327
305 0.332648698698
306 0.334371857318
307 0.333460440156
308 0.331702598133
309 0.330657984084
310 0.334347722706
311 0.330782099708
312 0.329365343943
313 0.332827986226
314 0.33127884125
315 0.331444854396
316 0.332113459886
317 0.329889147806
318 0.329053630336
319 0.328111390678
320 0.328304632418
321 0.329474041919
322 0.326288743075
323 0.328985420342
324 0.323881160539
325 0.327713586896
326 0.328774857661
327 0.332483794739
328 0.330568577978
329 0.327953701553
330 0.333362363622
331 0.332062715735
332 0.330521461778
333 0.333664118254
334 0.339374834795
335 0.342992136116
336 0.343624942046
337 0.34482864049
338 0.347076623581
339 0.352199307831
340 0.355625980023
341 0.357621047175
342 0.362807579598
343 0.367888414962
344 0.375790075937
345 0.381119669406
346 0.388536162489
347 0.391509729543
348 0.399691440156
349 0.408675731018
350 0.412197447633
351 0.421069857426
352 0.426832406815
353 0.432602697944
354 0.437551896805
355 0.446159451764
356 0.454552100117
357 0.465050403421
358 0.475151935338
359 0.480580490522
360 0.490200575629
361 0.50130030122
362 0.514766076552
363 0.518944235656
364 0.531204522184
365 0.54277478245
366 0.552069440145
367 0.563975818779
368 0.574055465655
369 0.585126341723
370 0.597462244826
371 0.611916081421
372 0.62113647611
373 0.634791565912
374 0.647219484836
375 0.651101405322
376 0.660618304243
377 0.661935813265
378 0.673277507363
379 0.687939112394
380 0.701469821827
381 0.710952203567
382 0.721933906513
383 0.724580244748
384 0.737014587542
385 0.751213443428
386 0.760518609507
387 0.775853600149
388 0.783072467058
389 0.789451043039
390 0.790414837601
391 0.804946694302
392 0.814830856373
393 0.829038198707
394 0.836500280761
395 0.840980067097
396 0.856348131793
397 0.868431070682
398 0.88253406442
399 0.888951664714
400 0.902950007534
401 0.912606062571
402 0.915731949301
403 0.930716301584
404 0.945176289572
405 0.957424349319
406 0.960241698853
407 0.973892968212
408 0.983845040825
409 0.997480027988
410 1.00709271006
411 1.01948620352
412 1.03076069883
413 1.04440953547
414 1.06097708742
415 1.07018162423
416 1.08012813584
417 1.09622999371
418 1.11118586356
419 1.12347543844
420 1.13835281637
421 1.15418002713
422 1.15520524956
423 1.17014532289
424 1.18426900194
425 1.18912565648
426 1.20218647372
427 1.20628014248
428 1.22091749953
429 1.22794984463
430 1.23974340408
431 1.24066143239
432 1.22942708792
433 1.2240567514
434 1.21627831423
435 1.20970194431
436 1.22077905923
437 1.21344488376
438 1.2207348555
439 1.20877393391
440 1.20785502539
441 1.20681169017
442 1.21275804002
443 1.21500889773
444 1.21102508562
445 1.20131219618
446 1.19953491586
447 1.20081935213
448 1.19192320737
449 1.19260537156
450 1.19819604964
451 1.19961546853
452 1.19666425427
453 1.19746738558
454 1.19437937625
455 1.19161719916
456 1.187323642
457 1.18195720248
458 1.18217894572
459 1.19052877899
460 1.18992622967
461 1.18621027543
462 1.18326312817
463 1.18741969792
464 1.1869360178
465 1.17771499798
466 1.1830505682
467 1.18025527533
468 1.18595098268
469 1.19119607653
470 1.17909274287
471 1.17842283143
472 1.18671389513
473 1.18424290743
474 1.18049558412
475 1.17728743979
476 1.17600210549
477 1.18739690636
478 1.17526612372
479 1.1751663824
480 1.17439545152
481 1.17883306504
482 1.17153518743
483 1.18080111913
484 1.17917520686
485 1.16752495431
486 1.17102326444
487 1.1713470689
488 1.1750253885
489 1.17820505058
490 1.18341511973
491 1.18282669445
492 1.18033092561
493 1.17921235667
494 1.17796168218
495 1.18805742875
496 1.17414169168
497 1.16189587178
498 1.16262015548
499 1.1690903171
500 1.16950541368
501 1.16706634017
502 1.1781885157
503 1.17830257345
504 1.17747874986
505 1.17270117098
506 1.18395033855
507 1.17318307636
508 1.17877612847
509 1.17902766926
510 1.18159763586
511 1.1854075352
512 1.19073663596
513 1.1890802793
514 1.18764342379
515 1.17897863092
516 1.180276724
517 1.17600104348
518 1.17753610529
519 1.17652343547
520 1.17642912208
521 1.16863264901
522 1.18149178914
523 1.17727991779
524 1.17529927173
525 1.17168391258
526 1.16303330075
527 1.1726987785
528 1.1749907763
529 1.17654726838
530 1.17993727286
531 1.17969775867
532 1.1893892506
533 1.19143812205
534 1.20197170221
535 1.20863779442
536 1.20855862039
537 1.21638739784
538 1.21057301133
539 1.22295511979
540 1.21878644127
541 1.22031928157
542 1.21896432136
543 1.21919573213
544 1.22133525745
545 1.22757150142
546 1.22145169896
547 1.22450505804
548 1.22504014288
549 1.21791682633
550 1.20617986484
551 1.20594739649
552 1.2162147047
553 1.21840300083
554 1.21732530899
555 1.2230967898
556 1.22948774483
557 1.23354638668
558 1.23319800239
559 1.22150700611
560 1.22384659477
561 1.21897698909
562 1.22222278659
563 1.21546626389
564 1.21397375857
565 1.22622697135
566 1.22087980546
567 1.21716568334
568 1.21631707132
569 1.20166258627
570 1.20601517528
571 1.20690732341
572 1.20873630327
573 1.20400908684
574 1.19892348222
575 1.20796520983
576 1.21346271311
577 1.21408647036
578 1.22753524877
579 1.22863975068
580 1.23000782878
581 1.21801371881
582 1.22858209392
583 1.2247234555
584 1.21812427999
585 1.23043618032
586 1.23128332275
587 1.22118293149
588 1.22498485273
589 1.2310160518
590 1.23257633135
591 1.2228559339
592 1.22118075323
593 1.22010402819
594 1.22768400126
595 1.22530278508
596 1.23880100265
597 1.24899373426
598 1.2494208033
599 1.24503390136


==> latex_data/vae/mmd/gtsr-pap.txt <==
x y
100 0.233211
101 0.236307
102 0.236535
103 0.236785
104 0.239749
105 0.247238
106 0.24283
107 0.240562
108 0.240078
109 0.242817
110 0.239396
111 0.237445
112 0.233531
113 0.234224
114 0.231034
115 0.231289
116 0.232626
117 0.237832
118 0.242687
119 0.247563
120 0.241974
121 0.242136
122 0.243127
123 0.244983
124 0.242435
125 0.240496
126 0.238167
127 0.234899
128 0.237303
129 0.240116
130 0.24096
131 0.239313
132 0.239096
133 0.243515
134 0.240735
135 0.240049
136 0.243828
137 0.243315
138 0.242918
139 0.241859
140 0.2404
141 0.238021
142 0.237057
143 0.239068
144 0.234133
145 0.231499
146 0.233275
147 0.232828
148 0.231051
149 0.233682
150 0.231974
151 0.23035
152 0.227546
153 0.223978
154 0.225228
155 0.231442
156 0.234637
157 0.234873
158 0.230811
159 0.227207
160 0.227167
161 0.225715
162 0.228784
163 0.228055
164 0.227806
165 0.22396
166 0.228735
167 0.225377
168 0.223807
169 0.21948
170 0.223427
171 0.218617
172 0.217365
173 0.219237
174 0.218041
175 0.220789
176 0.218847
177 0.224497
178 0.221647
179 0.220772
180 0.220402
181 0.218079
182 0.217606
183 0.215153
184 0.217327
185 0.218328
186 0.220309
187 0.217134
188 0.216591
189 0.211899
190 0.211144
191 0.212147
192 0.210908
193 0.20918
194 0.20899
195 0.210242
196 0.211972
197 0.209065
198 0.204581
199 0.205738
200 0.208777
201 0.208377
202 0.207823
203 0.204826
204 0.203028
205 0.201609
206 0.20327
207 0.203892
208 0.204171
209 0.201525
210 0.20053
211 0.202412
212 0.207566
213 0.206806
214 0.208649
215 0.204459
216 0.203742
217 0.202276
218 0.202855
219 0.19588
220 0.196702
221 0.197872
222 0.195915
223 0.195004
224 0.19641
225 0.194943
226 0.192887
227 0.193193
228 0.194217
229 0.191611
230 0.195075
231 0.196951
232 0.197182
233 0.19522
234 0.197766
235 0.196616
236 0.194418
237 0.194106
238 0.193259
239 0.196294
240 0.198205
241 0.198087
242 0.197419
243 0.197911
244 0.199387
245 0.198158
246 0.199799
247 0.197752
248 0.200911
249 0.202182
250 0.208176
251 0.209926
252 0.211059
253 0.212052
254 0.215728
255 0.212876
256 0.212107
257 0.211655
258 0.213892
259 0.215224
260 0.217889
261 0.215829
262 0.214336
263 0.215637
264 0.213875
265 0.216212
266 0.215088
267 0.216545
268 0.21607
269 0.215296
270 0.214718
271 0.216654
272 0.214857
273 0.214401
274 0.216495
275 0.216605
276 0.218583
277 0.217392
278 0.216007
279 0.217107
280 0.219343
281 0.218475
282 0.220256
283 0.221647
284 0.219255
285 0.222506
286 0.224291
287 0.227256
288 0.23411
289 0.242393
290 0.243102
291 0.244394
292 0.243219
293 0.240674
294 0.241764
295 0.240068
296 0.241232
297 0.242895
298 0.242736
299 0.244579
300 0.245454
301 0.244234
302 0.244995
303 0.245292
304 0.243877
305 0.24447
306 0.247507
307 0.250191
308 0.250626
309 0.252091
310 0.254233
311 0.255741
312 0.246418
313 0.246091
314 0.24635
315 0.249474
316 0.24886
317 0.249199
318 0.246624
319 0.250207
320 0.247951
321 0.242134
322 0.242427
323 0.239968
324 0.238306
325 0.236895
326 0.238737
327 0.237662
328 0.239629
329 0.237654
330 0.231622
331 0.236425
332 0.237088
333 0.239265
334 0.234281
335 0.236133
336 0.233071
337 0.233971
338 0.236291
339 0.235085
340 0.23282
341 0.232515
342 0.235275
343 0.2389
344 0.238384
345 0.237465
346 0.237594
347 0.23703
348 0.232168
349 0.229579
350 0.22641
351 0.225308
352 0.226572
353 0.224984
354 0.230759
355 0.228093
356 0.227634
357 0.226218
358 0.22114
359 0.219523
360 0.216589
361 0.21592
362 0.215183
363 0.213926
364 0.213987
365 0.214371
366 0.215793
367 0.216172
368 0.214894
369 0.213084
370 0.213403
371 0.212699
372 0.212729
373 0.213123
374 0.214132
375 0.213126
376 0.212067
377 0.212065
378 0.213177
379 0.211714
380 0.209443
381 0.209605
382 0.210378
383 0.210954
384 0.213452
385 0.211726
386 0.212852
387 0.210633
388 0.207672
389 0.204022
390 0.203575
391 0.205016
392 0.205249
393 0.205147
394 0.20523
395 0.205538
396 0.206565
397 0.204877
398 0.204876
399 0.203461
400 0.206093
401 0.20793
402 0.206019
403 0.206639
404 0.205625
405 0.203516
406 0.203339
407 0.205249
408 0.20497
409 0.204808
410 0.205159
411 0.204651
412 0.204356
413 0.205723
414 0.207564
415 0.208405
416 0.210548
417 0.205494
418 0.20469
419 0.206565
420 0.206471
421 0.207099
422 0.207349
423 0.209589
424 0.21049
425 0.210154
426 0.210365
427 0.21282
428 0.212449
429 0.211508
430 0.213338
431 0.213659
432 0.215735
433 0.223172
434 0.226964
435 0.234068
436 0.236395
437 0.243869
438 0.252859
439 0.258957
440 0.262226
441 0.267638
442 0.275767
443 0.279829
444 0.290135
445 0.29901
446 0.312116
447 0.319803
448 0.335579
449 0.35294
450 0.363574
451 0.377053
452 0.377498
453 0.39006
454 0.388182
455 0.40249
456 0.406417
457 0.418648
458 0.435268
459 0.450519
460 0.461721
461 0.476739
462 0.495384
463 0.513785
464 0.531448
465 0.543655
466 0.56213
467 0.579131
468 0.596121
469 0.612188
470 0.628544
471 0.637983
472 0.655333
473 0.673467
474 0.678978
475 0.689625
476 0.698339
477 0.71006
478 0.712609
479 0.725515
480 0.733541
481 0.741718
482 0.756494
483 0.760903
484 0.772191
485 0.788424
486 0.805307
487 0.818818
488 0.831845
489 0.836694
490 0.843435
491 0.860873
492 0.872154
493 0.887477
494 0.896396
495 0.900565
496 0.917048
497 0.932866
498 0.947419
499 0.948648
500 0.967046
501 0.963527
502 0.978067
503 0.997948
504 1.01526
505 1.03078
506 1.03281
507 1.05159
508 1.05403
509 1.06948
510 1.07806
511 1.08743
512 1.10435
513 1.11664
514 1.13747
515 1.14044
516 1.14992
517 1.16933
518 1.18382
519 1.18812
520 1.20217
521 1.21426
522 1.22067
523 1.23433
524 1.24546
525 1.26152
526 1.27818
527 1.28112
528 1.29261
529 1.30119
530 1.31592
531 1.30948
532 1.31212
533 1.30244
534 1.29655
535 1.28366
536 1.29446
537 1.29364
538 1.29404
539 1.28871
540 1.28578
541 1.29488
542 1.30193
543 1.30201
544 1.30383
545 1.29412
546 1.29303
547 1.29433
548 1.29117
549 1.28939
550 1.29079
551 1.29229
552 1.29754
553 1.30005
554 1.30275
555 1.3024
556 1.3077
557 1.31273
558 1.31152
559 1.31187
560 1.31652
561 1.3085
562 1.30882
563 1.29574
564 1.29504
565 1.29976
566 1.29298
567 1.29363
568 1.29345
569 1.29428
570 1.2926
571 1.30183
572 1.30077
573 1.29488
574 1.30743
575 1.30188
576 1.30762
577 1.31198
578 1.31817
579 1.31291
580 1.31789
581 1.32552
582 1.32786
583 1.34237
584 1.34434
585 1.32954
586 1.3293
587 1.3263
588 1.33038
589 1.34588
590 1.34844
591 1.34403
592 1.33182
593 1.33495
594 1.33359
595 1.33813
596 1.32982
597 1.32465
598 1.32761
599 1.33907


==> latex_data/vae/mmd/gtsr-test-0.05.txt <==
x y
100 0.201705904975
101 0.204346573296
102 0.205136087888
103 0.205813418462
104 0.205841321651
105 0.208385575195
106 0.208494185121
107 0.207815382434
108 0.20785062273
109 0.2076074019
110 0.207460018732
111 0.20701877416
112 0.206925466725
113 0.205678765082
114 0.204247873239
115 0.202597704852
116 0.202790002699
117 0.202917236136
118 0.205122753169
119 0.204261468779
120 0.202172256523
121 0.202335004971
122 0.201996242836
123 0.202869976547
124 0.203973132063
125 0.204002997955
126 0.204846787681
127 0.205002245164
128 0.203301474973
129 0.202263685509
130 0.201219467152
131 0.19995723592
132 0.198586139259
133 0.199799987113
134 0.199560832433
135 0.198593764677
136 0.19922057981
137 0.199937590403
138 0.200207048749
139 0.200756833113
140 0.202107070175
141 0.201416326922
142 0.201830946258
143 0.199690674409
144 0.199052373934
145 0.199091876471
146 0.199122201714
147 0.20013782041
148 0.199399626756
149 0.19737232244
150 0.195944335138
151 0.197040583161
152 0.199135956097
153 0.201954009976
154 0.203957570302
155 0.204367697504
156 0.20425090019
157 0.205153493866
158 0.204638646289
159 0.205831645344
160 0.205504482254
161 0.20471905298
162 0.202299985064
163 0.204795624557
164 0.203819472231
165 0.203933318779
166 0.205897660366
167 0.207339477275
168 0.208467171066
169 0.208285691663
170 0.208882748509
171 0.208538679536
172 0.208506602013
173 0.211155719096
174 0.211683191991
175 0.211908953571
176 0.209596988353
177 0.209394207452
178 0.208644791878
179 0.210105231806
180 0.207880789131
181 0.206335440158
182 0.206664001318
183 0.207364877604
184 0.208134489047
185 0.206521838882
186 0.207215095561
187 0.206199841145
188 0.208091591326
189 0.210987311978
190 0.210573507349
191 0.209255245674
192 0.208713430069
193 0.208152741788
194 0.20792111319
195 0.207576326056
196 0.208664002631
197 0.209315127578
198 0.20918343456
199 0.208637343319
200 0.210316287851
201 0.208083689995
202 0.20476976004
203 0.204738452811
204 0.206082219995
205 0.203297728902
206 0.203502372186
207 0.203421783256
208 0.202461507948
209 0.202249395376
210 0.202599144361
211 0.203907939657
212 0.203489823197
213 0.203482841717
214 0.203301573002
215 0.203964378162
216 0.204118129808
217 0.206533176901
218 0.205902240531
219 0.206042327031
220 0.206987890665
221 0.206223857008
222 0.206779120473
223 0.207147998528
224 0.207709405206
225 0.204029491612
226 0.204316216498
227 0.203967166799
228 0.204912041107
229 0.203209592908
230 0.205444846367
231 0.205896336614
232 0.205997165576
233 0.207029582403
234 0.208497545928
235 0.209626222967
236 0.208012437153
237 0.209296987345
238 0.210110879514
239 0.209387749834
240 0.210621848944
241 0.210137914918
242 0.208718830833
243 0.210726798077
244 0.210660556344
245 0.211466911311
246 0.208424370291
247 0.209250993263
248 0.211394138183
249 0.210496757459
250 0.210870786698
251 0.212390052405
252 0.212010780113
253 0.211321372772
254 0.210243844976
255 0.210297771787
256 0.208377610891
257 0.209384382875
258 0.211418338693
259 0.213433721706
260 0.214430784193
261 0.216865010132
262 0.216102415205
263 0.216399326303
264 0.215906319523
265 0.216807286267
266 0.218957849534
267 0.216023094978
268 0.217951612386
269 0.217971829493
270 0.219042954815
271 0.220443750434
272 0.220439041587
273 0.220232373438
274 0.218849385745
275 0.213777848427
276 0.213675694073
277 0.213298285682
278 0.213763376711
279 0.213467286535
280 0.213946386196
281 0.213025432997
282 0.211895603943
283 0.215246200603
284 0.213945152417
285 0.214373186864
286 0.21475201079
287 0.21407898584
288 0.216787050904
289 0.211824289792
290 0.213335247471
291 0.212825300441
292 0.211097119744
293 0.21127780538
294 0.21145483917
295 0.210881451755
296 0.208098566847
297 0.206088019333
298 0.205514061219
299 0.205897834835
300 0.206116376661
301 0.20721024398
302 0.207751997059
303 0.206695882444
304 0.20533059135
305 0.206565319043
306 0.204420037357
307 0.206301081408
308 0.20602739117
309 0.207165342278
310 0.207923064888
311 0.208024445663
312 0.206663641764
313 0.207329336419
314 0.208682480113
315 0.207118652445
316 0.204955865756
317 0.205823640557
318 0.206418066827
319 0.206141920992
320 0.205650225104
321 0.208043093026
322 0.208710385855
323 0.208621509634
324 0.209292622635
325 0.209635998669
326 0.208354828329
327 0.20732268333
328 0.209118414019
329 0.207104784214
330 0.205985172611
331 0.207374542069
332 0.208617231335
333 0.206385740298
334 0.206487296516
335 0.207788122285
336 0.205349924233
337 0.206049767074
338 0.208611103378
339 0.208019477913
340 0.208685818875
341 0.206621828222
342 0.207960740806
343 0.207179062548
344 0.207981712785
345 0.207939062043
346 0.207547990361
347 0.208117693598
348 0.20670876775
349 0.207599603519
350 0.209194112278
351 0.208310674714
352 0.209126109569
353 0.209535504325
354 0.210269722215
355 0.21068758777
356 0.213546000927
357 0.215522857495
358 0.216919999431
359 0.217304697998
360 0.215817286606
361 0.216048351779
362 0.214076690642
363 0.212888410972
364 0.210822982506
365 0.209985357709
366 0.210197822859
367 0.21126721212
368 0.20955596564
369 0.207117562195
370 0.206877531232
371 0.209545276529
372 0.209890967851
373 0.208808722304
374 0.211068485599
375 0.212762233331
376 0.212175639643
377 0.211223757017
378 0.213101198781
379 0.212501324479
380 0.212503263119
381 0.213058005441
382 0.213278852925
383 0.214018657891
384 0.211436834347
385 0.210624830461
386 0.210014205865
387 0.21062583776
388 0.211980555424
389 0.211413629284
390 0.212388082911
391 0.215255510316
392 0.213904007561
393 0.214002466896
394 0.21238215278
395 0.20992956272
396 0.209831280248
397 0.208364384337
398 0.211247288777
399 0.210586937641
400 0.210917629469
401 0.211304803534
402 0.209008834779
403 0.208873849304
404 0.208774408884
405 0.210739716029
406 0.210232175704
407 0.209185746022
408 0.209129362664
409 0.20761347233
410 0.207181907448
411 0.206967222752
412 0.205090169276
413 0.205243192215
414 0.206674014294
415 0.208084718549
416 0.207437717399
417 0.207791582262
418 0.205961828364
419 0.206643530961
420 0.207781517975
421 0.208989757976
422 0.208889440384
423 0.20931772763
424 0.210143916976
425 0.212464522215
426 0.212896858995
427 0.213942481146
428 0.211643592467
429 0.21041501737
430 0.208522344216
431 0.207373396753
432 0.205233044719
433 0.207307549752
434 0.206610134656
435 0.2053170946
436 0.208773304389
437 0.208296812012
438 0.208215874291
439 0.206516108031
440 0.205649267011
441 0.207026152118
442 0.206445163483
443 0.2070536917
444 0.20632151917
445 0.20514717476
446 0.205442985611
447 0.20547549923
448 0.204671182639
449 0.207334648734
450 0.207362090954
451 0.206710441646
452 0.206872965515
453 0.206964338115
454 0.20764873929
455 0.207360644815
456 0.206258049718
457 0.204820964591
458 0.205532461241
459 0.207231313606
460 0.208567207116
461 0.207542597523
462 0.20830377721
463 0.208068875669
464 0.207917412962
465 0.207585255357
466 0.20922369748
467 0.209898810866
468 0.210304218307
469 0.209165208426
470 0.20767779174
471 0.205554310776
472 0.205618228589
473 0.207450534715
474 0.206681046873
475 0.208234740407
476 0.208590997966
477 0.208211067662
478 0.208077624722
479 0.208211850195
480 0.206738863242
481 0.206880190534
482 0.20640069575
483 0.205428419701
484 0.205886682194
485 0.20709605288
486 0.206070722814
487 0.206640280514
488 0.205798044167
489 0.207433041868
490 0.205301947775
491 0.203954682481
492 0.203494620371
493 0.203906685551
494 0.204833852532
495 0.203523611903
496 0.202663474793
497 0.202740365866
498 0.202952299551
499 0.203388089101
500 0.202390806056
501 0.203547505061
502 0.204996015722
503 0.204661593485
504 0.204212909687
505 0.202585455004
506 0.205065989193
507 0.204342461363
508 0.205403556135
509 0.204882887124
510 0.204890277547
511 0.204453451759
512 0.203577505858
513 0.202477143361
514 0.201472908296
515 0.202278985938
516 0.20179301467
517 0.201908459506
518 0.200328280089
519 0.199456278077
520 0.200507721573
521 0.199815688915
522 0.201686626965
523 0.199494703539
524 0.199144401072
525 0.200022437867
526 0.199660285678
527 0.199909829428
528 0.200357733774
529 0.20252989761
530 0.202361478072
531 0.204491012881
532 0.205551909894
533 0.204120429544
534 0.201957791521
535 0.202151732922
536 0.201602282593
537 0.200712247691
538 0.201131697035
539 0.201870777753
540 0.203138305306
541 0.204642929216
542 0.204850843475
543 0.206653731045
544 0.207545059199
545 0.206882041234
546 0.207821125414
547 0.208155762099
548 0.206626165355
549 0.204859852405
550 0.203806070369
551 0.202430501938
552 0.200560767966
553 0.203566026486
554 0.205491664718
555 0.203511133021
556 0.202253447331
557 0.202686077719
558 0.20267978975
559 0.204743898483
560 0.204111087425
561 0.202043647968
562 0.203029415858
563 0.203826516705
564 0.203341693315
565 0.20423421159
566 0.202119310947
567 0.202544201273
568 0.202500249992
569 0.203185769538
570 0.202121295584
571 0.202979275014
572 0.203052356021
573 0.203072133295
574 0.203481070388
575 0.201916761227
576 0.201458954928
577 0.202733426945
578 0.201149817842
579 0.200051377029
580 0.200159374083
581 0.199391875148
582 0.200162558996
583 0.200568385999
584 0.202053111351
585 0.200572908609
586 0.196997776097
587 0.19707140853
588 0.195821379861
589 0.197742552047
590 0.197443476096
591 0.197292052561
592 0.195027888791
593 0.195307563757
594 0.196768732259
595 0.196722364566
596 0.19707755654
597 0.198977110082
598 0.198702969866
599 0.198853319947
600 0.198758784128
601 0.198217457322
602 0.198258625307
603 0.19701232588
604 0.198348199964
605 0.198539146208
606 0.200908180519
607 0.20010295713
608 0.199593279509
609 0.198090941254
610 0.198493390435
611 0.199068081757
612 0.198911435382
613 0.198994085771
614 0.197551331738
615 0.19857456732
616 0.200492861411
617 0.200112869097
618 0.200490576425
619 0.200187417233
620 0.199289790819
621 0.197267589522
622 0.196095406761
623 0.19709123059
624 0.197715126444
625 0.198621287489
626 0.197730117522
627 0.200059253091
628 0.199122026254
629 0.199371513914
630 0.19915226092
631 0.200076507354
632 0.200888706169
633 0.198761249096
634 0.202377005053
635 0.201458507045
636 0.198948922417
637 0.198225997283
638 0.194653396251
639 0.194079747248
640 0.195169910756
641 0.197037951057
642 0.194280696147
643 0.194271066729
644 0.19289354683
645 0.191089215722
646 0.19192033518
647 0.193424090145
648 0.193880034615
649 0.193795656915
650 0.194040723707
651 0.193295579091
652 0.193326769305
653 0.192130303152
654 0.191465280684
655 0.191774991993
656 0.190225093357
657 0.192836272367
658 0.196095386376
659 0.195509141188
660 0.195463646196
661 0.194371808479
662 0.196244321399
663 0.197245127783
664 0.199146155988
665 0.198853099662
666 0.197871620106
667 0.197877778314
668 0.196549243456
669 0.196580027375
670 0.197274874611
671 0.196392493168
672 0.196096520671
673 0.19559238073
674 0.197246851991
675 0.197467107272
676 0.196934058648
677 0.19588118781
678 0.195811516411
679 0.196876532802
680 0.198550483512
681 0.199600535659
682 0.198166871101
683 0.19946711884
684 0.199652257765
685 0.200883306095
686 0.200755362424
687 0.201350598513
688 0.200490362458
689 0.199578458253
690 0.199056072691
691 0.199280066115
692 0.198169990194
693 0.197503917949
694 0.195978855636
695 0.195906709264
696 0.19422702787
697 0.193955411175
698 0.194831531252
699 0.195386453987
700 0.197400267895
701 0.196307226208
702 0.19627250138
703 0.197483854791
704 0.196978057057
705 0.196435359203
706 0.195688683367
707 0.195587724096
708 0.196411377879
709 0.197472334869
710 0.195709673429
711 0.195179713175
712 0.194465839398
713 0.193341086889
714 0.194795090673
715 0.194729813396
716 0.194178507271
717 0.19482364977
718 0.19573919352
719 0.19501190546
720 0.197920089534
721 0.199305979078
722 0.200570149349
723 0.198342903456
724 0.19742627619
725 0.196053751423
726 0.198400983661
727 0.197867519595
728 0.20036947165
729 0.20055787103
730 0.19993277896
731 0.199310979197
732 0.201197366344
733 0.201789205419
734 0.201130790761
735 0.202050584339
736 0.199543608938
737 0.199391768239
738 0.200232694467
739 0.202103551299
740 0.200814623907
741 0.204929843486
742 0.206002407848
743 0.207698375117
744 0.209974433334
745 0.209277902527
746 0.209093832239
747 0.208060848042
748 0.20873028009
749 0.207856028365
750 0.207386085399
751 0.208322923295
752 0.210954263555
753 0.212189834046
754 0.212807846553
755 0.21335586716
756 0.21398444709
757 0.215331136316
758 0.215299029962
759 0.216005844129
760 0.215048146036
761 0.214806712156
762 0.216379721136
763 0.21656946558
764 0.212311920384
765 0.211538496521
766 0.211820101273
767 0.212023902573
768 0.213411613582
769 0.2128267375
770 0.213278664534
771 0.213985639857
772 0.212512705151
773 0.20912166547
774 0.210181126559
775 0.208578647322
776 0.208696926183
777 0.207414091863
778 0.207195117023
779 0.203407274036
780 0.202232170496
781 0.20118804923
782 0.200754093933
783 0.201436045837
784 0.2020047408
785 0.200269719948
786 0.199863218506
787 0.199011310519
788 0.198839147079
789 0.199632608458
790 0.199665481912
791 0.199860767646
792 0.200483138733
793 0.201688900425
794 0.202542830256
795 0.201559050081
796 0.201004271125
797 0.200756896098
798 0.202499263963
799 0.203339674167
800 0.202525866939
801 0.203173734106
802 0.203839594741
803 0.204640671008
804 0.204813926616
805 0.203112054997
806 0.202820421493
807 0.203712318742
808 0.203444458969
809 0.202693335874
810 0.202585583869
811 0.203940400236
812 0.205340721077
813 0.207964050716
814 0.207491312788
815 0.207777227011
816 0.205404059533
817 0.20409497331
818 0.204041676668
819 0.203574823818
820 0.202942278384
821 0.204480904159
822 0.204993949112
823 0.203230835297
824 0.204407564817
825 0.205092680845
826 0.205706091582
827 0.206979538177
828 0.207156154518
829 0.207603918421
830 0.208443432445
831 0.208158439139
832 0.208843215884
833 0.210103121134
834 0.21288788461
835 0.212318957501
836 0.211667688911
837 0.20921156534
838 0.207391236885
839 0.205739468909
840 0.206766393848
841 0.206344647678
842 0.20639062603
843 0.208269411905
844 0.207697972012
845 0.208199234551
846 0.210101514884
847 0.208817878694
848 0.207675966361
849 0.206830141511
850 0.206595137963
851 0.20599233453
852 0.20749575781
853 0.204788237484
854 0.205056171319
855 0.205654501346
856 0.203177581153
857 0.20190750593
858 0.201231524947
859 0.200966046517
860 0.202416471164
861 0.201038589282
862 0.202509549268
863 0.202143110275
864 0.201184463564
865 0.203573326114
866 0.204726420592
867 0.204365650673
868 0.205861627592
869 0.207459108882
870 0.209619830655
871 0.209038974217
872 0.208865293082
873 0.211297914692
874 0.211686241923
875 0.214391775536
876 0.214155658823
877 0.212945896422
878 0.212916127783
879 0.21407043626
880 0.215179976909
881 0.214183326622
882 0.212834635852
883 0.213043066096
884 0.212344435499
885 0.211839464959
886 0.213195105233
887 0.214423329024
888 0.216291595467
889 0.21494870189
890 0.217391436336
891 0.218819024858
892 0.219053229346
893 0.216088826301
894 0.215038234761
895 0.213170321289
896 0.210897544102
897 0.212011282471
898 0.213288241237
899 0.214688567568
900 0.214230584303


==> latex_data/vae/mmd/gtsr-test-0.15.txt <==
x y
100 0.201705904975
101 0.204346573296
102 0.205136087888
103 0.205813418462
104 0.205841321651
105 0.208385575195
106 0.208494185121
107 0.207815382434
108 0.20785062273
109 0.2076074019
110 0.207460018732
111 0.20701877416
112 0.206925466725
113 0.205678765082
114 0.204247873239
115 0.202597704852
116 0.202790002699
117 0.202917236136
118 0.205122753169
119 0.204261468779
120 0.202172256523
121 0.202335004971
122 0.201996242836
123 0.202869976547
124 0.203973132063
125 0.204002997955
126 0.204846787681
127 0.205002245164
128 0.203301474973
129 0.202263685509
130 0.201219467152
131 0.19995723592
132 0.198586139259
133 0.199799987113
134 0.199560832433
135 0.198593764677
136 0.19922057981
137 0.199937590403
138 0.200207048749
139 0.200756833113
140 0.202107070175
141 0.201416326922
142 0.201830946258
143 0.199690674409
144 0.199052373934
145 0.199091876471
146 0.199122201714
147 0.20013782041
148 0.199399626756
149 0.19737232244
150 0.195944335138
151 0.197040583161
152 0.199135956097
153 0.201954009976
154 0.203957570302
155 0.204367697504
156 0.20425090019
157 0.205153493866
158 0.204638646289
159 0.205831645344
160 0.205504482254
161 0.20471905298
162 0.202299985064
163 0.204795624557
164 0.203819472231
165 0.203933318779
166 0.205897660366
167 0.207339477275
168 0.208467171066
169 0.208285691663
170 0.208882748509
171 0.208538679536
172 0.208506602013
173 0.211155719096
174 0.211683191991
175 0.211908953571
176 0.209596988353
177 0.209394207452
178 0.208644791878
179 0.210105231806
180 0.207880789131
181 0.206335440158
182 0.206664001318
183 0.207364877604
184 0.208134489047
185 0.206521838882
186 0.207215095561
187 0.206199841145
188 0.208091591326
189 0.210987311978
190 0.210573507349
191 0.209255245674
192 0.208713430069
193 0.208152741788
194 0.20792111319
195 0.207576326056
196 0.208664002631
197 0.209315127578
198 0.20918343456
199 0.208637343319
200 0.210316287851
201 0.208083689995
202 0.20476976004
203 0.204738452811
204 0.206082219995
205 0.203297728902
206 0.203502372186
207 0.203421783256
208 0.202461507948
209 0.202249395376
210 0.202599144361
211 0.203907939657
212 0.203489823197
213 0.203482841717
214 0.203301573002
215 0.203964378162
216 0.204118129808
217 0.206533176901
218 0.205902240531
219 0.206042327031
220 0.206987890665
221 0.206223857008
222 0.206779120473
223 0.207147998528
224 0.207709405206
225 0.204029491612
226 0.204316216498
227 0.203967166799
228 0.204912041107
229 0.203209592908
230 0.205444846367
231 0.205896336614
232 0.205997165576
233 0.207029582403
234 0.208497545928
235 0.209626222967
236 0.208012437153
237 0.209296987345
238 0.210110879514
239 0.209387749834
240 0.210621848944
241 0.210137914918
242 0.208718830833
243 0.210726798077
244 0.210660556344
245 0.211466911311
246 0.208424370291
247 0.209250993263
248 0.211394138183
249 0.210496757459
250 0.210870786698
251 0.212390052405
252 0.212010780113
253 0.211321372772
254 0.210243844976
255 0.210297771787
256 0.208377610891
257 0.209384382875
258 0.211418338693
259 0.213433721706
260 0.214430784193
261 0.216865010132
262 0.216102415205
263 0.216399326303
264 0.215906319523
265 0.216807286267
266 0.218957849534
267 0.216023094978
268 0.217951612386
269 0.217971829493
270 0.219042954815
271 0.220443750434
272 0.220439041587
273 0.220232373438
274 0.218849385745
275 0.213777848427
276 0.213675694073
277 0.213298285682
278 0.213763376711
279 0.213467286535
280 0.213946386196
281 0.213025432997
282 0.211895603943
283 0.215246200603
284 0.213945152417
285 0.214373186864
286 0.21475201079
287 0.21407898584
288 0.216787050904
289 0.211824289792
290 0.213335247471
291 0.212825300441
292 0.211097119744
293 0.21127780538
294 0.21145483917
295 0.210881451755
296 0.208098566847
297 0.206088019333
298 0.205514061219
299 0.205897834835
300 0.206116376661
301 0.20721024398
302 0.207751997059
303 0.206695882444
304 0.20533059135
305 0.206565319043
306 0.204420037357
307 0.206301081408
308 0.20602739117
309 0.207165342278
310 0.207923064888
311 0.208024445663
312 0.206663641764
313 0.207329336419
314 0.208682480113
315 0.207118652445
316 0.204955865756
317 0.205823640557
318 0.206418066827
319 0.206141920992
320 0.205650225104
321 0.208043093026
322 0.208710385855
323 0.208621509634
324 0.209292622635
325 0.209635998669
326 0.208354828329
327 0.20732268333
328 0.209118414019
329 0.207104784214
330 0.205985172611
331 0.207374542069
332 0.208617231335
333 0.206385740298
334 0.206487296516
335 0.207788122285
336 0.205349924233
337 0.206049767074
338 0.208611103378
339 0.208019477913
340 0.208685818875
341 0.206621828222
342 0.207960740806
343 0.207179062548
344 0.207981712785
345 0.207939062043
346 0.207547990361
347 0.208117693598
348 0.20670876775
349 0.207599603519
350 0.209194112278
351 0.208310674714
352 0.209126109569
353 0.209535504325
354 0.210269722215
355 0.21068758777
356 0.213546000927
357 0.215522857495
358 0.216919999431
359 0.217304697998
360 0.215817286606
361 0.216048351779
362 0.214076690642
363 0.212888410972
364 0.210822982506
365 0.209985357709
366 0.210197822859
367 0.21126721212
368 0.20955596564
369 0.207117562195
370 0.206877531232
371 0.209545276529
372 0.209890967851
373 0.208808722304
374 0.211068485599
375 0.212762233331
376 0.212175639643
377 0.211223757017
378 0.213101198781
379 0.212501324479
380 0.212503263119
381 0.213058005441
382 0.213278852925
383 0.214018657891
384 0.211436834347
385 0.210624830461
386 0.210014205865
387 0.21062583776
388 0.211980555424
389 0.211413629284
390 0.212388082911
391 0.215255510316
392 0.213904007561
393 0.214002466896
394 0.21238215278
395 0.20992956272
396 0.209831280248
397 0.208364384337
398 0.211247288777
399 0.210586937641
400 0.210917629469
401 0.211304803534
402 0.209008834779
403 0.208873849304
404 0.208774408884
405 0.210739716029
406 0.210232175704
407 0.209185746022
408 0.209129362664
409 0.20761347233
410 0.207181907448
411 0.206967222752
412 0.205090169276
413 0.205243192215
414 0.206674014294
415 0.208084718549
416 0.207437717399
417 0.207791582262
418 0.205961828364
419 0.206643530961
420 0.207781517975
421 0.208989757976
422 0.208889440384
423 0.20931772763
424 0.210143916976
425 0.212464522215
426 0.212896858995
427 0.213942481146
428 0.211643592467
429 0.21041501737
430 0.208522344216
431 0.207373396753
432 0.205233044719
433 0.207307549752
434 0.206610134656
435 0.2053170946
436 0.208773304389
437 0.208296812012
438 0.208215874291
439 0.206516108031
440 0.205649267011
441 0.207026152118
442 0.206445163483
443 0.2070536917
444 0.20632151917
445 0.20514717476
446 0.205442985611
447 0.20547549923
448 0.204671182639
449 0.207334648734
450 0.207362090954
451 0.206710441646
452 0.206872965515
453 0.206964338115
454 0.20764873929
455 0.207360644815
456 0.206258049718
457 0.204820964591
458 0.205532461241
459 0.207231313606
460 0.208567207116
461 0.207542597523
462 0.20830377721
463 0.208068875669
464 0.207917412962
465 0.207585255357
466 0.20922369748
467 0.209898810866
468 0.210304218307
469 0.209165208426
470 0.20767779174
471 0.205554310776
472 0.205618228589
473 0.207450534715
474 0.206681046873
475 0.208234740407
476 0.208590997966
477 0.208211067662
478 0.208077624722
479 0.208211850195
480 0.206738863242
481 0.206880190534
482 0.20640069575
483 0.205428419701
484 0.205886682194
485 0.20709605288
486 0.206070722814
487 0.206640280514
488 0.205798044167
489 0.207433041868
490 0.205301947775
491 0.203954682481
492 0.203494620371
493 0.203906685551
494 0.204833852532
495 0.203523611903
496 0.202663474793
497 0.202740365866
498 0.202952299551
499 0.203388089101
500 0.202390806056
501 0.203547505061
502 0.204996015722
503 0.204661593485
504 0.204212909687
505 0.202585455004
506 0.205065989193
507 0.204342461363
508 0.205403556135
509 0.204882887124
510 0.204890277547
511 0.204453451759
512 0.203577505858
513 0.202477143361
514 0.201472908296
515 0.202278985938
516 0.20179301467
517 0.201908459506
518 0.200328280089
519 0.199456278077
520 0.200507721573
521 0.199815688915
522 0.201686626965
523 0.199494703539
524 0.199144401072
525 0.200022437867
526 0.199660285678
527 0.199909829428
528 0.200357733774
529 0.20252989761
530 0.202361478072
531 0.204491012881
532 0.205551909894
533 0.204120429544
534 0.201957791521
535 0.202151732922
536 0.201602282593
537 0.200712247691
538 0.201131697035
539 0.201870777753
540 0.203138305306
541 0.204642929216
542 0.204850843475
543 0.206653731045
544 0.207545059199
545 0.206882041234
546 0.207821125414
547 0.208155762099
548 0.206626165355
549 0.204859852405
550 0.203806070369
551 0.202430501938
552 0.200560767966
553 0.203566026486
554 0.205491664718
555 0.203511133021
556 0.202253447331
557 0.202686077719
558 0.20267978975
559 0.204743898483
560 0.204111087425
561 0.202043647968
562 0.203029415858
563 0.203826516705
564 0.203341693315
565 0.20423421159
566 0.202119310947
567 0.202544201273
568 0.202500249992
569 0.203185769538
570 0.202121295584
571 0.202979275014
572 0.203052356021
573 0.203072133295
574 0.203481070388
575 0.201916761227
576 0.201458954928
577 0.202733426945
578 0.201149817842
579 0.200051377029
580 0.200159374083
581 0.199391875148
582 0.200162558996
583 0.200568385999
584 0.202053111351
585 0.200572908609
586 0.196997776097
587 0.19707140853
588 0.195821379861
589 0.197742552047
590 0.197443476096
591 0.197292052561
592 0.195027888791
593 0.195307563757
594 0.196768732259
595 0.196722364566
596 0.19707755654
597 0.198977110082
598 0.198702969866
599 0.198853319947
600 0.198758784128
601 0.198217457322
602 0.198258625307
603 0.19701232588
604 0.198348199964
605 0.198539146208
606 0.200908180519
607 0.20010295713
608 0.199593279509
609 0.198090941254
610 0.198493390435
611 0.199068081757
612 0.198911435382
613 0.198994085771
614 0.197551331738
615 0.19857456732
616 0.200492861411
617 0.200112869097
618 0.200490576425
619 0.200187417233
620 0.199289790819
621 0.197267589522
622 0.196095406761
623 0.19709123059
624 0.197715126444
625 0.198621287489
626 0.197730117522
627 0.200059253091
628 0.199122026254
629 0.199371513914
630 0.19915226092
631 0.200076507354
632 0.200888706169
633 0.198761249096
634 0.202377005053
635 0.201458507045
636 0.198948922417
637 0.198225997283
638 0.194653396251
639 0.194079747248
640 0.195169910756
641 0.197037951057
642 0.194280696147
643 0.194271066729
644 0.19289354683
645 0.191089215722
646 0.19192033518
647 0.193424090145
648 0.193880034615
649 0.193795656915
650 0.194040723707
651 0.193295579091
652 0.193326769305
653 0.192130303152
654 0.191465280684
655 0.191774991993
656 0.190225093357
657 0.192836272367
658 0.196095386376
659 0.195509141188
660 0.195463646196
661 0.194371808479
662 0.196244321399
663 0.197245127783
664 0.199146155988
665 0.198853099662
666 0.197871620106
667 0.197877778314
668 0.196549243456
669 0.196580027375
670 0.197274874611
671 0.196392493168
672 0.196096520671
673 0.19559238073
674 0.197246851991
675 0.197467107272
676 0.196934058648
677 0.19588118781
678 0.195811516411
679 0.196876532802
680 0.198550483512
681 0.199600535659
682 0.198166871101
683 0.19946711884
684 0.199652257765
685 0.200883306095
686 0.200755362424
687 0.201350598513
688 0.200490362458
689 0.199578458253
690 0.199056072691
691 0.199280066115
692 0.198169990194
693 0.197503917949
694 0.195978855636
695 0.195906709264
696 0.19422702787
697 0.193955411175
698 0.194831531252
699 0.195386453987
700 0.197400267895
701 0.196307226208
702 0.19627250138
703 0.197483854791
704 0.196978057057
705 0.196435359203
706 0.195688683367
707 0.195587724096
708 0.196411377879
709 0.197472334869
710 0.195709673429
711 0.195179713175
712 0.194465839398
713 0.193341086889
714 0.194795090673
715 0.194729813396
716 0.194178507271
717 0.19482364977
718 0.19573919352
719 0.19501190546
720 0.197920089534
721 0.199305979078
722 0.200570149349
723 0.198342903456
724 0.19742627619
725 0.196053751423
726 0.198400983661
727 0.197867519595
728 0.20036947165
729 0.20055787103
730 0.19993277896
731 0.199310979197
732 0.201197366344
733 0.201789205419
734 0.201130790761
735 0.202050584339
736 0.199543608938
737 0.199391768239
738 0.200232694467
739 0.202103551299
740 0.200814623907
741 0.204929843486
742 0.206002407848
743 0.207698375117
744 0.209974433334
745 0.209277902527
746 0.209093832239
747 0.208060848042
748 0.20873028009
749 0.207856028365
750 0.207386085399
751 0.208322923295
752 0.210954263555
753 0.212189834046
754 0.212807846553
755 0.21335586716
756 0.21398444709
757 0.215331136316
758 0.215299029962
759 0.216005844129
760 0.215048146036
761 0.214806712156
762 0.216379721136
763 0.21656946558
764 0.212311920384
765 0.211538496521
766 0.211820101273
767 0.212023902573
768 0.213411613582
769 0.2128267375
770 0.213278664534
771 0.213985639857
772 0.212512705151
773 0.20912166547
774 0.210181126559
775 0.208578647322
776 0.208696926183
777 0.207414091863
778 0.207195117023
779 0.203407274036
780 0.202232170496
781 0.20118804923
782 0.200754093933
783 0.201436045837
784 0.2020047408
785 0.200269719948
786 0.199863218506
787 0.199011310519
788 0.198839147079
789 0.199632608458
790 0.199665481912
791 0.199860767646
792 0.200483138733
793 0.201688900425
794 0.202542830256
795 0.201559050081
796 0.201004271125
797 0.200756896098
798 0.202499263963
799 0.203339674167
800 0.202525866939
801 0.203173734106
802 0.203839594741
803 0.204640671008
804 0.204813926616
805 0.203112054997
806 0.202820421493
807 0.203712318742
808 0.203444458969
809 0.202693335874
810 0.202585583869
811 0.203940400236
812 0.205340721077
813 0.207964050716
814 0.207491312788
815 0.207777227011
816 0.205404059533
817 0.20409497331
818 0.204041676668
819 0.203574823818
820 0.202942278384
821 0.204480904159
822 0.204993949112
823 0.203230835297
824 0.204407564817
825 0.205092680845
826 0.205706091582
827 0.206979538177
828 0.207156154518
829 0.207603918421
830 0.208443432445
831 0.208158439139
832 0.208843215884
833 0.210103121134
834 0.21288788461
835 0.212318957501
836 0.211667688911
837 0.20921156534
838 0.207391236885
839 0.205739468909
840 0.206766393848
841 0.206344647678
842 0.20639062603
843 0.208269411905
844 0.207697972012
845 0.208199234551
846 0.210101514884
847 0.208817878694
848 0.207675966361
849 0.206830141511
850 0.206595137963
851 0.20599233453
852 0.20749575781
853 0.204788237484
854 0.205056171319
855 0.205654501346
856 0.203177581153
857 0.20190750593
858 0.201231524947
859 0.200966046517
860 0.202416471164
861 0.201038589282
862 0.202509549268
863 0.202143110275
864 0.201184463564
865 0.203573326114
866 0.204726420592
867 0.204365650673
868 0.205861627592
869 0.207459108882
870 0.209619830655
871 0.209038974217
872 0.208865293082
873 0.211297914692
874 0.211686241923
875 0.214391775536
876 0.214155658823
877 0.212945896422
878 0.212916127783
879 0.21407043626
880 0.215179976909
881 0.214183326622
882 0.212834635852
883 0.213043066096
884 0.212344435499
885 0.211839464959
886 0.213195105233
887 0.214423329024
888 0.216291595467
889 0.21494870189
890 0.217391436336
891 0.218819024858
892 0.219053229346
893 0.216088826301
894 0.215038234761
895 0.213170321289
896 0.210897544102
897 0.212011282471
898 0.213288241237
899 0.214688567568
900 0.214230584303


==> latex_data/vae/mmd/gtsr-test-0.25.txt <==
x y
100 0.198416626577
101 0.200545731513
102 0.200180753391
103 0.200296837425
104 0.20270089132
105 0.205351539245
106 0.204628981742
107 0.205178668953
108 0.20488861798
109 0.20566252428
110 0.205383684337
111 0.20694100833
112 0.205910151762
113 0.206448849279
114 0.204290264583
115 0.202065921201
116 0.203895660242
117 0.204395469255
118 0.206149927331
119 0.205607481229
120 0.2036359448
121 0.201641681375
122 0.202543199726
123 0.204468452345
124 0.205767340754
125 0.206373035637
126 0.206131945553
127 0.207703228008
128 0.206592899465
129 0.205595996635
130 0.204303851355
131 0.203750413019
132 0.201942778078
133 0.204575105443
134 0.204772485087
135 0.204951120682
136 0.204685241933
137 0.205080218589
138 0.206716112847
139 0.207659162008
140 0.208894216935
141 0.208515782042
142 0.209102715561
143 0.207351136195
144 0.209195994116
145 0.209498115145
146 0.208640273897
147 0.208950053395
148 0.210590178394
149 0.208441517862
150 0.206495333924
151 0.208022432542
152 0.209649313521
153 0.212520735865
154 0.215237790191
155 0.215806289795
156 0.21617060511
157 0.217925305804
158 0.217050817775
159 0.217990462226
160 0.218731469416
161 0.218537001159
162 0.216545657296
163 0.220074628453
164 0.219013668454
165 0.218421251099
166 0.220090646606
167 0.220470151354
168 0.221146043054
169 0.221242356537
170 0.221900769536
171 0.223172312003
172 0.224176898173
173 0.226066019502
174 0.226462415526
175 0.226038889604
176 0.223183827431
177 0.223178851936
178 0.222858106211
179 0.224138247348
180 0.223676370182
181 0.221566708878
182 0.221979121534
183 0.221551004694
184 0.221735520122
185 0.219486663651
186 0.220631405894
187 0.219877310693
188 0.222770202877
189 0.225256674375
190 0.22622374546
191 0.225864468945
192 0.22501112122
193 0.223478846559
194 0.223916634955
195 0.223249027345
196 0.225367609485
197 0.225237748055
198 0.224741407615
199 0.224263132587
200 0.225120426875
201 0.223466598421
202 0.221206855208
203 0.222122950234
204 0.221685065041
205 0.218548037147
206 0.219137105171
207 0.218693056746
208 0.21818140175
209 0.217255736882
210 0.218697140563
211 0.217995745988
212 0.217841750779
213 0.216309354688
214 0.215648422587
215 0.217695877715
216 0.218188577547
217 0.221478972683
218 0.22150112467
219 0.220259596965
220 0.221113847489
221 0.221943632424
222 0.223299948779
223 0.222879844631
224 0.223301841212
225 0.219304265637
226 0.219947992288
227 0.218957671641
228 0.219482216306
229 0.217433904144
230 0.219662584281
231 0.220637715366
232 0.221675959975
233 0.221186949341
234 0.223281277348
235 0.224228291987
236 0.223559323664
237 0.224529076139
238 0.225800926257
239 0.224322689874
240 0.224314218985
241 0.223488561074
242 0.221756997363
243 0.224131117959
244 0.223328137363
245 0.224498514685
246 0.221718897349
247 0.22171268081
248 0.223210886628
249 0.22215428129
250 0.222504196096
251 0.223008841055
252 0.222294185326
253 0.221924818275
254 0.22109436882
255 0.221291931572
256 0.219676395127
257 0.219819411291
258 0.22226477207
259 0.223582576462
260 0.22358917262
261 0.225279614039
262 0.223334407369
263 0.223452118313
264 0.222716623944
265 0.223110301151
266 0.225001521411
267 0.222487290118
268 0.225010603108
269 0.224255982117
270 0.225232821096
271 0.226032524023
272 0.225969204955
273 0.225823030467
274 0.224215498951
275 0.21982120204
276 0.219804166012
277 0.219068009078
278 0.219001839332
279 0.218775607469
280 0.218659942124
281 0.217738275832
282 0.216283195642
283 0.221096837093
284 0.22100727817
285 0.222218066947
286 0.222689641705
287 0.2228378375
288 0.225487525136
289 0.222086694656
290 0.223510457083
291 0.222572155793
292 0.221052901668
293 0.221752128142
294 0.220766149787
295 0.219642335751
296 0.216284407215
297 0.214056381221
298 0.213833801458
299 0.214100196773
300 0.214251314815
301 0.215682293018
302 0.215521193183
303 0.214469019692
304 0.212871897642
305 0.215165313591
306 0.213522914897
307 0.214411177641
308 0.214596952034
309 0.215474668569
310 0.215083661134
311 0.214520620372
312 0.214362754552
313 0.215401297425
314 0.217155259555
315 0.215131493953
316 0.211422958967
317 0.212657105339
318 0.213309951575
319 0.213517898629
320 0.213425036038
321 0.213976822272
322 0.212896649713
323 0.213070197667
324 0.213701775319
325 0.214364268446
326 0.212876499764
327 0.211256707488
328 0.212824823111
329 0.211018616496
330 0.210557804791
331 0.209578010382
332 0.210257805956
333 0.209264550181
334 0.207238581253
335 0.207446431107
336 0.204652560239
337 0.206365018382
338 0.207483341972
339 0.207313698007
340 0.207902834698
341 0.207148217722
342 0.207667315872
343 0.206357443149
344 0.206635467144
345 0.20659069507
346 0.206157842703
347 0.207807922798
348 0.204792656275
349 0.206452149525
350 0.208800959585
351 0.208558976195
352 0.209123098
353 0.209780660671
354 0.210905514961
355 0.211097696351
356 0.21313319273
357 0.21575269854
358 0.217703813995
359 0.218764496014
360 0.217103120367
361 0.218402739503
362 0.217695012733
363 0.216076481523
364 0.213571456594
365 0.21288753702
366 0.213316493903
367 0.214511614028
368 0.212104317777
369 0.211535700208
370 0.211396717939
371 0.213937599943
372 0.21376699853
373 0.211033597968
374 0.213403703386
375 0.214052979659
376 0.21499177095
377 0.213969376176
378 0.215174181152
379 0.214727630332
380 0.213700927143
381 0.215258167836
382 0.216668200018
383 0.217439808872
384 0.214657046042
385 0.212339331335
386 0.210645029316
387 0.210459044788
388 0.210747941596
389 0.210132196692
390 0.208922478328
391 0.212350226852
392 0.210314654047
393 0.210632455077
394 0.210590119122
395 0.210172799854
396 0.209663343362
397 0.209297491718
398 0.211598162402
399 0.210869781396
400 0.210593695583
401 0.211360858962
402 0.210841137331
403 0.21081930605
404 0.211270703183
405 0.212948378716
406 0.212473338987
407 0.212892197379
408 0.212360048881
409 0.211155533666
410 0.209697885531
411 0.210886756056
412 0.209108388424
413 0.208347639828
414 0.20914536159
415 0.209704648156
416 0.210334438184
417 0.209970953752
418 0.207811478467
419 0.20719493875
420 0.208693803301
421 0.209772645638
422 0.209705168894
423 0.210164231338
424 0.211499980268
425 0.213510763767
426 0.213990533417
427 0.215547027679
428 0.212966788804
429 0.211438316337
430 0.208418280008
431 0.208538635457
432 0.206377978592
433 0.208263799424
434 0.208243482936
435 0.206747860491
436 0.209340596603
437 0.208566807761
438 0.210122404222
439 0.209765903227
440 0.208862473385
441 0.210010151674
442 0.210063993783
443 0.210799464014
444 0.209595992936
445 0.206703350587
446 0.207331017547
447 0.206551700425
448 0.205726531841
449 0.207207637328
450 0.206451759149
451 0.205728662262
452 0.206219830372
453 0.20611106595
454 0.206235258764
455 0.20617328654
456 0.205582142595
457 0.203368486958
458 0.203025470786
459 0.204133151872
460 0.205835033153
461 0.204608759458
462 0.204410513889
463 0.20385286238
464 0.205147412552
465 0.205942740362
466 0.207844599919
467 0.208689918099
468 0.20981583034
469 0.208375001803
470 0.206188454363
471 0.20389454507
472 0.204116678206
473 0.207594687672
474 0.206087052591
475 0.208304741275
476 0.207392567305
477 0.206762777452
478 0.208052437259
479 0.207646109264
480 0.206614608317
481 0.205772619999
482 0.206766154126
483 0.205003862328
484 0.206103168704
485 0.207539014235
486 0.206726282904
487 0.206766523756
488 0.206171372982
489 0.206276995132
490 0.205692965979
491 0.203953845052
492 0.204382141274
493 0.205075892336
494 0.205352700565
495 0.203239440758
496 0.202103622561
497 0.201710960744
498 0.201975312202
499 0.202483438556
500 0.20186197827
501 0.20286019839
502 0.202921413685
503 0.20240472695
504 0.202413856329
505 0.200195132299
506 0.202248652197
507 0.200923167684
508 0.200928255902
509 0.200012569397
510 0.201159092145
511 0.199485763332
512 0.197703064256
513 0.198363079026
514 0.197751658238
515 0.199646779597
516 0.198230518575
517 0.199207458097
518 0.198289177748
519 0.19840829827
520 0.19881716985
521 0.199531777527
522 0.201906897612
523 0.200683713795
524 0.200133510085
525 0.201676898967
526 0.200686582291
527 0.201765972773
528 0.201718958031
529 0.205020162989
530 0.205319307135
531 0.207251366316
532 0.209101662789
533 0.207688055927
534 0.207296944613
535 0.206939346862
536 0.206845790323
537 0.204981985827
538 0.204308339783
539 0.204470790863
540 0.207203587586
541 0.208438640381
542 0.208520288876
543 0.209414739085
544 0.210545446273
545 0.210831844883
546 0.211737887614
547 0.212872253863
548 0.212243499552
549 0.211702030068
550 0.211130298371
551 0.209896341595
552 0.207605787343
553 0.210149595878
554 0.21262291509
555 0.21080886967
556 0.209689977401
557 0.210962003962
558 0.211510667551
559 0.212871902785
560 0.213455166772
561 0.211854414139
562 0.21223170282
563 0.21380735956
564 0.212102178863
565 0.211612574805
566 0.209174661353
567 0.209004063328
568 0.209712290201
569 0.209858716441
570 0.209396147591
571 0.209766380488
572 0.211284019388
573 0.211119558115
574 0.2123081081
575 0.210637389349
576 0.210600410626
577 0.211921545812
578 0.209352905894
579 0.209907476431
580 0.210116514608
581 0.209586313939
582 0.208282491527
583 0.209391773131
584 0.210706955327
585 0.210023116435
586 0.20624653288
587 0.205561202819
588 0.204381498174
589 0.207341148776
590 0.206489648284
591 0.205902452989
592 0.203940168523
593 0.20315337529
594 0.203194856234
595 0.201402512923
596 0.202504666711
597 0.204098866743
598 0.204635536172
599 0.204938761794
600 0.205572220659
601 0.204646895034
602 0.203995187665
603 0.203453217987
604 0.204092227067
605 0.2048129856
606 0.207430421259
607 0.206622905616
608 0.20639043914
609 0.204437048883
610 0.205229524473
611 0.206930028143
612 0.206051457465
613 0.20566896034
614 0.204469195039
615 0.205245708654
616 0.207198354121
617 0.206955842762
618 0.206855204555
619 0.206523316326
620 0.20498145327
621 0.203655210944
622 0.202819217628
623 0.201958596394
624 0.201520184105
625 0.20215400815
626 0.201522653959
627 0.20302959329
628 0.202396323661
629 0.201622175419
630 0.201146012077
631 0.200578013951
632 0.200358004719
633 0.197243193784
634 0.198952918811
635 0.199606961528
636 0.196810893136
637 0.197285604257
638 0.196063477073
639 0.194987061648
640 0.195781164629
641 0.197617805723
642 0.195483932239
643 0.196006746023
644 0.196370337241
645 0.194580768862
646 0.195308201513
647 0.196788476594
648 0.197506200709
649 0.19757877982
650 0.197912705212
651 0.197287963665
652 0.197727557966
653 0.198282184237
654 0.196324566809
655 0.195204553948
656 0.194170215571
657 0.196826338324
658 0.200279845561
659 0.201104780765
660 0.200719772707
661 0.198840594517
662 0.201715687127
663 0.202794974561
664 0.204543098559
665 0.203940108535
666 0.203839484009
667 0.20286170216
668 0.201507370307
669 0.201233802883
670 0.201313722828
671 0.200225430175
672 0.198605066878
673 0.198128335006
674 0.198940078199
675 0.198575098132
676 0.198696696948
677 0.198379124628
678 0.19943031924
679 0.198741036914
680 0.200487320661
681 0.200948108196
682 0.199516838459
683 0.200041885425
684 0.200031469102
685 0.200431321194
686 0.201311248084
687 0.202540192634
688 0.20230620537
689 0.201414358585
690 0.201284560095
691 0.202132544617
692 0.201849334114
693 0.201655761086
694 0.202601668436
695 0.204148421914
696 0.202845130424
697 0.202375269711
698 0.20377510169
699 0.20475067624
700 0.206491782411
701 0.2055666227
702 0.206850788819
703 0.207061758925
704 0.206468986397
705 0.205490818349
706 0.204771225995
707 0.205617363805
708 0.20713241752
709 0.208836185389
710 0.206360737721
711 0.204408820657
712 0.203767292095
713 0.20141614512
714 0.201671500178
715 0.201477975384
716 0.200723244471
717 0.20053607485
718 0.200521794142
719 0.200814463864
720 0.205015036904
721 0.204721641395
722 0.20570258008
723 0.204897054823
724 0.205835509844
725 0.2046249103
726 0.208616266259
727 0.208040872859
728 0.21131611994
729 0.210924588117
730 0.211096921735
731 0.212177575478
732 0.213281288744
733 0.214083028348
734 0.214782497283
735 0.215097112184
736 0.213476518768
737 0.212106657628
738 0.210199958881
739 0.211496187404
740 0.209616542146
741 0.212627269768
742 0.212493021824
743 0.213268588718
744 0.213533589541
745 0.211475087431
746 0.211819027422
747 0.210364173231
748 0.210719534057
749 0.209151011073
750 0.208243624318
751 0.209296544694
752 0.212233707033
753 0.212033681946
754 0.212719777402
755 0.214196221589
756 0.21348695775
757 0.214365325928
758 0.21428699194
759 0.214956798949
760 0.213726682145
761 0.215193544534
762 0.216571312078
763 0.216741785362
764 0.21318953639
765 0.213545514806
766 0.212828745507
767 0.214602306216
768 0.214911986878
769 0.21502683864
770 0.216520931409
771 0.217708508417
772 0.217010440486
773 0.213669276042
774 0.214975114026
775 0.214324997777
776 0.214276569785
777 0.213099841398
778 0.212561976363
779 0.20973900678
780 0.20886915821
781 0.208825934136
782 0.208620589726
783 0.209558775308
784 0.210637499289
785 0.209181715182
786 0.208689281598
787 0.208083233133
788 0.206754663041
789 0.206301069008
790 0.205825505374
791 0.206048174043
792 0.205360778881
793 0.207041930524
794 0.205976556651
795 0.203961398634
796 0.203076621983
797 0.202813183687
798 0.204261645603
799 0.204081573859
800 0.203029947439
801 0.202361703859
802 0.201906214753
803 0.203347321564
804 0.203776007803
805 0.201485993974
806 0.20173404719
807 0.202366709221
808 0.202650565341
809 0.201763885593
810 0.201617527176
811 0.203479570948
812 0.206353701171
813 0.209074971056
814 0.209475971675
815 0.208708768418
816 0.206930644347
817 0.206108572243
818 0.206815145379
819 0.205600517153
820 0.20465435966
821 0.205980989124
822 0.20579737903
823 0.203777439071
824 0.20324840077
825 0.203990297351
826 0.203632315658
827 0.204807776758
828 0.204996997963
829 0.207031698163
830 0.207672991974
831 0.206817023247
832 0.20843717554
833 0.208913467085
834 0.210097947146
835 0.209338255949
836 0.208064749185
837 0.206466839677
838 0.204616991363
839 0.204040293994
840 0.204949266213
841 0.204884758156
842 0.205411183538
843 0.208078229933
844 0.207675806208
845 0.208802448589
846 0.210044438667
847 0.209186971281
848 0.207997534206
849 0.207713166903
850 0.207445779344
851 0.208004664755
852 0.209140085918
853 0.206363676606
854 0.207140494095
855 0.208452111343
856 0.207029849169
857 0.206104633938
858 0.206323434006
859 0.205916163313
860 0.206856525344
861 0.204270200273
862 0.205900176976
863 0.204975808102
864 0.204570406766
865 0.205830323548
866 0.206873500598
867 0.207233267733
868 0.209068886792
869 0.209307048452
870 0.210562287845
871 0.212081337111
872 0.211629425049
873 0.213174316002
874 0.213348358705
875 0.21467074984
876 0.214443012369
877 0.212120457714
878 0.21223852509
879 0.213089417096
880 0.213987435884
881 0.212692104118
882 0.213082029499
883 0.212575966628
884 0.211064362616
885 0.210072426524
886 0.21082724695
887 0.212189451665
888 0.214638094222
889 0.214182474539
890 0.21697636606
891 0.217576124246
892 0.219041554737
893 0.216273514578
894 0.216284370656
895 0.214759871489
896 0.21497680411
897 0.216699089066
898 0.217988768244
899 0.218721443106
900 0.218845453511


==> latex_data/vae/mmd/gtsr-test-0.5.txt <==
x y
100 0.201705904975
101 0.204346573296
102 0.205136087888
103 0.205813418462
104 0.205841321651
105 0.208385575195
106 0.208494185121
107 0.207815382434
108 0.20785062273
109 0.2076074019
110 0.207460018732
111 0.20701877416
112 0.206925466725
113 0.205678765082
114 0.204247873239
115 0.202597704852
116 0.202790002699
117 0.202917236136
118 0.205122753169
119 0.204261468779
120 0.202172256523
121 0.202335004971
122 0.201996242836
123 0.202869976547
124 0.203973132063
125 0.204002997955
126 0.204846787681
127 0.205002245164
128 0.203301474973
129 0.202263685509
130 0.201219467152
131 0.19995723592
132 0.198586139259
133 0.199799987113
134 0.199560832433
135 0.198593764677
136 0.19922057981
137 0.199937590403
138 0.200207048749
139 0.200756833113
140 0.202107070175
141 0.201416326922
142 0.201830946258
143 0.199690674409
144 0.199052373934
145 0.199091876471
146 0.199122201714
147 0.20013782041
148 0.199399626756
149 0.19737232244
150 0.195944335138
151 0.197040583161
152 0.199135956097
153 0.201954009976
154 0.203957570302
155 0.204367697504
156 0.20425090019
157 0.205153493866
158 0.204638646289
159 0.205831645344
160 0.205504482254
161 0.20471905298
162 0.202299985064
163 0.204795624557
164 0.203819472231
165 0.203933318779
166 0.205897660366
167 0.207339477275
168 0.208467171066
169 0.208285691663
170 0.208882748509
171 0.208538679536
172 0.208506602013
173 0.211155719096
174 0.211683191991
175 0.211908953571
176 0.209596988353
177 0.209394207452
178 0.208644791878
179 0.210105231806
180 0.207880789131
181 0.206335440158
182 0.206664001318
183 0.207364877604
184 0.208134489047
185 0.206521838882
186 0.207215095561
187 0.206199841145
188 0.208091591326
189 0.210987311978
190 0.210573507349
191 0.209255245674
192 0.208713430069
193 0.208152741788
194 0.20792111319
195 0.207576326056
196 0.208664002631
197 0.209315127578
198 0.20918343456
199 0.208637343319
200 0.210316287851
201 0.208083689995
202 0.20476976004
203 0.204738452811
204 0.206082219995
205 0.203297728902
206 0.203502372186
207 0.203421783256
208 0.202461507948
209 0.202249395376
210 0.202599144361
211 0.203907939657
212 0.203489823197
213 0.203482841717
214 0.203301573002
215 0.203964378162
216 0.204118129808
217 0.206533176901
218 0.205902240531
219 0.206042327031
220 0.206987890665
221 0.206223857008
222 0.206779120473
223 0.207147998528
224 0.207709405206
225 0.204029491612
226 0.204316216498
227 0.203967166799
228 0.204912041107
229 0.203209592908
230 0.205444846367
231 0.205896336614
232 0.205997165576
233 0.207029582403
234 0.208497545928
235 0.209626222967
236 0.208012437153
237 0.209296987345
238 0.210110879514
239 0.209387749834
240 0.210621848944
241 0.210137914918
242 0.208718830833
243 0.210726798077
244 0.210660556344
245 0.211466911311
246 0.208424370291
247 0.209250993263
248 0.211394138183
249 0.210496757459
250 0.210870786698
251 0.212390052405
252 0.212010780113
253 0.211321372772
254 0.210243844976
255 0.210297771787
256 0.208377610891
257 0.209384382875
258 0.211418338693
259 0.213433721706
260 0.214430784193
261 0.216865010132
262 0.216102415205
263 0.216399326303
264 0.215906319523
265 0.216807286267
266 0.218957849534
267 0.216023094978
268 0.217951612386
269 0.217971829493
270 0.219042954815
271 0.220443750434
272 0.220439041587
273 0.220232373438
274 0.218849385745
275 0.213777848427
276 0.213675694073
277 0.213298285682
278 0.213763376711
279 0.213467286535
280 0.213946386196
281 0.213025432997
282 0.211895603943
283 0.215246200603
284 0.213945152417
285 0.214373186864
286 0.21475201079
287 0.21407898584
288 0.216787050904
289 0.211824289792
290 0.213335247471
291 0.212825300441
292 0.211097119744
293 0.21127780538
294 0.21145483917
295 0.210881451755
296 0.208098566847
297 0.206088019333
298 0.205514061219
299 0.205897834835
300 0.206116376661
301 0.20721024398
302 0.207751997059
303 0.206695882444
304 0.20533059135
305 0.206565319043
306 0.204420037357
307 0.206301081408
308 0.20602739117
309 0.207165342278
310 0.207923064888
311 0.208024445663
312 0.206663641764
313 0.207329336419
314 0.208682480113
315 0.207118652445
316 0.204955865756
317 0.205823640557
318 0.206418066827
319 0.206141920992
320 0.205650225104
321 0.208043093026
322 0.208710385855
323 0.208621509634
324 0.209292622635
325 0.209635998669
326 0.208354828329
327 0.20732268333
328 0.209118414019
329 0.207104784214
330 0.205985172611
331 0.207374542069
332 0.208617231335
333 0.206385740298
334 0.206487296516
335 0.207788122285
336 0.205349924233
337 0.206049767074
338 0.208611103378
339 0.208019477913
340 0.208685818875
341 0.206621828222
342 0.207960740806
343 0.207179062548
344 0.207981712785
345 0.207939062043
346 0.207547990361
347 0.208117693598
348 0.20670876775
349 0.207599603519
350 0.209194112278
351 0.208310674714
352 0.209126109569
353 0.209535504325
354 0.210269722215
355 0.21068758777
356 0.213546000927
357 0.215522857495
358 0.216919999431
359 0.217304697998
360 0.215817286606
361 0.216048351779
362 0.214076690642
363 0.212888410972
364 0.210822982506
365 0.209985357709
366 0.210197822859
367 0.21126721212
368 0.20955596564
369 0.207117562195
370 0.206877531232
371 0.209545276529
372 0.209890967851
373 0.208808722304
374 0.211068485599
375 0.212762233331
376 0.212175639643
377 0.211223757017
378 0.213101198781
379 0.212501324479
380 0.212503263119
381 0.213058005441
382 0.213278852925
383 0.214018657891
384 0.211436834347
385 0.210624830461
386 0.210014205865
387 0.21062583776
388 0.211980555424
389 0.211413629284
390 0.212388082911
391 0.215255510316
392 0.213904007561
393 0.214002466896
394 0.21238215278
395 0.20992956272
396 0.209831280248
397 0.208364384337
398 0.211247288777
399 0.210586937641
400 0.210917629469
401 0.211304803534
402 0.209008834779
403 0.208873849304
404 0.208774408884
405 0.210739716029
406 0.210232175704
407 0.209185746022
408 0.209129362664
409 0.20761347233
410 0.207181907448
411 0.206967222752
412 0.205090169276
413 0.205243192215
414 0.206674014294
415 0.208084718549
416 0.207437717399
417 0.207791582262
418 0.205961828364
419 0.206643530961
420 0.207781517975
421 0.208989757976
422 0.208889440384
423 0.20931772763
424 0.210143916976
425 0.212464522215
426 0.212896858995
427 0.213942481146
428 0.211643592467
429 0.21041501737
430 0.208522344216
431 0.207373396753
432 0.205233044719
433 0.207307549752
434 0.206610134656
435 0.2053170946
436 0.208773304389
437 0.208296812012
438 0.208215874291
439 0.206516108031
440 0.205649267011
441 0.207026152118
442 0.206445163483
443 0.2070536917
444 0.20632151917
445 0.20514717476
446 0.205442985611
447 0.20547549923
448 0.204671182639
449 0.207334648734
450 0.207362090954
451 0.206710441646
452 0.206872965515
453 0.206964338115
454 0.20764873929
455 0.207360644815
456 0.206258049718
457 0.204820964591
458 0.205532461241
459 0.207231313606
460 0.208567207116
461 0.207542597523
462 0.20830377721
463 0.208068875669
464 0.207917412962
465 0.207585255357
466 0.20922369748
467 0.209898810866
468 0.210304218307
469 0.209165208426
470 0.20767779174
471 0.205554310776
472 0.205618228589
473 0.207450534715
474 0.206681046873
475 0.208234740407
476 0.208590997966
477 0.208211067662
478 0.208077624722
479 0.208211850195
480 0.206738863242
481 0.206880190534
482 0.20640069575
483 0.205428419701
484 0.205886682194
485 0.20709605288
486 0.206070722814
487 0.206640280514
488 0.205798044167
489 0.207433041868
490 0.205301947775
491 0.203954682481
492 0.203494620371
493 0.203906685551
494 0.204833852532
495 0.203523611903
496 0.202663474793
497 0.202740365866
498 0.202952299551
499 0.203388089101
500 0.202390806056
501 0.203547505061
502 0.204996015722
503 0.204661593485
504 0.204212909687
505 0.202585455004
506 0.205065989193
507 0.204342461363
508 0.205403556135
509 0.204882887124
510 0.204890277547
511 0.204453451759
512 0.203577505858
513 0.202477143361
514 0.201472908296
515 0.202278985938
516 0.20179301467
517 0.201908459506
518 0.200328280089
519 0.199456278077
520 0.200507721573
521 0.199815688915
522 0.201686626965
523 0.199494703539
524 0.199144401072
525 0.200022437867
526 0.199660285678
527 0.199909829428
528 0.200357733774
529 0.20252989761
530 0.202361478072
531 0.204491012881
532 0.205551909894
533 0.204120429544
534 0.201957791521
535 0.202151732922
536 0.201602282593
537 0.200712247691
538 0.201131697035
539 0.201870777753
540 0.203138305306
541 0.204642929216
542 0.204850843475
543 0.206653731045
544 0.207545059199
545 0.206882041234
546 0.207821125414
547 0.208155762099
548 0.206626165355
549 0.204859852405
550 0.203806070369
551 0.202430501938
552 0.200560767966
553 0.203566026486
554 0.205491664718
555 0.203511133021
556 0.202253447331
557 0.202686077719
558 0.20267978975
559 0.204743898483
560 0.204111087425
561 0.202043647968
562 0.203029415858
563 0.203826516705
564 0.203341693315
565 0.20423421159
566 0.202119310947
567 0.202544201273
568 0.202500249992
569 0.203185769538
570 0.202121295584
571 0.202979275014
572 0.203052356021
573 0.203072133295
574 0.203481070388
575 0.201916761227
576 0.201458954928
577 0.202733426945
578 0.201149817842
579 0.200051377029
580 0.200159374083
581 0.199391875148
582 0.200162558996
583 0.200568385999
584 0.202053111351
585 0.200572908609
586 0.196997776097
587 0.19707140853
588 0.195821379861
589 0.197742552047
590 0.197443476096
591 0.197292052561
592 0.195027888791
593 0.195307563757
594 0.196768732259
595 0.196722364566
596 0.19707755654
597 0.198977110082
598 0.198702969866
599 0.198853319947
600 0.198758784128
601 0.198217457322
602 0.198258625307
603 0.19701232588
604 0.198348199964
605 0.198539146208
606 0.200908180519
607 0.20010295713
608 0.199593279509
609 0.198090941254
610 0.198493390435
611 0.199068081757
612 0.198911435382
613 0.198994085771
614 0.197551331738
615 0.19857456732
616 0.200492861411
617 0.200112869097
618 0.200490576425
619 0.200187417233
620 0.199289790819
621 0.197267589522
622 0.196095406761
623 0.19709123059
624 0.197715126444
625 0.198621287489
626 0.197730117522
627 0.200059253091
628 0.199122026254
629 0.199371513914
630 0.19915226092
631 0.200076507354
632 0.200888706169
633 0.198761249096
634 0.202377005053
635 0.201458507045
636 0.198948922417
637 0.198225997283
638 0.194653396251
639 0.194079747248
640 0.195169910756
641 0.197037951057
642 0.194280696147
643 0.194271066729
644 0.19289354683
645 0.191089215722
646 0.19192033518
647 0.193424090145
648 0.193880034615
649 0.193795656915
650 0.194040723707
651 0.193295579091
652 0.193326769305
653 0.192130303152
654 0.191465280684
655 0.191774991993
656 0.190225093357
657 0.192836272367
658 0.196095386376
659 0.195509141188
660 0.195463646196
661 0.194371808479
662 0.196244321399
663 0.197245127783
664 0.199146155988
665 0.198853099662
666 0.197871620106
667 0.197877778314
668 0.196549243456
669 0.196580027375
670 0.197274874611
671 0.196392493168
672 0.196096520671
673 0.19559238073
674 0.197246851991
675 0.197467107272
676 0.196934058648
677 0.19588118781
678 0.195811516411
679 0.196876532802
680 0.198550483512
681 0.199600535659
682 0.198166871101
683 0.19946711884
684 0.199652257765
685 0.200883306095
686 0.200755362424
687 0.201350598513
688 0.200490362458
689 0.199578458253
690 0.199056072691
691 0.199280066115
692 0.198169990194
693 0.197503917949
694 0.195978855636
695 0.195906709264
696 0.19422702787
697 0.193955411175
698 0.194831531252
699 0.195386453987
700 0.197400267895
701 0.196307226208
702 0.19627250138
703 0.197483854791
704 0.196978057057
705 0.196435359203
706 0.195688683367
707 0.195587724096
708 0.196411377879
709 0.197472334869
710 0.195709673429
711 0.195179713175
712 0.194465839398
713 0.193341086889
714 0.194795090673
715 0.194729813396
716 0.194178507271
717 0.19482364977
718 0.19573919352
719 0.19501190546
720 0.197920089534
721 0.199305979078
722 0.200570149349
723 0.198342903456
724 0.19742627619
725 0.196053751423
726 0.198400983661
727 0.197867519595
728 0.20036947165
729 0.20055787103
730 0.19993277896
731 0.199310979197
732 0.201197366344
733 0.201789205419
734 0.201130790761
735 0.202050584339
736 0.199543608938
737 0.199391768239
738 0.200232694467
739 0.202103551299
740 0.200814623907
741 0.204929843486
742 0.206002407848
743 0.207698375117
744 0.209974433334
745 0.209277902527
746 0.209093832239
747 0.208060848042
748 0.20873028009
749 0.207856028365
750 0.207386085399
751 0.208322923295
752 0.210954263555
753 0.212189834046
754 0.212807846553
755 0.21335586716
756 0.21398444709
757 0.215331136316
758 0.215299029962
759 0.216005844129
760 0.215048146036
761 0.214806712156
762 0.216379721136
763 0.21656946558
764 0.212311920384
765 0.211538496521
766 0.211820101273
767 0.212023902573
768 0.213411613582
769 0.2128267375
770 0.213278664534
771 0.213985639857
772 0.212512705151
773 0.20912166547
774 0.210181126559
775 0.208578647322
776 0.208696926183
777 0.207414091863
778 0.207195117023
779 0.203407274036
780 0.202232170496
781 0.20118804923
782 0.200754093933
783 0.201436045837
784 0.2020047408
785 0.200269719948
786 0.199863218506
787 0.199011310519
788 0.198839147079
789 0.199632608458
790 0.199665481912
791 0.199860767646
792 0.200483138733
793 0.201688900425
794 0.202542830256
795 0.201559050081
796 0.201004271125
797 0.200756896098
798 0.202499263963
799 0.203339674167
800 0.202525866939
801 0.203173734106
802 0.203839594741
803 0.204640671008
804 0.204813926616
805 0.203112054997
806 0.202820421493
807 0.203712318742
808 0.203444458969
809 0.202693335874
810 0.202585583869
811 0.203940400236
812 0.205340721077
813 0.207964050716
814 0.207491312788
815 0.207777227011
816 0.205404059533
817 0.20409497331
818 0.204041676668
819 0.203574823818
820 0.202942278384
821 0.204480904159
822 0.204993949112
823 0.203230835297
824 0.204407564817
825 0.205092680845
826 0.205706091582
827 0.206979538177
828 0.207156154518
829 0.207603918421
830 0.208443432445
831 0.208158439139
832 0.208843215884
833 0.210103121134
834 0.21288788461
835 0.212318957501
836 0.211667688911
837 0.20921156534
838 0.207391236885
839 0.205739468909
840 0.206766393848
841 0.206344647678
842 0.20639062603
843 0.208269411905
844 0.207697972012
845 0.208199234551
846 0.210101514884
847 0.208817878694
848 0.207675966361
849 0.206830141511
850 0.206595137963
851 0.20599233453
852 0.20749575781
853 0.204788237484
854 0.205056171319
855 0.205654501346
856 0.203177581153
857 0.20190750593
858 0.201231524947
859 0.200966046517
860 0.202416471164
861 0.201038589282
862 0.202509549268
863 0.202143110275
864 0.201184463564
865 0.203573326114
866 0.204726420592
867 0.204365650673
868 0.205861627592
869 0.207459108882
870 0.209619830655
871 0.209038974217
872 0.208865293082
873 0.211297914692
874 0.211686241923
875 0.214391775536
876 0.214155658823
877 0.212945896422
878 0.212916127783
879 0.21407043626
880 0.215179976909
881 0.214183326622
882 0.212834635852
883 0.213043066096
884 0.212344435499
885 0.211839464959
886 0.213195105233
887 0.214423329024
888 0.216291595467
889 0.21494870189
890 0.217391436336
891 0.218819024858
892 0.219053229346
893 0.216088826301
894 0.215038234761
895 0.213170321289
896 0.210897544102
897 0.212011282471
898 0.213288241237
899 0.214688567568
900 0.214230584303


==> latex_data/vae/mmd/gtsr-test-1337.txt <==
x y
100 0.221928658677
101 0.222881349397
102 0.223472839471
103 0.224798657515
104 0.22469784481
105 0.222340435248
106 0.224150658981
107 0.223801018657
108 0.221934814787
109 0.221792146257
110 0.219639446137
111 0.220617560715
112 0.2215646277
113 0.219565364653
114 0.219188036038
115 0.221907274182
116 0.217678311823
117 0.217816467415
118 0.218833889075
119 0.217604361027
120 0.220712827143
121 0.219765672108
122 0.22158808539
123 0.220278649124
124 0.220526010286
125 0.217797243834
126 0.218300397618
127 0.218702360512
128 0.2173680494
129 0.213740907503
130 0.216214550696
131 0.216313289876
132 0.216761067183
133 0.216720490752
134 0.217381224975
135 0.219195185796
136 0.219029416669
137 0.218608428576
138 0.217316436941
139 0.218295065918
140 0.219158200197
141 0.221889125181
142 0.222646506968
143 0.222133963556
144 0.22172524164
145 0.218945663415
146 0.217199064565
147 0.21851370168
148 0.219858476692
149 0.222012997324
150 0.223457980178
151 0.222833277889
152 0.225545179145
153 0.223928868979
154 0.224082608282
155 0.223267270638
156 0.224589786644
157 0.227929191317
158 0.228727857994
159 0.227727678276
160 0.227871004672
161 0.225716543774
162 0.224625092264
163 0.225654967047
164 0.221553790297
165 0.220022860598
166 0.21877012563
167 0.216668304995
168 0.218238797296
169 0.21889282735
170 0.219701464624
171 0.218803543579
172 0.217904310043
173 0.215835382998
174 0.21379926844
175 0.21594813111
176 0.21676744262
177 0.215972026479
178 0.215517276204
179 0.216427082289
180 0.216926218428
181 0.215416706022
182 0.218738453737
183 0.218196494658
184 0.215351159457
185 0.216366592163
186 0.216369493312
187 0.219131227672
188 0.217267002413
189 0.214455658308
190 0.212560987805
191 0.212371718732
192 0.212195494478
193 0.21128573859
194 0.210819467982
195 0.212503596476
196 0.211859659537
197 0.212722658354
198 0.212247385041
199 0.213505736696
200 0.214618213781
201 0.213600166711
202 0.213475042364
203 0.211260738294
204 0.208098587091
205 0.208911585247
206 0.21059148713
207 0.20962610203
208 0.210970380985
209 0.212611391172
210 0.213258995667
211 0.210880627992
212 0.212697085189
213 0.211338073659
214 0.210420358335
215 0.210763075892
216 0.211122997461
217 0.212437564601
218 0.213404699216
219 0.212544272296
220 0.210377280697
221 0.207954371492
222 0.207558268432
223 0.209523632594
224 0.210638261273
225 0.212095512696
226 0.212393287104
227 0.21433799569
228 0.213169876864
229 0.217941233664
230 0.215403356164
231 0.211593623064
232 0.212561527854
233 0.208878546792
234 0.208015159395
235 0.208664994436
236 0.209702850878
237 0.21083923869
238 0.212449498005
239 0.212276226576
240 0.210379081292
241 0.209803674425
242 0.211090216174
243 0.211005218861
244 0.212962179055
245 0.215405023716
246 0.216076114118
247 0.215625316946
248 0.216029781782
249 0.21371172431
250 0.214946355657
251 0.211339590938
252 0.210060142444
253 0.213004091831
254 0.212661132808
255 0.210978683399
256 0.210342043903
257 0.20816476399
258 0.208907330072
259 0.208723329404
260 0.208200897045
261 0.209329654214
262 0.207652226527
263 0.208204444573
264 0.209389583007
265 0.211926783156
266 0.21164989541
267 0.213631359488
268 0.212349818942
269 0.213397596717
270 0.210505607241
271 0.209554648974
272 0.208164625334
273 0.209328609249
274 0.211246614822
275 0.20883718006
276 0.207253071576
277 0.210033419422
278 0.211661394591
279 0.210026360718
280 0.209204542607
281 0.211132519906
282 0.21056782975
283 0.213434483303
284 0.216293638671
285 0.214561939704
286 0.213530423006
287 0.210973452651
288 0.214650253308
289 0.217387090078
290 0.215192297512
291 0.218132707228
292 0.216596633897
293 0.217684545404
294 0.216212184914
295 0.215339948222
296 0.21490080384
297 0.21339731318
298 0.212812172248
299 0.212826124744
300 0.210949621257
301 0.210526590277
302 0.209509017881
303 0.209652056798
304 0.209476314031
305 0.210655437904
306 0.210312305021
307 0.208287116153
308 0.209783857217
309 0.211656818089
310 0.214283514853
311 0.214475866822
312 0.215066586461
313 0.215316419631
314 0.216239070861
315 0.218556462916
316 0.219668198617
317 0.216856097269
318 0.218184312106
319 0.217817511579
320 0.21572831752
321 0.216399476059
322 0.212246544462
323 0.212941878799
324 0.209550505842
325 0.209321806033
326 0.208914863391
327 0.209349812745
328 0.209934980389
329 0.209449380458
330 0.212050274263
331 0.212391052802
332 0.214586327204
333 0.216358941413
334 0.216280234828
335 0.213921235064
336 0.214863031474
337 0.214624483115
338 0.210365276896
339 0.210905692381
340 0.212050246312
341 0.211943795445
342 0.210971338946
343 0.211861876313
344 0.212254613998
345 0.211130128822
346 0.210584082841
347 0.208712521452
348 0.205983769854
349 0.209562829062
350 0.209440514341
351 0.210326896713
352 0.209322181625
353 0.205705897247
354 0.205610642334
355 0.208974164152
356 0.208945546174
357 0.210061249593
358 0.209756262091
359 0.208216161322
360 0.208155298474
361 0.210790686798
362 0.213392509776
363 0.211308289254
364 0.210311540724
365 0.20506806266
366 0.203516576458
367 0.20378045302
368 0.203895724757
369 0.202629457749
370 0.20457613232
371 0.20290581944
372 0.204255256242
373 0.205063356094
374 0.204291878617
375 0.207003492065
376 0.208404112456
377 0.207564223575
378 0.206979592321
379 0.208132212706
380 0.208981266804
381 0.206819368919
382 0.206437051049
383 0.20675801687
384 0.209104108232
385 0.211298716105
386 0.209897856369
387 0.211598381824
388 0.211377854424
389 0.211000666799
390 0.210936740863
391 0.210583291427
392 0.208955131507
393 0.212171134437
394 0.209525405088
395 0.211319629345
396 0.210891335721
397 0.211449677029
398 0.212298429946
399 0.212701362365
400 0.21425559766
401 0.216472960206
402 0.218446109711
403 0.218251151701
404 0.217247136348
405 0.221072844546
406 0.221073427804
407 0.223024260974
408 0.222822710099
409 0.220483390045
410 0.217131213272
411 0.218443354458
412 0.220178227742
413 0.219897952403
414 0.218386923975
415 0.217442585318
416 0.21795446914
417 0.217102306413
418 0.215721006314
419 0.214076652709
420 0.213886420879
421 0.214568786349
422 0.216336608341
423 0.213162010606
424 0.215769875005
425 0.214943918296
426 0.216504477299
427 0.214868550157
428 0.214851152395
429 0.214564630578
430 0.213350848144
431 0.215136397755
432 0.214943781345
433 0.214987086933
434 0.218479194486
435 0.219837875839
436 0.220190322692
437 0.217979627174
438 0.221151018156
439 0.223900469373
440 0.223759871499
441 0.220639522655
442 0.2183406549
443 0.219662094381
444 0.219405871724
445 0.218565825887
446 0.217346654904
447 0.219667276756
448 0.221417839678
449 0.217436791162
450 0.214962098951
451 0.213257414673
452 0.215386637603
453 0.216086340618
454 0.215154230371
455 0.213979474248
456 0.211733095016
457 0.211109111701
458 0.21085365852
459 0.210504111913
460 0.209934315708
461 0.206075077226
462 0.208777583037
463 0.210489662414
464 0.214068761627
465 0.212992383238
466 0.213366382551
467 0.213541603667
468 0.215577273024
469 0.216295247115
470 0.214944133083
471 0.217286800798
472 0.215862997997
473 0.212403161886
474 0.216344091229
475 0.21543463319
476 0.21317814874
477 0.215040665792
478 0.214042975721
479 0.213344345175
480 0.211997001675
481 0.211590997435
482 0.21381134385
483 0.212939679139
484 0.210362129192
485 0.207411639382
486 0.21018506391
487 0.209918805093
488 0.206343537521
489 0.20673826738
490 0.20761721209
491 0.207280722727
492 0.210087930918
493 0.208574742048
494 0.210323202076
495 0.211832947708
496 0.213380285065
497 0.214096070465
498 0.21399310618
499 0.210260855935
500 0.210231624117
501 0.210299408492
502 0.210078307065
503 0.21045896033
504 0.21140652649
505 0.210371641937
506 0.208715753978
507 0.208347220664
508 0.208761176695
509 0.207520033469
510 0.210793707017
511 0.210580108329
512 0.210372883902
513 0.210742732445
514 0.208335050097
515 0.206780977996
516 0.208003994529
517 0.206152226963
518 0.205638182887
519 0.205892016906
520 0.204209076281
521 0.203826410352
522 0.205793552809
523 0.208719109785
524 0.2081002829
525 0.20867792079
526 0.209421153806
527 0.213528312272
528 0.213016333147
529 0.213560574148
530 0.214406215167
531 0.213896034767
532 0.215270863385
533 0.214200123231
534 0.213377243604
535 0.213963886591
536 0.211639800379
537 0.210700464323
538 0.208803723183
539 0.208991427182
540 0.211720202507
541 0.213291579391
542 0.213724405631
543 0.21251034559
544 0.213946401613
545 0.212531484566
546 0.212546308413
547 0.211309495283
548 0.210201128019
549 0.213090299738
550 0.213533170335
551 0.215864822487
552 0.215804819586
553 0.216285794442
554 0.215728244607
555 0.215750311464
556 0.214817013817
557 0.212306398734
558 0.213304983619
559 0.210640859577
560 0.207739087504
561 0.208565072302
562 0.207055200931
563 0.207202649104
564 0.20623869088
565 0.207280861126
566 0.207769221677
567 0.207391354095
568 0.205277998791
569 0.204771247021
570 0.205507700827
571 0.205343664927
572 0.203730743977
573 0.205563040358
574 0.204378784883
575 0.204204890838
576 0.205014811914
577 0.203885866336
578 0.205872096307
579 0.206826388311
580 0.206893958008
581 0.208998016091
582 0.210606162411
583 0.211955254164
584 0.213350095578
585 0.214039736039
586 0.212842154905
587 0.209890564167
588 0.210657185948
589 0.210096772929
590 0.208993368005
591 0.209045023786
592 0.206444783045
593 0.205547972743
594 0.204136411612
595 0.203674470201
596 0.20349950677
597 0.202920222936
598 0.203388300533
599 0.204859972716


==> latex_data/vae/mmd/gtsr-test-1338.txt <==
x y
100 0.220143381939
101 0.221192779545
102 0.221408600949
103 0.222638843348
104 0.222381725747
105 0.220100488505
106 0.221963952258
107 0.221421813544
108 0.220249173472
109 0.220239399473
110 0.217725757787
111 0.218200686935
112 0.217957930092
113 0.216087747618
114 0.216439416044
115 0.21872179272
116 0.215308342516
117 0.215314605904
118 0.216067569184
119 0.214810250026
120 0.218307898646
121 0.21756192903
122 0.219419569573
123 0.218298941246
124 0.218885889133
125 0.216193491128
126 0.21640996055
127 0.216996548668
128 0.216156887954
129 0.212927599943
130 0.214559172036
131 0.214709649519
132 0.215078267501
133 0.214983283021
134 0.216066113864
135 0.218313952255
136 0.218240976909
137 0.218437633101
138 0.21732940492
139 0.218143516574
140 0.218694153223
141 0.221453292229
142 0.221646004499
143 0.220919916479
144 0.219839707398
145 0.217443037922
146 0.215900724512
147 0.216714205531
148 0.218303663893
149 0.221758456436
150 0.223193404796
151 0.2228659531
152 0.224886532626
153 0.222592321903
154 0.222316564255
155 0.220563037429
156 0.221736017254
157 0.225324152162
158 0.225363518174
159 0.224810283985
160 0.224723545824
161 0.222668524796
162 0.221782394802
163 0.222581845775
164 0.21925691255
165 0.218598853162
166 0.216856940707
167 0.214534240807
168 0.215863041671
169 0.21707755113
170 0.217563947751
171 0.216248814546
172 0.215031628509
173 0.213275509985
174 0.211531240439
175 0.213875562938
176 0.214563174543
177 0.213878873725
178 0.213966722947
179 0.215020743281
180 0.215464912253
181 0.214198619203
182 0.217439028058
183 0.216779519345
184 0.214120224452
185 0.215341757211
186 0.215385303473
187 0.218587434859
188 0.216926632346
189 0.213806139879
190 0.21149762573
191 0.210926020453
192 0.210455448541
193 0.209625409671
194 0.209267424757
195 0.210591256167
196 0.209542146404
197 0.209880756183
198 0.208708636745
199 0.21035929803
200 0.211526931586
201 0.210690386094
202 0.210484950797
203 0.207582475638
204 0.204348720717
205 0.205643383501
206 0.206972978875
207 0.206031798391
208 0.207142766379
209 0.208806353908
210 0.20950933995
211 0.207201208541
212 0.209102015367
213 0.207936962119
214 0.206872362432
215 0.207253261736
216 0.207620937525
217 0.208694463983
218 0.210288446533
219 0.209916383178
220 0.207168012234
221 0.204714352013
222 0.204140652795
223 0.205646726526
224 0.206345824089
225 0.207178720583
226 0.207720382021
227 0.209616700265
228 0.208728019484
229 0.212639223453
230 0.210630750094
231 0.206912046474
232 0.207035124931
233 0.203419637367
234 0.203087345772
235 0.20357768036
236 0.204297812166
237 0.204688337668
238 0.205661775652
239 0.20476559771
240 0.203825016784
241 0.202296076774
242 0.203866663313
243 0.203652070568
244 0.205795545855
245 0.208620267506
246 0.209847608581
247 0.209952317489
248 0.209809781234
249 0.206923729456
250 0.209062629202
251 0.204604023209
252 0.203916487388
253 0.206667975152
254 0.206298278842
255 0.205065997166
256 0.204632650581
257 0.203048447086
258 0.203343794858
259 0.202679580751
260 0.202255122637
261 0.203099558981
262 0.201253855234
263 0.202073748772
264 0.2026991423
265 0.205214130991
266 0.205657117321
267 0.207336570033
268 0.20647508646
269 0.20767518302
270 0.205063102037
271 0.203730682289
272 0.202596754629
273 0.203697586786
274 0.205484359016
275 0.202646732787
276 0.20131550227
277 0.204406652916
278 0.205588284177
279 0.203947697836
280 0.203752018748
281 0.205784157727
282 0.204901168537
283 0.208566173241
284 0.211955302252
285 0.210102207827
286 0.209097157502
287 0.20611308007
288 0.209991970817
289 0.212375688544
290 0.210636970978
291 0.213367468495
292 0.211733771834
293 0.21280903818
294 0.210952685437
295 0.209949626994
296 0.209400835876
297 0.208739668396
298 0.208580617738
299 0.208790067929
300 0.206933556382
301 0.206900587293
302 0.207673380346
303 0.208435036002
304 0.2076760807
305 0.208745364647
306 0.209149723605
307 0.207682343298
308 0.208606911275
309 0.209923199703
310 0.213016260595
311 0.213194095183
312 0.213453820595
313 0.213080452398
314 0.213865921946
315 0.21623054893
316 0.216517319365
317 0.214242230132
318 0.21499332898
319 0.214213102694
320 0.21251568472
321 0.212496827952
322 0.20811656607
323 0.209546592803
324 0.207092410921
325 0.2069883449
326 0.206189620129
327 0.206852377291
328 0.207247824822
329 0.206437720156
330 0.208656953588
331 0.209757303547
332 0.211475171289
333 0.212776123819
334 0.212408844386
335 0.210936340852
336 0.211884384075
337 0.212362307569
338 0.207696946385
339 0.208060528969
340 0.20882329432
341 0.209569652796
342 0.208423265784
343 0.209635489808
344 0.210356446792
345 0.209669620192
346 0.209308501433
347 0.20715361439
348 0.20382819125
349 0.208280222078
350 0.207850369887
351 0.208963355818
352 0.208191749539
353 0.205143762457
354 0.205617026586
355 0.208939169918
356 0.208371049688
357 0.209717584481
358 0.209903339017
359 0.208302497793
360 0.208398618744
361 0.21137864305
362 0.21362945638
363 0.211860139886
364 0.211180423817
365 0.205820787398
366 0.204541950532
367 0.204790146054
368 0.204966508467
369 0.203749497328
370 0.205669518254
371 0.204628114235
372 0.206902285381
373 0.20720911364
374 0.206786522569
375 0.209662979158
376 0.211391526347
377 0.210762206435
378 0.210094161093
379 0.210950899074
380 0.211269007702
381 0.20887557615
382 0.208367245502
383 0.209013494016
384 0.211712490016
385 0.214539506871
386 0.21397916764
387 0.215887202857
388 0.215643028114
389 0.215487281901
390 0.215573264445
391 0.214394960247
392 0.213639491034
393 0.215950785945
394 0.213834970724
395 0.215373290152
396 0.215753061608
397 0.215495335036
398 0.216712458806
399 0.217797522437
400 0.219835986314
401 0.221772691432
402 0.222415627586
403 0.221979788242
404 0.221415876307
405 0.225777786918
406 0.224898356152
407 0.225826587924
408 0.225733750612
409 0.223274894841
410 0.220035770904
411 0.221631429098
412 0.224357048053
413 0.224161786465
414 0.222026147429
415 0.221669983816
416 0.221966038879
417 0.220588209354
418 0.21986874017
419 0.218321199089
420 0.218833851711
421 0.220562272399
422 0.22231648693
423 0.218505035915
424 0.220246704083
425 0.219739069323
426 0.22194545169
427 0.220379591016
428 0.220278891245
429 0.219651784557
430 0.218926704051
431 0.220505473309
432 0.219571790195
433 0.220079054993
434 0.223079700752
435 0.223247023973
436 0.224168074366
437 0.22211663542
438 0.226079263416
439 0.229609721995
440 0.229424163368
441 0.224792040787
442 0.222854497215
443 0.223909725259
444 0.223552312565
445 0.222062897819
446 0.221322539534
447 0.224265069616
448 0.225659023073
449 0.221223600355
450 0.218630338311
451 0.217070753725
452 0.218328079427
453 0.219527384395
454 0.217916114582
455 0.216676468163
456 0.214087894301
457 0.214027862437
458 0.213813470051
459 0.212850506251
460 0.211528974746
461 0.20681279508
462 0.210037861529
463 0.212504816233
464 0.215617021607
465 0.214356473288
466 0.215493280232
467 0.21469904436
468 0.215670807082
469 0.215664216654
470 0.21449726174
471 0.216800270371
472 0.214517128094
473 0.211361837743
474 0.214460209627
475 0.213677154259
476 0.211818006713
477 0.213634460498
478 0.212158804744
479 0.211876174783
480 0.210900048939
481 0.210343652402
482 0.212786564922
483 0.21096748889
484 0.207823128404
485 0.204936611002
486 0.207439239622
487 0.206579469923
488 0.202943353504
489 0.202769663265
490 0.203159250198
491 0.203043026185
492 0.205910037583
493 0.204028432339
494 0.205369855835
495 0.206643677438
496 0.207339536637
497 0.207934594662
498 0.207042965229
499 0.203133006605
500 0.202662879184
501 0.202495164942
502 0.202504493822
503 0.202591560349
504 0.203201884646
505 0.202227358602
506 0.200715030138
507 0.200750774388
508 0.200720221171
509 0.199577421805
510 0.201618592748
511 0.201645688482
512 0.200777799534
513 0.200757395498
514 0.198616632825
515 0.196722080578
516 0.198665165199
517 0.198175077191
518 0.19732445629
519 0.197711168952
520 0.196137287731
521 0.195782904927
522 0.196661019344
523 0.199580759833
524 0.198351723351
525 0.198891783972
526 0.199605533417
527 0.203056896089
528 0.202508121826
529 0.20359442428
530 0.204338176169
531 0.203902547907
532 0.205340999968
533 0.204082214308
534 0.203211910605
535 0.203695545795
536 0.201031196753
537 0.200978077553
538 0.19920530675
539 0.199943704486
540 0.201869329202
541 0.203136857335
542 0.20305713122
543 0.202485936642
544 0.203363373321
545 0.202327905402
546 0.202030315211
547 0.201035945728
548 0.200475934636
549 0.202756881809
550 0.203740374307
551 0.205923115273
552 0.20602212775
553 0.206557685256
554 0.205942286409
555 0.205918792867
556 0.204559068912
557 0.201905272854
558 0.202641818174
559 0.201495278999
560 0.199346877834
561 0.199578121894
562 0.198317863717
563 0.197677368164
564 0.196887566223
565 0.19812688781
566 0.197890481858
567 0.198328521051
568 0.197044786325
569 0.196886932979
570 0.196988458574
571 0.197074731393
572 0.195569542481
573 0.1979291894
574 0.196907909216
575 0.196348656287
576 0.197582810992
577 0.196921262518
578 0.198447809278
579 0.199280485689
580 0.19919270213
581 0.201366418947
582 0.201954078703
583 0.203290834305
584 0.204617935588
585 0.205978049325
586 0.205278969427
587 0.203011444055
588 0.203212016283
589 0.203258594046
590 0.202532045343
591 0.203074964299
592 0.200633521674
593 0.199298501375
594 0.198420537071
595 0.198315528538
596 0.197528955903
597 0.197048038749
598 0.197276276922
599 0.198270359819


==> latex_data/vae/mmd/gtsr-test-1339.txt <==
x y
100 0.210409742015
101 0.211784390504
102 0.212083776498
103 0.213880108716
104 0.21387939847
105 0.212381690594
106 0.213958590877
107 0.213679311891
108 0.212777939407
109 0.213172811304
110 0.211023916237
111 0.211836304737
112 0.213116720636
113 0.210808862466
114 0.21024743612
115 0.212590525281
116 0.209269542051
117 0.208645336657
118 0.208970136378
119 0.20819676773
120 0.210616741509
121 0.2096174445
122 0.210734235933
123 0.209380836089
124 0.209422813118
125 0.207662496134
126 0.208202388431
127 0.208497235787
128 0.207819267791
129 0.205122290753
130 0.206991266495
131 0.206986622778
132 0.207486034464
133 0.208098200432
134 0.208926804334
135 0.210751722147
136 0.211000649953
137 0.210822821058
138 0.209813393839
139 0.210730985009
140 0.21183995365
141 0.214543355861
142 0.214798370796
143 0.213209795961
144 0.212663591231
145 0.21088448151
146 0.208910199838
147 0.20907456491
148 0.210381073963
149 0.212600065954
150 0.214122299542
151 0.213139823989
152 0.21527963363
153 0.213488832934
154 0.213595165567
155 0.212329160267
156 0.21331772151
157 0.216217517181
158 0.216259596949
159 0.215076656222
160 0.21506785981
161 0.213820619906
162 0.213346152826
163 0.214317576095
164 0.210418701076
165 0.209554546614
166 0.208410265962
167 0.206180414563
168 0.207133116001
169 0.208636439762
170 0.209188571241
171 0.207296144914
172 0.20616853195
173 0.204040311843
174 0.202118772758
175 0.20412816707
176 0.20535216669
177 0.204621998224
178 0.204950526564
179 0.206363635486
180 0.206181381359
181 0.20515371371
182 0.208770279237
183 0.208139856749
184 0.205181668168
185 0.20653510118
186 0.206656307316
187 0.209738855569
188 0.207294512257
189 0.204283755547
190 0.20282984483
191 0.202616738019
192 0.202836525169
193 0.201868742617
194 0.201437315823
195 0.202586723523
196 0.201393250389
197 0.20186925957
198 0.200835756834
199 0.202115727166
200 0.202987576029
201 0.202280510472
202 0.203034853549
203 0.200986964458
204 0.19849630845
205 0.199057717264
206 0.200577730413
207 0.199294086497
208 0.200178420737
209 0.202030288434
210 0.202907383307
211 0.200428461025
212 0.202049864351
213 0.200593221076
214 0.199701865818
215 0.200488969685
216 0.201657180707
217 0.202937947725
218 0.204800734617
219 0.203830031466
220 0.20180426343
221 0.199769614651
222 0.199618914758
223 0.20140917267
224 0.202527785982
225 0.203004457757
226 0.203399059576
227 0.205943379798
228 0.204435336059
229 0.208587889406
230 0.206202177428
231 0.20313505337
232 0.203852046399
233 0.199737405437
234 0.198993931612
235 0.198898639509
236 0.200048818022
237 0.200803057143
238 0.201467767841
239 0.200780594129
240 0.199188967198
241 0.198057179019
242 0.1994031108
243 0.200336141331
244 0.202410260877
245 0.205335524414
246 0.206103550818
247 0.206602226005
248 0.207069976453
249 0.204636412184
250 0.206335566511
251 0.20218538758
252 0.201144748521
253 0.203331545875
254 0.202673101509
255 0.201254760188
256 0.201212527784
257 0.199481368156
258 0.200336267104
259 0.199817422853
260 0.199924987237
261 0.19974235981
262 0.19810115521
263 0.199155497492
264 0.200162366574
265 0.20245482348
266 0.202078571792
267 0.204194868519
268 0.203050860318
269 0.204545025075
270 0.202076433732
271 0.201588361476
272 0.200156713654
273 0.201503078183
274 0.203146083734
275 0.200787527455
276 0.198836612316
277 0.200701606987
278 0.201690139081
279 0.199757600206
280 0.199531778387
281 0.201129474496
282 0.199741316346
283 0.203266940122
284 0.206753094049
285 0.204992282413
286 0.204302082052
287 0.201631293181
288 0.205621344115
289 0.207944926103
290 0.206222372308
291 0.208698711068
292 0.208438433689
293 0.209613662027
294 0.208202731445
295 0.207859940047
296 0.208289803504
297 0.207186871877
298 0.206920610187
299 0.206398356591
300 0.20473627169
301 0.205121048593
302 0.204320239687
303 0.204124508677
304 0.203572832394
305 0.20488836194
306 0.204674564156
307 0.203187524002
308 0.204393698951
309 0.205541490485
310 0.207682024034
311 0.208068350024
312 0.208940120676
313 0.209425047346
314 0.210136135199
315 0.212329518354
316 0.212607900007
317 0.210119602504
318 0.211008872317
319 0.210134271723
320 0.20864502601
321 0.209100697954
322 0.205409481033
323 0.206496663778
324 0.203965446826
325 0.204086044614
326 0.203523973475
327 0.204542048395
328 0.205363098936
329 0.204987270025
330 0.207233493681
331 0.207927507105
332 0.209966388647
333 0.210580154051
334 0.209962814648
335 0.208121565402
336 0.208817087144
337 0.20873894426
338 0.204293613084
339 0.205037858596
340 0.206948017906
341 0.208107370896
342 0.206835265638
343 0.206900608945
344 0.207565487345
345 0.206544705337
346 0.206186219018
347 0.203999788462
348 0.201319713441
349 0.204529409145
350 0.204059960019
351 0.205199764987
352 0.204287454803
353 0.201508535974
354 0.201821509023
355 0.205194077789
356 0.205172068512
357 0.20636492974
358 0.205898926143
359 0.205033379893
360 0.204539400664
361 0.207623766884
362 0.210152633762
363 0.207556135534
364 0.206640226217
365 0.200811573827
366 0.199627477701
367 0.199918936025
368 0.20056976482
369 0.199641120734
370 0.201554155614
371 0.200203964654
372 0.201674513676
373 0.202600317833
374 0.20192299082
375 0.204116449443
376 0.205608581613
377 0.204479652968
378 0.204643837292
379 0.205851133217
380 0.206395085277
381 0.204371361389
382 0.203978364564
383 0.204672303578
384 0.207799900109
385 0.21059620841
386 0.209780313072
387 0.211731943964
388 0.211515143292
389 0.21114714828
390 0.211271209745
391 0.209697238082
392 0.207800311419
393 0.210810758836
394 0.208445402402
395 0.210304653661
396 0.210012170954
397 0.2107565582
398 0.211470400133
399 0.212362559809
400 0.214196463642
401 0.21589245607
402 0.217191076871
403 0.217113962584
404 0.216823430096
405 0.220593198976
406 0.219855969702
407 0.220947585561
408 0.220500220527
409 0.218039880985
410 0.214435916283
411 0.215532023831
412 0.217853228687
413 0.217481536546
414 0.215864763007
415 0.214689408385
416 0.215542429239
417 0.214175512664
418 0.213366001756
419 0.212033988478
420 0.212042609084
421 0.213160040183
422 0.214305323235
423 0.210688507318
424 0.213612984492
425 0.212861180135
426 0.21449656775
427 0.213047450117
428 0.212920441963
429 0.212175394454
430 0.211221341276
431 0.21272770314
432 0.21322029647
433 0.214146214074
434 0.217860179647
435 0.218592300288
436 0.218922776985
437 0.216370085793
438 0.21979087903
439 0.222912758594
440 0.222508525421
441 0.218162037539
442 0.215960956034
443 0.217054671575
444 0.216589986356
445 0.215461021607
446 0.215063043753
447 0.217930115175
448 0.219366803713
449 0.215352498657
450 0.213098686547
451 0.211018993801
452 0.212730164295
453 0.213228748585
454 0.212356780057
455 0.211204893452
456 0.208134562524
457 0.207571814119
458 0.207538747616
459 0.206839350011
460 0.205638572805
461 0.201063965081
462 0.204037567392
463 0.206328308046
464 0.20958354999
465 0.208902543083
466 0.209927615118
467 0.209851992667
468 0.210965972234
469 0.210917490975
470 0.209088847462
471 0.210974667707
472 0.209515511728
473 0.205954982455
474 0.209465004333
475 0.208649429602
476 0.207081290417
477 0.208604175334
478 0.207401208222
479 0.206741288812
480 0.205486434862
481 0.205553545919
482 0.20744915886
483 0.206097563279
484 0.20366098801
485 0.200837048002
486 0.202450226405
487 0.201556146863
488 0.198344662435
489 0.198855685996
490 0.199732673911
491 0.199541468579
492 0.202378448769
493 0.200767484617
494 0.20202673444
495 0.203529746066
496 0.203899246369
497 0.20444449918
498 0.204082386307
499 0.20034987424
500 0.200098998159
501 0.199724203
502 0.199683142747
503 0.201235999128
504 0.201359486733
505 0.200864769935
506 0.198785006157
507 0.198588851507
508 0.198976572304
509 0.198164337012
510 0.200672296965
511 0.200859145221
512 0.200158973202
513 0.199750308793
514 0.197064183201
515 0.195562324017
516 0.197128359517
517 0.196321659615
518 0.195493196344
519 0.196201276569
520 0.194765540632
521 0.194572762709
522 0.195635192847
523 0.198493483323
524 0.19713239135
525 0.197935214152
526 0.19872827764
527 0.201972663532
528 0.200919443119
529 0.20176319527
530 0.20242165954
531 0.201636575113
532 0.20210280149
533 0.200761471949
534 0.199708119776
535 0.199807103881
536 0.197259556099
537 0.196945421643
538 0.195160725052
539 0.195171279457
540 0.196918523561
541 0.198516306998
542 0.199114210971
543 0.197947992952
544 0.198331328416
545 0.196926308986
546 0.19622582201
547 0.195795097678
548 0.194561828413
549 0.196733519635
550 0.197736380891
551 0.199413478673
552 0.199671892605
553 0.200945145037
554 0.201213422801
555 0.200584647555
556 0.199331482335
557 0.197479536928
558 0.198494739726
559 0.196254018251
560 0.193993736534
561 0.194716884259
562 0.192834283508
563 0.192708624402
564 0.191765928187
565 0.192536214211
566 0.193320003402
567 0.193402887936
568 0.192232092585
569 0.191787491487
570 0.192184011136
571 0.191532408194
572 0.189838414218
573 0.191860628329
574 0.190759142628
575 0.190387796384
576 0.191511592066
577 0.191361082592
578 0.192387939178
579 0.193283662485
580 0.193968298888
581 0.195755948926
582 0.197369963239
583 0.198348672391
584 0.199446142304
585 0.200252070475
586 0.199951022948
587 0.197351134221
588 0.197659668007
589 0.197843069641
590 0.197097349521
591 0.197747515789
592 0.196161942394
593 0.194956594134
594 0.19447771321
595 0.194257502721
596 0.193653183368
597 0.192683187216
598 0.193151888399
599 0.19384407891


==> latex_data/vae/mmd/gtsr-test.txt <==
x y
100 0.19187
101 0.194864
102 0.192973
103 0.193853
104 0.192591
105 0.191791
106 0.190912
107 0.18832
108 0.188847
109 0.188748
110 0.188969
111 0.189571
112 0.188247
113 0.189603
114 0.189348
115 0.187826
116 0.187672
117 0.187477
118 0.189875
119 0.19146
120 0.191805
121 0.191767
122 0.191403
123 0.189451
124 0.189352
125 0.189097
126 0.19321
127 0.194001
128 0.195804
129 0.193924
130 0.196098
131 0.19518
132 0.192785
133 0.193385
134 0.194431
135 0.192063
136 0.192167
137 0.192023
138 0.194906
139 0.193973
140 0.196449
141 0.194314
142 0.191705
143 0.191158
144 0.190759
145 0.189247
146 0.191652
147 0.191908
148 0.189768
149 0.188035
150 0.187568
151 0.187965
152 0.187247
153 0.184201
154 0.18628
155 0.187475
156 0.188758
157 0.187554
158 0.185507
159 0.186681
160 0.188232
161 0.185362
162 0.1833
163 0.184102
164 0.184333
165 0.185211
166 0.184732
167 0.184011
168 0.183338
169 0.182382
170 0.18176
171 0.182806
172 0.182817
173 0.180318
174 0.179147
175 0.177897
176 0.179648
177 0.180316
178 0.179948
179 0.180969
180 0.181914
181 0.178687
182 0.177385
183 0.17654
184 0.177301
185 0.176975
186 0.176564
187 0.175705
188 0.175621
189 0.175507
190 0.176389
191 0.176855
192 0.178852
193 0.178003
194 0.17722
195 0.177473
196 0.177995
197 0.177088
198 0.178351
199 0.17828
200 0.178636
201 0.178342
202 0.179941
203 0.180339
204 0.181461
205 0.18368
206 0.183361
207 0.183885
208 0.182622
209 0.18396
210 0.183923
211 0.183371
212 0.184499
213 0.185752
214 0.185662
215 0.184422
216 0.185423
217 0.18599
218 0.185156
219 0.184425
220 0.182753
221 0.182985
222 0.183139
223 0.183004
224 0.184654
225 0.186535
226 0.186529
227 0.186113
228 0.185761
229 0.186319
230 0.184431
231 0.183687
232 0.184121
233 0.18371
234 0.18529
235 0.188701
236 0.188915
237 0.189178
238 0.188271
239 0.188632
240 0.186863
241 0.187041
242 0.188043
243 0.189216
244 0.190082
245 0.189386
246 0.187834
247 0.187994
248 0.190266
249 0.188583
250 0.18664
251 0.190289
252 0.189903
253 0.193013
254 0.193801
255 0.192655
256 0.193849
257 0.193636
258 0.195072
259 0.196804
260 0.198704
261 0.198682
262 0.197581
263 0.201856
264 0.19637
265 0.197283
266 0.200468
267 0.201498
268 0.203671
269 0.206782
270 0.203996
271 0.203926
272 0.201999
273 0.204769
274 0.206816
275 0.204082
276 0.204513
277 0.205818
278 0.204385
279 0.204271
280 0.203436
281 0.203057
282 0.20516
283 0.205492
284 0.207264
285 0.203719
286 0.206452
287 0.204275
288 0.205612
289 0.206962
290 0.2059
291 0.203867
292 0.200199
293 0.200338
294 0.202673
295 0.20355
296 0.20523
297 0.2093
298 0.209819
299 0.209832
300 0.210305
301 0.211294
302 0.208958
303 0.211361
304 0.212183
305 0.206351
306 0.211427
307 0.213508
308 0.213105
309 0.212488
310 0.214817
311 0.214642
312 0.214426
313 0.212145
314 0.212629
315 0.214813
316 0.21431
317 0.215512
318 0.214314
319 0.211839
320 0.215439
321 0.214926
322 0.216787
323 0.220023
324 0.223834
325 0.223124
326 0.221861
327 0.223259
328 0.223734
329 0.220931
330 0.220994
331 0.221241
332 0.223452
333 0.231406
334 0.230005
335 0.228785
336 0.224228
337 0.227179
338 0.231338
339 0.230394
340 0.233351
341 0.237936
342 0.237493
343 0.238766
344 0.240547
345 0.240723
346 0.237635
347 0.240546
348 0.237677
349 0.23565
350 0.239042
351 0.237149
352 0.238476
353 0.237143
354 0.238329
355 0.239539
356 0.237711
357 0.238794
358 0.240236
359 0.245154
360 0.24529
361 0.247275
362 0.241738
363 0.240545
364 0.237703
365 0.237703
366 0.244254
367 0.243746
368 0.242784
369 0.242544
370 0.243846
371 0.248584
372 0.252511
373 0.252091
374 0.250942
375 0.24803
376 0.245495
377 0.24548
378 0.24735
379 0.249788
380 0.251576
381 0.249439
382 0.243593
383 0.25206
384 0.249893
385 0.252512
386 0.253935
387 0.251232
388 0.257534
389 0.252091
390 0.251827
391 0.25155
392 0.253038
393 0.253937
394 0.249476
395 0.245465
396 0.242413
397 0.236599
398 0.235811
399 0.241632
400 0.240688
401 0.238943
402 0.237465
403 0.232949
404 0.230468
405 0.234693
406 0.227801
407 0.22454
408 0.227011
409 0.22901
410 0.229778
411 0.22819
412 0.223946
413 0.228514
414 0.228885
415 0.224047
416 0.222453
417 0.225923
418 0.2258
419 0.227286
420 0.230119
421 0.231431
422 0.230055
423 0.226777
424 0.222601
425 0.218573
426 0.219959
427 0.215378
428 0.219147
429 0.215793
430 0.214516
431 0.212942
432 0.212713
433 0.209997
434 0.208705
435 0.205498
436 0.205841
437 0.207774
438 0.205346
439 0.202843
440 0.201142
441 0.196746
442 0.195814
443 0.194307
444 0.194712
445 0.191954
446 0.193568
447 0.19544
448 0.194667
449 0.195486
450 0.194749
451 0.196979
452 0.196414
453 0.195727
454 0.19498
455 0.194241
456 0.198342
457 0.200654
458 0.199502
459 0.200234
460 0.197347
461 0.197379
462 0.195251
463 0.198153
464 0.197985
465 0.196556
466 0.194974
467 0.196867
468 0.197013
469 0.194926
470 0.195091
471 0.195701
472 0.19552
473 0.193955
474 0.195465
475 0.19675
476 0.197304
477 0.194469
478 0.193224
479 0.192516
480 0.193467
481 0.194887
482 0.195213
483 0.195861
484 0.193888
485 0.191267
486 0.192212
487 0.192714
488 0.191557
489 0.192787
490 0.195262
491 0.198338
492 0.19743
493 0.19925
494 0.199505
495 0.198028
496 0.197688
497 0.195544
498 0.197101
499 0.195123
500 0.195653
501 0.194014
502 0.194204
503 0.195427
504 0.195073
505 0.195134
506 0.198845
507 0.197653
508 0.194685
509 0.193316
510 0.190079
511 0.190116
512 0.190096
513 0.191436
514 0.190574
515 0.191189
516 0.190833
517 0.192063
518 0.191087
519 0.192249
520 0.190981
521 0.190707
522 0.189118
523 0.188242
524 0.186568
525 0.18961
526 0.190078
527 0.191308
528 0.191573
529 0.193669
530 0.192134
531 0.192833
532 0.193232
533 0.192243
534 0.189941
535 0.189466
536 0.189259
537 0.18889
538 0.190842
539 0.192311
540 0.192206
541 0.194332
542 0.194834
543 0.196029
544 0.198831
545 0.20017
546 0.200395
547 0.203717
548 0.202649
549 0.20448
550 0.208123
551 0.204149
552 0.207163
553 0.207478
554 0.208472
555 0.207264
556 0.207023
557 0.209164
558 0.21138
559 0.210989
560 0.211779
561 0.213131
562 0.21396
563 0.213047
564 0.212573
565 0.21591
566 0.21232
567 0.212626
568 0.21446
569 0.214709
570 0.214165
571 0.214081
572 0.21368
573 0.213459
574 0.214121
575 0.2166
576 0.214899
577 0.218802
578 0.217265
579 0.216795
580 0.216637
581 0.215879
582 0.217066
583 0.216788
584 0.221641
585 0.224533
586 0.214867
587 0.214126
588 0.21377
589 0.211463
590 0.207833
591 0.206743
592 0.204988
593 0.203604
594 0.201726
595 0.199518
596 0.19972
597 0.200753
598 0.199358
599 0.20141


==> latex_data/vae/mmd/gtsr-unif-0.05.txt <==
x y
100 0.229612072314
101 0.229585881099
102 0.230043038966
103 0.23030501699
104 0.2303406095
105 0.230627137276
106 0.229944183507
107 0.22916062314
108 0.22927025898
109 0.228719305977
110 0.228098132397
111 0.228223725307
112 0.228339195222
113 0.227777889181
114 0.22659075826
115 0.225471231153
116 0.22521818639
117 0.225011485195
118 0.227284593098
119 0.226746422244
120 0.225313169606
121 0.225532829907
122 0.225285052393
123 0.225799131551
124 0.226011770392
125 0.225866799591
126 0.226873268523
127 0.226968409297
128 0.225627851252
129 0.225019906302
130 0.2240551266
131 0.222975015881
132 0.221833752347
133 0.2223267225
134 0.221493221504
135 0.221284935921
136 0.221646774893
137 0.22204005075
138 0.222253717598
139 0.222586052658
140 0.224151330058
141 0.223479650328
142 0.224424451641
143 0.222903740783
144 0.222652997925
145 0.222568400508
146 0.222711165815
147 0.223305585445
148 0.222670210651
149 0.220848531231
150 0.219598654724
151 0.22016473933
152 0.221391917179
153 0.223889665277
154 0.22444213393
155 0.225061127208
156 0.225748582979
157 0.226777874495
158 0.22644911242
159 0.227177716876
160 0.228025024154
161 0.226850265782
162 0.225071511878
163 0.227094968423
164 0.227685619576
165 0.228151301752
166 0.229675451662
167 0.230776185571
168 0.231847813243
169 0.231380161442
170 0.2320588521
171 0.23156207741
172 0.231441940833
173 0.233158090536
174 0.234202234431
175 0.234712831423
176 0.233538789413
177 0.233191257623
178 0.232482455381
179 0.234293963354
180 0.2326469431
181 0.230624859534
182 0.231504949182
183 0.232350866541
184 0.233046943651
185 0.231594922158
186 0.232626068367
187 0.231634125834
188 0.233873084081
189 0.236839290856
190 0.236562233943
191 0.235371181186
192 0.235068737547
193 0.234389599944
194 0.233986588548
195 0.233616159527
196 0.234947623545
197 0.235525953747
198 0.235135884126
199 0.234667661383
200 0.236223478197
201 0.236152808137
202 0.235818615639
203 0.235419792045
204 0.235431400032
205 0.235681196551
206 0.236057908029
207 0.236829092404
208 0.23610783354
209 0.235421694163
210 0.236322678812
211 0.238285142647
212 0.237616371692
213 0.237012437243
214 0.236711189863
215 0.238176572767
216 0.238235436942
217 0.240121174309
218 0.239598838616
219 0.239585585124
220 0.240506972842
221 0.239356117164
222 0.239960439566
223 0.239951286069
224 0.241417297077
225 0.238032348529
226 0.238431560683
227 0.238760477056
228 0.239611526245
229 0.237726158659
230 0.240015199857
231 0.240313138964
232 0.240962779672
233 0.241788905618
234 0.243481018807
235 0.244585523988
236 0.243128822773
237 0.244464888706
238 0.245654125015
239 0.245062378708
240 0.245981143873
241 0.245890111426
242 0.244468713713
243 0.246352351105
244 0.246446913727
245 0.24679689454
246 0.243482867318
247 0.244829204555
248 0.246744380182
249 0.246249290141
250 0.24675125892
251 0.248402405856
252 0.248165597243
253 0.24730782982
254 0.246288255492
255 0.245836584845
256 0.243639762986
257 0.244576020011
258 0.246645831931
259 0.248568449459
260 0.24858137363
261 0.250854319144
262 0.249147335506
263 0.249353786289
264 0.247433079696
265 0.248105269942
266 0.250691515611
267 0.248070447839
268 0.24988839159
269 0.250066784252
270 0.25106256342
271 0.253123529548
272 0.25368668337
273 0.253793190872
274 0.251771923696
275 0.247086329105
276 0.246353205098
277 0.246174026648
278 0.247187763735
279 0.246820058513
280 0.246842820344
281 0.246400336475
282 0.24479266672
283 0.247731019786
284 0.246417562915
285 0.248306605851
286 0.248631518904
287 0.248579118921
288 0.250465151738
289 0.245416419849
290 0.246702796878
291 0.246366093647
292 0.244968887127
293 0.244992164343
294 0.244812592659
295 0.244090808323
296 0.24159074978
297 0.239251212631
298 0.238869768372
299 0.23896282721
300 0.238738726017
301 0.238612426298
302 0.238778681751
303 0.239493909508
304 0.239288393568
305 0.238981811734
306 0.2369955762
307 0.237285996305
308 0.237117402111
309 0.238481970157
310 0.239745788343
311 0.238672557043
312 0.237948836737
313 0.238750998822
314 0.240133115964
315 0.237834772502
316 0.235925209403
317 0.236938147231
318 0.237377049879
319 0.237791467351
320 0.237512137579
321 0.239587116432
322 0.239720523228
323 0.240208580732
324 0.24011833113
325 0.240861159062
326 0.239996819164
327 0.238536016531
328 0.240226344537
329 0.238599453616
330 0.237256082812
331 0.23804919487
332 0.238701010583
333 0.236755556762
334 0.23628329235
335 0.236371867859
336 0.234847124807
337 0.236307832279
338 0.238296570933
339 0.237088266977
340 0.237600307564
341 0.235818715149
342 0.236843774247
343 0.23645501022
344 0.237001260791
345 0.237420661292
346 0.237208261926
347 0.237678990041
348 0.235878048453
349 0.236489035197
350 0.238026142087
351 0.237827612249
352 0.238341026268
353 0.239532330639
354 0.240157034843
355 0.240309462969
356 0.243273362217
357 0.245082238189
358 0.246111274119
359 0.246664468989
360 0.24459089412
361 0.245020120596
362 0.243062192519
363 0.241759955882
364 0.240243297644
365 0.239527376268
366 0.24000526994
367 0.24144192567
368 0.240056635012
369 0.238532570617
370 0.237807640893
371 0.239095711274
372 0.238613687254
373 0.236978698534
374 0.238923661456
375 0.24023856276
376 0.239701626086
377 0.238529976793
378 0.239264217317
379 0.238585567681
380 0.23879751066
381 0.239324150246
382 0.239635574565
383 0.24029542714
384 0.237937260239
385 0.236484214191
386 0.236163430219
387 0.236648163969
388 0.237766123622
389 0.238045129039
390 0.239737532245
391 0.242638039167
392 0.242080423614
393 0.243356040256
394 0.242067841563
395 0.239990594949
396 0.239661193244
397 0.238487092576
398 0.241040299661
399 0.240525347264
400 0.240589170637
401 0.240482905109
402 0.240583003469
403 0.24042083302
404 0.240488812133
405 0.240483895425
406 0.239327007878
407 0.238851129089
408 0.238649789298
409 0.236894171776
410 0.235244628221
411 0.234974556684
412 0.233565770043
413 0.234114360248
414 0.234689622037
415 0.236232952933
416 0.236361828966
417 0.237065629462
418 0.235792895377
419 0.23567008125
420 0.236805333971
421 0.237387096837
422 0.237218980607
423 0.237706762824
424 0.237803774616
425 0.239295275159
426 0.239420431143
427 0.240131392592
428 0.237692691819
429 0.236900378672
430 0.235201305158
431 0.234149202642
432 0.232687679861
433 0.23432989278
434 0.233846456021
435 0.232923144572
436 0.235991085073
437 0.234842741252
438 0.23476708128
439 0.233598161329
440 0.232535854139
441 0.233969526442
442 0.23355519135
443 0.233494881306
444 0.232742085484
445 0.23125858102
446 0.231205917026
447 0.23132793925
448 0.231572552006
449 0.233913800817
450 0.235680509837
451 0.234522885806
452 0.234684895906
453 0.23474793516
454 0.235500968556
455 0.235252988108
456 0.234521997735
457 0.233414069258
458 0.2346610589
459 0.235726697793
460 0.237303560461
461 0.236605743394
462 0.237303601091
463 0.236868918821
464 0.236926466431
465 0.237041261793
466 0.238153111018
467 0.238712156673
468 0.238444613719
469 0.237240168001
470 0.23644848572
471 0.234612691347
472 0.23440921849
473 0.236638771535
474 0.236262117915
475 0.2378292939
476 0.237740694488
477 0.23731263499
478 0.237425036865
479 0.237514510406
480 0.235934205116
481 0.236425210958
482 0.236450729301
483 0.236962214091
484 0.24120298119
485 0.242037989751
486 0.240532743385
487 0.240650868449
488 0.239978978826
489 0.240549683996
490 0.237835145498
491 0.236290923421
492 0.236265122181
493 0.235424241762
494 0.236743084656
495 0.236041391054
496 0.235536740688
497 0.235457356421
498 0.235330664993
499 0.235980896268
500 0.235797220062
501 0.235916064568
502 0.235836702532
503 0.235699529399
504 0.235736245883
505 0.236145497489
506 0.239079268956
507 0.237983983159
508 0.239862433431
509 0.239285461856
510 0.240541390828
511 0.240015407696
512 0.238692863268
513 0.238282707483
514 0.237106286801
515 0.237807472468
516 0.236939485811
517 0.236975295762
518 0.235399231766
519 0.234588715425
520 0.235474816905
521 0.23472830508
522 0.23680243054
523 0.234738180125
524 0.234523493098
525 0.235696134788
526 0.236011710269
527 0.236690416718
528 0.23720793458
529 0.237758439158
530 0.237729659972
531 0.240172731611
532 0.240870308427
533 0.239620457015
534 0.238034377026
535 0.237853684496
536 0.236901358678
537 0.236088884384
538 0.236183978517
539 0.236802206428
540 0.238303994657
541 0.238899034568
542 0.238990581906
543 0.241195496306
544 0.241699630484
545 0.241039248209
546 0.242007303445
547 0.242402083014
548 0.24014548235
549 0.238369218931
550 0.235259728505
551 0.23374192109
552 0.231819416
553 0.233909071893
554 0.235370295779
555 0.234210653008
556 0.232092300922
557 0.232548002112
558 0.232746240541
559 0.234837646387
560 0.234015972611
561 0.231966054337
562 0.233392327047
563 0.234169996652
564 0.233804951654
565 0.233745786262
566 0.231221793357
567 0.231127601647
568 0.230913881778
569 0.23086112135
570 0.22987287611
571 0.230390340978
572 0.230788449619
573 0.2297081377
574 0.229932335923
575 0.229193181718
576 0.229033924019
577 0.230176541406
578 0.228806812706
579 0.228786161119
580 0.228874862958
581 0.227462547966
582 0.227885351614
583 0.226869368925
584 0.224229151019
585 0.222642554826
586 0.219429211519
587 0.219234166251
588 0.218039561183
589 0.219953682458
590 0.219409633018
591 0.21925208287
592 0.217466499185
593 0.217455236756
594 0.218435634025
595 0.218256495411
596 0.218233031501
597 0.220073721462
598 0.220121677004
599 0.220405076091
600 0.220211862689
601 0.219844746101
602 0.219813178154
603 0.21961072022
604 0.21999250818
605 0.219806577173
606 0.221446066993
607 0.221286731942
608 0.220315185556
609 0.219503615991
610 0.219233517867
611 0.220005218029
612 0.220165127841
613 0.21968018144
614 0.218993601202
615 0.220157346981
616 0.221438720684
617 0.221158565432
618 0.221379734618
619 0.221871585763
620 0.221242040512
621 0.220009428373
622 0.219123402241
623 0.219642324901
624 0.219646526533
625 0.220479349179
626 0.219030634357
627 0.22050150145
628 0.220049587515
629 0.220663990781
630 0.221403641064
631 0.221265909562
632 0.221599818902
633 0.220063279642
634 0.222566008114
635 0.222481098731
636 0.22086888755
637 0.220582070022
638 0.217740866922
639 0.217223489733
640 0.218278396748
641 0.220775908078
642 0.217915022287
643 0.217348461983
644 0.21638791405
645 0.214687244312
646 0.215101239969
647 0.215890783805
648 0.216665880719
649 0.216608698407
650 0.216661842355
651 0.216237818527
652 0.216299039442
653 0.215051433642
654 0.21406595696
655 0.213881111337
656 0.213022096399
657 0.215553933063
658 0.217412038769
659 0.217780754103
660 0.217699569821
661 0.217123105545
662 0.217840867845
663 0.218546473769
664 0.220483983653
665 0.220594013033
666 0.220481050032
667 0.220963622257
668 0.220286079292
669 0.220254933078
670 0.220689393676
671 0.220842641313
672 0.221254341994
673 0.221589671719
674 0.222910097215
675 0.223280842319
676 0.222411737812
677 0.222405039888
678 0.221661151799
679 0.221909075752
680 0.223624301722
681 0.224685242352
682 0.223417730178
683 0.224202406618
684 0.224689605065
685 0.225587467212
686 0.225372415972
687 0.225962327064
688 0.225137955147
689 0.22531182602
690 0.225028433252
691 0.224890406069
692 0.223703051085
693 0.223384689471
694 0.222362716787
695 0.222424210017
696 0.220784855189
697 0.220614816952
698 0.220900825497
699 0.221934994688
700 0.22396542726
701 0.224169482899
702 0.224240815043
703 0.224378370749
704 0.224125694964
705 0.223989848564
706 0.223308536501
707 0.223162362774
708 0.224104511239
709 0.22458450235
710 0.222698944578
711 0.222370116776
712 0.221476605875
713 0.220490179793
714 0.221637203552
715 0.221242154199
716 0.220909387155
717 0.221435549595
718 0.222130807994
719 0.220949866152
720 0.223617095473
721 0.225822621783
722 0.226691947141
723 0.225420773512
724 0.225036428352
725 0.223646044313
726 0.22559999227
727 0.225557176826
728 0.227409498341
729 0.227354919208
730 0.226050657651
731 0.225736223574
732 0.227367800785
733 0.227624587987
734 0.22750529458
735 0.228407761488
736 0.225473268623
737 0.225005409326
738 0.225180017296
739 0.225919429706
740 0.224463828791
741 0.227356386153
742 0.228630295219
743 0.230152698586
744 0.231446112382
745 0.231225978163
746 0.231368185471
747 0.230561527049
748 0.230734284466
749 0.230197455279
750 0.229907417598
751 0.23139191336
752 0.23380351651
753 0.234641054677
754 0.235146269674
755 0.23602411884
756 0.236078527557
757 0.236855197496
758 0.236504444992
759 0.236167055666
760 0.235538539118
761 0.235901784453
762 0.237283609475
763 0.237501422164
764 0.23323420428
765 0.232281443715
766 0.232660007378
767 0.232980849563
768 0.234087269252
769 0.234083380433
770 0.234886103034
771 0.234918896179
772 0.234088455508
773 0.231351654912
774 0.232060659675
775 0.230663416771
776 0.230576780777
777 0.229107232258
778 0.229005504787
779 0.225756716927
780 0.22509392806
781 0.224235630829
782 0.223898173207
783 0.224955772775
784 0.22498445282
785 0.22342440034
786 0.223537134708
787 0.223992318832
788 0.22442572993
789 0.224441664998
790 0.223753754324
791 0.223623178343
792 0.223795609178
793 0.224589081216
794 0.224648168595
795 0.22426275158
796 0.223842963067
797 0.223521496697
798 0.22549394298
799 0.226001911279
800 0.225043344599
801 0.224768521547
802 0.224653460849
803 0.224457868649
804 0.224464128983
805 0.22452902635
806 0.224468109277
807 0.225285505571
808 0.225172996843
809 0.22441426129
810 0.224564208977
811 0.225423389082
812 0.226944579308
813 0.229881817141
814 0.229690586431
815 0.230177930713
816 0.229414686175
817 0.228518117023
818 0.228569599615
819 0.2280128651
820 0.22773936962
821 0.227878356971
822 0.22909025994
823 0.229051898424
824 0.228943946232
825 0.229739614714
826 0.230165759891
827 0.2317108615
828 0.232326536893
829 0.233443404107
830 0.234731621578
831 0.23461200481
832 0.234798074354
833 0.235866827402
834 0.2382178888
835 0.237707496901
836 0.237351046313
837 0.235577284702
838 0.235174542177
839 0.234359017416
840 0.234980327704
841 0.234544564693
842 0.234161795352
843 0.236262958505
844 0.236045806
845 0.236589371989
846 0.238146906394
847 0.236722836795
848 0.236000736705
849 0.234799158134
850 0.234684220829
851 0.234081202062
852 0.235012965218
853 0.232217233725
854 0.23278267903
855 0.233514046303
856 0.231904514283
857 0.231115971188
858 0.230946559037
859 0.230059356986
860 0.230908496838
861 0.229594581416
862 0.230566444448
863 0.229873085457
864 0.229605145436
865 0.231948370304
866 0.232791180146
867 0.232430651158
868 0.233859689034
869 0.233988258404
870 0.235737551123
871 0.234974159148
872 0.234060122928
873 0.235457471827
874 0.235605258682
875 0.237399197188
876 0.238059583541
877 0.237779421243
878 0.237614652969
879 0.239223006858
880 0.23959749462
881 0.238895323545
882 0.238877805619
883 0.238869230611
884 0.238455348881
885 0.238035430842
886 0.239054437732
887 0.239522401093
888 0.24088609637
889 0.24010729121
890 0.242533165954
891 0.243740035058
892 0.245054029561
893 0.242517885068
894 0.242111003439
895 0.240309019572
896 0.238487961365
897 0.239221899182
898 0.240018801743
899 0.241019207602
900 0.241297676195


==> latex_data/vae/mmd/gtsr-unif-0.15.txt <==
x y
100 0.391149944029
101 0.391334254193
102 0.392341513062
103 0.392753044107
104 0.392902548011
105 0.393574894437
106 0.392788479856
107 0.393385790633
108 0.39314435139
109 0.393584827165
110 0.393587827792
111 0.39405348051
112 0.394533341193
113 0.394346619062
114 0.394203309363
115 0.394103082277
116 0.393237286727
117 0.392969324916
118 0.39437780227
119 0.394005365402
120 0.393115385709
121 0.393426228338
122 0.393460044061
123 0.393493717673
124 0.392557835901
125 0.392181091824
126 0.392845834044
127 0.393056799418
128 0.392527528513
129 0.392591129502
130 0.391712185589
131 0.391321891804
132 0.390344512557
133 0.390886918536
134 0.389528759468
135 0.390263269356
136 0.390661065791
137 0.389974212487
138 0.390052347522
139 0.390591007551
140 0.391628514949
141 0.391616973361
142 0.393053622201
143 0.392465798569
144 0.39204895968
145 0.392243814167
146 0.392705739051
147 0.392494352304
148 0.392022736146
149 0.390702673087
150 0.390592430686
151 0.390390026308
152 0.39077582128
153 0.392487441856
154 0.39133177573
155 0.392021732957
156 0.393165639152
157 0.393842810091
158 0.39358905831
159 0.393133074693
160 0.395207936582
161 0.393650020672
162 0.393535277411
163 0.394410002214
164 0.396669983109
165 0.397073590461
166 0.397991654079
167 0.398669724527
168 0.399556950709
169 0.399040101609
170 0.399747587343
171 0.399274978416
172 0.399028627845
173 0.399516260173
174 0.401115762132
175 0.401656681903
176 0.402548209189
177 0.402414095567
178 0.401424772999
179 0.403365765334
180 0.402390296015
181 0.401015543361
182 0.402539879133
183 0.403082754413
184 0.403375417303
185 0.402306158788
186 0.403367187799
187 0.40255719292
188 0.404369905162
189 0.407289074239
190 0.407160929872
191 0.406596484616
192 0.406680322755
193 0.406068659495
194 0.4057616149
195 0.405648604114
196 0.40673104183
197 0.407292759136
198 0.406796977959
199 0.406180643426
200 0.406766225128
201 0.406772934843
202 0.406181530013
203 0.405054890279
204 0.405170524219
205 0.405468548165
206 0.405814539127
207 0.405799907777
208 0.405248650084
209 0.405133476052
210 0.405169683485
211 0.405178186137
212 0.404862381314
213 0.405011185537
214 0.404776908861
215 0.405034459638
216 0.404959103131
217 0.405965890333
218 0.405695335782
219 0.40570716654
220 0.406560355535
221 0.40532681148
222 0.406036272925
223 0.405929853914
224 0.407773502714
225 0.405383988529
226 0.405784851519
227 0.406477380429
228 0.40721251318
229 0.4056297148
230 0.4074102345
231 0.407432238797
232 0.408113187107
233 0.408521604323
234 0.409975947616
235 0.410554232429
236 0.409783918667
237 0.410823144856
238 0.412075065351
239 0.411931765082
240 0.412304080088
241 0.412471164581
242 0.411281143504
243 0.412334481157
244 0.412671685569
245 0.412467477957
246 0.40979176097
247 0.411131419975
248 0.41257931078
249 0.41263429481
250 0.412934230653
251 0.414150370395
252 0.414126144345
253 0.413477447021
254 0.41288758546
255 0.412129889805
256 0.409989884855
257 0.410568690916
258 0.411960088272
259 0.413133406767
260 0.412197466358
261 0.41381793875
262 0.411641460958
263 0.411895367421
264 0.40924810106
265 0.409321244341
266 0.411760578903
267 0.409845878503
268 0.410859265478
269 0.410941031327
270 0.411540624402
271 0.413832202719
272 0.414800805433
273 0.415046855514
274 0.412807318256
275 0.4096605846
276 0.408580514931
277 0.408467137607
278 0.409778873447
279 0.409111877686
280 0.408801141533
281 0.409039762321
282 0.407505067031
283 0.409046114184
284 0.407906258697
285 0.410478922654
286 0.41084065959
287 0.411525687383
288 0.41192977925
289 0.408023558299
290 0.408997444534
291 0.409207267906
292 0.408099577034
293 0.407916422481
294 0.407459129037
295 0.406843086877
296 0.405288067189
297 0.403492344863
298 0.4035802708
299 0.403163839451
300 0.402529989611
301 0.402304910054
302 0.402607340955
303 0.403818640291
304 0.403375611854
305 0.403113587851
306 0.402940643331
307 0.402784961433
308 0.403004199638
309 0.40307473885
310 0.402999358964
311 0.403128756908
312 0.403373430384
313 0.403090161014
314 0.403595174609
315 0.40372400274
316 0.402666731324
317 0.403104922856
318 0.403233556139
319 0.404232207645
320 0.404225812611
321 0.405639670789
322 0.405114602433
323 0.405824535198
324 0.404971903498
325 0.405741572904
326 0.405749842825
327 0.404316626196
328 0.4057334212
329 0.404993747669
330 0.403905293084
331 0.403377820048
332 0.403188927325
333 0.402094972674
334 0.401164727553
335 0.400351892975
336 0.400132216719
337 0.402034493922
338 0.402662042118
339 0.401027833994
340 0.400765628177
341 0.399793881324
342 0.400102238693
343 0.400272951164
344 0.399892145984
345 0.400791774112
346 0.400909696902
347 0.401207421461
348 0.399481307749
349 0.399735240821
350 0.40047962078
351 0.400935133697
352 0.400969059661
353 0.402124024337
354 0.402388873479
355 0.40226238786
356 0.404613794387
357 0.405580682514
358 0.405665305099
359 0.406186093782
360 0.404797924851
361 0.405087712409
362 0.404126027068
363 0.403722633959
364 0.403373670001
365 0.403106568288
366 0.403411337986
367 0.404680164431
368 0.403869196585
369 0.403713504543
370 0.402732986508
371 0.402217774997
372 0.40126402686
373 0.399732195237
374 0.400597098941
375 0.401125597128
376 0.400981440714
377 0.400028843649
378 0.399348938924
379 0.398856948734
380 0.398851332579
381 0.399259373305
382 0.399257984732
383 0.399434777609
384 0.398094295001
385 0.396417997397
386 0.396750678484
387 0.396940117155
388 0.397740196401
389 0.398480576214
390 0.400228872366
391 0.402333485891
392 0.402727179557
393 0.405067868339
394 0.40441619173
395 0.403218010105
396 0.403156636244
397 0.402646939007
398 0.4041007543
399 0.404066105689
400 0.40374574332
401 0.40372969102
402 0.403837620538
403 0.403439861661
404 0.403647080986
405 0.403514333964
406 0.403743989771
407 0.403675771975
408 0.403338748529
409 0.403499304467
410 0.403592199539
411 0.403138671995
412 0.402928659541
413 0.403381493432
414 0.403268740827
415 0.403243207511
416 0.404508295563
417 0.405196722502
418 0.405063421046
419 0.403683165418
420 0.404638458526
421 0.404630811921
422 0.404767286928
423 0.404899850506
424 0.404439836923
425 0.404241244541
426 0.404469300149
427 0.404498959201
428 0.402493728861
429 0.402736874553
430 0.402582058305
431 0.402486099766
432 0.402123765079
433 0.402826958512
434 0.402367681406
435 0.402395680678
436 0.404321636112
437 0.402610504002
438 0.402498940355
439 0.402216225351
440 0.400927588472
441 0.402474003331
442 0.402469734747
443 0.401573890537
444 0.401044604592
445 0.399691815073
446 0.399038270703
447 0.398873854869
448 0.399979310644
449 0.401397637405
450 0.404662007091
451 0.402833010137
452 0.403017439447
453 0.402880735853
454 0.402996280952
455 0.402895739441
456 0.402751411214
457 0.402097518625
458 0.403655027092
459 0.403728862763
460 0.405083229467
461 0.405106414597
462 0.405834261807
463 0.405448505218
464 0.405763160726
465 0.406755641918
466 0.406981188225
467 0.407735998541
468 0.407514162722
469 0.406386639683
470 0.406437126737
471 0.405454862122
472 0.404932810314
473 0.406774774597
474 0.406645243749
475 0.407964732061
476 0.406996936783
477 0.406780455394
478 0.407464917902
479 0.407260136878
480 0.406321997044
481 0.406760962253
482 0.406986011768
483 0.408890264108
484 0.415935500368
485 0.416729984758
486 0.414668714878
487 0.41444902197
488 0.41424549278
489 0.413431178935
490 0.41088956008
491 0.40939878169
492 0.409832751914
493 0.407842685983
494 0.408645416548
495 0.408245226304
496 0.408441365281
497 0.408056160589
498 0.407429641335
499 0.407924263902
500 0.408661669803
501 0.408664068362
502 0.408509953111
503 0.408581301705
504 0.408782086617
505 0.409225118011
506 0.409401725895
507 0.409115768326
508 0.40946504085
509 0.409201542427
510 0.40880357513
511 0.409352499212
512 0.409465583562
513 0.409475091213
514 0.409446830241
515 0.409401759934
516 0.40840913236
517 0.408165933605
518 0.406731476007
519 0.406468821586
520 0.406564730769
521 0.40582378876
522 0.407357663486
523 0.406459128652
524 0.406612071544
525 0.407707933047
526 0.408416398335
527 0.40918795571
528 0.409494800602
529 0.4088664343
530 0.40876365518
531 0.410671222401
532 0.410878007769
533 0.410149877283
534 0.409727858846
535 0.408892830376
536 0.408003745656
537 0.407349311501
538 0.407196532789
539 0.407674163925
540 0.408980078273
541 0.408478516049
542 0.408773567335
543 0.410824246101
544 0.410927183084
545 0.410639352848
546 0.411225155593
547 0.411627533211
548 0.409846499479
549 0.409006534663
550 0.404976273908
551 0.404131923473
552 0.402955626165
553 0.403856836622
554 0.404850773217
555 0.404684801502
556 0.402649402836
557 0.403089575836
558 0.403453152352
559 0.405236387717
560 0.404327645279
561 0.402635012317
562 0.404021698805
563 0.404847090452
564 0.404517482405
565 0.404187519553
566 0.401808151296
567 0.401321184127
568 0.400999045724
569 0.400406535079
570 0.399625025363
571 0.399613588703
572 0.400066443335
573 0.398540860323
574 0.398396949388
575 0.398312563015
576 0.398765389914
577 0.39952473783
578 0.399017320958
579 0.399829779384
580 0.399688588066
581 0.397806878185
582 0.397503069378
583 0.395838360619
584 0.390110409752
585 0.389028816131
586 0.38684813123
587 0.386145128146
588 0.38565029536
589 0.38683803319
590 0.385809639671
591 0.385760358236
592 0.384815460934
593 0.384687560541
594 0.38482266616
595 0.384453460152
596 0.384704045156
597 0.385901452853
598 0.386040207692
599 0.386329455996
600 0.385683303345
601 0.385163090642
602 0.385241155416
603 0.38495118246
604 0.385615568092
605 0.385236031639
606 0.385661537659
607 0.385732225831
608 0.385912821413
609 0.386453321127
610 0.38648126547
611 0.386327309441
612 0.386684579147
613 0.386127729136
614 0.38640845516
615 0.386129042396
616 0.386821446513
617 0.386556693607
618 0.386839437668
619 0.387761898148
620 0.387280001492
621 0.387058622678
622 0.385899212148
623 0.385411910291
624 0.38533251875
625 0.385757231117
626 0.384057278167
627 0.384324564301
628 0.384325686279
629 0.384805526027
630 0.386300009006
631 0.38539717802
632 0.385270022969
633 0.384811751787
634 0.385567394104
635 0.385784055267
636 0.385515836156
637 0.385782470837
638 0.385124938373
639 0.384956665399
640 0.385703312452
641 0.388067277667
642 0.386366861611
643 0.385577072936
644 0.385636112736
645 0.384631764595
646 0.385090273391
647 0.38468658112
648 0.385420064582
649 0.385214701774
650 0.384841791485
651 0.384611570559
652 0.384778970906
653 0.384232727495
654 0.38369751341
655 0.382868678295
656 0.383273093659
657 0.38467377754
658 0.384808790397
659 0.38655769005
660 0.386519680951
661 0.386455021863
662 0.386015416265
663 0.38640062208
664 0.387537288708
665 0.387761032951
666 0.387798378783
667 0.388239197679
668 0.387854450659
669 0.387992417501
670 0.388271137163
671 0.389783111591
672 0.390381748716
673 0.391156600543
674 0.391733229098
675 0.391420265369
676 0.390361714516
677 0.391215103696
678 0.39000991782
679 0.389262033965
680 0.390595882669
681 0.390703792689
682 0.390396151697
683 0.390202128169
684 0.390313404447
685 0.390836235481
686 0.390907500863
687 0.391293422811
688 0.390226937062
689 0.391114909158
690 0.391513451397
691 0.391133934938
692 0.38976605217
693 0.389661883004
694 0.389754004378
695 0.389809412862
696 0.388549004242
697 0.388784734239
698 0.388712763493
699 0.389830734421
700 0.391025454902
701 0.391255995446
702 0.3914595301
703 0.391660897769
704 0.391282726199
705 0.391151730365
706 0.391206191907
707 0.390188066543
708 0.389713961053
709 0.389399952052
710 0.389426515137
711 0.38947122323
712 0.388890360792
713 0.389574833573
714 0.389342993564
715 0.389446027675
716 0.38892566848
717 0.389446428278
718 0.389982182755
719 0.389039930859
720 0.390609800097
721 0.392841548641
722 0.393318335546
723 0.393490418025
724 0.393901667219
725 0.392997006354
726 0.394017043906
727 0.393977559234
728 0.394536382151
729 0.394300499125
730 0.392455260364
731 0.392727605135
732 0.394133778846
733 0.393875394229
734 0.394149186094
735 0.394477331846
736 0.392017806699
737 0.391157529422
738 0.390361956646
739 0.389735216229
740 0.388608324841
741 0.389177992969
742 0.390154126947
743 0.390626533411
744 0.39072582583
745 0.391159209163
746 0.391574100879
747 0.391528149225
748 0.391047954431
749 0.391364456116
750 0.391439641869
751 0.392987645869
752 0.394343239145
753 0.394704522547
754 0.395116396604
755 0.396119128783
756 0.39573157135
757 0.395409090004
758 0.394894471171
759 0.393417633375
760 0.393511611584
761 0.394193900419
762 0.395275531608
763 0.39539697708
764 0.392397371667
765 0.391619704713
766 0.39205745597
767 0.392795346467
768 0.393524367354
769 0.394685158412
770 0.395602001081
771 0.395136066794
772 0.395329396788
773 0.393975218779
774 0.394401752525
775 0.393986869038
776 0.393928049163
777 0.392310379666
778 0.392760777294
779 0.390603115106
780 0.390808962757
781 0.390726443209
782 0.390771686769
783 0.391752998118
784 0.391540983767
785 0.39081466513
786 0.391327738689
787 0.392667525596
788 0.39337437586
789 0.392069801462
790 0.390707281666
791 0.390589388001
792 0.390160603939
793 0.39070767781
794 0.390486371566
795 0.390753419519
796 0.391130401313
797 0.390502179656
798 0.392163488375
799 0.391948093671
800 0.390700654901
801 0.390496860736
802 0.390151267648
803 0.38969495332
804 0.389799410227
805 0.389959353555
806 0.389766917922
807 0.390862605758
808 0.390965551946
809 0.391333990813
810 0.391008474409
811 0.391030182174
812 0.390954300364
813 0.390917377542
814 0.390768074112
815 0.390485300732
816 0.391346413824
817 0.391246387495
818 0.391258213181
819 0.391004743824
820 0.391421039664
821 0.390155439161
822 0.391471836427
823 0.393059377366
824 0.392011153527
825 0.392476040123
826 0.392936556914
827 0.394199269229
828 0.394716554926
829 0.395813084946
830 0.397128481007
831 0.397287285495
832 0.39723346273
833 0.397993543781
834 0.398968891828
835 0.398813949745
836 0.399001234632
837 0.39864740911
838 0.399579734295
839 0.399876660768
840 0.400107310247
841 0.400278882401
842 0.399797670495
843 0.401179782991
844 0.401336444919
845 0.401725172719
846 0.402549744874
847 0.4013022683
848 0.401135627725
849 0.399842663981
850 0.399842343219
851 0.399251141174
852 0.399614875664
853 0.397936417503
854 0.398864326337
855 0.399698081091
856 0.398920022787
857 0.398946120042
858 0.399147101378
859 0.398439828936
860 0.398654964101
861 0.39826756915
862 0.398838005442
863 0.398209183028
864 0.398277860833
865 0.39970841796
866 0.399811612567
867 0.399141054946
868 0.399932544069
869 0.399078528002
870 0.400055171703
871 0.399783744784
872 0.398345542925
873 0.39824129121
874 0.398441001626
875 0.398928798002
876 0.399863074626
877 0.400238213867
878 0.399993701328
879 0.401532563829
880 0.40084023085
881 0.400609482376
882 0.401517755906
883 0.401400958312
884 0.40154539528
885 0.400909957864
886 0.401296075171
887 0.400878000057
888 0.40142312339
889 0.401121967717
890 0.402595016563
891 0.4034786872
892 0.405237533463
893 0.403958824189
894 0.404153724186
895 0.402839558632
896 0.402173908257
897 0.402454135897
898 0.402850625101
899 0.403390387882
900 0.403823351476


==> latex_data/vae/mmd/gtsr-unif-0.25.txt <==
x y
100 0.607995059244
101 0.60823168458
102 0.6093004256
103 0.609676787928
104 0.609895060504
105 0.610633098395
106 0.609846428237
107 0.610421971393
108 0.610173024713
109 0.610617348218
110 0.610636527338
111 0.611059647123
112 0.611501883976
113 0.611270018845
114 0.611198332096
115 0.611113917814
116 0.610756206478
117 0.610599749472
118 0.609754813681
119 0.609836826365
120 0.60972865108
121 0.609777465539
122 0.609946371378
123 0.610839570325
124 0.610936194138
125 0.611369441574
126 0.611336216274
127 0.612066287842
128 0.612037473493
129 0.612483600702
130 0.611836653259
131 0.61200196766
132 0.611067151722
133 0.611832457296
134 0.610589489288
135 0.611959883554
136 0.611902356167
137 0.610826034908
138 0.611089468558
139 0.611762395551
140 0.612372270944
141 0.612686273516
142 0.61414366014
143 0.614346947705
144 0.614765831245
145 0.614996700086
146 0.615222866974
147 0.614515791607
148 0.615026345901
149 0.614092909653
150 0.614180333824
151 0.613941659154
152 0.613699232632
153 0.615069318378
154 0.613693920382
155 0.614606172672
156 0.615849504192
157 0.616520488231
158 0.616208778419
159 0.615201574016
160 0.617864242656
161 0.616543936799
162 0.617176127819
163 0.617976508853
164 0.620640327541
165 0.620702777241
166 0.621163823594
167 0.621291339163
168 0.621899306431
169 0.621709055488
170 0.622453520992
171 0.62239168748
172 0.622533152911
173 0.622132377646
174 0.623835200881
175 0.624255013563
176 0.625634985254
177 0.625560824128
178 0.624709802731
179 0.626424110865
180 0.626422246357
181 0.625225112406
182 0.627088050598
183 0.62699576903
184 0.626706168501
185 0.625549087386
186 0.626708737847
187 0.6262843782
188 0.628269916021
189 0.630807193386
190 0.631231624033
191 0.631353691216
192 0.631411030404
193 0.630638308133
194 0.630578459507
195 0.630593989296
196 0.632012651862
197 0.632170028247
198 0.631573707271
199 0.63096667619
200 0.630874662745
201 0.63094294023
202 0.630317684825
203 0.62910048247
204 0.629294986077
205 0.62965609606
206 0.630132172054
207 0.63003609457
208 0.629430303747
209 0.629239089801
210 0.629317709174
211 0.629259385252
212 0.628920359517
213 0.62926614625
214 0.629000454259
215 0.629372955964
216 0.629329655721
217 0.628885486417
218 0.62942538444
219 0.629614855053
220 0.629424081501
221 0.629285491032
222 0.629101448333
223 0.628126646138
224 0.628374105727
225 0.628264454313
226 0.628809359557
227 0.629470303635
228 0.629841577191
229 0.628557141879
230 0.630091713558
231 0.630246857362
232 0.631135563141
233 0.631129486343
234 0.632619292849
235 0.633156391366
236 0.632858329113
237 0.63352441119
238 0.634805782167
239 0.634621933345
240 0.634324749512
241 0.634424130117
242 0.633374458461
243 0.634191570116
244 0.634421277199
245 0.634148657447
246 0.632070586207
247 0.633048503321
248 0.633945525798
249 0.63411527027
250 0.634444340025
251 0.635327901007
252 0.635230945386
253 0.634659182991
254 0.634286937799
255 0.633443785585
256 0.631541160731
257 0.631628176098
258 0.633025096329
259 0.63359964281
260 0.631999750071
261 0.632891648614
262 0.63014715709
263 0.630375209514
264 0.627455299319
265 0.627342951779
266 0.629692470695
267 0.628635863044
268 0.629444197063
269 0.629222048119
270 0.629593660352
271 0.63153722675
272 0.632463246603
273 0.632978544198
274 0.630774822158
275 0.628663948317
276 0.62751529287
277 0.627555049094
278 0.628928463136
279 0.62832331748
280 0.627669133319
281 0.628124558279
282 0.626731168524
283 0.628194001666
284 0.627823810825
285 0.630692930492
286 0.630910916753
287 0.632058429308
288 0.632124758892
289 0.629443480311
290 0.630126196576
291 0.630280377651
292 0.629597585845
293 0.629545545053
294 0.628925523916
295 0.628447298849
296 0.627220846612
297 0.625537946811
298 0.625858702149
299 0.625380250024
300 0.624768896696
301 0.62448603305
302 0.624778880489
303 0.625922101695
304 0.62544061027
305 0.625325522316
306 0.625120574744
307 0.625021837272
308 0.625231600344
309 0.625317623259
310 0.625251009158
311 0.625314740664
312 0.625587465374
313 0.6253808251
314 0.625676822079
315 0.625779540448
316 0.625758271187
317 0.626179285542
318 0.62607034875
319 0.626005270655
320 0.626142121679
321 0.626467428245
322 0.626865328107
323 0.627712191777
324 0.627534874076
325 0.627802333603
326 0.627890262773
327 0.62636251604
328 0.627545596488
329 0.627229412532
330 0.626425616738
331 0.624616464952
332 0.624090986962
333 0.623665728373
334 0.62202568135
335 0.620350777366
336 0.6202515633
337 0.622237033638
338 0.621783398183
339 0.620338020693
340 0.619842529933
341 0.619670430171
342 0.619181413271
343 0.619221770573
344 0.618477252742
345 0.619598778839
346 0.620011313489
347 0.620508679137
348 0.618385235875
349 0.61890720677
350 0.619695677749
351 0.620429074496
352 0.62032651732
353 0.621411349067
354 0.621662142634
355 0.621475625178
356 0.623000550351
357 0.623646825841
358 0.623652177087
359 0.624642010596
360 0.623659057637
361 0.624331520693
362 0.623948927386
363 0.623827577162
364 0.623647124101
365 0.623520975649
366 0.62390436142
367 0.624823838687
368 0.623983266953
369 0.624979917017
370 0.624217485454
371 0.623078697155
372 0.621809269803
373 0.620176395851
374 0.620824829984
375 0.62068480461
376 0.621104214232
377 0.620239899335
378 0.619072726602
379 0.618743032158
380 0.618420352778
381 0.619089363692
382 0.619377731291
383 0.619422486721
384 0.618444518964
385 0.616155896288
386 0.616560781258
387 0.616169513534
388 0.616438750435
389 0.61736807509
390 0.618362574118
391 0.620171886239
392 0.620577796642
393 0.623263440257
394 0.623452494578
395 0.623239191023
396 0.623120288331
397 0.623459613209
398 0.624306792403
399 0.624506844142
400 0.623947063702
401 0.62400346703
402 0.624085361383
403 0.623617604754
404 0.623845842398
405 0.623708300906
406 0.62392587363
407 0.623810695535
408 0.623469991753
409 0.62372543852
410 0.623854204919
411 0.623325948364
412 0.623076684172
413 0.623634756126
414 0.623382680852
415 0.623296612516
416 0.623268297974
417 0.623240174362
418 0.623171549886
419 0.622850016984
420 0.62295321265
421 0.62301251485
422 0.622762486504
423 0.622166524869
424 0.622116348163
425 0.621996739045
426 0.622107736604
427 0.622215961443
428 0.620490272723
429 0.621061186658
430 0.62064325241
431 0.621198267821
432 0.62137381498
433 0.621649266219
434 0.62144148181
435 0.621651026107
436 0.622696338862
437 0.620942410822
438 0.621623696295
439 0.622399749691
440 0.621538291919
441 0.622858263791
442 0.623289522555
443 0.622353781442
444 0.6216559747
445 0.619871653225
446 0.619219204911
447 0.618888311495
448 0.620136706174
449 0.620657548472
450 0.623916541308
451 0.622244030877
452 0.622446027749
453 0.622300293719
454 0.622136244271
455 0.622091255546
456 0.622445702827
457 0.621929958473
458 0.62298307356
459 0.622474471822
460 0.623638018692
461 0.623787526169
462 0.62395522432
463 0.623413475787
464 0.624242312602
465 0.625658167527
466 0.625194003652
467 0.625779871592
468 0.625772302471
469 0.624702499073
470 0.624587704928
471 0.624120121504
472 0.623675513532
473 0.625811903504
474 0.625827953916
475 0.626998186748
476 0.625433821015
477 0.625158144561
478 0.626348747065
479 0.625906901143
480 0.625335178618
481 0.625538331014
482 0.626462270776
483 0.628644121748
484 0.636469955914
485 0.637021890018
486 0.634795184165
487 0.634249455066
488 0.63419998256
489 0.632525335402
490 0.63075392755
491 0.629247287937
492 0.629897426126
493 0.627678567539
494 0.62810748406
495 0.627713309016
496 0.627880159336
497 0.627300571537
498 0.626634472057
499 0.627078853091
500 0.628188331467
501 0.628155652245
502 0.628064831019
503 0.628094631297
504 0.628147306626
505 0.628631960666
506 0.62869526311
507 0.628546356489
508 0.629008817388
509 0.628815145424
510 0.628384161486
511 0.628935517334
512 0.629189326573
513 0.629254824419
514 0.629270873097
515 0.629324207294
516 0.629370520404
517 0.628381946379
518 0.628734463969
519 0.628756586929
520 0.628729516361
521 0.628392069919
522 0.62877049365
523 0.629078655118
524 0.629214358324
525 0.628613935439
526 0.629250990097
527 0.630402220184
528 0.630462542091
529 0.629488480483
530 0.629448034102
531 0.631060965169
532 0.631104656233
533 0.630628148735
534 0.631230208684
535 0.630280752182
536 0.629527371301
537 0.628887335567
538 0.628250785064
539 0.628515618664
540 0.630129828428
541 0.628975020223
542 0.629320708163
543 0.630734605108
544 0.630841656907
545 0.630949317138
546 0.631488682868
547 0.631943178221
548 0.630642096944
549 0.630431386943
550 0.626393842238
551 0.625794249203
552 0.624640311969
553 0.625012915473
554 0.625900069675
555 0.626343227355
556 0.624338326012
557 0.62500284467
558 0.625476428641
559 0.626855215654
560 0.626657419542
561 0.625439363201
562 0.626637388757
563 0.627713796306
564 0.627158340289
565 0.626176721757
566 0.624029964263
567 0.623224057405
568 0.623091373234
569 0.622056625512
570 0.621624991957
571 0.621304348129
572 0.62226918185
573 0.620638198028
574 0.620635803831
575 0.620793868224
576 0.621495261035
577 0.621909975928
578 0.621378480398
579 0.623180488768
580 0.623013169121
581 0.621056686908
582 0.62001169729
583 0.618179938229
584 0.611472471024
585 0.611032790173
586 0.609462252388
587 0.60852586988
588 0.608185621987
589 0.60937000265
590 0.608262230852
591 0.607960650569
592 0.60741089203
593 0.607040349514
594 0.606522588272
595 0.605530786978
596 0.606054727621
597 0.606859417336
598 0.607485022349
599 0.607637230291
600 0.607053610727
601 0.606662268433
602 0.606792985811
603 0.606490167711
604 0.607183520766
605 0.606707415332
606 0.607183674876
607 0.607247594324
608 0.607436594347
609 0.607875014408
610 0.607970263606
611 0.607741395438
612 0.608056940559
613 0.607466168679
614 0.607760902884
615 0.607528689153
616 0.60778253443
617 0.608317982252
618 0.608343691219
619 0.607873039198
620 0.60804216159
621 0.608277007515
622 0.607401847474
623 0.608002866045
624 0.608050860129
625 0.608223953923
626 0.606879293305
627 0.606353865488
628 0.606574144202
629 0.606649476024
630 0.608281304763
631 0.606693078099
632 0.606139586807
633 0.605860526401
634 0.60532035496
635 0.606429530737
636 0.606696379683
637 0.607635474638
638 0.608330091006
639 0.608204211431
640 0.608698688201
641 0.610894247857
642 0.609929025056
643 0.609306805806
644 0.610150120544
645 0.609493623053
646 0.609544673204
647 0.608953926905
648 0.609807262424
649 0.609724324555
650 0.609163447675
651 0.609082612693
652 0.609396235332
653 0.609704538556
654 0.60877413985
655 0.607338427839
656 0.608244716348
657 0.609187769557
658 0.608649225711
659 0.611168983895
660 0.610924352524
661 0.61081242947
662 0.610215292583
663 0.610372340535
664 0.610920253633
665 0.611304728184
666 0.611690583908
667 0.61183214891
668 0.611577518684
669 0.611760689676
670 0.611704568931
671 0.613444201239
672 0.613550484723
673 0.614593760312
674 0.614539829027
675 0.613915001794
676 0.613104670136
677 0.614564484127
678 0.613728068834
679 0.612396752479
680 0.613584439695
681 0.613611870786
682 0.613293963453
683 0.612651313884
684 0.612756491163
685 0.612716255597
686 0.612993464828
687 0.613537216798
688 0.612823767738
689 0.613780722105
690 0.614621518958
691 0.614483636461
692 0.613408037641
693 0.613607729089
694 0.614779162068
695 0.61544337171
696 0.614608807941
697 0.61479101832
698 0.614840838018
699 0.616030091519
700 0.616952318434
701 0.617126160313
702 0.61728723721
703 0.617523914788
704 0.617000420527
705 0.616927613354
706 0.617023968757
707 0.615941004213
708 0.615434642573
709 0.615040179081
710 0.615180670965
711 0.615270417993
712 0.614684049655
713 0.615409475376
714 0.615214365834
715 0.615389706722
716 0.614974190347
717 0.614515457742
718 0.613503295068
719 0.614026311241
720 0.613968564989
721 0.614131039062
722 0.614754851172
723 0.614444275484
724 0.614654208482
725 0.614925500848
726 0.615841102281
727 0.616007194552
728 0.616324743439
729 0.61580897208
730 0.613983483001
731 0.614610810381
732 0.615385265843
733 0.615154276953
734 0.616178519234
735 0.615917123267
736 0.614135179478
737 0.612843983321
738 0.610854384611
739 0.609703296687
740 0.608608931083
741 0.607753769729
742 0.608203644677
743 0.608016350924
744 0.606913694924
745 0.607164795908
746 0.6076676961
747 0.607940683442
748 0.606855863102
749 0.607106004167
750 0.607240706407
751 0.608576559133
752 0.609547259574
753 0.609163341938
754 0.609511758931
755 0.610815243364
756 0.609996106841
757 0.609217974368
758 0.608708143511
759 0.607151299073
760 0.607285180994
761 0.608716754282
762 0.609449232653
763 0.609593043767
764 0.607690210293
765 0.607512727781
766 0.607526208689
767 0.608603663936
768 0.608584777962
769 0.61014063281
770 0.611426339856
771 0.611137240575
772 0.612197114707
773 0.611984920951
774 0.612085529032
775 0.612354220232
776 0.61220488428
777 0.610609216261
778 0.610997306531
779 0.610186078266
780 0.610584085219
781 0.611029670452
782 0.611498577623
783 0.612266306796
784 0.612194961128
785 0.611893930931
786 0.61259952192
787 0.61404417652
788 0.614647544813
789 0.612864041685
790 0.611308214394
791 0.611092560625
792 0.61018638389
793 0.610335462895
794 0.609350200544
795 0.60954900627
796 0.609926600149
797 0.609618002588
798 0.610558430511
799 0.609926739894
800 0.608578134738
801 0.60838452263
802 0.607994945397
803 0.607545080799
804 0.607771769025
805 0.607964116745
806 0.607664318789
807 0.60877836327
808 0.608866326457
809 0.609094077773
810 0.608731745373
811 0.608815492971
812 0.608748324623
813 0.608764231795
814 0.608686551626
815 0.608515476715
816 0.608770313449
817 0.608777739495
818 0.609805001377
819 0.609163184495
820 0.608687635572
821 0.608948134506
822 0.608999623618
823 0.609238727488
824 0.60891711442
825 0.60899023555
826 0.608891885451
827 0.609794470827
828 0.610225926795
829 0.61185860393
830 0.612982174581
831 0.61305473544
832 0.612821844388
833 0.612988474597
834 0.612891887903
835 0.612770214576
836 0.612959837554
837 0.613390078992
838 0.614780724776
839 0.615699619532
840 0.615812449241
841 0.616080233748
842 0.615644160443
843 0.616955874902
844 0.617421467543
845 0.617955284412
846 0.618113420832
847 0.617487392135
848 0.617525035457
849 0.616638881473
850 0.616713871203
851 0.616574171144
852 0.616549572405
853 0.615136992767
854 0.616162652239
855 0.616953545538
856 0.617254613384
857 0.617477559463
858 0.618182575005
859 0.617318549391
860 0.616986267173
861 0.616388986412
862 0.616571179826
863 0.615832128376
864 0.61637305461
865 0.61709007056
866 0.616832849158
867 0.616449985732
868 0.617167673435
869 0.615387516965
870 0.615623623049
871 0.616195160972
872 0.614645846819
873 0.613854768586
874 0.61393281424
875 0.613491175054
876 0.614713879448
877 0.615095094614
878 0.614865833185
879 0.616122703358
880 0.615060579635
881 0.614906299352
882 0.616885035198
883 0.616579755417
884 0.616606662527
885 0.616022069096
886 0.616090479356
887 0.615496820419
888 0.615792777471
889 0.616285302136
890 0.617471933449
891 0.617766991158
892 0.620053301417
893 0.619226166786
894 0.620088563394
895 0.619215202242
896 0.61985326968
897 0.620180915853
898 0.620217903018
899 0.620305335351
900 0.621078236943


==> latex_data/vae/mmd/gtsr-unif-0.5.txt <==
x y
100 1.16583762705
101 1.16605027055
102 1.16706666707
103 1.16743819089
104 1.16756452439
105 1.16816792153
106 1.16745358579
107 1.16795822798
108 1.16778571823
109 1.16825529407
110 1.16826928225
111 1.1686957995
112 1.16890048309
113 1.16876757091
114 1.16861857764
115 1.16873811682
116 1.16848832865
117 1.16840516909
118 1.16767091354
119 1.16780803566
120 1.16766014207
121 1.16776158927
122 1.16787871792
123 1.16869884548
124 1.1687726049
125 1.16915000666
126 1.16882426899
127 1.16908591636
128 1.1695159457
129 1.16914090531
130 1.17019752156
131 1.17019006108
132 1.17078959534
133 1.17137491275
134 1.17100995282
135 1.17093555537
136 1.17139034785
137 1.17101586993
138 1.17108675671
139 1.17192368239
140 1.17164154537
141 1.17216624384
142 1.17228900301
143 1.17235919822
144 1.17254146344
145 1.17306686426
146 1.17339589166
147 1.17382636482
148 1.17401798601
149 1.17424628076
150 1.17421277657
151 1.17348979994
152 1.17320412327
153 1.17424740755
154 1.17215115499
155 1.1729151909
156 1.17384736037
157 1.17399720822
158 1.17383850758
159 1.1724191847
160 1.17471613551
161 1.17333781146
162 1.17404532348
163 1.17384697309
164 1.17684503849
165 1.17712597272
166 1.17757086536
167 1.17792511956
168 1.17870804877
169 1.17836713126
170 1.17915418114
171 1.17850379998
172 1.17821608546
173 1.17759950379
174 1.17945147107
175 1.17991779676
176 1.18192565654
177 1.18199727395
178 1.18125998288
179 1.18281823804
180 1.18282208943
181 1.18191527709
182 1.18374622629
183 1.18384881314
184 1.18370866206
185 1.18297388976
186 1.18385877097
187 1.183619526
188 1.18504563779
189 1.18737490782
190 1.18750625626
191 1.18765185308
192 1.18785645786
193 1.18765294744
194 1.18738206129
195 1.18768153607
196 1.18849977244
197 1.18888480596
198 1.18835536713
199 1.1878993981
200 1.187571281
201 1.18765014615
202 1.18699983789
203 1.18570829755
204 1.18598957546
205 1.18637259852
206 1.18680305039
207 1.18670316265
208 1.18597757262
209 1.18568103724
210 1.18571316132
211 1.18574490924
212 1.18537996647
213 1.18575752223
214 1.18558144699
215 1.18595327015
216 1.18585708072
217 1.18534040811
218 1.18597015358
219 1.18620581992
220 1.18605633522
221 1.18591598896
222 1.18574763949
223 1.18470526828
224 1.18494119307
225 1.18493798536
226 1.18492237514
227 1.18418676625
228 1.1841539711
229 1.1852092297
230 1.1850506867
231 1.1849007223
232 1.1847733473
233 1.18482308555
234 1.18505525471
235 1.18520103731
236 1.18516618033
237 1.18547686191
238 1.18506906095
239 1.18467376015
240 1.18471405239
241 1.18468982783
242 1.18527487529
243 1.18482318735
244 1.18453503708
245 1.18403250013
246 1.18391845495
247 1.18360375202
248 1.18345888347
249 1.18351902021
250 1.18335380315
251 1.18438799747
252 1.18457661434
253 1.18416413554
254 1.18384315218
255 1.18283696226
256 1.18101233613
257 1.18111230547
258 1.18218137827
259 1.18254873874
260 1.18102643549
261 1.18191706603
262 1.17970646672
263 1.18005834287
264 1.17709113277
265 1.1768643026
266 1.17896473306
267 1.17819754603
268 1.17836804936
269 1.17833793789
270 1.17858047387
271 1.1804203254
272 1.18145209629
273 1.18183230373
274 1.17967301737
275 1.1783504032
276 1.17716326076
277 1.17746056154
278 1.17900352963
279 1.17821293161
280 1.17762180659
281 1.17844995682
282 1.1772646054
283 1.17749754425
284 1.17690318658
285 1.1794159603
286 1.17939790059
287 1.18047912863
288 1.17974419068
289 1.17730787139
290 1.17784611191
291 1.1783792262
292 1.17798130879
293 1.17773847876
294 1.17734696353
295 1.17734572873
296 1.17683125375
297 1.17542843599
298 1.17577124995
299 1.17505909563
300 1.17427802129
301 1.17397814694
302 1.17430326689
303 1.17550282523
304 1.17495178681
305 1.1748093027
306 1.17459642841
307 1.17445748924
308 1.17474533285
309 1.1747947376
310 1.17472115599
311 1.17481528754
312 1.17507398438
313 1.17480450145
314 1.17516611664
315 1.17525634732
316 1.17528321695
317 1.17573159907
318 1.17557236986
319 1.17549824531
320 1.1756128902
321 1.17590311626
322 1.17632161918
323 1.17715091212
324 1.17689945361
325 1.17720436318
326 1.17704085396
327 1.17739770185
328 1.17654860246
329 1.17671988106
330 1.17689229156
331 1.1767615207
332 1.17572443357
333 1.17548055057
334 1.17549338848
335 1.17562041635
336 1.17579994671
337 1.17537399795
338 1.17495228095
339 1.17544324097
340 1.17561696091
341 1.17529638262
342 1.17535518602
343 1.17494999503
344 1.17455807089
345 1.17466770169
346 1.17466467379
347 1.17360404611
348 1.17365758854
349 1.1733993146
350 1.17313148361
351 1.17391868626
352 1.17386954734
353 1.17488895839
354 1.17482012285
355 1.17466245197
356 1.17606524657
357 1.17615776991
358 1.17571620072
359 1.17639307097
360 1.17575419838
361 1.17612460193
362 1.17561028996
363 1.17592949868
364 1.17633378352
365 1.17628725697
366 1.17653674554
367 1.17724392024
368 1.17687711434
369 1.17779802072
370 1.17714582543
371 1.17551995665
372 1.17439974763
373 1.17345148096
374 1.1737161103
375 1.17358097076
376 1.17364219278
377 1.17293257325
378 1.17155782933
379 1.17122224287
380 1.17127277864
381 1.1715183136
382 1.17131623811
383 1.171306881
384 1.17087421804
385 1.1690276471
386 1.17015299212
387 1.16971304216
388 1.17013843153
389 1.17122630786
390 1.17290346987
391 1.17396333475
392 1.17491765843
393 1.1777107383
394 1.17769648925
395 1.17720167379
396 1.17731131249
397 1.17758123808
398 1.17824751851
399 1.17860399364
400 1.17808315035
401 1.17825141292
402 1.17844749786
403 1.17802694281
404 1.17812403988
405 1.17791671485
406 1.17803074163
407 1.17781993636
408 1.17753083524
409 1.17772030818
410 1.1778776212
411 1.17754705845
412 1.17732312179
413 1.17786860286
414 1.17760056219
415 1.17756365568
416 1.17747086737
417 1.17743933723
418 1.17753389969
419 1.17717208776
420 1.17738695398
421 1.17737090093
422 1.17710269278
423 1.17639367347
424 1.17633416591
425 1.17624164962
426 1.17601754923
427 1.17594695602
428 1.1769375149
429 1.17650792857
430 1.17643153859
431 1.17578774803
432 1.17685148209
433 1.17642087867
434 1.17610484367
435 1.17642545159
436 1.17618584717
437 1.17593550684
438 1.17674757479
439 1.17678895494
440 1.17654797909
441 1.17677766629
442 1.17605650096
443 1.17695807331
444 1.17735109817
445 1.17756066832
446 1.17762766502
447 1.17839463584
448 1.17747398355
449 1.17638086255
450 1.17631206913
451 1.17500724198
452 1.17502249239
453 1.17499233165
454 1.17518128741
455 1.17513023684
456 1.1755767667
457 1.1753641053
458 1.17658234571
459 1.17583001889
460 1.17682055344
461 1.1769393818
462 1.17707668515
463 1.17656939042
464 1.17690416663
465 1.17799240364
466 1.1770132956
467 1.17731921364
468 1.17713791036
469 1.17619566141
470 1.17628468197
471 1.17614780908
472 1.17558229262
473 1.17709911139
474 1.17764968385
475 1.17839065215
476 1.1772499469
477 1.17700818407
478 1.17761795176
479 1.17749774448
480 1.17685648214
481 1.17747535079
482 1.17801817768
483 1.1807190976
484 1.18881198162
485 1.18907925535
486 1.18701722518
487 1.18656028912
488 1.18638880103
489 1.18507603061
490 1.18336899168
491 1.18204923483
492 1.18247608675
493 1.17997852209
494 1.18068301775
495 1.18086282212
496 1.18110043582
497 1.18060779028
498 1.17976619802
499 1.17976861532
500 1.18095439803
501 1.18085355925
502 1.18084552109
503 1.18090780178
504 1.18100907239
505 1.18156306219
506 1.1816877057
507 1.18155082136
508 1.18194733448
509 1.18170074311
510 1.18121028391
511 1.18175475516
512 1.18198261604
513 1.18198398605
514 1.18211638312
515 1.18204609187
516 1.18216856626
517 1.18117700862
518 1.18152849142
519 1.18163342661
520 1.18158393851
521 1.18126494315
522 1.18165513368
523 1.18206463694
524 1.1821967501
525 1.18161508593
526 1.18181371813
527 1.18193812449
528 1.18171779803
529 1.18175282143
530 1.18176452002
531 1.18229721171
532 1.18260077409
533 1.18269626407
534 1.18260790282
535 1.18255725156
536 1.18225907183
537 1.18305436763
538 1.18224689834
539 1.18180577525
540 1.18213886416
541 1.18230935284
542 1.18279677546
543 1.18247359029
544 1.18269454159
545 1.18268758142
546 1.18264710848
547 1.18282607121
548 1.18412363534
549 1.18516854209
550 1.18503944588
551 1.18454094773
552 1.18367429131
553 1.18370736157
554 1.18398683894
555 1.18469865605
556 1.18287416477
557 1.18315003079
558 1.18335874219
559 1.18469473944
560 1.18418206777
561 1.18307599883
562 1.18436568043
563 1.18519665133
564 1.18522863079
565 1.18444438048
566 1.18281502886
567 1.18220283233
568 1.18182662166
569 1.18080728236
570 1.18041026527
571 1.18029621338
572 1.18084629959
573 1.17909749133
574 1.17886203534
575 1.17940140045
576 1.17999386074
577 1.18003974619
578 1.1801089528
579 1.18133079111
580 1.18115195645
581 1.17902977795
582 1.17847952424
583 1.1763176796
584 1.16893974859
585 1.16850002967
586 1.16771657834
587 1.16696612206
588 1.16686100473
589 1.16754286823
590 1.16694820852
591 1.16658537891
592 1.16659489015
593 1.16653287496
594 1.16629316523
595 1.16578111769
596 1.16599450467
597 1.16656808725
598 1.16696255387
599 1.16695113189
600 1.1661002636
601 1.16575279579
602 1.16582085107
603 1.16549382209
604 1.1661600005
605 1.16555880342
606 1.16603748345
607 1.16610149634
608 1.16643879495
609 1.16679901186
610 1.16697506198
611 1.16662243459
612 1.16703320713
613 1.16634592556
614 1.16667566895
615 1.16649676497
616 1.16668772424
617 1.1673037441
618 1.16729464627
619 1.16690117723
620 1.16714136832
621 1.16727906664
622 1.1663339133
623 1.16672486136
624 1.16671958732
625 1.16681387029
626 1.16724281587
627 1.16769443362
628 1.16781554763
629 1.1681572282
630 1.16799687453
631 1.168029445
632 1.16747563759
633 1.16802423956
634 1.1686469441
635 1.16819063927
636 1.16890896496
637 1.16885839945
638 1.16975455906
639 1.17005989038
640 1.16971295583
641 1.16938705861
642 1.16975590759
643 1.16952187126
644 1.16929570455
645 1.16941206533
646 1.1693842598
647 1.16966912542
648 1.16941366575
649 1.1687455346
650 1.16836095895
651 1.16845378476
652 1.16868528684
653 1.16855645628
654 1.16799282269
655 1.16697624489
656 1.16788839278
657 1.16843215249
658 1.16734888256
659 1.16962960654
660 1.16945468419
661 1.1697674452
662 1.16844845957
663 1.16833959565
664 1.16849914778
665 1.16896566503
666 1.16935033927
667 1.16996335139
668 1.16993969755
669 1.17015507714
670 1.17011910787
671 1.17210617857
672 1.17259178575
673 1.17358545402
674 1.17361917443
675 1.17331476822
676 1.172344298
677 1.17372814608
678 1.17259455154
679 1.17168510844
680 1.1726237573
681 1.17275937283
682 1.17259687388
683 1.17208928483
684 1.17220469546
685 1.17236611803
686 1.17237564105
687 1.17257409907
688 1.17177953377
689 1.17287473775
690 1.17352521936
691 1.17307192609
692 1.1719289137
693 1.17212401725
694 1.17255922056
695 1.17262716092
696 1.17198590928
697 1.17226191188
698 1.17191557429
699 1.17282616372
700 1.17343438262
701 1.1735731748
702 1.1737381141
703 1.17409602435
704 1.17360994591
705 1.17355681457
706 1.17359450839
707 1.17255308495
708 1.17199606629
709 1.17161849428
710 1.17176163596
711 1.17196553371
712 1.17121965609
713 1.17203640667
714 1.17178275386
715 1.17189340674
716 1.17143663164
717 1.17101490601
718 1.16988753442
719 1.17057480993
720 1.17055343251
721 1.1707522693
722 1.17143568614
723 1.17110316263
724 1.17125234337
725 1.17155916812
726 1.17049257341
727 1.16969449711
728 1.16897042181
729 1.16887906751
730 1.16886410736
731 1.16904414674
732 1.16934591917
733 1.16931562021
734 1.16918496154
735 1.16945851567
736 1.16920268006
737 1.16916841562
738 1.16947738046
739 1.16919752124
740 1.1694450374
741 1.16880877385
742 1.16875947883
743 1.16862106545
744 1.16898151481
745 1.16836897096
746 1.16827220549
747 1.16757933398
748 1.16753383743
749 1.16779072318
750 1.16813089884
751 1.16917510954
752 1.16957281694
753 1.16962036778
754 1.16973076926
755 1.17082008493
756 1.17036598253
757 1.16964208754
758 1.16910614201
759 1.16719742649
760 1.16769003535
761 1.16867245167
762 1.16925106507
763 1.16942658096
764 1.16816917598
765 1.16778538281
766 1.16821971459
767 1.16881674247
768 1.16897990484
769 1.17050990976
770 1.17139152648
771 1.17044011165
772 1.17167293951
773 1.1722244721
774 1.17209804818
775 1.17247457264
776 1.17246655714
777 1.17086595139
778 1.17142404043
779 1.17089194759
780 1.17150437281
781 1.17193763997
782 1.17241527318
783 1.17264402182
784 1.17219397239
785 1.17187019815
786 1.17256508263
787 1.17411383968
788 1.17518406199
789 1.17357461308
790 1.17211385228
791 1.17199568643
792 1.17139548201
793 1.17124650747
794 1.17068437853
795 1.17152232806
796 1.17214512559
797 1.1718547332
798 1.17267075888
799 1.17220750658
800 1.17101795797
801 1.1707880993
802 1.17040992205
803 1.1699657675
804 1.17013134127
805 1.17029327699
806 1.16998255954
807 1.1710557434
808 1.17106092582
809 1.1710925157
810 1.17090877524
811 1.17098552526
812 1.17087281367
813 1.17083467387
814 1.17078650594
815 1.17069580883
816 1.17088947438
817 1.17102550517
818 1.17187863862
819 1.17123932282
820 1.17078482807
821 1.17112919925
822 1.17119434696
823 1.17132459433
824 1.17090243392
825 1.17095608772
826 1.17157426976
827 1.17231100089
828 1.17233091353
829 1.17118359624
830 1.17160662027
831 1.17145525327
832 1.17115449788
833 1.17106422096
834 1.1707570976
835 1.17059096224
836 1.1705055512
837 1.17028054141
838 1.16994052158
839 1.16912510121
840 1.16890975452
841 1.16977248036
842 1.1692504014
843 1.16982688696
844 1.16934112186
845 1.16966577132
846 1.16972251268
847 1.17011785142
848 1.16986464987
849 1.17004081496
850 1.1698406838
851 1.16953631704
852 1.16950204621
853 1.16865885434
854 1.16935985172
855 1.16974625777
856 1.17017349616
857 1.17067299887
858 1.17128875536
859 1.17037346034
860 1.17011272736
861 1.17004744969
862 1.16995829667
863 1.16947566799
864 1.17011536844
865 1.17081179659
866 1.17027623868
867 1.16974271297
868 1.17014813627
869 1.16838011123
870 1.16876256861
871 1.16864562507
872 1.16695694239
873 1.16608396756
874 1.16621412065
875 1.16557189815
876 1.16696439755
877 1.16801426628
878 1.16776779527
879 1.16894507461
880 1.16779243995
881 1.16795170683
882 1.16969778259
883 1.1695794742
884 1.17006854876
885 1.16977575433
886 1.16978421893
887 1.16879418814
888 1.16863542433
889 1.16905926326
890 1.16975049507
891 1.17019799262
892 1.17198191573
893 1.17164749571
894 1.17232637156
895 1.17153232542
896 1.17170804158
897 1.17156196435
898 1.17121279258
899 1.17135961362
900 1.17200095031


==> latex_data/vae/mmd/gtsr-unif-1337.txt <==
x y
100 2.43658245036
101 2.43676891308
102 2.4371655809
103 2.43738215892
104 2.43719185293
105 2.43750438376
106 2.43771241727
107 2.43843391934
108 2.43845292522
109 2.43858901013
110 2.43861118243
111 2.43902112485
112 2.43930994462
113 2.43976158986
114 2.43959828407
115 2.43930131515
116 2.43883758607
117 2.4385660511
118 2.43864329559
119 2.43872509745
120 2.43906725291
121 2.43924065272
122 2.4390724659
123 2.43962358705
124 2.43949384514
125 2.4397463663
126 2.43989059253
127 2.44038094178
128 2.44131078555
129 2.44133304011
130 2.44100714819
131 2.44079577239
132 2.44068357053
133 2.4407003677
134 2.44004393501
135 2.43985358871
136 2.44040189575
137 2.43991917249
138 2.44001071133
139 2.44023169481
140 2.44023385933
141 2.44022489752
142 2.44060237708
143 2.43998094315
144 2.44071118271
145 2.44129161918
146 2.44036616984
147 2.44059083826
148 2.44035419592
149 2.44046187577
150 2.44144982258
151 2.44066726913
152 2.44084516676
153 2.44009242789
154 2.44052924975
155 2.44080492021
156 2.44005628331
157 2.4396673576
158 2.43963932998
159 2.43971857596
160 2.43994649488
161 2.43950634192
162 2.43913781501
163 2.43938509923
164 2.43918621675
165 2.43948284997
166 2.43947163756
167 2.43902081004
168 2.43853071144
169 2.43867649289
170 2.43804913342
171 2.43801957639
172 2.43739528393
173 2.43767617977
174 2.43683855869
175 2.43669190316
176 2.43681648699
177 2.43703647896
178 2.4366869837
179 2.43754420889
180 2.43742488684
181 2.4379582569
182 2.43767292626
183 2.43760691665
184 2.43723488602
185 2.43712702263
186 2.43749921569
187 2.43799393321
188 2.43818356275
189 2.43781860525
190 2.43833689968
191 2.43835437643
192 2.43846016523
193 2.43813590957
194 2.43857141519
195 2.43873689677
196 2.43821446916
197 2.43855892291
198 2.43834380166
199 2.43861824915
200 2.43868133469
201 2.43891703108
202 2.43889286476
203 2.43861800207
204 2.43883858464
205 2.43879856289
206 2.43803242865
207 2.43760036826
208 2.43745405702
209 2.43783625325
210 2.43702150299
211 2.43654663329
212 2.43591900243
213 2.43573446763
214 2.4350651148
215 2.43473611909
216 2.4348995701
217 2.43540205212
218 2.43557370812
219 2.43478813695
220 2.43518068492
221 2.43561588466
222 2.43468964331
223 2.43489524402
224 2.43522605328
225 2.43508056953
226 2.4343057044
227 2.43450951657
228 2.43414141794
229 2.43433786941
230 2.43481445849
231 2.43473568993
232 2.4355363375
233 2.43565450618
234 2.43591891186
235 2.4365284879
236 2.43618856585
237 2.43683818704
238 2.43706342752
239 2.43709411731
240 2.43699250266
241 2.43713994968
242 2.43708588367
243 2.43688366152
244 2.43676241977
245 2.43668198569
246 2.43740711576
247 2.43769891621
248 2.43728972698
249 2.43658318596
250 2.43671560666
251 2.43763567951
252 2.43756174815
253 2.43799554552
254 2.4366925607
255 2.43662492488
256 2.43704351966
257 2.43707457462
258 2.43736090498
259 2.43740393888
260 2.43741681394
261 2.43762664689
262 2.43784444445
263 2.43804117876
264 2.43829541971
265 2.43824966779
266 2.4382016848
267 2.43775673472
268 2.43806430631
269 2.43801154751
270 2.43827715539
271 2.43819339891
272 2.43841662067
273 2.43821176971
274 2.43972539155
275 2.44028410562
276 2.44045508846
277 2.43987149233
278 2.44001119496
279 2.43923002664
280 2.43974602457
281 2.4398441385
282 2.44019088285
283 2.43956458316
284 2.43908754257
285 2.43955330539
286 2.43965280036
287 2.43895821499
288 2.43849676327
289 2.43873540533
290 2.43888344509
291 2.43854881792
292 2.43879827522
293 2.43891203856
294 2.43758098315
295 2.43811652925
296 2.43777901354
297 2.43781254529
298 2.43780444012
299 2.43806212
300 2.4369936529
301 2.43655369126
302 2.43639309817
303 2.43536934941
304 2.43497362387
305 2.43477033013
306 2.43562101932
307 2.43608624277
308 2.43636875565
309 2.43605751736
310 2.43664147045
311 2.43684428037
312 2.43749928923
313 2.43748034057
314 2.43856421262
315 2.43917355385
316 2.43902331193
317 2.4391083639
318 2.43903392555
319 2.439623868
320 2.43892475932
321 2.43808264538
322 2.43873084542
323 2.43898722037
324 2.43864743359
325 2.4382305857
326 2.43909547634
327 2.43883705679
328 2.43874432107
329 2.43895481111
330 2.43864478348
331 2.4389922775
332 2.43857359291
333 2.43833118593
334 2.43871296195
335 2.43883055556
336 2.43891707722
337 2.43864337756
338 2.43908204181
339 2.43896109782
340 2.43900901705
341 2.43898690928
342 2.43899202201
343 2.43890618233
344 2.43849931407
345 2.43857014868
346 2.43871230574
347 2.43724151775
348 2.43735901672
349 2.43704267705
350 2.43682934692
351 2.43610097311
352 2.43683182018
353 2.43696930254
354 2.43826864195
355 2.43753868467
356 2.43758514253
357 2.43746505983
358 2.43762287934
359 2.4366250049
360 2.43657036462
361 2.43648047272
362 2.43644692117
363 2.43586906075
364 2.43591623476
365 2.43551366264
366 2.43556120671
367 2.4363496693
368 2.43687424015
369 2.43660857956
370 2.43601868911
371 2.43619163508
372 2.43627533776
373 2.43623627283
374 2.43577890245
375 2.4354236602
376 2.43553060293
377 2.43633707901
378 2.43634745342
379 2.43682709108
380 2.43592416461
381 2.43582250756
382 2.43572615634
383 2.43629075152
384 2.437106494
385 2.43629529398
386 2.43639261877
387 2.43675199949
388 2.43673658686
389 2.43689575127
390 2.43694903953
391 2.43690028119
392 2.43701153452
393 2.43660068447
394 2.43798415752
395 2.43773385285
396 2.43810019491
397 2.43829385399
398 2.43830582669
399 2.43792631085
400 2.43863603525
401 2.43921150539
402 2.43849909879
403 2.43953932452
404 2.43942514271
405 2.43955674435
406 2.43957729679
407 2.43918118262
408 2.43980081594
409 2.4397796658
410 2.43948491598
411 2.43936705112
412 2.43843739308
413 2.43805422229
414 2.43755599623
415 2.43775356758
416 2.43737087947
417 2.43705135503
418 2.43763058161
419 2.43785241923
420 2.43775102937
421 2.43746222854
422 2.43781381531
423 2.43707498065
424 2.43714249321
425 2.43728954182
426 2.43669866943
427 2.4367256939
428 2.43694134522
429 2.43626569211
430 2.43647613191
431 2.43608328178
432 2.43615838723
433 2.43600741628
434 2.43533724002
435 2.43525467323
436 2.43419587491
437 2.43428420071
438 2.43416160025
439 2.43454492858
440 2.43414721533
441 2.43306531247
442 2.43316355993
443 2.43385260535
444 2.43439118336
445 2.43431559102
446 2.43386059799
447 2.43472540353
448 2.43397401707
449 2.43454270702
450 2.43476160922
451 2.43556766724
452 2.43538761174
453 2.43554157603
454 2.43536501322
455 2.43611653033
456 2.43625580566
457 2.43689092215
458 2.43646270326
459 2.43736060994
460 2.43738938206
461 2.43643246552
462 2.43643006198
463 2.43692304414
464 2.43718870898
465 2.4361884728
466 2.43604001347
467 2.4361973113
468 2.43584469196
469 2.43584572178
470 2.43658911255
471 2.43692555299
472 2.43677973683
473 2.43766113246
474 2.43766392833
475 2.43767770661
476 2.4375264343
477 2.43729074782
478 2.43747145856
479 2.43738134575
480 2.43765623363
481 2.43739327695
482 2.43651237258
483 2.43661201347
484 2.43666745221
485 2.43738789175
486 2.4370750738
487 2.43632826395
488 2.43667861218
489 2.43663009513
490 2.43608126073
491 2.43634237517
492 2.43623139697
493 2.43625498917
494 2.43610683797
495 2.43588877578
496 2.43567914851
497 2.43566442297
498 2.43593905341
499 2.43636463921
500 2.43622218051
501 2.43584933672
502 2.43640496313
503 2.43684359901
504 2.43746668636
505 2.43725711907
506 2.4366953983
507 2.43651194384
508 2.43609677202
509 2.43552578214
510 2.43506346233
511 2.43511844355
512 2.43644931308
513 2.43696952225
514 2.43700825101
515 2.43670565478
516 2.43706260117
517 2.43747662965
518 2.43709604809
519 2.43698795051
520 2.43751023903
521 2.43749643969
522 2.43792909205
523 2.43828947704
524 2.43827703128
525 2.43840900413
526 2.43821578391
527 2.43806291492
528 2.43834748586
529 2.43819820792
530 2.43797636432
531 2.43796780535
532 2.43825291116
533 2.43825188359
534 2.43896289253
535 2.43857377673
536 2.43929542414
537 2.43923150522
538 2.43922978012
539 2.43935591841
540 2.4399251343
541 2.44097748091
542 2.44094446109
543 2.44043817223
544 2.43952591516
545 2.43949184709
546 2.43970633374
547 2.43900412312
548 2.43929687211
549 2.4395047542
550 2.43949246727
551 2.43940009427
552 2.43936906002
553 2.43915786203
554 2.43877386471
555 2.43891320951
556 2.43881027862
557 2.43894926143
558 2.43849205792
559 2.43844823451
560 2.43825294817
561 2.43876752553
562 2.4385953963
563 2.43789113311
564 2.43750449923
565 2.43859455146
566 2.43834294853
567 2.4386449362
568 2.4384713318
569 2.4382026208
570 2.43831048234
571 2.43774809648
572 2.43797635642
573 2.43747741818
574 2.4377236509
575 2.43787570207
576 2.43772774516
577 2.43686625403
578 2.43658056176
579 2.43647284833
580 2.43669886199
581 2.43739338318
582 2.43836849968
583 2.43839034359
584 2.43839168476
585 2.4379467029
586 2.43815655313
587 2.43903205045
588 2.43903475712
589 2.43862285765
590 2.43861513157
591 2.4387188284
592 2.43862387589
593 2.43900324683
594 2.4387984488
595 2.43803230708
596 2.43791339267
597 2.43800074605
598 2.43765955445
599 2.43641994956


==> latex_data/vae/mmd/gtsr-unif-1338.txt <==
x y
100 2.51411859248
101 2.51428502908
102 2.51447040011
103 2.51412979778
104 2.51466579827
105 2.51503646061
106 2.5149152427
107 2.51546791427
108 2.51485443783
109 2.51482400021
110 2.51510411675
111 2.51481844936
112 2.51449149659
113 2.51482672315
114 2.51416405705
115 2.51411609263
116 2.51402318766
117 2.51364563872
118 2.51385204297
119 2.51333379896
120 2.51299898424
121 2.51212492253
122 2.51148555685
123 2.51074032374
124 2.51087911566
125 2.51123851435
126 2.51107749509
127 2.51166401986
128 2.5118472898
129 2.51176094834
130 2.51200691961
131 2.51258534285
132 2.51283550884
133 2.51305308186
134 2.51231849291
135 2.51210701389
136 2.51252859853
137 2.51293107519
138 2.51293465232
139 2.5133427953
140 2.51373810426
141 2.51409473066
142 2.51377073662
143 2.51358067399
144 2.51361689012
145 2.51444599114
146 2.5146808924
147 2.51453621206
148 2.51511811066
149 2.51493810989
150 2.51458405244
151 2.51559116992
152 2.51606924038
153 2.51618835387
154 2.51643745838
155 2.5167636364
156 2.51730752097
157 2.51669443274
158 2.51656635602
159 2.51696188171
160 2.51692004408
161 2.51664624022
162 2.51673011285
163 2.51646032797
164 2.51635579237
165 2.51760002992
166 2.51754505067
167 2.51691436439
168 2.51699888769
169 2.51637733293
170 2.51575787492
171 2.51574212552
172 2.51559628709
173 2.51645071847
174 2.51639419585
175 2.51564283884
176 2.51554324079
177 2.515884918
178 2.51623924109
179 2.51576208042
180 2.51508878211
181 2.5152690514
182 2.51486022986
183 2.51562102651
184 2.51566303666
185 2.5158481455
186 2.5159569639
187 2.51602549876
188 2.51603701465
189 2.51607346745
190 2.51625830274
191 2.5169556096
192 2.51709476399
193 2.51690806785
194 2.51636035175
195 2.51615500027
196 2.51660686189
197 2.51615034295
198 2.51567940712
199 2.51545602887
200 2.51558473914
201 2.51608001111
202 2.51615138289
203 2.51638117756
204 2.51509339343
205 2.51482192094
206 2.51465432026
207 2.51441246816
208 2.51492484941
209 2.51524443793
210 2.51540641216
211 2.51592301149
212 2.51622161197
213 2.51656477345
214 2.51670452128
215 2.51620279587
216 2.51593554843
217 2.51657727994
218 2.5166575786
219 2.51685567111
220 2.51705927603
221 2.51796372061
222 2.51769111165
223 2.51799986407
224 2.51827235123
225 2.51758493187
226 2.5175016001
227 2.51697310907
228 2.51743790784
229 2.51781786316
230 2.51745141877
231 2.51644398891
232 2.5161228356
233 2.51555704951
234 2.51597176208
235 2.51634930389
236 2.51621224597
237 2.51501759003
238 2.51446168026
239 2.51424355635
240 2.51422406093
241 2.51429519689
242 2.51447757702
243 2.51412617228
244 2.51407950175
245 2.5137484642
246 2.51379845027
247 2.5134868545
248 2.51323556143
249 2.51281912371
250 2.51314307594
251 2.51311814474
252 2.51279023167
253 2.51304785182
254 2.51280967473
255 2.51254740373
256 2.51295758883
257 2.51296651072
258 2.51298478897
259 2.51269819613
260 2.51297865158
261 2.5129332503
262 2.51308948849
263 2.51252199976
264 2.51285959649
265 2.51221143025
266 2.5119774045
267 2.51207869998
268 2.51196550819
269 2.51289322059
270 2.51342001484
271 2.51312617492
272 2.51345291042
273 2.51374800145
274 2.51356399377
275 2.51448867781
276 2.51483570902
277 2.51407271133
278 2.51400921045
279 2.51410148454
280 2.51449681207
281 2.51399677718
282 2.51416560686
283 2.51393334344
284 2.51348458085
285 2.51348651663
286 2.51387767591
287 2.513927079
288 2.51416170908
289 2.5141994662
290 2.51426697856
291 2.51436588404
292 2.51415361758
293 2.51426456222
294 2.51452440657
295 2.51499494105
296 2.51405214674
297 2.51480216937
298 2.51458906177
299 2.51469890169
300 2.51435179179
301 2.51400682629
302 2.51372846215
303 2.5136038346
304 2.51444915577
305 2.51437182179
306 2.51470702508
307 2.51492992705
308 2.51493301938
309 2.51510210636
310 2.51469221376
311 2.51463871161
312 2.51468912028
313 2.51428302164
314 2.5142325517
315 2.51491789869
316 2.51437591836
317 2.51451054116
318 2.5143226836
319 2.51425871551
320 2.51441468469
321 2.51424515977
322 2.5148690643
323 2.51447862507
324 2.51345326556
325 2.51376719127
326 2.51378242051
327 2.51438490445
328 2.51427610963
329 2.51428887356
330 2.51449619273
331 2.51486918572
332 2.51515392883
333 2.5155874793
334 2.51544008874
335 2.51569674866
336 2.51560690849
337 2.51563235837
338 2.51631979371
339 2.5162546942
340 2.51611523604
341 2.51586801822
342 2.5154000235
343 2.51574096266
344 2.51586362694
345 2.51589452538
346 2.51532227012
347 2.5160031111
348 2.51628962936
349 2.51689666568
350 2.51649984868
351 2.51661190328
352 2.51645758713
353 2.51580197996
354 2.51612697722
355 2.51603816436
356 2.515274551
357 2.51582476748
358 2.51567442889
359 2.51576592055
360 2.5155889204
361 2.51525743459
362 2.51517643449
363 2.51583908813
364 2.51560347143
365 2.51614207919
366 2.51623855762
367 2.51675875808
368 2.51666438409
369 2.51569810999
370 2.51560720415
371 2.51625168478
372 2.51647271321
373 2.51611159247
374 2.51600247418
375 2.51557989303
376 2.51543357986
377 2.51594769464
378 2.51630702224
379 2.51657171187
380 2.51641563499
381 2.51624579636
382 2.51639499581
383 2.51644609859
384 2.51670036294
385 2.5163064747
386 2.51612495881
387 2.51584015999
388 2.51592887069
389 2.51562114245
390 2.51566346741
391 2.51503479618
392 2.51417845675
393 2.51371281579
394 2.51349986226
395 2.51357887129
396 2.51358986967
397 2.51325067727
398 2.51322019236
399 2.51273098005
400 2.51302820115
401 2.51319670943
402 2.51370124951
403 2.5141274506
404 2.51394077898
405 2.51358229734
406 2.51385978992
407 2.51337890178
408 2.51306880307
409 2.51295238662
410 2.51297250846
411 2.51250448279
412 2.51216458997
413 2.5116335099
414 2.51156039362
415 2.51155931352
416 2.51165274662
417 2.51158910713
418 2.51136157063
419 2.51120276261
420 2.51111105478
421 2.51089301474
422 2.51110149851
423 2.51172332448
424 2.51256279048
425 2.51240526613
426 2.51253564213
427 2.51250150868
428 2.51236360406
429 2.51220322294
430 2.51145760861
431 2.51157863916
432 2.51164097982
433 2.51142461469
434 2.51183926848
435 2.51192240633
436 2.51180474069
437 2.51253363601
438 2.51235204798
439 2.51217814045
440 2.5120596282
441 2.51209033094
442 2.51239123114
443 2.51212122649
444 2.51209929291
445 2.51203791699
446 2.511999919
447 2.5119646372
448 2.5117571345
449 2.51184550382
450 2.51196247198
451 2.51175904107
452 2.51202099894
453 2.51256073332
454 2.51302616413
455 2.51297973402
456 2.51323375888
457 2.51240772383
458 2.51186861524
459 2.51222616683
460 2.51153633336
461 2.51184000704
462 2.51184816258
463 2.5116745676
464 2.51166356069
465 2.51098271257
466 2.51121199447
467 2.51090559545
468 2.51040849562
469 2.51094216837
470 2.51032153012
471 2.51062737795
472 2.50994533149
473 2.51055418675
474 2.51089462823
475 2.51064381413
476 2.5104960836
477 2.51082991518
478 2.51051917308
479 2.51012309681
480 2.51044883972
481 2.51059284005
482 2.50977333655
483 2.50943395071
484 2.50967368541
485 2.50989637498
486 2.50953415457
487 2.50985986089
488 2.51000114018
489 2.51053678729
490 2.51043976993
491 2.51044366626
492 2.51130512679
493 2.51152003376
494 2.51178168731
495 2.51130723579
496 2.51175670968
497 2.51233253411
498 2.51231865212
499 2.51282660963
500 2.51254171648
501 2.51266697693
502 2.51228538559
503 2.51224341177
504 2.512732588
505 2.51346450888
506 2.51302680027
507 2.51327113863
508 2.51354717135
509 2.51292107536
510 2.5129225403
511 2.51326900019
512 2.51375781163
513 2.51422862339
514 2.51452963922
515 2.5135348952
516 2.51422089998
517 2.51383828403
518 2.51366901213
519 2.51397133019
520 2.51401829852
521 2.51423848346
522 2.51374374346
523 2.51376769717
524 2.512919048
525 2.5130823472
526 2.51326427924
527 2.51319382286
528 2.51356924415
529 2.51360507342
530 2.51417023046
531 2.51406504891
532 2.51369538165
533 2.51379259971
534 2.51338989345
535 2.51351360871
536 2.51335430343
537 2.51288345686
538 2.51298028505
539 2.51252749749
540 2.51269712471
541 2.51177985795
542 2.51167838166
543 2.51173601422
544 2.51154618477
545 2.51130200626
546 2.5119546016
547 2.51194249081
548 2.5119366849
549 2.51100369481
550 2.51118554267
551 2.51126870751
552 2.5112899792
553 2.51086794703
554 2.51071443953
555 2.51119192932
556 2.51146159625
557 2.51152156768
558 2.51222998463
559 2.51142158262
560 2.5115220624
561 2.51166179305
562 2.511273591
563 2.51143768628
564 2.51121020056
565 2.51138808996
566 2.51070130895
567 2.51118374538
568 2.51195516598
569 2.51237569267
570 2.51273359024
571 2.51206107773
572 2.51254151497
573 2.51225892509
574 2.51246742432
575 2.51279380443
576 2.51315068301
577 2.51276904298
578 2.51245726419
579 2.51304512626
580 2.51278973773
581 2.51281280044
582 2.51357411196
583 2.51384279606
584 2.51366986563
585 2.51392813998
586 2.51366206378
587 2.51328040089
588 2.51310884675
589 2.51258917219
590 2.51232453113
591 2.51218451419
592 2.51225803039
593 2.51211408681
594 2.51184573692
595 2.51183826614
596 2.51195537526
597 2.51186479451
598 2.51143001626
599 2.51121090002


==> latex_data/vae/mmd/gtsr-unif-1339.txt <==
x y
100 2.4952899979
101 2.4953129145
102 2.49510317935
103 2.49552069798
104 2.49518465431
105 2.49604680512
106 2.49545713941
107 2.49553525204
108 2.49568378303
109 2.49605719746
110 2.49659008627
111 2.49724198469
112 2.49746974556
113 2.49725633543
114 2.49716577443
115 2.49712881565
116 2.4970110091
117 2.49672624241
118 2.49713141596
119 2.4967793649
120 2.49696387734
121 2.49654776672
122 2.49660484629
123 2.49622684415
124 2.4962167725
125 2.49589277973
126 2.49622361398
127 2.49644000068
128 2.49713954383
129 2.497570188
130 2.49778125477
131 2.49818150118
132 2.49797438
133 2.49783752642
134 2.49715503121
135 2.49693917821
136 2.49720550246
137 2.49787172672
138 2.49780494375
139 2.49863293608
140 2.49901098358
141 2.49915752304
142 2.49895094039
143 2.49829230723
144 2.49871606415
145 2.49874869879
146 2.49843237736
147 2.49796639674
148 2.49838940439
149 2.49856584473
150 2.49828045355
151 2.49791911515
152 2.49737847354
153 2.49741068061
154 2.49820797074
155 2.49833988668
156 2.4982111267
157 2.4973056348
158 2.49696996195
159 2.49687274382
160 2.49661220268
161 2.49663528932
162 2.49680317163
163 2.49683539757
164 2.49687426251
165 2.49625808214
166 2.49580461229
167 2.49545858053
168 2.49574902742
169 2.49525152501
170 2.49504427295
171 2.49498554495
172 2.49494766819
173 2.49514234348
174 2.4955568523
175 2.49562647077
176 2.4954298912
177 2.49577626791
178 2.4966557467
179 2.49724699392
180 2.49697367405
181 2.49684175944
182 2.49708401381
183 2.49726931783
184 2.49667975274
185 2.49634930025
186 2.49684244282
187 2.49686050585
188 2.49707288596
189 2.49669468889
190 2.49718215725
191 2.49739190883
192 2.49721567221
193 2.49758267625
194 2.49657390021
195 2.4968609346
196 2.49696354609
197 2.49622353403
198 2.49617760538
199 2.49642032633
200 2.49595066695
201 2.49626101148
202 2.49624887629
203 2.4956199981
204 2.49585653203
205 2.495721557
206 2.49540069386
207 2.49568366188
208 2.49571769715
209 2.49556393341
210 2.49470941333
211 2.49389313231
212 2.49332467999
213 2.49334388083
214 2.4928140721
215 2.49324303072
216 2.49315183224
217 2.49328574346
218 2.49283088474
219 2.49266439755
220 2.49304038174
221 2.49342087422
222 2.49351263454
223 2.49346478929
224 2.49375929509
225 2.49358307995
226 2.4932405381
227 2.49324474
228 2.49292571795
229 2.49253273065
230 2.49203617477
231 2.49172233019
232 2.49166614501
233 2.49208650565
234 2.49243375567
235 2.49258461813
236 2.4930464856
237 2.4933375616
238 2.49351722559
239 2.49359095921
240 2.49402100449
241 2.49418407474
242 2.49432783974
243 2.49498404746
244 2.49507840793
245 2.49552843679
246 2.49627895515
247 2.49652535574
248 2.49641856565
249 2.49648358227
250 2.4965497316
251 2.49702654631
252 2.49718420349
253 2.49739651412
254 2.49686998898
255 2.496854523
256 2.49731656887
257 2.49736048955
258 2.49800234236
259 2.49852082979
260 2.49862721835
261 2.4982926823
262 2.49878561773
263 2.49851346647
264 2.49882657623
265 2.49940211384
266 2.49914796197
267 2.50022409304
268 2.50043937329
269 2.50078483939
270 2.50116082505
271 2.50141440532
272 2.50153769741
273 2.50156082532
274 2.50102769547
275 2.50063937714
276 2.50084187151
277 2.50089253363
278 2.50033687751
279 2.49978105614
280 2.49993301018
281 2.4999834012
282 2.50017583848
283 2.49983197701
284 2.4999356756
285 2.50064981189
286 2.50089413693
287 2.50085053033
288 2.5008109061
289 2.50070180454
290 2.50067909212
291 2.50061136865
292 2.5007644162
293 2.50047746037
294 2.50141244639
295 2.50154525476
296 2.50110464974
297 2.50205612883
298 2.5015581453
299 2.50196648536
300 2.50220732609
301 2.50167824065
302 2.50138520617
303 2.50136084183
304 2.50119464413
305 2.50128670243
306 2.50199265447
307 2.50252458528
308 2.50257210938
309 2.50246822113
310 2.50302947793
311 2.50366288099
312 2.50449031116
313 2.5049639224
314 2.50476757377
315 2.50410301884
316 2.50445627991
317 2.50509329682
318 2.50479123303
319 2.505128606
320 2.50523206689
321 2.50543478901
322 2.50557648509
323 2.50582081385
324 2.50555438852
325 2.50529484032
326 2.50529354113
327 2.50557818333
328 2.506100034
329 2.50549735319
330 2.5062091584
331 2.50574903481
332 2.50566690464
333 2.50592308176
334 2.50649249927
335 2.50609703023
336 2.50626666992
337 2.5062441118
338 2.50611420022
339 2.50645371745
340 2.50603617467
341 2.50562136414
342 2.50614801554
343 2.50550169794
344 2.50478872106
345 2.50476440457
346 2.50461737762
347 2.50484863099
348 2.50473291722
349 2.50482404793
350 2.50445917566
351 2.5044413755
352 2.50476503799
353 2.50435676632
354 2.50447733384
355 2.5045534629
356 2.5039071511
357 2.5041145725
358 2.50349011604
359 2.50285382161
360 2.50348420994
361 2.50333261286
362 2.50289118791
363 2.5035243453
364 2.50342780799
365 2.50373275083
366 2.50382204724
367 2.50293839295
368 2.50297594437
369 2.50294759662
370 2.50271907043
371 2.50315171131
372 2.50340015778
373 2.5033623179
374 2.50305410679
375 2.50333240659
376 2.50314285763
377 2.50245899805
378 2.502727435
379 2.5029195231
380 2.50318859989
381 2.50277232508
382 2.50294211106
383 2.50347985785
384 2.50394328586
385 2.50356594899
386 2.50343163574
387 2.50311064986
388 2.50277193045
389 2.50267178128
390 2.50227539064
391 2.50228803148
392 2.50262552967
393 2.50272631206
394 2.50318143626
395 2.50302417187
396 2.50315117415
397 2.50277033681
398 2.50338511311
399 2.50296088422
400 2.50301171615
401 2.50321568253
402 2.50335693066
403 2.5038669855
404 2.50402503061
405 2.50396543041
406 2.50376869945
407 2.50273709462
408 2.5027990424
409 2.5027956107
410 2.50237490685
411 2.50195145583
412 2.50098823812
413 2.50041147714
414 2.50063114224
415 2.50099972218
416 2.50065955846
417 2.50005146309
418 2.500541582
419 2.50057677157
420 2.50069699723
421 2.49994124077
422 2.49994442973
423 2.50008156667
424 2.49995979507
425 2.50002067447
426 2.49983166469
427 2.49935838636
428 2.49898315023
429 2.49956096743
430 2.49970505848
431 2.5000710937
432 2.50019950439
433 2.4998712758
434 2.49922195582
435 2.49998791315
436 2.49965578466
437 2.49990990512
438 2.49954381355
439 2.49947491585
440 2.49875359087
441 2.4987410281
442 2.49871367714
443 2.49930218099
444 2.49999153331
445 2.49956460093
446 2.49908579834
447 2.4985390653
448 2.49809602314
449 2.49859662267
450 2.4979802035
451 2.49825598997
452 2.49832843551
453 2.49852873096
454 2.49928313814
455 2.49907408431
456 2.49971250136
457 2.50006597033
458 2.5000098988
459 2.5004959682
460 2.50018806436
461 2.49977046108
462 2.49903428929
463 2.49853012954
464 2.4987891349
465 2.49869493224
466 2.49870919541
467 2.499616854
468 2.49946745791
469 2.49937034746
470 2.49873931315
471 2.4984863626
472 2.49830694444
473 2.49751396006
474 2.49785322919
475 2.4977046434
476 2.49793648958
477 2.49799373852
478 2.49780861816
479 2.49764798811
480 2.49757565695
481 2.49792655228
482 2.49738227045
483 2.49701325235
484 2.49671395008
485 2.49700171238
486 2.49691633033
487 2.49734630211
488 2.49774989751
489 2.49829332842
490 2.49820522414
491 2.49782461252
492 2.49735421379
493 2.4971106785
494 2.49577700756
495 2.49588264813
496 2.49627009343
497 2.4963613014
498 2.49613997639
499 2.49626204674
500 2.49584522155
501 2.49577899022
502 2.49555664712
503 2.49542379852
504 2.49552595045
505 2.49570884886
506 2.49539131392
507 2.49599767452
508 2.49620256542
509 2.49603790294
510 2.49585224659
511 2.4957201162
512 2.49604249934
513 2.49613637676
514 2.49654925103
515 2.49671606046
516 2.4969349823
517 2.49694042801
518 2.49694199817
519 2.49705325278
520 2.49693427387
521 2.4967760751
522 2.49662489709
523 2.49659423232
524 2.49679604978
525 2.49719741032
526 2.49764648178
527 2.49832591478
528 2.49884606104
529 2.49915119051
530 2.49915190287
531 2.49874465651
532 2.49851038332
533 2.4987258912
534 2.49883836253
535 2.4990019309
536 2.4988608499
537 2.4987544333
538 2.49856405353
539 2.49841262155
540 2.49903686887
541 2.49934224905
542 2.49898519976
543 2.4982769949
544 2.49786650256
545 2.49783190069
546 2.49821579457
547 2.49822981751
548 2.49856725752
549 2.49760784606
550 2.49832879346
551 2.49780350646
552 2.49788035771
553 2.49779036312
554 2.49703053143
555 2.49704025934
556 2.49690508401
557 2.49649403262
558 2.49644788159
559 2.49636391757
560 2.4964373364
561 2.49660045513
562 2.49645248833
563 2.49633066736
564 2.49575852416
565 2.495745579
566 2.49560902599
567 2.4953544016
568 2.4953148083
569 2.49523061613
570 2.49555819679
571 2.49523769098
572 2.49486782526
573 2.49530542717
574 2.49589059738
575 2.49508150681
576 2.49527987418
577 2.49547057608
578 2.49564219911
579 2.49566694469
580 2.49536353768
581 2.49474030532
582 2.49509758158
583 2.49489223788
584 2.49485265327
585 2.49444186746
586 2.49463340722
587 2.49435541112
588 2.4940931373
589 2.49387844622
590 2.49391884121
591 2.49383183222
592 2.49336669431
593 2.49348037251
594 2.49405145332
595 2.49367323267
596 2.49318138492
597 2.49330440214
598 2.49326934197
599 2.49302994099


==> latex_data/vae/mmd/gtsr-unif.txt <==
x y
100 2.372
101 2.37218
102 2.3721
103 2.37244
104 2.37206
105 2.37259
106 2.37292
107 2.37253
108 2.37241
109 2.37236
110 2.37275
111 2.37247
112 2.37314
113 2.37273
114 2.37337
115 2.37402
116 2.37378
117 2.37386
118 2.37354
119 2.37381
120 2.37392
121 2.37401
122 2.37379
123 2.3739
124 2.37303
125 2.37303
126 2.37335
127 2.37386
128 2.37361
129 2.3734
130 2.37368
131 2.37387
132 2.37351
133 2.37336
134 2.37317
135 2.3735
136 2.37331
137 2.37348
138 2.37289
139 2.37335
140 2.3732
141 2.37346
142 2.37353
143 2.37313
144 2.37324
145 2.37286
146 2.37267
147 2.37295
148 2.37292
149 2.37291
150 2.37297
151 2.37323
152 2.37338
153 2.37327
154 2.37288
155 2.37277
156 2.37292
157 2.37256
158 2.37289
159 2.37277
160 2.37326
161 2.37381
162 2.37373
163 2.37378
164 2.37358
165 2.37338
166 2.37355
167 2.37322
168 2.3736
169 2.3733
170 2.37389
171 2.37456
172 2.37472
173 2.37412
174 2.37406
175 2.37295
176 2.37285
177 2.37285
178 2.3721
179 2.37236
180 2.37332
181 2.37391
182 2.37319
183 2.37316
184 2.37295
185 2.373
186 2.37327
187 2.37349
188 2.3734
189 2.37285
190 2.37329
191 2.37302
192 2.37338
193 2.37379
194 2.37375
195 2.37459
196 2.37463
197 2.3741
198 2.37376
199 2.37336
200 2.37328
201 2.3732
202 2.37334
203 2.37358
204 2.3736
205 2.37331
206 2.37301
207 2.37337
208 2.37328
209 2.37347
210 2.37334
211 2.37397
212 2.37381
213 2.37403
214 2.37347
215 2.37342
216 2.37309
217 2.37275
218 2.37286
219 2.37289
220 2.37315
221 2.37278
222 2.37282
223 2.37229
224 2.37251
225 2.37299
226 2.37312
227 2.37281
228 2.37249
229 2.37274
230 2.37234
231 2.37238
232 2.37235
233 2.37276
234 2.37191
235 2.37122
236 2.37096
237 2.36982
238 2.37024
239 2.37024
240 2.37035
241 2.37032
242 2.37037
243 2.37107
244 2.37085
245 2.37124
246 2.37125
247 2.37101
248 2.37047
249 2.37017
250 2.37006
251 2.37002
252 2.36995
253 2.37007
254 2.37013
255 2.37053
256 2.37084
257 2.37068
258 2.37116
259 2.37124
260 2.37072
261 2.37078
262 2.37054
263 2.37032
264 2.37054
265 2.37055
266 2.36967
267 2.37014
268 2.36995
269 2.36985
270 2.36917
271 2.36827
272 2.36831
273 2.36857
274 2.36825
275 2.36914
276 2.36897
277 2.36891
278 2.36969
279 2.36946
280 2.36851
281 2.36822
282 2.36796
283 2.36756
284 2.36736
285 2.36762
286 2.3671
287 2.36716
288 2.36713
289 2.36707
290 2.36782
291 2.36748
292 2.36713
293 2.36671
294 2.36728
295 2.36725
296 2.36771
297 2.36761
298 2.36783
299 2.36771
300 2.36777
301 2.36786
302 2.36736
303 2.36762
304 2.36816
305 2.3685
306 2.36861
307 2.36844
308 2.36874
309 2.36837
310 2.36838
311 2.36849
312 2.36806
313 2.36823
314 2.36832
315 2.36815
316 2.36836
317 2.36852
318 2.36864
319 2.36857
320 2.36871
321 2.36908
322 2.36937
323 2.36966
324 2.37036
325 2.37025
326 2.36983
327 2.36994
328 2.37042
329 2.37019
330 2.37052
331 2.36961
332 2.36982
333 2.36947
334 2.36969
335 2.37007
336 2.37008
337 2.37085
338 2.3709
339 2.37067
340 2.3706
341 2.37054
342 2.3708
343 2.37002
344 2.37004
345 2.36882
346 2.36878
347 2.36912
348 2.36956
349 2.3702
350 2.37031
351 2.37057
352 2.37052
353 2.37055
354 2.37068
355 2.37045
356 2.37015
357 2.36998
358 2.36985
359 2.3698
360 2.36985
361 2.36949
362 2.36995
363 2.36997
364 2.36948
365 2.36974
366 2.37032
367 2.37033
368 2.37038
369 2.37052
370 2.37094
371 2.37176
372 2.37213
373 2.37212
374 2.37217
375 2.37232
376 2.37236
377 2.37273
378 2.37265
379 2.3728
380 2.37353
381 2.37371
382 2.37487
383 2.37506
384 2.37579
385 2.37516
386 2.37609
387 2.37629
388 2.37613
389 2.37657
390 2.37567
391 2.3757
392 2.37552
393 2.37539
394 2.37504
395 2.37453
396 2.37364
397 2.37387
398 2.37382
399 2.37365
400 2.37346
401 2.37372
402 2.37406
403 2.37348
404 2.37273
405 2.37244
406 2.37276
407 2.37292
408 2.37264
409 2.37262
410 2.37261
411 2.3722
412 2.37247
413 2.37218
414 2.37246
415 2.37237
416 2.37211
417 2.37189
418 2.3721
419 2.37138
420 2.37119
421 2.37111
422 2.3707
423 2.37049
424 2.37025
425 2.37034
426 2.3702
427 2.36971
428 2.36962
429 2.36977
430 2.36979
431 2.37073
432 2.37056
433 2.37043
434 2.37123
435 2.3712
436 2.37128
437 2.37124
438 2.37164
439 2.3718
440 2.37209
441 2.37194
442 2.3713
443 2.37194
444 2.37185
445 2.37256
446 2.37249
447 2.3719
448 2.37123
449 2.37076
450 2.37094
451 2.37124
452 2.37148
453 2.37086
454 2.37122
455 2.37118
456 2.37116
457 2.37116
458 2.37114
459 2.37103
460 2.37083
461 2.37133
462 2.37018
463 2.3705
464 2.37049
465 2.37089
466 2.37069
467 2.37087
468 2.37139
469 2.37117
470 2.37124
471 2.3707
472 2.37047
473 2.37068
474 2.37043
475 2.37078
476 2.3711
477 2.37059
478 2.3705
479 2.3705
480 2.37004
481 2.36995
482 2.36989
483 2.37059
484 2.37027
485 2.37052
486 2.36969
487 2.36906
488 2.36944
489 2.36967
490 2.36954
491 2.3701
492 2.37017
493 2.37013
494 2.36932
495 2.36964
496 2.3698
497 2.36969
498 2.36939
499 2.36919
500 2.36957
501 2.36925
502 2.36889
503 2.36921
504 2.3697
505 2.37003
506 2.36995
507 2.36981
508 2.36991
509 2.3703
510 2.37073
511 2.37058
512 2.3707
513 2.37109
514 2.37089
515 2.37072
516 2.3713
517 2.37103
518 2.37112
519 2.37147
520 2.37095
521 2.37047
522 2.37015
523 2.37034
524 2.36974
525 2.36956
526 2.37007
527 2.3704
528 2.37059
529 2.3701
530 2.36994
531 2.36954
532 2.36955
533 2.36957
534 2.36917
535 2.3687
536 2.36857
537 2.36856
538 2.36799
539 2.36773
540 2.3673
541 2.36756
542 2.36795
543 2.36761
544 2.367
545 2.36722
546 2.36731
547 2.36753
548 2.36806
549 2.36804
550 2.36822
551 2.36811
552 2.36797
553 2.3686
554 2.36842
555 2.36837
556 2.36776
557 2.36817
558 2.36763
559 2.36801
560 2.36843
561 2.36786
562 2.36888
563 2.36832
564 2.36848
565 2.36813
566 2.36841
567 2.36814
568 2.36713
569 2.36754
570 2.36729
571 2.36809
572 2.36791
573 2.36747
574 2.36752
575 2.36721
576 2.36698
577 2.36698
578 2.36646
579 2.36653
580 2.36705
581 2.36757
582 2.36727
583 2.36681
584 2.36645
585 2.36617
586 2.36671
587 2.3668
588 2.36669
589 2.36644
590 2.36658
591 2.36626
592 2.36631
593 2.36635
594 2.36729
595 2.36685
596 2.36668
597 2.36634
598 2.36665
599 2.36689


==> latex_data/vae/mmd/svhn-altpd-1337.txt <==
x y
100 0.212090364772
101 0.213978921697
102 0.215594850192
103 0.218154730176
104 0.217718224095
105 0.216718842138
106 0.213476804297
107 0.215043218684
108 0.215155508299
109 0.216382893509
110 0.217609801233
111 0.218575270554
112 0.219276270851
113 0.219706458737
114 0.222363149421
115 0.224086670072
116 0.22592009701
117 0.228584036679
118 0.2277449491
119 0.227174317613
120 0.227540075551
121 0.226390134029
122 0.223610181641
123 0.225659126155
124 0.226080058913
125 0.22336156193
126 0.221250995312
127 0.222727748491
128 0.221524356478
129 0.219664554464
130 0.220251579055
131 0.217128533554
132 0.216416603898
133 0.217194164294
134 0.219143726322
135 0.216750962312
136 0.218074143044
137 0.217957196108
138 0.218766923984
139 0.219297702401
140 0.215573513853
141 0.217775457556
142 0.217818032919
143 0.217423003753
144 0.218008497847
145 0.214990931489
146 0.215329331506
147 0.2160723551
148 0.217520378751
149 0.217373201427
150 0.216506661936
151 0.215258883138
152 0.214938035754
153 0.21833058041
154 0.216698736276
155 0.218133099612
156 0.218368217239
157 0.218351139192
158 0.219182741135
159 0.221501453968
160 0.22021530004
161 0.22188348501
162 0.223739721055
163 0.223249696979
164 0.223031305083
165 0.220680412072
166 0.219431299515
167 0.213869275674
168 0.215256335656
169 0.217805516036
170 0.217788451788
171 0.219156612381
172 0.219307681965
173 0.219063678975
174 0.219556608815
175 0.219962614453
176 0.218452295591
177 0.221774592401
178 0.224115175469
179 0.223736612188
180 0.225822584824
181 0.228364012919
182 0.228131285344
183 0.230342803234
184 0.22676300479
185 0.225294139743
186 0.229836641214
187 0.231106096527
188 0.229812801399
189 0.230292154742
190 0.229072815412
191 0.228714890572
192 0.230144789115
193 0.229552387094
194 0.228379503845
195 0.227821483162
196 0.225182471464
197 0.2231404517
198 0.21984717262
199 0.221778175114
200 0.223478365913
201 0.223060294496
202 0.220043886236
203 0.221325108831
204 0.219897528302
205 0.220902096543
206 0.220549175103
207 0.22010919211
208 0.221216912883
209 0.222098328282
210 0.223265687108
211 0.224693748635
212 0.223193123026
213 0.22237695819
214 0.220096034413
215 0.220354322709
216 0.219546166983
217 0.218103196301
218 0.219992539534
219 0.22119975289
220 0.220838853306
221 0.220886590296
222 0.222102777409
223 0.219830568278
224 0.218306812834
225 0.219533532269
226 0.219601637561
227 0.220692556497
228 0.221303803139
229 0.221213361539
230 0.220302028332
231 0.221396039619
232 0.221681810018
233 0.221870918785
234 0.220942119763
235 0.222829559354
236 0.223967974855
237 0.223486053466
238 0.222010032936
239 0.225180327963
240 0.225831976721
241 0.225905275179
242 0.228206974656
243 0.227987184965
244 0.227956194999
245 0.229971375326
246 0.228820963611
247 0.228142125711
248 0.227820584513
249 0.225781346797
250 0.226628377146
251 0.227596494703
252 0.227222980683
253 0.225624422076
254 0.225166543649
255 0.223657662637
256 0.223738519141
257 0.222391201078
258 0.223286496041
259 0.226579538476
260 0.22730610722
261 0.227536909224
262 0.227363672976
263 0.229266310845
264 0.230129068428
265 0.22788792044
266 0.231278957074
267 0.23239019655
268 0.230008436467
269 0.229787229885
270 0.230777045717
271 0.229697619553
272 0.231109856988
273 0.232572485268
274 0.235001872713
275 0.236503229453
276 0.238210638254
277 0.236554645395
278 0.235032104651
279 0.234576970959
280 0.232796079861
281 0.230690104556
282 0.230353397409
283 0.22814586242
284 0.230543024176
285 0.23005572195
286 0.229846795102
287 0.227371966041
288 0.229996970576
289 0.233266104338
290 0.233232475018
291 0.234959101728
292 0.230337829515
293 0.229483083884
294 0.230311661017
295 0.231099403261
296 0.230093424925
297 0.230383501627
298 0.231432044428
299 0.230604141661
300 0.229369544123
301 0.230267280508
302 0.232315512805
303 0.231265860906
304 0.23165857885
305 0.234804408518
306 0.235795758897
307 0.23816149856
308 0.239217210057
309 0.239227096573
310 0.239081771667
311 0.241934690267
312 0.242357455509
313 0.244400303008
314 0.244497793884
315 0.24180797898
316 0.2408532165
317 0.242479989534
318 0.240250743443
319 0.24032303911
320 0.238180918772
321 0.235480190797
322 0.237306656091
323 0.236924267611
324 0.237761839914
325 0.237774335387
326 0.237450735234
327 0.237796773864
328 0.237043201037
329 0.238896771063
330 0.240076976014
331 0.239076903527
332 0.239796802062
333 0.239076281567
334 0.237301111462
335 0.235512959642
336 0.233038279056
337 0.233406857549
338 0.233456870608
339 0.229746946889
340 0.227947763563
341 0.227696763263
342 0.22723436794
343 0.224996945379
344 0.226697901894
345 0.227108581414
346 0.227113947104
347 0.228169129698
348 0.226409264894
349 0.22775576795


==> latex_data/vae/mmd/svhn-altpd-1338.txt <==
x y
100 0.211726285565
101 0.213092815926
102 0.214676743002
103 0.217112806599
104 0.217072683456
105 0.216947652215
106 0.214946023126
107 0.216217549948
108 0.216820213418
109 0.2178054978
110 0.219158983343
111 0.220642007171
112 0.220495922939
113 0.221113153028
114 0.22390614292
115 0.225770302608
116 0.227510200884
117 0.230265127785
118 0.230099343704
119 0.229681807909
120 0.230293986135
121 0.229285864386
122 0.226715985016
123 0.228777172201
124 0.230041111207
125 0.22649469301
126 0.224709140788
127 0.226435073336
128 0.22515524011
129 0.223692190245
130 0.224384992172
131 0.220815518386
132 0.220462283632
133 0.221384788571
134 0.223147897917
135 0.22099201575
136 0.222846054876
137 0.222837153062
138 0.223463758058
139 0.224921933975
140 0.220925778188
141 0.223231732794
142 0.223240535509
143 0.222972299292
144 0.223306823224
145 0.219979975803
146 0.219959898691
147 0.220065626715
148 0.221310450196
149 0.220418662386
150 0.219412705338
151 0.217679016805
152 0.217141937912
153 0.219844974426
154 0.218085330922
155 0.218680516286
156 0.218874500512
157 0.21901885029
158 0.219870236599
159 0.222042581628
160 0.220379198623
161 0.221865212398
162 0.223412995261
163 0.222384537096
164 0.221568635549
165 0.219675002815
166 0.218417432637
167 0.213486016417
168 0.214399771253
169 0.216217781403
170 0.216708703071
171 0.21793286181
172 0.217895447819
173 0.217851327296
174 0.218146293989
175 0.218210855589
176 0.216701805152
177 0.220374746275
178 0.222782254612
179 0.222143904183
180 0.224123135493
181 0.225702836987
182 0.225901794226
183 0.227528021969
184 0.224085475631
185 0.223217201873
186 0.227247466276
187 0.228209534109
188 0.22756128023
189 0.228121038826
190 0.226829325295
191 0.225892661016
192 0.227193219628
193 0.226450933132
194 0.225238191768
195 0.224889265637
196 0.221978780435
197 0.219667463028
198 0.216810759433
199 0.218252713073
200 0.219845493907
201 0.220159296942
202 0.217031303128
203 0.218346376082
204 0.216699744423
205 0.217878404703
206 0.216753993963
207 0.216078694165
208 0.216878253809
209 0.217672407105
210 0.219253371778
211 0.220175463063
212 0.218726208867
213 0.21799034739
214 0.215398654592
215 0.215420238474
216 0.214626803594
217 0.21338763062
218 0.214708062594
219 0.215948815946
220 0.215832461153
221 0.216119225109
222 0.217282419959
223 0.215922150918
224 0.213747912962
225 0.214795180951
226 0.215308672877
227 0.216439305584
228 0.217054746675
229 0.216539247218
230 0.216007257536
231 0.217680536226
232 0.217633257251
233 0.217523740805
234 0.216738496242
235 0.218697912573
236 0.219472516208
237 0.218715264116
238 0.217770749343
239 0.220484033806
240 0.221009257567
241 0.220710172961
242 0.222713532766
243 0.222583741351
244 0.222643580988
245 0.224449753515
246 0.224392236665
247 0.223876040211
248 0.223770214827
249 0.222211831941
250 0.223509760405
251 0.224747812023
252 0.224398300814
253 0.22304940957
254 0.222933998957
255 0.221504043733
256 0.221602435822
257 0.219961180229
258 0.221351111912
259 0.224643118518
260 0.225304028035
261 0.225160945372
262 0.22574979034
263 0.227723963068
264 0.228777727661
265 0.226704362713
266 0.229380283469
267 0.230293040383
268 0.227682511526
269 0.227755242664
270 0.229443779569
271 0.228423215716
272 0.229335283656
273 0.230272443976
274 0.23284715035
275 0.234875520598
276 0.236389608984
277 0.234513441099
278 0.233586511827
279 0.233106991065
280 0.231373590038
281 0.230375691333
282 0.230748416414
283 0.228811135998
284 0.231290024402
285 0.230836054402
286 0.230398965715
287 0.227710161375
288 0.230434778466
289 0.232531126937
290 0.233697915295
291 0.234786273989
292 0.229821785483
293 0.229140795125
294 0.230307981532
295 0.230991671949
296 0.229506137302
297 0.230692835551
298 0.231519639109
299 0.231155722182
300 0.229166375464
301 0.229092277657
302 0.231466965607
303 0.230918773927
304 0.231276513403
305 0.234571654844
306 0.236005562766
307 0.238113923833
308 0.23968299763
309 0.240411640322
310 0.238948619592
311 0.241991279073
312 0.242638897851
313 0.245102993003
314 0.245466655009
315 0.24312532262
316 0.242516783765
317 0.243889081639
318 0.242281653552
319 0.242298999154
320 0.239875913721
321 0.23688114009
322 0.239160786977
323 0.238475637343
324 0.239324458235
325 0.239368876428
326 0.239470275137
327 0.239038237751
328 0.23856590822
329 0.240207130153
330 0.241246268519
331 0.239699573185
332 0.241729647311
333 0.242025765354
334 0.240031485014
335 0.23805776246
336 0.235138092394
337 0.236786627902
338 0.236202388106
339 0.23223602383
340 0.230229392348
341 0.229881454753
342 0.229612773879
343 0.22733385145
344 0.22962696264
345 0.230344414304
346 0.230394055351
347 0.232106841138
348 0.229517776828
349 0.230855266123


==> latex_data/vae/mmd/svhn-altpd-1339.txt <==
x y
100 0.223303970006
101 0.226285228512
102 0.226060096985
103 0.229245874141
104 0.227466857615
105 0.227847017977
106 0.223966929845
107 0.226451731447
108 0.227295707427
109 0.226570058939
110 0.227940925859
111 0.227028958263
112 0.225055914672
113 0.225289179486
114 0.224502606357
115 0.226886862864
116 0.230683004541
117 0.23256900681
118 0.233162989683
119 0.231326561768
120 0.230837113291
121 0.231341971219
122 0.232107435865
123 0.231719769389
124 0.230594474093
125 0.229017635276
126 0.229541792194
127 0.22989262765
128 0.230513774479
129 0.228841048084
130 0.227815674258
131 0.226197293017
132 0.22471249758
133 0.226090052549
134 0.226308973166
135 0.226254961188
136 0.225917562325
137 0.2253493851
138 0.224960407499
139 0.225879849473
140 0.223817717098
141 0.223131119214
142 0.224189220419
143 0.223829999302
144 0.226352904971
145 0.22511907645
146 0.224652822699
147 0.225855684913
148 0.226622458579
149 0.226576152677
150 0.225612979462
151 0.225949164487
152 0.225460662554
153 0.226036508176
154 0.224944043118
155 0.227250292056
156 0.227361922502
157 0.228650456338
158 0.228624583027
159 0.231277889894
160 0.228954019965
161 0.22916446457
162 0.229505953522
163 0.230055527237
164 0.229810730554
165 0.227538617416
166 0.229482020867
167 0.22419990292
168 0.225704295923
169 0.226421018563
170 0.226904359117
171 0.22538698727
172 0.225043851568
173 0.225662639377
174 0.226610039884
175 0.228350496986
176 0.226655960606
177 0.229243137501
178 0.231434759251
179 0.231475676034
180 0.23166375253
181 0.232201260527
182 0.232479838636
183 0.23488097355
184 0.231344945743
185 0.23009331245
186 0.232841731165
187 0.232829588073
188 0.232775062404
189 0.234106173673
190 0.234630481335
191 0.235581539691
192 0.235643592345
193 0.236441032077
194 0.234626663105
195 0.235798531929
196 0.233205755041
197 0.232829465347
198 0.232174631425
199 0.232739762588
200 0.235543968907
201 0.2362508163
202 0.233763228691
203 0.235249353357
204 0.235718246528
205 0.239205872148
206 0.240086365487
207 0.241280986139
208 0.244950918657
209 0.24603836477
210 0.245039486636
211 0.248981078475
212 0.249134367283
213 0.248080019753
214 0.247218336065
215 0.243621070344
216 0.242731327268
217 0.241877624187
218 0.241212670623
219 0.243599284142
220 0.243455827774
221 0.241471386993
222 0.241577685232
223 0.240016713448
224 0.238409460658
225 0.240575003784
226 0.241289075684
227 0.241683935221
228 0.240596131106
229 0.239197423819
230 0.240847291014
231 0.241511124877
232 0.242333698325
233 0.241444614883
234 0.24200616576
235 0.242011053154
236 0.243430293191
237 0.241674687712
238 0.239476343453
239 0.240026116101
240 0.2377749688
241 0.238145554911
242 0.238547893658
243 0.234701652034
244 0.234966523937
245 0.234630501608
246 0.233983517311
247 0.233706165673
248 0.233964268952
249 0.231617366241
250 0.232568896267
251 0.232011550826
252 0.229401673361
253 0.228938240038
254 0.226974201704
255 0.225945982966
256 0.225515898238
257 0.221905630543
258 0.222464938183
259 0.22403993774
260 0.225525651989
261 0.226088900484
262 0.228050300495
263 0.229956559233
264 0.230991465472
265 0.230873894477
266 0.230296000906
267 0.232800929664
268 0.230858492821
269 0.230362763175
270 0.230207832795
271 0.229957871089
272 0.230161092062
273 0.229491586298
274 0.231236710153
275 0.232340008369
276 0.232796798583
277 0.231700281503
278 0.230457246186
279 0.232617885449
280 0.232792879354
281 0.23214785611
282 0.231078085966
283 0.230061128919
284 0.231754621341
285 0.230951956964
286 0.229955331032
287 0.228094373316
288 0.230436246204
289 0.231618665204
290 0.231416141028
291 0.231219163399
292 0.227315063914
293 0.226090464185
294 0.224930243491
295 0.223470851014
296 0.22259180954
297 0.221722350352
298 0.22165291009
299 0.220972638558
300 0.218467959268
301 0.217726546512
302 0.217902124219
303 0.215132269301
304 0.214813656968
305 0.215032653004
306 0.216298760469
307 0.215483122701
308 0.214661838687
309 0.215755591363
310 0.215755090788
311 0.216028226394
312 0.216088233827
313 0.217060707412
314 0.216852940197
315 0.216872921257
316 0.21618215165
317 0.21549081762
318 0.215069390239
319 0.214758311952
320 0.215165380931
321 0.21341998678
322 0.214889100878
323 0.216022538725
324 0.219510900558
325 0.219087377631
326 0.218468294974
327 0.218232203094
328 0.219718765096
329 0.223197101285
330 0.221617871124
331 0.22009257127
332 0.220649218823
333 0.221981334616
334 0.220074039851
335 0.218761302382
336 0.218706975206
337 0.219935723784
338 0.217963693922
339 0.215907020012
340 0.215638993262
341 0.217528656133
342 0.215990063507
343 0.217354939517
344 0.21714182737
345 0.217715028805
346 0.21745290587
347 0.21857267207
348 0.218341578788
349 0.220692637338


==> latex_data/vae/mmd/svhn-altpd.txt <==
x y
100 0.197960808555
101 0.1996482891
102 0.199022524016
103 0.199191564102
104 0.197643680125
105 0.198151566075
106 0.199801513425
107 0.199536006664
108 0.199300946656
109 0.200443072821
110 0.201681265683
111 0.199450355665
112 0.199657073415
113 0.200915434118
114 0.201466337573
115 0.199058627779
116 0.200944543686
117 0.200479102754
118 0.201012421139
119 0.199529059107
120 0.20167329894
121 0.20544464369
122 0.205040286247
123 0.20776138562
124 0.209061369835
125 0.209353058541
126 0.207836793556
127 0.206789144839
128 0.205689904701
129 0.205147504808
130 0.205353675496
131 0.207512275811
132 0.206193202442
133 0.205144568516
134 0.204529002898
135 0.204270250819
136 0.204573154988
137 0.205481549894
138 0.206683191531
139 0.204164112401
140 0.204229760508
141 0.203163168567
142 0.204629681431
143 0.204638533336
144 0.20413078546
145 0.205467014482
146 0.207026663391
147 0.206723106493
148 0.206457489935
149 0.207645296563
150 0.211076971024
151 0.210778641512
152 0.210081905415
153 0.212699872698
154 0.213019762479
155 0.214178912759
156 0.214512525788
157 0.216160689649
158 0.219615774821
159 0.220942194723
160 0.221688092244
161 0.220491254165
162 0.22039045192
163 0.219855190328
164 0.218456258562
165 0.219910153197
166 0.221109055741
167 0.220104305054
168 0.218508025702
169 0.215477799929
170 0.214458488239
171 0.213380621448
172 0.2143457331
173 0.212272127088
174 0.209849670038
175 0.210164289525
176 0.211501260421
177 0.212250843844
178 0.212531064504
179 0.211549488251
180 0.211791908647
181 0.212734977847
182 0.213875217152
183 0.214522061626
184 0.212944054467
185 0.211713836736
186 0.212643711256
187 0.211710218632
188 0.211911265073
189 0.212138348995
190 0.213814527038
191 0.210925818438
192 0.210386575396
193 0.211028916394
194 0.210093360212
195 0.211324923839
196 0.211298175923
197 0.212739991864
198 0.214815245632
199 0.212858930916
200 0.214936665991
201 0.215210928584
202 0.214584081908
203 0.218392995514
204 0.220530696207
205 0.221564511778
206 0.221781462091
207 0.222258127606
208 0.223072612181
209 0.224708494262
210 0.224152839598
211 0.225476087664
212 0.226474951378
213 0.225226139048
214 0.224290499118
215 0.227634723767
216 0.229129674648
217 0.229734318369
218 0.229826921667
219 0.228496532395
220 0.228813164102
221 0.232851155766
222 0.231334099984
223 0.23111272876
224 0.233043208998
225 0.231319641704
226 0.231005527407
227 0.231106165703
228 0.231362353077
229 0.229544918509
230 0.230155252099
231 0.23285801
232 0.233284588282
233 0.234100294155
234 0.231452159865
235 0.229937590587
236 0.229968953196
237 0.231386156342
238 0.23000629166
239 0.230250629028
240 0.23175923771
241 0.232465244031
242 0.2313718162
243 0.232884213265
244 0.230417337092
245 0.230018184876
246 0.232445226643
247 0.233075228496
248 0.23242989463
249 0.231443946049
250 0.230891607797
251 0.229068505067
252 0.230060856948
253 0.232187032568
254 0.233962774929
255 0.233710288217
256 0.233419482631
257 0.232495919446
258 0.23434572598
259 0.23249011576
260 0.2326306874
261 0.238184355498
262 0.237455796125
263 0.236220317211
264 0.235094138191
265 0.236974330976
266 0.239453402539
267 0.240003512784
268 0.241906524697
269 0.241848259572
270 0.241379411942
271 0.243806718378
272 0.244634958667
273 0.241111394528
274 0.242211378729
275 0.239684060898
276 0.240202286589
277 0.239001873727
278 0.239249787518
279 0.237028160675
280 0.23426530497
281 0.234401350267
282 0.236331918265
283 0.237235146018
284 0.238830424735
285 0.239787657712
286 0.239732758836
287 0.23615203241
288 0.235909196548
289 0.236375373841
290 0.236824543213
291 0.236266123259
292 0.236167057354
293 0.233787434118
294 0.235227776568
295 0.233934783483
296 0.232280517398
297 0.230844240241
298 0.235011101924
299 0.238211168982
300 0.23835514505
301 0.235375354581
302 0.235386360402
303 0.233802425785
304 0.235238202015
305 0.234480730325
306 0.235569265092
307 0.235345966304
308 0.235177221954
309 0.232185180668
310 0.231766445853
311 0.230507391533
312 0.230168321859
313 0.233284098254
314 0.234697429163
315 0.234665050382
316 0.233702206288
317 0.232686505098
318 0.233284041634
319 0.231138040187
320 0.231505309225
321 0.229110386888
322 0.229593987267
323 0.228694852078
324 0.227936052427
325 0.231191268512
326 0.228131808848
327 0.226995621606
328 0.22504856009
329 0.227427997167
330 0.226287970493
331 0.226732151617
332 0.228306274437
333 0.226662447615
334 0.227876929297
335 0.224370706164
336 0.224362437997
337 0.225623737559
338 0.226028282211
339 0.226906611606
340 0.225729697348
341 0.225436120133
342 0.226671377651
343 0.224674349381
344 0.222984169262
345 0.223158714371
346 0.22153217523
347 0.220121809643
348 0.220120900203
349 0.221144213121

==> latex_data/vae/mmd/svhn-img-0.05.txt <==
x y
100 0.230611186474
101 0.22850790003
102 0.227493434257
103 0.228336672221
104 0.224055970891
105 0.221313404898
106 0.221215271302
107 0.218795234224
108 0.220480588557
109 0.221293941531
110 0.222740760812
111 0.223313585502
112 0.222868964383
113 0.221836328077
114 0.224052833181
115 0.2247643762
116 0.225454239532
117 0.224885279871
118 0.226060645161
119 0.224970257721
120 0.221578624924
121 0.222441394961
122 0.220776239251
123 0.217883801047
124 0.219330699416
125 0.219049463443
126 0.219078005071
127 0.220617945713
128 0.222360557958
129 0.22425136506
130 0.224040862363
131 0.226347019555
132 0.228641175532
133 0.227293423536
134 0.223779506526
135 0.224784146936
136 0.225712059175
137 0.225060800108
138 0.22561114463
139 0.22416929944
140 0.223858597918
141 0.225474407925
142 0.226688476622
143 0.226018909341
144 0.225459888778
145 0.224039596007
146 0.223359145599
147 0.222962250559
148 0.22388761111
149 0.221871229055
150 0.221558687575
151 0.221311655317
152 0.221377747463
153 0.221389559209
154 0.222073583099
155 0.222614143992
156 0.223000656148
157 0.224453533446
158 0.225325305597
159 0.226048910741
160 0.226510728504
161 0.22371541027
162 0.221352964828
163 0.218218915371
164 0.21693429906
165 0.216380337648
166 0.216451080339
167 0.216482895943
168 0.217347942823
169 0.218423837215
170 0.217743026468
171 0.221061617936
172 0.224999054285
173 0.224276023095
174 0.223585526157
175 0.225923663583
176 0.226537081022
177 0.226471563369
178 0.226294909317
179 0.226267634624
180 0.224792945559
181 0.226327851821
182 0.226723914757
183 0.225091476794
184 0.227406654195
185 0.225887619274
186 0.226056729804
187 0.227659508426
188 0.226548562406
189 0.226203338439
190 0.225071483237
191 0.224041172097
192 0.224746361332
193 0.224257295892
194 0.226530409476
195 0.226955200866
196 0.223899568909
197 0.222163498908
198 0.221727420665
199 0.221459616987
200 0.221694628164
201 0.222585085118
202 0.223755559912
203 0.223761807816
204 0.224477544912
205 0.224047737737
206 0.222398327354
207 0.225042606294
208 0.222790351565
209 0.223766160416
210 0.224620529826
211 0.225531226543
212 0.22433280871
213 0.224634665857
214 0.226485692933
215 0.226444751323
216 0.225499302448
217 0.225276785082
218 0.224371371472
219 0.223551072748
220 0.224471993208
221 0.222810156251
222 0.221491689864
223 0.22129898365
224 0.222409064054
225 0.222589452996
226 0.221733950472
227 0.22160393743
228 0.224692447955
229 0.223757233148
230 0.222434293643
231 0.222480288196
232 0.222568815515
233 0.222371465511
234 0.222668811287
235 0.222296676569
236 0.220775974826
237 0.220679660101
238 0.220545506125
239 0.222659741084
240 0.222190186007
241 0.222702210753
242 0.22265866565
243 0.224321359133
244 0.225584574007
245 0.225805876816
246 0.227389439451
247 0.226336548071
248 0.224690729154
249 0.226640423389
250 0.225114323749
251 0.224127340206
252 0.223006458068
253 0.222400466642
254 0.220624758941
255 0.219782844576
256 0.221473110155
257 0.220045733745
258 0.2213672672
259 0.219916650761
260 0.222425623638
261 0.223099589368
262 0.221491733935
263 0.224345905274
264 0.225410299723
265 0.226544788159
266 0.224211487881
267 0.222269175112
268 0.22228397306
269 0.220778197016
270 0.220215353473
271 0.219511529277
272 0.219181498309
273 0.21954967082
274 0.219255840729
275 0.221086987699
276 0.218983064539
277 0.220879232858
278 0.218658405293
279 0.219578480994
280 0.221056176608
281 0.218493252061
282 0.219253876977
283 0.220416365638
284 0.220858800387
285 0.222306553126
286 0.22209628008
287 0.223748573356
288 0.225433892427
289 0.224097452129
290 0.223756322608
291 0.222961306249
292 0.221611500902
293 0.221156892904
294 0.221098732569
295 0.218580131234
296 0.217167870756
297 0.218585609922
298 0.218384737169
299 0.218226027676
300 0.219494471336
301 0.21899834823
302 0.220280986294
303 0.217714756766
304 0.217523435121
305 0.219701900168
306 0.22175650258
307 0.219331694051
308 0.219320880463
309 0.219489293185
310 0.218362333244
311 0.220063270093
312 0.221432796628
313 0.220670055422
314 0.218877341791
315 0.217559721081
316 0.214019372545
317 0.213417048251
318 0.215151330715
319 0.213977332483
320 0.214438179417
321 0.216432391136
322 0.216161865054
323 0.214836179939
324 0.21398355113
325 0.212546729218
326 0.21229618699
327 0.212045701823
328 0.210201677242
329 0.210346087993
330 0.210011222809
331 0.210030770991
332 0.211136775159
333 0.20930355605
334 0.208966622586
335 0.210084570091
336 0.212066547431
337 0.212579364643
338 0.213570432769
339 0.213814452862
340 0.212961133453
341 0.212550162978
342 0.212395936767
343 0.213006932195
344 0.21154723177
345 0.209622721857
346 0.210603514662
347 0.212852999585
348 0.214645416751
349 0.212312115214
350 0.210301322976
351 0.209442808962
352 0.210203410241
353 0.210391500097
354 0.210804832741
355 0.208411233584
356 0.208373824292
357 0.210932417415
358 0.212241920943
359 0.214187705979
360 0.212924063269
361 0.214977562987
362 0.214759756639
363 0.214184611127
364 0.214934856253
365 0.213904736331
366 0.214910440987
367 0.215911549462
368 0.217556332278
369 0.217966621249
370 0.218106523289
371 0.218916813388
372 0.219483934201
373 0.218364730464
374 0.218308413092
375 0.217799182856
376 0.218524873312
377 0.218507647015
378 0.2183677141
379 0.218289749264
380 0.218890954633
381 0.216771218816
382 0.21694332183
383 0.215908370506
384 0.213011475952
385 0.211620486114
386 0.211743153152
387 0.212129337733
388 0.210728534714
389 0.20935540287
390 0.20821995313
391 0.206409096173
392 0.206184706467
393 0.206584717451
394 0.206644919762
395 0.208684411947
396 0.208675129759
397 0.207475421684
398 0.208350246082
399 0.212129581983
400 0.211385264784
401 0.211651111297
402 0.209957580287
403 0.210320927386
404 0.212950198665
405 0.212270409325
406 0.212248615814
407 0.213368791897
408 0.214909441132
409 0.214436528041
410 0.214343183445
411 0.214187222005
412 0.214606588691
413 0.214893983055
414 0.217625868505
415 0.216787743837
416 0.21798774703
417 0.218976713367
418 0.217590716158
419 0.217672602037
420 0.215618876535
421 0.216226820477
422 0.216906750087
423 0.219678201206
424 0.221672443962
425 0.222467815147
426 0.222107484715
427 0.220670869116
428 0.220383306186
429 0.220425502694
430 0.220372955609
431 0.221000318545
432 0.222230852632
433 0.223404004521
434 0.222071392763
435 0.222093614546
436 0.220002188445
437 0.21944123295
438 0.221121481421
439 0.220593526202
440 0.219811408082
441 0.220246449866
442 0.221209848534
443 0.220845993657
444 0.22010935832
445 0.220973168732
446 0.217286706183
447 0.216081224388
448 0.216321206705
449 0.217788657923
450 0.218831819808
451 0.219961237289
452 0.218316301605
453 0.217521281923
454 0.217949224376
455 0.221262915795
456 0.220577668215
457 0.220115322415
458 0.220558896049
459 0.221127108311
460 0.22177528203
461 0.220440714829
462 0.222586691112
463 0.223759176242
464 0.223674459754
465 0.226366091322
466 0.226468615983
467 0.225227816756
468 0.224501048274
469 0.224616810102
470 0.224239596968
471 0.224669289639
472 0.225171426152
473 0.227875749609
474 0.227116736096
475 0.224272569155
476 0.223566911152
477 0.223959644565
478 0.226045060792
479 0.22599290225
480 0.223071776716
481 0.223493835188
482 0.222645546414
483 0.222427699128
484 0.222808865462
485 0.224822652579
486 0.225627076943
487 0.221499500337
488 0.221422183994
489 0.223268763419
490 0.223452473225
491 0.225812303298
492 0.229098799733
493 0.226323089173
494 0.225859997296
495 0.226463767618
496 0.225591701275
497 0.22483194185
498 0.223691857947
499 0.223017339643
500 0.223996542736
501 0.227920013528
502 0.227159443953
503 0.222164477656
504 0.220971447792
505 0.21958255578
506 0.222052829547
507 0.222476255728
508 0.223855985294
509 0.222963794743
510 0.223050427245
511 0.222340702691
512 0.224623546529
513 0.22247390508
514 0.220464616815
515 0.221564932588
516 0.223102740595
517 0.223153299337
518 0.225678798968
519 0.224707650084
520 0.224524008376
521 0.225473424698
522 0.223648955094
523 0.224174181133
524 0.223999220144
525 0.222536555105
526 0.222264065209
527 0.223375176387
528 0.223153997573
529 0.224358485608
530 0.224513803179
531 0.226013454776
532 0.22440739501
533 0.224191103428
534 0.225001285854
535 0.225638931273
536 0.226665225971
537 0.224322779712
538 0.221536676967
539 0.219088253805
540 0.22070690093
541 0.218099976838
542 0.219859044569
543 0.219363835001
544 0.221730502332
545 0.221106090907
546 0.221367453668
547 0.2233385113
548 0.221697346038
549 0.220621656279
550 0.221181017034
551 0.222059807867
552 0.221117313679
553 0.220094166131
554 0.219563457099
555 0.219557472807
556 0.219105900371
557 0.220368956623
558 0.218816232496
559 0.219370633505
560 0.218614071399
561 0.219319510306
562 0.220515869643
563 0.221473722275
564 0.220851541577
565 0.21938982661
566 0.22085808298
567 0.219465169974
568 0.221670510412
569 0.220334937675
570 0.221055204829
571 0.222438182312
572 0.221640099277
573 0.222690008488
574 0.221510633609
575 0.221765022339
576 0.2225554246
577 0.223457779326
578 0.220297363622
579 0.220607242971
580 0.219533957245
581 0.218101507826
582 0.218921011127
583 0.219712433717
584 0.218891349366
585 0.218579200953
586 0.217530189321
587 0.218684647552
588 0.219364430599
589 0.218930751806
590 0.216077437614
591 0.215264389131
592 0.214181927936
593 0.216860811457
594 0.218246573735
595 0.217503686328
596 0.218446234042
597 0.218238282344
598 0.21767267308
599 0.219559364836
600 0.218730853329
601 0.217248140499
602 0.218524855343
603 0.220325414034
604 0.219956752789
605 0.219843768734
606 0.218606522404
607 0.22035964779
608 0.218599694869
609 0.21777429472
610 0.218284019615
611 0.218645248594
612 0.217588752848
613 0.219123536447
614 0.222426679836
615 0.222403646952
616 0.224068195224
617 0.22427515829
618 0.221640836818
619 0.223038471547
620 0.219555012239
621 0.218985932865
622 0.219967694625
623 0.220375551219
624 0.220905856183
625 0.222664749719
626 0.223109579374
627 0.22348683107
628 0.221227127868
629 0.222681345142
630 0.222281027764
631 0.220230209414
632 0.220933732337
633 0.222594478389
634 0.22205841978
635 0.222427223787
636 0.220880646531
637 0.221019862027
638 0.223785329817
639 0.224203513429
640 0.223597687903
641 0.224258363949
642 0.223564022504
643 0.2200208823
644 0.221261360795
645 0.222916731858
646 0.224471100017
647 0.225073872346
648 0.226089530787
649 0.2265578418
650 0.226879985392
651 0.225758187586
652 0.227023732946
653 0.226764108007
654 0.225617068162
655 0.224263657242
656 0.225544538428
657 0.224581612998
658 0.225828033851
659 0.226718007708
660 0.226961365508
661 0.226955265653
662 0.227612587399
663 0.22792735797
664 0.226611772598
665 0.226437437645
666 0.225931971817
667 0.22626622475
668 0.226064033907
669 0.226325397857
670 0.225119569913
671 0.223097936499
672 0.222039185343
673 0.221562773905
674 0.222855569151
675 0.222955039394
676 0.221760602008
677 0.223128708874
678 0.22556747308
679 0.227686394203
680 0.228515065298
681 0.23097756135
682 0.231468513296
683 0.231599522716
684 0.230661086225
685 0.228905627295
686 0.22937771099
687 0.230189897409
688 0.228265810535
689 0.228358199621
690 0.231342018578
691 0.234280111718
692 0.234893531293
693 0.231774965193
694 0.229184711706
695 0.227759076181
696 0.227916093351
697 0.22792574319
698 0.227537891924
699 0.225982881536
700 0.225068312366
701 0.224340859671
702 0.225045579447
703 0.227176672955
704 0.228729288417
705 0.22528217958
706 0.225397137679
707 0.226115900464
708 0.225831662195
709 0.224166113468
710 0.222942096907
711 0.222045238813
712 0.22206219585
713 0.221669379846
714 0.221921350546
715 0.222929105307
716 0.223589323992
717 0.224638415583
718 0.226930970428
719 0.228123571435
720 0.228375318663
721 0.231089003625
722 0.232631218188
723 0.23224554433
724 0.228663412875
725 0.228260757734
726 0.227252986791
727 0.226537670045
728 0.227127428247
729 0.22671268773
730 0.226624481383
731 0.225682729601
732 0.222997621144
733 0.223247283701
734 0.223231440399
735 0.223651219828
736 0.22058986149
737 0.221009417561
738 0.219204540537
739 0.218031217966
740 0.218255862416
741 0.217175980546
742 0.215273612029
743 0.215511645571
744 0.216490121406
745 0.216043650764
746 0.215276938946
747 0.21522165307
748 0.216231986945
749 0.21804983987
750 0.216122073365
751 0.215802809608
752 0.218298825878
753 0.219214052319
754 0.219545241081
755 0.221205436532
756 0.221824891553
757 0.223278752545
758 0.22486172373
759 0.225212776035
760 0.228760238003
761 0.227626392954
762 0.226652420878
763 0.22665259466
764 0.227994989242
765 0.227843250813
766 0.226329196458
767 0.225183057165
768 0.222627765668
769 0.224121114843
770 0.223448795889
771 0.223383688551
772 0.22307766942
773 0.222739352356
774 0.222919961718
775 0.220736487648
776 0.221200671555
777 0.221658642857
778 0.22070515787
779 0.221736295541
780 0.221722972264
781 0.221826848634
782 0.221593538952
783 0.222349616573
784 0.223724167882
785 0.224416864332
786 0.228100106891
787 0.226743733493
788 0.227871273605
789 0.228102240657
790 0.228557898273
791 0.228278405493
792 0.225067547102
793 0.225565784947
794 0.225281254465
795 0.225552797534
796 0.225554565351
797 0.224147475906
798 0.223255549539
799 0.22227575758
800 0.220455660442
801 0.222509220137
802 0.220887621471
803 0.220033512773
804 0.219070139466
805 0.219935764905
806 0.221932916552
807 0.223867869137
808 0.227163116442
809 0.227987691301
810 0.227858163924
811 0.22926968269
812 0.229259701457
813 0.231219315223
814 0.231443893242
815 0.23157686726
816 0.229960744315
817 0.232186500361
818 0.232729937839
819 0.231437616135
820 0.230162412157
821 0.228201430154
822 0.229736363032
823 0.22747071811
824 0.227687349968
825 0.227298807893
826 0.226657386854
827 0.227572120317
828 0.227009430307
829 0.224463350164
830 0.22658638463
831 0.228215205404
832 0.228389721905
833 0.229643053479
834 0.229694559985
835 0.229731999473
836 0.229623653333
837 0.228442918228
838 0.229730964096
839 0.228117331281
840 0.230461920114
841 0.229106063005
842 0.229965177768
843 0.232978211231
844 0.232529886409
845 0.231967640155
846 0.230354402923
847 0.230365876301
848 0.225739033463
849 0.224300756459
850 0.228494326857
851 0.229878029586
852 0.229733053998
853 0.23167240637
854 0.23023325268
855 0.228509057377
856 0.229415457129
857 0.228857625093
858 0.230640450026
859 0.232603958903
860 0.230479321614
861 0.227992664539
862 0.227110687055
863 0.227652384154
864 0.225781047535
865 0.226695765613
866 0.227374523076
867 0.228903077916
868 0.229544933274
869 0.228104348462
870 0.228022428058
871 0.227739017225
872 0.228100004345
873 0.229983589716
874 0.229666363798
875 0.230635701745
876 0.230397452001
877 0.230276588251
878 0.233283980497
879 0.229854704634
880 0.230702931883
881 0.229538851156
882 0.228679613366
883 0.228676567054
884 0.228027671001
885 0.22945539902
886 0.229878347655
887 0.228104295541
888 0.22771920691
889 0.227767660469
890 0.227323066937
891 0.226624819555
892 0.225058528051
893 0.227636804754
894 0.227723541027
895 0.228542212497
896 0.228180273698
897 0.227580725288
898 0.227416765452
899 0.227069238508
900 0.230784145529


==> latex_data/vae/mmd/svhn-img-0.15.txt <==
x y
100 0.284644599566
101 0.280903492753
102 0.27861591415
103 0.282975225847
104 0.273354622255
105 0.26466963099
106 0.26194804007
107 0.254347553059
108 0.248151089538
109 0.247433203035
110 0.241601717929
111 0.244929351409
112 0.248471680473
113 0.247592417759
114 0.248419959045
115 0.246251199538
116 0.247510110329
117 0.247123311179
118 0.248797515347
119 0.248082246807
120 0.244286070749
121 0.244677546504
122 0.242899167097
123 0.240328165551
124 0.241261024445
125 0.241722899077
126 0.242081426228
127 0.244345261394
128 0.245899963084
129 0.247553955785
130 0.247326184132
131 0.249857398729
132 0.25133096652
133 0.250364119809
134 0.246806892614
135 0.247788066785
136 0.248540628794
137 0.247651723489
138 0.247679721633
139 0.246049316209
140 0.246006514761
141 0.24731224455
142 0.247800910889
143 0.247346969891
144 0.246159816846
145 0.244505632695
146 0.243859719449
147 0.243842793723
148 0.245036390579
149 0.243098167333
150 0.243211811289
151 0.243009146228
152 0.243607463712
153 0.243873966307
154 0.244876576483
155 0.244673337948
156 0.245122074603
157 0.246769654738
158 0.247397630671
159 0.247324727201
160 0.247135653635
161 0.244985178902
162 0.24251182931
163 0.239259406751
164 0.237856708159
165 0.236936694116
166 0.237113620839
167 0.237526335287
168 0.239615449105
169 0.240387682203
170 0.240540684269
171 0.244042622566
172 0.248757797316
173 0.247606421346
174 0.24677131636
175 0.249017695148
176 0.250242660048
177 0.249870204705
178 0.25019799126
179 0.250007012547
180 0.248216593026
181 0.250033242865
182 0.250086107535
183 0.248566397365
184 0.250461568433
185 0.24897916362
186 0.248736672605
187 0.250063370521
188 0.248744937267
189 0.248680955677
190 0.247557415126
191 0.24654812386
192 0.246907310436
193 0.247263034605
194 0.249859490276
195 0.251024448824
196 0.24755210875
197 0.245911541194
198 0.245573686187
199 0.245589044384
200 0.246236827997
201 0.245445483163
202 0.249917567469
203 0.249722075701
204 0.253071070316
205 0.252529185722
206 0.251616335426
207 0.255189046327
208 0.25699978605
209 0.254486856757
210 0.262054545492
211 0.262101504394
212 0.26310625497
213 0.264739460828
214 0.260292235475
215 0.262959018353
216 0.263021616686
217 0.262469533193
218 0.262262432291
219 0.261905506384
220 0.263187411402
221 0.262248447385
222 0.260058920057
223 0.259873311406
224 0.260309903077
225 0.25948000615
226 0.259016710417
227 0.258573221474
228 0.261515212723
229 0.261042741726
230 0.260288502371
231 0.259981152337
232 0.259920895716
233 0.260148347034
234 0.260217179639
235 0.259456353569
236 0.258796018584
237 0.258161593496
238 0.258647988701
239 0.260711093029
240 0.260347979028
241 0.261123465867
242 0.260826525243
243 0.262028774856
244 0.26396714471
245 0.263689605219
246 0.263723987681
247 0.263037199731
248 0.261134410217
249 0.262848569656
250 0.261568680083
251 0.259888996188
252 0.257610405006
253 0.256732336926
254 0.255538452285
255 0.254618273268
256 0.255949034687
257 0.25399245375
258 0.254853501233
259 0.254256135519
260 0.256089575319
261 0.256332145551
262 0.255287317769
263 0.257495146517
264 0.259300294366
265 0.260569956357
266 0.258320864377
267 0.256641129297
268 0.25603630964
269 0.254380319753
270 0.253669641649
271 0.252211243811
272 0.251074047613
273 0.251219519478
274 0.250612221785
275 0.252181282895
276 0.250524566305
277 0.252145323539
278 0.249968336407
279 0.251350467528
280 0.252773244024
281 0.25041185824
282 0.251530826385
283 0.25226309142
284 0.252770235113
285 0.25406670146
286 0.253632367225
287 0.255151832933
288 0.257513220334
289 0.257180277563
290 0.257762005503
291 0.25689196135
292 0.256045956793
293 0.255384872732
294 0.254516028091
295 0.251466464464
296 0.251104781854
297 0.252528746263
298 0.252689633396
299 0.252412796566
300 0.253847055304
301 0.252752274796
302 0.25525828443
303 0.247311761118
304 0.244628069107
305 0.252511784572
306 0.252063244065
307 0.249729062515
308 0.251475494232
309 0.257003831374
310 0.248093169437
311 0.241808610874
312 0.242920957466
313 0.242125083979
314 0.244916764582
315 0.237821386279
316 0.234647699525
317 0.233937745587
318 0.235457720667
319 0.234608543208
320 0.234983089797
321 0.236494180674
322 0.23716904702
323 0.235797507436
324 0.234705710837
325 0.233489627287
326 0.2337244271
327 0.234023503382
328 0.232363166693
329 0.232737772619
330 0.232640961433
331 0.232941903824
332 0.234030907055
333 0.232153897897
334 0.231784230691
335 0.23306166937
336 0.234804169495
337 0.235464965438
338 0.236009477294
339 0.23708878565
340 0.237280483158
341 0.235846704796
342 0.236204204733
343 0.236460646032
344 0.234596726957
345 0.233158459001
346 0.234414916921
347 0.235683281881
348 0.237676975104
349 0.236095677325
350 0.233979357292
351 0.233013365195
352 0.23418188922
353 0.234691697064
354 0.235213494866
355 0.232597523536
356 0.232153699216
357 0.234447062209
358 0.235705135176
359 0.237273934522
360 0.237128245669
361 0.239908954992
362 0.238851592441
363 0.238536508642
364 0.238840413147
365 0.238331947677
366 0.238759832442
367 0.240409084968
368 0.242445952492
369 0.243217756524
370 0.242966412765
371 0.243930046673
372 0.245559281635
373 0.245027747732
374 0.2452158215
375 0.244596463405
376 0.245028428042
377 0.245142567157
378 0.245093173925
379 0.244840538827
380 0.244933546011
381 0.242786436043
382 0.243149820209
383 0.242963390445
384 0.240112453154
385 0.238643555959
386 0.238317723487
387 0.238373290455
388 0.236646810605
389 0.235247082709
390 0.233811810114
391 0.232260600305
392 0.231919660062
393 0.23278992041
394 0.233529910195
395 0.235997691855
396 0.236094016692
397 0.234798021897
398 0.236380050851
399 0.2393094954
400 0.23849677211
401 0.238835502172
402 0.234470054457
403 0.238764250595
404 0.244031118832
405 0.243024164486
406 0.245088021844
407 0.245000749473
408 0.248014443905
409 0.24480589241
410 0.246292379343
411 0.248125558156
412 0.241526631696
413 0.247293439123
414 0.251939399296
415 0.252750511455
416 0.25364956552
417 0.255070819365
418 0.253542402562
419 0.253128616088
420 0.251127558617
421 0.251539689927
422 0.252194220983
423 0.254767083014
424 0.256806420104
425 0.258173129262
426 0.257965066416
427 0.256958175276
428 0.256833908054
429 0.256902915709
430 0.256711918116
431 0.256918866021
432 0.2579072381
433 0.258321945285
434 0.25752250575
435 0.257697070067
436 0.256015350912
437 0.255156615871
438 0.256916045396
439 0.255903229679
440 0.255144069569
441 0.256106375878
442 0.25692213043
443 0.256712994547
444 0.256492854908
445 0.256935321126
446 0.252965082063
447 0.251580919137
448 0.25172798825
449 0.253312633153
450 0.254765626043
451 0.256047088289
452 0.254701494587
453 0.253751361045
454 0.253587886081
455 0.256684823408
456 0.255935246095
457 0.25589526414
458 0.256121528859
459 0.255650422202
460 0.255894327809
461 0.254653355712
462 0.256720198924
463 0.257276822112
464 0.257396511834
465 0.259958750696
466 0.260105417309
467 0.258713424341
468 0.257584592418
469 0.257607765684
470 0.257533155591
471 0.257785964537
472 0.257991599407
473 0.260520135404
474 0.259747320167
475 0.257213889947
476 0.25665310704
477 0.25730114187
478 0.258772251873
479 0.258664246702
480 0.255989370303
481 0.255909041731
482 0.255240708454
483 0.254496982587
484 0.254512012652
485 0.256181847257
486 0.256506111231
487 0.252632776185
488 0.252483166963
489 0.253728223892
490 0.254436817016
491 0.256406715345
492 0.259789088736
493 0.257300577017
494 0.256979464758
495 0.257354144777
496 0.256710883296
497 0.256706802847
498 0.255804491843
499 0.254736336748
500 0.256307253907
501 0.264252460676
502 0.262192585698
503 0.254425511841
504 0.252301286811
505 0.248117003582
506 0.249943488991
507 0.256189581838
508 0.250411362865
509 0.254011553978
510 0.260185956552
511 0.257916967146
512 0.261969426435
513 0.258242371392
514 0.256922434332
515 0.26498620818
516 0.266450318708
517 0.265811578783
518 0.267553481276
519 0.267111322363
520 0.267276359418
521 0.268271199248
522 0.266525660075
523 0.266451875463
524 0.266252174539
525 0.264156494305
526 0.26364369858
527 0.264654356333
528 0.264955804722
529 0.266183464292
530 0.266745439005
531 0.267504221123
532 0.265594429517
533 0.265347343278
534 0.266092620819
535 0.266415883838
536 0.267054543222
537 0.265255379
538 0.263391808685
539 0.261873849383
540 0.2628494689
541 0.260727445742
542 0.261820843256
543 0.262583545995
544 0.264147031742
545 0.263659594214
546 0.264121531177
547 0.266005744047
548 0.264430227367
549 0.263921175919
550 0.265089842587
551 0.265823490991
552 0.264698825625
553 0.264191578657
554 0.264117662848
555 0.264288584567
556 0.264949520752
557 0.26536906391
558 0.264171817282
559 0.265579504172
560 0.26548934168
561 0.26564525203
562 0.26691777954
563 0.267364378558
564 0.266823624281
565 0.265467006063
566 0.266185403502
567 0.264934306228
568 0.266775025438
569 0.26504923698
570 0.265846336805
571 0.267538725067
572 0.267037952502
573 0.268414946352
574 0.266739552527
575 0.266822866891
576 0.267121466263
577 0.268139997832
578 0.265159191391
579 0.265401584433
580 0.265150818949
581 0.264534167538
582 0.265267242316
583 0.265462506069
584 0.264789783431
585 0.264259303802
586 0.263777389115
587 0.265631210086
588 0.266194928578
589 0.266942608706
590 0.263962513916
591 0.263465453893
592 0.262485802357
593 0.265158191391
594 0.266163276218
595 0.265894805373
596 0.266153968093
597 0.265898363623
598 0.265795201061
599 0.267857029938
600 0.266472466836
601 0.259210893854
602 0.263195265611
603 0.265331947861
604 0.259853437309
605 0.263125557802
606 0.255869203711
607 0.252233589561
608 0.255237979736
609 0.255995578319
610 0.254989227095
611 0.255154351497
612 0.256599073258
613 0.252002785853
614 0.246509559352
615 0.242603474479
616 0.244270323157
617 0.243815914966
618 0.241192547607
619 0.241996261862
620 0.238663847735
621 0.238296284027
622 0.238659464317
623 0.239603716872
624 0.240223321104
625 0.242594807854
626 0.243514803961
627 0.244504049757
628 0.243822202842
629 0.245528418005
630 0.246349237266
631 0.245004966655
632 0.245673609373
633 0.2470300047
634 0.246354346784
635 0.246898520878
636 0.245644217437
637 0.245691179137
638 0.247928139919
639 0.247419412664
640 0.247393422296
641 0.247690837915
642 0.247501309598
643 0.243248018672
644 0.244370476131
645 0.245624279861
646 0.24690873792
647 0.247721896611
648 0.248384882796
649 0.248421037177
650 0.248244449453
651 0.24718624795
652 0.247183882789
653 0.246924610704
654 0.246815620673
655 0.245505558495
656 0.246094869694
657 0.246131302037
658 0.247281187586
659 0.2474691147
660 0.246609886033
661 0.247225113732
662 0.24784646205
663 0.248489330436
664 0.247286770766
665 0.247025851967
666 0.247215898313
667 0.247744157147
668 0.247655936237
669 0.248064736832
670 0.247336061385
671 0.244768083776
672 0.243106700806
673 0.242339646137
674 0.244372595714
675 0.245106931414
676 0.244310515531
677 0.245698465933
678 0.247965460126
679 0.251108729563
680 0.250705259493
681 0.25230916905
682 0.252973215828
683 0.253260587905
684 0.252581125189
685 0.251193312372
686 0.251803978261
687 0.252433161859
688 0.250912106794
689 0.251071203567
690 0.254253386376
691 0.256665529395
692 0.257508255283
693 0.253952971014
694 0.251040277393
695 0.249501133059
696 0.250023520304
697 0.250321353744
698 0.249879823002
699 0.248478608064
700 0.247058566474
701 0.24689781546
702 0.247920307554
703 0.250927360566
704 0.25540991465
705 0.249328306861
706 0.251936121359
707 0.254807678563
708 0.2565241862
709 0.257524260051
710 0.256682832284
711 0.26038778888
712 0.260153196805
713 0.260088154647
714 0.262078030127
715 0.264160221742
716 0.264162596398
717 0.265960570123
718 0.268082625543
719 0.269992039433
720 0.270466537846
721 0.272863739441
722 0.274247529455
723 0.27402948626
724 0.270593563797
725 0.269371686001
726 0.269034848919
727 0.268746495506
728 0.268949721662
729 0.268651258909
730 0.267881665446
731 0.26698404992
732 0.264961487047
733 0.265045007723
734 0.264440407025
735 0.265011458371
736 0.261444588109
737 0.262090512842
738 0.260385035791
739 0.259609187458
740 0.259218048276
741 0.258320634318
742 0.256697188368
743 0.256668091614
744 0.258072411496
745 0.25797505364
746 0.256635630045
747 0.2566291136
748 0.258220767836
749 0.260912071816
750 0.259348900655
751 0.259669170338
752 0.262568571768
753 0.263421047622
754 0.264103827065
755 0.26582545955
756 0.266745829982
757 0.267658561408
758 0.268742919552
759 0.269040347246
760 0.273422905398
761 0.272089790704
762 0.271568155902
763 0.271569227072
764 0.272883947712
765 0.272653024817
766 0.270732758885
767 0.269292150628
768 0.267279755835
769 0.269124247046
770 0.268643491454
771 0.268773342102
772 0.268519135943
773 0.268146255224
774 0.268581285387
775 0.265775411874
776 0.266754526831
777 0.267457767562
778 0.266644797362
779 0.267655477495
780 0.267790594669
781 0.268138984967
782 0.267836547282
783 0.26819967672
784 0.268756512695
785 0.269194697928
786 0.272735051552
787 0.271337534829
788 0.272357611365
789 0.271503172131
790 0.271530802016
791 0.271306764575
792 0.26809070428
793 0.268245006782
794 0.268602088462
795 0.268396212479
796 0.268405185724
797 0.267161238375
798 0.266497383513
799 0.266054951875
800 0.264297729211
801 0.26779497719
802 0.264435882287
803 0.26177560263
804 0.256096549997
805 0.259166418118
806 0.263271410067
807 0.25991835789
808 0.254795333782
809 0.254721283372
810 0.253127140951
811 0.251091784398
812 0.247117338736
813 0.247300512182
814 0.245325843123
815 0.242081272466
816 0.240372157599
817 0.241669082252
818 0.242687572466
819 0.242055707784
820 0.241986987049
821 0.240350365827
822 0.242000446623
823 0.23963094932
824 0.240224667981
825 0.239997899378
826 0.239129395051
827 0.239752186637
828 0.240208283647
829 0.237184513454
830 0.239468676796
831 0.241294136591
832 0.242098513123
833 0.243422288276
834 0.244162668075
835 0.243556458724
836 0.243649512937
837 0.242102218239
838 0.242904507076
839 0.240987241758
840 0.243984027802
841 0.241957946611
842 0.24343467237
843 0.246342293983
844 0.245467360319
845 0.244667200311
846 0.24262793955
847 0.243028867381
848 0.238972985631
849 0.236744970601
850 0.240450888635
851 0.241678722258
852 0.241449830501
853 0.242905336165
854 0.241477322321
855 0.240123724254
856 0.24016865226
857 0.239755074455
858 0.241127806965
859 0.243686232506
860 0.242690457958
861 0.240397313997
862 0.239874418978
863 0.240093588646
864 0.239189243808
865 0.240574754031
866 0.241371945244
867 0.243029612845
868 0.243271348385
869 0.241922216105
870 0.241378611447
871 0.241353262929
872 0.241211438298
873 0.243073331694
874 0.241931245496
875 0.242342400472
876 0.242068680451
877 0.242254736991
878 0.245193463618
879 0.241635349314
880 0.243506423009
881 0.242942051156
882 0.242359449952
883 0.242668902002
884 0.242183656342
885 0.243592551458
886 0.24394450325
887 0.242121040065
888 0.24189546621
889 0.242557405907
890 0.241790526841
891 0.241146180119
892 0.239691594262
893 0.241836605577
894 0.24105827514
895 0.242527042979
896 0.242688828127
897 0.242006350739
898 0.241625128823
899 0.240388019425
900 0.2441608212


==> latex_data/vae/mmd/svhn-img-0.25.txt <==
x y
100 0.340752725151
101 0.336623792524
102 0.333631669121
103 0.340648036779
104 0.328636380456
105 0.316225549267
106 0.311148116528
107 0.298985697904
108 0.288582812741
109 0.286347994042
110 0.276202880636
111 0.284398231478
112 0.292212594576
113 0.292256228254
114 0.293946979468
115 0.289383433281
116 0.280301181311
117 0.286953651142
118 0.289014411857
119 0.30033739272
120 0.291074142451
121 0.288975823417
122 0.294178722904
123 0.287758263509
124 0.284683524531
125 0.285853608646
126 0.285777315531
127 0.288896195716
128 0.289459700445
129 0.291536443238
130 0.289785292271
131 0.291492511856
132 0.292519209743
133 0.291508290584
134 0.290146817103
135 0.290139598634
136 0.291448553262
137 0.291338088925
138 0.289998685276
139 0.288401127202
140 0.288980322502
141 0.289962880293
142 0.289695140712
143 0.290296505639
144 0.288369608931
145 0.286615764466
146 0.286128044945
147 0.288016765031
148 0.28873185426
149 0.287835523898
150 0.287801694546
151 0.287680171995
152 0.287560134812
153 0.28823115036
154 0.289534704102
155 0.287150443653
156 0.287380514216
157 0.289505965311
158 0.291475225884
159 0.28923698415
160 0.287812107366
161 0.28621460553
162 0.2845189084
163 0.281542454826
164 0.28098668163
165 0.280508606235
166 0.281202711362
167 0.282139151031
168 0.283051210002
169 0.283629422305
170 0.285588917919
171 0.286208721722
172 0.289747745092
173 0.289838687534
174 0.288364311005
175 0.289081581687
176 0.29101112272
177 0.291457474804
178 0.291500047198
179 0.291130942356
180 0.288513499467
181 0.290123434449
182 0.290201918224
183 0.28991811534
184 0.291457955669
185 0.289308048956
186 0.288642107047
187 0.290365257935
188 0.288726043584
189 0.288074700957
190 0.288255049023
191 0.287631488925
192 0.287887839161
193 0.289316470152
194 0.29270790697
195 0.295344948265
196 0.293508404518
197 0.29165455076
198 0.29112174514
199 0.291924845474
200 0.293583592712
201 0.290508067597
202 0.298282448007
203 0.297592899721
204 0.302854895363
205 0.302579893285
206 0.300864110057
207 0.30611493235
208 0.308740562737
209 0.305992840177
210 0.316402097718
211 0.316582267104
212 0.318506018504
213 0.319664036812
214 0.313160478116
215 0.317315425819
216 0.327879392294
217 0.327916804488
218 0.331101974329
219 0.329751332063
220 0.335952544104
221 0.32822171246
222 0.322543898289
223 0.32146262392
224 0.32321276507
225 0.312567070135
226 0.31391463259
227 0.311529165032
228 0.313612400132
229 0.311851368029
230 0.311764986208
231 0.310774867526
232 0.311129978461
233 0.311168878009
234 0.31026288514
235 0.310206406133
236 0.30886081586
237 0.307701458956
238 0.308018485661
239 0.308569426806
240 0.308896267777
241 0.308915907543
242 0.308494111747
243 0.30995277081
244 0.311421572272
245 0.310996268191
246 0.31038990209
247 0.308379818826
248 0.307211733702
249 0.308226229127
250 0.307134404254
251 0.30588932657
252 0.304049171548
253 0.303876571343
254 0.302253881817
255 0.303487509517
256 0.305052167489
257 0.303864359688
258 0.303142777432
259 0.306830236985
260 0.306470838366
261 0.306864514998
262 0.307291777944
263 0.308395185475
264 0.309260787761
265 0.309041542331
266 0.30814248211
267 0.307310481749
268 0.307705194684
269 0.306413733087
270 0.305325741271
271 0.305555678576
272 0.304498388957
273 0.304217368561
274 0.30317995614
275 0.3051153377
276 0.303591633286
277 0.303592953247
278 0.303721357804
279 0.304951877442
280 0.306886585993
281 0.306147987085
282 0.306291740428
283 0.305322027052
284 0.304555787716
285 0.304539641572
286 0.303877260242
287 0.304125491883
288 0.306782838898
289 0.307182816379
290 0.309652671843
291 0.309797123846
292 0.3098939013
293 0.308673172209
294 0.307590461408
295 0.303762595017
296 0.303731126934
297 0.305119011802
298 0.306638493466
299 0.307712949253
300 0.30926545803
301 0.307696510928
302 0.311032874552
303 0.29956798755
304 0.294933035861
305 0.305878996312
306 0.308033291657
307 0.304618138797
308 0.307064697189
309 0.313285214274
310 0.302853180292
311 0.293257674539
312 0.295537451317
313 0.294290876253
314 0.298095605084
315 0.287592241418
316 0.276969417272
317 0.276178468338
318 0.268859510123
319 0.260399258517
320 0.256288639195
321 0.260146910301
322 0.257829222502
323 0.259751339705
324 0.259625107723
325 0.260680313462
326 0.258371493878
327 0.257973422061
328 0.257272280468
329 0.258495355286
330 0.259420671743
331 0.261481125365
332 0.262767842036
333 0.261907671634
334 0.262986557679
335 0.262752722004
336 0.26462007669
337 0.264469447821
338 0.265288854048
339 0.267435380188
340 0.267844851191
341 0.265411243202
342 0.265942951402
343 0.26398211504
344 0.263019120115
345 0.262782213063
346 0.262762243177
347 0.26345664681
348 0.264903717974
349 0.263016092787
350 0.261215975501
351 0.26085086125
352 0.262348420794
353 0.262873547469
354 0.262691890242
355 0.259214590075
356 0.258229797875
357 0.258876574892
358 0.25910820444
359 0.258451826449
360 0.260515949967
361 0.264163465174
362 0.261993068543
363 0.263139156859
364 0.262436487966
365 0.265104693554
366 0.265841605335
367 0.267170905043
368 0.269680911982
369 0.270829771651
370 0.269734028552
371 0.271659268427
372 0.274626235675
373 0.274594441797
374 0.275766350415
375 0.275395076689
376 0.276174321096
377 0.278173867053
378 0.277790645551
379 0.276074948802
380 0.274781619254
381 0.272189577757
382 0.274248563786
383 0.275801926232
384 0.273370635023
385 0.273976259156
386 0.274194163025
387 0.274810559374
388 0.27339120077
389 0.271155970521
390 0.26854380938
391 0.266869032189
392 0.266225345982
393 0.26782838309
394 0.268630472321
395 0.27057814688
396 0.271390983742
397 0.270484979063
398 0.271466072935
399 0.271777900208
400 0.27224450581
401 0.272871657848
402 0.26680300397
403 0.273079228318
404 0.279659690373
405 0.27842640043
406 0.279999004138
407 0.280358961866
408 0.283161586601
409 0.279215928368
410 0.281380615954
411 0.283308535377
412 0.275237068386
413 0.28151551157
414 0.286476797561
415 0.28728589054
416 0.291588085936
417 0.288287144521
418 0.29490932283
419 0.298340705466
420 0.30671048155
421 0.310214053414
422 0.316655049915
423 0.316956092889
424 0.319987691202
425 0.318112481285
426 0.318149475669
427 0.31823035805
428 0.318994167154
429 0.318973588286
430 0.317369668813
431 0.317150097103
432 0.316548204776
433 0.317444803997
434 0.316278463896
435 0.317462723897
436 0.316128091389
437 0.316832868927
438 0.317438863941
439 0.315147015585
440 0.313943030611
441 0.315413604625
442 0.317146907811
443 0.316707220921
444 0.31606125327
445 0.31756203095
446 0.315935358828
447 0.314735216625
448 0.314976367641
449 0.31666846668
450 0.319528302991
451 0.319508640597
452 0.317516423091
453 0.314987718733
454 0.314472077998
455 0.315664467553
456 0.314425206391
457 0.313895636502
458 0.314310115056
459 0.313423467509
460 0.314162599535
461 0.313050714323
462 0.314740423839
463 0.314127204924
464 0.315285457287
465 0.315761641578
466 0.314581534918
467 0.314085206272
468 0.311994786442
469 0.311530560153
470 0.312969182538
471 0.313026708483
472 0.311489189457
473 0.312418741867
474 0.312564940441
475 0.310822467712
476 0.310570323158
477 0.311021677469
478 0.310823011702
479 0.3109746058
480 0.30900683526
481 0.307788631766
482 0.307791777201
483 0.307538496375
484 0.307198240558
485 0.307535718689
486 0.308096107401
487 0.304742158918
488 0.30448260117
489 0.304858670878
490 0.305711494727
491 0.306732578532
492 0.308782438994
493 0.307892100922
494 0.308139100176
495 0.308682044743
496 0.308990517672
497 0.309292887359
498 0.308779596168
499 0.308736620708
500 0.310597381872
501 0.321282301457
502 0.320522652082
503 0.310528518759
504 0.30857244971
505 0.301974575371
506 0.305301975198
507 0.314150778345
508 0.305545630484
509 0.312154385868
510 0.319652827497
511 0.315921861678
512 0.321721244176
513 0.316903762896
514 0.314910506903
515 0.325008694745
516 0.334962332419
517 0.336419330996
518 0.324350765828
519 0.328062081419
520 0.316118779715
521 0.318483507658
522 0.311054633676
523 0.306907603562
524 0.30415312877
525 0.303672896883
526 0.302888486087
527 0.302937045312
528 0.302173985991
529 0.303174862128
530 0.303947510843
531 0.30404145259
532 0.30364611422
533 0.303470941322
534 0.303990694291
535 0.304357171411
536 0.304404947192
537 0.301377208748
538 0.301996953884
539 0.303242800021
540 0.303660319146
541 0.302726106689
542 0.302887340291
543 0.305169452975
544 0.305206225343
545 0.304079222872
546 0.303791756701
547 0.305185254539
548 0.303375728962
549 0.304279226807
550 0.304154105519
551 0.30434592792
552 0.305475211983
553 0.306397930949
554 0.307141575576
555 0.30865043203
556 0.311205536226
557 0.310863731195
558 0.311805054537
559 0.314739553921
560 0.315167592334
561 0.315905530726
562 0.317234785362
563 0.3170556012
564 0.315816722952
565 0.315749756231
566 0.316529043201
567 0.315715254175
568 0.316931499556
569 0.316548794388
570 0.31664922116
571 0.317918315232
572 0.318070624364
573 0.320756860255
574 0.317383169064
575 0.315976136299
576 0.315234576129
577 0.316484410518
578 0.31631689462
579 0.317039070065
580 0.316561551165
581 0.317052769356
582 0.317142516769
583 0.315592414394
584 0.315406935263
585 0.313952047163
586 0.313277581794
587 0.315012828339
588 0.314878289702
589 0.316567666189
590 0.315452751979
591 0.314983363828
592 0.314555884338
593 0.315305261776
594 0.314916615445
595 0.315275362471
596 0.314210510342
597 0.313261648587
598 0.313455591052
599 0.314745656543
600 0.313983775097
601 0.305007298451
602 0.308879708908
603 0.311004849728
604 0.303936019919
605 0.308304483856
606 0.299406876392
607 0.293568902997
608 0.298430709014
609 0.29803186654
610 0.296721724
611 0.296486762626
612 0.298555941772
613 0.293479542978
614 0.286631337115
615 0.283071287322
616 0.280017827435
617 0.282928232264
618 0.28151668972
619 0.285361613315
620 0.286549759175
621 0.285002508578
622 0.285894777539
623 0.291910009449
624 0.29903446637
625 0.293943844996
626 0.295247245441
627 0.296330395869
628 0.296409762221
629 0.297509210929
630 0.299298846518
631 0.299306032363
632 0.300006485512
633 0.30067971218
634 0.300139438103
635 0.300055613408
636 0.299613476014
637 0.301006206062
638 0.302109501624
639 0.298459365794
640 0.298396118153
641 0.29822970379
642 0.298078136722
643 0.294763452521
644 0.296814623386
645 0.298568699287
646 0.299977071964
647 0.30015330354
648 0.300065126105
649 0.298738170785
650 0.29672179404
651 0.296383963416
652 0.293255453562
653 0.292638724509
654 0.292848744068
655 0.292938589712
656 0.290986126725
657 0.292365172486
658 0.291854603759
659 0.28948423586
660 0.286467434145
661 0.28718423205
662 0.286978167086
663 0.288536624517
664 0.287629503772
665 0.287434668392
666 0.288315475699
667 0.287878966876
668 0.287140051265
669 0.286314814372
670 0.287700417886
671 0.285639155894
672 0.284722208953
673 0.282763920239
674 0.284749062621
675 0.28660209005
676 0.286569411854
677 0.286985121457
678 0.287307716252
679 0.290610507108
680 0.28852176575
681 0.289490067469
682 0.290354789646
683 0.291768569416
684 0.292007087447
685 0.292890774299
686 0.293790524623
687 0.29216130101
688 0.291465520157
689 0.291985822352
690 0.294838099728
691 0.29593026154
692 0.297200163052
693 0.294329176378
694 0.293444444624
695 0.291953623882
696 0.292265834128
697 0.292874261741
698 0.291760664771
699 0.290960521022
700 0.287981345964
701 0.289101886109
702 0.289612528009
703 0.294307244702
704 0.302993479591
705 0.294815876347
706 0.297546788526
707 0.304288634682
708 0.307486958557
709 0.310113725886
710 0.308981540729
711 0.314689523435
712 0.314702367218
713 0.313800385612
714 0.314548049209
715 0.316951558028
716 0.32587830978
717 0.315622443476
718 0.32322152075
719 0.311905088801
720 0.315295165281
721 0.315316526444
722 0.323652899206
723 0.314580803194
724 0.308641265438
725 0.309857308319
726 0.310626505918
727 0.311839993593
728 0.311642525656
729 0.311104969018
730 0.309235317025
731 0.308766310844
732 0.308102393753
733 0.309635340969
734 0.308035508541
735 0.309262516037
736 0.306318295688
737 0.307373281636
738 0.306311531683
739 0.307627672704
740 0.307390043287
741 0.308060334066
742 0.308122866544
743 0.308267240388
744 0.308998701051
745 0.309708836284
746 0.308271873899
747 0.30920963774
748 0.310007316206
749 0.312735803097
750 0.313504304394
751 0.315054098976
752 0.318206913218
753 0.319594074356
754 0.320244924195
755 0.320981839715
756 0.323217989373
757 0.32294151465
758 0.323492965977
759 0.325208690371
760 0.329412383625
761 0.327311855659
762 0.327230828836
763 0.327258218673
764 0.32855575612
765 0.327789658254
766 0.326661206474
767 0.325302347493
768 0.323648748178
769 0.325252868005
770 0.323166928951
771 0.32240883754
772 0.323503699503
773 0.32280287047
774 0.324870717978
775 0.321959503113
776 0.323034052058
777 0.324600112637
778 0.323952629029
779 0.324004931951
780 0.325322622612
781 0.325497842692
782 0.325270201065
783 0.325004727213
784 0.324546333965
785 0.325156250349
786 0.327708383417
787 0.326930630937
788 0.326274680073
789 0.324835075837
790 0.324363561523
791 0.324567641749
792 0.321912255971
793 0.321931061299
794 0.3219688383
795 0.321643728079
796 0.32184182096
797 0.322096305811
798 0.321373941203
799 0.321136858793
800 0.319810378987
801 0.323305632272
802 0.319277562209
803 0.315654933925
804 0.306091520005
805 0.310023693608
806 0.315842403451
807 0.310435117898
808 0.302798313592
809 0.30214764162
810 0.300049142813
811 0.296041318479
812 0.289282445267
813 0.289825039534
814 0.288453919739
815 0.281700751761
816 0.280524660974
817 0.286343482486
818 0.284439194148
819 0.288290417815
820 0.286454902533
821 0.285435298226
822 0.281923557696
823 0.286814013139
824 0.282276253548
825 0.284486103275
826 0.283220320451
827 0.281133129568
828 0.281615007399
829 0.278473718524
830 0.281184017827
831 0.282874797891
832 0.283223127637
833 0.282896269479
834 0.284884191351
835 0.282476681346
836 0.283109413799
837 0.281178173975
838 0.282963532709
839 0.282247775754
840 0.284248011206
841 0.280462079497
842 0.280795735125
843 0.282873025288
844 0.282612167248
845 0.281832234664
846 0.278808460251
847 0.279025750539
848 0.276812727139
849 0.2739866719
850 0.277305614417
851 0.277340622632
852 0.277916084179
853 0.277726791752
854 0.276442445106
855 0.275406614306
856 0.274694307028
857 0.274447585626
858 0.27614126512
859 0.277058238637
860 0.276760373425
861 0.275013139
862 0.27502921656
863 0.274708209609
864 0.274781643716
865 0.276761597783
866 0.276851082367
867 0.278053004092
868 0.279871995946
869 0.276939836578
870 0.276238386848
871 0.277709846979
872 0.27603163111
873 0.276641587772
874 0.272842352108
875 0.27252347
876 0.272828517507
877 0.271323057472
878 0.273612567387
879 0.270785997364
880 0.272835382549
881 0.272328299338
882 0.271544525227
883 0.272577206859
884 0.272180041076
885 0.273639097128
886 0.273002571136
887 0.272732252684
888 0.273517053211
889 0.273646806288
890 0.273353671936
891 0.273180932241
892 0.272339255754
893 0.272790389983
894 0.270299412156
895 0.271198933221
896 0.271936046092
897 0.271092406894
898 0.271930492974
899 0.269186419236
900 0.271521543335


==> latex_data/vae/mmd/svhn-img-0.5.txt <==
x y
100 0.539563978868
101 0.534560441364
102 0.531254056377
103 0.538571943169
104 0.524833904003
105 0.511434180526
106 0.50627193006
107 0.492519079642
108 0.480914137834
109 0.477782928541
110 0.464488103789
111 0.473926140767
112 0.483262708519
113 0.481172466985
114 0.484052874774
115 0.478847310582
116 0.467530407998
117 0.474455770097
118 0.477956470186
119 0.492757062767
120 0.481089252638
121 0.478188939486
122 0.485371531941
123 0.478054764245
124 0.475001706066
125 0.476478302918
126 0.464598293131
127 0.457904560926
128 0.44957031676
129 0.450676586032
130 0.455024233688
131 0.444810117377
132 0.447154722264
133 0.437152907226
134 0.435536937417
135 0.441472077076
136 0.452655403711
137 0.462716909076
138 0.462943392612
139 0.461903659605
140 0.461653660439
141 0.453328323852
142 0.448946320932
143 0.436442142563
144 0.436293535693
145 0.436020752298
146 0.434303493441
147 0.432149174677
148 0.424464346591
149 0.421214597417
150 0.417626227153
151 0.418011247426
152 0.419057503422
153 0.419578045786
154 0.421231689067
155 0.419710437442
156 0.419731677129
157 0.421153862622
158 0.42215303769
159 0.42180362698
160 0.421348452615
161 0.420486350331
162 0.418505526394
163 0.416654287084
164 0.415416500834
165 0.413113395923
166 0.414008909238
167 0.414797008188
168 0.417581127685
169 0.418482395934
170 0.418720104847
171 0.420784318129
172 0.424475636887
173 0.424215979889
174 0.423848918711
175 0.424026395369
176 0.425919053589
177 0.425019343182
178 0.425659982104
179 0.42511375253
180 0.423775644395
181 0.425372052296
182 0.425729316747
183 0.424252187562
184 0.425495438729
185 0.424379886914
186 0.425159221368
187 0.426049832149
188 0.425668227307
189 0.424689429534
190 0.423703388529
191 0.422296681226
192 0.421319355508
193 0.422560732912
194 0.424680260547
195 0.425918000663
196 0.424166790559
197 0.423789550069
198 0.422969944041
199 0.42354829457
200 0.424037456974
201 0.421041386374
202 0.429499601289
203 0.4285813134
204 0.435448233955
205 0.434400470891
206 0.433963975243
207 0.440628056202
208 0.442891671938
209 0.438768016714
210 0.450928013751
211 0.451178657119
212 0.453649921606
213 0.456103810708
214 0.448828519804
215 0.453583848767
216 0.465075830226
217 0.465741724448
218 0.468447669383
219 0.467050448781
220 0.473101029665
221 0.4654637802
222 0.460154997478
223 0.46004177059
224 0.461706610258
225 0.451661218761
226 0.453158017801
227 0.464024281456
228 0.463489603629
229 0.463759280114
230 0.453161180767
231 0.458706464103
232 0.450638429666
233 0.450730948782
234 0.463209577584
235 0.468986314818
236 0.462318826901
237 0.455742285834
238 0.454427682064
239 0.446821430632
240 0.44848356106
241 0.444408521186
242 0.449594975531
243 0.461098077049
244 0.474358597861
245 0.473602990015
246 0.473879448067
247 0.478583720838
248 0.483154580839
249 0.476638095401
250 0.478917277783
251 0.477633675391
252 0.475149421024
253 0.474646821977
254 0.473125530775
255 0.471902529843
256 0.473764491753
257 0.471871151321
258 0.471949978811
259 0.473466043975
260 0.474088253987
261 0.473776496475
262 0.473642844408
263 0.474711110494
264 0.476954498671
265 0.477525271339
266 0.476273790039
267 0.474459835731
268 0.473878630305
269 0.471982159961
270 0.470770176277
271 0.470045899271
272 0.467424314959
273 0.467745063405
274 0.466680803856
275 0.468313033241
276 0.467349411206
277 0.467620613312
278 0.466791404477
279 0.46789741686
280 0.469850443031
281 0.468423800237
282 0.4691670293
283 0.46905854256
284 0.469366553877
285 0.470675394054
286 0.470075847165
287 0.470500840883
288 0.47301682932
289 0.472941882989
290 0.474545962916
291 0.473870829911
292 0.473795901624
293 0.47211042608
294 0.469828025634
295 0.466654241247
296 0.467231333161
297 0.46828470662
298 0.468980750582
299 0.469168560626
300 0.469755509561
301 0.467982102959
302 0.471056590742
303 0.458581906853
304 0.452813087136
305 0.465472206837
306 0.467786123225
307 0.462932341147
308 0.465473369621
309 0.473424032638
310 0.460491372021
311 0.450378151549
312 0.452620252914
313 0.450938829915
314 0.45435582695
315 0.442843228641
316 0.429391708237
317 0.427971524813
318 0.418872253341
319 0.40636275364
320 0.400223075552
321 0.404981146952
322 0.40436999215
323 0.407757062369
324 0.407752284194
325 0.409544514325
326 0.409394865921
327 0.400840865375
328 0.401272481681
329 0.401358440216
330 0.410440507739
331 0.41200770515
332 0.418472251079
333 0.417299216922
334 0.408394977633
335 0.398248817701
336 0.397246838446
337 0.402771931375
338 0.403196958749
339 0.409720437009
340 0.405638996547
341 0.414633176045
342 0.410329481075
343 0.410175628617
344 0.410365217205
345 0.41510319791
346 0.412542089353
347 0.411878393153
348 0.411247744326
349 0.419288757287
350 0.415053459376
351 0.414365865483
352 0.415359988746
353 0.415567439846
354 0.416881682191
355 0.415145953864
356 0.414301076082
357 0.415189226832
358 0.415833158333
359 0.416438444115
360 0.417140896056
361 0.419957558149
362 0.418114216667
363 0.418851596926
364 0.41919569996
365 0.419831205668
366 0.420033944029
367 0.422114828943
368 0.423687908944
369 0.42472011477
370 0.424166022338
371 0.42476447164
372 0.426379034
373 0.425828185605
374 0.426593090384
375 0.425637897911
376 0.425292413525
377 0.425977058623
378 0.427102590885
379 0.427038948322
380 0.42557430686
381 0.42392424347
382 0.425027986444
383 0.42614548111
384 0.424822841808
385 0.424407541134
386 0.424499969418
387 0.424780632728
388 0.423142860147
389 0.420940921411
390 0.419311731889
391 0.418769801203
392 0.417998699312
393 0.418857626445
394 0.420255317858
395 0.42284689817
396 0.42333250991
397 0.421144202594
398 0.421944934292
399 0.42346687581
400 0.423518580884
401 0.423196434242
402 0.414183719435
403 0.424934712922
404 0.434027100267
405 0.43194103817
406 0.434859700272
407 0.434700076987
408 0.439603246581
409 0.433997092924
410 0.436467153853
411 0.439302823805
412 0.427559778468
413 0.436047663807
414 0.44312325189
415 0.443468060524
416 0.448768931472
417 0.444216067563
418 0.453460001424
419 0.458704139144
420 0.468947154766
421 0.473592882119
422 0.481259126922
423 0.481710940782
424 0.484718228322
425 0.483113690303
426 0.479445870066
427 0.491542774327
428 0.489744655324
429 0.486592356238
430 0.472891298393
431 0.47012928772
432 0.469356936372
433 0.481545473764
434 0.478913047311
435 0.48081079066
436 0.478000541159
437 0.479258574115
438 0.480839189424
439 0.470287314083
440 0.469754667222
441 0.475650222927
442 0.486020151042
443 0.485012193499
444 0.471332606926
445 0.461379827833
446 0.470662020596
447 0.482399970424
448 0.483166384677
449 0.484512731617
450 0.484214239706
451 0.485598399463
452 0.485692619863
453 0.485101549037
454 0.48377995807
455 0.485755925822
456 0.485226904518
457 0.485680137756
458 0.485172161308
459 0.483132977063
460 0.482612043646
461 0.482274773346
462 0.483513787808
463 0.482952831455
464 0.482767280393
465 0.484678639444
466 0.484928335642
467 0.483876419929
468 0.482004230664
469 0.481280346607
470 0.481671149621
471 0.48190900828
472 0.481522132553
473 0.482455338115
474 0.482400860881
475 0.48130515046
476 0.480862300495
477 0.481588200639
478 0.482187760736
479 0.481732206849
480 0.480968160471
481 0.480164195196
482 0.480113275617
483 0.479499027669
484 0.479238176273
485 0.480058436505
486 0.479746087506
487 0.477371783565
488 0.476808428468
489 0.476687156192
490 0.478325892429
491 0.478464053909
492 0.481026696906
493 0.47994320541
494 0.480240204369
495 0.479798474696
496 0.479606142152
497 0.480540785662
498 0.480473408172
499 0.479040938169
500 0.481279708761
501 0.493455907611
502 0.490873169361
503 0.479711510744
504 0.47689199228
505 0.467775157002
506 0.472799271201
507 0.482192639791
508 0.471754190561
509 0.481146288686
510 0.490862127641
511 0.487103422422
512 0.493148692602
513 0.48745224933
514 0.484931226573
515 0.497299662413
516 0.508155735158
517 0.508877477043
518 0.495085687872
519 0.498736156931
520 0.486030429886
521 0.489663162524
522 0.481744591719
523 0.477114065864
524 0.473948908824
525 0.473715144948
526 0.485234564064
527 0.471914669161
528 0.479146136611
529 0.48039691926
530 0.483016040774
531 0.490298724757
532 0.481671177118
533 0.46803595233
534 0.469298377524
535 0.480901096277
536 0.481194897359
537 0.469979885127
538 0.472977387736
539 0.472273730603
540 0.472910097984
541 0.461694461193
542 0.461656392765
543 0.450565656633
544 0.462940193408
545 0.462510971796
546 0.453155215781
547 0.452954734009
548 0.463441377299
549 0.452640378282
550 0.450143607647
551 0.450577113812
552 0.449505303129
553 0.449777383961
554 0.450910122123
555 0.450646128823
556 0.451796098342
557 0.450530411409
558 0.450116084622
559 0.452615596757
560 0.453120506312
561 0.452437718222
562 0.453670892975
563 0.453798912598
564 0.453153465871
565 0.452185981152
566 0.452341903545
567 0.451589932335
568 0.453175041778
569 0.452356332136
570 0.452038116337
571 0.453479145607
572 0.452524775529
573 0.45335359509
574 0.451488499425
575 0.451223717879
576 0.451501042981
577 0.451642404664
578 0.449608641247
579 0.449020797396
580 0.449718989784
581 0.450044736323
582 0.449885290618
583 0.449454379104
584 0.449771917703
585 0.44941574385
586 0.449759436698
587 0.451883424013
588 0.45164861221
589 0.453060193097
590 0.450642157458
591 0.450838634931
592 0.448893850899
593 0.450875419379
594 0.450976182175
595 0.451732606057
596 0.45141119802
597 0.450655253744
598 0.451646912249
599 0.453184453608
600 0.451935011797
601 0.441233533153
602 0.44645398387
603 0.448540474904
604 0.44107674736
605 0.447472679818
606 0.436776317623
607 0.430001812326
608 0.436133092429
609 0.43466587895
610 0.432752185099
611 0.432087886036
612 0.433795654674
613 0.427680623402
614 0.417789584298
615 0.410229535053
616 0.404684865955
617 0.411318421384
618 0.410131084919
619 0.416169699472
620 0.417022822405
621 0.414204227759
622 0.414232841473
623 0.422142492251
624 0.432284538515
625 0.42749273753
626 0.420566731436
627 0.426043083852
628 0.420765239034
629 0.424793910023
630 0.423862675557
631 0.41303427812
632 0.420494079464
633 0.420845786517
634 0.426559918171
635 0.420029043543
636 0.416942530533
637 0.415396164339
638 0.422163090437
639 0.422441917336
640 0.419816769965
641 0.428386821171
642 0.418409165159
643 0.427698984002
644 0.415374063836
645 0.426967368584
646 0.434858369209
647 0.422744312953
648 0.412157723351
649 0.41479493668
650 0.42661086835
651 0.425315389984
652 0.424268376082
653 0.424898514542
654 0.4255433206
655 0.425457641113
656 0.425040266062
657 0.426482077046
658 0.427190816497
659 0.427016203801
660 0.42490080245
661 0.425689273811
662 0.425743556656
663 0.42603986815
664 0.425196689878
665 0.424753352957
666 0.425908095142
667 0.426170028378
668 0.425829866462
669 0.42619909537
670 0.426871509377
671 0.423923276618
672 0.423060436771
673 0.422233106831
674 0.424321376919
675 0.426207959636
676 0.425925320818
677 0.427002054298
678 0.428320512495
679 0.431402764591
680 0.42990551407
681 0.430394012383
682 0.430215027573
683 0.431027055525
684 0.430994152599
685 0.430561448644
686 0.431554700851
687 0.431344615552
688 0.430108373601
689 0.431178780085
690 0.433527721639
691 0.434408461083
692 0.435458047782
693 0.431704924106
694 0.429903216753
695 0.428603780609
696 0.429429856459
697 0.429666405076
698 0.428912981349
699 0.428090650007
700 0.426124875165
701 0.426846122074
702 0.428427399642
703 0.43292320771
704 0.443044340799
705 0.433394308745
706 0.435014788948
707 0.441471063682
708 0.444137714686
709 0.445551420522
710 0.443999634686
711 0.450777779339
712 0.450443101155
713 0.450910893438
714 0.451569088809
715 0.455629147534
716 0.46369832379
717 0.454397297992
718 0.461438970046
719 0.449154087449
720 0.452348467834
721 0.452435652699
722 0.460921022348
723 0.45056602325
724 0.446129386368
725 0.447646803055
726 0.456489504657
727 0.461861086356
728 0.473420216765
729 0.47093028973
730 0.478204087667
731 0.477897986539
732 0.466623023808
733 0.474693863852
734 0.470026206806
735 0.471298310624
736 0.472384047402
737 0.472095255264
738 0.463089455363
739 0.471118725071
740 0.473560097253
741 0.474265949037
742 0.481627693377
743 0.471255151926
744 0.472186710782
745 0.460735694953
746 0.468132095338
747 0.476766475284
748 0.477318677528
749 0.483670136409
750 0.473484757253
751 0.474974626618
752 0.47780708096
753 0.477880497625
754 0.47821465402
755 0.480016310935
756 0.481050574303
757 0.481679562184
758 0.482204687305
759 0.482417456971
760 0.485500072874
761 0.484764412565
762 0.485015622848
763 0.485353600557
764 0.486081287466
765 0.486214064396
766 0.484710286442
767 0.48287169903
768 0.48224649177
769 0.483625144308
770 0.483790990338
771 0.484064375068
772 0.484832596635
773 0.484968558697
774 0.485349554993
775 0.482618058083
776 0.48402785635
777 0.48460604992
778 0.484098170803
779 0.485297494269
780 0.485606423411
781 0.486840294211
782 0.486537855282
783 0.486675116552
784 0.486374335096
785 0.487026479318
786 0.488548610085
787 0.487722672431
788 0.488071105143
789 0.485657500443
790 0.485474423718
791 0.485163798121
792 0.482786955813
793 0.482435857197
794 0.484210552915
795 0.483341824177
796 0.483284661497
797 0.482399238572
798 0.482011360307
799 0.482017175939
800 0.481292323604
801 0.486040011547
802 0.481937593842
803 0.47762076702
804 0.46698756608
805 0.471485816713
806 0.478181106638
807 0.471190985776
808 0.459440170287
809 0.456309290225
810 0.453083755975
811 0.449529571618
812 0.442189903582
813 0.441397926207
814 0.440466265744
815 0.431288315348
816 0.430239626581
817 0.438256147197
818 0.434908580466
819 0.439104931625
820 0.436774558196
821 0.43533775752
822 0.429385943003
823 0.436037349313
824 0.431140309119
825 0.432024784028
826 0.424168308449
827 0.422348693711
828 0.422725846677
829 0.423207471053
830 0.426733638805
831 0.426624946465
832 0.422496848542
833 0.426716240988
834 0.421994712052
835 0.426654677935
836 0.428170918568
837 0.437876757951
838 0.445698734152
839 0.446239290456
840 0.450679104716
841 0.451818724707
842 0.445782375771
843 0.446094711114
844 0.447327043836
845 0.454660361284
846 0.444620488988
847 0.447554526558
848 0.449141153
849 0.448291545989
850 0.455767576456
851 0.454928483091
852 0.453599190212
853 0.453425427371
854 0.451688425049
855 0.451308615966
856 0.451222779225
857 0.450942907627
858 0.452221652722
859 0.453598282565
860 0.452433908035
861 0.45140864987
862 0.45177331189
863 0.452117475861
864 0.451424451029
865 0.452404412778
866 0.452765814032
867 0.454886482424
868 0.455698981272
869 0.454752487845
870 0.453690855342
871 0.453632526309
872 0.45309756771
873 0.45365919416
874 0.452189308155
875 0.452692011518
876 0.4520844454
877 0.451384051894
878 0.452254331016
879 0.449255515933
880 0.451142388675
881 0.45083382777
882 0.449582381835
883 0.44970756015
884 0.449043376603
885 0.449404728945
886 0.448327569295
887 0.448449410073
888 0.449394733774
889 0.449418681315
890 0.449054276139
891 0.448868618217
892 0.449612083383
893 0.451330972349
894 0.450269474941
895 0.451367841405
896 0.451520515744
897 0.450999435681
898 0.45130714307
899 0.449917308229
900 0.452358723271


==> latex_data/vae/mmd/svhn-img-1337.txt <==
x y
100 0.49191055782
101 0.489273632377
102 0.49252224352
103 0.492227584673
104 0.489477478039
105 0.489943236831
106 0.488750201234
107 0.491040800011
108 0.496297633983
109 0.499995705141
110 0.497031149
111 0.498134719882
112 0.495441783947
113 0.497190663664
114 0.49589480342
115 0.495772957064
116 0.493561806996
117 0.496354129902
118 0.496539802507
119 0.494851082351
120 0.493099598969
121 0.491513172771
122 0.489394788314
123 0.48314824633
124 0.479857516943
125 0.477146812463
126 0.480262697759
127 0.481077578933
128 0.475108715495
129 0.47355687885
130 0.47382284782
131 0.468527215103
132 0.468773828997
133 0.467851442693
134 0.46571552218
135 0.465344612982
136 0.466196333604
137 0.464010989109
138 0.465277604207
139 0.462146231897
140 0.462321111276
141 0.464740187686
142 0.462682834777
143 0.466251555857
144 0.469393459777
145 0.46788433649
146 0.467151963452
147 0.465598726559
148 0.463285337071
149 0.465036995598
150 0.463575434162
151 0.461582900508
152 0.460999345493
153 0.458014094785
154 0.460335404588
155 0.46068014109
156 0.458837149976
157 0.465070759385
158 0.466468194749
159 0.468421031301
160 0.471394761532
161 0.473575550683
162 0.474535673327
163 0.474088475378
164 0.474388870161
165 0.476774548798
166 0.478225852901
167 0.478023851588
168 0.479828143611
169 0.486334453959
170 0.485581024271
171 0.489121857781
172 0.489285783308
173 0.483150587451
174 0.479839575543
175 0.481217085995
176 0.478207550731
177 0.479712735526
178 0.481043918474
179 0.478119481125
180 0.477736615615
181 0.478364334957
182 0.479819523994
183 0.484235829432
184 0.486722960934
185 0.490426446263
186 0.490045140147
187 0.485870522291
188 0.486106314084
189 0.486262988148
190 0.487752269905
191 0.484422292453
192 0.488696810895
193 0.482278129711
194 0.47762233214
195 0.478863560142
196 0.479538033015
197 0.480769275249
198 0.482344065771
199 0.48330927391
200 0.48095022369
201 0.482924202413
202 0.477831347306
203 0.482334048888
204 0.48347247179
205 0.486135669862
206 0.488691987697
207 0.49319308372
208 0.486281745796
209 0.482181381646
210 0.487595142466
211 0.485773567375
212 0.487203645607
213 0.484475502031
214 0.486598868199
215 0.484328097503
216 0.48386048284
217 0.483378672672
218 0.481685398595
219 0.485238420827
220 0.485898287885
221 0.489557403593
222 0.490627898617
223 0.493073653619
224 0.493896507652
225 0.490809762478
226 0.485440365396
227 0.48670612058
228 0.492071844115
229 0.49705280876
230 0.495199081019
231 0.495300757693
232 0.504588621541
233 0.507098074558
234 0.511635416777
235 0.514174554524
236 0.52133487809
237 0.520779582727
238 0.513957156769
239 0.520270781593
240 0.523283267639
241 0.524032081894
242 0.525424462355
243 0.520530651857
244 0.527132738101
245 0.527080715358
246 0.528784018967
247 0.525001534618
248 0.527672995252
249 0.530275650818
250 0.535821239682
251 0.535774524288
252 0.535954357703
253 0.533514770768
254 0.536032940863
255 0.538361533761
256 0.539016565397
257 0.536104521588
258 0.535669763837
259 0.534769485579
260 0.531659191737
261 0.53022459835
262 0.532618884427
263 0.531739176712
264 0.534058609531
265 0.532068057659
266 0.52965982221
267 0.522536517389
268 0.523814464364
269 0.519188514047
270 0.520793384483
271 0.523795696636
272 0.523251331223
273 0.523609504264
274 0.524342947111
275 0.530580500789
276 0.534435284197
277 0.534533226507
278 0.536271478782
279 0.537877646343
280 0.534362409594
281 0.536649605476
282 0.533712074675
283 0.526701786312
284 0.523580007971
285 0.525205423554
286 0.525554260209
287 0.526319878407
288 0.525537601987
289 0.52547685126
290 0.521445293468
291 0.526845818363
292 0.523064954821
293 0.532252056057
294 0.533669632304
295 0.53336350894
296 0.53560020996
297 0.532886593714
298 0.53158815547
299 0.53159171354
300 0.53480308185
301 0.535876878263
302 0.537241259594
303 0.534447733261
304 0.533645935445
305 0.533371389872
306 0.534968183445
307 0.534082274177
308 0.536408730776
309 0.536157449826
310 0.533845075644
311 0.535993178795
312 0.536311153433
313 0.539637353974
314 0.541464497938
315 0.542202897561
316 0.546672142908
317 0.547559903786
318 0.547576141842
319 0.547220435768
320 0.543664899925
321 0.542135896805
322 0.543666863176
323 0.545457790237
324 0.546856938607
325 0.550323072857
326 0.550478765721
327 0.549727389674
328 0.548671385232
329 0.549953036675
330 0.555238033398
331 0.556673145962
332 0.554407602062
333 0.55097559649
334 0.555339758106
335 0.558601391102
336 0.556446243515
337 0.55290572278
338 0.558415471204
339 0.556968119371
340 0.554867238666
341 0.555704466425
342 0.554569427624
343 0.55199261021
344 0.551645762426
345 0.547781890921
346 0.543185581117
347 0.543824351598
348 0.549009991847
349 0.547640638702


==> latex_data/vae/mmd/svhn-img-1338.txt <==
x y
100 0.764007458058
101 0.755260020321
102 0.752923191965
103 0.756560788853
104 0.752854250208
105 0.754111073995
106 0.745693476796
107 0.750891999013
108 0.75116061286
109 0.745990693548
110 0.744075725778
111 0.74288482926
112 0.740516245671
113 0.742781424245
114 0.744903951817
115 0.740123186778
116 0.743044026663
117 0.749946061664
118 0.750528875408
119 0.74741163373
120 0.744691664114
121 0.74077329054
122 0.733469345349
123 0.724637107305
124 0.719559267137
125 0.718855322062
126 0.721782190392
127 0.722465043482
128 0.713270880394
129 0.718351720866
130 0.720101123844
131 0.718661873362
132 0.718857055947
133 0.713603682729
134 0.716609668813
135 0.709244913934
136 0.70729756337
137 0.708239783761
138 0.716381326404
139 0.709106469586
140 0.715171965584
141 0.716141156549
142 0.725671288296
143 0.731491972984
144 0.737786333862
145 0.740453790038
146 0.739870155998
147 0.736111151773
148 0.734846911285
149 0.739316872523
150 0.736696413801
151 0.737014383663
152 0.732511549607
153 0.728457637738
154 0.732351271852
155 0.740936104913
156 0.734844648919
157 0.743248528185
158 0.742364593448
159 0.736888774874
160 0.740712516648
161 0.738369006715
162 0.737828221047
163 0.731378717641
164 0.735625241542
165 0.733218908505
166 0.731440645561
167 0.732894145166
168 0.735197440695
169 0.742563498103
170 0.745567339814
171 0.756007696809
172 0.757727947745
173 0.749228608646
174 0.745123128391
175 0.747413693319
176 0.745893843667
177 0.744483690996
178 0.749548374254
179 0.749037200869
180 0.744097701034
181 0.741413245465
182 0.742950702914
183 0.748416950806
184 0.753630470191
185 0.763040724185
186 0.758606159431
187 0.764654656101
188 0.764561155534
189 0.77170915438
190 0.776598821531
191 0.765001398722
192 0.770125564315
193 0.757614653666
194 0.752964369436
195 0.751793404552
196 0.749465616752
197 0.751178858885
198 0.746767761384
199 0.748739343155
200 0.753906529307
201 0.763119059514
202 0.754745202923
203 0.761738662154
204 0.764158647178
205 0.76948782494
206 0.780176650539
207 0.782751086242
208 0.776580410253
209 0.774740402974
210 0.779317352562
211 0.784994579155
212 0.789067910824
213 0.784890676133
214 0.789980300524
215 0.786056238164
216 0.780754876021
217 0.776508089923
218 0.777219285694
219 0.782396913755
220 0.782719299084
221 0.790076929423
222 0.79376410398
223 0.798925035507
224 0.800281970568
225 0.798884785377
226 0.786793114786
227 0.787112513019
228 0.795462987545
229 0.795058226774
230 0.791198959676
231 0.785526767694
232 0.798958153384
233 0.800358452174
234 0.798256144803
235 0.809196206794
236 0.819815525766
237 0.811456281877
238 0.801301925427
239 0.811014666638
240 0.812282185931
241 0.813646745242
242 0.811912954392
243 0.803858124476
244 0.810094910521
245 0.808327261647
246 0.805788176675
247 0.810044684052
248 0.814469481739
249 0.815719457733
250 0.825638172945
251 0.825632117522
252 0.828652712578
253 0.823532033686
254 0.825120973083
255 0.822448385492
256 0.821666712831
257 0.816604304335
258 0.811420508115
259 0.811532633794
260 0.810313514745
261 0.808812563754
262 0.814484402555
263 0.819320675227
264 0.825412848344
265 0.822034653125
266 0.824735456563
267 0.815070660011
268 0.816236778828
269 0.810117135577
270 0.803090188203
271 0.807026057748
272 0.807731402656
273 0.807293484067
274 0.811597049456
275 0.820663829102
276 0.823878833215
277 0.827713932405
278 0.827421628518
279 0.826815718788
280 0.829670272875
281 0.831721979079
282 0.828931028966
283 0.818781180585
284 0.81224933361
285 0.807692473073
286 0.804484070945
287 0.794734969669
288 0.7991511322
289 0.791602689334
290 0.786493106814
291 0.795145581534
292 0.78282085878
293 0.793074834745
294 0.794590172438
295 0.800236378992
296 0.806040210331
297 0.804810728206
298 0.805469970978
299 0.807585722982
300 0.806522070621
301 0.800419809283
302 0.811024144883
303 0.802872213825
304 0.802058503282
305 0.800149321813
306 0.795994866751
307 0.793785304574
308 0.793396642476
309 0.793554448384
310 0.790694962693
311 0.784326890262
312 0.784955139815
313 0.786962107553
314 0.783429856017
315 0.782365943352
316 0.786582670423
317 0.790668242447
318 0.787285475262
319 0.777082230743
320 0.773693577005
321 0.768975391049
322 0.766167359728
323 0.770655254492
324 0.773233878137
325 0.78346045839
326 0.785083647859
327 0.782295746278
328 0.780812684983
329 0.775363147594
330 0.780342830619
331 0.78544276766
332 0.774420009051
333 0.774097562598
334 0.776394119329
335 0.772870600828
336 0.773256950476
337 0.774732053682
338 0.776279890958
339 0.772609137482
340 0.776329514555
341 0.776737818317
342 0.773116807434
343 0.77341820848
344 0.768632689714
345 0.75981762441
346 0.764335952393
347 0.757231059456
348 0.760897768516
349 0.759177029446


==> latex_data/vae/mmd/svhn-img-1339.txt <==
x y
100 0.708139092107
101 0.70230372208
102 0.700841019431
103 0.703120784815
104 0.695208850538
105 0.694121497012
106 0.685301984539
107 0.690624270173
108 0.695054998261
109 0.691137855629
110 0.684552646833
111 0.68622770419
112 0.684876816002
113 0.687188885727
114 0.686739572712
115 0.682263006285
116 0.687901956005
117 0.692325226781
118 0.692360126538
119 0.689825657228
120 0.685618104079
121 0.68275507949
122 0.673454171252
123 0.670078051734
124 0.670070466814
125 0.666627833233
126 0.669183993119
127 0.671876729474
128 0.66905876827
129 0.669584464702
130 0.667498560396
131 0.668471009113
132 0.668495015394
133 0.663384758615
134 0.661177666701
135 0.655077908371
136 0.652980999874
137 0.653540211541
138 0.66204372601
139 0.658808456969
140 0.665131002677
141 0.670417111496
142 0.679560449282
143 0.682606068073
144 0.69002744321
145 0.695507225363
146 0.694493435092
147 0.691518364613
148 0.693112610876
149 0.697420323439
150 0.691883100719
151 0.692550482014
152 0.690890290376
153 0.689286555493
154 0.689540266987
155 0.696925169529
156 0.69541103154
157 0.705198455265
158 0.707235752298
159 0.70656486451
160 0.709199543183
161 0.704192739531
162 0.706015436456
163 0.70185270098
164 0.707617672503
165 0.706778421915
166 0.702009808983
167 0.703716421965
168 0.706191443321
169 0.714604294638
170 0.716572138305
171 0.725759566151
172 0.725080309753
173 0.715190319098
174 0.712871431391
175 0.718690654298
176 0.716606868699
177 0.71709128922
178 0.717913569448
179 0.715892055571
180 0.711609939427
181 0.71513272986
182 0.715488596212
183 0.723294934843
184 0.730389458724
185 0.737774649601
186 0.731727853052
187 0.73186249688
188 0.736369233797
189 0.742489416785
190 0.749013652218
191 0.737792937625
192 0.739174604438
193 0.729875398389
194 0.732843807183
195 0.729239143706
196 0.730069042952
197 0.731715211688
198 0.728082552974
199 0.732542477474
200 0.734509410822
201 0.739969367631
202 0.728926872401
203 0.737707121184
204 0.739581237837
205 0.748601512317
206 0.760378514342
207 0.764990400994
208 0.757088158066
209 0.752647204438
210 0.75830085277
211 0.761662809669
212 0.764195019682
213 0.760672120942
214 0.768059927298
215 0.765103383842
216 0.759738001977
217 0.75524899696
218 0.753287476191
219 0.760021178188
220 0.757797674501
221 0.759755093592
222 0.764976610113
223 0.769311678448
224 0.768239385186
225 0.768022309949
226 0.756468977011
227 0.757240787094
228 0.768814321528
229 0.771282940093
230 0.77129509454
231 0.765467741854
232 0.779164801993
233 0.781083254098
234 0.786627397598
235 0.791924160684
236 0.802784957632
237 0.798067212805
238 0.789618717646
239 0.801171566711
240 0.80484364851
241 0.806481979147
242 0.798575928247
243 0.788915963496
244 0.794959371221
245 0.795689011683
246 0.791983030039
247 0.793262838553
248 0.795977032863
249 0.793574448815
250 0.799020548113
251 0.798241233333
252 0.799288993419
253 0.792333481543
254 0.797393050466
255 0.789977310396
256 0.789227417972
257 0.786630330101
258 0.785751590331
259 0.784048157542
260 0.781865627744
261 0.779271018898
262 0.780841887226
263 0.783652807825
264 0.78723647654
265 0.779927388385
266 0.786332024998
267 0.774893814474
268 0.770208859628
269 0.760713382108
270 0.752708878277
271 0.75738628123
272 0.757485160471
273 0.763733004034
274 0.769725055845
275 0.774806742924
276 0.776952962954
277 0.781639365424
278 0.77844999568
279 0.774990814447
280 0.774003849
281 0.768879013534
282 0.763924381659
283 0.753870336437
284 0.747154071641
285 0.750155618958
286 0.750377159623
287 0.747953546512
288 0.750816648397
289 0.743867463971
290 0.743921874409
291 0.749674023993
292 0.740782284113
293 0.752328951705
294 0.747291036138
295 0.754535516159
296 0.761417977456
297 0.761706436172
298 0.755684870951
299 0.750075073784
300 0.749872371329
301 0.74318782202
302 0.755429256551
303 0.746808921015
304 0.749126170661
305 0.748242502533
306 0.74037572851
307 0.734964084579
308 0.732452097882
309 0.734909940745
310 0.731391255809
311 0.725434007696
312 0.725913009682
313 0.734115561202
314 0.731272377224
315 0.730271811706
316 0.733587993695
317 0.739825836646
318 0.739033892533
319 0.728168703488
320 0.728879511596
321 0.72941834644
322 0.725515945589
323 0.730631871683
324 0.730442250086
325 0.739034667355
326 0.740031782202
327 0.732789979703
328 0.730590143818
329 0.72759444796
330 0.731109256989
331 0.737228144794
332 0.726752282227
333 0.727866458677
334 0.729425384881
335 0.732039590669
336 0.730651315239
337 0.731768454212
338 0.729679026491
339 0.724682558044
340 0.724527490792
341 0.718170345141
342 0.722493983796
343 0.724434203896
344 0.71722855919
345 0.705737541993
346 0.706173120305
347 0.698712429161
348 0.70352182243
349 0.703542812871


==> latex_data/vae/mmd/svhn-img.txt <==
x y
100 0.866051
101 0.874013
102 0.864925
103 0.872594
104 0.886487
105 0.899384
106 0.897274
107 0.898806
108 0.908775
109 0.908276
110 0.915163
111 0.914528
112 0.908974
113 0.908976
114 0.91493
115 0.930608
116 0.93688
117 0.938888
118 0.932826
119 0.919471
120 0.931345
121 0.944193
122 0.936838
123 0.936541
124 0.93909
125 0.944542
126 0.958104
127 0.954387
128 0.96825
129 0.962852
130 0.963445
131 0.976817
132 0.984934
133 0.993026
134 0.992484
135 0.983557
136 0.973786
137 0.960277
138 0.964346
139 0.965914
140 0.964037
141 0.961844
142 0.958006
143 0.970387
144 0.962279
145 0.962258
146 0.96222
147 0.961201
148 0.970207
149 0.978843
150 0.987094
151 0.982234
152 0.985573
153 0.982504
154 0.995728
155 0.987512
156 0.99399
157 0.99325
158 0.984047
159 0.990862
160 0.977506
161 0.979837
162 0.978566
163 0.968391
164 0.955287
165 0.946477
166 0.956764
167 0.957606
168 0.960673
169 0.966432
170 0.979131
171 0.972958
172 0.958473
173 0.955795
174 0.94157
175 0.938325
176 0.939729
177 0.92733
178 0.920138
179 0.917923
180 0.912651
181 0.91989
182 0.928649
183 0.942306
184 0.929464
185 0.920501
186 0.929298
187 0.931938
188 0.918537
189 0.903226
190 0.905984
191 0.90862
192 0.897432
193 0.897892
194 0.894127
195 0.895087
196 0.891127
197 0.904788
198 0.900245
199 0.897162
200 0.891295
201 0.88677
202 0.883751
203 0.891358
204 0.877699
205 0.864306
206 0.858465
207 0.843976
208 0.831997
209 0.82787
210 0.814025
211 0.824622
212 0.83526
213 0.832591
214 0.835995
215 0.830488
216 0.818715
217 0.825751
218 0.829428
219 0.844882
220 0.833529
221 0.830376
222 0.837396
223 0.828972
224 0.825457
225 0.827235
226 0.815075
227 0.807583
228 0.798817
229 0.799685
230 0.804108
231 0.792091
232 0.794824
233 0.78381
234 0.7821
235 0.788046
236 0.800117
237 0.81036
238 0.810726
239 0.809758
240 0.810129
241 0.801249
242 0.797215
243 0.783901
244 0.784937
245 0.784711
246 0.782181
247 0.779281
248 0.770868
249 0.767248
250 0.764401
251 0.777211
252 0.762929
253 0.751928
254 0.753027
255 0.763773
256 0.763671
257 0.766846
258 0.777959
259 0.784678
260 0.796992
261 0.786484
262 0.79937
263 0.797789
264 0.798676
265 0.791646
266 0.780615
267 0.78078
268 0.789817
269 0.780655
270 0.783024
271 0.783402
272 0.794753
273 0.800227
274 0.81009
275 0.809611
276 0.809357
277 0.811994
278 0.815608
279 0.814085
280 0.826369
281 0.823887
282 0.828529
283 0.814871
284 0.815596
285 0.831664
286 0.826705
287 0.82222
288 0.836125
289 0.837812
290 0.826988
291 0.824276
292 0.818797
293 0.82513
294 0.827097
295 0.818728
296 0.824787
297 0.812551
298 0.81218
299 0.813764
300 0.812021
301 0.808074
302 0.817105
303 0.815685
304 0.823599
305 0.822836
306 0.822728
307 0.830269
308 0.832609
309 0.828659
310 0.843429
311 0.844285
312 0.846726
313 0.849704
314 0.841521
315 0.84735
316 0.860337
317 0.860741
318 0.864349
319 0.862787
320 0.869424
321 0.860375
322 0.853954
323 0.853589
324 0.855606
325 0.843037
326 0.843867
327 0.856909
328 0.855425
329 0.855057
330 0.842444
331 0.849665
332 0.840047
333 0.840166
334 0.855228
335 0.862259
336 0.854971
337 0.848091
338 0.845724
339 0.836559
340 0.838548
341 0.834478
342 0.840482
343 0.85407
344 0.869384
345 0.868255
346 0.868435
347 0.873111
348 0.877838
349 0.870267


==> latex_data/vae/mmd/svhn-pap-0.05.txt <==
x y
100 0.219301760187
101 0.218267930803
102 0.219890817556
103 0.222605282303
104 0.223569184539
105 0.224891197612
106 0.224241495536
107 0.221509825652
108 0.223165547746
109 0.224018721123
110 0.225744818097
111 0.226290059656
112 0.225415872953
113 0.224575585638
114 0.227020799221
115 0.228327869147
116 0.228851332202
117 0.228067794616
118 0.228951026771
119 0.227723876183
120 0.22462045863
121 0.224975278649
122 0.223216747225
123 0.220315961084
124 0.221804358239
125 0.220865698747
126 0.22095589264
127 0.222599614786
128 0.224443907437
129 0.226252363426
130 0.22627631409
131 0.229007733349
132 0.231067779747
133 0.229868859106
134 0.22632576859
135 0.227499515202
136 0.228150530182
137 0.227674586011
138 0.228230962758
139 0.226509867267
140 0.226006830651
141 0.227276265644
142 0.228353766288
143 0.227444537119
144 0.22687254233
145 0.225754428168
146 0.22469399526
147 0.224150042569
148 0.22480188561
149 0.22283628359
150 0.222946013543
151 0.222205746941
152 0.222559512464
153 0.222614532501
154 0.223090627433
155 0.223610114125
156 0.223766133474
157 0.224599582238
158 0.225540877164
159 0.225958087613
160 0.22621285023
161 0.222955125617
162 0.220964549403
163 0.217754825148
164 0.215873981091
165 0.215562464577
166 0.216212175079
167 0.216175537502
168 0.217215032009
169 0.218244115963
170 0.217008922706
171 0.220755565187
172 0.224910353329
173 0.224019579206
174 0.223240382278
175 0.225678877285
176 0.226469626534
177 0.22658606854
178 0.226435309156
179 0.226310027272
180 0.224668946546
181 0.226134064568
182 0.226379127323
183 0.224665342028
184 0.22668750872
185 0.225214806618
186 0.22452539062
187 0.225920343899
188 0.224496725756
189 0.2246998792
190 0.224065736064
191 0.223223536262
192 0.223296062873
193 0.222510358262
194 0.224768789139
195 0.225117407481
196 0.221809663844
197 0.220146963622
198 0.219728488529
199 0.219054402026
200 0.218835967979
201 0.219933569787
202 0.222213889047
203 0.224781983325
204 0.222983533168
205 0.227455455256
206 0.226131508037
207 0.229149849055
208 0.226974124977
209 0.228087450649
210 0.228678401161
211 0.229477661772
212 0.228156663961
213 0.228379306853
214 0.229670307468
215 0.22940983809
216 0.228759629115
217 0.228570540903
218 0.227585142811
219 0.226953699874
220 0.227997744195
221 0.226537174195
222 0.22527001088
223 0.224983615124
224 0.226234460492
225 0.226221855826
226 0.225349853412
227 0.225047452283
228 0.227876654737
229 0.226935128707
230 0.225796135167
231 0.225808855585
232 0.225998004796
233 0.22571754257
234 0.226548433629
235 0.22570330988
236 0.224750502015
237 0.224295510397
238 0.224607415917
239 0.226651584953
240 0.226315193059
241 0.226800139771
242 0.226695690367
243 0.228281336395
244 0.229750956734
245 0.229793704587
246 0.231174379612
247 0.230119754298
248 0.228669144405
249 0.230351179571
250 0.228536069358
251 0.227554552805
252 0.226108244646
253 0.225621010762
254 0.224208437264
255 0.223480970928
256 0.224871696173
257 0.223130109779
258 0.224248376231
259 0.222857258399
260 0.225592256622
261 0.226065751457
262 0.224645843699
263 0.227248183261
264 0.228594932049
265 0.22975057659
266 0.227508360968
267 0.22560334074
268 0.225522837635
269 0.224304337745
270 0.224132480594
271 0.223412676622
272 0.223184745076
273 0.22352107764
274 0.223498199586
275 0.225160927607
276 0.223203796218
277 0.225073205989
278 0.222634011966
279 0.22337796568
280 0.224809131548
281 0.222606729561
282 0.223601785172
283 0.224795851609
284 0.225385541802
285 0.22662346259
286 0.226381934785
287 0.228069846413
288 0.229588512505
289 0.228487569494
290 0.2281871706
291 0.227489672064
292 0.226488399578
293 0.226090698515
294 0.225642104308
295 0.223021925157
296 0.221758325938
297 0.222994707107
298 0.222696165704
299 0.222555637898
300 0.224076757488
301 0.222804674263
302 0.221966165645
303 0.220776140045
304 0.222308575519
305 0.221364156725
306 0.222960039196
307 0.220377313686
308 0.22047961904
309 0.220976582995
310 0.219393389174
311 0.220733439786
312 0.222124117592
313 0.221422639813
314 0.219700626061
315 0.218718496299
316 0.215467363215
317 0.215019820825
318 0.216391727044
319 0.215240659603
320 0.215660883654
321 0.216919058469
322 0.217174790471
323 0.216001672943
324 0.21501347643
325 0.213742404556
326 0.213345143567
327 0.213046591414
328 0.21148231621
329 0.211254951068
330 0.210922720421
331 0.210974320473
332 0.211586234487
333 0.20969029886
334 0.209021414032
335 0.210193710018
336 0.212106879132
337 0.212548305314
338 0.213061939611
339 0.213201539
340 0.212425669522
341 0.212244982162
342 0.21199746716
343 0.212535256138
344 0.211180307457
345 0.209468921404
346 0.210712808194
347 0.213046308767
348 0.214738093435
349 0.212623583252
350 0.210677918454
351 0.20997353393
352 0.211145501784
353 0.211338954215
354 0.21192810964
355 0.20965223299
356 0.209728552908
357 0.21210786581
358 0.213176151691
359 0.215218981453
360 0.213694554744
361 0.215686319341
362 0.215258349831
363 0.214896933836
364 0.215431710807
365 0.214189112179
366 0.215115563394
367 0.215965238626
368 0.217849523916
369 0.218203353504
370 0.21844516653
371 0.219048398614
372 0.219842665146
373 0.218782143062
374 0.218519314828
375 0.217877415974
376 0.218779759857
377 0.218836774855
378 0.218880354519
379 0.219051722426
380 0.219802765916
381 0.218003449465
382 0.218607947695
383 0.217589846031
384 0.215003554663
385 0.213784029267
386 0.213894659018
387 0.214156415984
388 0.212748567971
389 0.211091853046
390 0.209920575698
391 0.20813483508
392 0.207888549163
393 0.208325424158
394 0.208625965694
395 0.210717562731
396 0.210118548916
397 0.209192897755
398 0.210059546501
399 0.213771800337
400 0.213175708056
401 0.213904241668
402 0.214629673991
403 0.21589273958
404 0.218409799662
405 0.219395589967
406 0.219338343533
407 0.220382824714
408 0.221813564414
409 0.221212906346
410 0.221312305573
411 0.22111462679
412 0.221390311313
413 0.221522075188
414 0.224161793025
415 0.223511462554
416 0.22444308806
417 0.225301583512
418 0.224078162634
419 0.223815463561
420 0.221788141225
421 0.222377770116
422 0.223065404619
423 0.225632487327
424 0.227647664516
425 0.22852328911
426 0.22838245463
427 0.227124677201
428 0.226882460862
429 0.226882077613
430 0.226777992831
431 0.227475823991
432 0.228528010069
433 0.229761464866
434 0.228630181342
435 0.228897986375
436 0.226996475189
437 0.226440421163
438 0.228244825199
439 0.22765923955
440 0.226842669377
441 0.227334715915
442 0.228587151002
443 0.228200801713
444 0.227552282871
445 0.228294640058
446 0.22489325922
447 0.22351161761
448 0.223828705455
449 0.22541216181
450 0.226615449846
451 0.227580800604
452 0.226005856895
453 0.22518743431
454 0.225389159371
455 0.22854342857
456 0.227896437431
457 0.227554252429
458 0.2277817354
459 0.2282096258
460 0.228784375732
461 0.227428916687
462 0.229569621062
463 0.230497291861
464 0.230469261295
465 0.233178941423
466 0.233306251124
467 0.232243341061
468 0.231366863135
469 0.231512811979
470 0.231287367357
471 0.23178146464
472 0.232066809898
473 0.234491373528
474 0.233974170607
475 0.231394798865
476 0.230885541112
477 0.231229103759
478 0.232951854112
479 0.232670881092
480 0.229813087118
481 0.229986464392
482 0.229278099775
483 0.22925521404
484 0.229531448963
485 0.231210300021
486 0.231866319122
487 0.227951867788
488 0.227772325972
489 0.229537984689
490 0.229909942878
491 0.231932143788
492 0.235438575568
493 0.232746728623
494 0.232059861416
495 0.232719309578
496 0.231831612429
497 0.231032093179
498 0.230333347764
499 0.22958162722
500 0.230581500054
501 0.228197872825
502 0.227128074499
503 0.226321832292
504 0.221551767922
505 0.221841412412
506 0.224791564774
507 0.225391466881
508 0.22675354205
509 0.225801175583
510 0.225976432157
511 0.225003134791
512 0.227278389798
513 0.224970740023
514 0.222769116028
515 0.223789618974
516 0.225034372085
517 0.225103982147
518 0.227826317664
519 0.226831799402
520 0.226815779258
521 0.227896192255
522 0.225552007568
523 0.226472254706
524 0.226503147498
525 0.225096062195
526 0.224511137028
527 0.226003285941
528 0.226222376857
529 0.227828197387
530 0.22824851023
531 0.229900374392
532 0.228372062279
533 0.228080048344
534 0.228826522611
535 0.229350377867
536 0.230638980676
537 0.228564131756
538 0.22545938347
539 0.222493506844
540 0.223978071302
541 0.220737310037
542 0.222294919702
543 0.221568035115
544 0.224087002356
545 0.223603917148
546 0.2238636228
547 0.226301431029
548 0.224731162474
549 0.224044377902
550 0.224427456885
551 0.225246514005
552 0.224329479166
553 0.222866031048
554 0.22264801233
555 0.222809124024
556 0.222243052293
557 0.223588114415
558 0.222270277588
559 0.222977061884
560 0.221539918392
561 0.221945813425
562 0.222833863291
563 0.223840690612
564 0.22372883433
565 0.222308384139
566 0.224296006866
567 0.222732860599
568 0.225360499867
569 0.223727619556
570 0.224495169292
571 0.225973282233
572 0.22488529757
573 0.225669445873
574 0.224878273765
575 0.224864379935
576 0.225803684766
577 0.22669689598
578 0.2231478716
579 0.223190356649
580 0.221752397198
581 0.220188492769
582 0.221069007172
583 0.221868790075
584 0.220950939773
585 0.220326168809
586 0.219074738572
587 0.220207254016
588 0.220960762874
589 0.220248421169
590 0.217593224828
591 0.216828762893
592 0.215714379232
593 0.218088304975
594 0.219327391885
595 0.218627708634
596 0.219589943108
597 0.219647669788
598 0.218877388629
599 0.220789088686
600 0.220375889315
601 0.219761528061
602 0.21791810755
603 0.216494854981
604 0.216999080576
605 0.21582004798
606 0.214494446257
607 0.216642063601
608 0.215370045371
609 0.215063184088
610 0.214894316893
611 0.215267749704
612 0.213999621466
613 0.215082756569
614 0.2177368435
615 0.217783008104
616 0.219378152691
617 0.219781298965
618 0.217419212431
619 0.219762122048
620 0.216533121526
621 0.215571266457
622 0.216918923203
623 0.216781878785
624 0.217461844229
625 0.218815272859
626 0.219706633956
627 0.219814790612
628 0.217418255272
629 0.218737653924
630 0.217592334603
631 0.215475078355
632 0.216594375911
633 0.218189209551
634 0.217842118271
635 0.218119920877
636 0.216523045563
637 0.21654895775
638 0.218966285978
639 0.219916186604
640 0.218844644928
641 0.21937705987
642 0.218613713011
643 0.215484305542
644 0.216632023511
645 0.218330206329
646 0.220239450131
647 0.220878924814
648 0.222046229704
649 0.222930058777
650 0.223763093568
651 0.222655266328
652 0.224416847472
653 0.224309499318
654 0.222993825419
655 0.221925055233
656 0.22325140761
657 0.221698911196
658 0.223036143916
659 0.223938056059
660 0.224938315289
661 0.224545638971
662 0.225243578672
663 0.224896646888
664 0.223546258031
665 0.223352684725
666 0.222738827853
667 0.223212088389
668 0.222904348322
669 0.223309536039
670 0.221763300134
671 0.219674384205
672 0.218925137082
673 0.218933784197
674 0.220504027236
675 0.220459754783
676 0.219359720846
677 0.220655514109
678 0.223445047538
679 0.22503315181
680 0.226548240454
681 0.229113939927
682 0.229843933346
683 0.229238331096
684 0.228670848997
685 0.226506042329
686 0.227106854554
687 0.228464512804
688 0.226302831845
689 0.226588577735
690 0.229098303711
691 0.231883764597
692 0.233057893077
693 0.230444451364
694 0.227889502263
695 0.226373798637
696 0.226394970796
697 0.225851598084
698 0.225465738719
699 0.223702871496
700 0.222970773623
701 0.223386899966
702 0.224551957034
703 0.225486556763
704 0.227988249365
705 0.230747006505
706 0.231107898333
707 0.232208448501
708 0.231595870098
709 0.230075042326
710 0.228649245899
711 0.227747358558
712 0.227924953725
713 0.227479219024
714 0.227741732413
715 0.22843923076
716 0.229230502477
717 0.230185683036
718 0.232480146459
719 0.23381755564
720 0.233887707622
721 0.236709614244
722 0.238110569271
723 0.237520726051
724 0.234008997192
725 0.234331531254
726 0.232895777705
727 0.232890347419
728 0.233502448154
729 0.233124356202
730 0.233529138417
731 0.232440289284
732 0.229716404628
733 0.229989960497
734 0.23056197694
735 0.231094196648
736 0.228295395279
737 0.228667488183
738 0.227024458822
739 0.226005241307
740 0.226428830402
741 0.225553753723
742 0.223029815993
743 0.22315073534
744 0.223893645194
745 0.223117733927
746 0.221785749197
747 0.22168100334
748 0.222497232869
749 0.223762257347
750 0.221805562906
751 0.221323147198
752 0.223793842074
753 0.224936539717
754 0.225533855421
755 0.226900189558
756 0.227611211089
757 0.229370736384
758 0.23102979815
759 0.231416790017
760 0.234845607577
761 0.233819989298
762 0.232724124383
763 0.232545649105
764 0.234073572541
765 0.233742012173
766 0.232738887518
767 0.231548352694
768 0.229218822871
769 0.23041647127
770 0.229829190981
771 0.229889818621
772 0.229282117346
773 0.228967945962
774 0.228445151874
775 0.226293788995
776 0.226517903731
777 0.226818649448
778 0.225900675648
779 0.22653733055
780 0.226201243028
781 0.225638959356
782 0.225484365772
783 0.226756760206
784 0.228361345652
785 0.229300339626
786 0.232619095824
787 0.231608885192
788 0.232438952087
789 0.232555664947
790 0.233094522828
791 0.232859709592
792 0.229237317444
793 0.229710931449
794 0.229442035476
795 0.229975536562
796 0.229901304639
797 0.228795998894
798 0.227845209087
799 0.227130983649
800 0.225440411506
801 0.226515500205
802 0.227895129302
803 0.228605065659
804 0.227525074459
805 0.230821043262
806 0.232422916557
807 0.233788304569
808 0.237250215269
809 0.237654410747
810 0.237778357537
811 0.239485900554
812 0.239271111484
813 0.241456221064
814 0.241368350791
815 0.242059011162
816 0.241040740221
817 0.242845510706
818 0.24280906226
819 0.241200403483
820 0.239787025815
821 0.23781221001
822 0.238738204945
823 0.236448771224
824 0.236431526553
825 0.235882821812
826 0.235346707021
827 0.23548476763
828 0.234882045348
829 0.232354068318
830 0.234051581759
831 0.235087941594
832 0.234618973458
833 0.2356660421
834 0.235373025996
835 0.235725927147
836 0.235533587529
837 0.234482264753
838 0.236038265266
839 0.234751256894
840 0.236175380839
841 0.234759096132
842 0.235509127059
843 0.237897572452
844 0.237671859497
845 0.237128417756
846 0.235849067587
847 0.235692105662
848 0.231611698376
849 0.230768851809
850 0.234535933459
851 0.23523127045
852 0.23496819844
853 0.236653412593
854 0.235435786001
855 0.233786005352
856 0.234496901708
857 0.23369316676
858 0.235741081187
859 0.237430884162
860 0.23513868457
861 0.233031119197
862 0.23256956752
863 0.233136483921
864 0.231058064024
865 0.232010902994
866 0.232425093133
867 0.234016184517
868 0.234868315866
869 0.233492964164
870 0.23330260588
871 0.232582465791
872 0.2330380639
873 0.234807486864
874 0.235178303699
875 0.236578991555
876 0.236196290671
877 0.236007178128
878 0.238027694054
879 0.235618969418
880 0.236298443023
881 0.23558827044
882 0.234357238709
883 0.234481127723
884 0.233751327854
885 0.235408714525
886 0.235486750065
887 0.234012203647
888 0.233870187614
889 0.233784829983
890 0.233538040785
891 0.233072125347
892 0.231932572035
893 0.234780297189
894 0.234911444715
895 0.235447946025
896 0.234888399871
897 0.23469668632
898 0.234619438197
899 0.234549665549
900 0.237839557634


==> latex_data/vae/mmd/svhn-pap-0.15.txt <==
x y
100 0.226693917166
101 0.226174907697
102 0.228579320785
103 0.231267794851
104 0.231561393529
105 0.233251605742
106 0.23274251992
107 0.23320192833
108 0.232445479522
109 0.234238270766
110 0.233145102682
111 0.236283142573
112 0.237968716021
113 0.241033286801
114 0.241372230935
115 0.24537574206
116 0.246260605026
117 0.245844479387
118 0.247068755126
119 0.246255550945
120 0.243023708726
121 0.242837251822
122 0.241338702061
123 0.238677118469
124 0.239313444988
125 0.239755633236
126 0.240540593041
127 0.242874740462
128 0.244505171059
129 0.245527676154
130 0.245229828438
131 0.248092859251
132 0.249081645075
133 0.248236349782
134 0.244823625048
135 0.245865938422
136 0.246320842092
137 0.245399190527
138 0.245102046262
139 0.243417723823
140 0.242966455066
141 0.243966544126
142 0.244537854745
143 0.24424982426
144 0.2426359469
145 0.241063485167
146 0.240359375166
147 0.24049057881
148 0.241092370827
149 0.238989696369
150 0.239225790127
151 0.238560547046
152 0.238831330469
153 0.239363615709
154 0.24044435011
155 0.240119831921
156 0.240066272434
157 0.241470523767
158 0.241977765566
159 0.241176010705
160 0.240787811418
161 0.238681962571
162 0.237221236358
163 0.234020004441
164 0.231996117109
165 0.231350393296
166 0.231421121807
167 0.231104261372
168 0.233316926549
169 0.234060864998
170 0.233631905897
171 0.237160398194
172 0.241881193093
173 0.241001900512
174 0.240409051994
175 0.242399677446
176 0.243747831895
177 0.243268691345
178 0.243703193628
179 0.243418884733
180 0.241560647399
181 0.243072856901
182 0.24283194612
183 0.24176615049
184 0.243503060339
185 0.241849388796
186 0.241057327487
187 0.242552149331
188 0.241368197548
189 0.241837228248
190 0.241116141648
191 0.241144364939
192 0.241426132134
193 0.241667375271
194 0.244410066833
195 0.245631370774
196 0.241695266889
197 0.239509009719
198 0.238862836939
199 0.238483105926
200 0.238771401629
201 0.241985115568
202 0.246160336555
203 0.250875621589
204 0.248792609155
205 0.254539171167
206 0.258097799339
207 0.256861737405
208 0.262222298631
209 0.266806181409
210 0.273414498564
211 0.277343145174
212 0.283042354807
213 0.285701999387
214 0.291211493591
215 0.290862927404
216 0.291274072782
217 0.290813455578
218 0.29031976914
219 0.290143111118
220 0.291379782223
221 0.291061280866
222 0.289198037257
223 0.288650077427
224 0.289380112833
225 0.2883517865
226 0.288107210353
227 0.287314375106
228 0.289500385743
229 0.289048966171
230 0.288337514909
231 0.288029124445
232 0.288053825687
233 0.288318514413
234 0.288805927242
235 0.287495094553
236 0.287351177172
237 0.286436167983
238 0.287502449881
239 0.289422637219
240 0.289404295816
241 0.290184841414
242 0.290097032799
243 0.291142514616
244 0.292884194275
245 0.292585978875
246 0.29249760023
247 0.292263026943
248 0.290907409923
249 0.292256114716
250 0.290440091022
251 0.288718294176
252 0.286442682885
253 0.285884388123
254 0.285196981308
255 0.285012764148
256 0.285961264774
257 0.284129870241
258 0.285070726765
259 0.28468197077
260 0.286551562738
261 0.286430615715
262 0.285860227102
263 0.287638548605
264 0.289429385401
265 0.290669300465
266 0.288861973178
267 0.287200426534
268 0.286773353349
269 0.285461211392
270 0.285336794895
271 0.284700555328
272 0.283689818835
273 0.284078469835
274 0.283703570416
275 0.284958816501
276 0.283854088497
277 0.285048268124
278 0.28296117369
279 0.283633862354
280 0.284968592553
281 0.283394480389
282 0.284405654824
283 0.285366087651
284 0.286173815743
285 0.287185113388
286 0.286607223964
287 0.288154304363
288 0.289960045533
289 0.289835483457
290 0.290670377345
291 0.29029234698
292 0.289992085086
293 0.289127774999
294 0.287937948696
295 0.285073375521
296 0.285059316124
297 0.286033218048
298 0.286156268994
299 0.286116539927
300 0.287694227636
301 0.283830872117
302 0.281633843033
303 0.279633416831
304 0.281506454996
305 0.280075224008
306 0.281972907372
307 0.285170818841
308 0.283548043763
309 0.277123741311
310 0.278885318976
311 0.27882619735
312 0.278532281688
313 0.279778871573
314 0.273626152356
315 0.275062427033
316 0.272850697248
317 0.272211973067
318 0.273187061825
319 0.272187909316
320 0.272221625917
321 0.272691021751
322 0.274178705059
323 0.273047276326
324 0.271670860464
325 0.270612365589
326 0.270172926071
327 0.270293472651
328 0.269396296419
329 0.269233769337
330 0.269320539194
331 0.269641268601
332 0.269736132801
333 0.268059683129
334 0.26709305876
335 0.268473676164
336 0.270306583766
337 0.270661852039
338 0.269810805521
339 0.270806845464
340 0.27124524247
341 0.270783512962
342 0.270776088703
343 0.270909433937
344 0.269279570796
345 0.268104199298
346 0.269447960071
347 0.270785153243
348 0.272067106052
349 0.27065125972
350 0.26886181782
351 0.268569244965
352 0.270419616005
353 0.271161473993
354 0.272106209468
355 0.269923653232
356 0.270200709642
357 0.272397653694
358 0.273037441767
359 0.274477101258
360 0.273423954529
361 0.275830837463
362 0.274560526335
363 0.274664860097
364 0.274772035851
365 0.273851411431
366 0.274354372873
367 0.27523200732
368 0.276827003583
369 0.27738700336
370 0.27725828495
371 0.277542579694
372 0.279112061122
373 0.278540883607
374 0.278172554622
375 0.277484587002
376 0.277718444161
377 0.277992740408
378 0.278576465784
379 0.278364731592
380 0.278874962822
381 0.277388317654
382 0.278184055024
383 0.277880381708
384 0.275932254511
385 0.274721196563
386 0.274884556914
387 0.27513862156
388 0.273718353176
389 0.271688447766
390 0.270598148894
391 0.268756627896
392 0.268200816448
393 0.269228614991
394 0.27051564948
395 0.272869745712
396 0.272188874394
397 0.271320571364
398 0.272951898706
399 0.275291124203
400 0.27440853031
401 0.278623090415
402 0.281133769229
403 0.284450710924
404 0.28854595567
405 0.29032886343
406 0.29186799407
407 0.292636174591
408 0.294911843756
409 0.304492407372
410 0.301385419594
411 0.302742598178
412 0.30180544425
413 0.303212871042
414 0.31207552914
415 0.316693855677
416 0.316878183034
417 0.317976310546
418 0.316765244269
419 0.316603385741
420 0.315285559608
421 0.315995117732
422 0.316801623236
423 0.318692529208
424 0.320379439125
425 0.321585970584
426 0.321345388861
427 0.320831759328
428 0.320702457929
429 0.321072486916
430 0.320197741708
431 0.320535574403
432 0.321445031885
433 0.321835494387
434 0.321495576179
435 0.321555696316
436 0.320344195429
437 0.319654061509
438 0.321630302943
439 0.320544828339
440 0.319951800712
441 0.321170354317
442 0.322188618369
443 0.322146876153
444 0.322159079392
445 0.322484150968
446 0.319624277097
447 0.31810581795
448 0.318720383797
449 0.320367366693
450 0.321495325177
451 0.32254259508
452 0.321555582129
453 0.320725836469
454 0.320328499953
455 0.322749590723
456 0.322003441688
457 0.322085384981
458 0.321895525293
459 0.321220763816
460 0.321278796887
461 0.320249816586
462 0.321954627067
463 0.322333254973
464 0.322487108265
465 0.324810707889
466 0.325160025956
467 0.32433143977
468 0.323042481963
469 0.322934354822
470 0.322889201291
471 0.323302877732
472 0.32331132703
473 0.324924288914
474 0.324949566659
475 0.323231078058
476 0.322931900307
477 0.323335026541
478 0.323809577067
479 0.323440347929
480 0.321300493238
481 0.321171202377
482 0.320621191432
483 0.32018525647
484 0.31996309152
485 0.320958068471
486 0.320655819946
487 0.31770649004
488 0.317526405973
489 0.318524261741
490 0.319184838174
491 0.32005185072
492 0.32312144319
493 0.320983471267
494 0.320500393843
495 0.320849266938
496 0.320412149287
497 0.320787920558
498 0.320378854777
499 0.319263677123
500 0.32055438306
501 0.314388124864
502 0.310193387476
503 0.303670241243
504 0.292561273652
505 0.288109870436
506 0.281879996094
507 0.273363986278
508 0.271969806857
509 0.265349380298
510 0.266376669141
511 0.264011724059
512 0.262599853681
513 0.259869298063
514 0.258821585961
515 0.256664903152
516 0.257962422041
517 0.257542076606
518 0.259336755185
519 0.258794150503
520 0.258934216287
521 0.260130299857
522 0.257623954525
523 0.258130543884
524 0.258405391128
525 0.256014571552
526 0.255282565695
527 0.25684814502
528 0.257836380897
529 0.259346096254
530 0.260400484441
531 0.261717303903
532 0.2600544941
533 0.259744658462
534 0.260105049745
535 0.260587044802
536 0.261635798042
537 0.260039459109
538 0.258341255486
539 0.256214567893
540 0.257242747923
541 0.25431268934
542 0.255348878527
543 0.255731255775
544 0.25740977804
545 0.257179146275
546 0.25781806437
547 0.259685058725
548 0.258067566587
549 0.257837836037
550 0.258830821138
551 0.25972769377
552 0.258479365105
553 0.257593997016
554 0.257943179286
555 0.258473115701
556 0.258959812119
557 0.259518528021
558 0.25850408455
559 0.260054640764
560 0.259402970363
561 0.259154790971
562 0.260356400075
563 0.260979396243
564 0.26075511193
565 0.259331413032
566 0.260194004377
567 0.258724897688
568 0.260832379771
569 0.258713809595
570 0.259843356796
571 0.261766760063
572 0.2608475374
573 0.262010428029
574 0.260567768261
575 0.26024895895
576 0.260468091158
577 0.261517036906
578 0.257843759495
579 0.257938714276
580 0.257199642831
581 0.256376195663
582 0.257062177623
583 0.257493526101
584 0.256221806973
585 0.255673296145
586 0.254950936766
587 0.256745077846
588 0.257537705914
589 0.257960879012
590 0.255678892872
591 0.255513451294
592 0.254689936381
593 0.25724531985
594 0.258473779754
595 0.258134902202
596 0.258302435443
597 0.258507572086
598 0.258093326818
599 0.260406602404
600 0.259147451462
601 0.256912694042
602 0.25314242211
603 0.252570695289
604 0.253199076417
605 0.250339895859
606 0.247994396437
607 0.250848436531
608 0.24690269835
609 0.245646670634
610 0.24569639453
611 0.245670817387
612 0.244435926917
613 0.242518097914
614 0.240313039582
615 0.239839146774
616 0.241417457491
617 0.240911497054
618 0.23851916405
619 0.240411712662
620 0.237508616001
621 0.236288750052
622 0.23742707754
623 0.237974788563
624 0.239165965009
625 0.241196146174
626 0.243299798849
627 0.244165539236
628 0.242489062591
629 0.243930954027
630 0.242961648788
631 0.241525752222
632 0.243077371856
633 0.244767910375
634 0.24446791758
635 0.24460812577
636 0.24295277182
637 0.243180450394
638 0.244703201309
639 0.245286075659
640 0.244397078632
641 0.24477732139
642 0.243982844206
643 0.240156869506
644 0.240840481579
645 0.241858905016
646 0.24427293881
647 0.245819571857
648 0.246640414753
649 0.247336198325
650 0.248171067836
651 0.246984618273
652 0.247980560303
653 0.247813907323
654 0.246971386556
655 0.245510086376
656 0.246238224327
657 0.244982738976
658 0.246561926903
659 0.246263024444
660 0.246921633215
661 0.246831179733
662 0.247238551111
663 0.246714146064
664 0.245559602723
665 0.245069452103
666 0.244711276645
667 0.245706188156
668 0.245243938123
669 0.246087972349
670 0.244660441751
671 0.242670535039
672 0.241439584623
673 0.241420868224
674 0.243703436001
675 0.244024282457
676 0.243637305223
677 0.245074383331
678 0.24802153446
679 0.250240158131
680 0.251253283784
681 0.253511033615
682 0.254698917674
683 0.253473991959
684 0.253649418385
685 0.251801029802
686 0.252077055418
687 0.253657651103
688 0.252059016014
689 0.252632089394
690 0.255365555268
691 0.257298697305
692 0.258752338384
693 0.255811526641
694 0.252849494325
695 0.251217135419
696 0.251294405857
697 0.250626654291
698 0.250653913977
699 0.248700991915
700 0.247357098346
701 0.249150242469
702 0.252788630854
703 0.254932434403
704 0.25902395561
705 0.263626474609
706 0.269193318537
707 0.271145390324
708 0.273574031012
709 0.277841996285
710 0.276030002868
711 0.278372158815
712 0.28213473418
713 0.288863405009
714 0.295555608321
715 0.300285765742
716 0.300090574394
717 0.301628333094
718 0.303336374392
719 0.305318879933
720 0.305638969534
721 0.308134143416
722 0.309006734669
723 0.308759529559
724 0.305405444248
725 0.305026427605
726 0.304176141084
727 0.305016007334
728 0.304996151003
729 0.304802996008
730 0.304213907359
731 0.30348654614
732 0.301764276406
733 0.302127138464
734 0.301940018872
735 0.30226663863
736 0.299447190052
737 0.299978321382
738 0.298982725138
739 0.298596691577
740 0.298570077313
741 0.298419300577
742 0.296199193186
743 0.296318803095
744 0.297363231288
745 0.296812526863
746 0.294965939975
747 0.29482576064
748 0.296065292981
749 0.297760157009
750 0.296401404611
751 0.296759098827
752 0.299572120971
753 0.300157242246
754 0.301033010889
755 0.302488787505
756 0.303522723934
757 0.304738062293
758 0.305669047074
759 0.305883657134
760 0.309849692611
761 0.308738453165
762 0.308249449678
763 0.308171309509
764 0.309316303056
765 0.308968620524
766 0.307739351554
767 0.30611246882
768 0.304769010267
769 0.306109680302
770 0.305587580901
771 0.305614974142
772 0.305118656484
773 0.304603247728
774 0.304276912544
775 0.301440967686
776 0.301925870169
777 0.302472362576
778 0.301824322149
779 0.302080133259
780 0.301778782884
781 0.301340137448
782 0.301105218566
783 0.301888168522
784 0.302932975076
785 0.303762102012
786 0.306367947023
787 0.305507399814
788 0.30604121697
789 0.305211698789
790 0.305388975816
791 0.305324572031
792 0.30164578254
793 0.301829426078
794 0.302291044358
795 0.30208261903
796 0.301948539212
797 0.301295432765
798 0.300788310741
799 0.300660586191
800 0.299030442911
801 0.303668543488
802 0.306342859797
803 0.307301502743
804 0.305792770728
805 0.309928829565
806 0.310543309311
807 0.309625979516
808 0.314053902967
809 0.318603865096
810 0.324119012534
811 0.326234808089
812 0.329044460805
813 0.330239706212
814 0.334026439108
815 0.334578027968
816 0.334273485311
817 0.335128903525
818 0.335217127586
819 0.334244949178
820 0.334088660569
821 0.332599494722
822 0.333450324709
823 0.331409848142
824 0.331861864891
825 0.331465347612
826 0.330638312762
827 0.329574394271
828 0.330030879918
829 0.327603444865
830 0.329135197828
831 0.329662234997
832 0.329509144217
833 0.33006040707
834 0.330246760662
835 0.330243905787
836 0.330107237372
837 0.328914789666
838 0.330084250217
839 0.328920163156
840 0.330314082102
841 0.328266996641
842 0.3295393229
843 0.330748586407
844 0.33051942706
845 0.330084932605
846 0.328871590395
847 0.328956095878
848 0.326611943615
849 0.325334008655
850 0.32789734366
851 0.327757988036
852 0.327086840053
853 0.327931067793
854 0.327330079142
855 0.325860990665
856 0.325774967037
857 0.324600189332
858 0.326522986227
859 0.327920832898
860 0.326963742701
861 0.325615676887
862 0.326230181045
863 0.326583884144
864 0.325368346602
865 0.326587736801
866 0.326932526069
867 0.328256427016
868 0.328981277951
869 0.327892897471
870 0.327509804443
871 0.326743724326
872 0.326613632847
873 0.327609505909
874 0.327809517523
875 0.329149162931
876 0.328639882717
877 0.328595225009
878 0.329414283771
879 0.328088346972
880 0.329223992445
881 0.329160206505
882 0.327933394091
883 0.32838505716
884 0.32782283586
885 0.328990216023
886 0.328909247132
887 0.327906155611
888 0.328492640956
889 0.328481768399
890 0.328058718928
891 0.328040486733
892 0.327668734752
893 0.329964105806
894 0.328849491741
895 0.329518410996
896 0.329141416674
897 0.328993608256
898 0.328833013907
899 0.328158005879
900 0.330928387868


==> latex_data/vae/mmd/svhn-pap-0.25.txt <==
x y
100 0.212912497014
101 0.214010602211
102 0.217432839977
103 0.219226925661
104 0.218601414558
105 0.220298683224
106 0.219550897613
107 0.221156755966
108 0.220386856581
109 0.220838235698
110 0.221066655772
111 0.223606282132
112 0.225267646431
113 0.228082832545
114 0.229672106564
115 0.233577508415
116 0.233967042907
117 0.239129128825
118 0.242250226971
119 0.245519386277
120 0.247198027176
121 0.251613474571
122 0.253112988873
123 0.25636858106
124 0.262518030778
125 0.266359240366
126 0.266988131128
127 0.270468141253
128 0.271295716196
129 0.272416283009
130 0.27058006714
131 0.273108357477
132 0.273539070708
133 0.272109958321
134 0.270802275231
135 0.27091192567
136 0.271329237742
137 0.271217946149
138 0.269298793182
139 0.267771974995
140 0.267652282356
141 0.267643136227
142 0.267779094488
143 0.268497855038
144 0.26632688066
145 0.265170842359
146 0.264514214859
147 0.266506243687
148 0.266463590323
149 0.265242668299
150 0.265499417394
151 0.264582414374
152 0.26408185261
153 0.264908625761
154 0.265946990945
155 0.263573003618
156 0.26297391648
157 0.264843044284
158 0.26681241987
159 0.264092364878
160 0.26247013
161 0.260347097158
162 0.259840014575
163 0.256962698003
164 0.255407504404
165 0.255354729067
166 0.256176084866
167 0.255554489014
168 0.256260106358
169 0.256682128993
170 0.257580371185
171 0.258006502398
172 0.261534343565
173 0.26188248462
174 0.260491015511
175 0.260384793684
176 0.262787526645
177 0.263500476264
178 0.263786640367
179 0.262944274161
180 0.260187168148
181 0.261286751949
182 0.260797364953
183 0.26092300817
184 0.262290618998
185 0.260286046673
186 0.259173195535
187 0.261133929832
188 0.259813222922
189 0.259819221969
190 0.260884824933
191 0.261447974146
192 0.261340104458
193 0.262410020175
194 0.266000013952
195 0.268902355544
196 0.266744101174
197 0.264063967843
198 0.262962673954
199 0.263004832582
200 0.263874949319
201 0.267783754613
202 0.272524250006
203 0.278837857799
204 0.278898625001
205 0.285224688724
206 0.288899620256
207 0.287564983363
208 0.292992502445
209 0.299020870703
210 0.307117742531
211 0.310766571343
212 0.317659024065
213 0.320786936103
214 0.326132118449
215 0.32609566572
216 0.335178924674
217 0.337382205766
218 0.341833136036
219 0.349602571243
220 0.358626945981
221 0.362575128557
222 0.373012036938
223 0.373336764006
224 0.378230846814
225 0.386797422227
226 0.3881731034
227 0.385786194221
228 0.387051987868
229 0.385738974571
230 0.385439124904
231 0.384433748593
232 0.384732964061
233 0.384600767272
234 0.384141424801
235 0.383302154893
236 0.383019678894
237 0.381588276057
238 0.382483645469
239 0.382881647151
240 0.383326355111
241 0.383365024344
242 0.383158646804
243 0.38430105314
244 0.385503570354
245 0.384853218936
246 0.384339206257
247 0.383174738949
248 0.382323222509
249 0.382910085582
250 0.380921974797
251 0.379480493531
252 0.378047845711
253 0.378354186972
254 0.377616712322
255 0.379757994093
256 0.380358680073
257 0.37949560707
258 0.379103527856
259 0.38240514557
260 0.382482672256
261 0.382388746595
262 0.382904184456
263 0.384174234767
264 0.385306711521
265 0.385150529198
266 0.384574592436
267 0.383844313667
268 0.384217395866
269 0.383071847722
270 0.382700387522
271 0.383474966495
272 0.382588308874
273 0.382449673017
274 0.381745974775
275 0.382889242724
276 0.382172136948
277 0.3818696887
278 0.381782639416
279 0.382344903131
280 0.383812767766
281 0.383713531958
282 0.3836380954
283 0.383061602361
284 0.382774955403
285 0.382720091691
286 0.382141756363
287 0.38253312168
288 0.384232799328
289 0.384696835458
290 0.386838393208
291 0.387234078918
292 0.387833372675
293 0.386255374434
294 0.385056947436
295 0.381797046167
296 0.381974034986
297 0.382455205263
298 0.383262748516
299 0.384312532248
300 0.385818966551
301 0.380326384677
302 0.377458728457
303 0.375740432928
304 0.37706498871
305 0.375320428357
306 0.377679350311
307 0.381167698307
308 0.379088846867
309 0.371044954811
310 0.373307768716
311 0.374447438399
312 0.373828958863
313 0.375879802383
314 0.36741791686
315 0.369829524969
316 0.360998254759
317 0.361033977375
318 0.366199229434
319 0.3676461371
320 0.365051961386
321 0.361387539855
322 0.361881262016
323 0.361610332674
324 0.359008921023
325 0.356097948569
326 0.353696602126
327 0.353526014774
328 0.353702776214
329 0.354020587565
330 0.355452095794
331 0.356961140225
332 0.35727951066
333 0.356790799966
334 0.356778938702
335 0.356859201571
336 0.358623353369
337 0.358343641838
338 0.357482446069
339 0.359262826993
340 0.359880749189
341 0.358658720317
342 0.358850771276
343 0.357328304456
344 0.356483867949
345 0.35637621053
346 0.356457038421
347 0.357356975568
348 0.358112473064
349 0.356612538974
350 0.355425200315
351 0.355797105536
352 0.357859168777
353 0.358780228452
354 0.358898396972
355 0.356174641864
356 0.356251568522
357 0.356738972122
358 0.356232160755
359 0.355506222306
360 0.356215701175
361 0.359122064838
362 0.357029191204
363 0.358297635746
364 0.357647461702
365 0.359299482723
366 0.36004115998
367 0.360661464478
368 0.362185945242
369 0.363034143191
370 0.362521979298
371 0.363214585693
372 0.365842511428
373 0.36578398735
374 0.366071920118
375 0.365762764271
376 0.365773046761
377 0.367565862172
378 0.36802814111
379 0.366354170209
380 0.365595771582
381 0.363943561706
382 0.36619356381
383 0.367395318668
384 0.365881399352
385 0.366617117633
386 0.367265132148
387 0.36822191145
388 0.367311763911
389 0.364875339157
390 0.362938976374
391 0.361233915336
392 0.360482643807
393 0.36182563623
394 0.36283348629
395 0.364566956228
396 0.364049679232
397 0.363614673818
398 0.364588414954
399 0.3645521567
400 0.364768199374
401 0.370588152057
402 0.373783709886
403 0.377227047909
404 0.38190756993
405 0.383918700197
406 0.385847405398
407 0.386914061438
408 0.389661302383
409 0.400483397306
410 0.397781647809
411 0.399160208959
412 0.398073748608
413 0.399325848603
414 0.409747392304
415 0.41418276489
416 0.419694994773
417 0.424430237193
418 0.424055396085
419 0.424596794655
420 0.428625424539
421 0.43446997943
422 0.436214045181
423 0.44770417448
424 0.454895521093
425 0.46230024706
426 0.462168976458
427 0.462619474213
428 0.463082837277
429 0.463339867876
430 0.461374707165
431 0.461389957164
432 0.461187121399
433 0.461937522433
434 0.461474804317
435 0.462283865046
436 0.461481139003
437 0.461978518969
438 0.463008744121
439 0.461028868162
440 0.460034484254
441 0.461508472025
442 0.463045547795
443 0.4628134934
444 0.462665216803
445 0.463742535345
446 0.462945524546
447 0.461626042649
448 0.462343925861
449 0.463979443837
450 0.466040823667
451 0.466091559441
452 0.464863913811
453 0.463238257803
454 0.462631178874
455 0.46341456865
456 0.462360280719
457 0.461970066673
458 0.461804552087
459 0.460821966491
460 0.461216855112
461 0.460409112394
462 0.461595099149
463 0.461167933874
464 0.462034070183
465 0.462692782139
466 0.462219789349
467 0.462202195048
468 0.4603812127
469 0.459914262145
470 0.460908846198
471 0.461178117075
472 0.459918365917
473 0.459968606227
474 0.460778470892
475 0.459938480031
476 0.459908073466
477 0.460203662902
478 0.459377239433
479 0.459052941626
480 0.457782292502
481 0.456904285429
482 0.457001305659
483 0.457038749678
484 0.456507825914
485 0.456273098581
486 0.455958814083
487 0.453933480782
488 0.453669353639
489 0.45395592364
490 0.45449873524
491 0.454352860083
492 0.456007951617
493 0.455146328296
494 0.455139732068
495 0.455612853669
496 0.455931198982
497 0.456380703751
498 0.456502506748
499 0.45608893016
500 0.457395631595
501 0.449170225411
502 0.44302091047
503 0.433387583892
504 0.421311050272
505 0.414501580941
506 0.406057951376
507 0.393990566831
508 0.391060728794
509 0.38090034155
510 0.38244542695
511 0.376499758761
512 0.37493289477
513 0.367718423859
514 0.36530041518
515 0.357472701964
516 0.356138297426
517 0.34564881386
518 0.337060390626
519 0.334788521967
520 0.331147686429
521 0.327750710751
522 0.325426184354
523 0.317767825033
524 0.308450720459
525 0.305775937796
526 0.304728781849
527 0.305326807127
528 0.305293403273
529 0.306666538786
530 0.30818389313
531 0.308613252058
532 0.308859889382
533 0.308192628849
534 0.30802769118
535 0.308581049012
536 0.309172364211
537 0.306390134187
538 0.307337293779
539 0.308093042417
540 0.308960092385
541 0.307426497803
542 0.307839078599
543 0.309612933069
544 0.309931124822
545 0.308787606215
546 0.308674548562
547 0.309767212979
548 0.307900793627
549 0.309172195584
550 0.309157827449
551 0.309355133753
552 0.310402760723
553 0.310714173934
554 0.311849535895
555 0.313676341782
556 0.316086868914
557 0.31601140767
558 0.317051975372
559 0.32002366906
560 0.319785349213
561 0.320021273254
562 0.32125234176
563 0.321300937057
564 0.320233903037
565 0.320307214587
566 0.32104376587
567 0.320159637771
568 0.321461954551
569 0.320625383619
570 0.321044603536
571 0.32233601656
572 0.321817298707
573 0.324688938376
574 0.321590011708
575 0.319966192424
576 0.318902496152
577 0.320504242371
578 0.320264187478
579 0.320988417567
580 0.32004669784
581 0.320316221357
582 0.320332048494
583 0.319000378796
584 0.318120992725
585 0.316658721707
586 0.315988577873
587 0.317349932693
588 0.317675521258
589 0.318932153642
590 0.318340001556
591 0.318531787628
592 0.318476746555
593 0.31894014908
594 0.318818972072
595 0.31876376731
596 0.317578504854
597 0.317231489658
598 0.31696808091
599 0.31840104272
600 0.317881903344
601 0.314766497011
602 0.310165548611
603 0.310992688793
604 0.310713902457
605 0.307582205442
606 0.304375545788
607 0.307558915088
608 0.302774468652
609 0.301727766676
610 0.301939544504
611 0.303442498913
612 0.300113295613
613 0.297829927117
614 0.29233550483
615 0.291368505162
616 0.290952689149
617 0.294117294988
618 0.298014246114
619 0.29626754945
620 0.293909375876
621 0.293997527944
622 0.292804669744
623 0.293860131449
624 0.296078370682
625 0.290517966853
626 0.292971560374
627 0.293886880921
628 0.293397514463
629 0.294095837406
630 0.294511055898
631 0.294549892985
632 0.29610950853
633 0.296922666761
634 0.296904629909
635 0.296140761509
636 0.29523384386
637 0.296999973737
638 0.296900266938
639 0.29407147915
640 0.293492831917
641 0.293492850269
642 0.292960795681
643 0.290000214148
644 0.291556298181
645 0.292991765794
646 0.295578013439
647 0.296606945842
648 0.29681191596
649 0.295935276824
650 0.294541299431
651 0.294367946025
652 0.291732765741
653 0.290917426353
654 0.290968118352
655 0.290865228951
656 0.288566372903
657 0.289047163838
658 0.288937964251
659 0.285868169797
660 0.283986691792
661 0.284110217403
662 0.284085343459
663 0.284854176466
664 0.283798740569
665 0.283202717673
666 0.283568052636
667 0.283541723846
668 0.282240640581
669 0.282406558381
670 0.283404381657
671 0.281962743911
672 0.281512572131
673 0.280570352234
674 0.282965167608
675 0.284491336506
676 0.285187961586
677 0.2854000828
678 0.286574866279
679 0.28869512043
680 0.287508437962
681 0.288856925363
682 0.290432661477
683 0.290426975408
684 0.29157165409
685 0.29225288903
686 0.292940087994
687 0.292274778059
688 0.291614655968
689 0.292148183287
690 0.294538351562
691 0.294919747818
692 0.296983699111
693 0.294449289686
694 0.293705284422
695 0.292416960427
696 0.292136583703
697 0.291984977578
698 0.291160612503
699 0.289744772724
700 0.286793534849
701 0.290668890107
702 0.297692269757
703 0.300722617107
704 0.307030884994
705 0.313434239217
706 0.321037763021
707 0.324310624291
708 0.328108358225
709 0.333029530523
710 0.331632430723
711 0.334370931649
712 0.339346482211
713 0.34731330109
714 0.356597805129
715 0.362246833405
716 0.360373488078
717 0.364462150985
718 0.363604516811
719 0.366921192944
720 0.371970374775
721 0.374354532729
722 0.373803632181
723 0.378561182901
724 0.386639155602
725 0.39567221872
726 0.395543383992
727 0.397748452708
728 0.397168905862
729 0.396863076669
730 0.395728098818
731 0.395574653213
732 0.395034485016
733 0.396348630937
734 0.395658514659
735 0.396432005367
736 0.39439345084
737 0.395388878004
738 0.395005016491
739 0.396238161258
740 0.396548841053
741 0.39769411542
742 0.396699378317
743 0.396975587227
744 0.397369634305
745 0.397433733348
746 0.395328518887
747 0.395943747564
748 0.396423865787
749 0.397821666349
750 0.398363009652
751 0.399552086836
752 0.402367976369
753 0.403436104913
754 0.404116840944
755 0.404580972133
756 0.406568251799
757 0.406803262961
758 0.407380059268
759 0.408616334462
760 0.411949421262
761 0.410104311785
762 0.409896601717
763 0.409815054588
764 0.410929515096
765 0.410113591836
766 0.409795971099
767 0.408498594066
768 0.407712459751
769 0.408678736743
770 0.407007257504
771 0.406409635639
772 0.406880031631
773 0.406272635951
774 0.407123427943
775 0.404350702511
776 0.404911713471
777 0.406070488451
778 0.40562734568
779 0.404836501854
780 0.40555273563
781 0.404859729071
782 0.404643430536
783 0.404949065686
784 0.405044860379
785 0.40599845283
786 0.407612265149
787 0.407546827933
788 0.406577151802
789 0.405154923389
790 0.404772315547
791 0.40520000085
792 0.402113177748
793 0.402149984333
794 0.402514001488
795 0.4021958563
796 0.402235252658
797 0.40266126616
798 0.402249630397
799 0.402260819712
800 0.40120982901
801 0.406884878804
802 0.40962551037
803 0.41065683761
804 0.409997865335
805 0.414199740238
806 0.414776210881
807 0.41381407063
808 0.418128678825
809 0.424014326935
810 0.429782513404
811 0.431489331265
812 0.434114237397
813 0.435033980536
814 0.438239478835
815 0.439008701691
816 0.446617437016
817 0.448678530318
818 0.450578342634
819 0.455854308143
820 0.460024114968
821 0.462672152709
822 0.471544991455
823 0.469417277307
824 0.471495075051
825 0.47757522789
826 0.47656638508
827 0.473903948809
828 0.474422635339
829 0.472514844904
830 0.474011419045
831 0.47426847968
832 0.47366383942
833 0.473050282994
834 0.473890083127
835 0.472927615564
836 0.472965518076
837 0.471663534993
838 0.473299851634
839 0.473225314146
840 0.473548601978
841 0.47074260762
842 0.471001937001
843 0.471198994271
844 0.471438030512
845 0.471404352306
846 0.469665639149
847 0.46982368358
848 0.46928900502
849 0.468171099026
850 0.469564302871
851 0.468617374852
852 0.468560659835
853 0.468046387927
854 0.467822691184
855 0.46679312013
856 0.46646787748
857 0.465413203059
858 0.467291244149
859 0.467362569015
860 0.467041207814
861 0.466375325166
862 0.467410563476
863 0.467488435514
864 0.467089980604
865 0.468129648158
866 0.468183530133
867 0.468864461454
868 0.470466044158
869 0.468843894002
870 0.468482522549
871 0.468230185651
872 0.467314982277
873 0.467553654401
874 0.466668924308
875 0.467613242147
876 0.467213200985
877 0.465959481569
878 0.465621599993
879 0.465693170042
880 0.466626608957
881 0.466916856201
882 0.46547224298
883 0.466301072976
884 0.465857654889
885 0.466967442803
886 0.466079008887
887 0.466232465524
888 0.467420684029
889 0.467137098014
890 0.467261777967
891 0.467698192262
892 0.467748338171
893 0.468419414438
894 0.466354615808
895 0.466590391598
896 0.466628407173
897 0.466642238113
898 0.46729119547
899 0.465920409881
900 0.466982843021


==> latex_data/vae/mmd/svhn-pap-0.5.txt <==
x y
100 0.221694952647
101 0.220870222818
102 0.221593433831
103 0.222008450735
104 0.223187847169
105 0.224671777706
106 0.223747603197
107 0.224740601372
108 0.224249545602
109 0.225251806998
110 0.225112576427
111 0.228532728575
112 0.230779438709
113 0.234258567675
114 0.234397618063
115 0.238485688434
116 0.241401847252
117 0.245707723823
118 0.250003898536
119 0.252423992826
120 0.253007909885
121 0.257349122538
122 0.257708069059
123 0.261979303542
124 0.26957872932
125 0.273869205446
126 0.273808810205
127 0.278064069407
128 0.280319723596
129 0.285007193817
130 0.290531572752
131 0.296016988833
132 0.301391406332
133 0.301392439872
134 0.303213748353
135 0.306174479472
136 0.308218110131
137 0.311068382108
138 0.3145434012
139 0.325385204118
140 0.330239039399
141 0.331704791151
142 0.336042645444
143 0.338358828698
144 0.345605358994
145 0.34994901124
146 0.352451503054
147 0.356936567732
148 0.360097493094
149 0.368284901335
150 0.371851984061
151 0.371957943001
152 0.372997831406
153 0.373780727548
154 0.375276555804
155 0.373795940066
156 0.37338770333
157 0.374438044074
158 0.375205032416
159 0.374666978896
160 0.373877196636
161 0.372348658302
162 0.371449293893
163 0.369424102898
164 0.366833551855
165 0.364721078388
166 0.36591159349
167 0.36507988857
168 0.367842861342
169 0.368638663539
170 0.36776879976
171 0.370132704124
172 0.374344566541
173 0.373617410604
174 0.373638407122
175 0.373579017465
176 0.375824869477
177 0.374974928287
178 0.376131810329
179 0.374532575727
180 0.372969813386
181 0.374015844242
182 0.373806624376
183 0.372462504457
184 0.373409554529
185 0.373183842946
186 0.37351206376
187 0.374287083942
188 0.37434440645
189 0.374065519379
190 0.373961708365
191 0.373229048386
192 0.371782243963
193 0.372894048773
194 0.37489141523
195 0.376116337644
196 0.374156657306
197 0.373325058627
198 0.372213847218
199 0.371988340593
200 0.371125357139
201 0.376845448195
202 0.383277969791
203 0.390740599176
204 0.388916152189
205 0.396227575892
206 0.400306028011
207 0.399113225793
208 0.405790230679
209 0.412768084938
210 0.421072817981
211 0.425211815022
212 0.432369233077
213 0.435010786475
214 0.441500029145
215 0.441039563939
216 0.44947138227
217 0.451550762839
218 0.454405737076
219 0.461994185173
220 0.4716095126
221 0.474600248196
222 0.484496491217
223 0.4850341078
224 0.489119184158
225 0.496911674189
226 0.501451441977
227 0.50597506792
228 0.507862620916
229 0.505092879413
230 0.507213272772
231 0.512276383283
232 0.516501007676
233 0.52409323321
234 0.536567675146
235 0.545429367568
236 0.557454762691
237 0.565091414212
238 0.573098509833
239 0.571189471484
240 0.57849641788
241 0.590547248349
242 0.596879743918
243 0.607402840198
244 0.614493032136
245 0.625538187864
246 0.634621652632
247 0.646009326678
248 0.655636364064
249 0.662051941366
250 0.665246254586
251 0.663868529175
252 0.661958711909
253 0.662017481713
254 0.66147305667
255 0.661914491319
256 0.662549164467
257 0.66110420254
258 0.661559217713
259 0.66290678982
260 0.663778157688
261 0.662809018303
262 0.662859830642
263 0.664111922872
264 0.666343683058
265 0.666751594607
266 0.665964692044
267 0.664463786219
268 0.6639074366
269 0.662830726756
270 0.662576980704
271 0.662451912418
272 0.660794050158
273 0.661217618463
274 0.660202669723
275 0.660694847394
276 0.660898923509
277 0.661031443069
278 0.66019560386
279 0.660816638304
280 0.662303927496
281 0.661698826917
282 0.662185936832
283 0.66185178152
284 0.662277795705
285 0.663116454508
286 0.662504742746
287 0.662992535546
288 0.664543556149
289 0.664741217288
290 0.666266168608
291 0.665983114744
292 0.666493099636
293 0.664838099125
294 0.663043126076
295 0.660339105764
296 0.661207104135
297 0.661375240851
298 0.66153884257
299 0.661865103675
300 0.662286943224
301 0.656277514456
302 0.654140370286
303 0.652615688473
304 0.654493748662
305 0.652351163043
306 0.654004070137
307 0.658067114114
308 0.65532070714
309 0.645612061887
310 0.648016166487
311 0.649055491966
312 0.648480317818
313 0.651268442559
314 0.641471795225
315 0.644491569104
316 0.634437020855
317 0.634660773769
318 0.64120779375
319 0.642593110975
320 0.639907225124
321 0.635885088273
322 0.63654462897
323 0.636370551676
324 0.633030186507
325 0.629799575879
326 0.632208786521
327 0.638693949003
328 0.645535418761
329 0.646249783539
330 0.648797914236
331 0.647006452962
332 0.648164034733
333 0.644759001647
334 0.643675994986
335 0.642961142064
336 0.642520723547
337 0.637749886623
338 0.635276607387
339 0.631121306225
340 0.630087588313
341 0.624584160054
342 0.625106463968
343 0.618810389743
344 0.614826263403
345 0.611567939188
346 0.612040586616
347 0.612348543105
348 0.612393016246
349 0.610236240402
350 0.612149036966
351 0.612217597
352 0.613678961779
353 0.614541135713
354 0.615459904096
355 0.613997523904
356 0.614141213129
357 0.61473240148
358 0.614278279203
359 0.614398919447
360 0.614320922094
361 0.61667935004
362 0.614836787261
363 0.615605106965
364 0.615426991694
365 0.61560515054
366 0.615859354194
367 0.617133418694
368 0.617845261016
369 0.618771774677
370 0.61862668803
371 0.618233396233
372 0.619870316299
373 0.619610031878
374 0.619814674398
375 0.619156415629
376 0.618105642038
377 0.618947049606
378 0.620669390088
379 0.620227690473
380 0.619574056844
381 0.61868583888
382 0.620062464027
383 0.620820636972
384 0.620310088274
385 0.620381439112
386 0.620838931793
387 0.621392815715
388 0.620440748491
389 0.618356260295
390 0.617444509216
391 0.616654501891
392 0.615815061605
393 0.616705852832
394 0.61806888599
395 0.620243673115
396 0.619463129395
397 0.618341180177
398 0.619253897212
399 0.620101410157
400 0.620295929438
401 0.626430171103
402 0.629007809185
403 0.632235711001
404 0.637242262226
405 0.638988313881
406 0.64111070446
407 0.64173607798
408 0.644596351628
409 0.656794127306
410 0.653986114466
411 0.655178017045
412 0.654163035218
413 0.655077216595
414 0.665768903954
415 0.669300644864
416 0.676109450553
417 0.679759559293
418 0.679218442495
419 0.679470241773
420 0.683071431614
421 0.68811898938
422 0.68938158698
423 0.701359287438
424 0.707928372328
425 0.714876128825
426 0.720896854608
427 0.722562812943
428 0.722936966266
429 0.734159277431
430 0.737761855266
431 0.743776942172
432 0.750114363789
433 0.754637093587
434 0.757376996413
435 0.763420113701
436 0.756810067784
437 0.763874839651
438 0.770838445486
439 0.780788970713
440 0.786842785385
441 0.793092263083
442 0.793813896032
443 0.801576644117
444 0.808521480978
445 0.815752069703
446 0.813827006583
447 0.809775566215
448 0.809192502349
449 0.814651095321
450 0.820846162249
451 0.8218516341
452 0.822049078748
453 0.821676792303
454 0.820656455659
455 0.82183013598
456 0.821161287751
457 0.821556716097
458 0.820931996776
459 0.819263986824
460 0.818829334962
461 0.818685477288
462 0.8195693708
463 0.819103976177
464 0.818996886267
465 0.820517870919
466 0.821011856789
467 0.820564710535
468 0.819023839676
469 0.818454358925
470 0.818568149796
471 0.818834068715
472 0.818493115167
473 0.818451203326
474 0.8189352671
475 0.818342341725
476 0.818257749093
477 0.818740903497
478 0.818264253719
479 0.817733149653
480 0.817206420814
481 0.816556665423
482 0.816527101125
483 0.816254013576
484 0.815688267379
485 0.815958863911
486 0.815168627842
487 0.813949595641
488 0.813531806729
489 0.813369629705
490 0.814445105848
491 0.813717122597
492 0.815560692609
493 0.814679357207
494 0.814629590617
495 0.814230635686
496 0.814281922585
497 0.815234429241
498 0.815526879658
499 0.814422086376
500 0.815763215047
501 0.806750492923
502 0.800216636681
503 0.789707287784
504 0.775741807793
505 0.768217024702
506 0.758817821973
507 0.744950942538
508 0.741529886211
509 0.730104913644
510 0.731616028452
511 0.724821889788
512 0.723357474279
513 0.714060993936
514 0.710854340369
515 0.700552149058
516 0.698558527897
517 0.685575177437
518 0.672881606346
519 0.668481087211
520 0.662948879128
521 0.656786887539
522 0.652354852026
523 0.639929402278
524 0.625617440773
525 0.619194621502
526 0.605863494401
527 0.594013395432
528 0.5813103431
529 0.570545250452
530 0.562506421829
531 0.557096929293
532 0.54445977738
533 0.540563278004
534 0.537676917921
535 0.529895346918
536 0.531897978359
537 0.527218023984
538 0.521637772061
539 0.519881390287
540 0.513303382991
541 0.508013526119
542 0.507335761701
543 0.505353431059
544 0.502113201943
545 0.499607419215
546 0.495298677457
547 0.493428940484
548 0.492847661932
549 0.491328240965
550 0.482700647364
551 0.482890944482
552 0.481702545055
553 0.481613803907
554 0.482861565404
555 0.48315212089
556 0.484080095247
557 0.482872384741
558 0.482456595432
559 0.485296704843
560 0.485191068706
561 0.483674543622
562 0.484482134801
563 0.484782673039
564 0.484862423643
565 0.484081376687
566 0.484455078581
567 0.484017767951
568 0.485330746111
569 0.483744264227
570 0.483659597521
571 0.485152717888
572 0.483722798048
573 0.485492596489
574 0.484040021822
575 0.483682662042
576 0.483320695623
577 0.484002340023
578 0.482760216788
579 0.48215752533
580 0.482713608073
581 0.483244906833
582 0.483098084288
583 0.482956278875
584 0.482930990009
585 0.482348359535
586 0.483252706567
587 0.484410845533
588 0.484896587564
589 0.486196906177
590 0.484007100713
591 0.484921294428
592 0.483381339423
593 0.484699122773
594 0.48512912019
595 0.4855173357
596 0.484881691953
597 0.485104941214
598 0.485659577836
599 0.486957612827
600 0.485769923118
601 0.482309496938
602 0.47806212035
603 0.47978866482
604 0.480582887424
605 0.47614520106
606 0.470330373176
607 0.475466224314
608 0.468891407457
609 0.465977971567
610 0.466167915611
611 0.4668256152
612 0.462434385656
613 0.460440874697
614 0.451965675241
615 0.451343632242
616 0.45051214501
617 0.455097645653
618 0.462035514876
619 0.459936647077
620 0.456710744436
621 0.45650167804
622 0.45559285789
623 0.456917210941
624 0.460007037315
625 0.452959142396
626 0.455718060507
627 0.462196205651
628 0.47085528565
629 0.469851749613
630 0.469901992805
631 0.465813194166
632 0.473487825063
633 0.472953462214
634 0.465263383063
635 0.465315614647
636 0.464740563149
637 0.463812673971
638 0.460243358825
639 0.451855135638
640 0.450792104781
641 0.449830352433
642 0.447239576861
643 0.445388615961
644 0.444586455869
645 0.440526644286
646 0.439253918498
647 0.440003136218
648 0.438984817187
649 0.435726237362
650 0.436853287553
651 0.435909485844
652 0.435252173772
653 0.435969940616
654 0.436344144775
655 0.436241973833
656 0.435348778838
657 0.435996101573
658 0.436515117401
659 0.435808896133
660 0.434952243892
661 0.435633318125
662 0.43563458585
663 0.435373096014
664 0.435158416424
665 0.434366548905
666 0.434705253223
667 0.435518623432
668 0.434613497483
669 0.435558751815
670 0.435584142084
671 0.433143406042
672 0.432899904118
673 0.433061142319
674 0.435848996622
675 0.437734012599
676 0.437941218194
677 0.438616231092
678 0.44081478236
679 0.44236938791
680 0.441999138605
681 0.44327192072
682 0.443571268403
683 0.443192585149
684 0.444096999166
685 0.443511992872
686 0.445035875934
687 0.445387146388
688 0.443893245141
689 0.445370216808
690 0.447329626192
691 0.447415404098
692 0.449472269775
693 0.446054193301
694 0.445096491278
695 0.444215288065
696 0.444373996342
697 0.444091219118
698 0.443059610052
699 0.441747274777
700 0.439326865916
701 0.442992566476
702 0.450554245301
703 0.45345293895
704 0.461123180919
705 0.468632782518
706 0.47788434473
707 0.481010412185
708 0.485706707848
709 0.49271924124
710 0.491211055936
711 0.49388517687
712 0.499158262855
713 0.506970580545
714 0.517414512206
715 0.523347739969
716 0.522275334962
717 0.525707513969
718 0.524894926109
719 0.527816559391
720 0.53284782555
721 0.535089077291
722 0.534123620192
723 0.539604414418
724 0.547538401075
725 0.557013033422
726 0.560562726506
727 0.561533453533
728 0.56224880649
729 0.5718027619
730 0.577758264971
731 0.586058343931
732 0.590002816234
733 0.590435340247
734 0.597684519309
735 0.604600433112
736 0.599376538835
737 0.603786186449
738 0.611915659848
739 0.624099387093
740 0.632979034142
741 0.636055788264
742 0.640784152049
743 0.646516439447
744 0.652523931889
745 0.660556524575
746 0.666105456395
747 0.666497430542
748 0.667574556661
749 0.675067932471
750 0.68069048177
751 0.681709300949
752 0.684142242583
753 0.684418470502
754 0.684943756043
755 0.685719181725
756 0.686745841063
757 0.687239405848
758 0.687753134113
759 0.687772557815
760 0.690072777102
761 0.689378229839
762 0.689159227247
763 0.689329808557
764 0.690045928058
765 0.689732544738
766 0.689109551657
767 0.68758143642
768 0.687584273267
769 0.688405082159
770 0.688745605785
771 0.689116375143
772 0.689141673347
773 0.689142916099
774 0.688513018238
775 0.68628271735
776 0.687147487793
777 0.68748931894
778 0.68730889748
779 0.687142259359
780 0.686891450566
781 0.68661230895
782 0.686492642617
783 0.687162496061
784 0.687245870978
785 0.688189902825
786 0.688733035314
787 0.688499180862
788 0.688343571897
789 0.68613653712
790 0.685995418799
791 0.685859909347
792 0.683200966266
793 0.682900546497
794 0.684481010482
795 0.68401832981
796 0.683931057156
797 0.683541848239
798 0.683569756815
799 0.683936455463
800 0.683443304725
801 0.690928267886
802 0.694424895204
803 0.695886190194
804 0.694371890733
805 0.69923252592
806 0.700046711901
807 0.698950992618
808 0.704096814395
809 0.710962496156
810 0.716745194377
811 0.71858061277
812 0.721111708167
813 0.721903148112
814 0.725311130227
815 0.725749689679
816 0.732885624199
817 0.734800116919
818 0.735922280513
819 0.740603368687
820 0.744588355831
821 0.746142047757
822 0.754508268978
823 0.752032157709
824 0.753601392276
825 0.758355174824
826 0.765481001223
827 0.770165047396
828 0.771440189656
829 0.765242373042
830 0.768383249187
831 0.769519771743
832 0.769676759507
833 0.777708415616
834 0.78646868231
835 0.787399422318
836 0.799172298051
837 0.802667880041
838 0.808115536011
839 0.806624634967
840 0.809991273321
841 0.819214249119
842 0.821924381229
843 0.826523116855
844 0.828176957574
845 0.832467597595
846 0.840526953286
847 0.848316892051
848 0.857624484202
849 0.859864925927
850 0.864844408445
851 0.863465819524
852 0.862424973058
853 0.862091119705
854 0.861591006178
855 0.860820021156
856 0.860811721584
857 0.859807652222
858 0.861344770696
859 0.861642819263
860 0.861090012758
861 0.860944675636
862 0.862021251113
863 0.862434637682
864 0.861795323212
865 0.862384128239
866 0.862444264301
867 0.863529789
868 0.864237633467
869 0.863568280932
870 0.862793523147
871 0.861822544207
872 0.861684624093
873 0.861848166232
874 0.862324052094
875 0.863547407884
876 0.862801298039
877 0.862353955436
878 0.861479495614
879 0.861428680209
880 0.862333142162
881 0.862642870984
882 0.861065762394
883 0.861425614305
884 0.860888206286
885 0.861445186113
886 0.860353331571
887 0.860723016592
888 0.861962713673
889 0.861900009916
890 0.861850060205
891 0.86225683541
892 0.863055671559
893 0.864419715137
894 0.863222593693
895 0.863645499475
896 0.863421356851
897 0.863544020758
898 0.863774504329
899 0.863063402651
900 0.864380150473


==> latex_data/vae/mmd/svhn-pap-1337.txt <==
x y
100 0.27486974961
101 0.277604337405
102 0.277632605396
103 0.277380664968
104 0.277877418383
105 0.281882370142
106 0.283570038593
107 0.286144669641
108 0.285761364182
109 0.28715388484
110 0.290196106882
111 0.294189284292
112 0.293872291364
113 0.297458372354
114 0.297934147612
115 0.299497780103
116 0.302815673559
117 0.302421545658
118 0.304866309287
119 0.305623111578
120 0.305823607584
121 0.30701151985
122 0.30969776027
123 0.311444434626
124 0.31464433476
125 0.314988095022
126 0.315071330304
127 0.31408649753
128 0.315659226676
129 0.318161117363
130 0.323414607831
131 0.326781534545
132 0.33111939691
133 0.332787179213
134 0.33344191239
135 0.333538283883
136 0.335149814082
137 0.338251583151
138 0.339087498419
139 0.347603608915
140 0.350729300491
141 0.349470645624
142 0.350431661999
143 0.350989678253
144 0.350501593463
145 0.349736023532
146 0.351300136369
147 0.354538408754
148 0.356144434844
149 0.36101987087
150 0.361871931114
151 0.359664604094
152 0.358621684855
153 0.360137333071
154 0.36012543928
155 0.357850561714
156 0.35902940479
157 0.360136451089
158 0.359233843585
159 0.358807708005
160 0.359836101443
161 0.360415482342
162 0.360175382036
163 0.360837211154
164 0.3578574878
165 0.357230493196
166 0.357798884646
167 0.358621855221
168 0.36407001509
169 0.365218061723
170 0.363895559708
171 0.362786291573
172 0.36493867956
173 0.363277238201
174 0.360465838103
175 0.361625553995
176 0.36166372389
177 0.363510746911
178 0.364111203632
179 0.362900759654
180 0.360547695458
181 0.361983295364
182 0.364180928289
183 0.361992853694
184 0.363431493221
185 0.362049061077
186 0.36357657233
187 0.361103223731
188 0.360269596459
189 0.357911645404
190 0.357622029666
191 0.358257999257
192 0.357490047892
193 0.355795166039
194 0.35522578874
195 0.355195264305
196 0.355796253614
197 0.355973102488
198 0.360104210904
199 0.361981107556
200 0.3624233809
201 0.366327253624
202 0.369536210199
203 0.375669562728
204 0.38121059757
205 0.383993223984
206 0.387690888225
207 0.389748075152
208 0.396895256843
209 0.401708000156
210 0.405503744367
211 0.410174568313
212 0.413974647085
213 0.414542417248
214 0.421007703222
215 0.423966624175
216 0.427196438031
217 0.431906998937
218 0.433463077342
219 0.439445149109
220 0.444354805969
221 0.450986795685
222 0.456933621974
223 0.457589585318
224 0.463130651388
225 0.467420710228
226 0.473426251012
227 0.479570758537
228 0.484626996834
229 0.485600559559
230 0.489479729444
231 0.490378687814
232 0.488884859347
233 0.495759751003
234 0.503110271762
235 0.510065792974
236 0.518683321169
237 0.523077975568
238 0.529171772096
239 0.529485212303
240 0.531291317587
241 0.535523740847
242 0.544300020018
243 0.551941950499
244 0.561711421302
245 0.570669820198
246 0.574562251146
247 0.580685276645
248 0.589850260799
249 0.592968490449
250 0.599266641639
251 0.606010792528
252 0.612321315822
253 0.615338557298
254 0.618185900891
255 0.624187980712
256 0.629998500695
257 0.637256740959
258 0.641626315876
259 0.648998164731
260 0.655695048709
261 0.663707748118
262 0.664899868042
263 0.672003174823
264 0.680450003286
265 0.686077682674
266 0.690708244318
267 0.691935100113
268 0.691749520836
269 0.696051839228
270 0.702404881059
271 0.708084588606
272 0.71019440529
273 0.717324291371
274 0.724668237576
275 0.726270991156
276 0.727693560317
277 0.73187284045
278 0.739651752739
279 0.747702797666
280 0.756099585682
281 0.763049083833
282 0.769054633097
283 0.769356804491
284 0.776125493788
285 0.785221326165
286 0.784952693377
287 0.793566584694
288 0.796049397179
289 0.805487061919
290 0.814554195848
291 0.815478087005
292 0.820032655939
293 0.826930003681
294 0.835712636538
295 0.841160339761
296 0.841797405215
297 0.846471712962
298 0.847609336257
299 0.852048440773
300 0.857003533294
301 0.854378238279
302 0.857227449467
303 0.855595871464
304 0.853002444221
305 0.854678640813
306 0.85416776131
307 0.857130267375
308 0.854208271433
309 0.845078876687
310 0.849903113421
311 0.848483473619
312 0.848805881059
313 0.84971112151
314 0.841436080212
315 0.844866437208
316 0.83973731284
317 0.841795547504
318 0.846710294175
319 0.849113614132
320 0.846741256825
321 0.841214354623
322 0.84007057719
323 0.839976435761
324 0.834473034573
325 0.834999272407
326 0.832657932072
327 0.835173654472
328 0.838856725064
329 0.839538990369
330 0.839109386768
331 0.839436600062
332 0.844364809026
333 0.841095728463
334 0.840924175587
335 0.838114267464
336 0.838828302984
337 0.833495207746
338 0.832737391534
339 0.828315767295
340 0.827380315313
341 0.830200047192
342 0.827889250088
343 0.82619064058
344 0.82335582553
345 0.823681337875
346 0.825158513449
347 0.826877626347
348 0.824099072066
349 0.823464660966


==> latex_data/vae/mmd/svhn-pap-1338.txt <==
x y
100 0.348617837204
101 0.353614096456
102 0.353832566094
103 0.3567098405
104 0.358732960247
105 0.364465935527
106 0.367189321165
107 0.375635698411
108 0.380209556272
109 0.385660939229
110 0.389856022393
111 0.395766287194
112 0.398032809308
113 0.405680944998
114 0.409618395235
115 0.41454168263
116 0.417930854815
117 0.420680860397
118 0.427030312824
119 0.429351611627
120 0.430470483692
121 0.437061505226
122 0.441716845755
123 0.447294251699
124 0.454807398108
125 0.457747033073
126 0.460608243908
127 0.462139656194
128 0.467504505575
129 0.474289999199
130 0.480946560014
131 0.4861396918
132 0.490695454599
133 0.492997736652
134 0.49525018143
135 0.497059435899
136 0.498356701783
137 0.503710817193
138 0.505361350872
139 0.516805144756
140 0.520081579845
141 0.520587844929
142 0.523637045953
143 0.527197740107
144 0.532260727299
145 0.53519538242
146 0.538644703006
147 0.544361910094
148 0.546353437055
149 0.551125361229
150 0.552221391519
151 0.548045971731
152 0.542664033771
153 0.545991796798
154 0.547194145855
155 0.540488490677
156 0.540387869017
157 0.543551367411
158 0.540785377016
159 0.540445794113
160 0.543827084011
161 0.544265617432
162 0.544079665573
163 0.542413803408
164 0.536563166051
165 0.535549836625
166 0.536984725918
167 0.535718677762
168 0.542288350422
169 0.543629061543
170 0.543456479783
171 0.538070573315
172 0.541166627977
173 0.541969809169
174 0.53731681833
175 0.537388830328
176 0.535740449008
177 0.537684965733
178 0.534391948892
179 0.53218037272
180 0.528451857352
181 0.528337184919
182 0.53475940758
183 0.534486737473
184 0.535852585614
185 0.531600222517
186 0.534271050698
187 0.52812600469
188 0.523938632265
189 0.522397647616
190 0.524386432341
191 0.52716668843
192 0.530930959879
193 0.530198126035
194 0.528936493573
195 0.527126077378
196 0.528780888291
197 0.529199342556
198 0.53280305352
199 0.531953301793
200 0.530903493938
201 0.538368715704
202 0.546918560612
203 0.552481163309
204 0.558069710419
205 0.562819012585
206 0.570956091103
207 0.570109522836
208 0.575147945178
209 0.580944953943
210 0.588923053304
211 0.595997412775
212 0.602513208953
213 0.605626070145
214 0.612709426906
215 0.61558070148
216 0.623366174486
217 0.630699547218
218 0.632796000443
219 0.642475610952
220 0.651129586016
221 0.655310464031
222 0.664240542752
223 0.660946343448
224 0.667308837097
225 0.674232208553
226 0.683459471004
227 0.691787646453
228 0.69762067112
229 0.695086562108
230 0.70135335242
231 0.709090173616
232 0.713947082099
233 0.721963654705
234 0.733056262245
235 0.741862463701
236 0.754555767409
237 0.762082995909
238 0.775117201094
239 0.775803748946
240 0.783235291094
241 0.789078694224
242 0.80074145547
243 0.809311095767
244 0.81781960041
245 0.829351007471
246 0.83412419502
247 0.843435664779
248 0.855641524934
249 0.864525141322
250 0.868649224395
251 0.879937499721
252 0.88631329062
253 0.891053430686
254 0.894137746533
255 0.896463562628
256 0.907090406616
257 0.91263450415
258 0.923488029116
259 0.933512783067
260 0.937400658806
261 0.949548684263
262 0.95437573908
263 0.966049148939
264 0.976918044327
265 0.987014825528
266 0.99674754101
267 1.00670639567
268 1.00459176489
269 1.00466782148
270 1.01664315537
271 1.02851305355
272 1.03019116241
273 1.04117940964
274 1.05446581425
275 1.06024700623
276 1.06851123854
277 1.07262519758
278 1.0850952516
279 1.09755648884
280 1.10793124323
281 1.11732299119
282 1.12459910377
283 1.12190277797
284 1.12991355503
285 1.14302681117
286 1.1375460669
287 1.14475173941
288 1.14959339579
289 1.16206200094
290 1.17295450009
291 1.17810125231
292 1.18488358979
293 1.19671658952
294 1.2031351178
295 1.21585407747
296 1.22310336839
297 1.226875842
298 1.22790832566
299 1.2322858937
300 1.24197304417
301 1.23249267311
302 1.23258081656
303 1.22991380709
304 1.23263404977
305 1.2332491478
306 1.23383879016
307 1.23600589623
308 1.23433912349
309 1.22391405383
310 1.22641082574
311 1.22676382413
312 1.23038398177
313 1.23373135056
314 1.22212369128
315 1.22562309565
316 1.21752894318
317 1.21949324491
318 1.22564444243
319 1.22612766625
320 1.22467514565
321 1.2214590526
322 1.21926499394
323 1.22148818434
324 1.21242081609
325 1.20932548769
326 1.20591606605
327 1.21083921583
328 1.21509370613
329 1.21650889216
330 1.21982988028
331 1.21863374035
332 1.22358605053
333 1.22357149025
334 1.21862035961
335 1.21595339048
336 1.21702416162
337 1.21266448023
338 1.20761579684
339 1.20662205367
340 1.20561266505
341 1.20625313157
342 1.20615039795
343 1.2004809951
344 1.19793580956
345 1.19578588981
346 1.1988060501
347 1.19935714856
348 1.19775353451
349 1.19312523652


==> latex_data/vae/mmd/svhn-pap-1339.txt <==
x y
100 0.375433555733
101 0.378607537514
102 0.381429131831
103 0.383074267569
104 0.387129452908
105 0.390431638316
106 0.395042795886
107 0.403004820486
108 0.406461223541
109 0.413310131014
110 0.420075973477
111 0.428231409202
112 0.431306224443
113 0.440053437386
114 0.443227565057
115 0.451240049315
116 0.454992193713
117 0.462939764172
118 0.46815345964
119 0.473216518349
120 0.476586267692
121 0.484248228672
122 0.487297243938
123 0.492588471125
124 0.500213886402
125 0.504042943915
126 0.505876987902
127 0.508469798199
128 0.514857812728
129 0.520253009375
130 0.530108244526
131 0.537403674087
132 0.543081086732
133 0.543442841041
134 0.548072432393
135 0.551036448408
136 0.551933078593
137 0.561657446965
138 0.566610510421
139 0.57831302976
140 0.585474036036
141 0.589609391294
142 0.594948271526
143 0.598895724794
144 0.606563213663
145 0.611624643483
146 0.614175884517
147 0.620675965826
148 0.623942565956
149 0.633393450685
150 0.637342696933
151 0.634932606837
152 0.631351704552
153 0.635915418261
154 0.639724086718
155 0.633893371259
156 0.634758509491
157 0.639441674575
158 0.638086352887
159 0.636419213428
160 0.635059122145
161 0.635101098576
162 0.633998783161
163 0.633627743576
164 0.626293351451
165 0.624251353302
166 0.624005248915
167 0.624923608875
168 0.633600232117
169 0.636465871231
170 0.635215115329
171 0.632742836207
172 0.638239134236
173 0.63670349263
174 0.633999433784
175 0.634065027422
176 0.632060062775
177 0.63391280962
178 0.632101446838
179 0.632526311857
180 0.629812215516
181 0.631406032531
182 0.63664986223
183 0.63661338244
184 0.634604431036
185 0.631592023314
186 0.63146045221
187 0.625098223765
188 0.623978956144
189 0.625742551099
190 0.626837530155
191 0.628689220433
192 0.629470096709
193 0.626955945151
194 0.627105103782
195 0.62509120904
196 0.630727236542
197 0.630881390856
198 0.633525455905
199 0.634040420468
200 0.630624077692
201 0.639828650679
202 0.647450223421
203 0.655776945295
204 0.657525651726
205 0.66458082272
206 0.66914487747
207 0.668626908585
208 0.675103758702
209 0.680822053036
210 0.686622848708
211 0.691070485844
212 0.69781071783
213 0.699651057809
214 0.708313270181
215 0.709204091201
216 0.717126873169
217 0.719713722965
218 0.722979833352
219 0.730364644494
220 0.737685694949
221 0.741433795498
222 0.75043959267
223 0.749999308202
224 0.755898476318
225 0.760622029506
226 0.770253678901
227 0.778135764562
228 0.781871338236
229 0.782708888299
230 0.78522530853
231 0.78844238044
232 0.790107587558
233 0.801235236078
234 0.8091023035
235 0.817795963355
236 0.830042034396
237 0.832189198219
238 0.841047988586
239 0.840532604631
240 0.844752469172
241 0.851376202157
242 0.859653623358
243 0.868902842579
244 0.876071067634
245 0.88627693052
246 0.893524933229
247 0.901161424556
248 0.911477003795
249 0.915779298058
250 0.923918608964
251 0.931464601171
252 0.934771059214
253 0.937371759461
254 0.943100115579
255 0.947868946111
256 0.956008827795
257 0.959562587711
258 0.968083779949
259 0.976638398935
260 0.982984563194
261 0.99253729899
262 0.998834880494
263 1.00910531003
264 1.02036315308
265 1.02610065304
266 1.03130967235
267 1.03880502867
268 1.0389350504
269 1.04085144528
270 1.05129968512
271 1.05927033816
272 1.05885623298
273 1.06949883744
274 1.08146017724
275 1.08509243504
276 1.08702915825
277 1.09136306511
278 1.09915522038
279 1.10807060336
280 1.11835467064
281 1.1256897412
282 1.13170217587
283 1.12824066326
284 1.13763260995
285 1.14785713279
286 1.14363229253
287 1.15438391059
288 1.16091711504
289 1.16835578465
290 1.17580816728
291 1.1795609335
292 1.1823359545
293 1.18557649694
294 1.18995040412
295 1.19997719183
296 1.20099145498
297 1.20698185788
298 1.20878946325
299 1.2174250898
300 1.22470558039
301 1.21547762412
302 1.21582821441
303 1.21209204303
304 1.21809445182
305 1.21891224423
306 1.22142477167
307 1.22415635769
308 1.22247139835
309 1.20950631352
310 1.21279219683
311 1.21055125665
312 1.21289975877
313 1.21162004695
314 1.19964908456
315 1.20216739541
316 1.19484465773
317 1.19716643185
318 1.20297132876
319 1.20388554125
320 1.20106299008
321 1.20122032815
322 1.20226620175
323 1.2008352485
324 1.19177716931
325 1.19387673047
326 1.19175725598
327 1.19579403662
328 1.19902285736
329 1.19985770276
330 1.2006803659
331 1.2011394688
332 1.20687428985
333 1.20745350026
334 1.20774043407
335 1.20712409698
336 1.20796144945
337 1.20549482317
338 1.1994414819
339 1.19648643336
340 1.19273486505
341 1.1901657904
342 1.19102757161
343 1.18537150756
344 1.18474532001
345 1.18235420392
346 1.18601344444
347 1.18653290383
348 1.18618683125
349 1.18341808084


==> latex_data/vae/mmd/svhn-pap.txt <==
x y
100 0.215896
101 0.214914
102 0.213904
103 0.214989
104 0.216995
105 0.21842
106 0.219049
107 0.219312
108 0.221728
109 0.220611
110 0.22162
111 0.219884
112 0.217638
113 0.219879
114 0.219988
115 0.221274
116 0.221736
117 0.223333
118 0.222893
119 0.224803
120 0.223121
121 0.224378
122 0.223798
123 0.222577
124 0.222457
125 0.222491
126 0.220777
127 0.224231
128 0.225322
129 0.2235
130 0.224168
131 0.225744
132 0.225926
133 0.226165
134 0.229858
135 0.227975
136 0.226336
137 0.227184
138 0.229131
139 0.228728
140 0.230384
141 0.230297
142 0.229678
143 0.229296
144 0.229538
145 0.22939
146 0.231425
147 0.229164
148 0.228913
149 0.228951
150 0.231356
151 0.23069
152 0.231868
153 0.233818
154 0.23195
155 0.232004
156 0.231359
157 0.231932
158 0.23329
159 0.234927
160 0.234552
161 0.237562
162 0.239754
163 0.24012
164 0.243911
165 0.24512
166 0.245494
167 0.249385
168 0.250857
169 0.255182
170 0.257474
171 0.260589
172 0.266053
173 0.267249
174 0.270237
175 0.274569
176 0.276837
177 0.278603
178 0.281529
179 0.282407
180 0.286744
181 0.289099
182 0.2905
183 0.293751
184 0.299395
185 0.306982
186 0.315328
187 0.322452
188 0.328677
189 0.334094
190 0.337675
191 0.343494
192 0.350386
193 0.360475
194 0.371086
195 0.37593
196 0.379759
197 0.387508
198 0.393181
199 0.402825
200 0.406835
201 0.411433
202 0.414658
203 0.416549
204 0.42332
205 0.426105
206 0.432615
207 0.443203
208 0.448507
209 0.45081
210 0.454607
211 0.463591
212 0.467465
213 0.477087
214 0.480971
215 0.490157
216 0.494302
217 0.502571
218 0.508692
219 0.513048
220 0.515497
221 0.526017
222 0.527391
223 0.533327
224 0.541386
225 0.546104
226 0.548468
227 0.55326
228 0.558243
229 0.564885
230 0.573148
231 0.580253
232 0.587492
233 0.589074
234 0.589941
235 0.592545
236 0.594701
237 0.59955
238 0.604315
239 0.617655
240 0.622766
241 0.624708
242 0.631193
243 0.635614
244 0.645245
245 0.649429
246 0.65388
247 0.657882
248 0.662315
249 0.67177
250 0.675239
251 0.671885
252 0.667476
253 0.672825
254 0.673776
255 0.669319
256 0.665986
257 0.66957
258 0.663618
259 0.663178
260 0.667058
261 0.669567
262 0.665603
263 0.664605
264 0.655553
265 0.651619
266 0.648153
267 0.64654
268 0.654062
269 0.655989
270 0.652324
271 0.64986
272 0.650472
273 0.650858
274 0.646178
275 0.641899
276 0.642046
277 0.644562
278 0.646142
279 0.646905
280 0.645341
281 0.646504
282 0.652205
283 0.652812
284 0.65392
285 0.647988
286 0.646608
287 0.641175
288 0.638009
289 0.635101
290 0.635443
291 0.636599
292 0.638982
293 0.634338
294 0.62997
295 0.627516
296 0.62996
297 0.632173
298 0.633376
299 0.628726
300 0.628976
301 0.63578
302 0.643397
303 0.652432
304 0.651783
305 0.659813
306 0.663761
307 0.662596
308 0.6698
309 0.677865
310 0.686004
311 0.689915
312 0.697751
313 0.700386
314 0.707249
315 0.706604
316 0.715769
317 0.718454
318 0.721904
319 0.729604
320 0.739412
321 0.74166
322 0.751899
323 0.751289
324 0.755408
325 0.762308
326 0.766792
327 0.770641
328 0.772455
329 0.769603
330 0.771365
331 0.775744
332 0.779506
333 0.788081
334 0.800427
335 0.809163
336 0.821265
337 0.827686
338 0.83579
339 0.834078
340 0.840851
341 0.852219
342 0.859187
343 0.8692
344 0.875376
345 0.886227
346 0.894672
347 0.906199
348 0.915761
349 0.921778


==> latex_data/vae/mmd/svhn-test-0.05.txt <==
x y
100 0.218622272129
101 0.219270533366
102 0.221380043776
103 0.219602804429
104 0.219921182058
105 0.217860883786
106 0.218071564836
107 0.215882378071
108 0.21717208751
109 0.218283660854
110 0.219312416477
111 0.219943240222
112 0.219632216939
113 0.219115573014
114 0.221479073343
115 0.222772660083
116 0.224113176393
117 0.222927392224
118 0.224477851828
119 0.223698979324
120 0.220768748308
121 0.221687981079
122 0.220387478294
123 0.21799595346
124 0.219457429037
125 0.218849802682
126 0.218618728986
127 0.220453614588
128 0.222442070134
129 0.224549746423
130 0.22462638262
131 0.227161648814
132 0.22944747892
133 0.228443412792
134 0.224931345753
135 0.226341978189
136 0.227669179037
137 0.227206458681
138 0.227708581816
139 0.225928399038
140 0.225964092421
141 0.227429305252
142 0.228537095075
143 0.227334834246
144 0.227266576641
145 0.225760007451
146 0.224427425104
147 0.224418659254
148 0.225250641269
149 0.223361248849
150 0.223084483879
151 0.222730443575
152 0.222622960582
153 0.222820232356
154 0.223340346895
155 0.224232255553
156 0.224687465529
157 0.225855414271
158 0.226327612417
159 0.226880583524
160 0.227510696588
161 0.224097524405
162 0.222174743367
163 0.21900452368
164 0.217753449863
165 0.217672648502
166 0.217685682122
167 0.21837044331
168 0.219025750915
169 0.220107244272
170 0.21967205253
171 0.223118853698
172 0.226993873114
173 0.225781626723
174 0.225024607048
175 0.22757392077
176 0.227656510345
177 0.227726383125
178 0.227085257821
179 0.227850598717
180 0.226445449417
181 0.228038361814
182 0.228193587534
183 0.226631964368
184 0.228925501976
185 0.227348460505
186 0.226511516426
187 0.228021916573
188 0.226663707785
189 0.226693896222
190 0.225792524152
191 0.225334410473
192 0.226421084139
193 0.225931725181
194 0.228516702779
195 0.229250482238
196 0.225794370818
197 0.223835376221
198 0.223723522533
199 0.22325656019
200 0.223652435468
201 0.22305399547
202 0.221338463119
203 0.218665023066
204 0.215873986223
205 0.214725355635
206 0.21294563181
207 0.214942108671
208 0.21289748663
209 0.213381273424
210 0.214637962308
211 0.215464084537
212 0.214649878149
213 0.214921075906
214 0.216985153851
215 0.217167981239
216 0.216331624471
217 0.21632864724
218 0.215622794495
219 0.214784250602
220 0.215494597965
221 0.214164710031
222 0.212969009307
223 0.213108739143
224 0.214210743509
225 0.214845869734
226 0.213767045343
227 0.213769286848
228 0.216645756651
229 0.215849586099
230 0.214663854735
231 0.214743725794
232 0.21473357028
233 0.214256765682
234 0.214656231951
235 0.214600309692
236 0.213756287621
237 0.213910194621
238 0.21385799901
239 0.215844958383
240 0.214722673182
241 0.215030485413
242 0.214642006036
243 0.216190767193
244 0.217297323362
245 0.2174604615
246 0.21916144439
247 0.217947467196
248 0.216510260262
249 0.218301316194
250 0.217088353721
251 0.216415131307
252 0.2155171691
253 0.214971929905
254 0.213417908805
255 0.21245000012
256 0.213807870874
257 0.212468726144
258 0.213490828458
259 0.211848564665
260 0.214548508656
261 0.215275048413
262 0.213756830655
263 0.216561667034
264 0.217196975892
265 0.218748596624
266 0.216547046207
267 0.215050593023
268 0.215255791355
269 0.214670202934
270 0.214070186418
271 0.213580089883
272 0.213636936064
273 0.213729510457
274 0.21349569499
275 0.215383063767
276 0.213148092554
277 0.215276315316
278 0.212851210055
279 0.213760710153
280 0.21512704916
281 0.212535965974
282 0.213000809094
283 0.214035527788
284 0.214211450454
285 0.215174588549
286 0.214939605069
287 0.216698381547
288 0.217888741278
289 0.216769281951
290 0.216109235416
291 0.215166329401
292 0.213517662465
293 0.213511601924
294 0.213936151652
295 0.211407350836
296 0.209818022404
297 0.211037990383
298 0.21055195441
299 0.210386738409
300 0.211536182594
301 0.213490849985
302 0.213486621638
303 0.212894098944
304 0.212523301696
305 0.212433340232
306 0.214311956487
307 0.212148398956
308 0.211944370689
309 0.212286558987
310 0.211005089798
311 0.212560035405
312 0.213688739349
313 0.212559855963
314 0.210699140587
315 0.209175364637
316 0.206205242824
317 0.205619568503
318 0.206837187475
319 0.205541323017
320 0.206177717959
321 0.208186161145
322 0.208015550542
323 0.206637600932
324 0.205917052006
325 0.204599436681
326 0.204143111651
327 0.203640331679
328 0.202490437631
329 0.202552959966
330 0.202300289294
331 0.202526188878
332 0.203412527368
333 0.201663247083
334 0.201311439574
335 0.201955758889
336 0.203871625289
337 0.204127834237
338 0.205140164472
339 0.205122199399
340 0.204027941482
341 0.203658653481
342 0.202739482523
343 0.203378248505
344 0.202149410521
345 0.200523283756
346 0.201195350215
347 0.203334762575
348 0.204894698868
349 0.202850270035
350 0.200832641934
351 0.200281404493
352 0.201069753723
353 0.201161514271
354 0.201777149326
355 0.199322544826
356 0.199820112743
357 0.201905652956
358 0.202972805768
359 0.204828325839
360 0.203086214068
361 0.204849217209
362 0.20480182306
363 0.204048818821
364 0.205019373103
365 0.204012886711
366 0.205067021488
367 0.205539844673
368 0.207369454586
369 0.207836236169
370 0.207691927483
371 0.20843327261
372 0.208875661366
373 0.207860956437
374 0.207538281004
375 0.206638342788
376 0.208040141578
377 0.208236230449
378 0.207551359097
379 0.207283582322
380 0.208214281163
381 0.2063774643
382 0.206825526142
383 0.205448233616
384 0.202497348922
385 0.201283707937
386 0.201049074524
387 0.201419270496
388 0.200062360518
389 0.198433328075
390 0.197548940294
391 0.195628750523
392 0.195516760519
393 0.195831390333
394 0.195616092121
395 0.197429249876
396 0.197503551435
397 0.196441743882
398 0.197497957493
399 0.2007004677
400 0.200110215341
401 0.201241977486
402 0.202336091075
403 0.202335126775
404 0.204907293232
405 0.205185883677
406 0.205323701167
407 0.206499979573
408 0.208222423788
409 0.207661669078
410 0.207481706431
411 0.207756630342
412 0.208009581893
413 0.207991412939
414 0.210481642431
415 0.209871741734
416 0.211392799092
417 0.212052449612
418 0.211215046942
419 0.211053836313
420 0.208797057892
421 0.209353383163
422 0.210168255875
423 0.212489054403
424 0.214264331267
425 0.214389930171
426 0.214305064809
427 0.213333728296
428 0.213043741237
429 0.2124024924
430 0.212791605341
431 0.213614022691
432 0.214277897081
433 0.215238701196
434 0.214075456424
435 0.214728600226
436 0.212480726491
437 0.211917373579
438 0.213325827958
439 0.212960164196
440 0.212167130312
441 0.211839570055
442 0.213073847253
443 0.212651470055
444 0.211742636923
445 0.212812912119
446 0.209704341789
447 0.208489739231
448 0.208871072593
449 0.210123317543
450 0.211500738878
451 0.212067550119
452 0.21000408582
453 0.208928109543
454 0.209476343498
455 0.212674435897
456 0.212540687927
457 0.211862302443
458 0.212128243919
459 0.213191973308
460 0.213981716469
461 0.21261715109
462 0.214588458311
463 0.216068402134
464 0.215682316013
465 0.218064541332
466 0.218097824062
467 0.216939649544
468 0.216432851348
469 0.216731642797
470 0.216726392404
471 0.217091766009
472 0.217307943325
473 0.219929168044
474 0.219151167052
475 0.216497929034
476 0.216223509783
477 0.216345809686
478 0.218281590898
479 0.217964621784
480 0.214724844118
481 0.214956949188
482 0.214178258386
483 0.214087124911
484 0.214914053227
485 0.216567258716
486 0.217331779497
487 0.212831129821
488 0.212681903197
489 0.214664440112
490 0.215129351187
491 0.217941691871
492 0.221303868715
493 0.218808227637
494 0.218038256942
495 0.219053619129
496 0.218070087224
497 0.216705252945
498 0.216012568293
499 0.215610656868
500 0.216307088087
501 0.214989070804
502 0.216370381863
503 0.216380275459
504 0.217400390698
505 0.217113159077
506 0.219753302953
507 0.220074346959
508 0.221766734121
509 0.220815043423
510 0.220742967531
511 0.21992591559
512 0.222137069589
513 0.21976250794
514 0.218007397802
515 0.21922136116
516 0.220573715032
517 0.220981635836
518 0.223424219451
519 0.222494193382
520 0.222247078699
521 0.223089758752
522 0.221109998164
523 0.22157455519
524 0.221514188195
525 0.220160182167
526 0.219802061523
527 0.220700310017
528 0.22070820895
529 0.221920952156
530 0.221888648388
531 0.223615993603
532 0.222050129769
533 0.222055199801
534 0.223322532787
535 0.224193998401
536 0.225432601455
537 0.222945663369
538 0.219880880607
539 0.216994674033
540 0.218631751427
541 0.216061705029
542 0.217667649692
543 0.216830985595
544 0.219435414687
545 0.218970327711
546 0.219366756441
547 0.221219882883
548 0.219690403177
549 0.218594193611
550 0.218829961286
551 0.219819350034
552 0.218834620055
553 0.217778794228
554 0.217358942268
555 0.21755129988
556 0.217056202567
557 0.21874662466
558 0.216953652412
559 0.217075961753
560 0.215933326864
561 0.216910447059
562 0.218018404
563 0.219158090287
564 0.218428163832
565 0.217352347768
566 0.218971872178
567 0.217855521564
568 0.219631598057
569 0.218221395015
570 0.219018599232
571 0.220550742628
572 0.219969317794
573 0.220626554427
574 0.21984909259
575 0.220071546406
576 0.220906153035
577 0.221593034144
578 0.21805959593
579 0.218525562472
580 0.2172913642
581 0.215847824864
582 0.216699730936
583 0.217919614296
584 0.217135489878
585 0.216856212739
586 0.215896729476
587 0.216969392123
588 0.217627859387
589 0.217088040785
590 0.214462930927
591 0.213946524236
592 0.21312611789
593 0.215368194471
594 0.21690271339
595 0.21568454625
596 0.216489948001
597 0.216715434802
598 0.215968851578
599 0.217758793703
600 0.217018523811
601 0.216884058122
602 0.216683274132
603 0.216192826476
604 0.212882919727
605 0.2160270082
606 0.214702580879
607 0.216872028112
608 0.215739599526
609 0.214807104099
610 0.215082416517
611 0.216053569888
612 0.21514465985
613 0.216309056538
614 0.219574077539
615 0.2197681626
616 0.221036592431
617 0.221438494147
618 0.218499595974
619 0.220556469528
620 0.217566153482
621 0.21632341527
622 0.21752206058
623 0.217382621598
624 0.217878593132
625 0.21894133541
626 0.219667098521
627 0.220062908082
628 0.217348172165
629 0.218584585273
630 0.217317728034
631 0.21511999623
632 0.215838765505
633 0.217499956201
634 0.216715041745
635 0.217035023441
636 0.215010672598
637 0.215059959407
638 0.217574211103
639 0.218501938732
640 0.217045751023
641 0.21758921352
642 0.216453341327
643 0.213033976638
644 0.213835322617
645 0.215198503567
646 0.217323576578
647 0.218005539244
648 0.219188290437
649 0.220070439059
650 0.220944825426
651 0.219966857602
652 0.221911110095
653 0.222002982013
654 0.220646896139
655 0.219094299519
656 0.220495296607
657 0.219077873955
658 0.220548254336
659 0.221759783877
660 0.222468252204
661 0.222112299216
662 0.222570101827
663 0.222694027902
664 0.221560780093
665 0.221574441659
666 0.220690087813
667 0.221159526743
668 0.221133523838
669 0.221497497362
670 0.219998843747
671 0.218353536441
672 0.217628952963
673 0.217419746874
674 0.21863745227
675 0.218363319747
676 0.217027392698
677 0.218351790943
678 0.220509967825
679 0.222063198822
680 0.223331182288
681 0.225999286926
682 0.226811544756
683 0.226210016857
684 0.225412074902
685 0.223733195889
686 0.223646664027
687 0.224758861544
688 0.222811422442
689 0.222585965396
690 0.225020096013
691 0.227887479555
692 0.228779621178
693 0.225839696243
694 0.223349736415
695 0.222196326951
696 0.222083475962
697 0.222036984652
698 0.221804278109
699 0.220364025903
700 0.219817046566
701 0.217096820693
702 0.21808848439
703 0.220345600171
704 0.221269367393
705 0.219891759485
706 0.219656018802
707 0.220179533669
708 0.219922404693
709 0.218034462986
710 0.21617921687
711 0.215083729759
712 0.215869826974
713 0.215480365283
714 0.216095887582
715 0.217054646919
716 0.218250010146
717 0.218963949904
718 0.22133432275
719 0.222131955916
720 0.222294526945
721 0.225498379428
722 0.227327727092
723 0.227014684973
724 0.223790110763
725 0.224359000135
726 0.223203300482
727 0.222839686649
728 0.223803198248
729 0.22338167958
730 0.223793746284
731 0.222684088568
732 0.219547257834
733 0.219732054433
734 0.220702160485
735 0.221188656053
736 0.218689101221
737 0.218887350146
738 0.216991621683
739 0.215494821157
740 0.215829627067
741 0.214495891744
742 0.212103111915
743 0.212163527249
744 0.213106248229
745 0.212142029202
746 0.211364348361
747 0.211368383762
748 0.211708143063
749 0.212537843373
750 0.210842004819
751 0.20935268703
752 0.211373272973
753 0.212457355824
754 0.212682395829
755 0.214088289865
756 0.214377876181
757 0.216266335816
758 0.218056115513
759 0.218370468458
760 0.221605974118
761 0.22071732516
762 0.219717573397
763 0.219610520421
764 0.220806713809
765 0.22036954894
766 0.219041069139
767 0.218661632304
768 0.215770296621
769 0.217103564573
770 0.21653758534
771 0.216715843007
772 0.216280434438
773 0.216052866807
774 0.215415817236
775 0.213600377448
776 0.213407337095
777 0.21383332339
778 0.212693774558
779 0.213730985593
780 0.213278703783
781 0.212803509346
782 0.212445779066
783 0.2136683699
784 0.215517232015
785 0.215729176692
786 0.219557946207
787 0.218082145143
788 0.219569650592
789 0.220648854159
790 0.221218187095
791 0.221113659803
792 0.217714373248
793 0.218428671422
794 0.217262205448
795 0.217795622439
796 0.217811542787
797 0.216632245845
798 0.215681604146
799 0.214655917608
800 0.212478290407
801 0.214751834797
802 0.213449327807
803 0.212889799912
804 0.213532074827
805 0.212570453172
806 0.214591185821
807 0.216371243059
808 0.219913973088
809 0.221173133849
810 0.221602284094
811 0.223117637002
812 0.222967768388
813 0.225428373637
814 0.225370124354
815 0.226210625547
816 0.224881487025
817 0.227259775355
818 0.227110767594
819 0.225747465951
820 0.223741815934
821 0.221771461148
822 0.222625418217
823 0.22034974743
824 0.220081110617
825 0.219235899679
826 0.218936381975
827 0.220148630836
828 0.218994420309
829 0.216653253732
830 0.218351279054
831 0.219321616882
832 0.21873142777
833 0.220306349847
834 0.219564502789
835 0.220226747386
836 0.220050681866
837 0.218951822454
838 0.220795918633
839 0.219278285029
840 0.220731642377
841 0.220015154013
842 0.220579933848
843 0.223241057917
844 0.22314501186
845 0.222524276868
846 0.221338642467
847 0.220801337234
848 0.216036859848
849 0.215692752471
850 0.219623603472
851 0.220954182569
852 0.22086398184
853 0.222788727649
854 0.221616770801
855 0.22003739594
856 0.22121720219
857 0.220545503089
858 0.222376956136
859 0.224253214664
860 0.221567197852
861 0.219177582356
862 0.218351720082
863 0.219131681676
864 0.217178449442
865 0.217845668473
866 0.218514520446
867 0.219982816855
868 0.220838603716
869 0.21961042637
870 0.21963430992
871 0.219282127094
872 0.220270237165
873 0.222519573293
874 0.222794299029
875 0.224414294808
876 0.224208241328
877 0.223998020467
878 0.226191106022
879 0.223724359154
880 0.223860705066
881 0.222990202238
882 0.222190757607
883 0.222276778055
884 0.221712011446
885 0.223341015623
886 0.223713911172
887 0.221791612585
888 0.220894665746
889 0.221086249874
890 0.220895771558
891 0.220064480054
892 0.21816294209
893 0.220761134102
894 0.221259956124
895 0.221762707845
896 0.221134063707
897 0.22115397634
898 0.221070169441
899 0.221152110199
900 0.224233289689


==> latex_data/vae/mmd/svhn-test-0.15.txt <==
x y
100 0.218622272129
101 0.219270533366
102 0.221380043776
103 0.219602804429
104 0.219921182058
105 0.217860883786
106 0.218071564836
107 0.215882378071
108 0.21717208751
109 0.218283660854
110 0.219312416477
111 0.219943240222
112 0.219632216939
113 0.219115573014
114 0.221479073343
115 0.222772660083
116 0.224113176393
117 0.222927392224
118 0.224477851828
119 0.223698979324
120 0.220768748308
121 0.221687981079
122 0.220387478294
123 0.21799595346
124 0.219457429037
125 0.218849802682
126 0.218618728986
127 0.220453614588
128 0.222442070134
129 0.224549746423
130 0.22462638262
131 0.227161648814
132 0.22944747892
133 0.228443412792
134 0.224931345753
135 0.226341978189
136 0.227669179037
137 0.227206458681
138 0.227708581816
139 0.225928399038
140 0.225964092421
141 0.227429305252
142 0.228537095075
143 0.227334834246
144 0.227266576641
145 0.225760007451
146 0.224427425104
147 0.224418659254
148 0.225250641269
149 0.223361248849
150 0.223084483879
151 0.222730443575
152 0.222622960582
153 0.222820232356
154 0.223340346895
155 0.224232255553
156 0.224687465529
157 0.225855414271
158 0.226327612417
159 0.226880583524
160 0.227510696588
161 0.224097524405
162 0.222174743367
163 0.21900452368
164 0.217753449863
165 0.217672648502
166 0.217685682122
167 0.21837044331
168 0.219025750915
169 0.220107244272
170 0.21967205253
171 0.223118853698
172 0.226993873114
173 0.225781626723
174 0.225024607048
175 0.22757392077
176 0.227656510345
177 0.227726383125
178 0.227085257821
179 0.227850598717
180 0.226445449417
181 0.228038361814
182 0.228193587534
183 0.226631964368
184 0.228925501976
185 0.227348460505
186 0.226511516426
187 0.228021916573
188 0.226663707785
189 0.226693896222
190 0.225792524152
191 0.225334410473
192 0.226421084139
193 0.225931725181
194 0.228516702779
195 0.229250482238
196 0.225794370818
197 0.223835376221
198 0.223723522533
199 0.22325656019
200 0.223652435468
201 0.22305399547
202 0.221338463119
203 0.218665023066
204 0.215873986223
205 0.214725355635
206 0.21294563181
207 0.214942108671
208 0.21289748663
209 0.213381273424
210 0.214637962308
211 0.215464084537
212 0.214649878149
213 0.214921075906
214 0.216985153851
215 0.217167981239
216 0.216331624471
217 0.21632864724
218 0.215622794495
219 0.214784250602
220 0.215494597965
221 0.214164710031
222 0.212969009307
223 0.213108739143
224 0.214210743509
225 0.214845869734
226 0.213767045343
227 0.213769286848
228 0.216645756651
229 0.215849586099
230 0.214663854735
231 0.214743725794
232 0.21473357028
233 0.214256765682
234 0.214656231951
235 0.214600309692
236 0.213756287621
237 0.213910194621
238 0.21385799901
239 0.215844958383
240 0.214722673182
241 0.215030485413
242 0.214642006036
243 0.216190767193
244 0.217297323362
245 0.2174604615
246 0.21916144439
247 0.217947467196
248 0.216510260262
249 0.218301316194
250 0.217088353721
251 0.216415131307
252 0.2155171691
253 0.214971929905
254 0.213417908805
255 0.21245000012
256 0.213807870874
257 0.212468726144
258 0.213490828458
259 0.211848564665
260 0.214548508656
261 0.215275048413
262 0.213756830655
263 0.216561667034
264 0.217196975892
265 0.218748596624
266 0.216547046207
267 0.215050593023
268 0.215255791355
269 0.214670202934
270 0.214070186418
271 0.213580089883
272 0.213636936064
273 0.213729510457
274 0.21349569499
275 0.215383063767
276 0.213148092554
277 0.215276315316
278 0.212851210055
279 0.213760710153
280 0.21512704916
281 0.212535965974
282 0.213000809094
283 0.214035527788
284 0.214211450454
285 0.215174588549
286 0.214939605069
287 0.216698381547
288 0.217888741278
289 0.216769281951
290 0.216109235416
291 0.215166329401
292 0.213517662465
293 0.213511601924
294 0.213936151652
295 0.211407350836
296 0.209818022404
297 0.211037990383
298 0.21055195441
299 0.210386738409
300 0.211536182594
301 0.213490849985
302 0.213486621638
303 0.212894098944
304 0.212523301696
305 0.212433340232
306 0.214311956487
307 0.212148398956
308 0.211944370689
309 0.212286558987
310 0.211005089798
311 0.212560035405
312 0.213688739349
313 0.212559855963
314 0.210699140587
315 0.209175364637
316 0.206205242824
317 0.205619568503
318 0.206837187475
319 0.205541323017
320 0.206177717959
321 0.208186161145
322 0.208015550542
323 0.206637600932
324 0.205917052006
325 0.204599436681
326 0.204143111651
327 0.203640331679
328 0.202490437631
329 0.202552959966
330 0.202300289294
331 0.202526188878
332 0.203412527368
333 0.201663247083
334 0.201311439574
335 0.201955758889
336 0.203871625289
337 0.204127834237
338 0.205140164472
339 0.205122199399
340 0.204027941482
341 0.203658653481
342 0.202739482523
343 0.203378248505
344 0.202149410521
345 0.200523283756
346 0.201195350215
347 0.203334762575
348 0.204894698868
349 0.202850270035
350 0.200832641934
351 0.200281404493
352 0.201069753723
353 0.201161514271
354 0.201777149326
355 0.199322544826
356 0.199820112743
357 0.201905652956
358 0.202972805768
359 0.204828325839
360 0.203086214068
361 0.204849217209
362 0.20480182306
363 0.204048818821
364 0.205019373103
365 0.204012886711
366 0.205067021488
367 0.205539844673
368 0.207369454586
369 0.207836236169
370 0.207691927483
371 0.20843327261
372 0.208875661366
373 0.207860956437
374 0.207538281004
375 0.206638342788
376 0.208040141578
377 0.208236230449
378 0.207551359097
379 0.207283582322
380 0.208214281163
381 0.2063774643
382 0.206825526142
383 0.205448233616
384 0.202497348922
385 0.201283707937
386 0.201049074524
387 0.201419270496
388 0.200062360518
389 0.198433328075
390 0.197548940294
391 0.195628750523
392 0.195516760519
393 0.195831390333
394 0.195616092121
395 0.197429249876
396 0.197503551435
397 0.196441743882
398 0.197497957493
399 0.2007004677
400 0.200110215341
401 0.201241977486
402 0.202336091075
403 0.202335126775
404 0.204907293232
405 0.205185883677
406 0.205323701167
407 0.206499979573
408 0.208222423788
409 0.207661669078
410 0.207481706431
411 0.207756630342
412 0.208009581893
413 0.207991412939
414 0.210481642431
415 0.209871741734
416 0.211392799092
417 0.212052449612
418 0.211215046942
419 0.211053836313
420 0.208797057892
421 0.209353383163
422 0.210168255875
423 0.212489054403
424 0.214264331267
425 0.214389930171
426 0.214305064809
427 0.213333728296
428 0.213043741237
429 0.2124024924
430 0.212791605341
431 0.213614022691
432 0.214277897081
433 0.215238701196
434 0.214075456424
435 0.214728600226
436 0.212480726491
437 0.211917373579
438 0.213325827958
439 0.212960164196
440 0.212167130312
441 0.211839570055
442 0.213073847253
443 0.212651470055
444 0.211742636923
445 0.212812912119
446 0.209704341789
447 0.208489739231
448 0.208871072593
449 0.210123317543
450 0.211500738878
451 0.212067550119
452 0.21000408582
453 0.208928109543
454 0.209476343498
455 0.212674435897
456 0.212540687927
457 0.211862302443
458 0.212128243919
459 0.213191973308
460 0.213981716469
461 0.21261715109
462 0.214588458311
463 0.216068402134
464 0.215682316013
465 0.218064541332
466 0.218097824062
467 0.216939649544
468 0.216432851348
469 0.216731642797
470 0.216726392404
471 0.217091766009
472 0.217307943325
473 0.219929168044
474 0.219151167052
475 0.216497929034
476 0.216223509783
477 0.216345809686
478 0.218281590898
479 0.217964621784
480 0.214724844118
481 0.214956949188
482 0.214178258386
483 0.214087124911
484 0.214914053227
485 0.216567258716
486 0.217331779497
487 0.212831129821
488 0.212681903197
489 0.214664440112
490 0.215129351187
491 0.217941691871
492 0.221303868715
493 0.218808227637
494 0.218038256942
495 0.219053619129
496 0.218070087224
497 0.216705252945
498 0.216012568293
499 0.215610656868
500 0.216307088087
501 0.214989070804
502 0.216370381863
503 0.216380275459
504 0.217400390698
505 0.217113159077
506 0.219753302953
507 0.220074346959
508 0.221766734121
509 0.220815043423
510 0.220742967531
511 0.21992591559
512 0.222137069589
513 0.21976250794
514 0.218007397802
515 0.21922136116
516 0.220573715032
517 0.220981635836
518 0.223424219451
519 0.222494193382
520 0.222247078699
521 0.223089758752
522 0.221109998164
523 0.22157455519
524 0.221514188195
525 0.220160182167
526 0.219802061523
527 0.220700310017
528 0.22070820895
529 0.221920952156
530 0.221888648388
531 0.223615993603
532 0.222050129769
533 0.222055199801
534 0.223322532787
535 0.224193998401
536 0.225432601455
537 0.222945663369
538 0.219880880607
539 0.216994674033
540 0.218631751427
541 0.216061705029
542 0.217667649692
543 0.216830985595
544 0.219435414687
545 0.218970327711
546 0.219366756441
547 0.221219882883
548 0.219690403177
549 0.218594193611
550 0.218829961286
551 0.219819350034
552 0.218834620055
553 0.217778794228
554 0.217358942268
555 0.21755129988
556 0.217056202567
557 0.21874662466
558 0.216953652412
559 0.217075961753
560 0.215933326864
561 0.216910447059
562 0.218018404
563 0.219158090287
564 0.218428163832
565 0.217352347768
566 0.218971872178
567 0.217855521564
568 0.219631598057
569 0.218221395015
570 0.219018599232
571 0.220550742628
572 0.219969317794
573 0.220626554427
574 0.21984909259
575 0.220071546406
576 0.220906153035
577 0.221593034144
578 0.21805959593
579 0.218525562472
580 0.2172913642
581 0.215847824864
582 0.216699730936
583 0.217919614296
584 0.217135489878
585 0.216856212739
586 0.215896729476
587 0.216969392123
588 0.217627859387
589 0.217088040785
590 0.214462930927
591 0.213946524236
592 0.21312611789
593 0.215368194471
594 0.21690271339
595 0.21568454625
596 0.216489948001
597 0.216715434802
598 0.215968851578
599 0.217758793703
600 0.217018523811
601 0.216884058122
602 0.216683274132
603 0.216192826476
604 0.212882919727
605 0.2160270082
606 0.214702580879
607 0.216872028112
608 0.215739599526
609 0.214807104099
610 0.215082416517
611 0.216053569888
612 0.21514465985
613 0.216309056538
614 0.219574077539
615 0.2197681626
616 0.221036592431
617 0.221438494147
618 0.218499595974
619 0.220556469528
620 0.217566153482
621 0.21632341527
622 0.21752206058
623 0.217382621598
624 0.217878593132
625 0.21894133541
626 0.219667098521
627 0.220062908082
628 0.217348172165
629 0.218584585273
630 0.217317728034
631 0.21511999623
632 0.215838765505
633 0.217499956201
634 0.216715041745
635 0.217035023441
636 0.215010672598
637 0.215059959407
638 0.217574211103
639 0.218501938732
640 0.217045751023
641 0.21758921352
642 0.216453341327
643 0.213033976638
644 0.213835322617
645 0.215198503567
646 0.217323576578
647 0.218005539244
648 0.219188290437
649 0.220070439059
650 0.220944825426
651 0.219966857602
652 0.221911110095
653 0.222002982013
654 0.220646896139
655 0.219094299519
656 0.220495296607
657 0.219077873955
658 0.220548254336
659 0.221759783877
660 0.222468252204
661 0.222112299216
662 0.222570101827
663 0.222694027902
664 0.221560780093
665 0.221574441659
666 0.220690087813
667 0.221159526743
668 0.221133523838
669 0.221497497362
670 0.219998843747
671 0.218353536441
672 0.217628952963
673 0.217419746874
674 0.21863745227
675 0.218363319747
676 0.217027392698
677 0.218351790943
678 0.220509967825
679 0.222063198822
680 0.223331182288
681 0.225999286926
682 0.226811544756
683 0.226210016857
684 0.225412074902
685 0.223733195889
686 0.223646664027
687 0.224758861544
688 0.222811422442
689 0.222585965396
690 0.225020096013
691 0.227887479555
692 0.228779621178
693 0.225839696243
694 0.223349736415
695 0.222196326951
696 0.222083475962
697 0.222036984652
698 0.221804278109
699 0.220364025903
700 0.219817046566
701 0.217096820693
702 0.21808848439
703 0.220345600171
704 0.221269367393
705 0.219891759485
706 0.219656018802
707 0.220179533669
708 0.219922404693
709 0.218034462986
710 0.21617921687
711 0.215083729759
712 0.215869826974
713 0.215480365283
714 0.216095887582
715 0.217054646919
716 0.218250010146
717 0.218963949904
718 0.22133432275
719 0.222131955916
720 0.222294526945
721 0.225498379428
722 0.227327727092
723 0.227014684973
724 0.223790110763
725 0.224359000135
726 0.223203300482
727 0.222839686649
728 0.223803198248
729 0.22338167958
730 0.223793746284
731 0.222684088568
732 0.219547257834
733 0.219732054433
734 0.220702160485
735 0.221188656053
736 0.218689101221
737 0.218887350146
738 0.216991621683
739 0.215494821157
740 0.215829627067
741 0.214495891744
742 0.212103111915
743 0.212163527249
744 0.213106248229
745 0.212142029202
746 0.211364348361
747 0.211368383762
748 0.211708143063
749 0.212537843373
750 0.210842004819
751 0.20935268703
752 0.211373272973
753 0.212457355824
754 0.212682395829
755 0.214088289865
756 0.214377876181
757 0.216266335816
758 0.218056115513
759 0.218370468458
760 0.221605974118
761 0.22071732516
762 0.219717573397
763 0.219610520421
764 0.220806713809
765 0.22036954894
766 0.219041069139
767 0.218661632304
768 0.215770296621
769 0.217103564573
770 0.21653758534
771 0.216715843007
772 0.216280434438
773 0.216052866807
774 0.215415817236
775 0.213600377448
776 0.213407337095
777 0.21383332339
778 0.212693774558
779 0.213730985593
780 0.213278703783
781 0.212803509346
782 0.212445779066
783 0.2136683699
784 0.215517232015
785 0.215729176692
786 0.219557946207
787 0.218082145143
788 0.219569650592
789 0.220648854159
790 0.221218187095
791 0.221113659803
792 0.217714373248
793 0.218428671422
794 0.217262205448
795 0.217795622439
796 0.217811542787
797 0.216632245845
798 0.215681604146
799 0.214655917608
800 0.212478290407
801 0.214751834797
802 0.213449327807
803 0.212889799912
804 0.213532074827
805 0.212570453172
806 0.214591185821
807 0.216371243059
808 0.219913973088
809 0.221173133849
810 0.221602284094
811 0.223117637002
812 0.222967768388
813 0.225428373637
814 0.225370124354
815 0.226210625547
816 0.224881487025
817 0.227259775355
818 0.227110767594
819 0.225747465951
820 0.223741815934
821 0.221771461148
822 0.222625418217
823 0.22034974743
824 0.220081110617
825 0.219235899679
826 0.218936381975
827 0.220148630836
828 0.218994420309
829 0.216653253732
830 0.218351279054
831 0.219321616882
832 0.21873142777
833 0.220306349847
834 0.219564502789
835 0.220226747386
836 0.220050681866
837 0.218951822454
838 0.220795918633
839 0.219278285029
840 0.220731642377
841 0.220015154013
842 0.220579933848
843 0.223241057917
844 0.22314501186
845 0.222524276868
846 0.221338642467
847 0.220801337234
848 0.216036859848
849 0.215692752471
850 0.219623603472
851 0.220954182569
852 0.22086398184
853 0.222788727649
854 0.221616770801
855 0.22003739594
856 0.22121720219
857 0.220545503089
858 0.222376956136
859 0.224253214664
860 0.221567197852
861 0.219177582356
862 0.218351720082
863 0.219131681676
864 0.217178449442
865 0.217845668473
866 0.218514520446
867 0.219982816855
868 0.220838603716
869 0.21961042637
870 0.21963430992
871 0.219282127094
872 0.220270237165
873 0.222519573293
874 0.222794299029
875 0.224414294808
876 0.224208241328
877 0.223998020467
878 0.226191106022
879 0.223724359154
880 0.223860705066
881 0.222990202238
882 0.222190757607
883 0.222276778055
884 0.221712011446
885 0.223341015623
886 0.223713911172
887 0.221791612585
888 0.220894665746
889 0.221086249874
890 0.220895771558
891 0.220064480054
892 0.21816294209
893 0.220761134102
894 0.221259956124
895 0.221762707845
896 0.221134063707
897 0.22115397634
898 0.221070169441
899 0.221152110199
900 0.224233289689


==> latex_data/vae/mmd/svhn-test-0.25.txt <==
x y
100 0.208382474009
101 0.207615135135
102 0.209462877697
103 0.208760399008
104 0.209972389333
105 0.210759253066
106 0.211116903389
107 0.210641763307
108 0.209769698211
109 0.211866537793
110 0.213168497522
111 0.214077418906
112 0.21380994789
113 0.214018526629
114 0.215463273176
115 0.215894475903
116 0.217209109442
117 0.217705691274
118 0.217363076414
119 0.217595043327
120 0.215314482462
121 0.214619694442
122 0.214162871108
123 0.212519731712
124 0.211604535709
125 0.20999534209
126 0.209370441293
127 0.211927504298
128 0.213348994012
129 0.215811596167
130 0.214110080899
131 0.216033535881
132 0.218050269463
133 0.217482339864
134 0.216048205517
135 0.2164613379
136 0.219471438192
137 0.219805729636
138 0.218967467423
139 0.21749571094
140 0.218239462046
141 0.219273824727
142 0.219724450315
143 0.219281140097
144 0.219372827324
145 0.217845737347
146 0.216759471987
147 0.219017316644
148 0.219282450633
149 0.218245294597
150 0.217746589572
151 0.217204842248
152 0.215633282069
153 0.215975910636
154 0.216830066126
155 0.215749278959
156 0.216021843872
157 0.218162934136
158 0.219895399658
159 0.218237728811
160 0.218027589629
161 0.21517744834
162 0.21395347767
163 0.210587275477
164 0.210922862916
165 0.212572937625
166 0.212651014469
167 0.213601795198
168 0.212024952174
169 0.212731653504
170 0.214647971417
171 0.215087761303
172 0.217380548257
173 0.217167315
174 0.216113517852
175 0.217625040856
176 0.217899655658
177 0.218995653701
178 0.217693870454
179 0.218828770046
180 0.216178762031
181 0.217930690863
182 0.217746013937
183 0.218122837273
184 0.220651898999
185 0.21793754799
186 0.216216228031
187 0.21914255142
188 0.217261286459
189 0.216851318586
190 0.217127429939
191 0.217351789823
192 0.219565790047
193 0.219985633041
194 0.223471496458
195 0.225656826785
196 0.223210038033
197 0.220257454775
198 0.220011061658
199 0.220692317598
200 0.222507910834
201 0.223777632817
202 0.221975935594
203 0.218341664317
204 0.217079457553
205 0.215864281057
206 0.213406121842
207 0.21365206517
208 0.214947308983
209 0.216251282014
210 0.216419163221
211 0.216925365521
212 0.217424844483
213 0.215644950311
214 0.218705430875
215 0.219861565944
216 0.217543656217
217 0.21613856214
218 0.216747887002
219 0.214618198218
220 0.213930071316
221 0.214651008319
222 0.21348713277
223 0.213263947424
224 0.213425088034
225 0.214292603978
226 0.215056227843
227 0.212708392345
228 0.21464317193
229 0.21257151366
230 0.212006364914
231 0.211221421939
232 0.211125473826
233 0.20971115066
234 0.209233189291
235 0.210168193512
236 0.209043485958
237 0.208572273999
238 0.208326245253
239 0.208511901314
240 0.20771177038
241 0.207232284527
242 0.206609283882
243 0.208401097314
244 0.208761410684
245 0.208473196779
246 0.210403008904
247 0.207378267489
248 0.206550255921
249 0.207129811484
250 0.205362215212
251 0.205251681451
252 0.205913285331
253 0.206674414207
254 0.204880759604
255 0.207238409886
256 0.208201144713
257 0.208322026904
258 0.207198979971
259 0.210385913655
260 0.21086472564
261 0.212164537885
262 0.211908321287
263 0.214522378632
264 0.213879793232
265 0.213895608301
266 0.212854712152
267 0.212802565275
268 0.214624535354
269 0.214926880764
270 0.213915777967
271 0.215378309921
272 0.216140273024
273 0.215401168742
274 0.214880137028
275 0.216987527039
276 0.214627364006
277 0.214873388596
278 0.214626525804
279 0.215480158923
280 0.217327648835
281 0.216635638916
282 0.215453421406
283 0.214298928254
284 0.212734957753
285 0.211946152392
286 0.21167196525
287 0.212249054185
288 0.213266653856
289 0.212597262961
290 0.213539517664
291 0.213920424955
292 0.213259973953
293 0.212738442757
294 0.213911118084
295 0.210391026463
296 0.208627065921
297 0.209267659009
298 0.209655960478
299 0.211066002128
300 0.212248308805
301 0.212716647044
302 0.212431588231
303 0.212969801021
304 0.212711051874
305 0.212194953984
306 0.213208120105
307 0.213077933292
308 0.213755939723
309 0.211873164581
310 0.211671252025
311 0.210619082746
312 0.210008964725
313 0.210062443208
314 0.208822348733
315 0.206033789999
316 0.205989666899
317 0.205548024749
318 0.206031979208
319 0.207276622498
320 0.208105115278
321 0.208167649689
322 0.207818010607
323 0.208145403815
324 0.209464134388
325 0.209093902787
326 0.206120673319
327 0.204820156585
328 0.205697235601
329 0.206816049972
330 0.208322377323
331 0.210495266747
332 0.211443124968
333 0.21081128925
334 0.211903318949
335 0.209994789692
336 0.212815380147
337 0.211809370219
338 0.212848750983
339 0.214369312369
340 0.213386500617
341 0.212033681422
342 0.210606558356
343 0.210114126311
344 0.210170922532
345 0.209886223643
346 0.208026596263
347 0.209357162236
348 0.209991450385
349 0.207798586191
350 0.206291356581
351 0.206597835616
352 0.207749374506
353 0.208045328962
354 0.206810625223
355 0.202939422902
356 0.203687204895
357 0.204776093561
358 0.20441744325
359 0.203235185991
360 0.203465161862
361 0.205849014687
362 0.204697135343
363 0.205764862073
364 0.205312812026
365 0.207761189449
366 0.209215738221
367 0.208626761203
368 0.211086373277
369 0.211851421659
370 0.210878864849
371 0.212334334165
372 0.214025242415
373 0.213969318078
374 0.21414261101
375 0.214137142898
376 0.215843675059
377 0.217997453115
378 0.216350156822
379 0.213653132929
380 0.21384008579
381 0.211952257981
382 0.213913029994
383 0.214234994028
384 0.211329023731
385 0.212469115248
386 0.212705712203
387 0.213654373766
388 0.213071049523
389 0.211319886744
390 0.208917500547
391 0.206709973858
392 0.20625453962
393 0.207566112597
394 0.206941915133
395 0.207826475535
396 0.207924685194
397 0.2085653838
398 0.208864865242
399 0.208699309014
400 0.209112469792
401 0.210723002153
402 0.21120636173
403 0.211593308177
404 0.21441817389
405 0.215470180141
406 0.217652028904
407 0.217738846804
408 0.218868323006
409 0.219005802114
410 0.219094664298
411 0.221242615842
412 0.223017764821
413 0.221238647678
414 0.223085345168
415 0.224959892847
416 0.224904332642
417 0.226358616526
418 0.227035103389
419 0.225710004653
420 0.224458310424
421 0.226669222176
422 0.226511629297
423 0.227750980858
424 0.230031095085
425 0.229581885109
426 0.229838101293
427 0.231101564039
428 0.231792349318
429 0.231224964435
430 0.229628123008
431 0.229643984715
432 0.228269149095
433 0.22926574234
434 0.227132153652
435 0.228958939667
436 0.226763325276
437 0.228562272376
438 0.227921958374
439 0.225959655319
440 0.224701883735
441 0.224763301017
442 0.227440675032
443 0.226967540132
444 0.224980970781
445 0.227843254528
446 0.228041974994
447 0.227682246869
448 0.228177574106
449 0.22987321381
450 0.233704742691
451 0.23263279078
452 0.229030770824
453 0.225371312759
454 0.22601988485
455 0.226898609205
456 0.225946366137
457 0.224223674157
458 0.225081300323
459 0.226469868104
460 0.228428367296
461 0.226601927305
462 0.227842653746
463 0.228435865293
464 0.229699441842
465 0.228895397254
466 0.227332282949
467 0.227302589916
468 0.226159620904
469 0.225925520429
470 0.227734381283
471 0.227532348784
472 0.22575909912
473 0.226642062036
474 0.226925906958
475 0.225078579659
476 0.225153851022
477 0.225018424996
478 0.224863915285
479 0.225280517281
480 0.222482086287
481 0.221739589896
482 0.221335524538
483 0.221697425409
484 0.222583545918
485 0.222698965698
486 0.223704484079
487 0.219432567122
488 0.21920991019
489 0.220787888431
490 0.220677027895
491 0.223064631654
492 0.224593855747
493 0.224027344031
494 0.223970279233
495 0.226035828235
496 0.226331782434
497 0.224943143532
498 0.224503623394
499 0.225847252363
500 0.226954455397
501 0.226090598601
502 0.226903629219
503 0.2277341194
504 0.226379408264
505 0.224344058876
506 0.223934445277
507 0.226637719636
508 0.227595617315
509 0.227870962663
510 0.228019869949
511 0.22708921646
512 0.229104042269
513 0.227706361212
514 0.226504778636
515 0.224257571136
516 0.22576693823
517 0.224905791998
518 0.225062753476
519 0.225481671429
520 0.224199208393
521 0.224913875623
522 0.225558605639
523 0.224895901923
524 0.224207565629
525 0.224386361253
526 0.223993656056
527 0.223907167169
528 0.222154119164
529 0.223818644639
530 0.223646576528
531 0.225181698095
532 0.225177146033
533 0.225676739787
534 0.22663479131
535 0.227866813332
536 0.228556519809
537 0.223444025287
538 0.223045497206
539 0.223111761388
540 0.224748609039
541 0.22347407226
542 0.224370123878
543 0.22466720699
544 0.226304153994
545 0.224055529533
546 0.222927879257
547 0.224352909299
548 0.22244570417
549 0.222632050303
550 0.221465673788
551 0.221669806497
552 0.223664053503
553 0.224046205272
554 0.22407916557
555 0.226234399656
556 0.227832104143
557 0.229468346036
558 0.230252442869
559 0.231664743503
560 0.231506125991
561 0.233295423686
562 0.234811898057
563 0.234965840531
564 0.233393082108
565 0.234236356453
566 0.235515683274
567 0.23481217582
568 0.236016601415
569 0.236322417126
570 0.236214256968
571 0.236932296924
572 0.237283620067
573 0.239806263922
574 0.237060893265
575 0.235108125438
576 0.234440027554
577 0.235974101805
578 0.236137325021
579 0.23750887694
580 0.236093174632
581 0.235815899737
582 0.236226439879
583 0.235275819273
584 0.234504978953
585 0.233169652944
586 0.231526053788
587 0.232210444338
588 0.23203031802
589 0.232344658226
590 0.232129358908
591 0.23149263525
592 0.231771543404
593 0.231516107664
594 0.231624894639
595 0.230668320536
596 0.229720971666
597 0.229188858659
598 0.228777441512
599 0.22940664451
600 0.22976056052
601 0.228373955955
602 0.227649224606
603 0.226486973611
604 0.223647509016
605 0.226560012167
606 0.226994948575
607 0.227491715812
608 0.227971833583
609 0.225390200295
610 0.224126416836
611 0.224550581908
612 0.223864784994
613 0.224788612533
614 0.226737439107
615 0.228949060249
616 0.229738904995
617 0.22923605951
618 0.227787727573
619 0.229785616536
620 0.227103066436
621 0.225647408509
622 0.224795033958
623 0.226226708916
624 0.225910477301
625 0.224213009903
626 0.225351221581
627 0.225576153194
628 0.223364238768
629 0.223672838383
630 0.223165201738
631 0.221752164575
632 0.222356022594
633 0.222687047934
634 0.221989918878
635 0.221157274818
636 0.219058681433
637 0.220509944753
638 0.221846285723
639 0.219202566217
640 0.217791995298
641 0.218357290021
642 0.216967103646
643 0.214003807123
644 0.216233821228
645 0.217448095045
646 0.220040441407
647 0.219984304016
648 0.22134737778
649 0.220872533898
650 0.219383643395
651 0.219536664238
652 0.217593045013
653 0.21668938397
654 0.215178579759
655 0.214817853396
656 0.212996571202
657 0.212278116578
658 0.212205723556
659 0.209950419274
660 0.208893738656
661 0.208241970527
662 0.208172037899
663 0.209467935464
664 0.208184361984
665 0.20796540176
666 0.207471279859
667 0.206631393333
668 0.206260485595
669 0.205654990983
670 0.206230860571
671 0.205373317839
672 0.205261246439
673 0.203754486279
674 0.204688654892
675 0.204861363661
676 0.204279728321
677 0.204516015199
678 0.205078137375
679 0.206173032474
680 0.205776037823
681 0.207799444344
682 0.209651399283
683 0.210273441747
684 0.210072759376
685 0.210376747616
686 0.210442114422
687 0.20921058059
688 0.20806025231
689 0.207117617163
690 0.209102840523
691 0.211144946909
692 0.212310897926
693 0.210901628244
694 0.211042683509
695 0.210116314518
696 0.209423612945
697 0.20983002542
698 0.209008168553
699 0.208124222575
700 0.206026700144
701 0.205434590197
702 0.205877700865
703 0.207122846121
704 0.207473451508
705 0.205846441605
706 0.206343103404
707 0.205721386078
708 0.203876888277
709 0.204454445246
710 0.204724796656
711 0.205895580569
712 0.205178505168
713 0.206525567305
714 0.206535774508
715 0.205542439908
716 0.205869581748
717 0.207058720412
718 0.208671598932
719 0.20980600999
720 0.211100205591
721 0.21438002178
722 0.216145403146
723 0.214579461914
724 0.213686782482
725 0.213760871422
726 0.213757251052
727 0.215311587815
728 0.216447822626
729 0.215640766391
730 0.215564868385
731 0.214461902255
732 0.211868754123
733 0.214306793896
734 0.214961990929
735 0.216809462882
736 0.214377128024
737 0.21490421582
738 0.213452844757
739 0.214530248942
740 0.215401112467
741 0.21531328219
742 0.215208859513
743 0.214860977314
744 0.214951358974
745 0.214795078584
746 0.214031986299
747 0.215516481697
748 0.214717480803
749 0.214977206174
750 0.215947112212
751 0.214991607625
752 0.217298810553
753 0.219451680523
754 0.21973188397
755 0.219912096778
756 0.221925824355
757 0.222486305734
758 0.224160569962
759 0.226429763945
760 0.229677266948
761 0.227366694746
762 0.226557171561
763 0.226298985699
764 0.227796902685
765 0.225975412522
766 0.225579748087
767 0.225956258153
768 0.222849816731
769 0.224076695913
770 0.221153716308
771 0.220144642837
772 0.221018303979
773 0.220349883682
774 0.221821958897
775 0.220095842369
776 0.219521378503
777 0.221343120192
778 0.220304147267
779 0.21993436809
780 0.221081613534
781 0.219910753064
782 0.219325374069
783 0.219800183949
784 0.220881532985
785 0.220920086736
786 0.224669337049
787 0.223781677755
788 0.223523691069
789 0.224999543499
790 0.225019332809
791 0.225566664
792 0.222314509264
793 0.223064097904
794 0.220472790577
795 0.221328312861
796 0.221647931205
797 0.222096059343
798 0.221004703511
799 0.21987822947
800 0.217531771489
801 0.217413596983
802 0.217775721188
803 0.215593564554
804 0.217175270513
805 0.217781966782
806 0.219538452528
807 0.221597859019
808 0.224534758805
809 0.225304438314
810 0.224693998494
811 0.223692831826
812 0.224259371521
813 0.226228258833
814 0.22731741069
815 0.228528377742
816 0.228613903779
817 0.231421252971
818 0.231502604206
819 0.229395642822
820 0.226893824119
821 0.223902696871
822 0.225925417593
823 0.224645471799
824 0.223010889151
825 0.223111996868
826 0.222617922826
827 0.220698013507
828 0.219778328141
829 0.217985615608
830 0.220605529744
831 0.222135189158
832 0.221147152085
833 0.220963618743
834 0.2221120315
835 0.22078823708
836 0.221004539466
837 0.220015774538
838 0.223081226764
839 0.222787107765
840 0.223480958776
841 0.220618488531
842 0.21949539741
843 0.220723391573
844 0.221629598475
845 0.221253104183
846 0.218696780184
847 0.217876714289
848 0.215835795606
849 0.215544744151
850 0.219525573857
851 0.220376646075
852 0.221803918086
853 0.222305691154
854 0.221964824628
855 0.220269377356
856 0.221118541902
857 0.220478845631
858 0.222628901411
859 0.222952256597
860 0.221706931851
861 0.219280317201
862 0.219047261919
863 0.218879633943
864 0.217901538899
865 0.218939779836
866 0.219283107755
867 0.219324207636
868 0.221633638448
869 0.218914106019
870 0.21948565595
871 0.220379365238
872 0.219934110278
873 0.221096677484
874 0.218894339575
875 0.219905488142
876 0.22067512231
877 0.218628522102
878 0.220869629877
879 0.219843519832
880 0.219523578816
881 0.218811476759
882 0.218287180997
883 0.219409066301
884 0.219017175688
885 0.220802042178
886 0.220840033459
887 0.219548744261
888 0.219283349996
889 0.218593415266
890 0.218715796002
891 0.218382741251
892 0.216466914179
893 0.216684252081
894 0.215394559509
895 0.215230797329
896 0.215288946603
897 0.21504254234
898 0.216030988529
899 0.214757077829
900 0.216133937889


==> latex_data/vae/mmd/svhn-test-0.5.txt <==
x y
100 0.218622272129
101 0.219270533366
102 0.221380043776
103 0.219602804429
104 0.219921182058
105 0.217860883786
106 0.218071564836
107 0.215882378071
108 0.21717208751
109 0.218283660854
110 0.219312416477
111 0.219943240222
112 0.219632216939
113 0.219115573014
114 0.221479073343
115 0.222772660083
116 0.224113176393
117 0.222927392224
118 0.224477851828
119 0.223698979324
120 0.220768748308
121 0.221687981079
122 0.220387478294
123 0.21799595346
124 0.219457429037
125 0.218849802682
126 0.218618728986
127 0.220453614588
128 0.222442070134
129 0.224549746423
130 0.22462638262
131 0.227161648814
132 0.22944747892
133 0.228443412792
134 0.224931345753
135 0.226341978189
136 0.227669179037
137 0.227206458681
138 0.227708581816
139 0.225928399038
140 0.225964092421
141 0.227429305252
142 0.228537095075
143 0.227334834246
144 0.227266576641
145 0.225760007451
146 0.224427425104
147 0.224418659254
148 0.225250641269
149 0.223361248849
150 0.223084483879
151 0.222730443575
152 0.222622960582
153 0.222820232356
154 0.223340346895
155 0.224232255553
156 0.224687465529
157 0.225855414271
158 0.226327612417
159 0.226880583524
160 0.227510696588
161 0.224097524405
162 0.222174743367
163 0.21900452368
164 0.217753449863
165 0.217672648502
166 0.217685682122
167 0.21837044331
168 0.219025750915
169 0.220107244272
170 0.21967205253
171 0.223118853698
172 0.226993873114
173 0.225781626723
174 0.225024607048
175 0.22757392077
176 0.227656510345
177 0.227726383125
178 0.227085257821
179 0.227850598717
180 0.226445449417
181 0.228038361814
182 0.228193587534
183 0.226631964368
184 0.228925501976
185 0.227348460505
186 0.226511516426
187 0.228021916573
188 0.226663707785
189 0.226693896222
190 0.225792524152
191 0.225334410473
192 0.226421084139
193 0.225931725181
194 0.228516702779
195 0.229250482238
196 0.225794370818
197 0.223835376221
198 0.223723522533
199 0.22325656019
200 0.223652435468
201 0.22305399547
202 0.221338463119
203 0.218665023066
204 0.215873986223
205 0.214725355635
206 0.21294563181
207 0.214942108671
208 0.21289748663
209 0.213381273424
210 0.214637962308
211 0.215464084537
212 0.214649878149
213 0.214921075906
214 0.216985153851
215 0.217167981239
216 0.216331624471
217 0.21632864724
218 0.215622794495
219 0.214784250602
220 0.215494597965
221 0.214164710031
222 0.212969009307
223 0.213108739143
224 0.214210743509
225 0.214845869734
226 0.213767045343
227 0.213769286848
228 0.216645756651
229 0.215849586099
230 0.214663854735
231 0.214743725794
232 0.21473357028
233 0.214256765682
234 0.214656231951
235 0.214600309692
236 0.213756287621
237 0.213910194621
238 0.21385799901
239 0.215844958383
240 0.214722673182
241 0.215030485413
242 0.214642006036
243 0.216190767193
244 0.217297323362
245 0.2174604615
246 0.21916144439
247 0.217947467196
248 0.216510260262
249 0.218301316194
250 0.217088353721
251 0.216415131307
252 0.2155171691
253 0.214971929905
254 0.213417908805
255 0.21245000012
256 0.213807870874
257 0.212468726144
258 0.213490828458
259 0.211848564665
260 0.214548508656
261 0.215275048413
262 0.213756830655
263 0.216561667034
264 0.217196975892
265 0.218748596624
266 0.216547046207
267 0.215050593023
268 0.215255791355
269 0.214670202934
270 0.214070186418
271 0.213580089883
272 0.213636936064
273 0.213729510457
274 0.21349569499
275 0.215383063767
276 0.213148092554
277 0.215276315316
278 0.212851210055
279 0.213760710153
280 0.21512704916
281 0.212535965974
282 0.213000809094
283 0.214035527788
284 0.214211450454
285 0.215174588549
286 0.214939605069
287 0.216698381547
288 0.217888741278
289 0.216769281951
290 0.216109235416
291 0.215166329401
292 0.213517662465
293 0.213511601924
294 0.213936151652
295 0.211407350836
296 0.209818022404
297 0.211037990383
298 0.21055195441
299 0.210386738409
300 0.211536182594
301 0.213490849985
302 0.213486621638
303 0.212894098944
304 0.212523301696
305 0.212433340232
306 0.214311956487
307 0.212148398956
308 0.211944370689
309 0.212286558987
310 0.211005089798
311 0.212560035405
312 0.213688739349
313 0.212559855963
314 0.210699140587
315 0.209175364637
316 0.206205242824
317 0.205619568503
318 0.206837187475
319 0.205541323017
320 0.206177717959
321 0.208186161145
322 0.208015550542
323 0.206637600932
324 0.205917052006
325 0.204599436681
326 0.204143111651
327 0.203640331679
328 0.202490437631
329 0.202552959966
330 0.202300289294
331 0.202526188878
332 0.203412527368
333 0.201663247083
334 0.201311439574
335 0.201955758889
336 0.203871625289
337 0.204127834237
338 0.205140164472
339 0.205122199399
340 0.204027941482
341 0.203658653481
342 0.202739482523
343 0.203378248505
344 0.202149410521
345 0.200523283756
346 0.201195350215
347 0.203334762575
348 0.204894698868
349 0.202850270035
350 0.200832641934
351 0.200281404493
352 0.201069753723
353 0.201161514271
354 0.201777149326
355 0.199322544826
356 0.199820112743
357 0.201905652956
358 0.202972805768
359 0.204828325839
360 0.203086214068
361 0.204849217209
362 0.20480182306
363 0.204048818821
364 0.205019373103
365 0.204012886711
366 0.205067021488
367 0.205539844673
368 0.207369454586
369 0.207836236169
370 0.207691927483
371 0.20843327261
372 0.208875661366
373 0.207860956437
374 0.207538281004
375 0.206638342788
376 0.208040141578
377 0.208236230449
378 0.207551359097
379 0.207283582322
380 0.208214281163
381 0.2063774643
382 0.206825526142
383 0.205448233616
384 0.202497348922
385 0.201283707937
386 0.201049074524
387 0.201419270496
388 0.200062360518
389 0.198433328075
390 0.197548940294
391 0.195628750523
392 0.195516760519
393 0.195831390333
394 0.195616092121
395 0.197429249876
396 0.197503551435
397 0.196441743882
398 0.197497957493
399 0.2007004677
400 0.200110215341
401 0.201241977486
402 0.202336091075
403 0.202335126775
404 0.204907293232
405 0.205185883677
406 0.205323701167
407 0.206499979573
408 0.208222423788
409 0.207661669078
410 0.207481706431
411 0.207756630342
412 0.208009581893
413 0.207991412939
414 0.210481642431
415 0.209871741734
416 0.211392799092
417 0.212052449612
418 0.211215046942
419 0.211053836313
420 0.208797057892
421 0.209353383163
422 0.210168255875
423 0.212489054403
424 0.214264331267
425 0.214389930171
426 0.214305064809
427 0.213333728296
428 0.213043741237
429 0.2124024924
430 0.212791605341
431 0.213614022691
432 0.214277897081
433 0.215238701196
434 0.214075456424
435 0.214728600226
436 0.212480726491
437 0.211917373579
438 0.213325827958
439 0.212960164196
440 0.212167130312
441 0.211839570055
442 0.213073847253
443 0.212651470055
444 0.211742636923
445 0.212812912119
446 0.209704341789
447 0.208489739231
448 0.208871072593
449 0.210123317543
450 0.211500738878
451 0.212067550119
452 0.21000408582
453 0.208928109543
454 0.209476343498
455 0.212674435897
456 0.212540687927
457 0.211862302443
458 0.212128243919
459 0.213191973308
460 0.213981716469
461 0.21261715109
462 0.214588458311
463 0.216068402134
464 0.215682316013
465 0.218064541332
466 0.218097824062
467 0.216939649544
468 0.216432851348
469 0.216731642797
470 0.216726392404
471 0.217091766009
472 0.217307943325
473 0.219929168044
474 0.219151167052
475 0.216497929034
476 0.216223509783
477 0.216345809686
478 0.218281590898
479 0.217964621784
480 0.214724844118
481 0.214956949188
482 0.214178258386
483 0.214087124911
484 0.214914053227
485 0.216567258716
486 0.217331779497
487 0.212831129821
488 0.212681903197
489 0.214664440112
490 0.215129351187
491 0.217941691871
492 0.221303868715
493 0.218808227637
494 0.218038256942
495 0.219053619129
496 0.218070087224
497 0.216705252945
498 0.216012568293
499 0.215610656868
500 0.216307088087
501 0.214989070804
502 0.216370381863
503 0.216380275459
504 0.217400390698
505 0.217113159077
506 0.219753302953
507 0.220074346959
508 0.221766734121
509 0.220815043423
510 0.220742967531
511 0.21992591559
512 0.222137069589
513 0.21976250794
514 0.218007397802
515 0.21922136116
516 0.220573715032
517 0.220981635836
518 0.223424219451
519 0.222494193382
520 0.222247078699
521 0.223089758752
522 0.221109998164
523 0.22157455519
524 0.221514188195
525 0.220160182167
526 0.219802061523
527 0.220700310017
528 0.22070820895
529 0.221920952156
530 0.221888648388
531 0.223615993603
532 0.222050129769
533 0.222055199801
534 0.223322532787
535 0.224193998401
536 0.225432601455
537 0.222945663369
538 0.219880880607
539 0.216994674033
540 0.218631751427
541 0.216061705029
542 0.217667649692
543 0.216830985595
544 0.219435414687
545 0.218970327711
546 0.219366756441
547 0.221219882883
548 0.219690403177
549 0.218594193611
550 0.218829961286
551 0.219819350034
552 0.218834620055
553 0.217778794228
554 0.217358942268
555 0.21755129988
556 0.217056202567
557 0.21874662466
558 0.216953652412
559 0.217075961753
560 0.215933326864
561 0.216910447059
562 0.218018404
563 0.219158090287
564 0.218428163832
565 0.217352347768
566 0.218971872178
567 0.217855521564
568 0.219631598057
569 0.218221395015
570 0.219018599232
571 0.220550742628
572 0.219969317794
573 0.220626554427
574 0.21984909259
575 0.220071546406
576 0.220906153035
577 0.221593034144
578 0.21805959593
579 0.218525562472
580 0.2172913642
581 0.215847824864
582 0.216699730936
583 0.217919614296
584 0.217135489878
585 0.216856212739
586 0.215896729476
587 0.216969392123
588 0.217627859387
589 0.217088040785
590 0.214462930927
591 0.213946524236
592 0.21312611789
593 0.215368194471
594 0.21690271339
595 0.21568454625
596 0.216489948001
597 0.216715434802
598 0.215968851578
599 0.217758793703
600 0.217018523811
601 0.216884058122
602 0.216683274132
603 0.216192826476
604 0.212882919727
605 0.2160270082
606 0.214702580879
607 0.216872028112
608 0.215739599526
609 0.214807104099
610 0.215082416517
611 0.216053569888
612 0.21514465985
613 0.216309056538
614 0.219574077539
615 0.2197681626
616 0.221036592431
617 0.221438494147
618 0.218499595974
619 0.220556469528
620 0.217566153482
621 0.21632341527
622 0.21752206058
623 0.217382621598
624 0.217878593132
625 0.21894133541
626 0.219667098521
627 0.220062908082
628 0.217348172165
629 0.218584585273
630 0.217317728034
631 0.21511999623
632 0.215838765505
633 0.217499956201
634 0.216715041745
635 0.217035023441
636 0.215010672598
637 0.215059959407
638 0.217574211103
639 0.218501938732
640 0.217045751023
641 0.21758921352
642 0.216453341327
643 0.213033976638
644 0.213835322617
645 0.215198503567
646 0.217323576578
647 0.218005539244
648 0.219188290437
649 0.220070439059
650 0.220944825426
651 0.219966857602
652 0.221911110095
653 0.222002982013
654 0.220646896139
655 0.219094299519
656 0.220495296607
657 0.219077873955
658 0.220548254336
659 0.221759783877
660 0.222468252204
661 0.222112299216
662 0.222570101827
663 0.222694027902
664 0.221560780093
665 0.221574441659
666 0.220690087813
667 0.221159526743
668 0.221133523838
669 0.221497497362
670 0.219998843747
671 0.218353536441
672 0.217628952963
673 0.217419746874
674 0.21863745227
675 0.218363319747
676 0.217027392698
677 0.218351790943
678 0.220509967825
679 0.222063198822
680 0.223331182288
681 0.225999286926
682 0.226811544756
683 0.226210016857
684 0.225412074902
685 0.223733195889
686 0.223646664027
687 0.224758861544
688 0.222811422442
689 0.222585965396
690 0.225020096013
691 0.227887479555
692 0.228779621178
693 0.225839696243
694 0.223349736415
695 0.222196326951
696 0.222083475962
697 0.222036984652
698 0.221804278109
699 0.220364025903
700 0.219817046566
701 0.217096820693
702 0.21808848439
703 0.220345600171
704 0.221269367393
705 0.219891759485
706 0.219656018802
707 0.220179533669
708 0.219922404693
709 0.218034462986
710 0.21617921687
711 0.215083729759
712 0.215869826974
713 0.215480365283
714 0.216095887582
715 0.217054646919
716 0.218250010146
717 0.218963949904
718 0.22133432275
719 0.222131955916
720 0.222294526945
721 0.225498379428
722 0.227327727092
723 0.227014684973
724 0.223790110763
725 0.224359000135
726 0.223203300482
727 0.222839686649
728 0.223803198248
729 0.22338167958
730 0.223793746284
731 0.222684088568
732 0.219547257834
733 0.219732054433
734 0.220702160485
735 0.221188656053
736 0.218689101221
737 0.218887350146
738 0.216991621683
739 0.215494821157
740 0.215829627067
741 0.214495891744
742 0.212103111915
743 0.212163527249
744 0.213106248229
745 0.212142029202
746 0.211364348361
747 0.211368383762
748 0.211708143063
749 0.212537843373
750 0.210842004819
751 0.20935268703
752 0.211373272973
753 0.212457355824
754 0.212682395829
755 0.214088289865
756 0.214377876181
757 0.216266335816
758 0.218056115513
759 0.218370468458
760 0.221605974118
761 0.22071732516
762 0.219717573397
763 0.219610520421
764 0.220806713809
765 0.22036954894
766 0.219041069139
767 0.218661632304
768 0.215770296621
769 0.217103564573
770 0.21653758534
771 0.216715843007
772 0.216280434438
773 0.216052866807
774 0.215415817236
775 0.213600377448
776 0.213407337095
777 0.21383332339
778 0.212693774558
779 0.213730985593
780 0.213278703783
781 0.212803509346
782 0.212445779066
783 0.2136683699
784 0.215517232015
785 0.215729176692
786 0.219557946207
787 0.218082145143
788 0.219569650592
789 0.220648854159
790 0.221218187095
791 0.221113659803
792 0.217714373248
793 0.218428671422
794 0.217262205448
795 0.217795622439
796 0.217811542787
797 0.216632245845
798 0.215681604146
799 0.214655917608
800 0.212478290407
801 0.214751834797
802 0.213449327807
803 0.212889799912
804 0.213532074827
805 0.212570453172
806 0.214591185821
807 0.216371243059
808 0.219913973088
809 0.221173133849
810 0.221602284094
811 0.223117637002
812 0.222967768388
813 0.225428373637
814 0.225370124354
815 0.226210625547
816 0.224881487025
817 0.227259775355
818 0.227110767594
819 0.225747465951
820 0.223741815934
821 0.221771461148
822 0.222625418217
823 0.22034974743
824 0.220081110617
825 0.219235899679
826 0.218936381975
827 0.220148630836
828 0.218994420309
829 0.216653253732
830 0.218351279054
831 0.219321616882
832 0.21873142777
833 0.220306349847
834 0.219564502789
835 0.220226747386
836 0.220050681866
837 0.218951822454
838 0.220795918633
839 0.219278285029
840 0.220731642377
841 0.220015154013
842 0.220579933848
843 0.223241057917
844 0.22314501186
845 0.222524276868
846 0.221338642467
847 0.220801337234
848 0.216036859848
849 0.215692752471
850 0.219623603472
851 0.220954182569
852 0.22086398184
853 0.222788727649
854 0.221616770801
855 0.22003739594
856 0.22121720219
857 0.220545503089
858 0.222376956136
859 0.224253214664
860 0.221567197852
861 0.219177582356
862 0.218351720082
863 0.219131681676
864 0.217178449442
865 0.217845668473
866 0.218514520446
867 0.219982816855
868 0.220838603716
869 0.21961042637
870 0.21963430992
871 0.219282127094
872 0.220270237165
873 0.222519573293
874 0.222794299029
875 0.224414294808
876 0.224208241328
877 0.223998020467
878 0.226191106022
879 0.223724359154
880 0.223860705066
881 0.222990202238
882 0.222190757607
883 0.222276778055
884 0.221712011446
885 0.223341015623
886 0.223713911172
887 0.221791612585
888 0.220894665746
889 0.221086249874
890 0.220895771558
891 0.220064480054
892 0.21816294209
893 0.220761134102
894 0.221259956124
895 0.221762707845
896 0.221134063707
897 0.22115397634
898 0.221070169441
899 0.221152110199
900 0.224233289689


==> latex_data/vae/mmd/svhn-test-1337.txt <==
x y
100 0.22045341278
101 0.220835177646
102 0.220897264362
103 0.222614190171
104 0.222206270291
105 0.220205929044
106 0.21996812394
107 0.222579481298
108 0.222739176525
109 0.224426451055
110 0.223228017404
111 0.222266265611
112 0.220008353939
113 0.219980785567
114 0.218979672256
115 0.219547143495
116 0.221360981437
117 0.221822822396
118 0.224155908056
119 0.223092522893
120 0.222925855973
121 0.223862201196
122 0.224876547214
123 0.226508276091
124 0.228761373069
125 0.225547532117
126 0.223214316348
127 0.222594398087
128 0.221752663673
129 0.220491543707
130 0.219791948534
131 0.222376522375
132 0.218729397433
133 0.214335639808
134 0.212890507161
135 0.211157403109
136 0.211805858303
137 0.212512286173
138 0.212436722067
139 0.212906846117
140 0.213481632644
141 0.211803518087
142 0.214836467101
143 0.215252230209
144 0.214086165466
145 0.216036992358
146 0.216185792467
147 0.21396304349
148 0.21330656702
149 0.213775106199
150 0.215333641721
151 0.214620201525
152 0.213100653601
153 0.215477384523
154 0.215757284127
155 0.214954799847
156 0.215274808686
157 0.214443385074
158 0.215745753713
159 0.219260838884
160 0.219741312115
161 0.220242585051
162 0.219813368304
163 0.220098930642
164 0.220479866817
165 0.222217104
166 0.220593187805
167 0.218995130806
168 0.217696199416
169 0.216159437565
170 0.214596252881
171 0.213543683528
172 0.214700873254
173 0.212930400298
174 0.214147212344
175 0.214014304459
176 0.217240462219
177 0.217520638861
178 0.218778661216
179 0.217343711329
180 0.218322054519
181 0.215485539677
182 0.217764897842
183 0.216307288495
184 0.217130206969
185 0.216153772757
186 0.217269614016
187 0.216531603774
188 0.216268115499
189 0.215462717707
190 0.215180078705
191 0.213097300638
192 0.212708389597
193 0.213626864261
194 0.209742591546
195 0.210764130974
196 0.211027950048
197 0.211233806848
198 0.210440473526
199 0.210282767567
200 0.21154509347
201 0.212097113349
202 0.211589474536
203 0.211987396914
204 0.214466953783
205 0.216020313031
206 0.216481781472
207 0.214647937657
208 0.214623171241
209 0.213545904928
210 0.213214352142
211 0.214889721075
212 0.216348068296
213 0.217042492074
214 0.217298764277
215 0.219638095582
216 0.219741377011
217 0.221666080554
218 0.222276740436
219 0.219999348595
220 0.221571355722
221 0.225643360586
222 0.223290592687
223 0.223661070044
224 0.224983338163
225 0.226057235861
226 0.223815507513
227 0.224770465513
228 0.224915526564
229 0.223669901446
230 0.225661756579
231 0.226797555423
232 0.229873532055
233 0.231188647778
234 0.228906939689
235 0.226984530361
236 0.226211300138
237 0.230324216374
238 0.229611103244
239 0.231093849602
240 0.232386347375
241 0.233757229098
242 0.233744863314
243 0.232898472176
244 0.229274483206
245 0.229938271974
246 0.232695080123
247 0.232956579615
248 0.230193749274
249 0.231080511318
250 0.230130901683
251 0.227664725549
252 0.229532018113
253 0.230149658937
254 0.230865582028
255 0.232988994166
256 0.232240564168
257 0.229846823705
258 0.232456311835
259 0.226891026822
260 0.227488899356
261 0.230994684375
262 0.231470931016
263 0.230323041398
264 0.227110057468
265 0.230450222175
266 0.235421104604
267 0.235118507482
268 0.234062471815
269 0.234975222314
270 0.235868201768
271 0.238055873852
272 0.238838674255
273 0.236275115287
274 0.235540746612
275 0.231362055245
276 0.230478053183
277 0.230627544865
278 0.231100967058
279 0.230194718825
280 0.22851768014
281 0.229291307824
282 0.229529123902
283 0.232128793609
284 0.230952051721
285 0.232914125676
286 0.231408068466
287 0.230061206507
288 0.231417900127
289 0.231938336702
290 0.232319118786
291 0.229782797118
292 0.229820812382
293 0.229600221498
294 0.232814552605
295 0.231967816278
296 0.230768831712
297 0.231084372301
298 0.235483249388
299 0.236888052556
300 0.236003877673
301 0.233374043212
302 0.231686940604
303 0.232374044586
304 0.232495436611
305 0.231860077699
306 0.230207827168
307 0.230683483068
308 0.232105631123
309 0.231312074273
310 0.230856183083
311 0.229417436016
312 0.23026918835
313 0.232929548004
314 0.232398522932
315 0.23148874223
316 0.232154401355
317 0.228892452038
318 0.226779581533
319 0.225693646427
320 0.223888961492
321 0.222067390057
322 0.223697251169
323 0.222848459723
324 0.223224737831
325 0.224511473082
326 0.225888352603
327 0.224901698543
328 0.221214246337
329 0.223656442103
330 0.223094302713
331 0.222572153149
332 0.221336495611
333 0.221008171786
334 0.22103199187
335 0.218825876479
336 0.219170234599
337 0.217993975633
338 0.218368009588
339 0.216385626666
340 0.214597276191
341 0.213567331147
342 0.212841808373
343 0.211705535367
344 0.212055010587
345 0.212729359054
346 0.212160839537
347 0.210779006996
348 0.211545668902
349 0.211350805227


==> latex_data/vae/mmd/svhn-test-1338.txt <==
x y
100 0.218610660891
101 0.218676781799
102 0.219034326437
103 0.22063696155
104 0.220045368019
105 0.218097874507
106 0.217857083484
107 0.219325313632
108 0.219894485123
109 0.221450108735
110 0.220471671243
111 0.219656378412
112 0.21767753102
113 0.217968178281
114 0.216376155508
115 0.217207613361
116 0.219330566128
117 0.22056317446
118 0.223015401759
119 0.221333180921
120 0.221112632644
121 0.222339771271
122 0.22326088368
123 0.22488839244
124 0.227420320218
125 0.224040260063
126 0.221730955939
127 0.220419123581
128 0.219549404447
129 0.217809090388
130 0.216732258121
131 0.218907195035
132 0.215913388533
133 0.21197303548
134 0.210772564887
135 0.209235627114
136 0.209842050913
137 0.210609864048
138 0.210867567547
139 0.211509893896
140 0.211938872872
141 0.21072186022
142 0.214274602236
143 0.214581751609
144 0.213572830349
145 0.215971835052
146 0.216430675924
147 0.214043766747
148 0.213582223437
149 0.214724759877
150 0.215893896254
151 0.215554721472
152 0.213993686087
153 0.216075373734
154 0.216748026767
155 0.216116908342
156 0.216560798761
157 0.216502766636
158 0.217746850749
159 0.220927001458
160 0.221324981408
161 0.22152665028
162 0.22103034533
163 0.221200605508
164 0.220994043146
165 0.222809893118
166 0.221009149138
167 0.218824071143
168 0.217467367176
169 0.216039330913
170 0.214629082722
171 0.213756656807
172 0.214973797302
173 0.21325686531
174 0.214636478105
175 0.21485818275
176 0.218329973149
177 0.219127774787
178 0.219555909471
179 0.21770611482
180 0.218604092979
181 0.216073760421
182 0.21827406935
183 0.216003855751
184 0.216456360982
185 0.214994556763
186 0.215784741997
187 0.214954998668
188 0.214253755603
189 0.212883474107
190 0.212668800378
191 0.2101713155
192 0.210264005295
193 0.210249766751
194 0.206689157718
195 0.20789042532
196 0.208596100118
197 0.208617372708
198 0.207605229919
199 0.207343371722
200 0.208345343155
201 0.209021884873
202 0.208792890672
203 0.2098787544
204 0.212249560907
205 0.214132913677
206 0.214441000477
207 0.213350182016
208 0.212868427812
209 0.212148610565
210 0.21130488212
211 0.212743429268
212 0.21349887447
213 0.213970591562
214 0.21492675827
215 0.216970203983
216 0.21720830205
217 0.218739435143
218 0.219360016666
219 0.217536253389
220 0.218761165998
221 0.223248897886
222 0.22103688679
223 0.22119593122
224 0.222729405886
225 0.223699072389
226 0.222134778012
227 0.223032369225
228 0.222718217829
229 0.22112159745
230 0.223424678922
231 0.2249624393
232 0.22677348825
233 0.228450887856
234 0.225837698194
235 0.224010842869
236 0.223453607205
237 0.227173030315
238 0.226490156531
239 0.227639089393
240 0.229044930367
241 0.229871959215
242 0.23004364855
243 0.229750025871
244 0.226035276967
245 0.226994774568
246 0.229239539952
247 0.229196872939
248 0.226858332343
249 0.227274062603
250 0.227288808884
251 0.224522799074
252 0.226525742238
253 0.227473914109
254 0.228461986211
255 0.230817213327
256 0.22903490638
257 0.226570904166
258 0.229177720148
259 0.223688572474
260 0.22470383944
261 0.228543336616
262 0.2291672868
263 0.228006388804
264 0.225750637372
265 0.229132126975
266 0.234142832499
267 0.234355928818
268 0.233904994722
269 0.234698540058
270 0.235010248333
271 0.237483436356
272 0.23906348739
273 0.235502680136
274 0.234862297708
275 0.231206156462
276 0.229922935925
277 0.22942898493
278 0.230058489391
279 0.228917719759
280 0.22743891607
281 0.228186195302
282 0.229024862544
283 0.23155503548
284 0.23061447363
285 0.232041470147
286 0.231088390784
287 0.229869656561
288 0.231105482319
289 0.23193065674
290 0.232137147816
291 0.229699089071
292 0.229497262744
293 0.229155620057
294 0.231747922915
295 0.231151623631
296 0.229810403061
297 0.230606170519
298 0.235373653521
299 0.236978329116
300 0.236718362213
301 0.232931541564
302 0.231791952953
303 0.2320326896
304 0.232246095521
305 0.23144125026
306 0.229607187217
307 0.23021248264
308 0.231768089713
309 0.230979183145
310 0.231356725995
311 0.230267104409
312 0.231945046957
313 0.234720689312
314 0.233884795822
315 0.233445634089
316 0.234196096584
317 0.230927531096
318 0.229468658539
319 0.228264918159
320 0.226232767943
321 0.223793633536
322 0.225393901302
323 0.224847463811
324 0.225070627583
325 0.226654673793
326 0.227258774444
327 0.226319344004
328 0.222740999747
329 0.225522488866
330 0.225039833491
331 0.22375048822
332 0.223095088308
333 0.222569875451
334 0.222801783491
335 0.220918392441
336 0.221325664004
337 0.220387185289
338 0.220563043091
339 0.219006922104
340 0.217502793318
341 0.216697748185
342 0.215629436837
343 0.215195395552
344 0.215533197906
345 0.215782214964
346 0.214349034741
347 0.213425721038
348 0.214187612905
349 0.213811707635


==> latex_data/vae/mmd/svhn-test-1339.txt <==
x y
100 0.215902686639
101 0.216133231028
102 0.213570960931
103 0.214148593284
104 0.214593079085
105 0.213179463525
106 0.214971698986
107 0.216161646029
108 0.218244511178
109 0.219676554882
110 0.218272428469
111 0.216761032405
112 0.21719230485
113 0.220463231757
114 0.220232280489
115 0.220355300926
116 0.221358556048
117 0.219909683548
118 0.221532927863
119 0.221828623639
120 0.220482008371
121 0.223569357427
122 0.223446618933
123 0.224785778623
124 0.227989453422
125 0.226667376762
126 0.221489599529
127 0.221375277918
128 0.220221794854
129 0.220587426889
130 0.219979558674
131 0.222137185527
132 0.219433607444
133 0.218094095286
134 0.216175237148
135 0.216496649862
136 0.217608092687
137 0.217943809123
138 0.218632697366
139 0.217750968375
140 0.21841092888
141 0.217259457267
142 0.219881444758
143 0.219345601703
144 0.216173839748
145 0.218416092177
146 0.21827931139
147 0.216606884307
148 0.215900084708
149 0.218055586829
150 0.22059048955
151 0.220142555318
152 0.219566627815
153 0.22401609805
154 0.223853959795
155 0.223685788163
156 0.223586621558
157 0.222689629023
158 0.223658480451
159 0.224841194126
160 0.226152915316
161 0.227840346059
162 0.228569104843
163 0.228026073473
164 0.22736388427
165 0.228643476226
166 0.227751875726
167 0.225517354297
168 0.224724531782
169 0.221381524418
170 0.22177527628
171 0.220058500075
172 0.219204700609
173 0.21797305704
174 0.217622825575
175 0.216531879235
176 0.219937744147
177 0.221342592492
178 0.220170839911
179 0.218187645133
180 0.216526046942
181 0.213479016445
182 0.21444716474
183 0.213860009471
184 0.214017760209
185 0.215465096782
186 0.21671132161
187 0.215684561576
188 0.215857625049
189 0.216497414895
190 0.217128603736
191 0.215224541484
192 0.21396166678
193 0.214323655178
194 0.213803926325
195 0.214588525593
196 0.214357112585
197 0.216461317039
198 0.217081395732
199 0.216646198779
200 0.217430907382
201 0.216248469788
202 0.217888197395
203 0.218169172971
204 0.221526094643
205 0.221854577326
206 0.2199424528
207 0.218780605152
208 0.218384152534
209 0.218301680243
210 0.218898056347
211 0.219331223594
212 0.218918595266
213 0.218893150261
214 0.21896982192
215 0.221996688138
216 0.221817698216
217 0.222190274832
218 0.2223101633
219 0.218615562391
220 0.220601812158
221 0.222201417606
222 0.221516686558
223 0.220706990639
224 0.223113234676
225 0.221240045254
226 0.22097026864
227 0.222230363099
228 0.222924141593
229 0.222081152506
230 0.224405664552
231 0.227360971171
232 0.228050520625
233 0.228255263607
234 0.226026247485
235 0.224475562193
236 0.224467140185
237 0.22711495182
238 0.225069137029
239 0.226525901502
240 0.22787359633
241 0.2287959429
242 0.229425274271
243 0.229147874272
244 0.226753558304
245 0.226714410299
246 0.228901660835
247 0.228544634724
248 0.22529768083
249 0.225884467597
250 0.224935711036
251 0.222141154148
252 0.222852297669
253 0.223250986521
254 0.225383797611
255 0.226120415375
256 0.225080901484
257 0.22166283399
258 0.223546604403
259 0.222120015758
260 0.220861103065
261 0.224174523343
262 0.223642658491
263 0.221811740287
264 0.220793891544
265 0.223431181396
266 0.227043816054
267 0.226543939529
268 0.227699842572
269 0.227520084378
270 0.226080589262
271 0.229443401388
272 0.23032603435
273 0.227506977102
274 0.227972636825
275 0.227793471422
276 0.226649355957
277 0.22492862487
278 0.225936770698
279 0.22367559943
280 0.222465196034
281 0.223612205336
282 0.22419909467
283 0.226336731239
284 0.226094661061
285 0.226549821813
286 0.225890772048
287 0.223277396589
288 0.223123647855
289 0.222498795159
290 0.22236541559
291 0.220539948165
292 0.221270481366
293 0.219659619165
294 0.220837704562
295 0.220372827894
296 0.220647165002
297 0.218706619915
298 0.223183689056
299 0.224850197901
300 0.225268814031
301 0.225019105592
302 0.222818901716
303 0.223535527108
304 0.221367407498
305 0.22189466827
306 0.223922805966
307 0.224045549108
308 0.223801372715
309 0.221531637431
310 0.220467384219
311 0.22038270006
312 0.219635177363
313 0.220043029275
314 0.221698888882
315 0.221892262934
316 0.222007421309
317 0.221235562367
318 0.220921280798
319 0.220318819748
320 0.219836088805
321 0.218740831265
322 0.218083422787
323 0.217295911226
324 0.216313953698
325 0.218986831992
326 0.219013718158
327 0.218646118479
328 0.216187218369
329 0.217993758559
330 0.2159126862
331 0.21473557168
332 0.216271935892
333 0.216630224857
334 0.216546809428
335 0.214575282147
336 0.216042482614
337 0.218561217428
338 0.219939089801
339 0.219495975617
340 0.219672202283
341 0.220553141547
342 0.22085697371
343 0.221473789176
344 0.219477744585
345 0.219253438406
346 0.218746928479
347 0.21750444969
348 0.218502932766
349 0.217404160528


==> latex_data/vae/mmd/svhn-test.txt <==
x y
100 0.221236
101 0.219668
102 0.219414
103 0.220775
104 0.219697
105 0.2188
106 0.217606
107 0.217871
108 0.219048
109 0.219141
110 0.220955
111 0.219628
112 0.221811
113 0.22002
114 0.218668
115 0.220418
116 0.220094
117 0.220157
118 0.221276
119 0.221892
120 0.223513
121 0.221787
122 0.221364
123 0.221398
124 0.219723
125 0.219618
126 0.218221
127 0.217149
128 0.216406
129 0.215373
130 0.214677
131 0.21594
132 0.213896
133 0.213283
134 0.210226
135 0.211861
136 0.213675
137 0.215394
138 0.213831
139 0.213983
140 0.215002
141 0.216065
142 0.216264
143 0.216191
144 0.216465
145 0.216488
146 0.218525
147 0.218059
148 0.21696
149 0.219291
150 0.220728
151 0.217849
152 0.217011
153 0.217058
154 0.216202
155 0.21598
156 0.217489
157 0.215425
158 0.215616
159 0.214629
160 0.215749
161 0.214485
162 0.214831
163 0.216572
164 0.216285
165 0.21598
166 0.216121
167 0.218422
168 0.218879
169 0.219518
170 0.217039
171 0.216136
172 0.215019
173 0.214345
174 0.212305
175 0.213117
176 0.212741
177 0.211879
178 0.211962
179 0.21074
180 0.209667
181 0.211074
182 0.212398
183 0.21226
184 0.213489
185 0.216093
186 0.214273
187 0.213876
188 0.213105
189 0.213201
190 0.214694
191 0.217171
192 0.214831
193 0.215588
194 0.215194
195 0.214357
196 0.213016
197 0.213543
198 0.213393
199 0.214023
200 0.216132
201 0.217727
202 0.219365
203 0.216909
204 0.217755
205 0.219108
206 0.220799
207 0.220614
208 0.220715
209 0.221181
210 0.221766
211 0.221906
212 0.220185
213 0.22139
214 0.221824
215 0.223366
216 0.224113
217 0.223474
218 0.223917
219 0.224659
220 0.221295
221 0.222048
222 0.220033
223 0.220108
224 0.221673
225 0.220275
226 0.217916
227 0.219259
228 0.219469
229 0.223047
230 0.223433
231 0.224931
232 0.227746
233 0.227452
234 0.227642
235 0.226115
236 0.226862
237 0.228488
238 0.229286
239 0.226942
240 0.228525
241 0.231038
242 0.233733
243 0.234476
244 0.234499
245 0.23221
246 0.232039
247 0.232671
248 0.234626
249 0.233447
250 0.231351
251 0.231628
252 0.230045
253 0.230602
254 0.231939
255 0.231291
256 0.23367
257 0.236343
258 0.235311
259 0.236319
260 0.235146
261 0.232229
262 0.231551
263 0.228728
264 0.229229
265 0.229923
266 0.228273
267 0.228781
268 0.228172
269 0.229048
270 0.231111
271 0.23141
272 0.23631
273 0.234383
274 0.233802
275 0.235085
276 0.234397
277 0.231677
278 0.22923
279 0.230023
280 0.229792
281 0.229678
282 0.230955
283 0.229541
284 0.231149
285 0.228758
286 0.228748
287 0.227469
288 0.227841
289 0.227818
290 0.227241
291 0.225344
292 0.227701
293 0.227691
294 0.228811
295 0.231167
296 0.230051
297 0.228433
298 0.230389
299 0.230376
300 0.230077
301 0.229167
302 0.227346
303 0.225832
304 0.224002
305 0.222899
306 0.220853
307 0.220798
308 0.221532
309 0.222154
310 0.222731
311 0.224182
312 0.225027
313 0.224786
314 0.228241
315 0.229201
316 0.226908
317 0.225854
318 0.227343
319 0.225263
320 0.227092
321 0.226674
322 0.226463
323 0.22502
324 0.224669
325 0.227211
326 0.227715
327 0.22698
328 0.230252
329 0.230548
330 0.228808
331 0.229194
332 0.230244
333 0.229366
334 0.229233
335 0.229402
336 0.230155
337 0.230231
338 0.229683
339 0.230906
340 0.229016
341 0.228038
342 0.225058
343 0.225685
344 0.226462
345 0.22778
346 0.229612
347 0.227424
348 0.225798
349 0.227196


==> latex_data/vae/mmd/svhn-unif-0.05.txt <==
x y
100 0.250375703774
101 0.250157226773
102 0.25027522755
103 0.250489161042
104 0.25030809122
105 0.250166686977
106 0.24987966116
107 0.247467930942
108 0.249013244304
109 0.249577402631
110 0.251715657769
111 0.251820027369
112 0.251424251247
113 0.250502830906
114 0.252624592056
115 0.253900469933
116 0.25461592672
117 0.254283121795
118 0.255514700604
119 0.254420191913
120 0.251411961619
121 0.251852835344
122 0.250411291826
123 0.248216537509
124 0.249463283595
125 0.249087961921
126 0.24883291747
127 0.250661077545
128 0.252325461748
129 0.254279762341
130 0.254570702913
131 0.256629345449
132 0.258574398617
133 0.257093876547
134 0.253952406029
135 0.255154571143
136 0.255749246384
137 0.255288716818
138 0.25563742023
139 0.253993760881
140 0.253806557228
141 0.25479419525
142 0.255424693023
143 0.254764710277
144 0.253896687341
145 0.252603829693
146 0.251692662316
147 0.251429584137
148 0.252185323276
149 0.250513315095
150 0.250487786232
151 0.250040957247
152 0.250380165601
153 0.25036308579
154 0.250894431208
155 0.251084891682
156 0.251040744172
157 0.252114413363
158 0.25262860235
159 0.253125574907
160 0.253437672091
161 0.250846799548
162 0.248708054299
163 0.246056338137
164 0.244584540368
165 0.244402547794
166 0.244643526685
167 0.245011272498
168 0.246232807833
169 0.247098568856
170 0.246461779563
171 0.2496330346
172 0.253289935514
173 0.25202410882
174 0.251604797863
175 0.253670319868
176 0.25411293827
177 0.254195960783
178 0.253826759406
179 0.25434429665
180 0.252848392028
181 0.254308620899
182 0.25445718112
183 0.253103066745
184 0.254917190287
185 0.253496972573
186 0.253033685287
187 0.254249285387
188 0.253350015961
189 0.25303757063
190 0.251933297238
191 0.250593844364
192 0.250805760708
193 0.25051819438
194 0.252547866943
195 0.253320755066
196 0.250511882474
197 0.248967722576
198 0.248498507947
199 0.248283693188
200 0.248604726356
201 0.248792678953
202 0.248663976651
203 0.24862294558
204 0.248710607926
205 0.248898993731
206 0.247610444144
207 0.250128350377
208 0.248300446485
209 0.249125297272
210 0.249704116557
211 0.25060121768
212 0.249515474113
213 0.249776956851
214 0.25135040159
215 0.251180123271
216 0.250454374807
217 0.250250427441
218 0.249465981172
219 0.248622558063
220 0.249731471633
221 0.248545478384
222 0.247442217727
223 0.247040404819
224 0.248192814999
225 0.248198540523
226 0.247727781665
227 0.247549124916
228 0.250330922901
229 0.249393781711
230 0.248078877693
231 0.248229546809
232 0.2484382817
233 0.248138197744
234 0.248716261878
235 0.247987511604
236 0.246990773577
237 0.246491977801
238 0.246600086818
239 0.248547291262
240 0.248202450001
241 0.248601826839
242 0.248560195552
243 0.249983457453
244 0.251084705663
245 0.251209007732
246 0.252684261682
247 0.251624912576
248 0.250257730958
249 0.251907549
250 0.250216459518
251 0.249252497964
252 0.248048907443
253 0.247466374699
254 0.246181543029
255 0.245951547199
256 0.247122762574
257 0.245679117802
258 0.246843829945
259 0.245572507559
260 0.248178616953
261 0.24841877221
262 0.247280485611
263 0.249766257231
264 0.25075482185
265 0.251819171032
266 0.249772989117
267 0.247862338913
268 0.247730293746
269 0.246740281441
270 0.246473573629
271 0.246185064426
272 0.246039928703
273 0.246403731493
274 0.246239219565
275 0.247644650783
276 0.245929523854
277 0.247516057752
278 0.245434262193
279 0.245810661013
280 0.247310950203
281 0.245287499923
282 0.24609874432
283 0.247271673154
284 0.247794252533
285 0.248916932591
286 0.248719105822
287 0.250546549201
288 0.252061721575
289 0.251195974352
290 0.250968678746
291 0.250275597118
292 0.249045368268
293 0.248578327187
294 0.24838220885
295 0.245846142076
296 0.244487725772
297 0.245622172042
298 0.245392728134
299 0.245213004123
300 0.246561433457
301 0.246760467006
302 0.24691677034
303 0.246578622073
304 0.246320337377
305 0.246235009134
306 0.247749151253
307 0.245527568562
308 0.245385768377
309 0.245558826789
310 0.244165263
311 0.245441304264
312 0.246621234241
313 0.246059675935
314 0.244407997755
315 0.243169336914
316 0.240246126534
317 0.239765240224
318 0.241078203137
319 0.240038518751
320 0.240228162887
321 0.241620573776
322 0.241692861498
323 0.240670342872
324 0.239972852657
325 0.238943085634
326 0.238301728992
327 0.238235182794
328 0.236695808562
329 0.236552571105
330 0.236682888449
331 0.236989787059
332 0.237798836656
333 0.236236514991
334 0.235698372016
335 0.236959708387
336 0.238695589304
337 0.239332016374
338 0.239786993316
339 0.240092690679
340 0.239354833127
341 0.238996530667
342 0.238566058991
343 0.238908820707
344 0.237606044016
345 0.236094975564
346 0.236884754755
347 0.239056266906
348 0.24052560238
349 0.238319282099
350 0.236445088033
351 0.235819597266
352 0.236879647023
353 0.237217596158
354 0.237528811261
355 0.234817837485
356 0.235105648831
357 0.237193545219
358 0.238411307463
359 0.240255747623
360 0.239043594329
361 0.240995964741
362 0.240489511262
363 0.239880972141
364 0.240665647099
365 0.239721811299
366 0.240784579107
367 0.241521872946
368 0.243224564989
369 0.243419958235
370 0.243457037183
371 0.243806106922
372 0.244554362494
373 0.243692361686
374 0.243415177795
375 0.242653293936
376 0.243473385362
377 0.24359048644
378 0.243436997675
379 0.243553536708
380 0.244102085912
381 0.242094825057
382 0.2426872796
383 0.241758199206
384 0.239174817158
385 0.238067491322
386 0.238355960274
387 0.238380943576
388 0.23700166329
389 0.235360981991
390 0.234207954564
391 0.232572506881
392 0.232538316148
393 0.233132822188
394 0.233060544519
395 0.234834139128
396 0.234573036905
397 0.233385198422
398 0.234071371993
399 0.23731499394
400 0.236437034837
401 0.236162140017
402 0.236034404689
403 0.23607776736
404 0.236347343444
405 0.236506977129
406 0.236414188655
407 0.237217742623
408 0.238473427444
409 0.237971867378
410 0.238380724176
411 0.238157161908
412 0.238473340338
413 0.238431891774
414 0.240773939086
415 0.240113388923
416 0.24096447091
417 0.241577667383
418 0.240335975982
419 0.240609132556
420 0.23886348021
421 0.239480668511
422 0.24032129861
423 0.242795317992
424 0.244563123682
425 0.24528232947
426 0.245049239144
427 0.243847461067
428 0.243558585027
429 0.243658290819
430 0.243355156642
431 0.244046874577
432 0.245131015993
433 0.246374798986
434 0.245217847112
435 0.245359617077
436 0.243584126634
437 0.2429434121
438 0.24464358688
439 0.244152468432
440 0.243411241046
441 0.243833660817
442 0.24481162679
443 0.244550108762
444 0.243960615606
445 0.244721245784
446 0.2416479359
447 0.240333052826
448 0.240717198667
449 0.242322069693
450 0.243358608815
451 0.244229389929
452 0.242907136114
453 0.242415038668
454 0.242628783217
455 0.245608332693
456 0.244868939767
457 0.24444751766
458 0.244570875582
459 0.245013438635
460 0.245386728513
461 0.244060984658
462 0.245973131797
463 0.247037156786
464 0.247039741542
465 0.249468464174
466 0.249653413895
467 0.24867850434
468 0.247896312184
469 0.248124851756
470 0.247766807328
471 0.248071652115
472 0.248355134152
473 0.250648970207
474 0.250398772226
475 0.248058635604
476 0.247663225002
477 0.247973848432
478 0.249664274035
479 0.249385974626
480 0.246735900379
481 0.247138588493
482 0.246488539667
483 0.246405680995
484 0.246753887623
485 0.248329342142
486 0.248751191953
487 0.245112067028
488 0.245048691033
489 0.246822577082
490 0.24717115112
491 0.249007048381
492 0.252065910784
493 0.249448577016
494 0.248993767973
495 0.249744113888
496 0.248907365664
497 0.248242764677
498 0.247463116137
499 0.246727089218
500 0.247501289354
501 0.247464374463
502 0.247605549949
503 0.247572969707
504 0.247604004927
505 0.247786181352
506 0.25004347429
507 0.250236139514
508 0.25154064799
509 0.250843777296
510 0.250850603786
511 0.250185420657
512 0.251863947095
513 0.250061724286
514 0.248197573936
515 0.249269412009
516 0.250556755086
517 0.250651295798
518 0.252919151547
519 0.251738062382
520 0.251476001339
521 0.252279645792
522 0.250473806883
523 0.250836141186
524 0.250501949084
525 0.249141498459
526 0.248886015937
527 0.249832382782
528 0.249952865372
529 0.251066416906
530 0.251315838803
531 0.252362277584
532 0.250505685562
533 0.250071277324
534 0.250895238751
535 0.251368650665
536 0.252365922449
537 0.250461275011
538 0.247865566993
539 0.245640262804
540 0.247265090731
541 0.244705943867
542 0.246150932283
543 0.24592141545
544 0.248117476789
545 0.247502627007
546 0.247763999125
547 0.249566579923
548 0.247981146865
549 0.24708987014
550 0.247883123016
551 0.24840560584
552 0.247324155334
553 0.246000435548
554 0.245884665705
555 0.245997790327
556 0.245897199974
557 0.24693699725
558 0.245546650345
559 0.246154271947
560 0.245419355215
561 0.246105854516
562 0.247253901563
563 0.2480571013
564 0.24756412741
565 0.24664469151
566 0.247803152913
567 0.246560791393
568 0.248576251743
569 0.247179489675
570 0.24792185773
571 0.249348969912
572 0.248470389466
573 0.249289777959
574 0.247980313029
575 0.248291081602
576 0.249212525367
577 0.250105828472
578 0.247187868233
579 0.247443665059
580 0.24653629108
581 0.245097499717
582 0.245726931728
583 0.246445849917
584 0.245648618462
585 0.245100670971
586 0.244407803071
587 0.245657917445
588 0.246079344222
589 0.245473120882
590 0.242828431765
591 0.242342553744
592 0.241344535754
593 0.24367160478
594 0.24508014477
595 0.244055041323
596 0.245021094265
597 0.245058324542
598 0.2444241132
599 0.246080307237
600 0.245319560628
601 0.245271057159
602 0.245356279948
603 0.245340780931
604 0.245399413175
605 0.245175604086
606 0.244064369084
607 0.245956522577
608 0.244977692994
609 0.244445107436
610 0.244418724408
611 0.244658803888
612 0.243580276907
613 0.244707329773
614 0.247510453165
615 0.247450897057
616 0.248787178273
617 0.248926034567
618 0.246393764003
619 0.248119158679
620 0.245217641529
621 0.243959681151
622 0.244888027708
623 0.244724136922
624 0.245470690024
625 0.246588258354
626 0.247489267744
627 0.247686397187
628 0.24571253052
629 0.246630120156
630 0.245776248391
631 0.244179314348
632 0.245211422298
633 0.246787276068
634 0.2464136283
635 0.246830433566
636 0.245549077149
637 0.245621967171
638 0.247721140611
639 0.248154709148
640 0.247098153539
641 0.247577536958
642 0.247035274064
643 0.243869387372
644 0.244886243736
645 0.24661448383
646 0.248969842559
647 0.249562730977
648 0.250628641284
649 0.250909270912
650 0.251335356987
651 0.250495500991
652 0.2516513313
653 0.251554159009
654 0.250552299861
655 0.249613347635
656 0.250363527332
657 0.249389083441
658 0.250469629997
659 0.251237433614
660 0.251652020708
661 0.251277234045
662 0.25165908807
663 0.251690761774
664 0.250413341472
665 0.250238865035
666 0.249637867484
667 0.250255406769
668 0.250273045497
669 0.250454461836
670 0.249164262792
671 0.247381163196
672 0.246969943555
673 0.246628879262
674 0.248431436475
675 0.248665342723
676 0.247484038156
677 0.24831623612
678 0.250582769919
679 0.252471106357
680 0.253275639814
681 0.255640765072
682 0.256444239958
683 0.256090517018
684 0.255735152103
685 0.254232476377
686 0.254677484871
687 0.25508375878
688 0.253056169709
689 0.253570369771
690 0.256298249472
691 0.258862325947
692 0.259905582558
693 0.257358765084
694 0.254948126715
695 0.253832185406
696 0.253844255606
697 0.25357815347
698 0.253232961727
699 0.251738729714
700 0.251004662953
701 0.250938334821
702 0.250859622168
703 0.250621942603
704 0.250757330737
705 0.250804093014
706 0.251189195164
707 0.251812735268
708 0.251311670288
709 0.249882898412
710 0.248594591091
711 0.247884421326
712 0.248252772692
713 0.247713496187
714 0.2479357303
715 0.248480074965
716 0.249121842827
717 0.250171077276
718 0.252242267596
719 0.253481878039
720 0.253676797792
721 0.256556714476
722 0.257881602179
723 0.257530646212
724 0.254197716275
725 0.254493722922
726 0.253425581473
727 0.25349227295
728 0.253871552936
729 0.253450154046
730 0.253587231583
731 0.252680425705
732 0.250060117236
733 0.250292283995
734 0.250790028361
735 0.251200466622
736 0.248561784182
737 0.248919507455
738 0.247290642762
739 0.246266809786
740 0.246589588177
741 0.245570273204
742 0.24339072374
743 0.243359285924
744 0.244146386512
745 0.243223025909
746 0.241558435253
747 0.241352341336
748 0.242163233662
749 0.243611692426
750 0.241902808677
751 0.241291731811
752 0.243629500361
753 0.244655677906
754 0.244911698779
755 0.246385756613
756 0.246991350838
757 0.248746519883
758 0.250228135002
759 0.250641734464
760 0.253777940979
761 0.252686900609
762 0.251721535277
763 0.251453026706
764 0.252834499641
765 0.252523206516
766 0.251388043009
767 0.250252838384
768 0.247883225148
769 0.249184635225
770 0.24885164795
771 0.248973317211
772 0.248425966107
773 0.248099254382
774 0.247308630449
775 0.24519823847
776 0.245469226856
777 0.245777979377
778 0.244828165988
779 0.245137681315
780 0.245124879588
781 0.244740876957
782 0.244563867598
783 0.24556258497
784 0.246879075878
785 0.247506424822
786 0.250875695426
787 0.249903642472
788 0.251092595465
789 0.25109917799
790 0.251353400264
791 0.251242246855
792 0.248083461348
793 0.248430575798
794 0.248227337907
795 0.24845352715
796 0.248310042241
797 0.247152175201
798 0.246253082459
799 0.245765662852
800 0.244061897036
801 0.243893029133
802 0.243964701468
803 0.244197967403
804 0.243969086149
805 0.244061080785
806 0.245485757098
807 0.246869095866
808 0.250092160689
809 0.250555672021
810 0.25064111386
811 0.25222041246
812 0.25206438401
813 0.254229936151
814 0.254203218683
815 0.254844863122
816 0.25388924805
817 0.25562359944
818 0.255723816148
819 0.254226200381
820 0.252852118855
821 0.250929458985
822 0.25177870476
823 0.249600216929
824 0.249733837774
825 0.249327194992
826 0.248742645741
827 0.248902533513
828 0.248369159096
829 0.246128172338
830 0.247894675559
831 0.248981577878
832 0.248667115149
833 0.249707580605
834 0.249514695375
835 0.24977885186
836 0.249530218974
837 0.248559904657
838 0.249924998118
839 0.248734686885
840 0.25024719406
841 0.249003191282
842 0.249728230186
843 0.251868835623
844 0.251644249942
845 0.25121725973
846 0.249975151856
847 0.249864693503
848 0.246044531863
849 0.24509501049
850 0.248770947638
851 0.249553485691
852 0.249402220315
853 0.251079549379
854 0.249981285804
855 0.248296406233
856 0.249054054866
857 0.248223207199
858 0.250274247585
859 0.251895198136
860 0.249900286274
861 0.247877441715
862 0.247569922299
863 0.248093465478
864 0.246036998351
865 0.246824294918
866 0.247399338253
867 0.24879438032
868 0.249619276611
869 0.248367142192
870 0.248177905846
871 0.247375652705
872 0.247760486668
873 0.249587028115
874 0.250046094743
875 0.251359563165
876 0.251024811415
877 0.250806607668
878 0.252737763097
879 0.250418715791
880 0.250961333917
881 0.250190075847
882 0.248973151363
883 0.24913521231
884 0.248564545067
885 0.250085327238
886 0.250260001257
887 0.248786931644
888 0.248567037122
889 0.248413410877
890 0.248136475317
891 0.247789126983
892 0.246589994611
893 0.24918269107
894 0.249216044166
895 0.249781725097
896 0.249298869463
897 0.249106891729
898 0.248991234382
899 0.248798392832
900 0.251976724676


==> latex_data/vae/mmd/svhn-unif-0.15.txt <==
x y
100 0.424362710899
101 0.424115906579
102 0.424266716141
103 0.424575610878
104 0.424402280392
105 0.424070869274
106 0.42392651485
107 0.424378225886
108 0.424474077694
109 0.424889105558
110 0.424903161428
111 0.425441788418
112 0.425430067316
113 0.425492624278
114 0.425220115604
115 0.425196642666
116 0.425925404012
117 0.426209478202
118 0.427344766204
119 0.426742257845
120 0.424479126664
121 0.42445488257
122 0.42345933914
123 0.422524014443
124 0.423190447162
125 0.423446375429
126 0.423227352639
127 0.4249763503
128 0.425921716916
129 0.427397751869
130 0.42785888062
131 0.429142005274
132 0.430053383461
133 0.428822443975
134 0.426750614911
135 0.427624993395
136 0.427639149393
137 0.427231140482
138 0.427222531882
139 0.425796265026
140 0.425751180644
141 0.426114404016
142 0.426050177178
143 0.425972447143
144 0.424611549263
145 0.423570107025
146 0.423011430366
147 0.423147029852
148 0.423619526966
149 0.422608430723
150 0.422849506103
151 0.422659446842
152 0.423131380618
153 0.423033238911
154 0.423523338955
155 0.422867699174
156 0.422751856968
157 0.42386549325
158 0.423736053754
159 0.423708900946
160 0.423675578508
161 0.422662638052
162 0.421062009605
163 0.419443857247
164 0.418261155992
165 0.418192521107
166 0.418471467996
167 0.418828819052
168 0.420424614136
169 0.420797313743
170 0.420793542475
171 0.422953563159
172 0.425717519747
173 0.424413139308
174 0.42442321916
175 0.425545394813
176 0.426067118084
177 0.425791124684
178 0.425570365257
179 0.426191779717
180 0.424908906065
181 0.425881999184
182 0.425733400128
183 0.425254508946
184 0.426146764727
185 0.42507964228
186 0.424620828383
187 0.425037058245
188 0.424677332528
189 0.424394281572
190 0.423413012857
191 0.421987352371
192 0.421734274053
193 0.422139307666
194 0.423482723627
195 0.424622195075
196 0.42265654134
197 0.421742974126
198 0.42129440495
199 0.421429610165
200 0.42182815606
201 0.422263815265
202 0.421680946901
203 0.421628335687
204 0.422062640691
205 0.422172863217
206 0.422283958102
207 0.422128345816
208 0.422481062018
209 0.422185140695
210 0.422118721767
211 0.422191484811
212 0.421742663323
213 0.421723995525
214 0.42187426348
215 0.421640575654
216 0.421866338084
217 0.421374173959
218 0.421279311813
219 0.420658472842
220 0.421888125527
221 0.421915792023
222 0.420706354059
223 0.420033859188
224 0.42040494281
225 0.419605564139
226 0.420005261038
227 0.419695585905
228 0.421512962441
229 0.420979008436
230 0.420095806453
231 0.420217888299
232 0.420216694377
233 0.420246096396
234 0.420501597203
235 0.41943146981
236 0.419313375825
237 0.418286923504
238 0.418748788647
239 0.420015088959
240 0.420110597793
241 0.420620832998
242 0.4206404364
243 0.421202005837
244 0.422136912087
245 0.42184440822
246 0.42214173104
247 0.421720381555
248 0.420712916549
249 0.42171215816
250 0.42040542759
251 0.419196167734
252 0.417836136669
253 0.417252202946
254 0.41703347063
255 0.417579462571
256 0.417937467665
257 0.416784669042
258 0.417407852264
259 0.417017451461
260 0.418671226694
261 0.418127822713
262 0.418071334992
263 0.419464743846
264 0.420407360131
265 0.421190281506
266 0.419979070348
267 0.418538765025
268 0.418048789801
269 0.417460168578
270 0.417260104718
271 0.41733022029
272 0.416763088649
273 0.416959415334
274 0.416616682732
275 0.417313675083
276 0.416575498491
277 0.417185167916
278 0.415863850142
279 0.415833265307
280 0.416916205951
281 0.416080642786
282 0.416648744794
283 0.417459593762
284 0.418008646017
285 0.418690979175
286 0.418268204637
287 0.419882194756
288 0.421389195161
289 0.421632172342
290 0.422189371899
291 0.421891259933
292 0.421167253093
293 0.42049279296
294 0.41986511845
295 0.417724926799
296 0.417397967766
297 0.418102030121
298 0.418174718281
299 0.41797673152
300 0.41907530504
301 0.419257062998
302 0.419584084044
303 0.419105245439
304 0.418545078143
305 0.418330612763
306 0.418454014743
307 0.41859142855
308 0.418280494624
309 0.418284899703
310 0.418202754092
311 0.418023093461
312 0.41819690588
313 0.417931467887
314 0.418065878149
315 0.417959445837
316 0.416472930599
317 0.416242632293
318 0.416943719126
319 0.416348433603
320 0.41609392503
321 0.416559041341
322 0.417356128549
323 0.416839802065
324 0.416296939979
325 0.415872260175
326 0.415278711338
327 0.415659222302
328 0.414841824975
329 0.414696172472
330 0.415432174034
331 0.415683898944
332 0.415931284638
333 0.414984119724
334 0.414364868966
335 0.415701392385
336 0.416865221207
337 0.417670434382
338 0.417236448572
339 0.417891694127
340 0.417878301744
341 0.417421299555
342 0.417314831536
343 0.417167967085
344 0.416038584766
345 0.41538012847
346 0.415967853159
347 0.417288975562
348 0.418126751147
349 0.416691462646
350 0.415365726087
351 0.415211715393
352 0.416450129822
353 0.417048539126
354 0.417282381125
355 0.414966448187
356 0.415365778078
357 0.416649388562
358 0.417423350216
359 0.418427263235
360 0.417910728881
361 0.419826381295
362 0.418804471351
363 0.418462959951
364 0.418809983875
365 0.418228470667
366 0.418790676831
367 0.419302893166
368 0.420339088546
369 0.420438815046
370 0.420313978067
371 0.42023686623
372 0.421266119185
373 0.421095422047
374 0.42078606988
375 0.420084229313
376 0.420161406654
377 0.420226192728
378 0.420380326691
379 0.420379298969
380 0.420454981609
381 0.419088230153
382 0.419894769253
383 0.419757746719
384 0.418182903868
385 0.417399043627
386 0.417775744449
387 0.417567808111
388 0.416464594234
389 0.415134303985
390 0.414229427958
391 0.413297960308
392 0.413423836741
393 0.414175395559
394 0.414378133262
395 0.415653756773
396 0.4153255028
397 0.414317438385
398 0.414980953816
399 0.4168226021
400 0.415901681076
401 0.415589656879
402 0.415349189439
403 0.415591648878
404 0.416055616914
405 0.416322137143
406 0.416215816075
407 0.416204806805
408 0.416312631013
409 0.416570194832
410 0.416972554429
411 0.416842454693
412 0.416923726777
413 0.417371872848
414 0.417128550485
415 0.416991090302
416 0.41700579522
417 0.41769715287
418 0.416608459753
419 0.417135955319
420 0.416297576669
421 0.416961479983
422 0.417714989554
423 0.419251494396
424 0.420449605491
425 0.421226821218
426 0.420950611954
427 0.420417321099
428 0.420296446424
429 0.420658446548
430 0.419697234437
431 0.420063649028
432 0.420982604956
433 0.421562419393
434 0.421127535002
435 0.421025835344
436 0.420207215199
437 0.419654524035
438 0.421323544853
439 0.420619919127
440 0.420010629948
441 0.42085437211
442 0.42144643101
443 0.421514893529
444 0.421493108737
445 0.421861653255
446 0.419887400835
447 0.418778269772
448 0.419441755032
449 0.420909320734
450 0.421661050585
451 0.422495522359
452 0.421931883308
453 0.42166951006
454 0.421407787846
455 0.423318575352
456 0.422567601146
457 0.42249223
458 0.422233590223
459 0.421796124887
460 0.421805990304
461 0.420911977975
462 0.422204067699
463 0.422772443775
464 0.422962967724
465 0.4247168336
466 0.425086968005
467 0.424464546455
468 0.423506701213
469 0.423554529635
470 0.423341567514
471 0.423374110881
472 0.423528040869
473 0.424822582245
474 0.425089329015
475 0.42379273852
476 0.423607578058
477 0.424065260913
478 0.424569285349
479 0.424125567489
480 0.422416161874
481 0.42264738473
482 0.422207877488
483 0.421938435271
484 0.421864545262
485 0.422780363008
486 0.422299128978
487 0.420071929838
488 0.42017256897
489 0.421170066223
490 0.421617626938
491 0.422236111971
492 0.424388569383
493 0.422415419463
494 0.422260320839
495 0.422744487305
496 0.422259079388
497 0.422505945632
498 0.422105512589
499 0.421247013246
500 0.421891282467
501 0.421797019372
502 0.421998715934
503 0.421846769493
504 0.421976333429
505 0.42201869936
506 0.42186148549
507 0.421553848295
508 0.421232589652
509 0.420826914488
510 0.420150384463
511 0.420176142545
512 0.420246986249
513 0.420209431212
514 0.420177443723
515 0.420305101222
516 0.421154519613
517 0.42087931883
518 0.421968386293
519 0.421040574433
520 0.420918229719
521 0.421291049745
522 0.420011672103
523 0.420125569279
524 0.419780141387
525 0.41844933067
526 0.418240023089
527 0.418676590465
528 0.41898683859
529 0.419997151321
530 0.420461006051
531 0.420591191032
532 0.418813931691
533 0.418334055641
534 0.418781117414
535 0.41889041206
536 0.419257189211
537 0.418290466535
538 0.4171019779
539 0.416046284985
540 0.417058461478
541 0.415447192481
542 0.416020774039
543 0.416726692887
544 0.417845195884
545 0.417336738537
546 0.417658347012
547 0.418588864436
548 0.417333936958
549 0.416940552966
550 0.418065430218
551 0.418050704951
552 0.416872348587
553 0.416008100741
554 0.416240919175
555 0.416470494805
556 0.417227535623
557 0.4173810832
558 0.416569075271
559 0.417620033861
560 0.417562181827
561 0.417888156898
562 0.418846579816
563 0.41916004899
564 0.418933919696
565 0.418370651152
566 0.418386923517
567 0.417627437574
568 0.418901072574
569 0.417729006776
570 0.418413207824
571 0.419713122335
572 0.418966649135
573 0.419634007159
574 0.418074815396
575 0.418162144412
576 0.418564297583
577 0.41949321451
578 0.417733769657
579 0.418030564211
580 0.41817803568
581 0.417421637474
582 0.417668014524
583 0.417784921968
584 0.417058863201
585 0.416682553618
586 0.416538566965
587 0.418139781593
588 0.418368039774
589 0.418406692702
590 0.416519382158
591 0.416574663542
592 0.415928052068
593 0.417848638123
594 0.418862444699
595 0.418204946442
596 0.418639042766
597 0.418729810551
598 0.418528717593
599 0.41971120846
600 0.41897702181
601 0.419205775165
602 0.419621336487
603 0.419651828751
604 0.419689443338
605 0.419331776427
606 0.4193008417
607 0.419567201299
608 0.419735853022
609 0.419491523628
610 0.419820009669
611 0.419992051111
612 0.419808962553
613 0.420062167736
614 0.420119015544
615 0.420392119825
616 0.421224301218
617 0.42090362489
618 0.419176887244
619 0.419962227652
620 0.418098717487
621 0.416852485366
622 0.417103164291
623 0.416968604259
624 0.417792098675
625 0.418730363644
626 0.419916361762
627 0.420346035767
628 0.420020405198
629 0.420374828267
630 0.420366412062
631 0.419988840787
632 0.421020528581
633 0.421952937803
634 0.421785076543
635 0.422262080635
636 0.421822131832
637 0.421833196303
638 0.422815365058
639 0.422601939684
640 0.421992991305
641 0.42214023346
642 0.422122830167
643 0.419622377765
644 0.420214068586
645 0.421291594321
646 0.423497234688
647 0.424115654073
648 0.424775517814
649 0.424568263605
650 0.424523068504
651 0.424189305884
652 0.424280471374
653 0.424226529739
654 0.424223001302
655 0.42373606549
656 0.423584545733
657 0.423564762214
658 0.424221973494
659 0.424335095334
660 0.424052719535
661 0.423944044197
662 0.424020454863
663 0.423979032871
664 0.42299386005
665 0.422579422423
666 0.422486147786
667 0.423314841134
668 0.423470461806
669 0.423731784714
670 0.423044820583
671 0.421693706926
672 0.421505454171
673 0.421084180839
674 0.423172678358
675 0.423693255208
676 0.423090241736
677 0.423199851952
678 0.424710760146
679 0.426540253362
680 0.426184725191
681 0.427372113948
682 0.428230784641
683 0.427873487398
684 0.428183563866
685 0.427505458335
686 0.427882400571
687 0.427624550829
688 0.426336988997
689 0.427192483958
690 0.429416567865
691 0.430599913694
692 0.431625535817
693 0.429804470682
694 0.427742749195
695 0.427238999811
696 0.427478528967
697 0.427317790093
698 0.427147576271
699 0.426062988708
700 0.425367727334
701 0.425283522755
702 0.425203176491
703 0.424929357452
704 0.42505101737
705 0.425200461232
706 0.425432784945
707 0.425098442366
708 0.425464723165
709 0.425893853148
710 0.425787437024
711 0.425599136835
712 0.425769024685
713 0.426062894042
714 0.425323424576
715 0.424980117105
716 0.424898996841
717 0.426178829141
718 0.427358238748
719 0.42879598815
720 0.429129443944
721 0.431254123386
722 0.431980908871
723 0.431864122466
724 0.429406145804
725 0.429322013
726 0.428849855904
727 0.429627243601
728 0.429549668343
729 0.429440866066
730 0.429167553724
731 0.428597315449
732 0.427010205163
733 0.42708286877
734 0.427126358509
735 0.427408762297
736 0.425319080126
737 0.425667380183
738 0.424667742218
739 0.42426080387
740 0.424249913174
741 0.423645580249
742 0.42209057068
743 0.42188431329
744 0.422587906892
745 0.421851432912
746 0.419803147385
747 0.419575769846
748 0.420485991471
749 0.421996043387
750 0.42101415845
751 0.42099789522
752 0.422944873797
753 0.423645406367
754 0.423972891807
755 0.425134324945
756 0.425781802557
757 0.426918573863
758 0.427593885777
759 0.42787085763
760 0.430589164711
761 0.429661600751
762 0.429212410381
763 0.428977069466
764 0.429921140495
765 0.429650686785
766 0.428760736513
767 0.427657403767
768 0.426379952961
769 0.427461767433
770 0.427503014574
771 0.427778738963
772 0.427291442486
773 0.426932193958
774 0.426104239752
775 0.424057453775
776 0.424478126967
777 0.424824824221
778 0.424078285221
779 0.423869437821
780 0.423927914799
781 0.423598695506
782 0.423378436409
783 0.423922728173
784 0.424419119432
785 0.424859652673
786 0.427070497684
787 0.426526071162
788 0.427390199061
789 0.42656118261
790 0.426337139724
791 0.426367034011
792 0.42399386599
793 0.42397771479
794 0.424420242411
795 0.424149892909
796 0.42395671993
797 0.423356908909
798 0.422934079427
799 0.423073568973
800 0.421918247745
801 0.421645861013
802 0.421484892018
803 0.421711372367
804 0.421338696699
805 0.421408390869
806 0.421149993547
807 0.421572685551
808 0.421179658796
809 0.421151895586
810 0.421145792126
811 0.421083531307
812 0.420799194317
813 0.420512607091
814 0.421249589646
815 0.42129228239
816 0.42101258151
817 0.421611400357
818 0.421854713637
819 0.421049520029
820 0.420910201759
821 0.419707940263
822 0.420187227021
823 0.418532035058
824 0.418987100625
825 0.418850199549
826 0.418114618052
827 0.417290873711
828 0.417691250774
829 0.416038569814
830 0.417381015368
831 0.417990263673
832 0.418112165422
833 0.418582399418
834 0.418844298663
835 0.418736897063
836 0.418440218433
837 0.417559193455
838 0.418290081693
839 0.417555160852
840 0.418712480822
841 0.417357702434
842 0.418367600366
843 0.4192025792
844 0.419033331094
845 0.418850105064
846 0.417916369235
847 0.418079069456
848 0.416206063184
849 0.415093014551
850 0.417294965132
851 0.417317403012
852 0.417015496957
853 0.41778634911
854 0.41735221494
855 0.416045740046
856 0.41599461144
857 0.415007464205
858 0.416625526265
859 0.417668287178
860 0.417115892375
861 0.416159512006
862 0.416760133828
863 0.41694768334
864 0.41584641506
865 0.416662051847
866 0.417103275084
867 0.417939602783
868 0.418551699711
869 0.417758480191
870 0.417364131554
871 0.416548606818
872 0.416420177995
873 0.417455940048
874 0.417906659448
875 0.418911400162
876 0.418520418661
877 0.418463428958
878 0.419188148941
879 0.418068942898
880 0.418916382374
881 0.418770861262
882 0.417674024596
883 0.418020273904
884 0.417805645705
885 0.418715035569
886 0.418724810527
887 0.417912222559
888 0.418212460387
889 0.418142342702
890 0.417830916885
891 0.417936941387
892 0.417482704124
893 0.419154668797
894 0.418282367778
895 0.41888265254
896 0.418742138087
897 0.418706310251
898 0.418521234015
899 0.417867269524
900 0.420159665755


==> latex_data/vae/mmd/svhn-unif-0.25.txt <==
x y
100 0.641327373901
101 0.641137497472
102 0.64120279134
103 0.641511847721
104 0.641336248887
105 0.641002364309
106 0.640799098916
107 0.641124684523
108 0.641161663271
109 0.641535494147
110 0.641438018885
111 0.642045004917
112 0.64199202833
113 0.642208593619
114 0.641812292879
115 0.641687692144
116 0.641553504464
117 0.641478341365
118 0.641544574053
119 0.641716772465
120 0.642033748729
121 0.64147238522
122 0.641413241528
123 0.641002983155
124 0.641103587525
125 0.641605348103
126 0.641228685195
127 0.643000861504
128 0.643274521733
129 0.644689834961
130 0.644541954909
131 0.645008461553
132 0.645555126053
133 0.64438342012
134 0.64373111985
135 0.644051730502
136 0.644091346418
137 0.644173090344
138 0.643636861188
139 0.64244052355
140 0.642757389754
141 0.642702644292
142 0.642241155765
143 0.642762677456
144 0.641222508972
145 0.640548231261
146 0.640162365732
147 0.641083794792
148 0.641231197331
149 0.640946759666
150 0.641111513572
151 0.641051639079
152 0.641116441645
153 0.641071475318
154 0.641450524787
155 0.639857841433
156 0.639674334335
157 0.640815219965
158 0.641174424024
159 0.640231898003
160 0.639667797982
161 0.639289153797
162 0.638374013128
163 0.637314676368
164 0.636687835031
165 0.63702973988
166 0.637525159363
167 0.63795596944
168 0.638728657845
169 0.638819114462
170 0.639539376131
171 0.640034392217
172 0.641561780207
173 0.640918629653
174 0.640701641377
175 0.640877141677
176 0.641544622888
177 0.641754391873
178 0.641364188971
179 0.641965724154
180 0.640533750557
181 0.641045140093
182 0.640937752169
183 0.641302991947
184 0.641703295117
185 0.640497685372
186 0.639899670542
187 0.640255230604
188 0.639951027065
189 0.639415659555
190 0.639128157481
191 0.637930314428
192 0.637627143588
193 0.638413017749
194 0.639641833165
195 0.641343336599
196 0.640622407336
197 0.639836141614
198 0.639345197977
199 0.639882525265
200 0.640662143828
201 0.640983733581
202 0.640388092642
203 0.640476866703
204 0.640904115345
205 0.641148407549
206 0.641307703621
207 0.64110203048
208 0.641414091191
209 0.641090587754
210 0.64106456807
211 0.641177763688
212 0.640753865741
213 0.640837254527
214 0.640912795165
215 0.640696588701
216 0.640969140437
217 0.641219472883
218 0.641438152438
219 0.641321291931
220 0.641362183157
221 0.641693834829
222 0.641979657624
223 0.642173228507
224 0.642783393382
225 0.64261556382
226 0.644018482251
227 0.642782719278
228 0.643799661575
229 0.642782355875
230 0.64226794899
231 0.642030884238
232 0.642235526337
233 0.642108083686
234 0.641856283623
235 0.641180165453
236 0.641011740777
237 0.639721933712
238 0.640019543205
239 0.640251831735
240 0.64069546133
241 0.640683905122
242 0.640606697116
243 0.641050385888
244 0.64149374753
245 0.641061795993
246 0.640984168368
247 0.640001847128
248 0.639493277643
249 0.639926044066
250 0.638778381646
251 0.637875482899
252 0.637062303597
253 0.636987440406
254 0.63680072588
255 0.638661069599
256 0.638755639141
257 0.638252749013
258 0.637979154386
259 0.639822716374
260 0.640216855105
261 0.639653600655
262 0.640435333199
263 0.64118578593
264 0.641556606046
265 0.641476185565
266 0.641205402844
267 0.640406929762
268 0.640453936571
269 0.640187633615
270 0.639849266441
271 0.640877276899
272 0.640454406952
273 0.640403130408
274 0.639845463437
275 0.640380264086
276 0.640008006599
277 0.639568902701
278 0.639624306227
279 0.639344305833
280 0.640440633599
281 0.640648268537
282 0.640508885448
283 0.64034701949
284 0.64015595209
285 0.640053463621
286 0.639617202147
287 0.640438257171
288 0.641665947929
289 0.642388900086
290 0.643715594251
291 0.644026807331
292 0.643902348713
293 0.642971352896
294 0.642387992601
295 0.640328297937
296 0.640174540009
297 0.64052708933
298 0.641119977099
299 0.641569079631
300 0.642546009914
301 0.642689795268
302 0.64307567744
303 0.642555393524
304 0.64193260141
305 0.64166319641
306 0.641980123851
307 0.642165456553
308 0.641836673881
309 0.641843500299
310 0.64183258904
311 0.641522126244
312 0.641747167774
313 0.641421959004
314 0.641587279905
315 0.641440245911
316 0.641201277698
317 0.64108194178
318 0.641194917101
319 0.640535193261
320 0.640393578157
321 0.640350358713
322 0.639923189207
323 0.639696364253
324 0.639467293011
325 0.639518782088
326 0.637758337724
327 0.637908557683
328 0.637812198009
329 0.637880544132
330 0.639242840512
331 0.640109459624
332 0.640257532054
333 0.640067634184
334 0.640075918844
335 0.640611820797
336 0.641645924912
337 0.642035147223
338 0.641528854339
339 0.64254181394
340 0.64258558178
341 0.64188501888
342 0.641894150406
343 0.640894800942
344 0.640367209829
345 0.640373648171
346 0.640128623109
347 0.640993221639
348 0.641276648942
349 0.639928421749
350 0.639154731306
351 0.639469433602
352 0.640722242464
353 0.641334592014
354 0.641105489036
355 0.638709135561
356 0.639042970914
357 0.639326670678
358 0.639370112509
359 0.639026713077
360 0.639386793169
361 0.641323606888
362 0.639911303142
363 0.640289913283
364 0.640085187564
365 0.640903328377
366 0.641595712046
367 0.641794962398
368 0.642568522172
369 0.642825458777
370 0.642525096915
371 0.642581854382
372 0.643839365569
373 0.644060899869
374 0.644088523845
375 0.643707237968
376 0.643565532975
377 0.644448418533
378 0.644557742765
379 0.643716599326
380 0.64325429985
381 0.642034307505
382 0.64358422136
383 0.644216340442
384 0.643102062006
385 0.64341896061
386 0.644104609532
387 0.644198493771
388 0.643529779221
389 0.642117221159
390 0.640911884174
391 0.640163523975
392 0.640229804282
393 0.641161444419
394 0.641184295968
395 0.641871856179
396 0.641731719383
397 0.641122921452
398 0.641269547677
399 0.641489642094
400 0.64120253433
401 0.640930276974
402 0.640628651045
403 0.640863067008
404 0.641309027899
405 0.641554782572
406 0.641486469823
407 0.641384980316
408 0.641498372628
409 0.641830633859
410 0.642219611433
411 0.642152296028
412 0.642284490671
413 0.642700191311
414 0.642455912955
415 0.642264298678
416 0.642849852854
417 0.642680578878
418 0.642743598721
419 0.64300203218
420 0.642566557613
421 0.642234239822
422 0.641931223724
423 0.642089569565
424 0.641612029421
425 0.641503456572
426 0.641343297103
427 0.641545643361
428 0.641844052267
429 0.64213251302
430 0.640393353022
431 0.640479532544
432 0.640506286586
433 0.641311144329
434 0.640795799507
435 0.641252065509
436 0.640725372808
437 0.641003413929
438 0.641793173171
439 0.640510903314
440 0.639672032456
441 0.640635239708
442 0.641586091774
443 0.641530432861
444 0.641353412314
445 0.642273910379
446 0.641935477366
447 0.64105661529
448 0.641724168119
449 0.643137207631
450 0.644541139565
451 0.644604223377
452 0.643885281157
453 0.643050586982
454 0.642641417711
455 0.643233146592
456 0.642242988254
457 0.641864964656
458 0.64165923435
459 0.641059262026
460 0.641299253183
461 0.640573923944
462 0.641389623462
463 0.641334022334
464 0.642018817696
465 0.642406533085
466 0.64217988575
467 0.642170642789
468 0.640900226754
469 0.640738289288
470 0.641273290854
471 0.641170457678
472 0.640391166043
473 0.640482808914
474 0.641310808699
475 0.640721785166
476 0.64078668798
477 0.641141605521
478 0.640656946576
479 0.640328791245
480 0.639345695856
481 0.63901386866
482 0.639035101148
483 0.639077749366
484 0.638776289004
485 0.638774086687
486 0.638318204333
487 0.636910385648
488 0.636931673621
489 0.637355870059
490 0.637702675294
491 0.637576607943
492 0.638514417077
493 0.637589891149
494 0.637810045095
495 0.638389132807
496 0.638492480956
497 0.638780231481
498 0.638801885097
499 0.638550785132
500 0.639181157982
501 0.639056583261
502 0.639214167523
503 0.639066325999
504 0.639131874178
505 0.63911018667
506 0.638968867334
507 0.638735430758
508 0.638361863624
509 0.637929894467
510 0.637147967936
511 0.637291208179
512 0.637408952065
513 0.637271671769
514 0.63717914585
515 0.637302015463
516 0.637260788402
517 0.637498315165
518 0.637535041508
519 0.637647311289
520 0.638344272716
521 0.63863313589
522 0.639077033247
523 0.6386366081
524 0.639054417773
525 0.638880798375
526 0.638614912115
527 0.638408457814
528 0.63814699404
529 0.639033902095
530 0.639564428194
531 0.639216912675
532 0.638431264536
533 0.637918268908
534 0.638055557662
535 0.638189212825
536 0.638124507927
537 0.636771876181
538 0.637078333172
539 0.637596427807
540 0.638350386296
541 0.637624469661
542 0.637641053768
543 0.639016560239
544 0.639284544323
545 0.638404457345
546 0.638300921467
547 0.638615184505
548 0.63744298982
549 0.637707805565
550 0.638148911372
551 0.637659243088
552 0.637582361758
553 0.63738410408
554 0.637954037462
555 0.63880980327
556 0.640394999275
557 0.640137794944
558 0.640582499825
559 0.642301062534
560 0.64259180107
561 0.643073745307
562 0.643923062353
563 0.643965913508
564 0.643510629055
565 0.643778349166
566 0.643502717297
567 0.643170779624
568 0.643929022445
569 0.643589361453
570 0.643837999915
571 0.644725737369
572 0.64422726272
573 0.64551563577
574 0.643152985444
575 0.642452746198
576 0.64223256678
577 0.643305352902
578 0.643529222591
579 0.644108295746
580 0.6443638779
581 0.644163560421
582 0.643883289364
583 0.643039947137
584 0.64249389142
585 0.641819898649
586 0.641688497985
587 0.64299017149
588 0.642869870034
589 0.643230651314
590 0.642644662
591 0.64292349819
592 0.642613099645
593 0.643280902023
594 0.643488166608
595 0.643174388105
596 0.642894507554
597 0.642730091934
598 0.642728852998
599 0.643241688212
600 0.643028884379
601 0.643323497775
602 0.64368387861
603 0.643748947037
604 0.643879049187
605 0.643333853972
606 0.643360689614
607 0.643687764409
608 0.643953322692
609 0.643600122969
610 0.644086530315
611 0.644194599293
612 0.644087660089
613 0.644429994583
614 0.644626968122
615 0.645011413995
616 0.644680789931
617 0.644297571851
618 0.643748468594
619 0.643784189461
620 0.643243615225
621 0.643124928097
622 0.64299230309
623 0.643297306537
624 0.643988970514
625 0.643962305603
626 0.645142801345
627 0.645506690772
628 0.645692280831
629 0.645543638335
630 0.64607459245
631 0.646531856283
632 0.647513005156
633 0.647886375763
634 0.647854983511
635 0.647908066057
636 0.647929456595
637 0.648640651601
638 0.648890990305
639 0.647230023901
640 0.646740639997
641 0.646725930601
642 0.646823087892
643 0.645227570884
644 0.64615980799
645 0.647225910001
646 0.649367529006
647 0.649569169263
648 0.649915570493
649 0.649031876978
650 0.647982879177
651 0.64823623555
652 0.646748135046
653 0.646440879596
654 0.646676607243
655 0.646937729041
656 0.645427885577
657 0.646104449945
658 0.645908922135
659 0.644750602106
660 0.643515662785
661 0.643270083548
662 0.642965705663
663 0.643395065702
664 0.64261806634
665 0.64216070711
666 0.642318752406
667 0.642614921251
668 0.642435002699
669 0.64215586727
670 0.642599949892
671 0.641907043936
672 0.642307673789
673 0.641549711992
674 0.643356077973
675 0.644186365885
676 0.644067742772
677 0.643450424257
678 0.643842120039
679 0.645231590114
680 0.64401908199
681 0.64461079196
682 0.645580988553
683 0.645832054662
684 0.646598797127
685 0.647213169749
686 0.647568903068
687 0.646126136525
688 0.645466488981
689 0.646270916582
690 0.647965685465
691 0.648201664318
692 0.649253876264
693 0.648182207737
694 0.647521941385
695 0.647321119376
696 0.64734144699
697 0.647327135096
698 0.646879940336
699 0.646250703249
700 0.645099891108
701 0.645103752007
702 0.644953864448
703 0.644747678102
704 0.644944579529
705 0.645147961173
706 0.645376710796
707 0.645079319375
708 0.645503809505
709 0.645903987797
710 0.645673079218
711 0.645486769352
712 0.645666037392
713 0.64606796304
714 0.6452622314
715 0.644851045172
716 0.644963556143
717 0.645042380749
718 0.645494722926
719 0.645327855059
720 0.645582903387
721 0.646037873636
722 0.645934413321
723 0.646153765431
724 0.646024742747
725 0.646105851927
726 0.646280975689
727 0.647850446581
728 0.64744261204
729 0.647214362583
730 0.646581773395
731 0.646396253518
732 0.645703041472
733 0.646353203085
734 0.645989472685
735 0.646552915158
736 0.645156918478
737 0.645734371369
738 0.645198478217
739 0.645895913725
740 0.646007372172
741 0.646173017708
742 0.645658695625
743 0.645525442155
744 0.645820846452
745 0.645562097754
746 0.64347568861
747 0.643749668484
748 0.644069108334
749 0.645351328862
750 0.645692960697
751 0.646227863273
752 0.647940096895
753 0.648810736597
754 0.648919383322
755 0.649380337044
756 0.650490109215
757 0.650886015456
758 0.651195434986
759 0.652091396576
760 0.654103258535
761 0.652890795884
762 0.652658631411
763 0.652406899827
764 0.653293258453
765 0.652785853476
766 0.652527680034
767 0.651717373077
768 0.650889356937
769 0.651578368511
770 0.650970029487
771 0.650820466059
772 0.650974562911
773 0.65055310343
774 0.650488227135
775 0.648742885146
776 0.649197922064
777 0.649881877174
778 0.649334691545
779 0.648363439949
780 0.649123393022
781 0.648691655617
782 0.648512522431
783 0.64862712821
784 0.648400749366
785 0.648821305844
786 0.650159215717
787 0.650197643217
788 0.650041733067
789 0.648931627582
790 0.64837327665
791 0.648730577861
792 0.647129647005
793 0.647041031412
794 0.647470543066
795 0.647111688589
796 0.64701455391
797 0.647210368157
798 0.646892438818
799 0.647190832608
800 0.646510214828
801 0.646150878811
802 0.646097505675
803 0.64619184189
804 0.645655070855
805 0.645826818475
806 0.645334631544
807 0.645780943965
808 0.645206892372
809 0.645190403865
810 0.645199071433
811 0.64531065448
812 0.644899146606
813 0.644616669755
814 0.645377672404
815 0.645376730554
816 0.645747417977
817 0.64597330054
818 0.645922639676
819 0.645925378533
820 0.645358980785
821 0.645279398478
822 0.645331951099
823 0.644854654336
824 0.64466768841
825 0.645173822718
826 0.644324294683
827 0.642319167198
828 0.642791699617
829 0.641649015842
830 0.64290680119
831 0.643261196534
832 0.643076313578
833 0.642680075781
834 0.64345408555
835 0.642684836032
836 0.642554405818
837 0.64169655393
838 0.642713645345
839 0.642842242909
840 0.643099328807
841 0.641282855027
842 0.641480969283
843 0.641522930052
844 0.64171724951
845 0.641823998554
846 0.640606911921
847 0.640820226579
848 0.640400601307
849 0.639420862933
850 0.640723865083
851 0.640153116256
852 0.640282997287
853 0.640021590744
854 0.639904778389
855 0.638969353031
856 0.638673962883
857 0.637778992185
858 0.63927501903
859 0.639244321046
860 0.639261674818
861 0.638873353663
862 0.639718338355
863 0.63970067704
864 0.639240735582
865 0.639949797017
866 0.640109197492
867 0.640426842414
868 0.641623579137
869 0.640487844502
870 0.640141168547
871 0.639800549405
872 0.639103720831
873 0.63946445398
874 0.639095810594
875 0.639726430249
876 0.639485808983
877 0.638612564534
878 0.638546058799
879 0.638487735255
880 0.63914183029
881 0.639270339853
882 0.638112384011
883 0.638693052984
884 0.638636989328
885 0.639398446971
886 0.638864685757
887 0.638921857088
888 0.639660222529
889 0.63941809464
890 0.639517929647
891 0.63995210196
892 0.639823643728
893 0.640293149812
894 0.638782338098
895 0.638978064737
896 0.639158862176
897 0.639197723991
898 0.63956948949
899 0.638452601864
900 0.63939693332


==> latex_data/vae/mmd/svhn-unif-0.5.txt <==
x y
100 1.22366836997
101 1.22347345696
102 1.22356009269
103 1.22382203779
104 1.22368756529
105 1.22339399675
106 1.2231636725
107 1.22353098508
108 1.22351262626
109 1.22375429007
110 1.22361396402
111 1.22423397471
112 1.22419361286
113 1.22442078265
114 1.22390573776
115 1.22375581547
116 1.22346129956
117 1.22323888664
118 1.22335296585
119 1.22344875357
120 1.22367132786
121 1.22317016997
122 1.2231438012
123 1.22265996071
124 1.2228709386
125 1.22338340045
126 1.22345081297
127 1.22324973869
128 1.22292357556
129 1.22316766695
130 1.22287195606
131 1.22296475115
132 1.22298824648
133 1.22344140927
134 1.22278515075
135 1.22212453374
136 1.22184244043
137 1.22086452643
138 1.22114160342
139 1.22114223766
140 1.22141622042
141 1.22142916971
142 1.22155374778
143 1.22213352572
144 1.22180699515
145 1.22215175255
146 1.22220120317
147 1.22191725713
148 1.22158975867
149 1.2213833847
150 1.22121202685
151 1.22137871448
152 1.2218445524
153 1.22171860671
154 1.22210299984
155 1.22106250377
156 1.22076872812
157 1.22146978945
158 1.221205441
159 1.22103003049
160 1.2207967353
161 1.2208753255
162 1.22008501335
163 1.21958203297
164 1.21870956968
165 1.21845016955
166 1.21889409506
167 1.21921186232
168 1.2206337666
169 1.22074904507
170 1.22080467679
171 1.22175273543
172 1.22313196272
173 1.22222381494
174 1.22248141107
175 1.22250895978
176 1.22297410681
177 1.22262375734
178 1.22247466801
179 1.22300976987
180 1.22230870867
181 1.22265375273
182 1.22260213146
183 1.22266105241
184 1.22273043391
185 1.22213203456
186 1.22204956642
187 1.22187184535
188 1.22217752906
189 1.22171363838
190 1.22097362404
191 1.21952896711
192 1.21873374275
193 1.2194245206
194 1.21989947525
195 1.22090267893
196 1.22038357102
197 1.22033645848
198 1.21986092915
199 1.22022822621
200 1.22053914888
201 1.22080844695
202 1.22019861994
203 1.22042837371
204 1.22098579249
205 1.22127476034
206 1.22135477827
207 1.22115247359
208 1.22136519529
209 1.22096432745
210 1.22089150937
211 1.22099409132
212 1.22050269551
213 1.22053190416
214 1.22057290826
215 1.22036338638
216 1.22059893958
217 1.220763353
218 1.22087262882
219 1.22080930381
220 1.22092972054
221 1.22132530658
222 1.22168550502
223 1.22194523215
224 1.22256508769
225 1.22249607212
226 1.2221025425
227 1.2222387038
228 1.22279382456
229 1.22259238309
230 1.2228894318
231 1.22208050217
232 1.2222713944
233 1.22188070485
234 1.22210470778
235 1.22247816723
236 1.22253795007
237 1.22325772192
238 1.22326993973
239 1.22314751233
240 1.22309439818
241 1.22299120243
242 1.22317003417
243 1.22240359766
244 1.22237669767
245 1.22118186193
246 1.2211606556
247 1.22156578448
248 1.22196836206
249 1.22262181319
250 1.22285678737
251 1.22205178554
252 1.22105919177
253 1.22076708829
254 1.22076444969
255 1.22175185155
256 1.22180437879
257 1.22108589638
258 1.22134377295
259 1.22193483906
260 1.22285849446
261 1.22187052091
262 1.22242417814
263 1.2230624162
264 1.22397392119
265 1.22414884912
266 1.22374837572
267 1.22265091343
268 1.22218020127
269 1.22189569475
270 1.22167876795
271 1.22223176689
272 1.22139415669
273 1.22161881602
274 1.22109864848
275 1.22120587171
276 1.22135097184
277 1.2211946948
278 1.22086820673
279 1.22049833732
280 1.22142861067
281 1.22139243993
282 1.22158200493
283 1.22184364109
284 1.22214346949
285 1.22258222706
286 1.2221823107
287 1.22312032496
288 1.22412779653
289 1.22469784529
290 1.22554206226
291 1.22555003734
292 1.22530598907
293 1.22436805447
294 1.22353918057
295 1.22191883332
296 1.22209919371
297 1.22229094056
298 1.22246533157
299 1.22249011473
300 1.22298807763
301 1.22322134248
302 1.22362767917
303 1.22315139284
304 1.2225210239
305 1.22225700947
306 1.2226275976
307 1.22274699449
308 1.22241411481
309 1.22239148657
310 1.22233687659
311 1.22195684647
312 1.22222784186
313 1.22198657223
314 1.22221520504
315 1.22215741895
316 1.22193834685
317 1.22183974784
318 1.22203162036
319 1.22129473832
320 1.22113039881
321 1.221121712
322 1.22069081099
323 1.22044296316
324 1.22030677153
325 1.22032720907
326 1.22016815749
327 1.21963956829
328 1.21955552926
329 1.21962445322
330 1.21964152525
331 1.22053274099
332 1.22031739187
333 1.22026775279
334 1.22094624923
335 1.22094570782
336 1.22090568684
337 1.22088546417
338 1.22127710289
339 1.22149969838
340 1.22175670117
341 1.22152836259
342 1.22089830773
343 1.22146760497
344 1.22150378489
345 1.22206769727
346 1.22204173404
347 1.22144124075
348 1.22084915036
349 1.22034683534
350 1.22046894323
351 1.22063238887
352 1.2215663018
353 1.22206570154
354 1.22234295607
355 1.22081378737
356 1.2211859315
357 1.22150883599
358 1.22170984083
359 1.22187261983
360 1.22177254086
361 1.22320151361
362 1.22202374671
363 1.22209602751
364 1.22217809371
365 1.22216539533
366 1.22259117847
367 1.22304648439
368 1.22332766064
369 1.22345185386
370 1.22337366677
371 1.22277742073
372 1.22340764001
373 1.22346971041
374 1.22333542472
375 1.22277413032
376 1.22212052065
377 1.22245337287
378 1.22313835121
379 1.22309430131
380 1.2227839495
381 1.22205568822
382 1.22310943628
383 1.22338111253
384 1.22295961859
385 1.22296435024
386 1.22357531829
387 1.22333082997
388 1.22270346046
389 1.22154886855
390 1.22096819178
391 1.22074552104
392 1.22088219735
393 1.22150688784
394 1.2216660449
395 1.22241661393
396 1.22212880142
397 1.22114197397
398 1.22116915316
399 1.22183437187
400 1.221457596
401 1.22115579604
402 1.22080290718
403 1.22115623741
404 1.22162967019
405 1.2219643251
406 1.22181427738
407 1.22169810985
408 1.22178227273
409 1.22216434093
410 1.22261121444
411 1.22247306047
412 1.22257784903
413 1.22298120949
414 1.22279774194
415 1.22264000988
416 1.22320184603
417 1.22298551202
418 1.22305826391
419 1.22342981643
420 1.22295329708
421 1.2225680508
422 1.22222805043
423 1.22241763439
424 1.22185291484
425 1.2217096631
426 1.22215245953
427 1.22243759638
428 1.22264080631
429 1.22217087175
430 1.22206587561
431 1.22174750131
432 1.22179504128
433 1.2217732888
434 1.22143174872
435 1.2210240778
436 1.22089416145
437 1.22092206724
438 1.22034346839
439 1.22013184223
440 1.21976548451
441 1.2199964888
442 1.22042262826
443 1.22006531186
444 1.21943704946
445 1.21957391633
446 1.21963191797
447 1.21983689035
448 1.22037121599
449 1.22029377848
450 1.2204453413
451 1.22116554549
452 1.22144890337
453 1.22153944908
454 1.22088826264
455 1.22169210112
456 1.22102889884
457 1.22118155469
458 1.22068409077
459 1.21967159129
460 1.21927752619
461 1.2190141531
462 1.21951673809
463 1.21948198878
464 1.21948000914
465 1.22044454873
466 1.22091293453
467 1.22062593316
468 1.21967435891
469 1.21948371989
470 1.21940192097
471 1.21927052841
472 1.21910662545
473 1.2191140808
474 1.2196927928
475 1.21936827319
476 1.21945043115
477 1.21993325885
478 1.2196769862
479 1.21921909472
480 1.21872878693
481 1.21857847354
482 1.21852073115
483 1.21836485978
484 1.21805626739
485 1.21837109231
486 1.21753576936
487 1.21673645345
488 1.21670214344
489 1.21676003119
490 1.21741696373
491 1.21691729899
492 1.21789943237
493 1.21700508838
494 1.21722729062
495 1.21725951123
496 1.21718203637
497 1.21776423386
498 1.21791624718
499 1.21720355303
500 1.21781863368
501 1.21770558672
502 1.21781268313
503 1.21762095814
504 1.21762646585
505 1.21763677884
506 1.21741820881
507 1.21723124794
508 1.21690605792
509 1.21647942212
510 1.21564742795
511 1.21573989424
512 1.21575645418
513 1.21556429404
514 1.21554154384
515 1.21560870342
516 1.21564864164
517 1.2160025026
518 1.21599882377
519 1.21608089792
520 1.21687301675
521 1.2172035128
522 1.21767606546
523 1.21731607288
524 1.21773785975
525 1.21761459498
526 1.21714200567
527 1.21671673498
528 1.21632693066
529 1.21717112751
530 1.21666437312
531 1.21720165901
532 1.21729198452
533 1.21709478148
534 1.21680364767
535 1.21711107377
536 1.21686864068
537 1.21711607379
538 1.21711349683
539 1.21702331981
540 1.21690297231
541 1.21686804069
542 1.21696184351
543 1.21721178005
544 1.21803475947
545 1.2182650729
546 1.21841550014
547 1.21874968028
548 1.21925620086
549 1.21891885334
550 1.21852878815
551 1.21809804231
552 1.21714061722
553 1.21658399964
554 1.21714447204
555 1.21713434699
556 1.21797517072
557 1.2173515817
558 1.2172001847
559 1.21845769528
560 1.21874672066
561 1.21862550912
562 1.21925227403
563 1.21944721037
564 1.21941494926
565 1.21933732083
566 1.21876546263
567 1.2184520692
568 1.21916252334
569 1.21866078442
570 1.21870557457
571 1.21955529241
572 1.21861332282
573 1.21904841054
574 1.21759109653
575 1.21757067016
576 1.21777766367
577 1.21851008005
578 1.21820171893
579 1.21827216935
580 1.21909671073
581 1.2188454518
582 1.21842078311
583 1.21815785849
584 1.21781460237
585 1.21768109657
586 1.21813918993
587 1.21937351449
588 1.219224375
589 1.21938275072
590 1.21826271398
591 1.21880224845
592 1.21797769924
593 1.21903968963
594 1.21948722253
595 1.21920829764
596 1.21937298731
597 1.21938989055
598 1.21971712285
599 1.22018351765
600 1.2197783872
601 1.22011744245
602 1.2204595483
603 1.2204464367
604 1.22069555334
605 1.22007638044
606 1.22016663832
607 1.22056775877
608 1.22080948081
609 1.2203588122
610 1.22080764808
611 1.22088048019
612 1.22087491743
613 1.22128562728
614 1.22150629177
615 1.22199402162
616 1.22169905272
617 1.22132233633
618 1.22085626254
619 1.22091617808
620 1.22035247748
621 1.22019537334
622 1.22011805057
623 1.22035925839
624 1.22106401977
625 1.22093716301
626 1.22126078615
627 1.22179134835
628 1.22186007937
629 1.22138994724
630 1.22192004495
631 1.22184331137
632 1.22186667488
633 1.22251598856
634 1.22306796985
635 1.22300079158
636 1.22344451825
637 1.222638738
638 1.22259823997
639 1.22270510263
640 1.22302854269
641 1.22313095691
642 1.22311241569
643 1.22320562077
644 1.22308214991
645 1.22295319778
646 1.22303519523
647 1.22269621684
648 1.2225306884
649 1.22303507191
650 1.22298028887
651 1.22303809626
652 1.22254937901
653 1.22271091936
654 1.22308219988
655 1.2233120323
656 1.22255223133
657 1.22321625609
658 1.22334625621
659 1.22329226046
660 1.22270923341
661 1.22256171543
662 1.22231597864
663 1.2222347058
664 1.22169225319
665 1.22118586583
666 1.22119765481
667 1.22183569457
668 1.22180024338
669 1.22184690711
670 1.22185306598
671 1.22107264111
672 1.22162856492
673 1.22143702394
674 1.22318104882
675 1.22385435311
676 1.22356954273
677 1.22304417029
678 1.22369866493
679 1.2247088314
680 1.22389901087
681 1.22433165132
682 1.22481352822
683 1.22479705732
684 1.22550355636
685 1.22562010181
686 1.22602084509
687 1.22512115334
688 1.22434436458
689 1.22552276607
690 1.22687473472
691 1.22692134765
692 1.22771037547
693 1.22658387219
694 1.22575118093
695 1.22576364239
696 1.22584830166
697 1.22573646025
698 1.22541512055
699 1.22483085465
700 1.22424801492
701 1.22429759734
702 1.22414894368
703 1.22385881465
704 1.22410420641
705 1.22429694426
706 1.22455080684
707 1.22422436132
708 1.22464670062
709 1.22511847403
710 1.22501735085
711 1.22482014825
712 1.22506453146
713 1.22544012486
714 1.22451543786
715 1.22408607431
716 1.22411256614
717 1.22427676211
718 1.22468386547
719 1.22444058101
720 1.22471356488
721 1.22517626395
722 1.22512507239
723 1.22537976568
724 1.22519836014
725 1.2253168829
726 1.22540177152
727 1.22496803384
728 1.22560815926
729 1.22586791483
730 1.22546156484
731 1.22532832424
732 1.22556962726
733 1.22474871859
734 1.22520154595
735 1.2249999864
736 1.2250020078
737 1.2256972432
738 1.22553194316
739 1.22603073897
740 1.22611927198
741 1.22638074239
742 1.2260595168
743 1.22659461806
744 1.22691548941
745 1.22647880001
746 1.22608621409
747 1.22658877939
748 1.22653855731
749 1.22648276243
750 1.22632812728
751 1.22661697998
752 1.22789202053
753 1.22822973222
754 1.2281764373
755 1.22883876724
756 1.22931797284
757 1.22988288494
758 1.23017732146
759 1.23033962907
760 1.23148993955
761 1.23101890148
762 1.23081919597
763 1.2307676206
764 1.23137454861
765 1.23116953239
766 1.23080657922
767 1.22995094786
768 1.22968672526
769 1.23020033421
770 1.2307794574
771 1.231108045
772 1.23098278976
773 1.23094010025
774 1.22994634482
775 1.22860713431
776 1.22919979602
777 1.22932868936
778 1.22896610394
779 1.22833946408
780 1.2285114786
781 1.22837125775
782 1.22825196504
783 1.22855275528
784 1.22831931822
785 1.22868601097
786 1.22934277984
787 1.22929333219
788 1.22963054895
789 1.22829137255
790 1.22786782519
791 1.2279352451
792 1.22669225161
793 1.22645397973
794 1.2276062191
795 1.22709036773
796 1.22685986446
797 1.22659925548
798 1.22654069954
799 1.22703281943
800 1.2267068331
801 1.22640623575
802 1.22640938825
803 1.22663960685
804 1.22608467658
805 1.22627495562
806 1.22586132624
807 1.2262921256
808 1.22562544199
809 1.22563804787
810 1.22565457615
811 1.22574420228
812 1.2252848412
813 1.22489589506
814 1.22574634451
815 1.22558288961
816 1.22595497955
817 1.22615145407
818 1.22605776142
819 1.22614418594
820 1.22552128486
821 1.22541123443
822 1.22547966241
823 1.2249786799
824 1.22481693185
825 1.22534494664
826 1.22487205665
827 1.22509888944
828 1.22502886971
829 1.22425077115
830 1.22418455378
831 1.2240216246
832 1.22384046446
833 1.22382212787
834 1.22368330177
835 1.22368355981
836 1.22381186437
837 1.22387856741
838 1.2239407345
839 1.22350609788
840 1.22280939327
841 1.22286585842
842 1.22289933645
843 1.22252926383
844 1.2215756146
845 1.22194635199
846 1.22193875305
847 1.2219834719
848 1.22210775443
849 1.22201576801
850 1.22252649924
851 1.22168730018
852 1.22112708779
853 1.22094358965
854 1.22071567694
855 1.22003117642
856 1.21997299006
857 1.21913466237
858 1.22031269104
859 1.22042716805
860 1.22023404738
861 1.22027493948
862 1.22117513151
863 1.22140072979
864 1.22079760501
865 1.22115374854
866 1.22131419198
867 1.22186161135
868 1.22244353742
869 1.22205217329
870 1.22145265992
871 1.22058999915
872 1.22050386483
873 1.22081135703
874 1.22142856015
875 1.22227877958
876 1.22181288557
877 1.22152030383
878 1.2210344632
879 1.22097776728
880 1.22156166752
881 1.22172994746
882 1.22052646222
883 1.22071205186
884 1.22058752841
885 1.22091023607
886 1.22026057557
887 1.22044084419
888 1.22117422329
889 1.2210952827
890 1.22106415685
891 1.22140647033
892 1.22181273657
893 1.22272101792
894 1.22188962312
895 1.22215764142
896 1.22214281323
897 1.22235153959
898 1.22242214893
899 1.22183271101
900 1.22284681742


==> latex_data/vae/mmd/svhn-unif-1337.txt <==
x y
100 2.46439627416
101 2.46423866974
102 2.4644271696
103 2.46400400695
104 2.46336000098
105 2.46300039674
106 2.46298703173
107 2.46400242569
108 2.46452098966
109 2.46527447836
110 2.46560720302
111 2.46564890764
112 2.46506016411
113 2.46495353383
114 2.46477719861
115 2.46492529081
116 2.46507905101
117 2.46518325676
118 2.46493844369
119 2.46462169259
120 2.46455147981
121 2.46414451211
122 2.46415763049
123 2.46318731596
124 2.46377865659
125 2.4643461099
126 2.46418139759
127 2.46454191094
128 2.46453719448
129 2.46466812776
130 2.46439867857
131 2.46464799023
132 2.46454063542
133 2.46446142479
134 2.46419594848
135 2.46384767252
136 2.46400592517
137 2.46379373785
138 2.46447608698
139 2.46428800446
140 2.46398067162
141 2.4645420727
142 2.46503472984
143 2.46515444897
144 2.46488730575
145 2.46529884175
146 2.46505320327
147 2.46482875491
148 2.46464594232
149 2.46431948035
150 2.46446402883
151 2.46476766451
152 2.4649843887
153 2.46477500592
154 2.46466534956
155 2.46513031981
156 2.4651198629
157 2.46536775674
158 2.46543458043
159 2.46507195071
160 2.46521407821
161 2.46544171282
162 2.46471433561
163 2.46455800628
164 2.46482903771
165 2.46480825528
166 2.46449625007
167 2.4643602254
168 2.4639156321
169 2.46346015446
170 2.46343475248
171 2.46285093432
172 2.46269002836
173 2.46257711492
174 2.46281474157
175 2.4628668946
176 2.46304642689
177 2.46242920651
178 2.46306648245
179 2.46335016708
180 2.46307051558
181 2.4628037721
182 2.46312114835
183 2.4631852282
184 2.46272437547
185 2.46257527996
186 2.46199795809
187 2.46206224047
188 2.46207561163
189 2.46225498736
190 2.46224623524
191 2.46272771906
192 2.46285757058
193 2.46270824222
194 2.46307568155
195 2.46310399292
196 2.4632568388
197 2.4631174926
198 2.46331573954
199 2.46282874855
200 2.46312983901
201 2.46322201882
202 2.46277197317
203 2.46335344434
204 2.4637794662
205 2.46408371058
206 2.46455469605
207 2.46414138612
208 2.46372374136
209 2.46340474224
210 2.4631390812
211 2.46359739576
212 2.46341437473
213 2.46329374402
214 2.46319106452
215 2.46337566305
216 2.46297330994
217 2.46230097621
218 2.46244791038
219 2.46270122215
220 2.46259722956
221 2.46265374996
222 2.46279232665
223 2.46334593727
224 2.46323312689
225 2.46301387649
226 2.46289504509
227 2.46236968121
228 2.46254622705
229 2.46274667313
230 2.46246061373
231 2.4618965953
232 2.46228301033
233 2.46230271202
234 2.46258329559
235 2.4630071424
236 2.46272466642
237 2.46261959013
238 2.46226428151
239 2.46204019564
240 2.46203603997
241 2.46164992581
242 2.46091737856
243 2.46094140697
244 2.46067209383
245 2.46032705077
246 2.46050715009
247 2.46058950658
248 2.46085551101
249 2.46103246158
250 2.46098262772
251 2.46092504613
252 2.46067679278
253 2.46075623169
254 2.46083912812
255 2.46077699758
256 2.46059949345
257 2.45989882368
258 2.46020291083
259 2.46059546731
260 2.46039820104
261 2.46038504357
262 2.46118032493
263 2.461424837
264 2.46086038541
265 2.4609076111
266 2.46126923507
267 2.46176960815
268 2.46182663324
269 2.46202006775
270 2.46234541923
271 2.46277151006
272 2.46287985058
273 2.46291890151
274 2.46262276906
275 2.46233947118
276 2.46231392834
277 2.462667796
278 2.46218669849
279 2.46206877333
280 2.46225380202
281 2.46217223643
282 2.46214933376
283 2.46227894984
284 2.46237363056
285 2.46195345699
286 2.4619772494
287 2.46221563803
288 2.46203636093
289 2.46238299402
290 2.4622343076
291 2.46229410186
292 2.46228087337
293 2.46267520956
294 2.46222779987
295 2.46250808835
296 2.461869153
297 2.46265991445
298 2.46237152033
299 2.46278587924
300 2.46268465549
301 2.46276702681
302 2.4625425965
303 2.46265583976
304 2.46230708446
305 2.46207514315
306 2.46230383948
307 2.46262372313
308 2.4623478549
309 2.46217073522
310 2.46205280838
311 2.46218355185
312 2.46268657179
313 2.46292929859
314 2.46289569987
315 2.46277069443
316 2.46268329212
317 2.46335240521
318 2.46321496222
319 2.46282419651
320 2.46266668964
321 2.46271835275
322 2.46239855044
323 2.46203676573
324 2.46198680602
325 2.46219048022
326 2.46188912532
327 2.46179971813
328 2.46162451415
329 2.46159723498
330 2.4621248812
331 2.46244041282
332 2.46228141726
333 2.46278300068
334 2.46233684362
335 2.46240125818
336 2.46251099528
337 2.4624848371
338 2.46254743926
339 2.46257695071
340 2.46234304045
341 2.46237933771
342 2.46299294873
343 2.46301092512
344 2.46345034665
345 2.46358591259
346 2.46357810275
347 2.46317992215
348 2.46240637317
349 2.46191283602


==> latex_data/vae/mmd/svhn-unif-1338.txt <==
x y
100 2.43623993548
101 2.43626374452
102 2.43650144311
103 2.43636415157
104 2.43610529805
105 2.43559935092
106 2.43483868328
107 2.43540595082
108 2.43512473754
109 2.43579322305
110 2.43595680896
111 2.4358276383
112 2.43599395851
113 2.43579126968
114 2.43540355289
115 2.4354214335
116 2.43528511371
117 2.43502592865
118 2.43455331891
119 2.43429587659
120 2.43456039603
121 2.43473122298
122 2.4350813394
123 2.43493553794
124 2.43438848243
125 2.43430123724
126 2.43390592773
127 2.4335911226
128 2.43326305617
129 2.43378955852
130 2.43351484986
131 2.43403212785
132 2.43361358269
133 2.43408285051
134 2.43373993169
135 2.4337574592
136 2.43328131457
137 2.43320589101
138 2.43388830073
139 2.43398243348
140 2.43409590504
141 2.43440377806
142 2.43464293756
143 2.43470264374
144 2.43493317851
145 2.43497126564
146 2.43500975988
147 2.43490546691
148 2.43485543627
149 2.43487797068
150 2.43473644079
151 2.43510816267
152 2.43520124669
153 2.43518759352
154 2.43489850004
155 2.43516778537
156 2.43517651458
157 2.43599994751
158 2.43616251551
159 2.4362123215
160 2.43589779172
161 2.43593564029
162 2.43576783878
163 2.43597963116
164 2.4363567083
165 2.43644900729
166 2.43634723373
167 2.43615227769
168 2.43594797078
169 2.43535926262
170 2.43486083752
171 2.43390051309
172 2.43387814145
173 2.43390221593
174 2.4338523871
175 2.43446337669
176 2.43425064215
177 2.43430893525
178 2.43464900176
179 2.43484162111
180 2.43446537839
181 2.43332529066
182 2.43305664472
183 2.43305078925
184 2.43311944389
185 2.43324068419
186 2.43278251999
187 2.4331408105
188 2.43358084028
189 2.43366581661
190 2.43384371349
191 2.43403208621
192 2.43374056355
193 2.43347926822
194 2.43430718348
195 2.43385997761
196 2.43404566171
197 2.43358561271
198 2.43365272673
199 2.43313225751
200 2.43325669057
201 2.43337729812
202 2.43309976752
203 2.43341988181
204 2.4338288309
205 2.43403968378
206 2.43483833644
207 2.43465243954
208 2.43488300686
209 2.43456540545
210 2.43434272642
211 2.43501140043
212 2.43459320335
213 2.43475930796
214 2.43480371066
215 2.43488274167
216 2.43474312475
217 2.43532774133
218 2.43606883302
219 2.43601008027
220 2.43613134129
221 2.43644834332
222 2.43646132082
223 2.43617256525
224 2.43618277948
225 2.43650104676
226 2.43655365414
227 2.4370196381
228 2.43748148432
229 2.43780445511
230 2.43779065668
231 2.43736890948
232 2.43798270588
233 2.43792097757
234 2.43783304882
235 2.43817970266
236 2.43852720328
237 2.43849565562
238 2.43852976411
239 2.43829130898
240 2.43818029693
241 2.43695774641
242 2.43637116862
243 2.43611416772
244 2.43594406481
245 2.43590847012
246 2.43624786743
247 2.43667421725
248 2.43655627262
249 2.43681456388
250 2.43657160719
251 2.43673314724
252 2.43667288267
253 2.43743862725
254 2.43758668095
255 2.43713315802
256 2.43770500055
257 2.43700379641
258 2.43698822351
259 2.43683674257
260 2.4370309988
261 2.43664481292
262 2.43686093152
263 2.43688206428
264 2.43660332408
265 2.43636169057
266 2.43699564247
267 2.43720260646
268 2.43687934525
269 2.43716668754
270 2.43769457082
271 2.43891915975
272 2.43932862884
273 2.43949168721
274 2.43949112344
275 2.43892609065
276 2.43915013654
277 2.43941904489
278 2.43935224299
279 2.43936795666
280 2.43954220848
281 2.44047004567
282 2.44111375705
283 2.4412128895
284 2.44123592552
285 2.441094692
286 2.44156416927
287 2.44186156855
288 2.44189247564
289 2.44196859401
290 2.44150821059
291 2.44122449767
292 2.44139398811
293 2.44188619677
294 2.44127864448
295 2.44129623983
296 2.44093885425
297 2.4413204088
298 2.44163038042
299 2.44247251457
300 2.44209255104
301 2.44238150975
302 2.44226069624
303 2.44214758412
304 2.44144213344
305 2.44121014361
306 2.44067887859
307 2.44114905575
308 2.44066887532
309 2.44055018918
310 2.44050049723
311 2.43997790903
312 2.44000280775
313 2.44032209321
314 2.44036284442
315 2.44046028779
316 2.44063914945
317 2.44009504368
318 2.43985238958
319 2.43970263571
320 2.43906838062
321 2.43893773519
322 2.43858309849
323 2.43859350685
324 2.43838399119
325 2.43778220832
326 2.43791280415
327 2.43733478209
328 2.43682939274
329 2.43667718109
330 2.43703004083
331 2.43729370321
332 2.43683652281
333 2.43690111295
334 2.43723029386
335 2.43740753644
336 2.43756527784
337 2.43759519343
338 2.43784339375
339 2.4386228013
340 2.43834370525
341 2.43900157194
342 2.43990282948
343 2.4401232379
344 2.44065037612
345 2.4404195532
346 2.43980660317
347 2.43916329987
348 2.43907613479
349 2.43853058793


==> latex_data/vae/mmd/svhn-unif-1339.txt <==
x y
100 2.36875240908
101 2.36876493843
102 2.36834386091
103 2.36896286703
104 2.36874576276
105 2.36851155888
106 2.36859802105
107 2.36927613904
108 2.36961253492
109 2.36981718347
110 2.37039447346
111 2.37003114147
112 2.36942191881
113 2.36946298146
114 2.36893125539
115 2.36930535534
116 2.3689619719
117 2.36903424096
118 2.3685784954
119 2.36872730998
120 2.36886027492
121 2.36818360151
122 2.36842724198
123 2.36854692717
124 2.36853907316
125 2.3690154347
126 2.36953038975
127 2.36970765008
128 2.36979893101
129 2.37021609186
130 2.37030006951
131 2.37045203355
132 2.37100740186
133 2.3711113207
134 2.37090404209
135 2.37094787385
136 2.37086676973
137 2.37057302476
138 2.37064098512
139 2.370966597
140 2.37084124865
141 2.37092038211
142 2.37075871572
143 2.37123160675
144 2.37113685538
145 2.37198079129
146 2.37203402505
147 2.37174553252
148 2.37174414992
149 2.37202245102
150 2.37259240409
151 2.37276243184
152 2.37304015871
153 2.37383879437
154 2.37352082567
155 2.37441323183
156 2.37435168595
157 2.37453339066
158 2.37474354222
159 2.37478869167
160 2.37404795753
161 2.37435165379
162 2.37395216347
163 2.37316259548
164 2.37333109357
165 2.37364722514
166 2.37295132078
167 2.37298549525
168 2.37278023165
169 2.37277888057
170 2.37218883795
171 2.37128143647
172 2.3700634254
173 2.36963861425
174 2.36991829355
175 2.37001947419
176 2.36962051168
177 2.37062511119
178 2.3708024845
179 2.37064371482
180 2.37048202696
181 2.37018493303
182 2.37005457596
183 2.37056966472
184 2.3702594088
185 2.37024851386
186 2.36976027979
187 2.36989076512
188 2.36957716005
189 2.36953703908
190 2.36975316427
191 2.37036319097
192 2.37000478123
193 2.36945269928
194 2.3703769561
195 2.37040427878
196 2.37048961593
197 2.37043893734
198 2.37061738585
199 2.3704640966
200 2.37060690781
201 2.37042670547
202 2.37072855043
203 2.37083819001
204 2.37086920927
205 2.37094091756
206 2.37133674788
207 2.3715896506
208 2.37156629266
209 2.37159737165
210 2.3706240637
211 2.37151909702
212 2.37127475232
213 2.37131337241
214 2.37180310262
215 2.37225511069
216 2.37215567903
217 2.37244451613
218 2.37271159388
219 2.37213179564
220 2.37192696451
221 2.37274663177
222 2.37267785182
223 2.37258630316
224 2.37248126024
225 2.37207676571
226 2.37156670784
227 2.37134602302
228 2.37182357087
229 2.37192021057
230 2.37249479111
231 2.37176626279
232 2.37149731996
233 2.37130807581
234 2.37125957571
235 2.37118491997
236 2.37145374432
237 2.37140517036
238 2.37151155405
239 2.37086917204
240 2.37104590983
241 2.37090311937
242 2.37053819812
243 2.37062380441
244 2.37055665701
245 2.37015393291
246 2.37048718583
247 2.37085317841
248 2.37076969212
249 2.37105277101
250 2.3710877863
251 2.37098916558
252 2.37052455659
253 2.37111273029
254 2.37149295883
255 2.37119717206
256 2.37160728599
257 2.37123883946
258 2.37084904865
259 2.37074633019
260 2.37118760375
261 2.37128680191
262 2.37167174246
263 2.37222751894
264 2.37200876895
265 2.37205318307
266 2.372405221
267 2.37262114285
268 2.37277437136
269 2.37299167218
270 2.37329749011
271 2.37450157497
272 2.37533856231
273 2.37524600252
274 2.375111031
275 2.37516323696
276 2.37551912969
277 2.3760266712
278 2.37557350135
279 2.37515028109
280 2.37569969533
281 2.37547527379
282 2.37546641233
283 2.37525186533
284 2.37565796101
285 2.37595492837
286 2.37608416022
287 2.37586229247
288 2.37639147311
289 2.3762420944
290 2.3758166905
291 2.37573434286
292 2.37552467751
293 2.37629631797
294 2.37596703953
295 2.37576664744
296 2.37552010042
297 2.3749905111
298 2.37543912428
299 2.37551405135
300 2.37516509491
301 2.37620575494
302 2.37642978876
303 2.37598408941
304 2.37583193264
305 2.3758223573
306 2.37553564153
307 2.37525774533
308 2.37483125005
309 2.37490121603
310 2.37560201703
311 2.37493835422
312 2.37534835432
313 2.37511092108
314 2.37472582576
315 2.37440003722
316 2.37438862349
317 2.37443717893
318 2.3742662329
319 2.37332636351
320 2.37275756426
321 2.37241216796
322 2.3718991217
323 2.37155442993
324 2.37160017517
325 2.37223632079
326 2.37234323449
327 2.37195753184
328 2.37186304017
329 2.37195112516
330 2.37165884986
331 2.37251255762
332 2.37239014705
333 2.37211831265
334 2.37225774451
335 2.37188630792
336 2.37207982454
337 2.37223697548
338 2.37277350995
339 2.3734983053
340 2.37323639208
341 2.37316251635
342 2.37380934466
343 2.37365217456
344 2.37381748703
345 2.37378375152
346 2.37298951832
347 2.37244807434
348 2.37176986168
349 2.37126911437


==> latex_data/vae/mmd/svhn-unif.txt <==
x y
100 2.41745
101 2.41763
102 2.41761
103 2.4179
104 2.41754
105 2.41803
106 2.41835
107 2.41792
108 2.4178
109 2.41776
110 2.41814
111 2.41785
112 2.41847
113 2.41814
114 2.41874
115 2.41938
116 2.41911
117 2.41921
118 2.41891
119 2.41914
120 2.41925
121 2.41933
122 2.41913
123 2.41925
124 2.41848
125 2.41847
126 2.41883
127 2.41931
128 2.41905
129 2.41883
130 2.41909
131 2.4193
132 2.41892
133 2.41875
134 2.41855
135 2.41889
136 2.41868
137 2.41888
138 2.41834
139 2.41878
140 2.41861
141 2.41887
142 2.41893
143 2.41854
144 2.41864
145 2.41823
146 2.41804
147 2.41833
148 2.41831
149 2.41833
150 2.41839
151 2.41864
152 2.41879
153 2.41862
154 2.41821
155 2.41808
156 2.41827
157 2.41795
158 2.41828
159 2.41811
160 2.4186
161 2.41908
162 2.41898
163 2.41899
164 2.41881
165 2.41861
166 2.41879
167 2.41853
168 2.4189
169 2.41858
170 2.41913
171 2.41977
172 2.41994
173 2.41935
174 2.41929
175 2.41825
176 2.41817
177 2.41823
178 2.41751
179 2.41777
180 2.41863
181 2.41919
182 2.41851
183 2.41849
184 2.41833
185 2.41836
186 2.41861
187 2.41886
188 2.41873
189 2.41816
190 2.41859
191 2.41832
192 2.41866
193 2.41907
194 2.419
195 2.41983
196 2.41984
197 2.41933
198 2.41897
199 2.41859
200 2.41852
201 2.4184
202 2.41854
203 2.41879
204 2.41871
205 2.41846
206 2.41819
207 2.41856
208 2.41852
209 2.41872
210 2.4186
211 2.41926
212 2.41914
213 2.41934
214 2.41881
215 2.41874
216 2.41844
217 2.41813
218 2.41824
219 2.4183
220 2.41854
221 2.41815
222 2.41814
223 2.41763
224 2.41782
225 2.4183
226 2.4184
227 2.4181
228 2.41776
229 2.41802
230 2.41765
231 2.41768
232 2.41769
233 2.41812
234 2.41735
235 2.41667
236 2.41643
237 2.41536
238 2.41575
239 2.41576
240 2.41591
241 2.41587
242 2.41593
243 2.41656
244 2.41632
245 2.41675
246 2.41675
247 2.41647
248 2.41601
249 2.41571
250 2.41559
251 2.4155
252 2.41545
253 2.41561
254 2.41569
255 2.41607
256 2.41635
257 2.4162
258 2.41666
259 2.41677
260 2.41621
261 2.41627
262 2.41609
263 2.41588
264 2.41609
265 2.41612
266 2.4153
267 2.41571
268 2.4155
269 2.41543
270 2.41471
271 2.41385
272 2.41387
273 2.41413
274 2.41379
275 2.4146
276 2.41442
277 2.41431
278 2.41509
279 2.41489
280 2.41405
281 2.41375
282 2.41353
283 2.41317
284 2.41297
285 2.41324
286 2.41271
287 2.41273
288 2.41273
289 2.41274
290 2.41346
291 2.41312
292 2.4128
293 2.41238
294 2.41295
295 2.41292
296 2.41341
297 2.41325
298 2.4135
299 2.41335
300 2.4134
301 2.41354
302 2.413
303 2.41325
304 2.41383
305 2.41414
306 2.4142
307 2.41402
308 2.41427
309 2.4139
310 2.41389
311 2.414
312 2.41355
313 2.41367
314 2.41374
315 2.41355
316 2.41376
317 2.41388
318 2.41396
319 2.41393
320 2.41408
321 2.41445
322 2.41479
323 2.41506
324 2.41572
325 2.41563
326 2.4152
327 2.41529
328 2.41582
329 2.41563
330 2.41594
331 2.41508
332 2.41528
333 2.41493
334 2.41514
335 2.41551
336 2.41554
337 2.41625
338 2.41629
339 2.41609
340 2.41603
341 2.41597
342 2.41618
343 2.41546
344 2.41546
345 2.41429
346 2.41426
347 2.41461
348 2.41501
349 2.41563


==> latex_data/vae/mnist/pca/cifar-10_imagenet-cifar-10.txt <==
-2.915 1.48182 -0.52163
-4.45576 -0.612365 -1.60005
-0.211106 -1.96108 -0.495876
-1.06526 -0.261088 -0.404906
-2.68269 -1.25184 -0.999141
-1.86138 -0.267637 -0.303307
-3.6971 2.77571 -0.403539
-4.27626 -1.29254 0.881426
-2.25325 1.75626 1.07769
-1.64144 -1.00662 -0.145519
-1.96282 0.674658 -0.536777
-3.2698 0.27491 -0.156097
-2.27577 0.494727 0.141403
-2.6614 1.00327 -1.2503
-7.09204 2.47819 0.380153
-2.71342 1.57507 1.3212
-3.13633 -1.53712 0.137077
-1.76692 -0.721545 0.972251
-8.64842 2.57422 -1.17476
-2.78418 -1.20358 0.890844
-1.96245 -0.817439 0.0818496
-1.29973 1.96077 0.79465
-1.43989 -0.768691 1.03062
-3.35013 0.161638 -0.397329
0.0296294 1.52184 -0.271708
-5.29068 -0.871391 -0.027342
-1.97863 -0.697226 2.05945
-7.00701 3.30732 -1.23559
-4.01203 -0.512304 -1.13144
-0.173234 0.0646738 -0.7398
0.364113 0.190999 -1.81153
-2.66377 -2.29646 -0.580489
-5.68788 2.01088 -0.396507
-2.11596 0.964629 -0.382744
-1.64808 1.16613 -0.668958
-1.60143 -1.31745 1.09401
0.0150194 -0.769685 -0.0116408
-3.92775 1.00275 -1.20894
-3.02967 1.03618 0.349253
-3.90953 0.356755 0.531203
-1.80429 -0.461676 0.870776
-4.51262 3.28606 1.83277
-2.78653 -1.73118 0.97356
-4.21119 -0.692633 1.01104
-4.19192 -1.63594 1.98491
-3.07355 -3.00285 1.08287
-1.49035 -0.81257 2.39113
-1.33867 0.819509 0.34824
-2.41271 -2.12597 -1.0673
-6.02911 -0.0343407 0.687662
-3.71468 -0.292625 -0.497973
6.56803 -1.65557 -1.00368
-1.81757 -2.075 0.365566
-0.946645 1.95651 -0.169791
-4.2344 1.40437 -0.156717
-6.16123 3.49096 -0.165543
-1.57584 -0.502344 0.0522097
-3.02092 -1.66106 1.51467
-7.4049 1.41917 -1.22851
-2.23189 -1.30179 -1.84083
-1.04541 -0.326645 -0.00867773
-5.05675 -0.536382 -0.827778
-1.81576 -1.90787 -0.671895
-0.987011 1.34581 -0.780538
-2.36421 -1.45736 0.91522
-0.951408 1.487 -1.51941
0.466063 -0.270932 1.31072
-0.951333 0.472776 0.848715
7.81248 0.34268 1.51472
-2.08716 -0.449807 0.226243
-2.49933 -0.072572 -1.59238
-2.69383 -0.311431 -0.510316
-1.77715 0.961683 0.883289
-1.26803 2.56906 0.659257
-2.55984 0.264851 -0.416494
-3.02647 -1.58777 -1.09868
-1.15121 -0.381137 0.246682
-2.27441 0.359832 -0.51327
-3.42714 1.25451 0.529593
-0.598967 1.48438 -2.75002
-2.20187 -0.625075 0.58191
-1.19395 0.566748 -0.79159
180.778 0.680323 -0.487998
-2.83803 0.857936 1.09441
-0.884346 1.99145 -0.960531
-3.58705 3.2225 1.00443
-2.54123 0.795126 -1.14531
-4.64787 1.25325 -3.26563
-2.53043 0.319234 0.863039
-4.17403 1.72853 0.260659
-2.35332 2.82083 0.781617
-4.42758 2.09118 2.25346
-3.02005 -1.45326 0.596884
-0.847481 -0.530922 0.80283
-3.53037 1.7412 0.816316
-2.52972 0.979057 -0.211683
-3.35212 -0.943258 -0.140812
-0.596232 -0.962578 0.532958
-1.70715 2.31035 0.0188886
-3.96594 0.802204 1.71858
-3.67792 -0.410977 -1.44994
-1.99274 -2.26879 -0.715865
-2.58258 2.33013 0.212764
-2.29182 -2.51752 0.743357
-2.79945 0.555562 -0.11925
0.564557 3.06744 0.377395
-3.4378 -0.943351 0.716466
-0.823698 2.86001 1.58197
-3.61068 0.600748 -0.297653
-1.60704 0.0244016 0.392793
-2.75408 -1.47805 0.226815
-2.74016 -1.9968 0.217094
-2.86299 1.64521 2.19916
-0.868995 -0.0902373 -1.22756
-0.816864 -0.121 -1.82211
-2.09442 0.486044 2.06767
-2.6708 0.09646 -0.631136
-0.768334 0.0695311 -2.41101
-4.06647 0.118583 -1.21694
-2.18565 1.86159 0.174594
-3.22451 -0.408728 -0.269728
-1.5443 2.52444 0.0960058
-2.82678 1.23246 0.75504
-0.335578 -3.0524 1.45789
-2.77843 -3.20686 -0.330817
-2.91126 1.65838 0.00615516
-1.64956 -1.20232 -0.0196624
-5.01078 -1.34471 0.814965
-2.75642 -1.45927 0.652555
-2.2919 -1.74959 -0.241303
-3.39228 -0.341271 -0.401291
-1.99418 -0.41194 -0.276341
-2.0105 -0.348419 -1.26917
-3.11527 1.55418 0.553412
-3.32491 2.61151 -1.00102
-2.42128 -0.374772 1.23134
-2.95833 -0.235337 -0.717792
-8.01315 1.2132 -1.9286
-4.81054 2.57481 0.58703
-2.58602 -1.64155 -2.20366
-1.7327 -2.96742 0.710472
-1.74657 -1.00821 1.61939
-2.32054 0.466037 1.29794
-0.447749 2.2432 1.35367
-0.268387 0.911688 -0.0130083
-2.43902 4.01244 0.452378
-1.69707 -1.70901 0.836432
-4.73439 3.28432 0.784731
14.6166 -2.05743 -0.671916
-4.19728 1.68735 2.42558
29.1548 -2.38618 0.532545
-4.35532 0.214983 0.283338
-1.20317 0.733969 -0.0893365
-2.06294 -0.661275 -0.717272
-2.67746 0.647018 0.925828
-2.62229 0.627445 0.574968
0.0576083 -1.26972 0.352793
-4.52156 3.34003 -0.0535732
-0.077231 2.1096 1.24263
-3.04567 -0.276748 -0.661152
-2.59623 2.39169 -0.456867
-2.81451 -1.55439 -0.778537
-3.02245 -3.67547 0.656412
-1.95437 -0.386225 -0.715773
-1.81827 0.18686 -0.506089
-6.22233 1.7817 -1.73584
-0.393602 2.49762 1.23855
-2.70469 -0.448421 -1.40773
-0.193086 0.148819 0.267405
-1.35098 -2.30916 0.345477
-3.14012 1.44624 -1.61327
-2.13802 1.49577 -0.611431
-1.07614 -0.358548 -1.99831
1.19149 0.653969 -1.46076
-0.927595 1.25641 -0.0813899
-3.07589 1.13141 0.767896
-3.89042 1.14791 -0.565622
-0.565272 -0.743112 0.354131
-0.486494 1.53025 1.43778
-2.55461 -0.564739 -1.9343
-4.77524 3.26267 0.906602
-0.384253 0.14155 0.86419
-1.265 -0.207523 0.306503
2.00821 -0.995883 0.241079
-1.98162 -0.767407 0.870473
-2.76464 -0.80317 -0.30255
-8.4853 2.43931 -1.5224
-3.83299 -2.10338 0.837089
-3.09368 -1.41565 0.359131
-3.2942 -0.776656 2.27806
-1.51593 -1.61933 0.457653
-3.11594 1.76881 -1.79632
-3.68396 0.937199 -0.515134
-3.07449 -0.950674 0.0514428
-3.55557 -0.621757 0.329711
-3.67295 -1.52927 1.36426
-3.86478 -0.5392 -0.0479786
-0.785109 -1.40617 -2.27746
-4.64638 1.84611 1.07269
-1.23183 1.0362 0.259745
-0.542321 0.301471 0.545039
-3.78549 1.87887 0.38272
-2.85184 0.687102 -1.76069
-1.73948 0.222077 0.141304
-3.53114 -3.00923 -0.428962
-1.40129 2.78708 -0.0344688
-3.19139 0.138268 0.481451
-0.534289 1.63747 0.27448
-4.08726 -0.357523 -0.940588
-2.23826 1.48113 -0.497406
-0.61434 0.500475 0.024371
-4.14658 1.49687 -1.09297
-2.6434 -0.440808 0.00942937
-1.74139 -0.388794 1.11114
-3.09693 -0.241169 -0.933772
1.76151 -3.52318 -1.49498
-2.14944 -2.58651 -0.112445
17.2829 1.26635 -0.257702
10.5144 -3.82109 1.82215
-2.50849 1.35001 -0.0046915
-2.58809 1.05262 -0.00850347
-2.96624 3.04462 -2.21685
-1.35212 -1.91785 -0.577928
-4.40726 2.70274 0.258231
-1.95726 1.64457 -1.54557
-2.00233 1.23598 0.150023
-0.489321 1.13912 0.0522034
-6.5665 -0.0231059 -1.19686
-3.14868 -0.336307 0.399866
-2.34054 -0.273497 0.00660176
-0.216184 4.17246 -1.03819
-2.41707 1.47083 0.52497
-3.89707 1.02621 2.42418
-2.18936 0.26784 0.0949933
-2.76893 0.020525 0.270996
-2.56556 -1.33276 0.609576
-3.19494 -0.455234 0.641177
-1.66925 -2.32046 -1.29173
-2.67797 -0.52737 0.613062
-2.69242 -1.03399 1.78599
-1.01903 -1.26061 -1.08624
-1.94808 -0.285567 1.37908
-2.66953 -1.752 -0.161376
-0.520865 -0.0391763 -0.508255
-2.44471 0.805289 0.539297
-4.43817 1.15222 0.469976
-3.92992 -0.405157 -0.610138
-1.55782 -1.16042 0.163906
-2.84915 0.438019 -0.38464
-2.68475 -2.03134 1.35053
-2.27097 -1.71762 -0.284271
-2.80511 1.86427 0.837419
-3.32959 -3.82956 0.801091
-1.98023 -0.461559 -0.619668
-1.32353 0.2235 1.22015
-0.901391 -0.624237 -0.264227
-1.31408 -1.53385 0.516058
-6.39307 2.04558 -0.192722
-2.07563 0.0959016 0.246068
-3.50838 0.77779 0.436701
-1.90034 1.22714 0.432023
-1.75811 -0.502984 -1.25363
-2.01594 -0.277585 -0.0857761
-4.15782 -0.401181 1.17993
96.8471 1.24548 0.578864
-3.03352 1.76188 0.142567
-1.93439 0.942165 0.454321
-3.05293 3.19649 -0.415894
-2.65692 -1.05029 -0.119161
-2.53813 -1.95085 2.14765
-2.84706 -0.680814 0.16883
-9.69585 1.64308 -1.25532
-3.50168 2.12293 0.934598
-3.50869 -1.33538 -0.440219
-3.20412 -0.575521 0.409664
-4.68731 1.35323 1.94074
-2.57376 -0.686066 -1.02852
-1.84319 -1.36031 0.931451
-4.33851 -0.605748 0.433393
-2.8441 -1.24065 1.95269
-2.66243 -1.79531 -0.62996
-3.18749 -0.668029 -0.219844
-1.81515 -0.014888 1.86309
-3.61637 2.21678 -0.63979
21.907 -0.427956 0.74788
-3.02603 -2.74011 1.46137
1.10531 3.83587 0.155277
-2.63165 -0.252971 -2.22019
-3.13141 1.85006 -1.14583
-4.28385 1.8383 0.359835
-2.54146 -0.563718 0.371433
-2.1202 -0.616078 -1.23641
-1.42508 -0.210708 0.766129
-4.1339 -1.3221 -1.06301
-1.06928 -0.860902 -0.448878
-1.87328 -1.1636 -0.692528
-2.42455 -2.45164 0.516333
-2.15748 -2.39677 1.36894
-3.15695 0.441735 0.00208418
-3.20383 0.477042 0.454883
-2.20268 -2.08189 0.582463
-3.4321 2.27176 0.914347
-5.61328 0.843442 -0.0379402
-3.13795 -2.65491 0.494281
-2.49059 2.55581 -0.941463
-4.2051 0.870088 -0.625378
-2.14436 -2.50317 0.663744
-1.19204 0.121193 0.627042
-3.55783 -0.222957 -0.836586
-4.73317 -1.03656 -1.77914
-0.195974 -0.879148 1.13263
-1.55101 -0.646822 -1.55459
-2.26735 -1.56184 -1.00054
-2.09401 0.650889 1.64236
-1.78396 -0.76526 0.705002
-1.73936 0.468784 -0.387508
-2.64423 0.0322408 -0.0375401
-1.25616 -0.687208 -0.296467
-5.31116 1.13236 -1.53227
-1.82272 2.73674 1.48394
-2.01754 0.255651 0.0953696
-3.22794 -0.711751 0.811368
-1.88406 -1.05483 -1.31202
-3.61431 3.87498 0.155855
-3.34754 -0.283813 1.72379
-1.25887 -1.4271 -0.622
1.86691 0.616932 -0.275003
-2.90816 -0.173508 -1.09731
-3.73917 2.54999 -1.78599
-2.90901 -0.729341 0.305169
-1.44763 1.21897 1.34746
-1.3263 -0.750636 -0.202613
-3.23447 -0.333258 -1.18853
-1.58198 -2.10766 -0.427795
-3.4911 3.71637 -1.27678
-1.87327 0.970329 0.397324
40.8368 -1.44924 1.957
-2.00002 0.615914 0.717256
-2.05175 0.678629 -1.13552
-1.48847 0.754826 1.14843
-3.43163 -1.99238 -0.605678
-3.19641 -1.85944 -2.87734
-1.72575 0.257731 -1.42101
-3.48252 0.69604 0.0976812
-4.68681 0.415101 0.199444
-8.14824 2.21532 0.206704
-1.66472 0.269898 0.192793
-1.64764 -0.656539 0.292233
-6.12948 2.75352 0.889037
-2.02014 -0.545404 2.29818
-1.17395 -2.39057 1.28736
-2.60929 1.63552 0.559857
2.43068 0.285707 -0.224735
-0.626954 2.59599 2.09628
-1.19607 -1.6295 -0.437969
-4.37471 2.64702 0.407402
-3.61925 0.159646 -0.37977
-2.52906 1.86036 -1.58275
-0.299977 -1.61353 2.33473
-1.86921 -0.402658 -1.13435
-1.61917 -0.481481 -2.53205
-2.78981 1.5818 1.72309
-1.71345 0.133682 -0.825056
-1.07826 0.757521 -2.52012
-3.69342 2.85125 -0.202061
-1.28007 0.974806 0.193223
-3.0074 -1.86029 2.36657
-7.07414 3.02837 -2.26867
-1.32315 -1.01791 2.8828
-1.60416 0.911217 0.706895
-2.3895 1.00177 -0.0243921
5.33909 0.0775906 0.72907
-6.83369 1.64735 1.33979
-1.14239 1.10059 -0.579149
-1.82435 -0.252826 0.326661
-2.37462 -3.85909 -0.119594
-6.02691 3.28955 -1.85001
-1.30061 -0.647528 -0.165701
-2.56808 1.5692 -0.127046
-5.38546 0.817808 0.926753
-2.94119 -0.738688 -1.05051
-1.72305 0.259932 1.7888
-1.72371 -0.157512 -0.277074
-2.92109 -0.378699 1.10196
-1.82836 -1.49439 1.69046
-3.68406 -0.764676 -0.0711837
-1.32324 -1.19876 -0.28355
-2.60914 -0.567232 -0.825964
-1.24875 0.284229 2.36502
1.46244 -2.63427 -0.479057
-1.39457 -2.35469 -0.356241
-1.45614 2.716 -1.22943
-1.13714 0.182942 0.158362
51.158 -2.32068 -0.512186
-2.50072 0.695064 -0.473431
-1.16336 -0.00566191 1.16162
-3.45638 1.8122 1.70946
-1.91392 0.702779 -1.10765
-1.99556 0.0181457 0.745945
-3.35003 -2.41806 -2.37559
-1.51425 0.305929 0.44609
-2.34574 -0.215233 0.253594
-0.579943 2.20687 -0.19083
-2.18278 0.000252154 -0.492513
11.0147 -1.7474 0.0140702
-2.26005 -0.942849 1.62382
-3.93251 -2.24628 -0.19287
-2.09469 0.915107 -0.361635
-2.97692 -2.40865 0.553172
-2.95574 2.14289 -0.705067
77.4268 -0.0130247 -0.687437
-2.47115 0.519319 -1.21118
-1.39488 -0.0871369 1.07286
-0.346988 -2.45622 -1.68176
-3.49391 0.0585904 1.07835
-3.3147 -0.385312 -0.481376
-2.86151 -0.30636 1.62494
-3.71853 0.48115 -0.33565
27.8154 -1.72742 2.49002
-0.82133 0.365808 3.58924
50.0888 -2.36365 -0.591602
-4.04415 0.95435 -0.354503
-2.5599 -1.94991 -0.421383
-0.659503 -0.74499 1.00512
-1.10682 -1.02774 -0.767729
-1.82945 -0.803463 -1.56192
-2.62962 4.14441 0.817609
-2.05316 -1.39928 0.25834
-3.52065 1.15645 1.02498
-3.35689 -0.185825 -2.75006
-1.18812 0.880215 1.25268
-4.96286 0.505627 0.691927
-0.384539 2.36908 0.0192898
-2.10663 0.463107 0.336382
-2.49059 -2.46838 -0.319361
-1.40776 0.583675 0.112407
-3.45267 1.5355 0.333255
-3.50721 0.265032 0.309298
-2.023 -1.70252 1.29897
-4.81461 -0.256101 -0.127673
-3.63302 2.70338 -1.1604
-2.89052 -1.60122 0.502839
-6.06076 -0.333069 0.263199
-3.16268 -0.846199 -1.01897
-8.99851 2.85582 0.233233
-4.03603 1.80222 -0.637767
-1.986 0.270493 -0.478917
-2.71201 -0.150971 0.561834
-2.25608 2.10506 0.0108744
-2.07496 1.40501 1.05478
-2.42287 0.405391 -0.00764687
-3.11468 0.949413 1.52927
-2.89859 -2.40432 0.880888
-2.53348 -0.351477 1.05704
-1.48362 -2.72747 0.171442
-3.62107 -1.18164 -0.693998
-3.00399 0.0487401 -0.671694
-2.28241 -0.336969 -0.478313
-2.27162 1.64942 0.31982
-2.24623 0.292755 -0.778681
-2.19908 0.204054 -0.34861
-1.1075 2.17321 -0.324541
-1.09482 -0.710863 1.32814
-7.85468 1.30334 -1.84406
-4.66025 1.12107 -2.15725
-4.62048 -1.04401 0.265551
-2.79179 0.717717 -2.7599
-1.68749 -1.36755 0.0562314
-2.36358 -1.20336 -0.234676
-4.08928 0.0669743 1.51056
-3.36797 1.93727 0.997958
-2.47142 0.812838 0.0410552
-2.57881 0.761499 0.427327
-3.44572 -0.0620595 -0.17067
14.6719 -3.12424 -0.585305
-2.58975 2.84521 0.881914
-1.91252 0.775225 -0.123467
-3.42687 0.904112 -1.61282
-2.12018 1.12389 1.98694
30.9576 -2.5142 -2.2229
-1.69922 -1.69185 -1.83211
13.6765 -1.9596 -0.92289
-2.74998 0.530973 0.834515
-2.85448 -0.00832453 -1.75923
-4.44812 3.50278 -1.48008
7.6639 -1.32975 0.856342
-2.53272 0.165878 -0.351426
-1.59154 1.58511 -1.24917
-1.66239 4.38371 0.47864
151.175 1.5651 2.5083
-2.40587 -1.89083 0.388927
-2.98789 -1.53514 -0.775162
12.7857 -0.960649 -1.94353
-0.766375 -0.37055 0.698986
-2.57706 -1.72713 -0.52544
-1.36749 0.750861 0.613394
-4.23992 -0.658543 0.0620758
-1.68204 0.0394296 0.2763
-2.71245 1.0704 -1.40004
-2.10956 -1.44408 1.00244
-1.88355 -0.338989 1.52471
-3.17704 -0.158944 -0.00525963
-1.29346 -0.273329 -0.155286
-1.64509 1.1146 -0.432003
-1.58337 -0.0113695 0.0214342
-3.14149 0.067308 -0.533634
-0.252262 -3.44875 -1.47436
-0.289326 -0.222221 -0.0853385
-2.85805 1.70989 1.38169
-4.27204 -1.48989 0.438236
-3.35998 1.1543 0.719848
-2.97417 0.858726 0.999974
-2.16784 -0.46254 -0.889974
-2.25704 2.2495 1.4731
-0.987083 -0.373572 0.814088
-1.00055 -0.685595 4.01323
-2.54224 -0.574665 -1.55838
-2.73799 -0.11566 1.26517
-2.49886 0.373147 1.13438
-2.47464 1.93133 -0.357595
-1.52412 -1.93547 0.535256
-0.814164 0.720552 1.5454
-0.870877 2.46307 1.48332
-2.05663 -1.08512 1.39758
-0.735343 1.04321 0.620193
-0.877078 1.6015 1.76261
-2.18063 0.446491 0.689551
-8.46036 1.93899 0.114504
-3.85981 0.215104 -2.19377
-1.03879 -2.92163 -1.75575
-2.79026 0.224459 1.60734
-4.46252 1.25975 -1.77052
-1.35876 1.78887 -0.0985444
-0.85437 0.965057 -0.0547826
-2.17863 -0.908846 1.23783
-2.68896 0.948416 -0.918159
-1.12026 -2.31761 1.78118
-1.94927 1.24534 1.37688
-0.617995 0.208404 0.849501
-6.64126 3.46833 -2.47573
-2.79884 1.61592 -2.44971
-2.62741 -1.33448 -0.738647
-3.43705 -0.400756 -0.845924
-1.81085 1.48737 -0.00660526
-3.49878 -0.391943 0.887434
-2.77597 -0.958438 0.267956
-3.57353 0.71346 -0.967287
-1.93727 3.64376 -0.568999
-2.30774 -0.614423 -0.830814
-1.9836 -1.00406 0.757221
-1.35779 0.363878 0.678725
-1.80665 0.715207 1.30587
-1.95136 0.44929 -0.700876
-3.19417 -2.70396 0.453821
-2.12245 0.0186139 -1.18791
-3.1842 -0.26328 -0.231423
-2.0165 0.83475 -1.33739
39.7398 -1.61108 0.150406
-2.03498 4.35375 0.0286558
-2.81169 -0.814465 0.277829
-3.25774 1.50891 1.01678
-2.54099 -2.2806 -1.02243
-1.93128 -0.817044 0.109118
-3.87773 0.0324351 -0.260078
-1.70009 -0.456548 0.467935
-1.51615 2.43422 2.30866
-4.22933 3.50555 0.482168
-3.30116 3.30518 -0.213326
-3.09863 3.20299 1.61871
270.682 4.89907 0.891762
-2.3969 -1.06687 0.789402
-3.13607 -1.03986 1.03347
-3.6406 0.487502 0.458083
-3.78531 5.10043 -1.8625
-1.78643 3.11029 0.910635
-1.93512 -2.10548 -0.0147119
-0.797235 -1.33627 -0.810855
-4.33786 -0.265315 0.583458
-2.07148 -2.84128 -0.942424
-2.29774 3.51871 -0.249218
-3.01508 2.49412 -0.349643
10.5367 2.27867 1.24144
-1.70166 0.272347 -0.886154
-3.34072 -1.28814 0.547541
-3.95188 1.45473 0.857787
-2.41296 -0.0297247 0.494085
-2.19816 -0.853987 -1.06583
-0.155179 -0.603932 -1.3442
-2.89086 2.37402 -0.283085
-1.27537 -1.56318 -0.0414684
-2.83052 -2.41262 1.20692
-4.71619 3.04389 -0.362028
11.5986 0.163616 -1.51228
-2.03225 -0.871253 -0.158207
72.1176 -1.92552 -0.893528
-4.44787 0.798102 -1.16642
-0.0133939 0.070688 -1.82533
-3.69782 -1.17534 1.68577
-1.82258 -0.341945 1.27702
-8.35635 5.2607 0.267342
-2.50206 -0.809008 0.383779
-2.19577 0.541734 1.15153
-2.13714 0.362681 -0.148972
-0.0371467 2.36805 -0.440244
-0.180767 -0.658551 -2.83613
-2.98507 -0.37009 0.424777
-2.03177 1.73054 0.301325
-3.23924 1.26067 0.161629
-1.83526 2.1988 -0.166704
-2.97818 2.4579 -0.753498
-1.69703 0.249263 -0.722001
-1.79602 -0.259091 0.122773
-8.54057 2.78764 -0.546548
-1.81846 -0.121374 -0.134804
-3.36656 0.0885718 0.720686
-2.31569 -0.120937 0.47098
-4.38575 0.109404 -1.47803
-9.37024 3.28325 0.866437
-4.73513 -1.66405 -0.142183
-1.43464 1.85317 -2.21723
-4.35514 0.342646 -0.898783
-1.53562 -1.0294 -0.817701
-2.11501 0.875066 0.476776
8.84758 -1.55245 -1.49272
-2.31419 -1.89152 1.6407
-2.57634 0.265572 -1.35477
-0.678572 1.92335 1.07322
-1.6085 -1.58522 -0.964039
-3.54477 -0.579014 -0.864557
-3.41709 0.475284 -0.644682
-4.12131 -0.743818 2.18323
-1.86772 -0.705063 -1.6845
-1.52359 0.2015 0.807698
-2.34311 -0.746949 0.574106
-0.804904 0.489406 -1.23679
-2.75674 1.72286 -0.262498
-3.7821 1.4275 0.152421
-5.50008 2.47276 2.2579
-2.48633 -3.99225 -0.67035
-3.0025 0.529523 0.564299
-0.905457 -0.957996 -1.54536
-1.59122 -0.0383419 -0.248238
-1.30252 -2.99156 -0.739908
-1.92251 -1.10531 0.402283
-1.57492 -0.510715 -0.154066
-1.89269 0.811808 -2.47797
-0.892634 0.582504 -1.05933
-1.97853 -1.02602 0.0248047
-5.99096 3.0046 -0.52526
-4.17898 -1.17841 -1.21139
-0.609655 1.05758 -0.676409
-2.49436 -0.670515 0.775599
-8.06165 3.99284 -1.18851
-0.29255 0.508833 0.715767
-2.50093 0.565282 -1.42009
-6.47679 0.247452 0.134388
-2.76851 -0.583136 2.0392
-1.67402 1.09561 -0.944708
-5.25737 -0.773448 -1.23619
-2.80969 0.257282 -0.829498
-1.6035 -1.22902 -0.459163
-2.70767 -1.91172 -0.425383
-0.314822 -0.319929 -0.497539
-3.57298 2.98239 -1.9039
-1.15389 -2.07918 -2.27839
-2.12794 -1.40752 0.17719
-2.66564 -0.11803 -0.0739269
-4.67328 0.281049 -0.315584
6.33597 -2.63488 -0.0595642
-2.70635 0.438716 0.853688
-3.5765 1.80456 -1.60225
-3.37651 0.811965 2.1721
-2.96112 1.00003 -0.222002
-3.44534 0.86409 0.150773
-2.10609 0.198137 -0.848389
-1.24451 -0.620799 0.299715
-2.81508 -2.03366 0.842179
-1.30704 1.97242 -0.836301
-2.28943 -0.21412 1.54726
-2.93806 -0.069911 -0.391768
-2.19349 2.21829 1.78445
-2.2392 1.57746 1.0298
-3.02065 0.68141 3.30672
-0.984378 0.110547 1.5876
-4.91575 0.488039 0.870593
-0.644138 0.503907 -1.0917
-4.90258 1.86247 1.24723
-1.24009 0.182698 0.184265
-3.56414 -1.10489 0.603313
-0.838278 -2.60135 1.79753
-1.81352 -0.800883 -1.50745
-1.55006 -0.217176 -0.370027
-2.50654 0.818029 -1.2831
-2.29181 0.408446 0.0385637
-3.47912 1.06096 -0.505228
-2.81844 0.581084 -0.122762
-1.49466 0.420505 -1.13413
-1.32341 1.09533 0.0545391
-1.06358 -1.81184 0.397331
-1.88607 3.93024 -0.341355
-1.60642 -0.102175 0.84775
-3.65829 1.00909 -0.642428
83.4472 1.0759 -0.831376
-2.8203 -3.37923 0.99023
-1.6642 0.876913 -1.50255
-2.26716 0.715868 1.22235
-3.69317 1.80247 -0.355111
-1.74283 -0.598706 -0.77077
-1.94487 0.666886 -0.802561
-3.40062 2.04608 -0.775129
-2.68052 -0.13427 -0.354825
-1.48769 -1.4925 -0.117455
-2.58026 0.531503 -0.788968
-4.02553 1.28437 -0.897698
-1.80585 0.0223256 -1.03701
-3.6216 -0.867094 -0.294305
-3.31728 -1.07812 0.960405
-2.77104 1.45176 -0.435597
-1.29382 -2.34555 0.575736
-2.50835 -0.772744 -0.925028
-2.18633 1.41868 -0.601784
-4.46249 -0.966799 3.14041
-3.01145 3.20524 0.645965
-1.7364 -0.857438 0.444436
-1.28214 0.273042 0.280969
-0.601868 0.168521 -2.39297
-2.40895 2.10922 -1.33566
-3.05314 1.09256 -0.804942
64.5515 -0.817896 1.59448
-2.61826 0.474981 0.556256
-2.66839 -2.21185 -1.5436
-2.53945 -1.00539 -0.347331
-2.28321 0.490431 0.135407
-1.6488 1.31721 0.448614
-6.05686 0.542277 0.343626
-1.90406 1.40341 -0.570335
-3.55734 -2.1011 -0.0860281
-2.08872 -0.091702 -0.628285
-2.3572 5.51725 0.306777
-2.16027 -0.55244 0.103349
-5.47527 1.45228 -0.597971
-8.02697 2.37278 -1.37237
-6.06845 2.04794 -1.80553
-1.21175 -0.0905847 -0.275829
-1.80572 1.67142 0.226465
-2.20597 0.565927 -1.05459
-3.82129 -0.777526 -0.077791
-2.58429 -1.24206 0.00684189
-1.00044 0.665689 0.328838
-3.82523 1.27823 0.29173
-1.50417 -0.387246 0.362578
-2.35488 -2.01955 -0.856003
-3.3318 -1.94093 0.155135
21.2095 -0.705052 -0.828533
-0.958614 0.79371 0.0938863
-0.932017 0.761178 -2.35617
-3.32564 0.567878 0.566485
-0.0729964 -1.81542 0.743945
-2.0686 -0.559888 -2.76828
-0.971169 -0.592611 0.962741
-0.970287 -2.81911 0.940413
-1.838 4.54481 0.659543
-2.71401 0.242479 -0.460843
-2.39196 0.746389 1.21279
-2.79949 -0.212569 -0.8468
-2.66783 0.629265 0.296636
-0.65386 1.47627 -1.7875
-2.91158 3.26036 0.967
-3.89753 -0.337615 1.04819
-0.906122 -0.070652 0.225932
-5.49065 1.74614 -0.952422
-3.39117 2.46933 1.46984
-1.95276 -1.32615 -0.971599
-2.48628 0.988224 -0.291042
-2.01942 1.28565 -0.205846
-3.18384 -2.58386 -0.609159
-1.48811 -1.45233 -2.14671
-2.06158 -0.973344 -0.165305
-2.11584 3.03489 1.62533
-1.12204 -1.83388 -1.68552
-1.42218 0.889416 -2.45363
-5.63788 -0.136585 -2.02576
-3.29357 2.99088 0.660229
-2.4515 -1.98041 -0.85878
-1.59503 -0.172619 0.783941
-2.56973 -0.397134 0.377943
-6.86335 3.12422 0.256368
-1.22373 -1.72222 -0.541949
-4.23123 2.72544 -0.213275
-2.32018 0.205743 -1.15754
-3.8808 1.88148 1.33185
-1.59768 -1.56949 0.657297
43.1632 -0.759876 -0.562369
-2.80796 2.49099 0.741192
-3.8403 1.51735 -0.250054
-2.1446 -1.38039 -1.01401
-2.47543 1.71231 -0.492578
-5.73821 2.78127 2.00962
-2.92629 -2.8452 -1.23976
-2.26437 -0.406106 -0.60444
-1.68234 0.737124 -0.918847
-4.0518 -1.12643 -0.5736
-1.84103 -1.38608 -1.05072
2.81458 -1.422 1.3594
14.0115 -1.26109 1.49433
175.547 1.87316 0.362007
-3.28633 1.78673 -0.949126
-1.01791 -0.711738 -1.43949
-3.45969 3.45523 -0.489404
-1.42778 0.628775 0.313073
-4.15955 2.0298 2.16013
-2.74188 0.208364 -0.389823
-1.95045 -0.397256 -1.16419
-1.42318 1.34836 0.818317
-0.741243 1.7433 -0.309899
-1.16899 -2.20552 -1.63475
-7.51662 2.65465 -0.11929
-3.33324 -0.888972 -0.744849
-1.96437 -1.07721 -0.178978
-3.12345 2.15891 -0.862977
-3.53771 0.254704 0.154569
-4.9686 2.08718 0.0948912
0.119524 0.0973816 0.39999
-1.30111 1.55143 0.87519
-1.3148 -1.91121 -0.443887
0.468898 1.0627 2.6557
-2.67591 0.677325 0.52758
-2.7903 -1.41269 0.680897
-3.31323 1.43361 -0.158027
-1.92779 -0.558403 -1.93858
-3.30191 0.809854 0.601906
-3.59054 -0.787215 0.395916
-2.29766 1.4544 -0.107284
-2.7363 -0.918794 -0.78481
1.89771 2.12817 0.812044
-4.52284 1.22409 -0.504553
0.0491885 -2.24721 -0.877995
-2.36303 1.1281 -1.57798
-4.13475 1.59459 -2.51649
-2.67659 0.337849 0.0932379
-1.35846 0.310766 -1.10888
-5.54183 1.18016 2.28935
-2.40893 2.32555 -0.44905
-4.42419 1.23965 -1.60926
-1.98007 -1.09521 0.834572
-3.43091 0.925125 -0.947401
-2.439 -2.14277 -0.51445
-0.762572 0.977216 -1.15788
-2.1423 0.347801 0.960406
-3.52614 1.89158 0.499969
-0.261943 -2.23511 -1.23503
-3.05392 -1.22978 -0.109231
-3.16153 -1.6041 0.349374
-2.06447 1.62489 0.853101
-1.10723 0.192113 0.229342
-2.97572 -1.04501 -0.531347
-2.37067 -0.217911 0.081626
-5.63123 1.11531 0.0984694
-3.55419 0.469279 -0.114155
-3.02864 -0.581212 0.400082
-4.68321 -1.17722 -2.86914
-5.24592 0.840634 -1.28794
-2.65868 -1.5002 0.41234
-3.48164 1.39451 0.0459387
14.7293 0.607706 -0.797965
-2.98258 2.38168 -1.33992
-3.65901 1.13618 -0.968291
-5.14473 -0.781926 -0.268731
-1.24117 -2.35134 -0.228752
-3.41786 0.92269 -0.973751
-2.79515 0.149087 0.338789
-1.37522 -0.199447 -1.11356
-2.28383 2.02542 0.107718
-0.396581 0.972324 -0.135032
-1.4669 -0.111376 0.781017
16.4593 1.60442 -0.107353
-1.6843 0.258966 0.698985
-1.16997 1.08974 0.142861
-2.48401 -2.21509 0.480779
-3.52797 1.9517 1.65715
-7.02774 2.24193 -2.18321
-2.6278 -1.26985 1.00903
-2.68696 -1.00528 1.02722
-3.26376 -0.121982 0.278127
2.93729 -0.834186 1.42202
-1.96218 -1.87284 -1.37367
-3.29644 -1.62574 -0.757494
-2.87539 1.78676 -0.843624
-3.76236 0.306008 -0.786916
-0.677573 -0.108583 -0.931952
-1.98399 -2.43459 0.469269
-1.74122 0.901104 0.0745997
-1.54366 1.61316 -0.0081866
-2.96813 -1.27931 0.177911
-2.37125 1.69473 -0.932414
-2.63348 1.01883 1.41025
0.151815 2.39939 1.62043
-2.27221 -0.499232 0.562674
-7.24115 3.28184 1.19738
-2.75225 -0.753625 -0.28077
-2.98734 -0.176607 -1.1185
-4.25585 -1.62861 0.840513
-2.56451 0.854934 -1.22137
-1.32289 -0.802353 -0.497186
-2.20586 0.551576 -2.27919
-2.43186 0.478799 -2.61838
-0.523962 0.350016 0.851016
-0.154825 -0.199719 0.121202
-2.15303 -0.797064 0.514615
-5.7124 0.924896 2.27408
-3.88626 -1.00811 -0.309179
-1.42201 -0.679993 -1.35312
-2.23945 -0.710456 2.67871
-2.71587 -1.21036 -0.748943
-2.11993 -0.423659 -0.182867
-3.28799 -0.43441 1.9291
-1.66318 3.02721 2.50361
-7.47366 1.81752 -0.162826
-4.64654 0.552838 0.578751
-3.01195 0.919812 0.237882
-2.73577 2.54385 -0.659366
-3.08066 -0.179416 0.734537
-2.10359 -2.65082 -0.0531877
-2.95126 1.09068 0.366232
-2.93411 0.602636 -0.0337002
-6.32452 3.24674 0.489846
-0.92144 0.0905236 0.711987
-3.26495 3.10517 -0.929265
-2.61084 1.69304 1.91092
0.188056 -3.21569 -0.0903484
-3.48864 0.354649 -0.563276
-2.55499 0.357718 1.47906
-1.94702 0.932729 1.54239
-3.04405 2.68123 1.58423
-3.00304 -1.88614 0.582341
-2.24573 0.566154 0.311517
-4.3271 1.43981 -1.08087
-4.28701 1.6707 -0.97905
-1.92445 0.0306837 -0.534584
-1.28466 -5.07207 -1.62881
-2.10463 1.37319 1.4116
-6.67896 2.27353 0.0572536
-1.75937 -0.489952 -0.247084
-2.43221 -2.50341 -0.581144
-3.28555 0.764023 1.54688
-3.34283 0.241623 1.8751
-1.78314 0.230145 -0.103936
-2.99429 0.342612 -0.451365
-4.55014 0.0556883 0.894678
-4.47633 0.24843 -0.453936
-2.87539 -1.64189 0.407245
-2.81147 -1.35666 -0.751934
-2.31924 2.18556 1.10851
-0.908363 0.419025 0.748459
-2.13316 0.281788 -0.243066
-3.73305 -1.85 0.595708
-3.64284 1.45962 -0.0172828
-1.94677 -0.0199062 0.0671426
-2.33727 -2.41526 1.2284
-3.6137 2.07843 0.793353
-1.78235 -0.569917 -0.330549
-1.9146 0.0653194 1.60021
-2.82265 1.03409 -1.05035
-1.48436 -2.64116 -0.249796
-2.76223 1.74406 0.564153
-2.7637 0.150288 -0.278183
-3.19797 -0.88005 0.419466
-1.62215 0.835333 -0.126082
-2.57456 -1.7433 -0.678908
-0.743169 0.809927 -0.989587
-2.16918 0.101259 -1.91099
-3.27997 1.31754 -0.254703
-4.20737 0.0792652 2.18673
-2.70223 1.92853 0.637176
-3.93274 1.67371 -0.153348
-2.61864 -1.99869 -1.30272
-1.03489 -1.29718 0.728587
-1.49201 -0.251005 0.0740715
-3.47991 3.77089 0.614107
-0.13936 0.237532 1.01311
-2.90141 -0.872343 2.7516
-7.05181 2.45668 0.346569
-3.91111 2.67058 -0.851922
-2.61398 0.557836 -0.667739
-1.25421 -0.15417 -0.390831
-3.52718 3.9753 -0.362807
-2.49727 -1.10681 0.36162
-0.663368 1.54521 0.975595
-2.42367 -0.341894 -1.03649
-2.47694 0.173123 0.393129
-4.7091 2.26369 0.0140101
-4.13805 0.775719 -0.920557
-2.7128 -0.2657 1.34024
-2.12788 0.829559 -0.645111
-4.02999 -0.282718 1.09264
-0.5756 -0.512937 0.213307
-2.3791 1.43049 2.11766
-1.10171 -0.840628 -0.53444
-2.49075 1.12385 0.101534
-1.50131 -1.23303 2.36148


==> latex_data/vae/mnist/pca/cifar-10_imagenet-imagenet.txt <==
-1.61798 -1.7879 -0.915206
-2.34114 0.0180651 -1.5
-2.84446 -0.273944 -0.0380344
-4.25278 1.43623 -0.297183
-1.12959 -0.597926 -1.78743
-3.31428 -1.30794 -1.5023
-2.73116 0.499494 1.0104
-0.943373 -3.61877 0.153494
93.1107 -1.8159 -0.874571
28.6752 -2.53394 -0.249132
-2.57946 -2.73494 -1.3458
-3.22208 -2.28129 0.551432
-2.65517 -1.64678 0.873247
-2.62028 0.227692 -1.3459
-0.985883 -0.309829 0.277048
-0.922833 -0.670317 2.51609
-3.3514 -0.43408 -0.0740863
-2.96271 0.3585 2.22858
-2.59886 0.76486 -0.699496
-1.85476 -0.656779 0.997989
-2.32289 -1.61496 1.38412
-1.07228 0.409196 -0.990574
-3.54781 2.37201 0.0935808
-2.73603 0.682057 0.997565
1.14343 -2.24859 2.17903
-1.1667 -2.3676 1.0081
-2.8637 -0.723169 -0.679187
-2.52817 -2.93539 2.3508
-1.24301 -0.958294 0.104746
-2.12189 -1.58044 -0.0688715
-1.927 -0.929678 0.596969
-3.15309 -1.08222 -0.53227
-2.69493 -0.0246431 1.3455
-4.43254 2.11801 0.748161
-3.1454 0.218125 0.860901
-1.34575 -4.13537 -2.12795
-1.01055 0.749733 1.20289
-3.20908 3.92485 -1.58264
-1.57767 -1.57393 0.644453
-2.54378 -2.31079 -1.45783
-2.9469 -1.74012 -0.358327
-1.52982 0.422285 2.03365
11.4816 -1.76402 -1.24686
-3.10182 -1.56357 1.39504
-4.31947 2.6994 1.41517
-2.71392 -0.454153 1.76428
-2.78659 -1.7777 -1.53594
33.4189 -1.66449 1.30725
-2.51367 1.28882 -1.57535
-2.12338 1.01108 -1.27709
-2.7036 -2.26439 -0.0604342
-3.58228 -1.25825 0.346085
-1.53552 -0.691031 0.861965
-2.775 -1.16351 -0.402803
86.9165 -1.30426 1.16536
-4.90454 4.06839 0.962765
-0.880646 1.07764 1.11379
-3.01694 0.852443 -0.675691
-2.94795 -0.96764 2.9374
-1.99952 2.68556 -0.230099
-2.59708 1.24036 1.84891
-1.65758 0.0727656 -0.541578
-2.3144 0.129869 -0.650779
-1.96511 -0.446965 -0.923463
-4.0603 -0.891702 -0.435304
-5.67115 1.68358 -0.851536
-2.43506 -0.140457 1.34611
-1.60702 0.570593 -0.840915
-1.69852 1.07254 -0.121751
-3.04181 -0.612447 0.195864
-6.51894 0.382123 -0.197914
-3.31587 0.0945899 -0.674816
-2.68289 0.629353 -0.720919
-5.35499 0.661828 -1.96233
-1.69598 0.798624 -0.121273
-2.55837 -0.00605291 0.307049
-1.02693 1.27147 -0.447183
-2.84504 -0.179143 -0.217917
0.954813 -3.73939 0.290307
-5.12362 0.350498 0.291752
-10.3077 1.4747 -1.7203
-2.06653 -0.534101 -0.184072
-2.0512 -0.804946 -0.0239333
-1.69056 0.524472 0.5968
0.873537 -0.756141 -2.02503
-1.7277 1.30545 1.39326
-0.534289 0.122256 -0.260209
-3.40798 0.236101 0.222567
-2.13854 0.297472 -0.0945657
-2.16502 -1.07501 0.0869176
1.0693 -1.20993 -1.41063
-3.26126 0.0507315 -0.416184
-3.31122 -0.625036 0.183246
-2.74405 -2.92077 -0.342605
4.77511 1.11636 0.151599
-2.53738 1.85227 -0.823565
-3.14436 1.04658 -1.09941
-1.69878 0.463468 -0.0926116
-0.58514 0.373338 0.100343
65.3006 1.7963 -1.06784
-1.25575 -2.42994 0.786538
-2.89835 -2.02645 -0.841874
-2.12908 3.73437 2.99657
-1.47766 -0.803353 1.02935
0.125194 -0.713518 -1.66149
-6.04865 1.3733 -0.897143
0.0862051 -1.23673 -0.392056
-1.78674 3.26128 -1.10084
-0.918458 2.64347 -0.19834
-0.982883 0.616528 1.84425
-2.10144 -2.07434 1.62092
-2.97423 2.19447 -0.878096
-0.995021 1.32475 -0.490065
-3.55128 2.46538 1.2873
-2.97653 1.03949 0.0999625
-1.64614 -0.561157 -0.499806
3.84478 -2.68289 1.39375
0.602213 1.81135 1.0011
0.151211 0.641489 0.366751
-0.608839 -1.40187 -0.724911
-2.41346 1.45855 -1.89555
-2.33429 -0.710452 0.524738
-1.15027 -0.303576 -1.47978
-0.0714255 1.23574 -0.334901
-2.99541 0.526703 0.331491
-3.30491 -0.571336 -0.0992462
2.10005 4.44901 -0.226226
35.3106 -1.21481 1.42625
-1.32338 1.08371 0.61083
-0.812857 -3.83874 0.902813
-2.18204 2.09868 -0.710232
-1.24047 0.327801 -0.0654802
1.02344 -2.77791 0.607328
-2.23783 -2.59795 1.54507
-0.431476 -2.25047 0.890485
-2.52083 0.0479408 0.948106
-3.48562 0.0455467 0.253433
24.1213 -2.06887 1.70674
-2.38116 -0.343087 0.150114
-3.57542 0.380409 0.680606
-1.02448 -0.0345575 -0.710625
-5.20281 0.761891 -0.513018
-0.272997 -0.355332 -0.00681638
-2.62022 -1.94662 -0.70424
-1.64837 -1.76027 -0.0344039
-0.0229161 0.524843 0.025072
-2.85268 1.26122 -0.101667
-2.37533 -2.39664 0.426366
-3.42497 3.348 -0.990897
-0.919828 0.186243 1.74386
-1.84838 -0.903279 0.553287
8.09724 -1.00984 1.06446
-1.82966 -1.08956 0.0536522
-2.93037 -2.83601 -1.11753
-2.88403 -0.426438 -0.0299968
-4.14595 0.368148 -1.24266
-0.519972 0.22113 -0.95682
-1.10157 0.566151 -0.432539
-3.98766 1.52994 -0.823216
-2.76915 0.563799 0.339541
-0.355562 -0.314048 0.191492
-1.91902 2.51087 -0.481738
24.4926 -1.65212 -0.761382
-4.36269 0.935867 1.66806
-0.369744 3.39749 1.8043
-2.65211 -2.53187 1.33369
28.5846 -2.05579 -2.66655
-3.2448 -0.33997 -1.75196
-0.59878 -0.505922 -0.0290644
-3.05307 0.094107 -1.22588
-1.00455 -0.949769 0.494651
-2.37971 0.0624222 0.0684448
-2.7654 0.645652 -0.212228
-2.23907 -0.293925 -0.971307
-1.83768 -0.532011 2.06311
-3.7814 -1.03674 1.02554
-0.865494 -0.543116 0.334584
-1.34159 -0.48862 1.6925
-2.99818 -0.395477 -0.384068
-3.91205 0.95564 1.10769
-1.92091 3.57088 -0.34048
-1.23399 0.405091 -0.449189
-1.10583 -1.82559 1.98729
-0.817953 0.739494 -0.238789
-3.97258 0.559434 -1.5292
-3.06568 0.416204 -0.283751
-2.98266 -0.603083 -0.806181
-1.7329 -2.12032 0.602697
-3.01727 -1.28916 -0.0967856
-2.80139 1.93303 0.891562
-2.63704 -2.08656 -1.38163
-2.03428 0.690937 0.415771
-3.51771 -1.77546 -0.00900868
-2.42025 -2.39843 0.179101
-2.52368 -0.347976 -0.365092
-1.75915 -1.6829 1.0456
-3.1953 0.154032 -0.200614
-2.28236 0.369585 -0.627613
-2.01864 -2.83673 1.7862
-1.2163 2.03084 0.309376
-1.9328 0.55892 0.647303
-0.667062 0.442499 -1.91755
-2.51705 -0.247913 -1.83303
-2.54261 0.744319 1.72537
-1.43287 1.54915 0.368897
-4.24598 -0.502518 -0.519688
-2.7008 -2.15727 1.29711
-3.69542 -0.0587126 -1.22494
7.48574 -3.17391 0.810166
-2.44899 0.736638 -1.26594
-1.1458 -0.432842 1.44056
-0.183472 -1.56543 -0.0633746
-1.76597 -1.0106 0.458689
-3.33114 -0.268039 1.4088
-1.39696 -1.69203 0.760725
-2.33512 1.55957 0.306274
10.4038 -2.98495 -0.774043
-3.47589 0.93003 -0.133207
-2.54843 2.00437 0.922671
-1.69016 -1.85449 -0.823917
-1.17903 -0.668093 0.937037
-4.17164 -1.41441 1.29024
-2.19611 -1.74686 -0.345845
-5.19993 0.0607747 0.7918
-1.12083 0.815745 -0.387631
-1.70602 -1.08941 -0.881141
-2.83154 -1.57307 -2.01743
-3.17771 0.740971 1.0919
-1.48324 1.90991 -0.2252
-1.026 -2.29882 0.371717
-0.29789 -1.24509 -0.796331
-1.75692 -1.19549 1.12839
-1.64977 -1.14156 -0.282845
-2.92207 0.546013 -0.00114893
-2.49813 0.512111 -0.244065
-1.14832 1.05453 -0.12811
-3.53126 -3.51337 1.24761
-2.9946 2.43849 -0.0805148
-2.73207 -0.898365 -1.91515
-2.63817 1.6192 -1.07768
6.27665 -0.617276 0.261459
-6.43378 2.01105 -0.0838406
-7.06439 -0.326175 1.85844
-2.06381 0.543528 0.204304
-3.18495 3.24214 -1.45192
-3.57923 -1.31701 1.12399
-2.73907 3.77789 -0.0879111
-3.53057 1.34127 0.838563
-3.24581 -1.36417 -0.414166
-4.15758 -0.366558 0.229984
-3.20542 4.07293 -0.0761385
-3.547 -0.0749234 2.8917
-2.65659 -1.96688 0.644602
1.55679 -0.149538 -1.13326
-1.60306 0.481116 1.77784
-0.0276593 -2.34151 0.546483
217.678 0.422403 -1.17538
-2.4611 -0.117969 2.00706
-2.35485 -1.27111 -0.950531
-2.37245 -1.94136 0.601216
-2.75288 1.53299 1.20626
-1.3432 -0.0527267 -0.30402
43.4424 -1.06171 -1.1931
-3.9544 1.54391 -0.15877
-0.948654 0.355669 1.54366
-2.79807 0.972043 0.124441
-1.5597 -0.213179 0.591858
-1.99917 0.882409 0.667484
-3.1309 -0.512186 -0.236428
-2.05796 -0.138859 -1.01334
-2.98452 -0.774041 1.3224
-3.2912 -0.312501 -1.03788
-2.69816 0.302601 -1.46992
-1.73113 1.27005 0.832372
-1.44329 1.03938 0.947785
-0.946349 -1.26269 0.0838314
-2.77939 0.983544 -2.26029
-4.2303 0.0581888 -0.231365
-2.74717 -0.798166 -0.249127
0.30358 0.295241 1.46242
-2.58388 -2.74791 -0.0878112
-2.67433 -2.33755 -0.620045
12.0853 0.967134 0.333602
-3.66178 -0.756169 1.2081
-2.84117 -1.74297 0.367103
-2.67692 -0.140262 0.239551
-1.27513 0.292237 -0.733301
-1.04016 -1.96301 1.0959
-2.18771 0.283772 0.189113
-0.937808 0.885728 0.304907
-0.983113 -0.228867 -0.548424
-1.43968 0.125339 1.62244
-3.34253 2.44486 0.322614
-0.978253 -0.458063 0.29397
-1.17323 -0.271734 -1.05291
-3.38955 -0.0968288 -2.01958
20.1106 -1.13425 0.704574
-0.703057 1.57459 0.25347
-1.44849 -2.95293 -0.383635
13.414 0.874538 0.635997
-1.69422 4.44087 1.35316
-1.83986 -1.49307 -0.493104
82.4339 4.19191 -1.06364
-3.36529 -2.65352 1.47864
-1.7916 -0.0211001 0.013854
-2.47468 0.721856 -0.774945
-2.06768 1.08154 -2.3945
-1.94931 3.50055 2.32428
-2.59603 1.06116 0.757649
-1.55021 -0.493375 1.68731
-1.22365 3.06251 1.01336
10.2097 -1.12711 -0.791182
-2.90771 1.07293 0.138732
-2.14476 0.768409 -0.215766
-2.48587 -3.99563 0.525992
-2.19189 -2.94964 -0.736482
137.806 1.65575 -0.0109438
-4.30616 -0.724246 1.07513
-1.65928 0.0285151 -0.25627
-1.69719 -0.624637 0.816427
-1.51594 -0.361836 -1.68025
-2.67855 -0.998918 0.142096
-2.18312 -0.362205 -0.160551
-0.616037 0.920389 0.523692
-4.17201 -0.646441 -0.627266
-0.968458 -2.1021 -0.138091
-3.06156 0.255803 -1.93883
-2.99216 -0.139249 2.77663
-2.56183 -0.167732 0.760304
-8.09506 3.98693 0.150841
-4.63005 1.11453 -1.13656
7.61583 -1.07923 -0.781403
-3.64792 0.214865 -1.61473
-2.67996 -1.11962 0.482988
-1.57195 -0.87049 -1.17992
-1.81432 -0.662234 0.0965017
-1.58965 -1.12078 -0.184816
4.29448 -2.24132 0.0818361
-1.92648 1.63218 -0.711168
264.25 2.47807 -0.663612
-1.13282 -1.33538 0.348831
-2.93935 -0.155573 -0.313574
-3.47454 -2.1373 -0.440917
-0.92218 -0.507385 0.938187
-2.79168 0.205154 0.613096
-2.28505 -0.736346 -1.19718
-7.03896 3.66093 -2.12192
-2.78207 -2.20113 -0.151109
-6.3045 0.807898 -0.817572
35.3674 -2.2102 0.33694
-2.32756 2.21589 0.392759
-2.73636 2.13468 -0.57674
-2.11056 0.343073 0.576703
-2.95337 1.64955 0.0393489
-0.905846 -3.65779 0.304529
-4.09924 2.58416 1.34338
-3.26312 -1.14543 -0.00468632
-3.38946 -1.22536 0.485512
-3.27485 -2.44454 -0.686787
-3.05434 1.4175 2.24613
-2.34792 -0.63651 1.33775
-1.95071 -0.554808 0.462431
-3.95464 -0.160657 -1.2751
-1.30307 -2.90808 0.541433
-3.85697 0.0236462 2.00429
-2.48636 0.724523 1.46056
-2.35177 1.61881 -0.33228
-2.67108 -1.20775 -0.34271
-0.832956 -4.1081 0.714961
-2.49488 1.02025 0.607297
22.4121 -0.711008 0.318718
-2.80353 2.61072 1.99187
-0.949581 -0.846136 -0.685858
-2.6892 0.117986 1.48087
-2.6846 -2.20152 -0.586863
-4.60678 2.58628 0.744939
-1.38625 -0.468646 -0.384336
-7.25273 0.362296 -1.5378
-2.09469 -0.0779215 -0.194262
-1.64463 -0.396891 1.76217
-1.3556 -0.414992 -0.901495
-2.18757 -0.0522396 -0.328466
-7.33422 3.21874 1.26999
-2.33967 -0.355779 0.786268
-7.4198 2.9141 1.03479
-3.68863 -1.70063 1.63423
-3.02516 1.03494 0.294713
-0.915377 -4.5481 0.463547
-1.01835 2.47543 0.878255
-1.59084 -2.19268 0.384822
-4.19779 0.0988402 -1.17674
-2.20119 -1.6095 -0.478428
-4.42869 1.40598 -0.529701
-2.0181 0.582877 -1.544
49.0348 -3.03518 -2.40495
-2.10274 -0.0719459 0.9118
-1.22057 3.10467 -0.76864
-2.24718 -0.00140147 -1.0201
-1.14071 -1.6943 0.593733
-1.72618 -1.32282 -2.65562
-1.79285 -0.74965 0.519927
16.6692 -0.433218 -0.961746
-2.24993 -0.204389 -1.37782
1.99691 -3.79358 -0.739899
-1.54598 -0.334198 0.799504
-3.21446 0.803279 -0.342615
-1.34108 0.113803 -0.391858
44.0582 -0.912183 -1.464
15.5417 -2.2204 0.158658
19.3759 -1.53454 2.18226
-1.08105 2.36302 -1.18223
-1.78341 -1.63851 -1.95409
-3.29835 -0.946566 0.629519
-2.54417 3.39396 0.246184
0.014738 -0.609398 -0.553339
-8.20321 3.87527 0.168874
-2.51197 1.09576 -0.336777
-2.39425 -2.16708 0.0202194
-1.00235 0.349751 1.03336
-5.51039 -0.669364 -0.770161
-1.7109 -0.23305 1.48797
-0.848022 0.149696 1.59064
2.53253 0.707131 -1.19869
40.2513 -1.04485 -0.8701
-2.31808 0.49259 -1.16303
-4.56149 5.03736 0.0207608
4.81188 -2.88862 2.9158
-2.12842 1.77724 -0.398193
-2.18607 -0.389908 -0.0494131
-1.79957 0.196577 -0.193365
-1.50153 -3.24467 2.04716
2.73481 -0.888572 0.651315
-2.25304 -1.18806 0.00952912
-4.87152 1.8122 -1.73643
-1.68409 -1.86379 0.0612481
-2.19136 0.697236 -0.763395
-0.949464 0.153688 -0.94314
-2.80446 0.540113 0.933887
1.86942 -4.48344 -0.155724
-3.35584 -1.27346 0.0125406
-2.82336 1.17866 -1.50741
-3.76606 0.292922 0.378334
-1.00334 -0.879087 -1.23315
-0.477206 -0.285308 -0.571191
49.9337 -1.24885 0.543473
-1.4911 1.47433 -0.307341
-4.34073 4.01321 -0.0364966
-2.11039 1.28841 0.213721
-0.364631 -1.48604 -2.19344
-2.76456 -0.611015 0.452775
-4.23755 -1.39678 -0.928112
-3.17139 1.25404 -0.850476
13.1334 -2.81827 -0.454201
13.5272 -1.00745 1.70509
-1.08519 -0.0210499 0.346038
-3.63352 -1.24833 0.876144
0.389941 1.6051 0.179361
-3.02303 -2.26478 0.70484
-0.993443 -1.45097 1.59069
-3.52658 -1.58462 0.847208
-2.09426 0.533562 0.0433263
-3.18985 -1.44972 -0.141291
-1.81698 -1.25654 -2.69417
-2.14415 0.258711 0.249263
-1.62958 0.144507 1.01718
-1.70015 -0.0272211 2.0553
-2.83239 0.220123 -1.20536
-0.143261 -1.12227 -0.6433
-1.63142 -1.44915 -1.68366
-2.40209 -0.11278 0.26555
-3.02207 -0.401792 -1.83176
-2.3327 -0.221329 0.29704
-3.62086 -2.66756 0.00653961
-0.855873 -2.39414 -0.483606
-1.0355 -1.32429 -0.2178
-1.95066 2.84048 1.52106
-1.23751 -1.90308 -0.393879
-2.26545 0.427351 0.554867
-2.09161 -2.47308 0.784703
-1.09534 -0.857636 0.198624
-2.60179 -2.1818 0.118528
-0.490887 0.37254 -1.03946
-1.39618 0.17163 0.529554
-0.91415 -0.825422 -2.12637
-2.09822 -0.430714 0.611578
-3.65594 -1.48173 0.866784
-1.66496 -2.99755 -0.217984
-1.48422 -2.59622 0.0447738
-0.954076 3.90087 0.624144
-0.143318 0.77553 -0.142023
-1.97384 -0.799074 -0.350663
-2.41715 1.38867 1.8175
-1.4087 -1.53108 0.314678
-2.19922 0.475485 0.575916
-0.589418 -0.113837 -0.781159
-4.15671 0.471019 -0.964733
-2.72236 1.95957 -0.510094
-3.63031 -1.50965 -1.52109
-2.1765 -2.43744 -0.32861
-2.77378 -0.853416 0.983804
-2.55201 0.815759 0.370143
-2.09031 -0.948288 -1.40439
-2.7238 -1.56732 -0.0947735
-3.32658 -0.130613 -0.0202663
-3.28932 0.18775 0.825844
-1.92319 -1.83338 0.924382
-2.58764 1.33069 -0.978096
-3.2623 -1.37835 -1.97606
-4.14236 -1.87312 0.259041
-2.16118 2.00908 1.74625
-2.30804 -0.307096 0.341867
-1.01859 -0.29313 0.529969
-1.19748 0.829134 -0.179494
-3.1281 -4.83634 -0.226079
-4.32354 -1.83936 -0.718323
-2.63776 -0.0252665 -0.419778
-1.59049 0.24369 -0.242302
-1.44174 -4.10446 1.15653
-2.11213 1.21611 -1.14838
-1.23673 -0.0518083 0.152986
-2.21474 0.152971 0.76513
-7.42952 3.09281 -2.22819
-1.74821 1.1563 -0.407708
0.276906 1.22641 -0.127892
-2.9593 0.889962 -1.10789
-3.91139 0.896005 -2.11369
-0.381737 -0.883859 0.699071
-1.31033 -0.477117 1.14671
-4.48165 -0.495064 -1.70363
-2.17647 0.616122 -0.696004
-3.18663 -1.21702 0.348768
-3.10115 -0.30305 -0.956795
-2.2828 1.32871 -0.409912
-1.8506 0.252989 -0.620206
5.81647 -0.417688 -0.362688
-0.22519 -1.85128 -2.22654
5.21399 1.60478 -0.454769
-4.0253 3.73996 2.15422
-2.51193 0.161235 1.54932
-1.53784 0.661495 -0.169904
-3.32739 0.74909 0.473446
-2.44646 -2.58946 -0.993838
72.9678 -1.89032 1.18316
-1.75761 -1.27768 -2.34124
-0.306603 -2.73735 -0.81696
-2.76547 -0.866163 -2.12678
-2.79705 -2.66442 -1.0521
-4.45065 1.38978 0.154189
-1.83371 -0.299563 -0.633637
-1.17183 0.699712 -0.720064
-0.661599 -1.96981 -0.28021
-1.27467 0.655764 -1.27283
-0.372837 -0.171425 -0.673901
-6.29637 0.694167 -1.58299
-0.900311 0.960845 -0.407561
-3.95472 0.659627 0.577769
-1.99572 -1.22328 0.135748
-2.36408 0.0471591 0.123054
-1.91765 -2.19417 1.33578
14.6764 -1.9201 0.639271
-3.31215 -0.776203 0.608608
-1.28977 -3.16571 -0.628814
-1.28826 0.490856 0.288349
-2.1849 1.5212 0.28508
33.165 0.798006 2.46409
-2.09512 0.432585 -1.70194
-2.57927 0.694034 0.413955
-2.55604 2.56998 0.468887
-3.5366 -1.09058 1.74694
-2.59407 -0.421401 0.0256002
-2.44563 1.15869 2.25901
-1.62945 -0.315266 -1.44331
-2.10255 -1.71839 0.45166
-2.2678 2.31762 0.7566
-3.10586 -0.555759 0.491945
-2.20849 -0.646837 0.144314
-1.79127 1.2786 -0.447781
43.4919 -3.42005 -0.822264
-1.13205 -0.234272 0.120555
-2.32849 -0.00406012 -2.48617
-1.09807 0.39588 -0.946011
-1.16909 0.561059 -0.203869
-2.73724 -1.41044 0.301591
-2.39162 -0.758673 1.28297
-3.73744 -1.36976 -0.0977926
-2.20083 0.0710784 0.370982
-1.27861 -2.35362 0.58469
-3.67857 1.05316 1.68056
-0.251605 -0.0453685 -1.9592
-3.57508 -1.84789 -0.0307008
-1.60851 -1.32248 -0.574358
5.49694 -2.12652 -0.664563
-2.35749 -0.363443 -0.0493654
-1.46645 1.86246 0.372844
-1.54037 1.03985 -0.314039
-2.4316 -1.67817 0.159272
-2.61448 1.19639 1.12815
0.0533706 3.03195 3.33284
-1.93234 0.909401 0.438319
-2.62761 -1.06339 -2.05634
-3.75065 -0.941436 0.649844
-1.45778 -1.05904 -1.02069
12.392 -1.98653 0.494688
-3.11437 -2.60424 0.291867
-0.66058 -0.0893732 -0.476751
-3.9387 1.04804 -0.454872
-1.88038 -0.402395 0.315681
-2.01869 1.70567 -0.195792
-3.39804 2.83976 0.174216
-3.16426 -1.54283 -1.22163
-1.82054 -1.89451 -2.12538
-0.767811 0.816495 -0.979377
-2.53295 -0.0514703 -0.590164
326.67 4.69267 -0.412119
-3.36995 0.806009 -0.551342
-4.72954 -0.0556303 0.0606
27.4833 -3.21723 1.45952
-1.84706 0.418573 0.53233
-2.18062 0.641242 1.1933
-3.57879 -2.22354 1.15073
-1.99134 0.18517 -0.826002
1.867 -2.94848 -0.869689
-1.80849 -2.34206 2.10055
-2.00153 -0.667569 -2.65483
-4.85141 2.84371 -0.859234
-3.16476 -1.54212 -0.821164
2.48908 -1.55809 0.117443
-2.95198 -0.783425 0.665983
-0.790723 -1.38801 -0.0904989
-2.67457 1.96929 -0.417529
-2.41619 1.81852 1.27715
-2.21543 0.552423 0.106667
-3.12584 -3.06555 -0.846149
-3.96429 0.178808 -2.92951
-4.4438 0.319808 1.63064
-1.16943 -2.22629 0.490902
-1.67035 -1.68422 -1.55397
-2.0127 -0.221626 0.911127
-1.16241 1.4311 0.561043
-2.80724 -0.152251 0.0144619
-3.46081 -0.388277 -0.243875
-0.185433 0.711943 0.232424
-2.19173 0.452801 -1.0095
-2.73739 -0.247625 0.56383
-2.3829 0.546061 1.14023
-6.26554 1.12152 -1.80163
-1.70022 -0.13637 -0.540504
-2.06991 -0.78286 -0.588842
-3.58169 -1.77111 -1.19105
-1.30168 -1.33948 0.707993
-2.74061 0.92667 -0.285923
49.4042 -1.33889 0.23326
-4.26502 1.38473 0.242099
-5.65598 0.208323 0.16803
-0.921573 0.314969 -0.450531
-0.776023 -0.464722 -0.579192
-2.00263 -0.607448 -1.00075
-1.58872 0.862787 2.21364
-3.00234 -4.05275 -0.567479
-1.45419 0.174261 -1.03655
-2.84681 -0.428719 0.316736
-0.774441 1.32859 1.3735
-3.13406 -2.15028 1.6864
-1.7938 0.432581 -1.82035
-2.05799 0.0162827 0.731178
-2.052 0.437366 -0.290076
-3.01727 0.150603 1.08024
-2.58511 0.0666392 -0.972281
-2.10394 -0.404469 -0.100148
-3.66591 3.47464 1.4977
-2.59684 1.26176 -0.916353
-1.85229 -0.703324 0.793
-0.584837 2.30224 0.840289
-4.08501 1.38686 0.517457
-1.61254 0.831394 1.94352
15.531 0.105314 -1.54267
-0.930327 -2.46416 -1.31234
-0.928714 -0.553578 0.292098
-0.913958 -1.48933 0.766529
-3.42715 0.484974 0.265621
-2.5319 -2.80051 0.103948
-2.67088 0.321845 -1.35328
-1.11598 -0.691892 -1.42043
-1.26397 0.32755 1.20721
-2.76138 -0.952166 1.70038
-2.10348 0.0806592 1.25279
-0.692305 -1.16598 -0.522752
-1.28877 -1.57812 2.06461
-2.08444 -0.134593 -1.26876
0.223601 0.779859 -1.09451
-0.762053 0.20292 0.327507
-1.79569 0.107006 -1.70677
-3.57343 1.70031 -0.210092
-3.55175 -1.14065 1.54586
-3.12057 -0.163345 -0.457288
-3.17373 -0.514063 -0.578317
57.8881 -1.37909 -0.76065
3.77387 -4.76889 -0.737157
-4.22389 -0.173001 1.07631
-2.38555 0.0509718 2.19866
-3.08395 0.509192 -0.555949
-1.41493 -0.638186 -0.114046
-3.12152 -2.58474 3.01374
-2.47293 -1.78696 -2.23397
-5.53823 1.22616 -1.01296
-2.71407 -2.74403 -0.458273
0.217393 0.676201 -1.11911
-2.17243 -0.43194 0.279401
-0.924996 -0.771245 0.506841
-3.14762 -3.07946 2.11063
-2.62632 -0.320609 0.160151
-2.85819 -2.15182 -0.740509
-3.75366 -0.0927778 0.730473
-3.47337 -0.230471 0.35449
-9.37712 0.731567 -1.00278
3.01823 -2.22909 1.41652
-7.67456 3.10239 0.418787
-3.23866 0.108826 -0.67156
97.3298 -0.888993 0.804046
-1.66342 1.779 -0.202463
-4.18862 -0.397232 -1.55531
-2.53458 0.821243 0.316275
-2.95338 -0.237504 -0.764268
-1.93428 -1.59317 -1.13314
-4.09961 1.34669 0.322822
-1.23441 0.898568 0.0123632
-4.06197 3.00854 -0.0625009
-2.10907 -0.128477 0.408043
-3.11261 0.766796 -0.213659
-1.5229 -1.27222 0.134589
-0.457551 1.89128 -0.0572442
16.1145 -2.28469 0.283157
-3.72033 -0.41485 0.0106199
-1.6094 -0.737606 -0.687174
-2.09727 0.998442 -0.953775
-2.30283 0.261083 1.53199
-2.05543 -1.41738 -0.386214
-2.73708 0.357636 -0.381387
-2.51236 -1.01998 -1.89577
-2.41905 -3.26557 -0.350436
-1.47143 0.0830017 2.09922
-2.20973 -1.94322 -0.322941
-1.99013 0.212415 -1.33052
25.8046 -2.96904 -0.238895
-2.34378 0.723472 -2.18016
-0.712833 -2.54991 0.784673
-2.01194 -1.17854 0.378122
-1.44719 -1.01296 -0.319256
-1.55954 1.04435 0.344407
-1.44441 0.0269273 -0.641877
-0.890101 -1.37896 -0.624625
-3.42746 -1.1389 0.460812
-2.33935 0.0175324 2.33499
86.9516 -1.3708 -0.142935
-1.80364 -0.409766 1.72914
-3.62729 -2.52829 -0.115543
-2.24802 1.39746 2.09918
-2.42137 -2.40125 -0.455576
-2.86297 3.29159 0.00411223
-1.81576 -1.03251 -1.21117
-2.76305 0.359544 0.716969
-3.29671 0.541801 -1.0559
-4.59812 0.974845 -2.03543
0.993331 -3.30412 -0.105935
-2.99141 -2.12632 -1.23683
-2.9464 -0.505585 0.694003
-2.54459 -2.32251 -0.278256
-2.10639 0.816486 -0.870515
-2.9503 -0.810051 0.0500691
-3.5177 2.08446 2.1761
-3.05058 0.194401 2.09848
-4.92292 0.263113 0.797006
-5.05125 -1.58149 -1.22636
-1.97375 1.63465 -1.41962
-2.70311 0.52909 -1.95082
-1.82098 0.238788 -0.786303
-1.36342 0.835135 -0.422329
-2.13903 -1.35511 0.298415
-1.48017 -1.81723 1.109
-3.29516 0.294297 -0.339174
-2.9215 -2.06082 1.00681
-2.55376 0.635331 0.545928
-1.91523 1.09622 -1.38293
-2.25172 -1.7488 -1.54794
-0.0439922 -0.28601 0.323327
-1.72983 0.990363 -0.0413814
-4.69711 2.42897 -1.28847
-2.21032 -0.573126 -2.27692
-1.73122 1.74989 0.0539669
-2.21393 -1.59512 0.0680451
-2.73014 -1.82004 1.2204
-5.07872 0.0875848 -0.444749
-3.35326 0.756632 0.490746
-2.14386 1.28799 -0.905336
-3.31738 0.98636 -0.803683
-1.15256 -1.55252 -0.115313
-2.50804 1.239 0.313085
9.06079 -2.18836 2.57067
-2.8104 -2.30083 -2.15823
-3.47954 0.983155 0.481401
-1.86468 -0.583084 -1.28367
-2.44369 -2.30259 -0.532648
44.1799 -0.0844356 0.439352
-7.76163 0.0616287 -0.41086
-3.90453 3.22062 -0.774837
-4.23325 3.78165 0.607813
-1.60335 0.738345 -0.0924234
-2.19558 -1.64902 -0.54059
-2.86284 0.752225 -0.370111
3.21837 -1.69443 -0.232492
23.8567 0.55539 2.77881
-2.79787 -0.240359 -0.249438
-2.75138 0.112189 -1.22897
-2.08426 0.951356 -0.797201
-3.01061 -1.17118 0.329594
-3.27022 -2.06643 -1.1189
-2.3989 0.0880246 -0.701603
-2.37584 0.16502 0.107171
13.4957 -1.56096 -0.688812
-2.50596 0.118847 1.37839
-3.2215 0.577363 -0.103663
-4.02509 0.771829 0.353455
-4.95167 -0.292641 0.0671576
-0.180975 0.538062 -0.294417
3.14116 -1.9019 -0.158385
-1.35017 0.739732 -1.2875
10.3269 -1.68 0.423384
-2.44442 -1.07121 1.47237
-1.89203 -2.11931 0.347266
-3.05746 -4.58976 0.627374
-3.58639 1.44465 -1.2096
-2.86231 -0.676809 -2.05111
-3.18742 1.44149 -0.961722
-1.58837 2.0269 -1.20801
-2.81145 0.248634 -1.57189
-2.12877 0.0130912 0.540471
-1.62902 0.953926 -1.32754
-1.26023 -1.98907 -1.04278
-0.727712 -1.333 -0.254804
-3.0489 -0.0199392 -0.0197113
-3.39028 -1.38254 -1.55765
-1.24273 -2.33426 1.42115
-3.63413 -2.06406 -0.828537
-1.1722 0.95045 1.17842
-3.70202 1.15029 -1.10003
-2.39878 -1.31729 1.90845
-1.30332 0.642944 0.404299
-4.72458 -0.186495 -0.326229
-2.42309 1.03426 -1.75699
-3.89605 -0.550303 0.212285
-3.15713 -0.0263712 3.32086
-1.91151 0.940331 -0.60201
-1.49309 -0.974504 0.569375
-1.69278 -1.64494 -0.224996
-3.03348 0.291699 0.630158
-1.79718 1.10897 -1.19758
-3.66234 0.439679 -0.950438
-3.26325 -1.03305 -0.550466
-1.91934 0.455213 -0.136038
-1.70931 1.25642 -0.920206
-1.4281 -0.901588 0.392076
-3.09304 2.48135 1.32138
-2.74312 -0.959322 -1.06977
119.539 -2.94135 -1.7186
-3.24806 -0.296056 0.494499
-2.62531 1.32743 0.994659
-4.39507 -0.802428 0.475555
-4.12069 -0.174647 0.158866
-1.65718 -0.558716 -0.470469
-2.54543 -0.0253004 -0.37973
-2.65375 -0.39838 3.16736
2.21025 -2.76867 -0.0752389
-2.19626 0.737499 -0.700452
-1.54237 -1.69489 -1.43911
-3.68197 -0.612256 -0.645503
-0.98791 -1.04325 -0.49899
-3.75661 2.06188 -1.00907
-3.24795 0.0592702 0.893487
-1.9824 -0.16106 -0.187529
-4.1108 1.06495 2.81486
-2.34573 -2.09864 1.56952
-2.77021 -0.233585 -0.83261
-2.78061 -0.985612 0.662465
-5.83467 1.11618 -1.40613
25.9137 0.0317276 0.121395
-0.992082 1.20484 -0.689119
-2.71352 -1.12487 -0.0255542
-1.64165 0.752867 0.228439
-0.913043 -2.13244 0.991124
-0.843503 1.45619 2.69801
-1.55441 0.854449 -1.4422
-0.715468 1.62686 -0.835549
-3.24481 1.04889 -1.56547
-3.14804 -1.24032 1.93508
-0.749075 -0.668361 0.260536
-1.91806 -1.08592 -0.403367
-3.51901 -1.24361 -1.18563
-0.775027 1.02413 -1.38447
-2.58454 -0.534394 0.779088
3.58438 -1.33518 -0.478447
-2.72992 -0.449613 -0.405513
-3.29794 -2.45008 0.15947
-2.82437 -1.1138 0.199612
-3.65729 -1.83527 0.660515
-5.06697 2.46162 0.0883902
-4.86374 -1.33316 0.0173596
-2.32614 0.176026 -1.79717
-4.80042 0.998714 -0.243435
-6.76973 1.50637 -0.445859
-1.51412 -2.3161 -0.572128
-2.39426 0.986949 -1.35211
-0.548177 -1.50723 0.264659
-1.19733 1.59681 0.985765
-2.12922 -3.34749 0.160676
-3.66715 -0.897163 1.02988
-4.16325 1.74586 -0.016827
-0.895684 -1.35722 -0.518386
5.07574 0.986281 1.11191
-3.94788 1.41876 -0.106701
-1.41106 1.14291 0.683612
-2.47431 1.46407 0.0350913
-3.58315 -0.681765 1.77774
-1.35288 -0.893754 1.56638
-3.16203 -0.752273 -0.00610183
23.7086 -3.56638 -0.143531
0.337656 -1.25052 1.32836
-2.90625 0.160093 -1.80423
-4.51486 0.606679 -0.111416
-2.92046 -0.0615318 -0.297446
-7.37934 3.66055 0.365425
-1.81047 -2.15911 -1.26774
-5.67898 4.12144 0.708923
-5.45353 1.10307 -0.577384
-4.7754 1.26064 -1.52438
-2.51145 -0.678252 0.999346
-2.24722 1.78547 -1.99342
1.16619 1.00803 1.61109
-2.75829 -1.06479 -0.773397
-1.40155 -0.457037 0.289226
-1.56803 -0.0520133 1.60424
-1.50343 0.524963 1.56002
-1.87675 1.98599 -0.817276
-1.55251 0.66867 0.733176
-0.868555 -1.69403 0.930908
-2.66103 -2.40966 -1.86504
-3.50549 1.08056 1.73122
-2.18528 0.0409885 1.17007
-2.35154 -1.98909 0.231719
-1.37903 0.470038 -2.663
-3.8627 -2.61196 0.495105
-1.24091 -1.20242 2.9514
96.4729 -0.692233 -0.528341
-3.06268 -2.60215 1.53717
-2.89428 -0.681124 -0.783322
-2.00009 0.689981 2.23582
-1.93613 0.587999 0.619686
-2.65466 0.171249 -1.39
-4.60034 0.350108 -0.396521
-1.56539 -2.24688 -0.442693
0.0138891 -0.652146 -0.551551
-1.92995 -0.521203 0.668395
-4.39929 4.2288 0.312842
-3.40238 3.54937 -0.191296
-2.68774 -1.84312 -1.0773
23.3873 -1.99112 0.691189
-1.29668 -0.571596 -0.0941212
-2.32223 -2.49503 0.289385
34.3057 -0.309585 1.96932
-0.453515 -0.0541052 0.539724
-3.05957 -1.48811 1.79839
-1.34435 -2.84076 1.6967
-1.69372 -0.854414 -0.249282
-1.88179 0.097814 -2.52121
-0.406698 -2.73545 -0.289685
29.9649 0.897479 -1.17138
-2.37695 0.0895142 0.389353
-2.09316 0.547092 1.51582
-2.97278 -1.16908 0.0933935
-3.48693 -0.328869 1.69893
-3.97589 0.856352 0.0238702
-1.00038 -1.95333 -0.250099
-3.2282 3.11937 -0.336408
-2.57146 -1.3977 -0.359296
-2.00903 2.68365 0.529566
-2.70039 1.25127 -1.17199
-1.9056 1.08885 -1.50643
-3.50744 0.478087 0.658082
-3.63917 -1.80868 -0.167339
-2.09937 -1.695 0.704388
-2.30702 0.614028 -1.05961
-1.5192 2.08176 -1.4675
-1.93151 -0.0897658 -0.0922866
-2.49046 -2.32744 2.97131
-2.50177 -1.03413 -0.543613
-2.75077 -2.47534 1.15803
-3.42244 -0.262015 -0.289362
-0.744703 0.964772 -0.708333
-2.5936 -0.369164 1.13565
-5.75735 2.79385 0.216608
-2.61936 1.25581 -0.514862


==> latex_data/vae/mnist/pca/pos_affnist-affnist.txt <==
19.5607 0.13512 0.526038
1.74439 1.9666 -2.65817
-2.3712 0.892026 -0.390795
-3.31744 1.70758 -1.74183
7.19415 0.860859 -2.58862
-2.91288 1.61034 -0.184208
3.19305 2.50586 0.458352
-0.239147 1.22858 -1.52289
-0.554703 1.60901 -1.53878
-3.09123 1.17924 -1.76776
-1.15545 1.24019 -1.0761
-3.22709 -0.534905 0.694678
-1.58726 2.0473 2.62296
4.27109 0.0843426 -1.9868
-0.510337 2.33732 0.758785
-2.67857 1.35003 -1.56556
6.35253 -1.07909 0.976866
26.5285 -1.69101 -1.6443
9.88019 -1.35082 -2.80585
-3.79195 1.38365 2.33921
-1.35795 -0.117547 -0.024381
-2.60809 2.04366 1.13164
-1.70357 -0.347085 -0.848358
-2.74085 1.44734 2.44
0.163628 0.989384 -0.302315
3.85971 1.13575 1.27416
-2.89462 1.58941 -2.51183
-3.86383 1.3216 2.40471
0.389947 2.00714 -1.53924
-1.87501 -1.00874 -0.222368
-3.44639 0.81445 -3.27162
28.3694 -0.681482 -0.183732
1.9745 1.78406 2.66983
-3.55081 3.17178 -0.696667
3.74569 0.83893 -0.552178
-3.9686 2.37074 0.278674
1.53464 1.66806 0.461166
-2.91991 0.519366 2.17656
-2.16918 1.62396 1.11994
0.326092 0.635045 -0.338415
-2.09873 -0.416844 -1.16983
-0.810732 0.620106 0.726205
-1.17556 -1.2195 -0.749641
-0.381283 0.990598 -1.31097
6.84579 2.06045 0.167367
4.22942 1.44287 2.82211
-0.0692511 -0.376242 -2.7131
9.83726 -0.284605 2.14729
-2.59298 1.78152 -1.61472
-1.53738 1.88279 1.53035
-3.11391 1.3681 -0.667847
-1.25048 0.502411 -0.917964
-0.756935 2.15832 -1.34994
4.79246 0.846723 0.906198
-0.0813179 2.68464 -0.0283417
-1.71281 1.43315 -1.12265
-1.38787 4.55437 1.66418
11.37 0.796114 -1.4744
-3.61733 -0.478217 0.927917
-0.742962 0.0205943 -3.18794
-4.14709 0.802246 -0.283099
33.704 -3.3087 1.92648
-2.53307 1.8293 0.724523
-0.889915 -0.634285 2.46502
-2.22366 2.76485 -0.448524
-3.10107 1.29632 1.78482
-0.387531 0.551993 1.26272
-1.39802 1.93271 -0.742708
18.6819 0.886682 -1.90649
0.216093 1.82304 -1.80228
-2.53209 4.37525 -1.38545
6.12736 0.753326 -1.39778
0.915727 2.39099 -2.07061
30.9189 -2.00392 2.48538
-2.45915 0.669189 -0.0598645
3.69215 0.375154 -1.90368
-2.40842 1.08798 -1.39094
-2.121 -0.987907 0.990792
-2.74358 2.34336 -0.580331
-3.14601 2.19841 1.13769
0.100576 1.02901 -0.959293
-0.624623 0.3571 -3.31686
-2.25845 1.04395 0.678835
-4.50562 2.11257 1.59935
-2.41338 -0.819518 1.27527
4.81542 1.50761 1.32001
-0.120607 2.34025 1.54492
0.395636 2.0387 -1.10239
-1.27512 1.3659 2.68713
-2.35466 0.225792 -1.32956
-2.07454 -0.590248 0.534195
-3.64972 1.84536 0.590143
-1.45062 2.6369 -1.76642
2.0341 2.29247 -2.99431
-2.3348 0.896096 0.656344
-3.27822 2.4906 -1.95366
-0.902889 2.32995 -2.09433
-2.39012 0.784182 1.90118
19.642 -0.956207 -0.529359
6.13506 0.744899 -2.7215
4.78577 1.42537 -0.0257519
28.0598 -0.467942 4.30793
0.0180893 0.819216 3.21008
-3.08649 3.65897 1.39178
7.77902 0.334037 1.10145
4.66508 -0.710045 -1.21668
4.04447 1.66728 1.10105
-1.7729 0.986422 -0.0572962
-2.85813 2.00174 2.04183
25.3147 -2.3623 -1.52296
20.4798 0.768288 -0.354081
14.7461 -0.413302 0.18175
11.1841 0.141828 -0.296914
0.586767 -0.417832 -0.635443
-0.0624345 2.58765 -1.78576
-3.87287 0.359515 0.028741
-1.69486 0.458648 0.300369
-3.12063 2.42373 2.41708
-1.97687 0.180485 -2.77697
-2.0135 0.642056 0.234151
-3.32492 1.30141 2.44639
-2.56797 2.27891 0.877733
3.17615 3.42282 2.17349
3.97491 1.1754 -0.501639
6.25227 0.398124 1.67464
-2.84536 0.553646 1.34088
12.736 1.18034 2.11645
-1.74294 2.04119 -0.0686893
30.4584 -0.0700526 -0.811122
35.2698 -2.094 -1.07246
-1.3782 -0.140504 1.08595
-1.11648 1.3245 1.07949
-1.41493 1.80348 -1.60348
27.2061 -1.26581 -1.16721
38.0303 -3.31371 -0.787562
-3.45989 0.651837 2.56048
13.058 0.581554 -2.68237
12.9729 -2.14491 -0.225491
9.15659 1.16213 -0.846238
-2.31664 3.10319 -0.427981
-2.93513 1.36277 -3.17909
0.270457 2.11213 -1.92272
32.8093 -0.823994 -1.97642
18.2931 -1.30204 -1.72995
-2.57583 3.33167 1.81436
-4.76424 0.678674 1.49852
5.65482 1.33226 0.539003
-0.301761 2.05662 -0.663098
10.1555 0.434846 2.12639
-1.18539 0.77607 1.06548
-4.06453 0.768052 2.73195
-1.40529 3.26903 1.39296
-0.999641 3.65256 0.897907
12.5013 0.960748 -1.55978
24.6516 -0.467373 -2.98653
-3.10093 1.75957 -0.71237
7.22364 0.384973 0.296098
-0.159169 0.701724 -3.22249
9.2665 0.68607 0.105543
-1.12194 -0.220244 -1.47706
1.69264 1.67996 0.167086
-3.07312 -0.0264356 0.290258
-3.00795 1.66697 -0.60518
-0.384655 1.75823 0.653506
-2.38098 1.33237 -1.62566
35.0476 -2.27268 -1.1905
-3.55874 0.00494017 -0.259872
-1.67403 0.290165 0.498348
-3.94365 -0.0889251 -0.844682
-0.283771 2.09592 1.07528
-1.76534 -0.350072 1.58923
0.631852 -0.409702 -1.38396
-2.84766 1.8966 2.07665
-4.17658 1.02857 -2.59803
1.05221 2.55303 -0.169799
2.00457 1.47861 0.971427
0.270435 1.04325 0.923069
-0.446691 0.29605 1.05858
44.0926 -5.05166 3.35154
-2.3249 2.19553 -0.228621
-2.15131 0.742789 -0.278663
-1.7631 2.54778 0.910371
-0.812146 1.14167 1.50558
-3.91302 3.0655 -1.2064
-1.83073 -0.172054 -1.43803
2.93129 -0.148184 1.77007
10.6643 1.40019 -0.118542
4.97169 2.42286 -0.0750895
-2.55209 2.4623 1.68045
1.53034 2.22824 1.80944
16.9907 3.44249 2.93862
-0.76268 1.0418 3.39328
28.5347 -1.56622 -0.461585
-3.77236 0.544199 -0.392308
-1.20803 1.21838 -0.391966
19.738 0.427708 -2.40845
-1.27188 0.745467 -1.41563
-2.91023 0.499161 -2.19266
-1.69288 1.45929 0.537226
-2.83666 1.8103 0.719541
17.6757 -1.67261 -2.00203
-0.364323 2.32234 -0.240493
-4.23471 0.224068 2.62355
18.2352 -0.299039 2.05912
-1.52208 1.17225 2.29511
-2.95257 1.48544 -3.04494
27.7296 -1.31832 -0.206249
0.90079 1.26393 1.30221
-0.272179 3.41781 -2.28312
0.556078 4.95715 -2.10183
6.96969 1.24874 1.6293
3.12444 1.47342 -0.00445102
2.11297 0.614035 -1.03986
4.36982 1.02116 1.70303
30.7106 -1.24253 -1.70065
14.0641 -1.0203 -1.70918
17.7563 1.12584 -0.910352
1.56493 2.16528 -0.245386
-1.49011 2.13721 0.118029
-3.08785 1.61657 -0.330187
30.3523 -1.42596 -0.165105
-1.6651 0.160239 1.1328
44.9025 -3.02751 0.365739
-0.521588 1.08593 1.12706
-2.28611 1.00344 0.514936
-2.58668 1.05896 1.38046
-3.53279 0.231884 -3.85248
0.850465 0.93889 0.420344
0.552866 3.17964 -0.857688
-1.71441 0.180418 -0.828998
10.0723 0.504843 0.653
-1.7038 0.809217 -1.4007
-1.40523 0.0651957 -0.408805
-0.893587 2.32128 0.0857134
4.50887 1.62771 0.416081
5.09699 1.92033 0.924457
7.69721 0.295224 -1.86206
-2.19079 2.26701 0.942698
-0.993636 -0.413723 -0.110783
33.4624 -1.59001 3.0861
-2.51678 -0.33037 2.05815
12.1586 1.00946 1.38436
-3.13494 1.58469 0.799221
16.5797 -1.13762 0.575784
-2.25343 0.568248 -2.41865
0.585415 2.35588 0.17446
-2.50883 1.63025 -2.10044
13.1931 0.434019 3.79171
8.34227 0.542432 2.69014
-0.465945 3.6614 1.14641
-2.32725 1.90734 0.980414
-1.62446 2.15814 -0.13781
-2.34707 -0.0122256 -0.705838
8.67745 1.00985 -1.84017
-1.49935 1.61601 1.09701
-0.38185 2.90271 -1.31233
-2.22159 0.967591 1.54076
-0.721659 1.57954 1.62501
-1.24955 0.455823 0.168639
-1.88065 2.26478 1.29825
5.3385 1.67324 1.57091
-3.60561 0.86619 -0.902629
-2.32915 1.37785 0.134933
2.83214 -1.24398 2.64514
18.5738 2.49639 0.176417
9.30889 0.669861 -1.12088
8.87556 1.29568 1.01885
-2.00133 -0.782984 -0.682569
8.98505 0.630016 0.151762
2.59349 1.29569 -1.10089
1.6682 1.91733 0.962697
-1.96533 3.577 -0.893385
28.9927 -1.24162 -0.336418
-2.77854 0.483547 0.523248
2.51445 0.939824 -2.50995
0.64277 2.47608 -1.86698
-0.347143 1.13317 -2.2828
-1.63781 1.52249 -0.662587
-2.2899 -0.241952 0.615962
-3.38881 1.284 1.09122
-1.34463 1.80531 1.32218
-2.69275 0.902724 -2.17096
2.22228 0.508616 -1.86351
24.7962 -0.852878 0.103846
-2.17109 0.563816 -0.384516
1.62654 0.198286 -1.51935
-1.83437 0.81732 0.805445
-0.859845 1.07524 0.2306
-1.27946 2.00169 -0.532237
0.936498 0.698693 2.00762
0.421486 0.513047 0.744852
-1.84528 1.87893 0.479776
16.4951 0.325719 -1.42235
18.1824 -0.190151 -0.00782165
17.3931 0.637481 -1.27463
-2.75058 -0.429822 -0.281776
-3.63389 0.586096 0.331948
0.976349 1.88492 0.347331
6.4941 0.376783 -1.46138
-3.31526 1.89576 -0.68404
-2.38652 -0.166383 1.39567
12.3021 0.99915 -0.656276
-2.82991 1.12492 -2.88361
-2.5295 1.86687 -1.27662
16.0601 -0.617444 0.580253
-2.92635 1.71443 0.764456
30.8243 -2.56177 0.698638
12.6361 1.48681 -1.22587
-2.28058 1.30736 0.0327782
17.018 0.856239 1.13595
-3.58283 -0.196817 -3.16029
-1.63391 0.671096 -2.12238
8.01045 2.08115 -3.13077
1.22321 1.28749 -1.15777
-1.28877 0.83134 1.27408
1.10136 0.254164 1.87869
-2.55517 0.310742 0.95108
-2.19657 1.16651 -1.61367
-0.109798 0.924218 0.520275
-3.56877 0.876168 -0.767679
2.25708 1.60226 -1.0857
26.9456 -0.354346 2.60519
-2.32452 2.08659 -0.915435
9.91616 -1.04317 1.24205
15.5605 -0.0407761 -0.949672
6.09014 2.40645 2.8426
1.15712 0.437313 -1.69973
16.0988 1.14013 -1.06649
-4.07678 2.04813 -0.724066
-3.59684 0.886085 0.28929
8.85563 -0.408307 1.73215
-0.241983 0.357951 0.430507
-1.63408 2.10703 1.63295
-1.95817 0.788801 0.62369
-3.76462 1.87296 2.30191
3.60823 -0.0161043 0.533875
-2.04414 -0.365637 -1.65809
1.97618 2.21792 1.60377
15.8296 0.662179 -2.4097
12.2637 1.7631 -0.0616505
10.1096 -0.197829 1.06998
4.74005 0.720806 -0.324066
1.1969 0.627444 1.29704
-3.36227 2.30649 -1.2381
6.46404 1.72635 -0.0219206
-1.7527 2.093 -0.0204073
-1.85211 2.30596 -2.25794
-3.34975 1.30518 0.335039
4.40997 1.93394 -1.20478
-2.18574 0.636962 1.01487
-2.97085 0.552097 2.35705
1.31847 -0.641788 0.0746618
-0.574581 2.00767 -2.85043
-2.95241 0.841161 -0.0425709
3.05855 -0.296762 2.27838
-4.6091 1.51534 1.9184
-0.183733 1.93865 -0.450777
-1.41969 1.29182 -3.76301
-0.24318 4.16107 -1.45846
-1.36144 2.4763 1.35258
0.938443 0.00736874 1.97101
13.9594 -0.177296 -1.95637
18.7767 1.4368 -0.0118298
6.3429 1.50653 -0.665571
-0.258185 0.0347928 1.86485
-2.44518 2.1638 1.81181
10.8955 0.28529 2.22822
-1.46214 3.29142 1.13281
-2.45106 0.995394 -1.99607
-0.626839 0.0500767 0.0270701
-0.701657 2.35577 -2.85416
7.37466 2.31519 0.0764077
-2.89063 1.83141 1.61726
-0.0759928 -1.08077 -0.794913
0.680432 1.0893 -1.73038
-2.73195 1.27625 -0.0421163
-2.61047 1.97419 2.17961
-3.02208 2.0775 -0.507351
-3.06425 1.77967 0.364309
-2.11136 -0.467071 -2.27577
8.64864 0.693923 1.21168
-1.16869 2.82167 2.78801
28.9334 -2.06413 1.72097
5.66214 1.26865 -1.13229
12.4536 -0.174219 -0.454298
-1.63317 1.58227 -0.378761
13.7074 0.621885 -1.53293
-4.16852 2.02538 -1.45544
0.838895 2.17259 0.540645
25.7584 -3.37275 3.30116
15.7662 -1.21474 -0.757773
21.0811 1.06804 -0.557296
-2.0426 2.91009 -1.19121
22.0013 -0.427601 -0.543051
-3.73461 0.349564 1.68238
0.991096 0.882347 -0.610259
-0.526066 2.02055 0.174916
-1.90126 -0.201829 0.71712
-2.90065 2.38578 2.67204
23.0387 -0.70918 0.819654
-0.315564 1.78792 0.456327
-2.81246 1.63989 -1.03022
17.1889 -0.162854 0.98012
1.32203 3.30782 -1.59214
-1.53076 -0.244562 -2.21199
-3.0159 2.77573 1.56412
26.3224 0.182621 0.382168
-2.58091 1.95379 0.322134
5.19343 2.0566 0.427724
-3.35064 1.42275 1.49429
-2.24332 0.764777 -1.17206
-3.09128 2.43191 -2.11625
-1.46112 -0.309905 0.595277
0.797487 -0.357484 1.23795
-2.49439 1.32981 -0.720789
-2.52237 3.57219 0.361484
-0.827505 1.4975 -0.990112
-1.54311 1.58837 0.903338
0.0745918 0.963537 0.0804158
-2.56377 0.27452 -1.297
-0.979013 2.5179 1.62329
28.5875 -1.56712 -1.24825
18.1817 0.206596 -0.0521101
-0.70712 2.26233 1.93432
-0.82135 1.67418 1.43695
-1.79896 1.98291 1.01898
-3.14921 0.909029 -0.715693
-2.95048 2.02709 0.258115
14.2111 0.407456 3.04389
-0.69141 4.56376 1.62095
20.3512 -0.649058 -0.343667
-3.21228 1.34925 -1.04305
-1.28116 -0.42068 0.131261
0.53213 -0.648348 0.0533878
-3.44895 0.590808 -1.37457
12.6633 1.09704 -1.48943
1.02394 0.784532 1.13546
-4.21084 0.550728 2.38576
-2.78213 1.472 1.06203
-1.82942 2.61179 -1.69429
-0.421833 0.88027 0.829626
-2.14682 0.515944 0.140277
3.91706 1.08999 0.691618
-3.13813 0.893033 0.34337
-2.60318 1.30386 0.374034
1.31628 0.997129 1.35153
-2.84852 1.41672 0.560966
-2.44025 0.422991 1.29978
-3.66527 2.49552 -1.87502
7.76239 0.825862 -3.84216
1.34665 1.3277 -0.417681
5.89437 1.4141 -1.21299
11.4874 1.38894 2.9899
-2.49814 2.32987 -0.720342
11.5912 -0.142805 -0.954296
-3.56491 0.0654679 1.00548
-0.328033 1.4156 0.145905
-2.10075 0.434326 1.70381
10.9979 -2.94833 1.28537
-2.40697 1.99357 -1.83472
-1.84466 0.970596 -0.801881
4.30633 0.498165 -2.72173
2.77122 0.662952 -1.56179
20.7436 -0.647286 -1.75846
-2.637 -1.01316 0.198732
-1.843 1.11791 0.540158
-3.29077 -0.440745 1.90725
-1.84468 1.97053 -0.0979436
3.64976 0.397087 -2.03358
1.12761 3.27093 -1.31319
0.650174 3.62484 -0.224145
23.2101 -0.274863 -2.52248
23.1678 -1.86841 1.23113
24.85 -0.338229 0.872344
-3.92415 1.34771 -0.511612
-1.35583 1.20034 -1.32729
16.3234 0.285337 1.79572
-2.3001 1.49809 1.77508
15.5869 0.22078 2.58074
19.423 -0.484829 -2.15422
-2.75851 3.5544 1.30018
7.41377 0.0969079 0.352382
-4.6199 1.00777 0.573874
-1.11575 0.658824 0.14321
-1.75227 1.36129 1.48243
-3.11135 1.50395 1.19749
3.40792 -0.147816 1.25863
-1.86253 -0.0326688 0.252396
28.9662 -2.25006 -1.08374
-3.05971 -1.06895 1.10378
-2.40006 0.364132 -2.25063
17.002 -1.18456 2.56305
8.81745 -0.00969504 2.46735
8.053 0.265722 0.60033
-1.76977 2.41996 0.440466
3.9448 1.41378 0.76678
2.08908 0.105976 -2.78012
9.45399 1.11721 1.32319
-1.77664 1.52253 0.0983091
10.5602 0.9428 0.533596
-2.93231 0.220662 0.875275
-1.57029 1.43532 -0.843298
-0.921266 4.07125 -0.75014
-2.26977 0.763444 -1.45092
5.55037 1.00347 -1.55163
7.1907 1.93768 1.26119
-1.53159 2.21486 -1.58226
3.50207 1.61963 0.814034
-0.182112 1.53529 2.13149
-1.32045 0.939473 0.442829
-3.11592 1.63784 -1.06251
11.7016 1.46136 -1.34461
-2.85615 1.92563 0.0444065
-3.1703 -0.445776 -0.318582
-2.86905 0.753528 0.766157
10.1389 1.35554 -1.3767
-0.707642 2.65702 -0.961426
25.1911 -1.22966 -2.28807
-2.46512 3.14115 -0.706614
1.54532 2.96502 -2.80369
-1.45225 0.394765 0.466337
26.6312 -0.728335 0.114513
-2.77474 2.33327 1.57781
4.95008 0.990032 -1.69308
1.87737 2.95426 0.549415
23.688 -1.79154 0.841133
-2.42958 -0.0787223 0.621986
13.6905 0.31278 -2.90759
-2.62014 3.81887 1.799
-0.206585 0.774606 -0.970516
-3.14817 2.35924 -1.0159
-3.51355 1.36423 2.10242
15.6144 0.277104 1.90816
0.167724 0.617329 -2.30251
-0.607675 -0.263593 -0.625634
-1.76278 0.50904 -2.1924
6.04717 1.39208 0.154031
-2.93481 0.113258 0.305529
-1.64824 1.25611 -1.86735
18.5733 -0.52136 0.171375
0.58856 0.816383 1.24073
-0.278465 0.23361 -1.19156
-2.11934 0.992321 1.16572
1.2957 -0.0164981 1.05812
-0.331102 0.619081 -0.789833
21.547 0.848583 -0.461932
-1.82842 1.5756 -0.760242
-2.12535 3.01425 1.53579
28.9724 -1.12439 -0.291434
-2.01517 0.859314 -1.31325
-0.753613 1.45753 1.18719
16.585 -0.905227 -2.03724
-2.84321 -0.0620421 1.87954
0.567969 2.18586 2.8419
-2.98511 -0.765806 -1.52902
-2.59538 0.578849 -0.876241
4.23589 2.14462 2.30863
-2.23275 2.48308 -0.336818
-1.55063 2.78763 -1.00922
-1.14551 1.2253 -1.77006
0.00965349 1.64026 1.98925
17.1956 1.10772 3.47108
-0.0415144 1.31335 2.49886
5.08463 0.977043 0.524232
31.914 -1.30627 1.33581
-1.72132 5.05424 0.468018
-2.03787 1.59718 -2.32332
-1.97217 1.89976 2.6686
2.16372 1.65898 -1.16872
20.8867 1.53249 -0.36821
-1.56274 1.22022 -0.436069
-3.8015 1.08066 -0.138986
-2.32036 2.41341 1.07964
15.7297 1.85425 0.798208
-3.08523 0.242399 -2.06785
-3.35298 1.68052 2.08361
-0.797958 -0.594809 2.42099
-3.0553 0.699748 0.177934
44.9641 -2.9106 0.026505
0.427059 3.79047 -0.656009
6.76799 0.519371 2.53312
-1.0038 0.0090987 -2.78931
-3.68288 2.35591 -1.97785
-1.00892 0.305571 0.906371
2.30029 2.63118 0.915133
-2.03705 3.59773 -0.0465934
-3.43948 1.87899 -0.534258
0.319036 0.392901 -2.53424
-0.491237 1.54488 -2.49049
-2.39346 0.186446 2.27388
-0.0973055 3.18094 1.66434
-0.475934 1.45411 -1.21213
33.9843 -1.18336 2.30929
-2.10495 0.892404 0.930097
32.0356 -0.122611 2.01033
4.86414 0.712623 -0.860334
0.981258 -0.0555559 0.142822
-2.97034 1.5846 -1.00489
21.3464 2.04586 1.41228
-1.90512 -0.0866888 -3.04102
37.1596 -1.15299 2.20392
-2.04796 1.78724 0.868749
11.6485 -0.118656 0.00649711
3.85299 2.02472 -1.75977
10.919 2.08063 1.32797
0.050502 1.81907 0.911749
-1.55986 1.42089 -0.867312
-2.35721 0.0716609 -0.552683
-1.83747 1.49333 -0.532402
28.2347 -0.760666 -1.17411
5.10566 -0.309528 -1.69158
7.92082 -1.05198 0.470356
-1.59655 3.40002 2.07153
-4.34647 3.38233 0.646114
-1.02 2.41825 -1.67537
13.896 0.940415 -1.9783
-3.06483 -0.574854 0.0548799
0.222625 0.983412 -0.320574
-2.9192 2.02095 -0.997062
-2.29621 1.84486 -2.00373
-2.31664 1.4259 -1.96002
2.79412 0.254706 -1.28121
0.693139 2.24029 -1.79735
10.0636 0.813415 2.01647
-0.728778 1.60291 -0.230948
-3.67507 2.43654 0.278861
-2.60046 0.307433 -2.95318
-3.51348 2.23367 2.25683
-0.724833 3.09537 -1.90702
-1.4295 2.28052 -0.585066
-2.63347 1.70193 0.923372
3.26531 3.04906 -0.0608784
-2.25693 2.7649 0.698253
-3.1914 2.58865 -0.025017
-3.71499 0.757958 2.1658
-0.997758 0.994345 -1.93154
-3.65161 1.05705 -0.710277
-1.10663 -0.49056 -0.961451
-1.29264 1.2975 -0.48498
12.2587 0.665533 -0.114118
-3.17089 0.599492 -0.457403
0.243169 5.54245 -0.892079
21.0645 0.991538 1.02632
-2.4637 2.32183 -0.760339
25.5674 -1.35598 -0.801866
0.361256 -0.607329 0.29795
12.0283 1.91454 0.620332
4.52826 3.61379 -0.574292
53.0803 -3.50824 0.335244
-2.54026 2.20222 1.00672
-0.927692 3.74996 1.50024
13.0537 1.41197 3.03062
-3.85758 3.30276 -1.94329
7.69162 3.53256 0.387232
-3.22117 -0.0392716 0.643639
-1.79624 1.79807 0.752565
-3.45709 1.05225 -4.21697
-1.94864 1.94934 0.532811
-3.36058 1.02871 -0.54051
0.467512 1.23391 0.930952
5.00935 1.18843 0.300133
-2.30107 1.00477 -1.0829
-2.79553 2.03784 -1.95141
9.52558 0.457065 1.05677
-2.19171 1.00067 0.871671
-2.47848 2.91193 1.09063
7.06911 1.64607 1.89078
-2.58839 -0.129773 -2.95491
-2.70865 -0.375816 -1.39415
-1.8396 -0.245454 -0.791483
-2.60411 1.89269 1.72451
28.3325 -3.44895 -3.04694
0.42539 1.29175 -1.09602
-2.15704 1.62993 -0.441974
-2.4144 0.299326 -0.474627
-1.89186 0.215279 0.441328
16.4608 0.0344456 -1.84601
-1.70165 1.01619 -1.71989
0.56985 1.25783 1.32124
5.39467 0.241376 0.750469
-1.9505 1.06789 -0.930897
-0.310081 1.29422 0.44191
11.5425 1.18524 -0.123055
5.56025 0.952925 1.9057
26.3424 -1.20812 -0.80709
-2.80012 1.00507 1.94179
-2.80559 -0.641546 -1.28621
0.875821 1.21183 1.12286
-0.69028 1.7828 -0.28679
-2.51892 1.38769 -1.06473
-1.72828 0.999268 0.632535
7.21317 0.217836 1.29922
9.62363 -0.473775 -2.67683
-1.93051 1.21367 -0.71282
-3.15749 2.29934 -1.43148
13.3663 1.33989 -3.27409
-3.1414 -0.533261 -0.690228
36.8436 -1.11584 1.07174
4.6499 0.0274567 -1.5493
6.80709 -1.50719 -2.28735
-1.80822 1.34727 -1.43022
4.16331 1.83037 -1.29135
-2.03053 2.01006 -1.91065
12.2695 -0.238809 0.908723
-0.916817 0.679471 1.27016
-0.49172 1.2719 0.166647
2.09332 0.867528 -2.07434
-2.36485 0.453002 -1.5957
6.53857 2.72692 -3.59218
-1.40639 0.733726 1.84665
-1.81443 0.387608 1.30832
-2.77328 3.03844 -1.4665
-2.50681 0.424048 0.0727401
-0.0381522 2.50176 -0.0305553
10.5759 -1.27558 -2.00481
-0.460612 0.723089 0.545793
-2.39633 2.34001 -1.24753
34.4096 -1.93511 0.435971
10.4284 2.35498 1.8696
0.941773 1.75836 3.07418
-1.66463 1.77248 1.80225
-2.7081 -0.193309 0.976691
-3.14349 1.41227 -1.06467
6.10953 1.42789 -0.782475
-1.37262 1.36428 1.40537
7.41683 0.662819 0.57808
-1.0211 1.27562 0.997667
-2.96617 2.97805 0.366017
-1.27461 4.08377 2.26056
-2.12825 -0.175506 0.188857
7.90551 0.628446 -0.980735
6.2795 -0.220722 2.72103
1.23261 -0.136409 -3.08602
-0.647659 -0.554082 -1.02132
-0.517333 1.35677 -0.54913
-0.66696 1.99759 -2.55762
9.68609 0.00465418 -2.82384
-2.56936 -0.631845 -0.976512
8.63177 -0.286136 -0.836248
-0.589753 2.59567 1.39443
-1.92056 2.88324 0.722506
-1.44658 -0.133033 -1.30187
-1.45717 0.515237 0.567635
-0.0495436 1.62125 -1.34832
-2.57893 1.53867 0.871929
8.6598 0.902916 -0.32564
0.460198 1.64701 2.81667
-3.31625 -0.179463 1.20292
-0.691381 0.685475 -1.60024
-2.04617 1.33284 -1.07559
12.9732 1.21315 -0.127929
-2.35988 -1.66715 -1.49208
1.72093 2.23688 -2.40523
-3.4652 0.84892 1.76521
23.5861 -0.549357 -1.74684
-3.06093 2.55139 -3.15555
-3.70818 1.67962 0.21088
-4.16212 2.03059 1.33757
-1.22018 1.49801 0.0978074
-3.21812 1.96954 0.469229
13.6566 -0.29929 -2.54266
-0.00357003 2.05803 2.47996
-0.623442 1.1289 2.47023
-1.18222 -0.0054706 -0.135781
-3.31816 1.09611 1.21543
17.3685 1.25921 3.52853
0.876369 0.0813155 -0.893161
-0.168569 1.77606 -0.366375
8.44298 2.45336 -0.0743254
31.3312 -1.79069 -0.14467
-0.398807 0.551498 2.00458
4.69215 1.2358 2.184
13.0225 1.29197 -1.04329
-1.96025 2.47567 1.52185
0.479925 0.889874 0.677147
-1.975 2.07833 1.42985
-2.46351 1.59023 -0.0602738
-2.07104 2.40868 -0.938835
3.59309 0.332819 -1.12629
2.91927 1.63521 0.877975
-0.896934 0.730949 1.02468
0.31947 0.634306 -2.5523
-0.101155 1.13643 -0.287147
0.442635 0.49699 0.721998
11.3239 1.60009 2.94161
-1.57581 2.4667 -1.52369
20.101 -1.26092 2.26306
13.213 0.893067 1.15671
24.0112 0.0524932 -0.144048
-2.98653 0.883314 0.437803
7.74958 2.27381 0.401585
-2.45122 0.875632 1.03165
-1.17958 1.20465 0.928951
17.6257 -0.405991 -1.56595
-2.55529 -0.220686 -0.992943
2.88865 0.621394 0.558187
-4.18262 1.57716 1.30673
-1.9659 0.287601 2.00788
7.21845 1.5626 0.15637
-1.40643 1.94827 -2.2698
-1.27361 0.791868 0.741408
25.2278 -1.9405 2.25425
-3.7679 -1.14268 -1.5532
-2.62726 1.5991 -0.331606
-2.6882 0.877618 -2.55792
5.67452 -0.0934599 1.30284
-2.2274 1.11101 -0.755835
0.608002 0.34773 0.737846
-1.01186 1.59062 1.29606
-1.8671 2.23471 1.67172
-2.84666 1.70145 -2.15664
16.4207 -0.526215 -1.71229
0.772468 2.05357 0.350001
-1.29147 2.6231 -2.34035
-2.64396 -0.0222214 -0.418066
9.22493 -1.09291 1.03669
-3.262 2.0142 1.31009
21.0718 -0.178169 1.29818
-1.58773 -0.0993802 -1.10749
-0.209503 0.248958 -1.32562
-3.19705 0.121361 2.38124
22.2937 -0.450992 -1.86753
3.82683 -0.514389 2.46747
-1.49565 -0.510299 0.00920586
3.38864 1.3567 0.830899
-3.92839 2.84669 0.397983
-1.74931 -0.282448 0.668429
-3.18449 3.12983 0.814854
18.7657 0.72905 -0.227715
-2.53151 -0.00839658 2.82334
-3.20939 -0.288087 -1.26217
29.6421 -0.676602 2.67503
-3.06046 2.6968 2.29623
-1.02 1.39403 -0.647875
-3.15375 2.8116 -1.50732
-3.64039 1.02434 0.44816
7.24585 1.82869 0.170823
-2.86976 0.516318 -2.33842
12.6823 0.101873 -1.83713
9.55485 -0.179017 -1.21844
14.2011 0.0343 -1.63737
2.90305 1.74994 0.388525
-4.42498 0.27149 0.099723
-0.885557 2.22061 -0.728198
-3.03068 2.3524 -0.418056
-4.17178 0.912489 0.25485
-3.46699 1.45815 0.0454997
-1.32865 2.22862 -0.491358
-2.06085 0.583787 -0.360916
17.2795 0.0162231 2.00803
0.868745 1.517 -0.523044
1.40847 2.19414 -0.777946
4.21063 1.37775 -0.119401
-3.76515 1.63384 -0.182714
-0.601885 0.906528 1.58477
-1.99308 2.66108 1.99732
8.32817 0.948001 1.21523
8.14437 0.187531 2.83853
-0.9122 0.407868 0.51386
-3.5473 1.55785 -2.18442
-3.62657 0.419822 -0.416149
4.24152 1.26132 1.80272
13.3823 -0.453235 0.229631
-2.41377 0.713646 0.750417
4.69314 1.80148 -0.50729
35.9913 -1.24493 0.0556292
20.6517 0.763316 1.84791
1.31123 1.24015 1.85171
1.30034 1.1394 -1.80152
24.9367 -0.365616 1.63307
-2.97328 0.0922318 -0.0671622
-2.56245 1.03172 0.406359
26.9879 -1.13769 -2.06503
-3.2265 2.69761 -1.09555
7.39893 2.21771 -0.916528
-2.16193 -0.0295685 2.36137
-2.96423 1.04448 0.235865
0.764766 0.944589 -0.90783
-3.44064 2.26574 0.256614
-3.76097 -0.911056 -2.14891
7.64356 0.0533185 -3.22905
27.2458 -2.7104 -1.38231
4.56105 0.895133 -1.3399
-4.74027 0.014713 -0.516405
5.57421 1.59046 -0.913505
0.822178 1.55778 -0.869348
22.3521 -1.74336 -2.16342
-2.41795 0.487106 -0.00700237
-1.30537 0.506976 0.48564
-3.09895 0.76476 1.40212
-2.69466 2.69559 -3.11863
-0.583163 -0.060247 -1.47458
-2.92327 0.797848 1.56702
12.0014 -0.0822289 -0.815063
16.3016 -0.670401 1.96385
-2.07841 0.318895 2.20579
-2.37069 0.423069 1.58354
11.5933 -0.841083 -1.51879
-0.727694 0.114715 -0.416089
7.53361 -1.4504 -0.243083
-3.40116 2.82728 1.77882
-2.71941 0.425985 -0.384879
23.6901 -0.740864 -1.01127
-2.70189 1.25376 -1.99552
-1.48785 1.03449 1.43707
3.18459 0.615732 1.83273
-2.33251 -0.711212 -0.386119
-0.650931 2.5245 -0.0731019
1.17786 1.41357 0.067333
1.98639 -1.25302 1.12895
1.84594 1.87652 1.45762
30.9841 -0.469398 0.0909532
-1.94841 -0.711115 -0.471452
-2.09812 1.16564 1.7923
-0.656708 2.78414 -0.11276
4.09082 2.90764 -3.61036
-1.26058 0.461401 1.60059
9.22111 0.34303 1.58133
-2.32513 1.94119 -2.08555
-2.83346 1.97457 -2.73352
23.3337 -1.15643 0.758686
-2.42019 0.150422 0.00765236
-2.6739 0.734033 0.872064
-1.12925 -0.097938 -0.67417
-2.61472 1.39122 0.320733
15.0887 1.29342 -1.03568
-3.50028 1.29216 0.065458
-2.23925 -0.0799943 1.63376
-3.35125 1.5492 -0.532297
0.921666 1.25415 -0.103942
-2.60948 2.42784 0.830543
-2.79183 1.28847 2.55863
-1.84317 0.0341157 1.72895
-1.71688 0.0930757 -0.639094
-1.48087 1.85556 -1.80679
-1.15031 4.77442 1.10017
7.64052 1.1477 -1.1049
-1.75542 0.248443 -0.0779647
-3.75802 0.512005 -2.1498
-2.35654 1.36181 1.1384
6.30241 2.70175 -1.69426
-2.07858 0.59856 0.365486
-3.36067 2.60223 -1.47203
-1.19373 0.614411 -2.31212
-1.63314 0.209515 -0.594277
23.4565 0.250952 -1.0706
7.02991 1.5908 1.19694
0.804807 1.1078 0.484085
2.80608 1.0489 1.99639
-2.17299 1.75647 0.495494
-2.28571 -0.0327874 1.6479
0.569828 3.70491 -0.322234
20.4446 -1.37548 -3.08317
-3.95666 1.05524 1.14729
-1.36765 2.86432 0.200739
-1.82711 -0.034806 0.453646
-3.45306 1.63331 1.14025
-1.61231 2.4872 0.803657
-1.44564 2.46525 0.516863
-3.03359 -0.67264 1.14287
-1.38137 1.90321 -1.36271
5.36726 0.455698 -0.467183
-2.3398 1.37816 1.21553
22.2077 -2.38445 -3.98208
-4.32673 1.24004 1.44304
5.43419 0.498792 -1.79078
13.9383 0.99112 -0.675336
-1.55148 1.54618 -2.99554
-3.31633 0.619015 -0.0990079
-1.18861 4.77294 1.55247
17.3587 0.990312 2.285
-2.15452 1.14614 0.718275
1.46555 2.81994 -0.266271
-1.03724 2.17388 -2.99907
2.10083 1.08643 -0.625079
-1.78937 1.38177 1.04849
-2.17377 2.43672 0.0106856
7.52758 0.293623 -2.94335
-2.42338 1.97537 0.471358
20.4246 0.134813 0.292867
9.78776 0.0942466 -2.22842
-0.0429263 1.49069 -1.67001
-2.15469 0.244798 1.55097
11.541 0.465788 -0.964784
3.35193 1.69078 1.38495
-3.35944 0.149175 -1.30412
-1.7588 3.14087 -0.159513
-0.588147 1.25324 0.91899
-0.327943 0.747346 -0.890494
9.96111 1.11582 1.51331
-1.75469 0.153864 0.0312111
-0.832537 2.73938 0.654698
0.234459 -0.688938 0.472132
-0.659163 1.5453 -1.13035
0.123365 3.85437 -0.487246
32.1218 -2.07441 0.733745
-1.85643 -0.139449 -2.51153
-2.55111 0.725617 2.25867
17.4539 -0.546665 -1.15501
-0.0854523 0.0185265 -0.111473


==> latex_data/vae/mnist/pca/pos_affnist-pos.txt <==
-3.10606 -1.1577 -2.01104
-3.84746 1.51211 0.418642
-4.87528 -0.0464553 -0.481364
-0.326043 -0.281029 -1.30488
-2.47204 -1.63472 -1.91381
-3.77272 -0.694811 0.0171508
-2.40707 -0.768034 -0.746914
-2.82988 -1.43072 0.643879
-3.65336 -0.623412 -1.02776
-2.89012 -1.67305 0.768412
-3.45757 -2.13607 0.546608
-2.16097 -0.852986 -0.175828
-1.26478 -0.541954 0.262249
-4.7522 0.471232 1.55671
-4.15123 -0.510888 -0.947953
-2.03482 0.143304 -1.63705
-3.46555 -1.80003 0.802008
-4.91821 -1.25547 -0.908049
-3.96304 -2.81459 1.56189
-2.77971 -0.406814 -0.517424
-3.2021 -0.633941 -0.513584
-3.0069 0.603965 0.811401
-5.33069 -1.07911 0.474041
-3.16361 -1.27225 -0.52125
-1.71616 -1.6261 -0.933371
-3.85148 -0.430695 1.86928
-3.73799 -1.46126 0.776273
-2.50208 -0.861623 -0.906002
-1.48591 -2.27691 -1.21326
-3.42614 -1.40304 -0.511136
-4.12874 -0.943063 -2.25947
-3.62335 -2.58854 0.422588
-3.44412 -1.02449 1.81045
-3.76021 -1.67471 0.652764
-3.61813 -0.693826 -2.10071
-4.24161 -2.38893 -0.723121
-2.25144 -2.15849 -0.137562
-3.90449 -0.478212 0.408138
-2.11383 -2.38603 0.721081
-3.52338 -1.44662 -0.535946
-6.22658 -1.62821 1.72983
-2.07883 -2.17576 -0.482953
-4.32278 -0.436277 -0.171257
-2.89493 -0.454372 -0.841664
-2.48104 -0.438432 -0.13486
-2.77245 -3.0699 -1.26065
-3.20643 -1.9772 -0.378556
-1.78899 0.243279 0.335578
-3.55513 0.145893 -0.367884
-3.96753 -2.24362 -0.350531
-3.44996 -2.14676 -1.46062
-3.98187 -1.00471 0.800085
-1.70424 -2.42533 -0.62633
-4.28538 -2.0335 -0.193887
-2.00481 -0.0348675 -0.631699
-2.74277 -2.85537 -1.23036
-4.17999 -1.84168 0.423864
-2.46919 -1.69679 -0.845574
-1.64272 -1.35423 -0.755762
-2.60346 -1.07627 -0.319316
-3.09352 -0.764005 0.303137
-3.11925 -1.15524 -0.384228
-3.13041 -0.806655 0.212925
-4.72449 -1.45989 -0.828084
-2.75556 0.186526 -0.629614
-3.77464 -2.15663 0.987418
-4.01514 -1.93254 1.07807
-4.60925 0.463616 -0.875673
-3.06386 -0.521223 -0.0613847
-3.61965 -0.542425 -1.95364
-4.76759 0.321047 -1.35323
-3.98953 -0.971713 0.219109
-3.8243 -0.123865 1.56039
-1.992 -3.23515 -0.466758
-2.42815 -1.52992 -1.35113
-3.40683 -2.40526 1.05113
-2.375 -2.55048 -0.748089
-2.93388 -1.9682 -1.28234
-4.53883 1.16284 1.03546
-1.81312 -2.45251 0.380174
-3.2397 -0.113704 -0.166318
-2.8228 -1.24258 0.708696
-3.66339 -0.0494671 0.129505
-2.0312 -0.749233 -0.671313
-4.15265 -1.6854 -0.0562089
-3.87736 -1.50944 0.472525
-4.7033 1.39761 -3.0728
-5.18475 -0.517991 2.82192
-2.5203 -0.194736 0.826693
-5.4224 -0.767858 0.767781
-3.21756 -0.413157 1.35949
-2.03054 -0.300522 0.988023
-2.84987 -2.0637 -1.6316
-2.41722 -1.14157 -1.46185
-3.6212 1.38118 -1.19431
-4.41514 -1.33859 0.052083
-3.64966 -2.99409 -0.593989
-3.76008 -1.21754 -0.630317
-4.69629 -1.33238 -1.73166
-3.45343 -0.246236 1.24673
-3.5206 -2.38765 0.75333
-4.40245 -0.125475 -0.685244
-2.9824 -1.32129 1.00207
-4.03933 -2.29923 0.204895
-2.9761 -1.40427 -0.902936
-3.26866 -0.343865 -0.610875
-3.32397 -2.55669 0.483055
-4.35944 0.275498 0.961497
-3.56761 -1.73752 -0.253381
-3.98136 0.685874 -0.343487
-2.89588 -0.133629 -0.838819
-1.7047 1.99435 -0.929001
-2.88583 -0.183277 -2.44364
-4.84928 -0.571663 -0.521632
-1.35152 -0.944088 0.407385
-3.06153 0.7663 0.802927
-3.27959 -1.02765 -0.31359
-5.5767 -0.412342 -0.547995
-4.74646 -0.578333 -1.37867
-3.36065 0.432632 0.383244
-4.23514 -1.42347 -0.349721
-1.98304 -0.695006 0.77124
-5.10157 -1.23226 1.31828
-4.07074 -0.714813 -0.0014167
-3.94867 2.27593 -0.776954
-3.60775 -0.267427 -0.819343
-3.08729 -1.58082 -0.0829604
-2.77059 -1.51962 -0.999791
-2.99386 -2.44571 -0.263974
-4.81461 1.66054 -1.0877
-5.12501 -1.43379 -1.20975
-2.72799 -0.923033 -1.60891
-5.00919 -1.57598 1.10205
-2.60924 -1.53865 1.32633
-3.69475 -1.8432 0.11353
-3.46247 -1.01409 0.216542
-1.87106 -0.122407 -0.699788
-3.41931 -2.23064 -1.02546
-3.29934 -1.9986 -0.387127
-3.03183 -2.24101 -0.178989
-1.94688 -1.79015 0.40843
-4.03142 -2.24738 0.20086
-4.6081 -2.16295 -2.72219
-1.7391 -0.252349 -0.407284
-3.16757 0.966544 0.0611655
-4.48246 -1.47032 1.53581
-3.08498 -1.10043 0.224346
-2.58376 -0.899435 -1.14223
-3.83916 -0.159239 -1.43438
-3.37967 -0.524099 -1.27009
-4.01673 -0.60521 -0.0521146
-1.34622 -1.09398 -0.593543
-3.94764 -1.11127 -0.333087
-2.07675 -1.48323 0.32043
-4.24265 -1.23465 0.312828
-4.29695 -2.30917 -0.0781892
-4.39212 -0.456589 1.56635
-3.7938 -0.807339 -0.402099
-4.15537 0.035656 0.00591302
-5.22312 -0.131386 0.373584
-0.798088 -0.748638 0.00176633
-1.63031 -1.20978 0.00726441
-5.83579 -0.947558 -0.309078
-3.95154 -1.46859 -0.431422
-3.21324 -1.52401 2.34566
-4.7036 -0.748143 -0.0615481
-3.95569 0.984826 -0.776818
-4.80136 0.4741 -0.209497
-3.00838 -2.11873 0.0625808
-3.79022 -2.12501 0.576299
-2.44883 -1.55742 -0.0976941
-3.73836 -1.54969 0.153427
-3.44969 -2.63519 1.0803
-3.2593 -0.0912776 -2.54961
-3.97841 -1.18107 1.90726
-3.40099 -1.65681 -0.530756
-3.12944 1.60101 -0.035111
-7.02167 0.130715 0.355583
-3.79151 -0.331245 0.0209144
-4.31332 -1.03331 -0.916016
-1.7058 -0.921916 -0.074132
-3.12428 -2.12231 0.890988
-2.68313 -1.48468 -0.149806
-1.92716 -0.890892 0.21699
-4.68471 -0.702475 -0.998036
-2.46141 -2.48014 -1.00955
-1.95374 -2.87371 -0.169506
-3.0122 -2.91148 -0.334305
-4.85632 -0.153042 0.951174
-3.91288 -1.33893 -0.87523
-3.08787 1.57191 -1.00006
-4.22118 -2.16152 -0.740568
-3.70071 -0.729154 -1.74016
-2.16 -2.13604 1.55622
-3.30467 -0.61674 1.51894
-2.68412 -1.31529 0.781447
-2.57587 -1.5311 -0.873559
-4.32598 -0.157401 0.6901
-4.20909 -0.355598 0.0464145
-4.63605 -1.05299 -0.896827
-5.81392 -1.88234 -0.387362
-3.62837 -0.0139006 -1.32366
-0.776868 0.308743 0.415715
-3.75947 -2.0717 1.30561
-3.31253 -2.71838 -0.459188
-3.90129 -1.69227 0.0904305
-2.90636 -2.72845 0.0548564
-4.06119 -2.3641 0.624953
-3.24782 -2.21787 0.287302
-4.07888 -1.54675 0.338702
-2.02127 -0.632866 0.103736
-1.95472 -1.39324 0.938641
-2.79086 -2.85226 1.52682
-0.818421 -0.602461 2.7399
-3.33403 0.844502 1.12961
-2.94782 0.662273 0.633332
-3.08579 -1.50457 0.898557
-4.39662 -0.741816 -0.687554
-4.37355 -1.00476 0.87316
-4.7231 -0.68294 1.26396
-2.98419 -1.38613 -1.44137
-3.21555 -0.980631 -1.00957
-1.81215 0.280927 0.143437
-2.67322 -1.8064 -1.99616
-2.78518 -0.302851 -0.203869
-4.45646 -0.275935 -2.05715
-4.30005 -1.12204 -0.201805
-3.69815 -0.146666 -0.269784
-3.53913 -1.61379 -0.319585
-2.85448 -1.43181 -1.65418
-3.34422 1.05018 -1.68565
-4.05856 -4.29932 1.16282
-2.33613 -0.647726 -1.7229
-2.98273 -1.21036 -0.613958
-4.82126 -0.808644 0.724061
-4.02448 -1.68981 -0.379562
-2.97074 -1.53182 1.19967
-3.46317 -0.594573 -1.32944
-0.889219 -1.43855 2.38807
-2.38213 1.33223 1.64855
-1.82084 -1.11015 -0.927996
-5.17715 -0.900398 0.901993
-2.50179 -0.105298 -0.677098
-2.54334 -0.3793 0.328387
-2.52779 -0.186252 -0.754801
-3.05774 -1.26451 0.565455
-4.61635 0.117377 -0.184697
-2.51148 -0.965224 -0.228781
-1.97874 -0.345363 -0.10355
-1.98194 0.00597085 0.153998
-3.87743 -1.52334 -0.917624
-2.97481 -1.55953 -0.0835867
-4.30064 -0.66652 -1.29685
-3.84559 -0.873014 -0.930087
-2.08434 -1.54678 0.784736
-4.10991 -1.38944 0.0996151
-3.74659 -0.941234 -1.63909
-3.93951 -1.21622 -1.51548
-4.17908 -3.23077 0.358224
-4.55571 -0.744883 1.26955
-2.17022 2.44598 -1.36695
-2.20793 0.716319 0.37563
-2.21664 -1.95734 0.363554
-3.83511 -0.0535354 2.34779
-4.41094 0.275493 -1.46635
-4.47778 1.35274 0.172756
-3.92981 -0.613245 -1.20136
-2.32042 -0.718704 0.576244
-2.54387 -0.133605 0.78175
-4.05779 -2.90227 -0.340965
-2.62047 -0.418347 1.29896
-1.72065 1.37522 0.0873628
-1.71789 -2.10894 -0.719981
-2.35302 -0.904381 -0.566458
-2.88576 -1.72985 1.14357
-3.49453 -2.93585 -0.768948
-3.46201 0.408243 -0.0770294
-3.2475 -0.633441 -0.63635
-2.73465 -2.14202 1.63948
-2.98873 -1.76469 1.22483
-3.51805 -3.03894 0.121697
-3.57822 -1.88721 1.87738
-3.34776 -1.07169 -2.13738
-2.85606 0.154499 0.0832577
-1.87785 -2.64929 -0.0391194
-3.22217 -0.835007 0.502943
-3.37596 -0.646245 -0.0737187
-1.36288 -0.546397 0.264085
-2.86078 -2.69273 0.44127
-4.37457 -1.97375 -0.214078
-3.96331 -1.75515 -0.583018
-3.96141 -0.111613 -0.0570265
-3.78816 -0.386158 -1.84798
-2.66185 -0.929525 -0.0856866
-4.29281 -1.18207 0.853332
-4.74449 -1.02046 0.189284
-2.38539 -1.10277 -0.25689
-2.25676 1.72571 0.634498
-4.00006 0.245219 -0.187664
-3.57338 -1.66117 -0.173294
-3.95599 -0.797937 1.96759
-2.63368 -1.39294 0.626445
-4.10598 0.638685 0.704149
-5.53304 -1.26382 -1.18462
-2.97672 -0.465791 1.64737
-3.03809 -1.43851 -1.00678
-3.82914 -1.40677 -1.49646
-2.52225 -1.8221 -0.462712
-2.71083 -1.78519 0.768232
-3.07408 -1.89206 -0.188375
-1.88782 -1.16742 -0.94359
-2.80027 1.29084 1.57018
-4.04507 -0.983689 -1.58767
-2.66726 0.510036 0.908133
-2.57494 -1.50767 1.44155
-3.9649 -1.67953 -0.366474
-2.76344 -1.05414 -0.140903
-3.47359 0.276705 1.78885
-4.72627 -0.564264 2.42455
-4.09054 0.13434 0.162641
-5.1586 -1.25683 -1.00447
-2.29831 -2.25024 0.222351
-4.9682 -0.529561 0.83204
-3.71921 -2.41075 -0.970173
-3.54953 0.31186 0.997259
-3.31799 0.217823 0.559874
-3.45525 -1.07879 -0.818527
-3.44544 -1.55913 0.16778
-4.16144 -2.10246 -0.0111533
-3.80215 -0.491377 1.16281
-2.81031 -0.403603 1.459
-3.7358 -2.3622 1.24581
-2.87157 -1.17892 2.8144
-3.72539 -1.37409 -1.29339
-4.55942 -2.37937 -0.395515
-4.09063 -1.03544 1.25363
-4.99823 -0.510772 1.77485
-1.58141 -2.19128 0.255605
-2.8583 -2.36126 -0.581387
-3.15065 0.332423 -1.98877
-2.64861 -0.825795 -0.180099
-3.34876 0.135753 1.27106
-3.80868 -2.02893 -0.623281
-2.69074 -1.73846 -1.45575
-2.0513 -1.11736 -0.953051
-2.83009 -0.601799 0.546854
-3.24634 -0.851186 -1.52229
-3.23224 0.821936 -0.0701954
-3.93887 -1.59429 0.382284
-2.82284 0.2373 -1.51423
-2.80845 -0.572344 0.894983
-6.30377 -2.31366 0.152214
-2.71693 -2.08647 0.222705
-4.99235 0.553667 -0.892255
-2.09623 0.37874 -0.87048
-1.88903 -1.4549 -1.1969
-5.01997 -1.78956 0.506378
-2.59837 -0.612803 -0.555961
-2.25196 0.121536 0.302386
-2.24187 -1.59833 1.38179
-4.23481 -1.79934 2.32605
-1.52702 -0.689446 -0.573976
-1.31477 -1.94965 0.465542
-4.24753 -1.05148 -0.683692
-3.73514 -0.172817 -0.0821325
-4.89606 -0.750113 -0.682141
-2.58987 -1.34662 -0.265431
-1.9767 -0.84708 -0.544067
-4.38266 -0.96904 0.671266
-3.91932 -1.80704 -0.0520859
-2.05093 -1.38509 1.02353
-0.892162 -1.40306 0.659068
-4.04982 -1.54857 0.0750402
-5.78872 -1.19437 -2.14003
-4.03258 -0.641278 -0.494381
-3.80785 0.196194 0.412813
-3.60959 -2.03459 -0.0959707
-1.27945 1.04569 0.475192
-2.33437 -1.16142 -0.0231186
-3.25458 -1.50755 -0.0563577
-1.43579 0.0160037 -2.13498
-1.94413 -0.845572 0.62401
-3.36312 -1.73235 0.00431757
-1.17837 -2.228 -1.15137
-2.93387 0.369874 -1.19704
-3.43778 -0.726646 -0.367306
-2.00362 -2.34989 1.78737
-3.29112 0.603606 1.07604
-2.53129 -1.52604 0.426029
-2.89445 -3.77545 0.305687
-3.6125 -1.56256 -0.59747
-4.17439 -0.920786 -0.674865
-1.4674 0.103876 0.709145
-4.29447 -1.04106 -1.17401
-3.80758 -0.471556 -1.31727
-4.114 -1.13124 -0.345839
-3.22816 -1.31958 1.55563
-2.78498 -0.447453 0.454423
-2.86234 -1.54764 0.718755
-4.53448 -0.467292 0.644575
-4.03296 -0.0948644 0.769076
-3.3432 2.3904 0.311859
-3.79728 -1.12493 -0.120368
-3.29992 -0.17061 0.133024
-2.70297 -0.595494 -0.270491
-4.78699 -0.223789 0.629164
-3.32915 -1.58501 -0.843588
-0.996162 -1.14514 -0.508392
-2.15432 -1.62035 0.719699
-3.58664 -1.38619 0.33291
-4.04733 0.358694 0.0599718
-2.47796 -1.08376 1.08432
-3.92101 -1.19883 0.336078
-2.82318 -0.974797 0.080565
-4.27842 -1.75911 1.77821
-4.49985 -0.170102 1.70663
-5.40427 -2.18123 -1.10374
-4.44419 0.196245 1.04933
-3.61715 -0.553187 -0.189948
-4.62847 -0.391235 -0.428372
-1.03398 -1.43479 0.727793
-2.28658 -0.156007 -2.39603
-2.87072 -2.19929 0.0547143
-1.98127 -2.06813 0.584238
-2.59718 -0.800647 -0.90853
-3.57336 -1.83805 0.3029
-3.01404 0.122584 0.102168
-3.71363 -0.465136 0.00124133
-3.0451 -2.11525 -0.879771
-4.30199 -0.975082 1.94534
-3.93542 -0.0969175 0.75181
-3.23881 -0.927944 -1.27395
-3.06063 -0.172449 -0.20593
-2.9892 0.516072 0.669195
-4.24369 -1.56593 0.356396
-3.45282 -0.607819 -1.26877
-3.02467 -0.834799 0.233584
-2.43417 0.0326863 -0.0224761
-2.6949 -1.50164 1.45293
-3.0728 -0.456429 -1.39679
-3.84255 -0.648121 1.22656
-4.62248 0.808727 -0.216562
-2.69545 0.833389 0.569313
-4.31621 1.98617 0.797098
-1.55334 -2.405 0.112611
-2.50644 -1.75875 0.251184
-3.45622 -0.702346 0.207071
-4.22392 -1.00325 1.89599
-3.3868 -1.89189 0.03483
-2.69927 -1.09301 0.330759
-2.96065 -1.45996 -0.982031
-2.98888 -0.525193 1.14546
-2.91702 -0.661599 1.88705
-3.73203 -0.805246 1.60148
-4.72722 -0.801225 0.187909
-2.38289 -0.812631 1.39538
-3.7536 -0.66787 1.0672
-4.05239 0.794822 -0.84067
-3.71352 -0.862461 0.850559
-2.09787 -0.153123 -0.978991
-3.4039 -0.822443 0.784914
-2.54246 0.756534 0.228607
-4.20352 -1.86806 -0.324246
-2.92168 0.513216 1.69385
-4.25362 -1.29918 -0.341441
-4.241 0.456031 -1.21052
-2.41877 -0.581835 -1.01286
-3.29048 0.49559 0.0913112
-3.38359 -1.51269 -0.166131
-5.31034 -0.689162 -0.561417
-2.54749 -0.684396 -2.15196
-3.0728 -0.564529 -0.292393
-4.26713 -1.81449 0.10545
-3.59871 -3.00342 -0.0652186
-1.92034 -0.768649 0.333698
-2.84308 0.501492 -0.501289
-2.65466 -0.348103 -0.592211
-3.3083 -0.360387 0.174641
-3.20247 -1.64424 -0.207378
-3.73741 -0.601795 -0.0511148
-3.47644 0.265066 0.695962
-4.13714 -0.42427 0.997679
-2.88017 -0.355211 -0.939574
-4.02854 -0.862151 -0.724103
-1.80611 1.17795 -0.42649
-5.8143 -0.889214 0.598119
-4.56298 -0.343839 -2.00925
-2.6608 -2.87271 0.642055
-2.65247 -2.54491 -0.504918
-5.16932 -1.91504 -0.0461395
-1.83162 -0.616469 0.345267
-3.12967 0.373928 0.491205
-5.37712 -1.77912 -0.659098
-4.05294 0.959835 1.23464
-5.1006 -0.568249 0.0287472
-4.56634 -1.04269 0.452836
-3.26648 -1.12793 0.770291
-1.71733 -0.788219 1.88675
-3.37588 -2.43542 -0.212357
-4.05912 0.0496719 1.32894
-3.92133 -1.02198 -0.561982
-2.06397 0.0433042 0.626775
-1.96747 -1.45768 1.45826
-2.31526 -1.2832 -0.282962
-2.75466 -0.377147 -1.04322
-2.3232 -1.21971 1.44806
-3.58551 -1.27649 0.764123
-2.21262 -1.91392 0.268009
-2.39934 -1.44072 1.9106
-3.51504 -0.0662418 -0.999535
-2.66286 -0.796991 -0.867473
-2.14072 -0.644118 -0.233657
-2.07445 -1.58664 0.695017
-3.50336 0.672321 0.944948
-4.85822 -0.685647 -1.14164
-4.72099 0.148799 -0.915033
-3.95706 -0.436526 -0.147745
-3.77358 -4.07494 -0.680194
-2.95163 -1.50198 -0.769536
-3.03138 -3.61582 -0.114394
-2.13785 -0.746455 0.27601
-3.55629 0.373519 1.90279
-3.88726 -2.13823 -1.34104
-4.38911 -1.45442 2.24997
-3.61791 -0.209452 0.264557
-4.334 -0.960066 1.6571
-1.91082 -0.280812 0.198024
-3.55951 -1.805 0.527499
-2.32904 -1.36515 -1.18888
-4.16344 -1.29441 0.569686
-3.40433 -1.27614 -1.03538
-2.06928 -0.968068 0.588656
-4.19482 -1.11013 0.142092
-3.37444 0.148897 -1.85422
-3.98862 -0.290899 -1.81807
-3.51055 -1.93212 0.0690113
-3.5268 0.551736 0.805635
-3.24823 -0.121083 -0.746901
-2.52147 -2.5027 -2.11224
-5.77359 -2.06378 0.743562
-4.60752 -0.19835 -0.303404
-4.02367 0.253819 0.619672
-3.139 -0.795051 -0.139146
-2.99082 -2.14954 0.796602
-3.51053 -1.06084 0.560748
-3.03704 -0.931268 0.894013
-4.32187 -1.14312 -0.579455
-4.32787 -0.480153 -0.67328
-4.16782 -0.735305 -1.14446
-3.04319 -1.28553 -1.55503
-3.05331 -1.28113 0.0285785
-3.65167 -0.0355346 -0.672848
-3.03552 -1.65904 1.19746
-4.29736 -1.63614 2.49245
-4.44689 -0.388803 0.13522
-4.56 0.21444 0.460448
-2.99266 -0.322276 -2.28639
-2.81268 0.262038 1.07512
-6.14744 -0.0289987 0.590862
-1.45167 -0.554826 -1.02666
-4.81879 -1.18937 -0.667552
-4.29378 -1.03055 2.08023
-2.81432 -1.11749 1.71178
-3.67641 -1.52006 -0.988303
-2.26407 -1.7644 -0.276835
-3.10083 -0.623596 0.410431
-3.76553 -1.54546 1.084
-1.81852 -0.445953 1.03411
-2.9543 -1.88585 0.263506
-4.27601 0.377698 0.631516
-3.87816 0.0112753 -2.23177
-4.61877 -1.85473 1.35659
-3.89536 0.210199 -0.570511
-3.64967 -0.417609 -1.27751
-2.8012 -0.0842986 1.83273
-2.56863 -1.57287 2.10603
-5.17607 -1.42773 -0.315394
-4.39168 -2.38674 1.24811
-3.8981 0.0563391 0.275228
-2.49813 -2.44327 -1.84743
-3.21241 0.0424525 -1.04918
-4.21281 -0.542492 -0.524507
-1.19398 -0.681622 2.61295
-4.57898 -1.99557 -0.239187
-2.95791 -2.44177 2.07127
-3.61925 -0.179119 0.1864
-3.11604 -1.02118 -0.129677
-2.91919 0.249634 1.06848
-5.03128 -0.930797 -0.24921
-2.68931 0.225179 1.64608
-3.08821 -1.15311 -1.85279
-3.03302 0.414049 1.46158
-3.09611 -0.441287 0.805577
-3.79847 -1.45813 0.678679
-4.20794 -0.852591 0.929104
-4.10319 -1.30147 -0.39942
-2.54813 -0.502659 -0.350938
-2.45002 -0.627977 -1.92063
-1.02999 1.91041 -0.174941
-2.50765 -3.27209 0.568358
-3.35938 -1.09498 -1.78708
-2.72699 0.833632 -1.51359
-5.36317 -0.917732 -1.36598
-2.6534 -1.81743 0.585937
-2.00835 -1.4091 -0.211497
-5.81121 -1.16281 -0.88339
-2.23985 -3.13511 0.279076
-4.32177 -0.716 -0.0524425
-4.6802 -2.53629 0.304884
-2.34786 -0.868099 1.17418
-3.93392 0.195094 0.561333
-1.66515 -2.33723 0.489652
-3.19164 -1.86945 -0.861354
-3.31189 -2.76695 1.63308
-2.51205 -0.721352 -1.28716
-2.59547 -2.38078 1.37684
-0.862059 -2.22078 0.00370975
-3.25054 0.315677 -0.199661
-3.13343 -2.55333 0.717757
-2.80493 0.102955 0.112052
-1.62013 -1.26374 -0.0338737
-2.64627 -0.747996 0.710839
-4.21714 0.138109 -0.296479
-3.64198 -1.43229 -0.694029
-3.23668 -2.3542 -0.360098
-2.76194 -0.500956 0.775414
-4.37179 0.498479 -0.592471
-2.05994 -1.20248 -1.48146
-2.98735 -1.25413 0.109383
-3.09936 -0.698488 -1.3832
-3.58413 0.329195 -1.47498
-2.80844 -1.87346 -0.764847
-3.48558 -0.707462 0.302842
-3.28069 -2.20045 0.268203
-3.96258 -2.06502 -1.09334
-3.07831 -0.752167 0.867087
-0.509104 -3.19689 -2.19142
-4.76024 -0.146456 0.703144
-3.17327 -1.62257 -0.560174
-2.6511 0.576357 0.925163
-3.1054 -0.816849 0.563763
-3.56371 -1.96004 -0.206546
-4.81325 -0.0631099 -0.431996
-4.17289 -1.50431 0.150525
-2.42885 -1.47208 -1.09748
-2.88093 -0.858871 0.8352
-4.26636 -1.63186 1.31547
-1.08126 -2.68386 -0.61254
-4.368 -1.54409 -1.38987
-3.66225 0.0366412 -1.17833
-3.3063 0.313932 -0.738523
-2.69606 -0.276722 0.326212
-3.21152 -0.898716 -2.11315
-4.31588 -0.886935 -1.84065
-4.23893 0.796568 0.692901
-1.5296 1.35567 0.905146
-3.61513 -0.710996 1.51109
-3.07976 -1.65021 0.242149
-2.30532 -0.830883 -0.621725
-3.59802 -1.57199 0.803858
-3.18039 -1.10784 2.49913
-3.29937 0.112792 0.0462506
-2.11924 -1.50855 0.24014
-3.10749 -0.63675 -0.399162
-2.82806 1.10608 0.214408
-5.92484 -2.59765 -0.178916
-2.98171 -0.0592894 -1.07024
-2.21184 -2.42309 0.158802
-4.07803 -3.89116 -0.455677
-3.81602 -1.66465 1.72715
-4.19289 -0.502228 -0.319827
-1.61201 -1.3991 0.0784973
-2.89501 -2.28748 -2.10197
-3.63072 -2.09477 -0.430924
-2.94637 -0.760407 0.248883
-4.61412 -2.93651 0.795322
-4.07357 -0.850889 -0.0105694
-3.14365 -1.20984 -1.39591
-3.81389 -0.636162 -0.463919
-5.4582 -1.87126 0.0670251
-2.92549 -1.71803 0.350818
-2.60337 -0.101114 0.847864
-1.93113 -0.423636 -1.58984
-2.50668 -2.15026 -0.904394
-2.94325 -0.133275 0.486258
-3.12958 -0.871934 0.0462782
-3.46164 -3.06117 -1.17393
-2.9729 -0.986812 -0.692309
-2.38189 -0.737839 0.165582
-3.01027 -1.80284 -0.165467
-2.05588 -1.387 1.6487
-2.40216 -1.4873 0.0641372
-2.90716 -1.21235 0.459416
-2.83119 0.518857 0.235299
-3.26586 -0.479981 0.747624
-3.6354 -0.745546 -2.28617
-3.48466 -2.01694 1.90252
-2.86915 -1.51929 -0.0246997
-2.29469 -0.854258 -0.375976
-1.70918 -2.13075 -2.13942
-4.02875 -2.08983 -0.131842
-3.35074 -0.229668 3.24137
-4.09114 -0.972996 -2.30026
-1.06741 -0.778024 0.102039
-2.69582 -0.380672 0.0768565
-2.48857 -0.575006 -0.844952
-4.1236 0.982387 1.35591
-3.01907 -1.13512 -0.597786
-3.07441 -2.5473 -0.580466
-3.11906 -1.42517 -0.555905
-2.7987 -0.643775 2.06055
-3.97438 -1.99826 0.548091
-1.73091 0.960598 -0.0456134
-4.12183 -1.86073 -1.46329
-2.70579 -1.18099 1.1076
-2.38923 -1.69487 0.940559
-4.11084 -1.62435 -0.257059
-2.76527 -1.22853 -1.00225
-4.73676 -0.134707 -1.60591
-3.5933 -1.29787 0.828556
-3.08648 0.0134263 -0.81582
-2.39097 0.00789618 0.976387
-3.44298 -2.61841 -1.13742
-2.44916 0.0417539 1.06115
-4.66836 -3.45138 0.304138
-5.17894 -1.41433 -0.0150958
-3.60888 -0.222637 0.582973
-4.70037 -0.930743 0.598896
-4.20119 -2.01764 -0.371119
-3.35863 -0.694956 -1.30651
-3.74746 -0.514976 0.648318
-3.04388 0.112575 0.361156
-3.93992 -0.874993 0.664436
-2.82998 -0.413214 -0.614323
-2.45979 -1.1754 1.19956
-3.35231 -1.12388 0.410513
-2.04314 0.284878 0.432197
-2.85336 -1.7036 -0.245587
-4.22038 0.222723 1.57067
-1.78622 0.00256581 -1.673
-3.77745 -1.47211 0.26844
-6.09072 -0.298482 -0.674275
-2.76246 -0.433329 0.739666
-2.75263 -0.965472 -2.16575
-2.20321 -0.401035 0.257075
-3.77748 -1.64934 1.09965
-3.78921 0.0801109 -0.123958
-1.88087 -1.5602 1.25961
-3.73292 -0.829713 0.460203
-2.95456 -1.09059 2.43507
-3.17459 0.159206 -0.559604
-3.85538 -0.398329 -0.518442
-3.4644 -0.351461 0.164128
-3.22698 -0.660697 0.546438
-2.61454 -0.306338 1.48767
-3.14091 -0.919905 0.388037
-3.92168 -0.834441 -0.288386
-3.55248 0.0336217 -1.09358
-2.15342 -1.53335 -0.174491
-4.46918 -0.260025 -0.30759
-3.43847 -1.43179 -0.347413
-3.04513 -0.675665 -0.468588
-3.44006 -2.18607 -1.03173
-2.84114 -2.56353 1.13358
-3.98147 -0.765858 0.995802
-3.22179 -0.701264 -2.7752
-3.92114 -1.07231 1.70031
-2.44041 -0.399701 -1.18647
-4.09519 0.948217 -0.503651
-1.80473 -0.562566 0.190939
-6.0026 -2.07579 -0.179354
-5.19109 -1.49392 -1.19262
-3.81498 -0.29327 -0.27847
-4.27466 -1.94837 2.32738
-3.48769 1.2012 0.199538
-3.72867 0.149065 1.22479
-2.42858 -0.0269042 -0.786987
-3.85294 0.0738705 0.401858
-3.64894 -1.04719 0.796356
-2.89717 -0.782469 0.549813
-2.30681 -2.54417 -0.6687
-5.98696 -1.83896 -1.06585
-5.17922 -0.536756 1.19403
-3.01697 -1.28488 -0.631389
-1.7291 -2.20003 1.30703
-3.06116 -0.903314 1.01407
-4.59649 -0.627485 -1.92904
-2.74395 -0.439253 -0.68385
-2.81368 0.178601 -0.866051
-2.22778 -1.85851 0.291807
-2.05522 -3.72698 -1.04527
-3.9566 -1.04271 0.344248
-2.48961 -1.45406 0.412859
-4.65997 1.89498 1.58559
-2.10381 -0.26977 0.471094
-3.70728 -0.361577 0.869688
-3.99101 -1.14888 0.579256
-4.17789 -0.746957 0.475956
-4.12028 -0.966603 2.47618
-1.01562 -0.488231 0.220935
-3.25359 -1.67807 -0.140985
-4.57887 -1.85881 -0.169902
-4.06732 -2.90175 -0.582783
-5.18299 -1.27648 0.603018
-3.19381 -0.290239 0.760248
-4.20058 -0.88567 -0.519821
-3.38854 -0.679547 0.0777818
-3.99535 -2.32707 -1.11361
-3.38823 -0.757707 3.18857
-2.47946 -0.451251 1.0414
-4.29381 -0.244006 0.417253
-4.46789 -1.25222 -1.42259
-3.91779 -0.835903 -0.758569
-4.38061 -0.937402 2.39896
-2.62899 0.328744 -0.593779
-4.57709 -0.423767 -0.479859
-3.43844 -2.50123 0.55437
-2.7127 -1.32263 0.0883431
-3.72772 -0.225063 -0.597726
-3.6519 -0.528632 -0.40176
-1.73787 -0.43069 0.204423
-4.89804 -0.542236 0.161908
-2.56057 -1.01328 -0.878572
-3.03259 -1.56176 -0.796985
-4.62475 -2.18064 2.4268
-3.61624 -2.55817 -1.2479
-3.37496 -1.53684 1.0393
-3.71382 -1.74452 0.0385709
-4.87116 -1.04136 0.97988
-2.35474 0.995264 -0.77281
-4.45176 -1.8881 -1.0301
-2.15055 0.984489 0.826641
-3.04058 -1.23956 2.35615
-3.92853 -0.646006 -0.351134
-5.03478 -1.89769 -0.711566
-1.77184 0.956595 -0.974558
-4.05619 -0.304127 0.876591
-3.95722 0.735324 -1.40976
-3.70095 0.355137 0.700005
-3.19122 -2.621 -1.04842
-3.74416 -1.63609 -1.1435
-2.81087 -0.70598 0.0367298
-3.42081 -0.646394 0.129728
-2.87175 -0.787679 0.409385
-2.5793 -0.148637 0.412503
-3.97521 -1.93923 -1.39367
-1.22541 -0.749593 -0.124548
-3.78973 0.411493 -0.476444
-1.75424 -2.23445 -1.26529
-3.26555 -0.894842 1.40955
-3.14405 -1.23531 -1.2076
-3.57548 -1.68551 -0.619175
-2.08055 -1.67457 -0.018059
-2.69911 -2.39945 0.904706
-4.56262 -2.5083 0.278646
-2.52304 -0.385957 -1.67762
-3.82683 -1.11922 0.741761
-4.26725 -2.54544 -0.421614
-1.52359 0.717162 0.701273
-4.48715 -1.2779 -0.0536971
-2.7944 -1.36185 0.554619
-2.64743 -0.902615 1.48976
-1.03247 -0.34827 -0.434231
-2.81156 -1.24571 1.03324
-1.54425 -1.35374 0.0471884
-4.45511 0.0369831 0.138813
-2.44689 -0.862278 -0.123562
-3.78888 -1.11818 -0.318479
-2.46015 -1.57025 1.17421
-2.6324 -0.161256 1.12161
-2.75635 -1.01251 0.265336
-3.46851 -1.49048 1.67872
-3.27963 -1.35688 -2.07188
-3.24257 1.39588 0.613414
-3.16403 -2.10785 1.53186
-0.927403 -0.984035 1.44622
-3.45961 -0.599635 0.944682
-4.30723 -1.61619 -0.0185013
-3.0285 -0.499698 -0.390576
-4.15379 -0.677898 0.793205
-4.7819 -0.950876 1.46185
-4.04094 0.19051 1.18743
-2.80334 0.0160224 0.797766
-2.648 -1.63255 -0.413817
-4.72429 -1.77238 0.455654
-4.22561 0.127475 1.79958
-1.46305 -1.97272 0.817811
-4.53372 0.652899 0.0907172
-4.7911 -0.691492 0.101794
-1.64681 -0.948356 -0.0978755
-5.33937 0.21183 -0.739668
-2.65767 0.247498 0.177951
-2.79415 -1.20536 -2.28659
-2.28227 -0.312634 -0.963678
-2.49658 0.252577 0.436736
-4.8304 -0.298892 -2.0167
-4.81783 -0.465438 1.82997
-2.38682 -1.99675 1.15876
-2.18674 -1.35905 0.582485
-2.68447 -0.214152 -0.113245
-4.40171 0.708321 1.05556
-3.62461 -0.869198 1.85613
-2.29102 -0.509362 0.746544
-4.06863 -0.800836 -0.671473
-1.81789 0.642025 -0.898351
-3.31323 -1.50358 0.425058
-3.58309 -1.11012 -0.347804
-3.10259 -0.790542 -0.714776
-3.32379 0.00926791 -0.521359
-4.39444 -2.65895 -0.41045
-5.04797 -0.45701 0.560228
-3.47593 1.66126 -0.182933
-5.48449 -1.37121 -0.310377
-3.67051 -3.00634 0.152966
-3.72238 -0.167325 -0.9889
-4.17551 -1.66444 0.28798
-3.62501 -1.24738 -2.26833
-6.87239 -0.852998 -1.25541
-5.1648 1.33782 -1.26849
-6.15926 -2.6074 -0.539524
-3.69616 -0.460184 0.287548
-3.12507 -2.39962 1.25363
-5.63467 -1.17803 1.07388
-3.4795 -0.441774 0.273946
-2.35023 0.296087 -1.2903
-3.18978 -0.173257 -2.01808
-1.56071 -1.66918 0.701171
-2.0277 -0.856659 1.81943
-3.27831 -1.06747 -1.23435
-3.88835 -0.563371 0.538242
-1.62387 -0.896544 -0.107086
-2.24635 0.191647 -0.764269
-3.23404 0.0879004 0.704389
-2.02879 0.0285891 0.986632
-2.48692 -0.248663 -0.0546438
-4.01664 -0.525591 -0.295583
-4.51646 0.990803 -0.1169
-2.83255 -2.37165 0.055331
-3.42598 -0.955345 -0.0556512
-2.66325 0.035374 0.255362
-1.88676 -0.257971 -0.608648
-3.07871 0.139694 1.09641
-1.50257 -1.71117 -0.615261
-2.89653 -2.31061 -0.412449
-3.28266 -1.43353 0.377655
-3.06744 -0.228771 0.750543
-4.96158 -3.44241 0.138841
-3.62581 -2.6412 -2.01526
-1.80089 -0.376187 0.325575
-2.83153 -1.56671 0.98874
-4.27312 -0.980664 0.150251
-2.66656 -1.64762 -2.18913
-2.76413 -1.40262 0.519065
-2.68974 -1.78088 1.10122
-4.76406 -0.764087 -1.33851
-3.81143 -2.53833 -0.276957
0.127658 -1.96595 0.345402
-3.83227 -1.45865 1.01839
-5.63434 -2.23843 0.0720975
-3.22836 -3.3586 -0.272254
-3.08942 -0.0677144 -0.606959
-3.50843 -3.32712 -0.0497845
-1.68239 -0.716006 1.40934
-2.70378 0.687465 -1.24095
-4.19299 -1.0479 -0.117226
-2.89966 -0.488716 0.339344
-4.66102 -1.46091 1.42608
-3.46317 -2.10965 0.174602
-3.90102 -1.87788 -0.538805
-3.63395 -0.669823 0.487122
-4.00344 -2.36645 -0.204937
-1.62266 -1.90558 -0.834278
-1.86863 0.0355569 -0.942019
-5.34797 -2.21936 -0.558415
-3.5203 -0.930482 2.12763
-3.82897 -0.858938 1.65439
-2.61416 -1.23233 0.983025
-3.03717 -2.69041 0.314125
-3.83795 -1.84424 2.05862
-3.16552 1.63734 1.34106
-3.35507 0.626604 1.11746
-2.47262 -0.729806 1.69501
-3.7257 -2.86138 1.79977
-4.077 -1.00916 0.94229
-2.26106 -2.67116 -0.375172
-3.74009 -0.317104 1.67369
-4.46013 -1.53253 0.881749
-2.74158 -1.33024 0.559379
-2.6841 -1.31857 1.27197
-4.25603 -1.34957 0.74503
-2.54521 -1.14467 -1.77056
-4.03408 -0.909735 1.17765
-2.37389 -1.88003 1.02816
-3.27741 -1.43775 -0.46417
-3.64272 -0.952744 0.218586
-2.27272 0.0125194 0.34726
-4.99592 -1.37856 0.70388
-5.04029 -1.78084 0.70574
-3.04813 -1.90147 -0.392999
-3.44886 -0.807991 0.107106


==> latex_data/vae/mnist/pca/pos_cifar-10-cifar-10.txt <==
201.22 1.44456 -0.162346
202.826 -0.623539 -0.622601
198.63 -2.31681 -0.89341
199.418 -0.460712 -0.924813
201.073 -1.36364 -0.294195
200.212 -0.368051 -1.04478
201.996 2.49056 0.285845
202.653 -1.49972 1.02754
200.552 1.58843 0.732561
200.017 -1.17382 0.0956564
200.319 0.535844 1.0657
201.616 0.138444 -1.00035
200.613 0.189746 1.00629
200.992 0.822648 -0.563793
205.383 2.23223 1.71242
201.021 1.30122 0.882885
201.519 -1.62291 -0.217789
200.128 -0.936927 -0.158211
206.95 2.56984 -1.79018
201.156 -1.41464 0.756039
200.329 -0.969863 -0.780656
199.608 1.71001 1.2805
199.812 -1.06975 0.310825
201.697 -0.0881771 0.231986
198.301 1.42227 -0.509756
203.667 -0.871849 -0.372807
200.345 -0.829961 0.0546696
205.283 3.28158 -1.03428
202.37 -0.611237 0.28978
198.529 -0.139384 -1.35436
197.983 -0.0948793 -2.84374
201.075 -2.47356 -0.790938
203.991 1.92093 -1.0308
200.44 0.680085 -0.383498
199.99 0.89393 -0.218046
199.99 -1.65805 0.709926
198.363 -1.06703 0.193837
202.249 0.928718 -1.29782
201.355 0.850634 0.452809
202.25 0.0457957 -0.357594
200.173 -0.66813 1.05143
202.779 3.1571 0.331245
201.171 -1.98643 1.14076
202.581 -0.786292 2.46245
202.584 -1.7193 2.34023
201.496 -3.12309 1.40649
199.863 -1.1398 1.90518
199.66 0.738998 -0.267645
200.827 -2.22186 -1.39214
204.38 -0.234347 0.415468
202.074 -0.587271 0.451208
191.813 -1.89569 -1.48839
200.226 -2.31206 -0.937322
199.251 1.5459 -0.409268
202.545 1.36744 -0.578563
204.448 3.15519 0.00161548
199.935 -0.612802 -0.300362
201.399 -1.7584 1.01016
205.713 1.36733 -1.3048
200.621 -1.34698 -1.5405
199.407 -0.411433 -1.40744
203.423 -0.471868 0.309823
200.207 -1.9717 -1.02187
199.296 1.18343 0.140774
200.758 -1.67912 1.00069
199.285 1.27247 -2.23961
197.901 -0.661832 -0.380278
199.293 0.439694 0.118247
190.542 -0.310916 1.69992
200.437 -0.651238 -0.0432321
200.833 -0.263887 -2.00825
201.058 -0.279236 -0.222566
200.108 0.556027 -0.0894764
199.556 2.32174 0.956942
200.894 0.42402 -1.09221
201.421 -1.7169 -0.244983
199.525 -0.665205 -0.528757
200.633 0.238687 -0.325126
201.739 1.0617 -1.13432
198.917 1.40348 -2.42206
200.573 -0.947827 0.10002
199.541 0.288204 -0.65292
17.6097 -3.7586 -0.815669
201.166 0.715581 0.4518
199.191 1.77304 -1.37853
201.856 3.22489 0.967872
200.869 0.627836 -0.63613
202.974 1.34604 -1.74956
200.887 -0.118035 1.48934
202.487 1.73009 0.561733
200.644 2.73247 0.982723
202.725 1.94892 2.26867
201.418 -1.65043 1.41874
199.216 -0.795038 1.05776
201.844 1.69411 0.534571
200.853 0.968321 0.210719
201.728 -0.941399 0.670588
198.986 -0.976955 0.398923
200.022 1.89875 0.593912
202.296 0.59527 1.76938
202.033 -0.603918 -1.39525
200.399 -2.35255 -0.412907
200.877 2.22575 0.835125
200.701 -3.00853 0.545236
201.131 0.338464 -1.10045
197.679 2.91122 -0.477352
201.802 -1.19622 0.220875
199.108 2.61805 0.624246
201.955 0.447928 -0.205629
199.973 -0.383478 0.518463
201.162 -1.65305 0.0849795
201.146 -2.03814 0.764091
201.167 1.58918 2.04398
199.222 -0.509797 -1.12909
199.172 -0.233123 -1.9864
200.437 0.0792792 0.502727
201.006 0.185575 -0.398803
199.126 -0.204711 -1.92872
202.417 0.0806883 0.153753
200.507 1.68843 0.146013
201.589 -0.567645 -0.736345
199.845 2.31573 1.02673
201.141 1.14635 0.0517672
198.759 -3.45782 1.52268
201.217 -3.37341 0.994359
201.209 1.4793 -0.178852
200.026 -1.45875 -0.60878
203.379 -1.56995 0.0514257
201.143 -1.64666 0.412997
200.695 -2.02859 -0.0449212
201.751 -0.321801 -0.539066
200.348 -0.564051 0.779482
200.39 -0.447307 -1.27262
201.417 1.43369 0.292337
201.627 2.48644 -0.84065
200.767 -0.32182 -0.0683443
201.316 -0.218231 0.1664
206.341 1.37825 -2.43026
203.108 2.40773 0.427064
200.97 -1.78411 -1.50741
200.144 -3.19143 0.636407
200.127 -1.12563 1.72988
200.662 0.452189 0.709791
198.736 2.22544 0.773619
198.601 0.65909 -0.1148
200.692 3.70458 -0.197697
200.086 -1.89377 0.879069
203.011 3.16952 0.839565
183.79 -2.70446 -0.0871668
202.517 1.48311 2.1182
169.241 -3.46529 0.0391147
202.702 0.174176 -0.0745683
199.53 0.386574 -1.2359
200.43 -0.961384 -1.68377
201.027 0.311545 1.82604
200.951 0.317998 -0.500381
198.34 -1.40392 0.517493
202.791 3.30182 0.00999232
198.366 1.80462 0.424959
201.4 -0.611844 -0.74876
200.9 2.11052 -0.983939
201.207 -1.81983 -0.712419
201.455 -3.7845 -1.12969
200.322 -0.520462 0.402396
200.173 0.075258 -0.633444
204.535 1.89671 -1.76548
198.688 2.0911 0.180659
201.074 -0.473205 -1.78054
198.543 -0.29404 -0.610939
199.753 -2.58082 -0.744863
201.453 1.34184 -1.89488
200.453 1.26535 -0.279891
199.447 -0.529692 -0.316103
197.139 0.50588 -0.904131
199.26 0.992524 1.26256
201.399 0.883573 1.18741
202.21 0.864093 -0.78343
198.947 -0.814668 0.113168
198.804 1.12644 2.01757
200.913 -0.667097 -2.09374
203.028 3.40132 -0.0566042
198.74 -0.200022 1.71938
199.618 -0.466432 -0.39
196.354 -1.27 -0.125355
200.354 -1.17573 1.26867
201.127 -0.993198 0.376037
206.794 2.33567 -0.655741
202.236 -2.39115 1.80555
201.472 -1.45001 0.981972
201.657 -1.21468 2.09294
199.901 -1.60881 0.727179
201.422 1.76578 -2.49457
202.007 0.837682 -0.175702
201.45 -1.00557 -0.20444
201.924 -0.943121 -1.21753
202.06 -1.77965 1.90994
202.209 -0.600696 -1.1646
199.173 -1.53742 -0.937812
202.958 1.65523 0.646918
199.553 0.825015 0.317724
198.894 0.311517 0.943323
202.087 1.92654 0.196495
201.198 0.517755 -1.14828
200.096 -0.063969 0.654961
201.951 -3.13539 -1.29973
199.69 2.62175 -0.134653
201.521 -0.0928829 -0.103121
198.844 1.36805 0.812236
202.447 -0.440036 -0.602282
200.558 1.30135 0.514144
198.93 0.384451 -0.634399
202.447 1.48804 -0.574343
201.014 -0.765962 0.589033
200.105 -0.42439 0.436113
201.46 -0.409158 -1.14336
196.695 -3.8244 -0.843619
200.559 -2.66062 -0.0830617
181.037 0.734805 0.630052
187.929 -4.32595 2.08013
200.822 1.30903 0.158876
200.919 0.8823 0.264978
201.25 2.93838 -0.983837
199.746 -2.12347 -0.682498
202.699 2.5187 0.517524
200.29 1.49119 -1.22105
200.325 1.15136 0.168463
198.826 0.91505 0.353163
204.938 -0.309409 -0.0694948
201.503 -0.513249 -1.39529
200.693 -0.252182 -0.406033
198.468 3.9413 -1.53941
200.738 1.17047 0.580978
202.22 0.734267 2.34697
200.534 -0.138643 -0.0689159
201.124 -0.239529 0.667877
200.95 -1.48873 0.465921
201.557 -0.570706 -0.140778
200.084 -2.43871 -1.54357
201.047 -0.797393 0.470124
201.073 -1.311 0.599202
199.409 -1.54169 -1.84649
200.31 -0.482835 0.158166
201.045 -1.81397 -0.642406
198.864 -0.159598 -0.777743
200.771 0.627298 0.462773
202.75 0.88742 1.06854
202.288 -0.501137 -1.31502
199.926 -1.27615 -0.433808
201.198 0.391861 0.0624576
201.069 -2.23308 1.34846
200.664 -1.97637 -1.03075
201.096 1.78612 0.545947
201.768 -4.11144 0.154872
200.356 -0.705793 0.176437
199.68 0.212796 1.15738
199.269 -0.693426 0.5024
199.714 -1.89862 0.368194
204.695 1.99512 -0.226259
200.438 -0.15737 -0.172827
201.831 0.694472 1.08959
200.222 1.16951 0.937671
200.123 -0.643811 -0.406763
200.387 -0.509224 -0.369643
202.518 -0.461329 2.19875
101.5 -1.2586 0.857693
201.353 1.49467 0.330992
200.276 0.798842 0.653189
201.329 3.08198 -0.158052
201.029 -0.946934 -0.50807
200.941 -2.20847 1.51546
201.201 -0.743368 -0.0174382
208.002 1.63566 -1.61772
201.797 1.93436 0.265476
201.881 -1.51167 -0.953478
201.564 -0.703401 1.6754
203.017 1.12038 1.87878
200.949 -1.04208 -0.744944
200.224 -1.70104 1.39468
202.696 -0.627075 0.0886173
201.213 -1.32161 0.854471
201.051 -1.88946 -1.24185
201.55 -1.04291 -0.263779
200.161 -0.180221 -0.251406
201.906 2.13273 -1.25387
176.472 -1.22659 1.52356
201.453 -2.92737 2.10497
197.147 3.61718 0.698104
200.994 -0.296923 -2.13284
201.443 1.71171 -1.34087
202.581 1.68974 0.233223
200.901 -0.63624 0.445202
200.493 -0.755001 0.345716
199.78 -0.325524 0.239234
202.504 -1.41285 -1.07043
199.447 -1.0245 -1.23153
200.239 -1.24237 -0.788844
200.828 -2.64215 -0.0253262
200.571 -2.69776 1.11254
201.495 0.268058 -0.687846
201.536 0.26206 0.348128
200.619 -2.39195 1.53997
201.744 1.95942 0.551246
203.957 0.714362 1.37539
201.542 -2.7903 -0.531963
200.775 2.43795 -1.60658
202.531 0.781772 -0.864603
200.556 -2.71851 0.55837
199.53 -0.0069942 -0.487034
201.912 -0.329422 -0.765481
203.107 -1.01344 -1.96348
198.561 -1.21465 0.433575
199.923 -0.693281 -1.94136
200.643 -1.64768 -1.2569
200.441 0.545257 0.671045
200.157 -1.12373 0.902654
200.094 0.1872 -0.0761351
200.995 -0.154529 -0.162707
199.623 -0.848219 -0.65855
203.627 1.1821 -1.40397
200.125 2.5754 2.29264
200.363 -0.0983174 -0.126474
201.591 -0.970801 -0.396784
200.252 -1.18768 -0.0956141
201.885 3.70123 -0.155607
201.708 -0.586413 1.5797
199.65 -1.67356 -1.2281
196.48 0.396225 0.140223
201.246 -0.0870854 -0.669339
202.034 2.27024 -1.65245
201.283 -0.861805 -1.07283
199.758 0.805422 -0.313145
199.697 -1.05875 -0.239531
201.602 -0.606878 -0.960641
199.98 -2.29104 -0.557238
201.764 3.4176 -0.207373
200.21 0.616906 0.627792
157.563 -2.61323 1.41978
200.357 0.576626 0.723741
200.381 0.38413 -0.905814
199.835 0.354727 0.384587
201.845 -2.22113 -0.107089
201.586 -2.00211 -2.66517
200.058 0.0282317 -2.01044
201.807 0.637069 -0.357425
203.026 0.289784 0.782681
206.444 1.96461 0.81291
199.998 0.38376 0.748652
200.012 -0.748127 0.414634
204.42 2.69013 0.409518
200.383 -0.813405 2.04031
199.596 -2.40955 2.15341
200.928 1.6542 0.147149
195.913 -0.0410098 0.0048022
198.924 2.11861 2.99102
199.596 -1.76317 0.214838
202.668 2.35014 0.594328
201.964 0.0776827 -0.272229
200.849 1.82997 -0.0953214
198.677 -1.71037 2.0459
200.24 -0.49551 -0.353503
200.001 -0.661793 -0.977661
201.112 1.48529 0.695148
200.072 -0.104399 0.101363
199.418 0.717009 -3.07504
201.963 2.63518 0.240358
199.619 0.756448 -0.180667
201.42 -2.06527 1.69497
205.357 2.92562 -0.967908
199.697 -1.30815 1.64722
199.932 0.834298 1.43838
200.731 0.815131 0.954899
193.006 -0.369705 1.02338
205.148 1.64436 1.18995
199.471 1.08597 -2.16833
200.195 -0.687878 0.387101
200.819 -4.00168 0.153479
204.302 3.0959 -1.62637
199.664 -0.967936 -0.836967
200.888 1.23126 0.958912
203.723 0.63747 1.03342
201.317 -1.05571 -0.502476
200.06 0.0502627 0.764113
200.063 -0.405868 -0.834134
201.289 -0.553347 1.06085
200.21 -1.52957 1.44223
202.048 -0.806704 -0.515873
199.695 -1.60318 0.467995
200.965 -0.604261 -0.534132
199.593 0.0659602 2.02477
196.945 -2.88142 -0.489908
199.814 -2.56864 -0.492626
199.748 2.57616 -1.3674
199.49 -0.0308431 0.187895
147.26 -3.86005 -0.399979
200.837 0.425007 -0.594137
199.505 -0.12176 0.250374
201.768 1.60033 0.98819
200.244 0.483965 -1.75324
200.341 -0.175506 0.612228
201.749 -2.3446 -0.522237
199.85 0.159944 -0.251172
200.707 -0.535141 -0.215471
198.877 2.15438 0.27033
200.538 -0.283437 0.394422
187.392 -2.299 0.151292
200.64 -1.22133 1.39341
202.337 -2.40452 0.470793
200.426 0.631453 -1.26236
201.382 -2.69223 1.09317
201.25 2.01189 -2.29444
120.935 -2.14046 -1.30918
200.819 0.410785 -0.508344
199.751 -0.323434 0.282478
198.763 -2.50371 -0.786733
201.846 -0.0234354 1.50701
201.685 -0.693696 -0.0399852
201.223 -0.447999 1.80741
202.061 0.469252 -0.591763
170.605 -2.7428 2.7955
199.155 0.0274376 2.47271
148.333 -3.82715 -0.238652
202.383 0.77038 -0.867482
200.949 -2.20602 -0.966445
199.037 -1.00774 -0.11554
199.48 -1.04817 -1.27841
200.206 -1.02229 -1.08505
200.886 3.7631 0.890604
200.46 -1.66852 -0.197287
201.854 0.981238 1.75843
201.704 -0.384788 -1.68132
199.535 0.51748 1.45544
203.302 0.444446 0.999543
198.68 2.05651 -0.203124
200.461 0.276154 0.811404
200.899 -2.7001 -0.224785
199.729 0.519484 0.40743
201.785 1.45046 1.53512
201.847 -0.00836555 0.267239
200.412 -1.69253 1.58308
203.174 -0.30289 0.346486
201.916 2.66862 0.110077
201.288 -1.92602 0.95925
204.412 -0.538277 0.141752
201.529 -1.12542 -0.478965
207.278 2.84766 0.0680516
202.333 1.72085 -0.532553
200.336 0.212404 0.320209
201.07 -0.336959 -0.72815
200.574 1.84951 -0.313307
200.39 1.10356 1.77632
200.763 0.0898638 -0.433538
201.451 0.854059 2.10553
201.309 -2.68692 0.427245
200.886 -0.45904 1.6419
199.887 -2.99704 -0.424356
201.99 -1.25986 -0.396933
201.361 -0.227283 0.539327
200.633 -0.322537 -0.683422
200.604 1.44552 0.0541518
200.589 0.178225 -0.972796
200.545 -0.0379188 -0.324036
199.41 2.04042 0.283693
199.444 -0.835647 0.940983
206.157 1.36893 -1.45619
203 0.92346 -0.730308
202.981 -1.16914 -0.436207
201.142 0.648152 -1.67796
200.069 -1.49981 -0.219334
200.746 -1.18029 -0.881968
202.436 -0.184614 1.15707
201.674 1.72615 0.281385
200.803 0.692618 0.158972
200.916 0.726804 0.355357
201.789 -0.134816 -0.168467
183.766 -3.56919 -0.42077
200.872 2.66519 0.0965161
200.253 0.763679 0.0593828
201.763 0.717674 -1.29487
200.43 1.00327 1.1675
167.475 -3.37945 -1.27193
200.083 -1.78228 -1.13261
184.719 -2.53446 -0.919203
201.091 0.385816 0.536297
201.21 -0.112046 -1.41575
202.723 3.46615 -0.864131
190.729 -1.74108 0.975681
200.887 -0.155803 0.534484
199.916 1.31066 -1.12855
199.908 4.14736 -0.243276
47.1876 -2.21119 1.29864
200.805 -2.27845 -0.246979
201.364 -1.50919 -0.444286
185.589 -1.33542 -1.68335
199.123 -0.788301 0.704324
200.97 -2.07135 -0.737134
199.698 0.718789 -0.0484614
202.615 -0.879272 -0.571305
200.026 -0.088501 0.00186855
201.043 0.936928 -1.12612
200.478 -1.66623 -0.39741
200.235 -0.679041 1.31351
201.526 -0.228991 -0.0527277
199.654 -0.48231 -0.667484
199.982 0.912259 -0.621278
199.927 -0.175593 -0.3968
201.495 -0.118837 -0.279276
198.683 -3.75682 -1.624
198.655 -0.555404 -0.174627
201.168 1.71397 0.532205
202.66 -1.63113 0.770257
201.666 0.860553 0.257769
201.298 0.611822 0.932514
200.54 -0.637723 -1.03948
200.556 2.12891 2.19682
199.345 -0.573585 -0.473141
199.378 -1.01601 2.96305
200.928 -0.662815 -0.274698
201.093 -0.315473 0.506667
200.845 0.0352772 1.23563
200.787 1.84663 0.0687692
199.916 -2.04036 0.151463
199.166 0.44957 1.51704
199.16 2.2967 0.773971
200.442 -1.27269 1.14338
199.074 0.580535 1.05743
199.185 1.27237 0.339175
200.514 0.29182 0.28814
206.762 1.8085 0.00374527
202.195 0.0618166 -2.3223
199.474 -3.06661 -0.65623
201.134 -0.127266 0.820952
202.787 1.1422 -0.78954
199.677 1.48003 0.256328
199.177 0.550074 -0.893853
200.558 -1.17485 0.98497
201.021 0.895398 -0.935183
199.53 -2.57368 1.47181
200.266 0.887924 1.41101
198.97 0.14577 0.283419
204.909 3.53946 -2.1362
201.112 1.32917 -2.98722
200.999 -1.32517 -1.18243
201.798 -0.568656 0.0972481
200.13 1.19496 -0.431778
201.851 -0.487222 -0.585661
201.149 -1.02593 0.542815
201.917 0.543428 0.234449
200.195 3.27558 -1.73311
200.676 -0.83487 -0.697421
200.346 -1.22738 -0.597008
199.698 0.246659 0.563357
200.14 0.550369 1.60313
200.295 0.233756 -1.17496
201.602 -2.79699 0.0488665
200.474 -0.0926808 -1.43622
201.545 -0.324398 0.136414
200.346 0.76639 -1.06368
158.68 -2.90205 0.145486
200.288 4.29446 0.135382
201.181 -0.967134 1.37437
201.562 1.42193 -0.0197279
200.955 -2.42069 0.424599
200.295 -1.1528 0.981648
202.231 -0.0754995 -0.401583
200.059 -0.672222 0.655795
199.823 2.14358 1.0723
202.493 3.38773 1.022
201.559 3.11314 0.0559704
201.383 2.93397 1.63965
-72.3622 -1.58847 0.504199
200.768 -1.28817 1.00519
201.524 -1.32344 1.13269
201.961 0.234619 -0.724638
202.007 5.03055 -1.86442
200.059 3.04342 -0.414785
200.321 -2.10505 -0.270285
199.175 -1.48078 -0.39204
202.683 -0.341902 0.256209
200.496 -2.89475 -0.456398
200.557 3.43941 -1.22999
201.31 2.26216 -1.49272
187.785 1.58818 2.59141
200.067 0.107674 0.219198
201.723 -1.49972 0.659885
202.279 1.25022 0.438929
200.762 -0.359121 1.12129
200.558 -0.904187 -1.3535
198.524 -0.815376 -1.86556
201.185 2.30491 0.342433
199.64 -1.63538 -0.397206
201.232 -2.5714 0.819008
203.007 2.93864 -0.347665
186.769 -0.237291 -0.215155
200.412 -1.14137 -0.990114
126.31 -3.86142 -0.429819
202.784 0.65766 0.041332
198.357 -0.185462 -2.04851
202.076 -1.32522 1.18166
200.179 -0.509519 0.00576909
206.598 5.22086 1.51203
200.879 -0.878688 1.36787
200.544 0.187294 0.0654444
200.474 0.305239 -0.513557
198.336 2.0732 0.142352
198.56 -1.05556 -1.75627
201.354 -0.566426 0.748195
200.356 1.54885 0.603655
201.56 0.937873 0.959981
200.135 2.06554 0.0845647
201.262 2.3186 0.415773
200.052 -0.018816 0.388742
200.148 -0.527394 0.225869
206.831 2.93291 0.753823
200.19 -0.311769 0.91481
201.718 -0.186748 0.469979
200.676 -0.445976 0.0531236
202.724 0.131459 -2.16634
207.638 3.09796 0.203576
203.11 -1.64279 -0.832795
199.736 1.91221 -2.52398
202.702 0.127556 -0.135397
199.92 -1.26193 -1.49292
200.436 0.88918 -0.00436617
189.542 -1.75533 -0.748544
200.697 -2.19587 -0.0277451
200.92 0.281681 -0.94983
198.974 1.57953 0.343032
200.004 -1.79224 -0.519805
201.924 -0.613575 -0.575643
201.757 0.346114 -1.09542
202.488 -0.912142 2.47966
200.239 -0.965173 -1.49672
199.891 -0.14888 1.45815
200.722 -0.863583 1.1137
199.147 0.351889 -1.13661
201.064 1.33371 -0.785543
202.105 1.21241 0.244846
203.789 2.1612 2.04817
200.934 -4.20042 -0.363978
201.343 0.411967 1.30066
199.273 -1.09798 -2.18404
199.954 -0.157701 -0.493139
199.712 -3.12179 -1.58099
200.305 -1.07057 -0.363275
199.934 -0.921987 -0.836342
200.234 0.545094 -1.49855
199.223 0.539213 -0.157083
200.355 -1.12754 0.787901
204.289 2.68137 0.995216
202.551 -1.28503 -0.114937
198.946 0.832243 0.00121366
200.87 -0.912399 0.604152
206.31 4.11802 -0.413318
198.626 0.291759 0.361723
200.835 0.340811 -1.78488
204.832 0.116566 1.80027
201.134 -0.89451 0.430491
200.004 0.686493 -1.55996
203.619 -0.802552 0.285393
201.162 0.159313 -1.28643
200.002 -1.47297 0.263458
201.11 -2.35502 -1.57243
198.655 -0.329929 -1.34246
201.867 2.91318 -1.02365
199.543 -2.0027 -1.71013
200.506 -1.61047 -0.362637
201.003 -0.1496 -0.501659
203.019 0.22839 -0.518831
192.062 -3.10298 0.480829
201.049 0.262874 0.289003
201.889 1.68151 -1.4834
201.7 0.919569 1.88416
201.288 0.980259 -0.898423
201.771 0.718237 0.397245
200.457 -0.0935186 -0.715757
199.626 -1.09602 1.09998
201.212 -2.14814 -0.601714
199.617 1.53785 -1.60377
200.649 -0.542805 1.91976
201.279 -0.170425 0.189213
200.485 1.98106 1.65157
200.544 1.49217 0.248656
201.359 0.385809 3.72184
199.32 0.0792203 1.64119
203.25 0.276351 0.187294
198.988 0.420229 -1.26187
203.221 1.77736 0.599206
199.582 0.112807 0.315423
201.94 -1.26338 0.457579
199.242 -2.92524 0.78715
200.169 -0.847923 -1.38736
199.902 -0.424262 -0.853342
200.843 0.577273 -1.17125
200.638 0.211401 -0.215146
201.801 0.834016 -0.405371
201.15 0.360202 0.176746
199.85 0.288813 -0.0281846
199.649 0.89169 0.337656
199.463 -1.82535 1.06287
200.153 3.64773 -0.902847
199.967 -0.188565 0.658372
201.982 0.729068 -0.232964
114.912 -0.883872 -0.383221
201.225 -3.29256 -0.200132
199.974 0.891779 -1.8038
200.605 0.716464 1.21597
202.002 1.47186 -1.22848
200.113 -0.78634 -0.153271
200.273 0.456099 0.0287289
201.723 2.05552 0.0246925
201.044 -0.179836 0.758041
199.871 -1.77348 -0.408753
200.917 0.401073 -0.255318
202.352 1.14477 -1.54696
200.138 -0.0293321 -1.54123
202.003 -1.09698 0.0368001
201.711 -1.50412 -0.0142693
201.09 1.33904 0.18034
199.678 -2.50372 -0.160434
200.872 -1.03678 -0.345231
200.508 1.38331 0.343943
202.855 -1.40659 3.47796
201.298 3.06023 1.00539
200.108 -1.04916 0.546746
199.631 0.0728625 -0.591552
198.941 -0.0274601 -2.03896
200.721 1.83898 -0.71843
201.371 0.932468 -0.240035
133.832 -2.6804 1.44415
200.946 0.278779 -0.203192
201.08 -2.53066 -0.513056
200.905 -1.24921 -0.903843
200.625 0.194543 0.0912141
199.972 0.984513 -0.134996
204.39 0.50954 -0.213319
200.212 1.24554 -0.76933
201.954 -2.34319 -0.627005
200.442 -0.260897 -1.02554
200.575 5.35537 0.567749
200.527 -0.705015 1.01598
203.792 1.26931 -1.34283
206.34 2.18612 -1.1926
204.368 2.18291 -1.89574
199.566 -0.246478 0.187101
200.124 1.46875 -0.0931532
200.541 0.477265 -1.41594
202.186 -1.10096 -0.93932
200.96 -1.60207 0.510621
199.348 0.676082 0.486645
202.147 1.02335 0.82196
199.858 -0.664715 0.297574
200.749 -2.29557 -0.894437
201.736 -2.03143 -0.0775979
177.182 -1.69799 0.25997
199.301 0.629532 -0.227859
199.281 0.611883 -1.6465
201.673 0.470733 1.30989
198.452 -2.0412 0.325008
200.43 -0.60812 -2.4639
199.346 -0.9452 1.03779
199.376 -2.82898 0.705744
200.075 4.37183 0.457073
201.042 0.102289 -0.633062
200.73 0.661727 0.857933
201.155 -0.450152 -1.50982
201.011 0.487912 0.670562
198.974 1.22187 -1.19659
201.204 3.13665 0.487181
202.262 -0.468521 1.13283
199.243 -0.240909 -0.671714
203.801 1.5237 -0.189634
201.682 2.17845 1.60138
200.336 -1.4063 -0.929414
200.789 0.923488 -1.09199
200.357 0.879086 0.0631933
201.601 -2.70476 -0.287902
199.886 -1.71641 -1.64635
200.424 -1.0956 0.403893
200.397 2.74883 1.42215
199.507 -2.01734 -1.94876
199.761 0.79181 -1.74628
203.98 -0.143299 -0.606251
201.561 2.98401 0.559039
200.855 -2.28498 -0.918151
199.959 -0.448521 0.00246028
200.935 -0.668322 0.0257689
205.136 3.10868 0.722085
199.641 -1.94237 0.014585
202.52 2.67988 0.235055
200.66 0.244172 -0.46163
202.178 1.98862 1.50847
199.973 -1.7763 -0.702664
155.227 -1.8395 -1.47556
201.101 2.29923 0.827202
202.156 1.29792 -0.984428
200.535 -1.56801 -0.797128
200.787 1.48617 -0.943235
204.015 2.5791 0.809034
201.336 -3.0575 -0.773933
200.613 -0.542691 -0.0796884
200.017 0.510013 -1.36718
202.438 -1.30311 1.16918
200.217 -1.60229 -0.698181
195.566 -1.78927 1.70073
184.355 -1.80828 -0.209734
22.8184 -2.48477 1.07429
201.583 1.75711 0.411872
199.388 -0.954647 -0.745705
201.712 3.4829 -0.819875
199.772 0.437979 0.939034
202.452 1.7414 2.9911
201.088 -0.00119452 -0.561725
200.322 -0.523947 -0.217083
199.734 1.04076 0.902171
199.054 1.3726 -0.00164154
199.563 -2.40389 -1.33642
205.793 2.73528 -0.232312
201.717 -0.937426 -1.44024
200.35 -0.999457 0.775624
201.418 1.84489 -0.703487
201.882 0.0541818 0.323823
203.297 1.74957 1.55036
198.223 -0.233307 1.34154
199.629 1.22285 0.656115
199.699 -2.02242 -1.24626
197.869 0.739132 3.23498
201.022 0.700362 0.136655
201.167 -1.54273 0.692208
201.651 1.19632 0.567295
200.3 -0.81919 0.241074
201.625 0.674437 -0.263889
201.947 -0.9575 -0.760043
200.635 1.25617 0.619522
201.103 -0.991694 -0.799306
196.417 1.94873 1.44866
202.85 0.973399 -0.619734
198.345 -2.41709 -1.50161
200.692 1.04139 -1.03031
202.454 1.51921 -3.42676
201.032 0.0864017 0.750338
199.708 0.0632519 -1.19885
203.872 1.10903 2.1464
200.705 1.9253 -0.884925
202.749 1.19737 -2.19827
200.349 -1.4054 -0.120895
201.766 0.840713 0.594118
200.829 -2.2809 0.0277126
199.104 0.924758 -0.490974
200.493 0.2244 0.719639
201.827 1.7561 0.477353
198.675 -2.33893 -1.0432
201.424 -1.26945 -0.17737
201.548 -1.69838 0.355971
200.386 1.3066 0.460632
199.474 -0.0800773 1.37992
201.353 -1.02216 0.387048
200.726 -0.281093 0.165061
203.944 1.11025 0.0183759
201.897 0.2898 -0.628054
201.394 -0.682356 1.056
203.067 -1.19447 -2.29422
203.564 0.775655 -1.63309
201.031 -1.61575 -0.29162
201.798 1.10409 0.00750718
183.624 0.0931013 -0.324751
201.306 2.20683 0.459582
201.983 1.10323 -0.691731
203.494 -0.741234 -0.0690411
199.645 -2.56239 -1.43774
201.749 0.601232 -0.947276
201.141 0.105946 0.772885
199.744 -0.458801 -0.357248
200.586 1.91984 0.0645426
198.733 0.688138 -0.507749
199.822 -0.207324 0.816079
181.864 0.967154 -0.826993
200.025 0.0487562 1.27427
199.498 0.691617 0.100034
200.889 -2.32174 1.33533
201.833 1.76846 0.998376
205.337 2.28492 -0.863307
201.011 -1.50529 1.12708
201.067 -1.24462 0.464357
201.618 -0.340987 0.815946
195.441 -1.23027 -0.35022
200.356 -2.11681 -1.40912
201.683 -1.79309 -0.182587
201.179 1.58117 -1.52888
202.102 0.144521 -1.6726
199.042 -0.338319 -0.457188
200.393 -2.85363 0.963983
200.089 0.617576 0.464123
199.874 1.27287 0.991672
201.343 -1.3903 0.144349
200.684 1.57453 -0.980096
200.952 0.877063 2.07936
198.149 2.15511 0.924904
200.642 -0.734247 -0.24982
205.517 3.26114 1.41249
201.121 -0.915467 -0.328463
201.344 -0.403719 -0.448025
202.64 -1.81809 0.96575
200.909 0.549204 -0.898057
199.681 -0.891325 -0.976966
200.55 0.416676 -1.82443
200.768 0.418775 -1.72172
198.867 -0.101265 0.0869057
198.52 -0.252033 0.243881
200.521 -1.05797 0.373252
204.034 0.827696 1.74002
202.247 -1.00276 0.128371
199.775 -0.838257 -1.35812
200.612 -0.962286 2.9148
201.087 -1.25456 0.421594
200.475 -0.626657 0.627281
201.645 -0.546591 0.716822
199.949 2.49633 2.32634
205.803 1.50894 -0.0740933
202.982 0.462744 1.10247
201.355 0.708515 1.17219
201.019 2.39034 -0.261782
201.436 -0.357552 -0.147148
200.518 -2.85281 -0.151362
201.291 0.727479 0.152338
201.271 0.293374 0.246001
204.6 3.15455 0.19275
199.269 -0.218878 1.16337
201.542 3.10441 -0.299289
200.907 1.38739 0.78409
198.232 -3.29742 -1.39087
201.844 0.0873721 -0.640189
200.901 0.2759 0.843462
200.276 0.751545 1.24347
201.314 2.61473 0.860497
201.391 -2.10193 0.373556
200.579 0.57351 0.536422
202.651 1.27829 -0.759517
202.597 1.74811 -1.08059
200.273 -0.0964741 -0.9103
199.773 -5.32239 -1.03583
200.399 1.07027 0.794053
204.965 2.22426 -0.141954
200.13 -0.841444 0.716585
200.839 -2.61003 0.135824
201.622 0.529961 1.32608
201.693 -0.0841827 1.37114
200.12 0.235397 0.108666
201.333 0.213048 -0.0625315
202.902 0.25181 0.543765
202.822 0.163643 -0.263086
201.266 -1.83562 0.229385
201.2 -1.60922 -0.135243
200.634 1.91473 0.536612
199.232 0.200743 1.33678
200.488 0.103556 0.705993
202.112 -1.93999 0.138934
201.961 1.4133 -0.797791
200.295 -0.15252 0.696708
200.739 -2.65232 1.10171
201.928 1.911 0.749709
200.153 -0.541947 0.693794
200.246 -0.138557 0.247535
201.152 0.972528 -0.888393
199.888 -2.83399 -1.83355
201.078 1.51087 1.12343
201.11 -0.0224155 -0.99079
201.561 -1.03544 0.116923
199.965 0.676687 0.710675
200.983 -1.99945 0.17111
199.073 0.430799 -1.5324
200.525 0.0718624 -0.895904
201.596 1.24409 0.865245
202.545 -0.249301 0.618224
201.011 1.78199 0.950484
202.252 1.53462 -0.257294
201.023 -2.15909 -1.15885
199.428 -1.47888 0.529553
199.848 -0.647543 0.336046
201.739 3.5788 1.28996
198.482 -0.0390894 0.0941018
201.274 -0.973585 2.44362
205.346 2.5223 0.157098
202.202 2.55596 -0.562255
200.968 0.326779 0.790864
199.603 -0.289568 -0.868338
201.79 3.7086 -0.761255
200.869 -1.27638 -0.60628
198.983 1.35499 1.23131
200.782 -0.537356 -1.05359
200.826 0.142549 0.490396
203.002 2.37367 0.142882
202.479 0.823323 -0.910514
201.065 -0.53821 1.54641
200.465 0.442669 0.615633
202.393 -0.656098 2.78429
198.942 -0.752911 0.426963
200.692 1.16058 1.67952
199.474 -1.19 -1.0483
200.833 1.07172 1.15207
199.879 -1.46448 2.10291


==> latex_data/vae/mnist/pca/pos_cifar-10-pos.txt <==
-198.945 1.91322 0.016199
-199.956 -1.73111 2.27985
-200.736 0.142604 -0.416597
-196.231 0.103731 0.166867
-198.255 1.31638 1.03966
-199.561 -0.486639 -0.767407
-198.252 -0.367292 -0.110309
-198.521 0.188994 0.161682
-199.516 0.929386 -0.210628
-198.579 -1.71326 0.640685
-199.083 1.56822 -0.888043
-197.928 -0.813545 -0.267716
-197.128 0.503331 0.541226
-200.681 -2.08475 0.881537
-200.047 1.42437 0.937363
-197.971 -1.0311 0.108517
-199.142 0.195827 0.967691
-200.676 -0.533124 -0.132136
-199.491 0.545898 0.209066
-198.609 -1.01832 0.907202
-199.029 -0.483298 0.390991
-198.958 -0.0304251 -0.455074
-201.094 -0.175786 1.17217
-198.929 0.192768 -0.199182
-197.46 1.70562 0.949801
-199.632 -0.490075 0.756562
-199.452 -0.602665 -0.106103
-198.356 0.663474 -0.0692663
-197.15 0.905677 0.531828
-199.23 2.29153 0.4424
-199.981 -0.505597 1.19539
-199.239 2.11304 0.364333
-199.176 -0.18625 -0.40888
-199.411 -0.589617 0.0223179
-199.561 0.582307 1.31953
-199.914 2.26386 1.29139
-197.925 0.279827 1.93132
-199.724 -1.78683 -0.00194558
-197.689 0.247702 -0.315632
-199.196 -0.280098 -0.831954
-201.868 0.263762 -0.487463
-197.767 0.154209 0.805683
-200.127 -1.19227 0.138945
-198.772 -0.80099 0.0683024
-198.26 -0.40682 -2.03733
-198.387 1.76434 1.06703
-198.936 -0.644108 0.24168
-197.736 0.61207 -0.217967
-199.458 0.813627 -0.473611
-199.601 1.64665 0.0271424
-199.149 1.34813 -0.654472
-199.752 0.674301 2.17532
-197.346 -0.061738 -0.444384
-199.914 0.907375 -1.75036
-197.997 -0.244633 1.11236
-198.366 1.64183 1.54371
-199.858 0.167228 -0.498682
-198.193 0.729312 0.664735
-197.383 0.200191 -0.571096
-198.379 0.217885 0.134967
-198.929 1.55923 0.657878
-198.921 0.841672 0.963168
-198.95 0.468425 0.916629
-200.505 0.862767 1.58681
-198.658 -1.1378 -1.1949
-199.346 0.130336 -1.85332
-199.615 -1.01398 0.385704
-200.515 -2.4985 -0.130714
-198.887 1.08758 -0.150958
-199.529 -0.11187 -0.097081
-200.684 0.272201 -1.43138
-199.718 1.1962 -1.35844
-199.631 -1.60763 0.0311952
-197.529 2.79567 -1.89136
-198.215 -0.358984 1.75717
-198.962 0.21578 -0.566822
-198.022 1.32504 0.989423
-198.679 1.36442 0.944902
-200.527 -2.85429 -0.828152
-197.407 0.900227 0.0865073
-199.167 -0.601889 1.1742
-198.539 -1.68178 0.782857
-199.541 -1.6002 0.54321
-197.84 0.312075 -1.72666
-199.858 -0.925798 0.181661
-199.557 0.894076 -0.0714654
-200.857 1.25482 -0.903005
-200.927 -1.60478 -1.64989
-198.347 -1.49705 -0.164341
-201.168 0.185883 -0.399966
-198.95 -1.96379 -0.247919
-197.877 0.404524 -0.678654
-198.581 2.52244 0.00383099
-198.209 0.348007 -0.548436
-199.688 -0.77784 -0.461602
-200.119 -0.326812 0.195714
-199.189 1.06626 0.255974
-199.507 -0.292496 0.502928
-200.476 1.33345 -0.329528
-199.318 -1.59663 1.05404
-199.099 -0.429238 -0.816553
-200.354 -0.608077 1.3049
-198.68 -0.20567 0.685818
-199.697 1.8149 0.152781
-198.76 0.413854 0.0278698
-199.155 -0.122359 0.708322
-198.912 -0.279165 2.39884
-200.273 -2.35978 1.63335
-199.248 -1.28454 -0.849724
-199.993 0.875218 -2.00847
-198.801 -0.989924 0.289568
-197.86 -0.677271 0.378437
-198.788 0.181956 -1.03367
-200.671 -0.937225 0.10133
-197.181 0.695129 0.612071
-199.101 -0.572991 1.22209
-199.089 1.47436 -0.687625
-201.417 -1.56713 -0.691497
-200.688 1.23249 0.557936
-199.34 0.265492 -0.0636566
-199.997 1.19134 -0.107326
-197.762 -1.51438 0.0563655
-200.794 -0.552386 0.0295007
-199.839 -0.881218 0.813245
-200.082 -0.44301 -2.12931
-199.543 0.0445489 0.578978
-198.78 1.20407 0.142114
-198.585 1.04097 1.5544
-198.596 1.88093 -0.67179
-200.874 -1.23951 -0.791826
-200.879 1.36579 0.196739
-198.563 0.682126 -0.542574
-200.662 -1.11753 1.17252
-198.294 0.959525 -0.991385
-199.342 0.0884113 0.65065
-199.239 -0.836274 -0.239011
-197.809 2.77499 -0.2232
-199.107 0.541873 1.38008
-198.933 2.22417 -1.4826
-198.729 1.83666 -0.467117
-197.622 0.147267 -0.158609
-199.681 2.74774 0.028368
-200.327 1.0673 0.573459
-197.645 1.09539 -1.36755
-199.236 1.05083 -0.392098
-200.147 -0.30735 0.159841
-198.898 1.39455 -0.63827
-198.389 -1.60632 0.185572
-199.746 0.577685 0.900365
-199.251 1.39816 -0.549652
-199.804 -0.0795566 -0.3645
-197.172 0.420452 2.42034
-199.713 -0.291436 -0.255469
-197.802 -0.895918 0.287733
-199.956 0.542513 -0.147123
-199.942 1.27531 0.731147
-200.182 0.688671 -0.786631
-199.601 0.00923525 0.121472
-200.029 -1.30632 0.957677
-201.118 -0.791525 2.26784
-196.613 -2.06844 0.310587
-197.398 -0.743953 0.0919618
-201.626 1.97036 -1.32757
-199.673 -0.920481 -1.24159
-198.846 -1.63199 1.2908
-200.463 -1.55304 0.975129
-199.897 -1.67895 -1.60648
-200.685 -0.882262 -1.8035
-198.689 2.30198 -0.48788
-199.411 -0.0510826 -0.99349
-198.2 0.93678 1.33834
-199.461 0.541016 0.226205
-198.991 0.494446 0.646065
-199.215 1.17826 -0.537177
-199.67 -1.38806 1.0711
-199.155 0.673793 0.207717
-199.202 -0.404862 -1.36113
-202.94 0.560871 -0.462554
-199.606 -1.86224 -1.70506
-200.086 0.786804 -0.859404
-197.533 0.330656 1.66137
-198.737 -0.326832 -0.223997
-198.38 -0.409167 -1.14785
-197.732 0.924829 1.62086
-200.549 0.692891 -1.45336
-198.134 2.6776 -0.671197
-197.598 0.877715 1.25336
-198.594 1.18644 0.42035
-200.67 -0.0934597 -0.223978
-199.67 0.149652 1.09624
-199.187 0.00712005 -0.245759
-199.851 0.326477 0.777454
-199.569 -0.796831 -0.309744
-197.849 -0.609611 1.48314
-199.085 -1.40644 1.05895
-198.401 0.120352 1.4841
-198.334 2.30228 -1.49173
-200.192 -0.624914 -0.280476
-200.031 -1.38277 1.70101
-200.389 1.57212 -1.44409
-201.5 1.26392 1.22645
-199.595 1.09388 0.336295
-196.669 -0.487928 -1.80818
-199.424 -0.551271 0.817438
-198.933 1.17361 1.14453
-199.606 0.407987 -0.547117
-198.496 0.7957 -0.280833
-199.672 0.528888 0.829709
-198.849 0.899457 -1.59316
-199.763 0.746061 -1.08802
-197.857 -0.193975 2.19253
-197.664 -0.65543 0.306632
-198.297 -0.432458 0.988299
-196.617 -0.995347 0.541891
-199.235 -0.11537 -1.37654
-198.93 -1.63295 -0.757802
-198.817 -0.650295 1.13329
-200.22 0.129619 0.179065
-200.12 -0.919834 -2.59543
-200.444 -1.59846 0.00299384
-198.803 1.83628 0.466195
-199.04 0.00334485 2.77554
-197.765 1.55729 -0.726912
-198.402 2.65983 -1.71551
-198.673 -0.0824715 0.660457
-200.36 -1.51204 0.996315
-200.103 -0.512516 1.90284
-199.533 -0.986754 -1.27657
-199.259 0.323637 0.460854
-198.621 1.0225 -0.304672
-199.402 -0.209363 1.51788
-199.385 1.71668 -0.244102
-198.238 1.40332 0.274318
-198.803 0.259089 2.28447
-200.574 -1.10228 1.11116
-199.767 1.11473 0.119773
-198.64 0.533088 0.783413
-199.351 0.785178 0.964656
-196.508 -1.1075 0.830542
-198.394 -1.53762 -0.0811914
-197.59 -0.245338 -0.99526
-200.997 -0.51242 0.767409
-198.435 -0.492755 1.30729
-198.388 -1.61284 -0.435893
-198.415 1.03029 -1.62074
-198.803 -0.0362098 0.916504
-200.502 -0.341777 0.445717
-198.345 -0.201936 2.42214
-197.868 -1.50114 -1.21557
-197.837 -2.52737 -1.45629
-199.575 0.240113 -0.417988
-198.645 -1.29813 -0.655532
-200.117 0.0250586 -0.954917
-199.667 -0.122567 -0.306584
-197.836 0.405563 1.86813
-199.862 -0.0187546 -0.852521
-199.55 0.676003 0.148787
-199.717 -0.852309 0.968377
-199.709 2.12428 -0.292289
-200.275 -2.47084 0.495393
-198.333 -1.00401 -0.867676
-198.139 -1.99283 -1.83328
-197.91 -1.49527 1.46864
-199.65 -1.51738 -0.146534
-200.365 -0.409924 0.119363
-200.504 -0.676373 -0.437429
-199.773 0.782513 -0.406118
-198.123 0.329785 0.484826
-198.419 0.33525 0.958414
-199.647 1.70935 1.01088
-198.437 -1.90607 0.0642961
-197.804 -0.342934 1.44176
-197.435 0.402861 0.481018
-198.188 0.492994 0.890221
-198.568 0.430889 -0.00915785
-199.096 1.34601 2.15794
-199.413 -2.17441 -1.43575
-199.095 -0.282847 1.07031
-198.357 -1.05472 1.73277
-198.656 0.283863 -0.720842
-199.031 1.10792 -1.05618
-199.215 -0.233879 -0.570132
-199.163 0.387656 1.86049
-198.727 0.123774 -1.24011
-197.508 0.467267 0.930995
-199.024 0.0789112 -2.01898
-199.219 -0.0919359 -1.04072
-197.194 -0.220362 -0.89
-198.471 0.885333 0.39709
-200.105 1.49032 1.05641
-199.671 -0.234142 -0.687344
-199.807 -1.17073 0.939903
-199.685 0.421432 -0.424294
-198.471 2.01468 -0.61236
-200.038 -1.53171 1.7002
-200.499 -0.346186 0.234623
-198.208 -0.932607 0.386018
-198.316 -0.177103 -1.42327
-199.879 0.492331 -1.18838
-199.271 0.604422 0.0511934
-199.686 -0.461995 -0.557564
-198.379 0.626965 0.665227
-200.052 0.113889 -0.116348
-201.324 0.980143 1.37223
-198.71 -0.085001 -2.60881
-198.774 0.47644 -0.217615
-199.601 1.63588 -0.255445
-198.202 0.265206 -0.819811
-198.352 0.0765933 -0.320515
-198.786 -0.0027896 0.754316
-197.734 0.94909 0.163914
-198.785 -0.458274 -3.23853
-199.846 -0.813473 0.707163
-198.627 -0.125053 0.630922
-198.25 0.321909 -0.0305373
-199.652 1.66795 -0.846429
-198.549 0.872167 -1.00762
-199.312 -1.25967 -1.46512
-200.499 -1.26839 -0.19928
-200.015 1.07321 -0.713436
-200.864 -1.25605 -0.0274807
-198.002 -0.0114881 0.873183
-200.794 -1.32381 0.198861
-199.336 1.08484 -0.397395
-199.452 -0.881782 0.113775
-199.243 0.66211 0.451498
-199.23 1.00024 -0.531966
-199.168 -0.69899 1.09235
-199.829 0.230026 0.920094
-199.592 -0.309518 -1.10807
-198.61 -1.02423 -0.697634
-199.307 -0.413418 2.07456
-198.54 -1.90921 0.00532125
-199.496 0.422537 -0.46686
-200.189 0.802057 0.955994
-199.784 0.20588 -0.606388
-200.808 -0.538202 0.251759
-197.248 1.04132 -1.00767
-198.499 -1.03341 1.85227
-199.102 -0.528064 -1.71702
-198.487 -0.779862 1.38408
-199.204 -1.54204 -0.0460148
-199.492 0.327523 0.0745292
-198.396 -0.359741 -0.521788
-197.854 0.530627 1.16226
-198.617 -0.161298 -1.12814
-199.064 -0.728597 0.464748
-199.183 -1.97692 -0.925238
-199.634 -0.760699 0.755781
-198.779 0.320644 -0.942645
-198.57 0.668453 -1.18906
-201.899 1.24473 -0.56758
-198.324 0.558441 -0.804846
-200.96 0.909438 -2.33762
-198.085 -0.813392 -0.371349
-197.666 0.0775844 1.80679
-200.727 0.624506 1.22344
-198.481 0.420764 -0.0167961
-198.164 -0.200317 0.220772
-197.913 -0.0290676 0.126241
-199.87 -0.335953 -0.187098
-197.378 0.548936 -0.605772
-197.019 1.69547 0.0838121
-200.016 0.2819 -0.567417
-199.606 -0.371493 -1.05417
-200.691 -0.342174 -0.0307715
-198.377 0.775246 2.35017
-197.803 -1.1656 0.565352
-200.111 -1.52671 -1.1706
-199.61 -0.884484 0.90999
-197.729 0.0553632 0.260118
-196.63 0.0712797 0.221784
-199.722 1.01273 -0.723977
-201.596 -0.249037 2.50383
-199.824 -0.35395 -0.936858
-199.738 -1.21614 -1.21268
-199.259 0.892149 0.256958
-197.263 -0.129259 -1.42311
-198.1 -0.00375725 -0.931082
-198.987 0.100029 0.926635
-197.397 2.00652 -0.202087
-197.762 1.01809 -0.580913
-199.061 0.078278 0.138561
-196.847 0.35183 1.09989
-198.966 -0.0879511 1.77602
-199.254 -0.0669178 -0.119813
-197.602 0.837201 0.100033
-199.168 -2.45971 -1.60184
-198.245 -0.787986 0.910988
-198.426 1.62755 1.07362
-199.345 0.728902 0.182478
-199.927 -1.04699 0.328704
-197.305 -1.3615 -0.99092
-200.091 0.567356 1.16426
-199.703 0.954465 -0.283634
-199.981 1.84483 1.61356
-198.936 0.10492 -0.399532
-198.636 -0.255319 0.0754076
-198.509 1.05885 -1.07446
-200.295 1.66978 -2.16155
-199.848 -1.22263 -2.67236
-199.511 -1.05345 -1.13852
-199.576 -1.61333 1.29787
-199.149 0.0999669 -1.04863
-198.519 -1.34822 -0.92215
-200.624 0.793942 -2.01445
-199.114 2.05739 1.11465
-196.731 -0.391055 -0.367874
-197.831 0.527853 1.48928
-199.299 -0.0307221 -0.74232
-199.989 1.14326 -1.9121
-198.151 -0.689075 -0.0330558
-199.633 0.065207 -1.71899
-198.552 0.0397524 -1.20113
-199.896 1.84782 -1.37986
-200.303 -1.17262 -1.58502
-201.078 1.2354 -0.549439
-200.327 -1.81978 0.549819
-199.481 -0.453866 2.01121
-200.485 -1.79219 2.13855
-196.778 0.600566 -1.16815
-198.3 0.725247 0.739724
-198.553 -0.633796 1.58772
-197.641 1.54305 0.242671
-198.46 -1.04454 0.88469
-199.267 0.270291 -0.13771
-198.931 0.0735686 -1.35866
-199.556 -0.971433 -0.808342
-198.739 1.08719 1.81035
-200.016 -1.59904 -0.660555
-199.778 -1.08447 0.394371
-199.035 1.89316 -1.45707
-198.971 -1.64011 -0.201349
-198.938 -0.205754 0.0966545
-199.977 0.28776 0.140238
-199.295 -0.561227 -0.955953
-198.803 -0.746567 -1.11428
-198.309 -0.553078 -0.111195
-198.366 -1.16175 0.170323
-198.951 0.724763 0.862345
-199.604 -0.223634 -0.632046
-200.526 -1.35188 -1.42132
-198.617 0.329339 -2.65206
-200.396 -1.60163 -0.753555
-197.174 0.097568 -0.821434
-198.216 0.199361 1.01432
-199.254 -0.265368 1.31909
-199.952 -0.490433 -1.46253
-199.039 0.411341 -0.0983585
-198.455 -0.798305 -0.231821
-198.734 -0.198817 0.818556
-198.84 -1.25893 0.260753
-198.686 0.0660204 -1.09841
-199.471 -1.56759 -1.17319
-200.501 -0.403152 0.0100453
-198.152 -1.55008 -0.961533
-199.505 -0.991657 -1.75308
-200 -0.652623 0.0475123
-199.527 -0.992758 0.824513
-198.029 1.71371 -0.114242
-199.206 0.912541 -1.70148
-198.526 0.427829 -1.75567
-199.842 1.30736 -0.872275
-198.787 -1.94662 -1.43544
-199.972 -0.309916 0.0633459
-200.224 1.36344 -0.770967
-198.309 -0.199494 1.3172
-199.216 -0.817138 0.831553
-199.071 -1.0149 0.458977
-201.181 1.04593 -0.40117
-198.442 1.9092 -1.0135
-198.934 0.483376 -0.809924
-199.922 0.734919 -1.8624
-199.197 1.82161 0.677904
-197.711 -0.916146 -0.275237
-198.806 -1.44676 -0.749605
-198.574 0.0920953 1.06262
-199.16 -1.08687 -1.00853
-198.91 0.560171 -0.191663
-199.564 1.44999 -0.669549
-199.435 0.252166 1.2362
-199.925 -1.1601 -1.27529
-198.776 -0.230306 -0.456793
-199.891 0.054191 -0.362034
-197.851 -0.296634 0.437075
-201.545 0.785007 0.670155
-200.469 0.941647 -0.766479
-198.232 2.12048 0.317845
-198.277 -0.0344157 2.01057
-200.868 -0.0513083 1.29032
-197.618 -0.461817 -0.861272
-199.016 -1.26525 0.0448697
-201.091 -0.01248 1.69833
-200.008 -1.45812 -0.0935448
-200.994 0.81368 2.1333
-200.276 1.07718 -1.18627
-198.997 -0.635531 1.05411
-197.471 -0.159948 -0.17507
-198.979 0.0981356 0.0742593
-199.907 -1.87645 -0.780455
-199.724 0.282655 0.729338
-197.972 -1.67465 0.991364
-197.629 -1.60838 -1.35254
-198.047 1.52297 -1.89193
-198.631 -0.849343 0.971882
-198.049 1.0632 1.22223
-199.287 0.151046 -1.25779
-197.874 0.673381 1.14262
-198.066 -0.266642 -0.998409
-199.462 0.515408 2.1365
-198.49 -0.0616103 1.30747
-197.961 -1.58441 1.11398
-197.768 -0.851358 1.89698
-199.414 -2.25447 -1.71146
-200.674 -0.873607 0.375148
-200.632 0.685052 -1.24402
-199.81 0.95057 -1.08628
-199.187 1.95141 0.648667
-198.691 -0.149199 -0.967824
-198.557 1.26069 1.29058
-197.93 0.672858 -2.73686
-199.41 -0.372594 -0.805973
-199.597 2.3176 1.19637
-200.022 -0.205444 -1.9689
-199.444 -1.78018 1.55803
-200.04 0.807967 -2.15887
-197.785 1.43259 1.16753
-199.23 0.507484 -0.698037
-198.119 0.599185 0.884451
-199.853 0.990702 -1.68318
-199.183 0.439239 0.352609
-197.817 0.425537 -0.45857
-199.958 0.525728 -1.29134
-199.389 -0.592291 1.75131
-199.879 0.579135 0.905068
-199.212 0.980625 2.83286
-199.456 -1.87802 1.35836
-199.169 -0.265687 -1.63739
-198.188 1.8109 -0.780536
-201.391 0.829334 -0.101272
-200.45 -0.83381 1.69101
-199.908 -0.201171 -1.10409
-198.9 -0.660463 -0.407225
-198.642 1.07277 1.74225
-199.282 0.177267 -0.426559
-198.809 -1.49628 -0.758822
-200.104 1.74279 -1.17953
-200.16 -0.273354 1.48293
-200.049 -0.337746 -0.715002
-198.852 1.02699 0.177516
-198.809 1.09837 -1.38257
-199.5 -0.67846 -0.944006
-198.686 -1.44353 0.227474
-199.91 -0.20839 0.972006
-200.346 1.39652 -0.0249318
-200.448 -1.0191 -1.19615
-198.921 1.08836 0.342018
-198.762 -2.01128 2.8761
-202.011 1.58272 -0.00600443
-197.333 0.810036 -0.437375
-200.587 -0.0854904 0.123274
-200.042 0.966018 0.436875
-198.491 -0.988157 -0.145368
-199.5 1.63966 0.560833
-197.949 -0.0562445 0.415495
-198.868 0.35873 -2.16457
-199.449 -0.556466 -0.0553772
-197.614 -0.93314 -1.32772
-198.634 0.823053 0.387561
-200.178 -0.55098 0.0617072
-199.871 0.463472 -0.553901
-200.225 -0.286717 -0.375652
-199.796 -0.26699 -0.292417
-199.497 -0.2231 -0.540287
-198.667 -1.7107 1.25578
-198.229 -1.98111 0.777908
-200.89 -1.16214 0.245683
-200.003 1.96597 0.505444
-199.772 -0.252244 0.183098
-198.174 1.07324 1.49367
-199.142 0.681887 -0.0726605
-200.037 0.105991 0.0799057
-196.893 0.137182 -1.29875
-200.218 -0.590053 0.720394
-198.534 -0.521127 -1.42935
-199.475 -0.653105 -1.26256
-198.854 -0.780777 -0.680948
-198.789 -0.167874 -1.94251
-200.84 -0.42835 2.46645
-198.555 -2.23951 0.981943
-198.885 0.0407914 0.124418
-198.913 -1.92029 0.581509
-198.882 -2.37035 0.417635
-199.505 -1.19803 0.38475
-199.934 -0.799132 0.923212
-199.824 0.604255 0.822459
-198.352 -1.46962 0.525024
-198.283 0.829733 -1.39286
-197.125 -1.06977 -1.16685
-198.01 0.57852 -0.708228
-199.171 -0.489895 1.21659
-198.698 -0.486531 -2.21443
-201.17 -1.05297 2.16879
-198.329 -0.465685 1.75603
-197.802 0.157765 1.15666
-201.585 -0.145495 -0.765756
-197.766 1.54225 0.610797
-200.086 -0.46824 0.639246
-200.266 2.33623 0.41317
-198.141 -0.971675 0.0506427
-199.808 -2.7577 1.2569
-197.242 -0.317072 1.08326
-198.913 1.0388 -0.52745
-198.788 -0.193901 -1.02696
-198.422 0.288841 1.85279
-198.174 -0.811777 -0.522334
-196.529 0.170775 1.0548
-199.195 -0.491383 0.516656
-198.699 0.0653847 1.23843
-198.674 -0.920986 -1.5139
-197.415 -0.717862 0.870782
-198.445 0.505116 0.223234
-200.159 0.254345 -0.345881
-199.384 -0.493123 0.091068
-198.86 0.511093 0.708457
-198.606 -1.10018 -0.541672
-200.322 0.183563 0.515244
-197.882 1.55969 0.208293
-198.761 0.467787 -1.0296
-198.963 1.52885 1.31794
-199.517 -1.36561 -0.364893
-198.53 -0.0783026 -0.285141
-199.354 -1.22122 3.01757
-198.856 0.227958 -1.34326
-199.661 1.21108 0.262629
-198.882 0.462956 -0.321634
-196.126 1.80759 1.01536
-200.576 -1.30995 -0.912443
-198.937 -0.349985 3.61065
-198.555 -0.523864 -1.05611
-198.853 -1.41917 0.0774561
-199.284 1.77585 0.70872
-200.738 0.222096 1.20909
-199.927 2.49402 1.02456
-198.203 -0.437452 1.08374
-198.645 -0.908575 1.06603
-199.916 -0.558277 0.41895
-196.713 1.39387 -0.322798
-200.122 0.788646 0.797195
-199.608 1.98601 -1.16423
-199.192 -0.374647 -2.69704
-198.565 -1.29254 -1.09448
-199.03 -0.236674 0.0959259
-200.14 -0.0960457 2.56354
-200.205 -2.28745 -0.576225
-197.559 -1.85706 -0.102238
-199.336 -0.693736 -1.70334
-198.823 0.989951 0.0283281
-198.11 0.156838 -1.28901
-199.304 0.165404 0.930845
-198.872 -1.84042 -0.36441
-199.159 -1.77395 -1.30963
-197.841 -0.0609493 0.833694
-198.969 -0.234046 0.626841
-198.825 -1.18239 -0.597545
-201.49 1.23593 0.443433
-198.934 -0.271493 0.916792
-197.785 1.09645 0.242364
-199.487 1.6105 -2.4936
-199.478 0.511377 0.231867
-200.01 -0.739756 -0.999065
-197.371 -0.703093 -0.940305
-198.623 1.63854 2.31051
-199.317 2.02865 1.53374
-198.79 0.651011 -1.21465
-200.181 1.22449 1.49147
-199.882 -0.145877 1.39052
-198.879 0.94748 -0.91187
-199.616 -0.404702 0.433997
-201.145 0.301895 -0.362971
-198.635 1.34688 -0.238713
-198.452 -1.72915 -0.349341
-197.835 1.00328 -0.364382
-198.19 0.586609 1.08471
-198.849 -0.304478 0.439631
-198.868 -1.04838 -0.768694
-199.047 2.61948 -0.0544101
-198.748 -1.45759 -1.08602
-198.232 0.507425 0.50401
-198.72 1.77698 -0.518743
-197.764 -0.31047 1.13946
-198.129 -0.220777 -0.423114
-198.592 -0.643619 -0.728748
-198.802 -0.579066 0.534215
-199.107 -0.0231981 -0.769929
-199.538 2.31059 0.623173
-199.085 -0.559788 -0.0988741
-198.603 0.94138 2.67025
-198.122 0.462788 0.172259
-197.404 0.254616 -1.08309
-199.706 1.96887 0.413252
-199.105 -0.645892 -0.904486
-199.892 0.325525 -0.380344
-196.897 0.705329 0.00529514
-198.526 -1.65957 1.53218
-198.306 0.64621 -0.256705
-200.044 -1.80219 -0.105741
-198.785 0.550745 -0.516923
-198.675 1.53336 -0.752421
-198.883 -0.779855 2.12657
-198.563 -0.585724 -1.45116
-199.599 -0.0674941 0.162028
-197.812 0.628664 0.331854
-199.815 1.56352 -0.0432182
-198.362 -1.21701 -0.432994
-198.07 -0.0808389 -1.34124
-199.789 1.19668 -0.508013
-198.56 0.832413 -0.0773075
-200.705 0.908634 1.44822
-199.28 0.677341 -2.69372
-199.02 -0.767925 -0.940782
-198.253 -0.820673 -0.578274
-199.035 0.352647 2.09875
-198.324 -1.79065 0.494738
-200.141 -0.278217 2.12954
-200.833 0.024715 -0.45423
-199.445 -0.45882 -1.3407
-200.509 -0.959467 2.21732
-199.859 0.0677368 -0.815072
-199.238 1.24619 1.19309
-199.556 -0.163522 0.430638
-198.894 -0.656371 -1.06854
-199.666 -0.302126 -2.04148
-198.693 -0.265798 -0.887117
-198.153 -1.24938 -1.64824
-199.104 0.356788 -0.926693
-197.934 -0.779219 -0.564889
-198.581 0.532833 0.226733
-200.076 -2.56883 1.57144
-197.754 1.1755 0.252974
-199.456 -0.0755029 0.166736
-201.95 0.693191 -1.55627
-198.588 1.69258 -0.354893
-198.595 0.650047 -1.43033
-198.092 -1.45071 0.157189
-199.468 -0.638218 -0.100155
-199.671 -1.3336 0.227378
-197.576 -1.35591 0.931223
-199.503 -1.0402 0.658863
-198.64 -2.11936 0.750788
-199.116 -0.740411 0.502877
-199.749 -0.25901 0.265959
-199.338 1.01 0.465274
-199.02 -0.727032 0.384226
-198.469 0.124782 0.0437349
-198.904 -0.956764 -0.466037
-199.724 0.447456 -1.42527
-199.543 0.148294 0.961809
-197.922 2.103 0.503213
-200.313 -0.387346 0.12149
-199.18 -0.126259 -0.886635
-198.868 -0.324655 0.922001
-199.112 1.35039 0.311195
-198.454 -0.21768 0.819897
-199.697 -0.232368 -1.20181
-199.105 0.990147 -0.213177
-199.611 -0.506419 -1.71406
-198.323 -0.820773 0.492309
-200.082 -2.59965 1.1014
-197.709 0.109588 0.927115
-201.71 0.814971 1.76653
-200.956 0.35107 1.03138
-199.671 -0.114386 -0.1336
-199.91 -1.42839 1.38869
-199.534 -1.31917 1.66942
-199.583 -2.37248 0.759318
-198.322 1.42451 -0.315936
-199.752 -0.394096 0.902052
-199.403 -0.819225 0.0123328
-198.669 -1.77238 0.548601
-197.952 -0.439805 2.27268
-201.715 1.09763 0.792682
-200.954 -0.163363 -0.774431
-198.812 -0.110633 1.32586
-197.316 0.706453 0.425188
-198.839 0.956675 -0.22363
-200.477 0.520791 0.140215
-198.631 1.10856 -0.784298
-198.736 -0.855767 -0.436178
-197.955 0.958416 0.683768
-197.604 1.91013 0.701988
-199.677 -1.25465 -0.71326
-198.241 0.369882 0.328909
-200.732 -1.34547 -0.598922
-197.952 -0.718188 0.534894
-199.525 -0.0130949 -0.528329
-199.74 0.479224 0.143063
-199.956 -1.27736 -1.47335
-199.85 -2.00725 1.56111
-196.879 -0.18574 0.0764054
-198.973 1.76663 -0.5427
-200.238 0.593407 -1.28921
-199.605 1.60598 0.122191
-200.908 -0.283689 1.07641
-198.977 0.107069 -2.39765
-200.039 0.194765 -1.76401
-199.164 -1.95993 -1.14193
-199.63 -0.562935 0.383471
-199.096 -1.51359 -0.658837
-198.279 -0.383462 -0.940494
-200.153 -0.467992 -0.393689
-200.232 0.51655 2.32049
-199.745 -0.905696 -0.22595
-200.073 -2.25115 1.10078
-198.619 1.41634 0.0837424
-200.454 -0.108348 -0.245304
-198.994 0.639059 -1.70789
-198.506 2.02171 -0.0574283
-199.626 0.850448 0.682451
-199.521 1.56398 0.217309
-197.624 -0.616143 0.855404
-200.717 -0.776912 1.23019
-198.313 0.852563 -0.0524749
-198.834 0.943932 0.904701
-200.204 -0.388302 0.588867
-199.269 2.7735 -1.09306
-199.046 0.154877 -1.03199
-199.399 0.931747 -1.00474
-200.574 0.735531 -1.15469
-198.368 0.48006 -0.698582
-200.164 0.767708 -1.64652
-198.118 -2.66114 0.709128
-198.7 -2.15368 -0.786929
-199.766 -1.11454 -0.356332
-200.746 2.07144 0.0772689
-197.859 -0.134597 0.393792
-199.814 -0.0157779 -1.2066
-199.936 -1.54349 -1.38
-199.58 -2.23163 -0.180576
-198.827 2.08514 0.168235
-199.451 -0.183008 0.605453
-198.63 -0.958 -1.22714
-199.226 1.00112 -0.412742
-198.71 1.04736 -0.192842
-198.441 -0.210373 0.42079
-199.721 0.587102 1.96337
-197.018 -0.227707 0.3175
-199.714 -1.37183 0.226578
-197.415 0.919446 -0.946153
-199.034 -0.157579 1.1764
-198.936 1.02062 -0.101065
-199.304 1.19669 0.815388
-197.821 0.776767 2.47633
-198.332 -0.605312 0.143077
-200.141 0.0798057 -0.78116
-198.394 0.0361017 -0.000764906
-199.59 -0.53924 2.21578
-199.889 1.20981 1.34985
-197.477 -2.52376 -1.09355
-200.213 -0.345077 0.720288
-198.492 0.543875 -1.07732
-198.401 -0.537201 -0.63529
-196.844 -0.0256532 -1.29621
-198.538 -0.629429 -0.248311
-197.304 0.302967 0.248093
-200.285 -1.15064 0.0898281
-198.286 1.56222 0.016286
-199.55 -0.304045 0.442183
-198.17 -0.956056 1.7245
-198.501 0.0430269 -0.875138
-198.505 1.36486 -2.69916
-199.148 -0.691776 -1.0336
-199.043 1.24937 -0.265356
-199.272 -0.935438 -1.33178
-198.797 -0.522874 -0.83205
-196.669 0.452951 -3.33859
-199.24 -0.704781 -1.18815
-199.996 1.21799 0.598604
-198.868 -0.0255205 -0.439595
-199.942 -1.09256 1.15836
-200.525 -0.795175 -0.0987136
-199.9 -1.15158 1.21602
-198.627 -0.916354 -0.475596
-198.348 1.3525 -2.14392
-200.368 -0.497176 0.595918
-200.042 -2.54763 -0.333682
-197.08 -0.00838874 -0.558385
-200.486 0.824515 0.113623
-200.568 -0.38391 -1.19939
-197.456 0.343404 0.7877
-201.312 0.836151 1.47913
-198.546 -0.617478 -1.02983
-198.619 2.51227 -1.25154
-198.178 0.22161 -0.715768
-198.378 0.746402 -1.80674
-200.755 -0.682637 1.39326
-200.572 -0.726427 -1.15517
-198.009 -1.06866 -0.326248
-197.887 -0.142547 0.304628
-198.535 -0.965167 -2.70738
-200.327 -1.33611 -1.22769
-199.349 -0.705815 -0.589119
-198.08 0.623043 -2.64528
-199.889 2.12545 -2.00356
-197.838 -0.0176261 -0.211865
-199.058 1.09607 0.643611
-199.332 -1.07153 2.67479
-198.942 0.386976 -0.394017
-199.189 0.964479 -2.56598
-200.012 0.923962 0.828418
-200.822 -0.150214 -1.03737
-199.505 -2.41452 -1.40417
-201.241 0.618924 -0.493342
-199.242 0.766674 1.5954
-199.613 -0.142437 -0.38568
-199.921 1.20314 0.668995
-199.438 2.73624 -2.69639
-202.716 0.714782 3.13051
-201.198 0.72425 -2.21873
-201.757 0.395808 0.636603
-199.512 -0.5153 0.139954
-198.711 -0.835994 0.527511
-201.342 -0.0780129 -1.42125
-199.367 0.410576 0.144562
-198.345 0.241242 1.43303
-199.137 0.592376 0.64725
-197.235 1.53329 -0.967672
-197.76 -0.452813 -2.72962
-199.075 -0.224252 0.980007
-199.699 -0.708758 -0.703192
-197.461 1.30944 -0.475358
-198.17 -1.72682 0.807751
-199.148 -0.802996 0.1732
-197.955 -0.330781 0.168481
-198.344 -1.99972 0.101794
-199.879 -0.263621 -1.2031
-200.517 0.805021 -0.194975
-198.433 0.213464 -0.010926
-199.204 2.70502 -0.0495744
-198.601 1.14079 -0.696332
-197.783 -0.601595 -0.529956
-198.924 -0.836475 -0.114527
-197.262 2.8065 -0.847445
-198.565 -0.631897 0.82498
-199.017 0.902028 -1.59083
-198.901 0.167671 1.42851
-200.433 1.618 0.0439411
-199.302 2.14605 -0.0599146
-197.622 0.201007 -0.858016
-198.521 -0.658143 1.14834
-200.056 1.11407 0.641482
-198.468 2.17662 1.28351
-198.477 0.719264 1.58034
-198.358 1.33257 0.296545
-200.614 0.18163 0.17771
-199.409 0.848869 0.990505
-195.553 1.00495 0.59527
-199.557 0.315172 0.299728
-201.238 0.902442 -0.665514
-198.764 1.08413 0.740741
-198.979 -0.751368 0.166495
-199.031 1.92652 0.53374
-197.465 -0.408258 -0.928239
-198.66 0.716442 -1.42475
-199.955 -1.00455 1.26256
-198.733 -0.681767 1.33341
-200.387 0.205234 -0.664825
-199.094 0.0892727 -1.70275
-199.592 -0.948322 1.9693
-199.455 -0.259271 -1.57488
-199.665 1.63718 0.50987
-197.334 -0.0762093 0.476781
-197.824 1.12732 0.426143
-200.97 0.39746 -1.14572
-199.239 -1.82055 -0.853329
-199.58 0.874799 0.424532
-198.327 0.427679 1.6825
-198.589 1.48506 0.0317379
-199.428 -0.162605 -0.100076
-199.163 -3.10768 -0.608649
-199.259 -0.645242 1.02995
-198.226 -1.11235 -1.19703
-199.219 0.736695 0.0651173
-199.766 -0.302537 -1.9108
-197.854 0.526842 2.18843
-199.539 -0.657549 -0.987417
-200.151 -1.19095 0.841995
-198.46 -0.605795 -0.0108674
-198.399 -1.56047 1.23785
-199.974 -0.0378158 0.366145
-198.423 0.315032 0.0732699
-199.801 -0.547937 -1.61021
-198.073 -0.331666 2.10125
-199.047 -1.23899 1.01027
-199.402 -0.68751 -1.5346
-198.127 0.274039 -1.51987
-200.68 -0.226658 0.318933
-200.684 -0.388856 -0.520268
-198.781 1.12867 1.24311
-199.222 -0.3204 -0.574468


==> latex_data/vae/mnist/pca/pos_color-aug.txt <==
-9.6929 0.750155 0.864512
-9.63726 -1.33502 0.391397
-10.3747 -1.00091 1.28221
-9.58826 -0.0202238 -1.06318
-8.20789 0.148016 -1.11951
-9.54291 0.110745 0.599104
-8.30415 -0.0754633 0.505674
-9.45199 0.0914244 -1.91599
-10.4442 0.884981 0.177089
-9.20842 1.00504 -2.241
-11.8043 -1.24828 -1.99523
-8.41255 0.699878 -1.51615
-9.75973 0.215495 -1.7828
-9.85837 -1.33651 -2.19265
-9.68147 -1.26486 1.74204
-11.6352 0.175095 -0.0761298
-7.90613 -0.348258 0.582625
-10.552 -0.476859 0.144781
-8.44695 0.493289 1.21267
-10.447 1.33937 0.451495
-9.37732 2.375 0.48898
-9.90782 -0.624555 -1.12559
-10.2148 0.311799 -1.07915
-8.43312 -1.91649 0.573754
-8.78181 0.135914 2.22032
-9.40008 -0.484868 1.06267
-11.1606 1.92196 0.338914
-7.22948 1.77906 0.413171
-9.09956 1.57717 0.198994
-10.5764 2.03164 -0.413983
-10.8135 0.0914229 -0.730413
-9.15641 -0.546052 0.54901
-9.10463 -0.917051 0.747214
-7.86091 -0.583546 0.0992565
-8.9895 -0.0564559 1.47968
-8.62027 -0.100147 1.42306
-10.9094 0.355666 -2.16188
-8.91311 0.929888 -0.257898
-8.4378 -0.823776 1.84203
-9.26384 -0.415311 0.504365
-8.5746 1.83145 0.398071
-8.51531 -0.0040285 0.374871
-8.31611 -1.50125 -0.643804
-10.3827 0.392778 2.02918
-10.323 -0.721054 -0.808634
-7.59286 -0.541109 -0.179313
-9.83551 1.45198 -2.65117
-11.8537 0.0490666 0.101856
-10.1071 -0.00510116 -0.860644
-11.0761 -0.378337 0.117504
-12.2518 0.838547 -0.772104
389.496 -1.18096 -0.0356691
-9.89436 0.388515 -0.457658
388.498 -1.24463 1.61378
390.726 -2.89732 -0.790816
-8.71066 0.261927 0.876731
-10.5607 -0.26861 1.04066
-10.1666 -0.0583659 -0.00726912
387.803 -1.75421 1.67429
-11.5354 -0.279084 1.3203
-7.49488 -0.125363 1.02096
-8.24149 -0.24525 -1.50286
391.359 -0.445697 -1.52576
-8.95126 1.59631 -1.01629
-8.07659 0.100446 0.0717922
-8.60114 -0.617628 2.3306
392.353 -2.53367 0.0700592
389.395 3.47389 1.72061
391.229 -1.87751 -0.76552
388.713 -1.72711 1.45831
389.067 -2.04911 0.218729
-9.37831 -1.10469 -0.415008
388.556 -1.77125 1.18202
389.491 -0.706863 0.513336
389.786 3.84708 -0.261435
387.838 2.35825 -0.180071
388.523 -1.47736 -3.18272
388.153 2.63816 -2.16472
391.028 1.21763 -2.52356
-8.84079 -2.47781 -0.379923
388.637 -0.316587 0.961849
390.516 -0.233791 1.77379
-10.1746 0.398482 0.35662
390.693 0.125373 -2.65391
-10.1875 0.90616 0.12374
389.641 3.9368 -1.7979
389.776 -2.56661 0.952015
390.235 0.185991 0.0709603
389.333 -1.0624 2.99773
390.892 1.46957 -0.808691
390.588 3.74581 0.49898
-11.1532 0.256697 -0.490878
-9.23361 -0.697597 -1.62198
389.226 0.20328 -2.17016
-10.1135 -1.25152 0.566281
-8.91228 1.90956 2.76396
391.624 2.86565 -0.887193
388.472 -2.36455 3.99613
-9.22664 0.120067 -0.680516
-9.87162 -1.61212 -0.349539


==> latex_data/vae/mnist/pca/pos_color-pos.txt <==
-9.49019 -1.10472 1.03006
-10.4653 -1.98616 -0.892454
-11.2721 -0.0304718 -1.46074
-6.76395 -0.582538 0.129441
-8.78752 1.52112 1.23397
-10.0854 -0.53116 1.04391
-8.77625 -0.0818286 0.538307
-9.04701 1.27033 1.2819
-10.0488 -1.70236 2.39657
-9.08232 -1.87831 -1.38816
-9.62168 1.57746 1.25323
-8.44725 -1.15934 -1.3266
-7.65734 -1.7006 2.05757
-11.1877 -1.38547 -0.195731
-10.5895 -0.735794 -1.17111
-8.49699 -0.0690851 -2.13083
-9.66142 -1.97316 -0.968507
-11.1927 -1.06784 0.595408
-10.0146 -0.587463 0.807634
-9.12382 -1.90137 -0.898213
-9.54782 -1.9162 1.79686
-9.49437 1.09034 -0.0142598
-11.6135 -0.879528 0.291191
-9.45662 -1.05807 1.37875
-8.00013 1.80038 0.909729
-10.1539 0.246568 -1.41428
-9.97144 -0.498193 0.0453094
-8.89159 0.299765 0.866329
-7.67851 1.14174 0.595997
-9.77248 -2.28023 -0.163933
-10.4993 -1.50416 -0.511524
-9.77476 -0.445208 2.23598
-9.70246 -0.521389 0.0832822
-9.92788 1.2206 -1.45584
-10.0924 0.0817995 0.52736
-10.452 -1.77029 -0.762306
-8.44263 -1.39403 -0.824335
-10.233 -1.50437 -0.791423
-8.21657 1.63193 0.68636
-9.72134 1.71189 0.711796
-12.3964 0.46476 0.187959
-8.28426 -0.673786 -0.0268843
-10.6431 -0.666528 0.523619
-9.29482 -0.813814 1.03739
-8.794 2.3615 0.334013
-8.91432 -1.79887 2.80473
-9.45027 -0.0382913 0.316134
-8.27622 -0.31691 1.1071
-10.0001 0.422079 0.37393
-10.1336 -1.22824 2.53483
-9.6837 -0.935511 1.68367
-10.2769 -0.562849 -0.481332
-7.86785 0.641601 -0.661453
-10.4515 2.07191 0.567293
-8.52184 -0.584432 -0.0946309
-8.8963 -0.665197 0.103757
-10.3833 0.136003 -0.577752
-8.72109 0.76692 -0.746884
-7.91234 -0.49381 -1.88041
-8.90914 1.60564 0.175813
-9.46495 0.0876994 1.9734
-9.45167 -0.0101542 0.805726
-9.4798 -0.562344 -0.3476
-11.0315 0.684122 0.708922
-9.18318 1.53461 -1.19111
-9.87673 0.69412 -0.0436061
-10.1263 0.529123 -1.76349
-11.0232 0.0464954 -2.22782
-9.42906 2.05649 -0.177455
-10.0558 0.162975 1.06877
-11.2221 1.78575 0.760579
-10.2632 2.366 0.898658
-10.1466 1.22851 -1.05873
-8.08137 2.11649 1.06163
-8.72911 0.00202863 -0.515116
-9.48788 0.189424 -0.23578
-8.55334 -1.14168 -0.96514
-9.20696 -0.829997 2.17015
-11.0394 -0.460992 -0.477415
-7.93699 1.43589 1.29728
-9.69402 1.57143 -0.632484
-9.0468 0.270842 -1.20193
-10.0546 -0.946953 -1.75694
-8.37997 0.0818356 0.656882
-10.3702 -0.237709 0.490986
-10.0894 2.91392 -0.206268
-11.4107 0.129868 -0.691392
-11.4448 -0.199438 0.498755
-8.86313 -1.00877 -0.123951
-11.7016 0.69112 -0.393514
-9.46288 1.69931 -1.16937
-8.41524 0.219283 1.0684
-9.12858 1.91817 1.49516
-8.74554 0.202306 -1.5126
-10.2191 0.0898663 0.631356
-10.6452 0.994169 -0.370539
-9.71869 0.851633 0.0672704
-10.0269 -0.0735752 0.813123
-11.0156 -0.582342 1.08397
-9.82674 -1.06867 -1.61229
-9.61812 -0.202565 1.58536
-10.8734 -1.88459 -0.336309
-9.20095 2.15265 -0.328637
-10.23 -1.2138 1.72109
-9.28862 -0.0989702 0.766205
-9.68301 -0.638445 -1.24438
-9.42111 0.364018 -1.3476
-10.7777 -1.65322 -2.12273
-9.7633 0.992069 -0.12436
-10.5441 -0.367801 -0.356875
-9.32472 2.37963 -1.01505
-8.39549 -0.491366 -0.0433599
-9.32814 1.35132 0.348996
-11.193 0.726667 -1.59903
-7.71245 0.105342 0.75465
-9.62614 -0.749788 -1.06603
-9.63461 0.641464 0.464028
-11.9304 0.588943 0.535664
-11.225 -0.338074 1.30403
-9.87915 -0.675368 -1.91796
-10.5291 -1.19874 2.34457
-8.27766 0.542476 -1.63573
-11.3142 0.292209 -0.68418
-10.3599 0.777829 -2.92788
-10.6279 2.04772 0.0586113
-10.0702 -0.802653 1.10451
-9.31518 0.248449 0.915157
-9.1121 -2.18127 -1.28093
-9.13905 1.09534 1.02356
-11.406 1.07634 -1.60859
-11.4195 -0.657063 -0.735156
-9.10342 0.509748 0.654211
-11.1703 -0.606903 -2.43538
-8.83222 -0.42744 -0.614982
-9.86564 0.697307 0.810612
-9.75565 -1.42767 0.0268991
-8.36849 -0.266698 -0.00142154
-9.628 0.435704 -0.883408
-9.48343 1.42838 0.106478
-9.26641 0.0757206 2.61571
-8.14598 -0.744513 0.405154
-10.2278 0.19519 -0.158162
-10.857 0.534585 1.18354
-8.1885 -0.262437 1.71078
-9.781 -1.48807 -1.0525
-10.6681 -0.902689 -2.10126
-9.43731 -1.11802 2.21063
-8.90234 -0.813029 -2.19357
-10.2789 -1.35184 0.200828
-9.79519 -0.159609 0.0422496
-10.3357 1.71191 0.827446
-7.69854 1.09078 -1.81195
-10.2368 0.39322 0.287286
-8.31552 -0.533552 0.439707
-10.488 -0.163569 0.824354
-10.4715 0.913954 1.87372
-10.7169 1.42506 0.995287
-10.1282 0.199718 -1.91741
-10.5449 0.469734 -1.97955
-11.6373 -0.644583 -1.70863
-7.12128 -1.66161 -0.630555
-7.9182 -1.15117 -0.702486
-12.1736 0.0829599 1.21833
-10.1915 0.319905 -0.163319
-9.35532 1.22892 -1.39591
-10.974 0.101653 -1.6068
-10.4228 2.33894 0.804346
-11.2197 2.82043 -0.368465
-9.23535 -2.00967 0.661099
-9.93673 0.721253 0.774851
-8.72539 -2.52777 -0.285799
-9.9892 -1.80306 -0.464292
-9.51718 1.5921 -0.547363
-9.76274 1.29543 0.0518577
-10.1784 -0.92296 -0.791569
-9.68634 -1.07511 0.166796
-9.73926 0.0379693 1.32175
-13.4767 -1.67854 0.994834
-10.1249 1.30293 -0.904105
-10.6201 1.60431 1.62942
-8.0564 -1.17489 -1.09147
-9.25475 -0.782066 -0.436732
-8.90363 -0.121934 1.44565
-8.26145 -0.686146 0.367753
-11.087 -2.00655 1.81691
-8.68282 0.00265337 -0.55475
-8.11991 -1.76889 0.51999
-9.12087 -0.448016 1.68298
-11.2009 -0.0272661 -1.11329
-10.1944 -1.0129 -2.07644
-9.73088 1.12923 -2.31887
-10.3719 0.701301 0.1659
-10.0906 0.439757 -1.49399
-8.35435 -3.42211 0.650665
-9.59492 -0.249851 -1.34888
-8.92029 -1.29117 0.317234
-8.88415 0.0299156 1.45419
-10.7154 -0.232677 -0.740949
-10.5424 -0.884676 -1.82536
-10.9391 1.94475 0.432716
-12.0306 0.113289 0.469057
-10.1371 0.641882 0.232698
-7.20408 1.30081 -1.56231
-9.93604 0.548437 0.537548
-9.4581 -0.444509 1.85391
-10.1324 0.0806237 1.32393
-9.02411 0.0418144 -0.0610913
-10.1893 -0.490042 1.93701
-9.38632 2.25339 1.46514
-10.2978 1.55903 1.27331
-8.37537 -2.08112 -1.69021
-8.18335 0.644992 -0.0158624
-8.80835 0.242086 -1.29133
-7.13709 1.21463 -1.14151
-9.7738 0.661978 -0.997017
-9.44574 -1.47735 0.740184
-9.32847 -1.20081 -1.31184
-10.7427 -0.114525 0.791512
-10.6433 0.0416181 0.800012
-10.9593 0.788588 -2.69852
-9.34613 -0.143044 0.211157
-9.5628 0.690512 -1.97484
-8.31334 -0.454973 1.86611
-8.95952 1.56154 1.76994
-9.20257 -0.0573513 0.369513
-10.8724 0.30818 -1.19308
-10.6172 -0.969919 -0.885934
-10.0615 1.44625 -2.00639
-9.77999 -0.0348057 0.719746
-9.15851 0.219896 0.269682
-9.93067 -1.32595 -0.776722
-9.91191 1.94181 1.01282
-8.78597 1.11248 -1.90563
-9.31917 -2.02922 -0.768368
-11.0852 -0.963993 -2.02715
-10.3018 0.453201 -0.400036
-9.16862 1.54097 0.00726829
-9.88251 -1.24734 0.696703
-7.02435 2.60394 -1.10191
-8.91444 -0.463709 -0.612616
-8.11924 -0.220095 0.596816
-11.5128 -0.324534 1.59675
-8.95835 -0.557254 0.734474
-8.90398 -0.169365 0.982502
-8.96457 2.06735 1.46427
-9.32745 0.812553 -0.163798
-11.0287 0.984896 -0.962931
-8.86238 -2.33731 -0.581922
-8.38659 0.102298 -0.0372526
-8.34825 2.01757 -0.413816
-10.1047 -0.313285 0.253649
-9.15861 0.68011 0.143634
-10.6521 2.37269 0.443888
-10.1902 -1.32715 1.32834
-8.35662 -1.56517 0.0822135
-10.3876 0.781556 0.193224
-10.0824 -0.157156 0.454316
-10.2333 0.817241 -1.2353
-10.2418 -1.67289 2.05277
-10.7767 1.05561 -0.953078
-8.8723 1.48993 0.645672
-8.65765 0.959129 1.60881
-8.4088 -1.88478 -0.943262
-10.1647 -1.00622 -0.776329
-10.8942 -0.769349 -0.390013
-11.0377 0.575528 -1.21323
-10.3115 -0.409865 -0.163463
-8.65113 -0.58043 -0.73081
-8.95048 -0.559896 -1.84948
-10.1761 -1.53253 1.86819
-8.94536 0.0171457 -0.205428
-8.33563 0.163752 -1.08992
-7.96014 -0.296588 0.372003
-8.71573 -1.66444 1.67089
-9.09297 -1.49621 1.58882
-9.62375 -1.03642 -0.889479
-9.92858 0.175422 0.210167
-9.61711 -0.923625 -1.89559
-8.85967 -1.41968 -0.568342
-9.18132 -2.29707 1.238
-9.56669 1.46308 -0.0892251
-9.73619 -0.302196 1.12559
-9.68941 0.437622 -1.62186
-9.267 0.547266 -0.64098
-8.02996 0.576354 -0.173345
-9.55568 -0.115366 2.32937
-9.74867 -0.970341 1.43259
-7.7253 0.492737 -1.65181
-8.99899 -1.11342 -1.23829
-10.6378 -0.911053 -0.1257
-10.1934 -1.32721 0.253648
-10.3225 0.474255 -1.65062
-10.222 -0.561819 -0.368571
-9.0203 -0.186741 -0.0512619
-10.5401 -1.91941 -0.478637
-11.0194 0.549494 1.28995
-8.72141 -0.487272 0.35431
-8.85848 1.42617 -0.213291
-10.4237 2.11116 0.189793
-9.80312 0.601732 1.07187
-10.2102 0.811673 0.419379
-8.91328 0.741401 -2.01657
-10.5861 -0.351244 0.65773
-11.852 -0.729687 1.72439
-9.2524 2.02242 -0.281602
-9.30524 2.11362 0.977668
-10.142 -1.24419 2.06061
-8.73028 -0.0189356 0.388637
-8.87776 1.99728 1.13098
-9.30714 0.80775 -1.09161
-8.26455 -2.07954 1.80347
-9.3266 1.04406 0.989642
-10.3619 -0.376716 0.858846
-9.15672 -0.130239 0.544398
-8.77575 1.44716 0.794013
-10.1944 0.663668 0.246183
-9.08507 -1.935 0.531782
-9.84081 1.50059 -0.692652
-11.0155 -0.201373 -0.0360698
-10.5582 1.10439 1.77019
-11.3792 0.575245 -0.728779
-8.51967 -0.875659 -0.0103272
-11.305 -1.64435 -1.12315
-9.86839 0.432102 0.750307
-9.9717 -1.30923 -0.452094
-9.78075 -1.18626 -1.09083
-9.77029 -0.809792 1.20863
-9.67636 -0.431373 0.528221
-10.3464 -0.35111 0.0450873
-10.1191 0.21748 2.17226
-9.13043 0.592029 0.728253
-9.81633 -0.905492 -1.5735
-9.046 -0.0256779 -1.57388
-10.0244 1.9777 1.00528
-10.712 -1.98511 0.261842
-10.3176 2.59329 2.22851
-11.3309 -1.61645 -2.14489
-7.78019 -0.524487 1.89378
-9.00128 -1.6313 -1.02173
-9.63622 1.10812 0.75073
-9.00175 0.213974 -0.194947
-9.72023 -0.0766786 0.315515
-10.0141 0.570782 1.95229
-8.9178 -0.14974 0.739157
-8.3836 0.798751 -0.584916
-9.1454 -2.20299 -0.54282
-9.58656 0.578105 -2.14938
-9.70242 0.561585 -0.286012
-10.1456 -0.856309 -0.873809
-9.32102 1.18057 0.222571
-9.10927 2.72895 -0.063189
-12.4312 -0.294488 1.08773
-8.85346 1.20188 -0.193644
-11.5097 -0.97643 1.65793
-8.61273 -1.21207 -1.39333
-8.18808 0.00947126 -0.899022
-11.2487 0.532894 0.100362
-9.0142 0.118822 0.906176
-8.69049 -0.521362 -1.33988
-8.4367 1.07085 -0.955704
-10.3884 0.384643 -0.250667
-7.91229 -0.680664 1.60776
-7.55808 -0.131978 -0.231158
-10.5502 -0.756102 0.488756
-10.1375 -0.194372 1.10374
-11.2144 0.305714 -1.35615
-8.90026 -0.716443 0.0166129
-8.3156 -1.65461 0.188204
-10.6306 1.95927 -0.280764
-10.1198 -1.49524 0.73898
-8.2571 0.334021 -0.29785
-7.15484 -0.575422 0.973652
-10.2592 1.89632 0.932847
-12.111 -0.440499 -1.18315
-10.3507 0.371888 0.861926
-10.2635 1.66415 -0.325562
-9.79241 0.498041 -0.988088
-7.80953 2.43982 -0.748644
-8.62995 0.199135 0.498154
-9.50718 1.08206 -0.431426
-7.95064 1.33757 0.526772
-8.29885 -0.237452 1.48833
-9.58678 0.270862 0.881336
-7.36996 -0.984625 -0.701579
-9.49124 -1.86068 -1.0998
-9.78121 -0.29628 0.312127
-8.12799 -0.761462 1.70803
-9.68167 -1.27488 0.292518
-8.75758 0.335945 -0.0377962
-8.95037 -1.63683 0.414327
-9.87771 0.355553 -0.134293
-10.4444 0.0228964 -2.09591
-7.83066 2.10162 0.341108
-10.621 0.0869209 0.347141
-10.2439 2.05066 1.22989
-10.5191 -1.03516 0.496566
-9.46424 -1.79261 1.16195
-9.1617 0.1926 -0.251911
-9.05255 2.22665 -0.153751
-10.8504 2.07101 1.53332
-10.3755 1.33811 0.972462
-10.0467 0.402391 0.185491
-10.0802 -1.31728 -2.07263
-9.68411 0.0208699 1.09677
-9.03613 0.922572 1.20822
-11.1686 0.155474 1.95981
-9.64985 -1.45516 0.691461
-7.25538 1.17382 0.523504
-8.35911 1.12866 -0.224933
-9.82619 0.518838 -0.716779
-10.5369 -0.968988 2.67735
-8.6721 1.20335 -1.09305
-10.165 0.29411 0.963443
-9.08526 2.12527 0.465842
-10.4418 1.52174 0.666383
-10.8277 0.209695 -0.060399
-11.6104 -0.907428 2.12772
-10.8343 -1.56163 -0.442731
-9.99393 -1.44081 0.555587
-10.9864 -1.42279 -1.01422
-7.31042 -0.628061 1.34457
-8.83504 -2.25104 0.317441
-9.05822 -2.07526 -0.679932
-8.1756 -0.884365 1.50522
-8.9727 -0.489622 -0.736899
-9.79043 0.108781 1.10559
-9.46749 0.304949 0.438182
-10.0804 1.02843 0.248927
-9.26241 -1.02131 0.129716
-10.5266 -0.473032 -0.347263
-10.2993 -0.589653 -0.293146
-9.58631 2.3789 1.41607
-9.48359 -0.174946 -0.256422
-9.46655 -0.709166 0.177177
-10.5024 1.08637 -0.0013226
-9.8222 0.223412 0.774503
-9.32705 0.42057 0.721138
-8.8354 -0.792267 0.0254811
-8.87826 -0.619347 -1.38077
-9.48831 -0.689784 -2.49139
-10.1312 1.0272 0.714299
-11.0539 3.03097 -0.741848
-9.16353 1.73415 0.834566
-10.922 0.378096 0.903025
-7.69781 -0.882198 0.521869
-8.73738 -1.08001 -0.00760308
-9.77959 0.597523 -2.52532
-10.4793 -1.1447 0.31778
-9.56311 1.25077 1.50252
-8.97193 0.499689 0.0953871
-9.25447 -1.54899 0.353293
-9.35608 -1.62401 -0.931719
-9.21589 -0.00743509 0.698477
-9.98189 -1.62844 -0.439995
-11.0244 1.11112 -0.564726
-8.66903 0.50719 -1.1865
-10.0322 1.10375 0.954544
-10.5312 2.10585 -2.15341
-10.0363 -1.81509 -0.335978
-8.57485 -1.18882 1.05597
-9.74536 -2.49452 0.798596
-9.07106 1.04589 -0.278081
-10.3804 1.40873 1.86095
-9.30687 -0.286579 0.102691
-10.4932 -0.507866 -2.15384
-10.7741 0.221977 -1.33547
-8.83245 0.582748 -0.72907
-9.73839 0.737142 -1.85418
-9.58495 1.3006 -0.997102
-11.7177 -1.07743 0.918778
-8.99299 -1.09749 2.01089
-9.46586 -0.406559 1.21441
-10.4568 0.00911402 1.10584
-9.72966 0.866927 1.31396
-8.23118 -0.515698 -0.214405
-9.32539 0.250767 0.602461
-9.09963 -1.87949 -1.5697
-9.67882 0.473181 0.246324
-9.44148 1.5775 -0.793351
-10.1098 -0.356096 -0.970526
-9.96543 0.425575 -2.39702
-10.4441 0.985664 0.980687
-9.30694 1.02933 -0.421312
-10.4182 -2.68419 0.0898688
-8.38321 -0.851215 -1.37986
-12.0773 0.524152 0.372896
-11.0103 0.834024 0.43003
-8.77113 0.00759479 1.21025
-8.78772 -0.173019 -0.301007
-11.3861 -0.542496 -0.454315
-8.14828 2.05056 -0.353349
-9.53699 1.24436 -0.741186
-11.6063 -1.59555 -1.92025
-10.5304 1.21897 -2.36233
-11.523 -0.409205 -0.866796
-10.8203 2.22934 -0.424443
-9.51225 -0.220098 -1.1077
-8.00062 0.105 -0.24598
-9.49769 -0.362435 1.30228
-10.4194 -1.05724 -0.950289
-10.2524 -0.774198 -0.233462
-8.48665 -0.96762 -1.49856
-8.14213 0.415622 0.492336
-8.59675 2.28749 0.46794
-9.15109 -0.614451 -1.82378
-8.58208 1.53295 0.616283
-9.81969 0.155404 0.594198
-8.40474 0.13324 -1.86219
-8.59374 0.443005 0.943952
-9.98817 -1.48644 -1.4925
-9.01275 -0.686359 -1.09657
-8.47009 0.143905 -0.43701
-8.27573 0.166897 -0.462619
-9.93139 -0.137977 -0.0720014
-11.1892 -0.949788 -1.95718
-11.1758 2.08268 1.97285
-10.3487 -0.567531 1.6107
-9.71978 0.728482 0.419724
-9.21996 -0.0211897 0.442066
-9.07453 -1.9187 1.73565
-8.47369 0.862215 0.545075
-9.94332 1.95304 0.689373
-10.1361 -0.800317 0.0423016
-10.5494 0.47749 2.00796
-9.95259 0.619135 -1.82379
-10.5831 1.32377 0.856998
-8.32704 0.782439 -0.486968
-9.76274 0.436278 1.20674
-8.64773 -0.786144 -0.275781
-10.3964 1.03356 -0.888479
-9.71274 -0.143917 0.50576
-8.34741 2.01289 1.16069
-10.4928 0.728146 0.632817
-9.91169 -1.85091 -1.75344
-10.4131 -0.447792 0.745445
-9.73483 -1.4608 -1.26758
-9.96825 -0.679186 -0.492596
-9.70227 -0.120047 0.479291
-8.72956 0.0917443 -0.434637
-11.9217 0.0469201 -0.439533
-10.9669 0.616636 -0.718073
-10.4421 -1.43463 -0.805093
-9.4252 0.659749 -0.859198
-9.168 0.881629 -0.531734
-9.80805 0.841284 0.371421
-9.32468 0.0918421 1.42752
-10.6509 -0.0844249 1.09383
-10.6834 0.630448 -0.0928673
-10.5732 -0.407011 1.39041
-9.38594 -0.657863 -0.16818
-9.35347 0.597072 -0.216782
-10.029 2.00718 0.23063
-9.1946 -0.695858 0.747777
-10.4263 -1.24806 -1.1382
-10.8817 -1.77721 1.81983
-10.9756 1.56917 -0.344902
-9.46257 0.256826 0.46362
-9.26687 -1.49089 -1.85298
-12.5574 0.696084 -1.08763
-7.87341 -0.257814 2.15705
-11.1124 -0.891486 1.00606
-10.5753 -1.75574 -1.75557
-9.00592 0.192143 -1.0435
-10.0356 -2.14942 0.677985
-8.47493 -0.129963 -1.61647
-9.40799 1.29179 -0.753365
-9.96815 -0.497496 0.43379
-8.13811 1.00385 0.827908
-9.15993 0.109605 0.248305
-10.7046 -2.17691 -0.760205
-10.4092 -1.29656 -0.140198
-10.7452 0.00304054 -0.673979
-10.3308 2.41296 -0.741751
-10.0245 0.729492 0.714355
-9.17428 -0.592874 -0.38672
-8.7295 -1.10384 -1.08915
-11.4018 0.305885 0.141618
-10.5394 -1.40301 -0.57797
-10.3042 -0.261023 -1.75416
-8.70036 -2.16943 -0.353355
-9.67777 -0.229587 0.75109
-10.5665 -0.475283 1.0446
-7.43101 1.61867 -0.174171
-10.7307 -0.173844 0.382567
-9.05505 0.978665 0.0395839
-10.0022 -0.0107878 0.697222
-9.37606 1.25516 0.33139
-9.33059 1.39659 -2.19035
-11.3517 0.350558 -0.999868
-9.06292 -0.489761 -1.83358
-9.41155 0.0975067 1.00575
-9.43019 1.40412 -2.18639
-9.38871 0.939028 -1.85097
-10.0162 -0.557225 0.139335
-10.4507 -0.170991 -1.39167
-10.3516 -1.06776 -1.95888
-8.8644 -0.326422 -3.10309
-8.82868 2.15465 1.4195
-7.66159 1.73022 -0.252868
-8.53564 -0.129695 -0.0462248
-9.6876 -1.44593 -0.0731999
-9.23949 2.30706 -0.637687
-11.6761 -1.4781 -1.73585
-8.83924 0.0642232 -1.17272
-8.32111 -1.62715 1.54985
-12.1105 0.269565 0.165696
-8.29695 1.41862 0.757227
-10.6107 0.359571 -1.4776
-10.8081 -0.409796 0.790382
-8.65909 -0.364392 -0.158293
-10.309 0.88265 -0.744988
-7.75906 0.756167 -1.79098
-9.44761 -1.09316 1.76741
-9.30978 0.934697 -0.0476513
-8.94413 -2.48855 -0.187191
-8.69179 -0.18157 -0.851054
-7.04614 -0.481933 -0.105644
-9.7191 -1.65197 -0.131335
-9.21299 -0.950329 -1.47585
-9.20285 0.330697 -0.798171
-7.93375 -1.89448 -1.75569
-8.97713 1.16288 0.0784819
-10.6904 -1.34506 1.85311
-9.9021 -0.0599388 0.999621
-9.3869 0.679142 -1.64978
-9.12757 1.80421 0.423404
-10.8567 -0.14106 -1.56542
-8.42398 1.3926 1.90076
-9.29667 -0.224423 -0.176763
-9.50046 0.272871 -0.061834
-10.0411 1.27912 -1.03266
-9.05504 0.1133 0.655841
-9.85768 -1.96858 -0.92134
-9.38663 3.1226 0.179814
-10.1926 -1.71934 2.04148
-9.41305 -3.16791 -0.337881
-6.659 0.676893 -0.271664
-11.0955 0.144324 0.0847448
-9.44684 -1.02534 -1.12781
-9.08698 2.46671 -0.292224
-9.36647 -0.210508 0.572707
-9.81825 -1.54395 1.88427
-11.2634 -0.29531 0.111752
-10.4732 -0.659334 -0.69338
-8.71956 -0.55605 0.0918993
-9.15612 -0.505446 0.673551
-10.4336 0.212866 -1.79256
-7.24547 -0.841897 1.85714
-10.649 -0.531612 0.0348361
-10.1623 -0.0865593 0.557328
-9.72918 0.747318 -0.0640788
-9.08647 0.29495 0.0534018
-9.55403 -1.24164 0.755455
-10.6567 -0.59662 -0.19246
-10.7191 -0.0835216 -0.418443
-8.08152 -0.106253 -1.57116
-9.86139 0.742455 0.879528
-9.35731 0.396011 -0.399693
-8.6398 -0.678874 0.516615
-9.82726 -1.06636 0.782021
-9.38221 -0.640969 -0.820219
-9.67973 1.14342 -0.0840908
-8.36308 1.0207 -1.44505
-9.49189 -0.610203 0.211951
-9.35423 0.725408 -1.71716
-12.022 2.2156 0.843564
-9.45558 -0.257217 0.05846
-8.3163 1.2801 0.588301
-10.0265 2.71455 0.713818
-10.0016 -1.01937 2.3076
-10.5367 -0.282988 1.48843
-7.89248 0.197971 1.61603
-9.15256 -2.00604 -0.331587
-9.85686 -1.63853 -0.791957
-9.32657 -1.74509 2.0156
-10.7046 -0.0363761 0.0145996
-10.4031 -1.1319 0.601142
-9.42062 2.05294 -0.346635
-10.142 0.981999 -0.070291
-11.6669 -1.14498 -1.00826
-9.1747 0.994698 -1.25351
-8.96322 -0.717241 0.572301
-8.37433 1.14372 0.228863
-8.71666 -0.972158 -1.98557
-9.37538 -0.415516 -1.47175
-9.38809 2.09819 0.17901
-9.58902 0.0512467 2.19875
-9.26445 1.07211 -0.0626754
-8.76145 0.822 0.10102
-9.25989 -0.783758 2.7853
-8.28162 -2.29119 -1.00948
-8.65479 0.476331 0.450601
-9.11632 2.10514 0.471266
-9.32811 1.61026 0.0563583
-9.63685 0.384366 -1.13976
-10.0889 -0.721376 -0.726802
-9.60386 0.716128 -0.046886
-9.12559 -1.30225 0.351246
-8.65348 0.225807 1.14081
-7.93172 -0.103278 0.855362
-10.2416 -1.69351 2.38465
-9.63095 -1.17345 0.306268
-10.4252 1.29072 0.230821
-7.43059 -0.286274 0.590866
-9.03514 -0.303479 -1.10823
-8.84438 2.89263 -0.362076
-10.5629 1.74586 -1.48127
-9.31897 0.453711 0.592008
-9.21421 0.161003 0.76279
-9.39114 -1.32354 1.57844
-9.08438 -0.906292 1.48706
-10.1165 -0.703408 0.144784
-8.35345 -1.61835 -0.160669
-10.3571 0.20495 -0.997086
-8.88101 1.6893 -0.606639
-8.59643 0.191836 0.796593
-10.3253 -0.120147 -0.0866956
-9.09761 0.216571 0.206431
-11.2376 0.137163 -0.513603
-9.8196 0.483019 1.90903
-9.5437 -2.205 0.0926007
-8.78076 0.41547 -0.579063
-9.55521 0.384944 -2.77662
-8.83776 -0.491794 0.303416
-10.6448 -0.572104 -0.304131
-11.3613 0.586185 -1.2204
-9.97676 0.105647 0.505715
-11.0201 -0.992225 -0.0676967
-10.3843 0.01574 1.26046
-9.77683 -0.892362 -1.10465
-10.0781 0.335795 1.35216
-9.42597 1.25726 -1.73555
-10.1968 0.826863 0.872745
-9.22534 1.23682 -1.63616
-8.6722 1.34227 0.51643
-9.63633 0.513035 1.27704
-8.46443 2.29836 0.455865
-9.1071 0.0388486 1.76567
-10.577 0.135911 -0.437437
-8.2955 -0.69591 1.77579
-9.9783 0.383187 -0.127456
-12.4887 -0.561872 1.783
-9.13455 1.27592 0.18655
-9.13467 -0.26895 1.61859
-8.60701 -0.664269 -0.68657
-9.9846 -0.598237 1.09815
-10.1885 -0.714697 0.213083
-8.08354 -0.485949 -1.51263
-10.0167 0.00834093 0.855726
-9.14129 -0.309748 -1.71499
-9.63694 0.258642 1.38236
-10.2741 1.19506 1.45927
-9.87804 -1.15325 -1.00382
-9.54048 1.78983 0.115933
-8.99689 -1.12004 -1.51757
-9.4227 -0.237409 0.757201
-10.2587 -0.0651224 1.51891
-10.0705 -0.894696 1.0052
-8.46434 -0.357002 0.792331
-10.8412 0.579111 -1.18868
-9.70609 -0.231202 1.82146
-9.38847 1.33522 -1.92056
-9.6451 0.201918 0.617884
-8.97121 1.01844 -0.0464386
-10.2299 2.03856 -1.09001
-9.64294 -1.35523 0.578098
-10.1382 -0.607477 0.5469
-8.84597 -0.651422 -1.97013
-10.5903 0.589517 -1.0364
-8.23406 -2.04627 -1.0432
-12.2337 -1.82003 -0.00164113
-11.4788 -0.360176 1.55721
-10.2018 1.51052 0.56469
-10.4097 -1.95247 -1.23886
-10.0506 -0.66363 -1.3309
-10.0883 0.41618 -1.32638
-8.87219 1.81261 -0.200518
-10.2744 0.953866 -0.151429
-9.92529 1.04304 -0.897667
-9.18015 0.911921 -1.65125
-8.46227 -0.217895 -1.09445
-12.2448 -0.323727 -1.14532
-11.4869 1.13775 0.443906
-9.33182 -0.848148 -1.51021
-7.84321 1.12654 -0.304908
-9.3768 1.45595 0.0762847
-11.0099 0.0365431 0.577261
-9.17167 -0.25942 2.2978
-9.26356 -0.140618 -1.79786
-8.48402 -0.284947 1.22325
-8.13226 -0.865067 1.8317
-10.193 -0.630967 0.708
-8.77134 1.35954 -0.0405382
-11.2564 -0.661521 0.453882
-8.46984 -2.41688 -0.689767
-10.0556 0.968545 0.356605
-10.2693 0.847853 -0.807396
-10.4769 1.05716 0.64189
-10.351 -1.01295 -1.26134
-7.40788 0.824425 -0.552649
-9.51691 0.920979 -0.165863
-10.7707 0.680984 0.474702
-10.1403 2.09776 -0.337821
-11.4269 0.25835 -0.0126295
-9.52146 1.83938 -0.823989
-10.5727 0.525904 -0.37587
-9.67653 0.689777 0.136997
-10.1434 0.488814 0.0545773
-9.61026 -0.596966 0.31068
-8.80569 0.450962 0.73716
-10.6783 -1.11876 -0.100897
-10.7546 -0.115036 -0.52296
-10.2627 -0.764686 1.17624
-10.5724 -0.484958 -0.999979
-9.16346 -1.06996 0.888458
-10.9803 -1.55035 0.553062
-9.52347 0.0889708 0.57581
-9.05042 -0.948226 2.565
-10.163 -0.905436 -1.64518
-10.0669 0.115662 1.15136
-8.1457 0.537546 -0.22943
-11.2349 -0.629345 -0.77261
-8.85094 1.12034 -0.266268
-9.36505 -0.661711 1.0069
-10.7201 -2.1865 -1.93034
-9.81941 -0.454835 2.70021
-9.57483 -1.07101 1.44729
-9.93801 2.1284 1.43568
-11.114 1.79401 0.0399728
-8.9155 1.25096 0.991816
-10.6977 -0.95969 -0.0909028
-8.62398 -0.594429 -0.41496
-9.20549 -1.25392 -1.04285
-10.2825 -1.76982 -1.4277
-11.2876 -0.587949 0.164043
-8.39384 -0.908014 -1.3863
-10.3505 2.70691 -1.25337
-10.4598 -0.452475 -2.13167
-10.0891 -0.782542 0.32953
-9.36768 -0.167295 1.00849
-9.97065 -0.650209 0.523151
-9.15236 -0.830484 1.11533
-9.76624 1.28689 -0.036381
-9.24559 -0.897224 1.99468
-8.96773 -1.2109 -2.87058
-10.2436 -0.951193 -1.0388
-7.55014 0.564567 0.177008
-10.2351 0.167305 -2.10455
-7.94776 -0.614796 1.1966
-9.55409 -2.32143 -1.99558
-9.46699 -0.959104 1.22312
-9.83407 -0.828019 0.411942
-8.34428 -1.00648 -0.674611
-8.84436 -0.497712 0.725205
-10.6641 1.28408 1.56047
-8.92311 -0.830636 -1.75269
-10.0992 -1.59315 0.0568953
-10.4126 -0.59517 -0.138975
-7.99127 0.0899298 0.00279751
-10.7344 -0.278142 -0.157224
-9.02349 0.218339 2.21674
-8.9222 -0.10708 -0.842346
-7.3853 2.13399 -0.936225
-9.05831 -0.239859 0.848126
-7.83239 -0.757294 -1.52553
-10.8047 -0.0545648 -1.42
-8.82469 -0.830034 1.42691
-10.0649 -2.1389 1.05965
-8.67542 -0.965193 0.182244
-9.03714 1.50183 -0.624181
-9.05753 2.90533 0.0551111
-9.66843 -0.329128 0.023151
-9.58315 -0.241358 1.04404
-9.80725 1.08272 0.253489
-9.31353 -2.3286 -0.495324
-7.21397 1.71509 1.0306
-9.75935 -0.929205 1.53152
-10.533 1.8768 0.662714
-9.39948 -0.452479 0.544715
-10.4558 0.910394 -0.25064
-11.0432 -0.113653 -1.65408
-10.4192 -0.0297908 -0.952443
-9.15351 1.47156 -1.28213
-8.89361 1.43783 2.47636
-10.8814 -1.17421 -0.864632
-10.5508 0.533823 -1.01461
-7.60748 1.19862 -1.41345
-11.0277 0.532508 -1.13271
-11.0945 -0.158747 1.95242
-7.98334 -1.14367 -0.520755
-11.8496 0.439816 -0.802162
-9.07763 0.106189 -0.48372
-9.17337 0.773358 -0.268941
-8.71134 0.18716 0.380514
-8.92493 2.18623 0.316884
-11.2721 0.548957 -0.816032
-11.0961 -0.185404 -1.41603
-8.51809 -0.250277 -0.431124
-8.41138 -0.190841 -1.83112
-9.06246 0.681728 1.49544
-10.8514 0.199373 1.39432
-9.87229 0.182819 0.35819
-8.62709 1.79564 1.34229
-10.4412 1.53053 1.79449
-8.37364 -0.630531 0.165713
-9.59042 0.0691588 0.266944
-9.83813 -1.10588 -1.84854
-9.47475 -1.55566 0.861146
-9.7412 2.13816 1.4532
-10.5397 -0.347782 -1.85124
-11.3519 0.653328 -0.282425
-10.0234 1.08344 -0.11377
-11.7703 0.745196 0.343144
-9.76181 1.50946 -1.06907
-10.146 0.084615 -1.18909
-10.4484 -1.7707 2.33333
-10.0013 2.04617 1.88417
-13.2377 -1.93746 -1.13826
-11.751 0.506485 -1.31697
-12.2736 -2.93794 -0.413405
-10.0352 1.15169 1.57138
-9.2229 1.09412 0.693917
-11.873 0.440781 0.677738
-9.89592 -0.0337468 1.50845
-8.87713 -1.47576 -1.0252
-9.6742 -0.236697 -1.245
-7.7769 2.26188 0.52417
-8.29452 0.851963 -1.25414
-9.59964 1.67077 0.105301
-10.2215 0.221278 1.32161
-8.005 0.721117 1.25777
-8.68663 1.06154 -2.28757
-9.67061 -2.27193 -1.16155
-8.48285 -1.4282 0.0215348
-8.85243 0.539399 -1.03506
-10.4107 0.28137 0.296409
-11.0603 1.53782 -0.974487
-8.95847 0.503636 0.671169
-9.75718 0.490511 -0.334565
-9.1426 -0.65933 1.55579
-8.30831 -0.582432 0.453052
-9.45014 1.0051 0.655089
-7.81306 0.474758 1.72884
-9.07913 0.285544 -0.359818
-9.55764 0.278198 1.60368
-9.42686 -1.53401 -0.0502347
-10.9607 0.137906 2.12256
-9.84375 0.367812 0.805635
-8.16015 2.10445 -0.0291447
-9.03119 -0.279278 -1.35963
-10.5935 0.0415825 -1.06318
-9.00776 2.50069 1.35701
-9.00606 -0.394498 -1.99865
-8.89613 1.30255 -1.83067
-11.1419 -0.0785564 0.495033
-9.93207 1.30909 -0.194282
-6.08793 0.87301 0.660842
-10.0805 -1.78739 -1.19382
-11.7707 -0.484954 1.04757
-9.2864 -0.680224 1.08179
-9.50433 -0.423698 0.395274
-9.5624 -0.949854 1.48435
-7.9934 -0.959853 0.617161
-9.20658 1.55332 0.929179
-10.4666 0.520524 -0.368653
-9.25265 -0.763243 0.925462
-10.9144 -0.725264 1.15635
-9.62438 0.128711 1.32286
-10.0956 -1.915 -1.61759
-9.98465 -1.49583 0.74926
-10.2039 0.32774 -0.928021
-7.85472 -1.69992 0.475546
-8.36597 -0.873541 -1.48979
-11.4982 -0.274422 0.134565
-9.74847 -0.507732 1.095
-10.1132 0.0565383 0.12981
-8.85258 0.121598 -1.02729
-9.12405 0.147265 1.4655
-9.95019 0.683107 -0.938874
-9.67417 -0.474428 -0.0687276
-9.78217 -0.575047 -0.911821
-8.74688 -0.107931 1.36206
-9.7455 0.756423 -0.416314
-10.2969 -0.454431 0.80734
-8.37059 -1.35318 -0.975937
-10.0646 1.05811 0.680712
-10.6644 -0.171911 -1.37622
-8.97943 0.300289 -0.694057
-8.90565 0.208732 -1.89948
-10.5002 -0.253747 -1.79763
-8.9475 -1.96061 2.61124
-10.3284 -0.22601 0.261796
-8.58769 -0.847393 -3.0224
-9.55415 -2.48366 -1.55281
-9.92317 -0.700408 0.568037
-8.66618 1.60274 1.25388
-11.2001 -1.29579 -2.09591
-11.204 -0.493939 -0.715968
-9.30832 -1.53768 1.7356
-9.74903 0.615996 -0.97641


==> latex_data/vae/mnist/pca/pos_color-seed.txt <==
-10.3349 0.405076 -1.36026
-12.0443 0.116553 -0.127501
-8.77267 0.0647674 0.177067
-8.74871 -0.472925 0.704509
-10.6845 -0.35589 -1.65362
-8.75553 0.591862 0.608923
-10.7211 -0.205173 0.749296
-9.61039 -0.655857 0.382839
-10.6428 -0.903494 1.22424
-10.5305 0.0693599 0.723557
-9.31236 -0.868097 1.20581
-10.1753 -0.302269 -1.01209
-9.6771 1.06912 -0.666918
-9.04407 2.24271 -1.17106
-7.82195 -0.773005 0.351539
-9.12422 -0.618398 2.35517
-8.74415 -2.15152 -0.390199
-7.65646 2.53663 -0.271903
-10.1054 -0.89608 -0.896933
-10.7114 -1.10766 -0.567566
-8.22986 -1.66937 -0.532722
-10.0176 -1.49899 -0.481605
-9.60285 -1.01991 0.875905
-11.1294 -1.69298 -0.504326
-9.45773 1.5966 -0.456533
-10.2085 0.799315 -0.639905
-10.4429 -0.639962 -1.37984
-10.5118 0.904594 -0.852012
-9.60835 0.267757 -1.07992
-9.03282 -3.03568 -0.236156
-10.6046 0.502099 -0.584699
-9.30467 0.00864605 0.475501
-10.5507 0.525766 -0.812228
-10.3024 0.932205 -1.30327
-10.4671 0.783587 0.372964
-10.3359 2.24349 -0.323313
-10.6069 -1.32075 0.635575
-9.73715 0.157659 -0.376553
-10.4263 0.203583 0.869297
-7.74383 0.584534 -1.58518
-7.44855 2.2375 -0.615762
-9.72237 0.162736 -0.300064
-7.79999 -1.72108 -1.80343
-9.26715 -0.681946 -1.37169
-9.69205 -1.72731 0.692862
-7.79935 2.06671 0.34493
-10.5033 1.96007 -0.0378042
-9.5867 -2.4784 1.86338
-9.29177 0.740537 -0.24284
-8.5639 -2.43728 -1.29918
-10.6862 0.284875 1.21201
-11.003 -0.786948 0.836622
-8.78043 -0.550828 -0.230708
-8.49917 1.66891 0.577391
-8.619 -0.696854 -0.207864
-10.3553 0.712949 0.966734
-11.5711 0.974543 1.84761
-8.02268 0.559792 -1.63604
-8.8132 -2.12806 -0.161884
-10.9662 -0.259193 -0.956153
-9.08125 -0.498039 -1.10493
-10.5463 0.749639 -0.0493123
-9.74239 1.15677 0.948225
-9.9416 -0.516893 -0.134654
-10.496 -0.01679 -1.82444
-9.34113 0.295642 -0.878621
-11.1667 -1.00366 2.28402
-11.2482 0.820809 0.851608
-10.5613 1.30246 -2.25856
-10.3939 -0.189802 0.301146
-9.15746 -0.149336 0.460341
-10.5938 -0.0395671 -0.828993
-9.35975 0.610657 1.37464
-10.4267 -1.71393 1.42875
-9.08627 -0.564674 0.796224
-9.55796 -0.0762085 0.786687
-10.7751 -0.34837 -2.34404
-8.8537 0.721177 0.739247
-11.3556 0.33244 -0.555592
-10.771 0.0290635 -0.525524
-10.0309 -1.41473 -1.76487
-8.74487 0.281474 0.230032
-7.8249 0.251271 0.27963
-7.68952 -0.60314 -1.42559
-11.6309 0.343951 -1.37256
-10.2192 0.334076 1.17806
-12.4768 -0.26207 0.480555
-8.64735 1.0513 -0.441064
-12.0409 -1.80354 0.721506
-9.68192 -2.09578 1.51999
-10.7252 0.168695 2.70479
-8.05785 0.099296 -1.7537
-11.2946 0.0947278 0.709027
-8.60862 -1.20611 0.0260586
-11.1377 0.640141 -0.81774
-8.48242 -1.19625 1.74341
-10.5417 0.971922 1.89184
-10.3944 -0.709633 0.987975
-10.1425 0.352579 1.06137
-10.7545 0.612966 -1.30393


==> latex_data/vae/mnist/pca/pos_imagenet-imagenet.txt <==
200.772 1.42039 -1.77049
201.464 -0.257821 -1.04155
201.956 -0.0927208 1.22393
203.337 -1.7424 -0.523689
200.262 0.242429 -1.69239
202.441 0.88818 -1.29432
201.847 -0.630381 1.04628
200.153 3.31055 0.216295
106.063 3.82792 -0.297018
170.521 3.00149 -1.09458
201.772 2.38974 -2.00669
202.403 1.97737 0.432881
201.819 1.44997 0.725502
201.735 -0.534771 -0.663965
200.114 0.102265 0.265554
200.067 0.51987 2.35703
202.47 0.154253 0.657723
202.06 -0.568253 2.28106
201.694 -1.04819 -0.459668
200.993 0.409078 1.14984
201.469 1.36776 0.0325102
200.178 -0.733571 -0.57895
202.613 -2.65573 0.52235
201.838 -0.960439 0.818967
198.018 2.16473 1.80376
200.34 2.15597 0.821382
201.998 0.558356 -0.773789
201.727 2.80373 0.922348
200.382 0.699022 -0.742592
201.281 1.3574 -0.445317
201.066 0.710049 0.750817
202.291 0.740017 -0.620383
201.8 -0.254382 1.88771
203.506 -2.33297 0.935271
202.247 -0.529298 0.203921
200.581 3.85849 -2.30987
200.123 -0.829456 0.216435
202.24 -4.21727 -0.981535
200.712 1.30877 0.913491
201.712 1.94923 -1.13524
202.1 1.33129 -0.697606
200.634 -0.658617 2.09912
187.693 1.72637 -1.16124
202.27 1.26431 0.845091
203.35 -2.86025 1.52337
201.83 0.284679 1.62346
201.942 1.55684 -1.06931
165.747 2.45651 1.64963
201.601 -1.57695 -1.19297
201.22 -1.27332 -2.10929
201.874 2.06192 -0.291029
202.716 1.06011 0.179001
200.644 0.409533 0.739404
201.919 0.883496 0.143815
112.281 3.39494 0.10856
203.937 -4.17379 2.03815
199.972 -1.28771 0.476584
202.104 -1.01322 0.65522
202.087 0.732269 2.76438
201.047 -2.94281 0.0916609
201.686 -1.35358 1.61037
200.786 -0.246003 -0.468978
201.428 -0.413818 -1.00726
201.107 0.158462 -1.10849
203.212 0.790699 0.883222
204.73 -2.13202 -0.716559
201.546 -0.0578966 1.41641
200.709 -0.845953 -0.0646913
200.791 -1.30505 0.397174
202.184 0.388942 0.543769
205.615 -0.657698 -0.258312
202.436 -0.377603 -0.372206
201.791 -0.875634 -1.17549
204.444 -1.02007 -1.70452
200.793 -0.987064 0.408874
201.673 -0.240954 -0.382505
200.116 -1.60007 -0.23771
201.979 0.0454877 -0.251568
198.263 3.64673 -0.48892
204.236 -0.634967 0.775993
209.389 -2.05091 -2.40924
201.19 0.365182 -0.00596251
201.18 0.620314 -0.0719774
200.789 -0.725984 1.24687
198.261 0.491686 -1.28429
200.81 -1.40199 0.69243
199.645 -0.34991 -0.468861
202.5 -0.569112 0.291212
201.253 -0.532923 -0.542234
201.317 0.869294 0.0303923
198.085 0.941229 -1.65514
202.366 -0.401076 0.127769
202.441 0.432802 -0.425766
201.92 2.65065 -0.265433
194.323 -1.10499 0.814241
201.614 -2.00894 -0.91985
202.233 -1.22462 -1.8217
200.818 -0.681206 -0.382775
199.689 -0.553226 -0.397361
133.79 -0.470616 -0.599383
200.442 2.27813 0.551781
202.052 1.71525 -0.753301
201.161 -3.69327 3.2748
200.624 0.512816 0.327711
199.003 0.409328 -1.90124
205.134 -1.76621 -1.26285
199.047 0.959858 0.606919
200.816 -3.47835 -0.401269
199.985 -2.81916 0.0312474
200.074 -0.801904 1.42042
201.262 1.97325 1.75261
202.043 -2.53459 -1.22766
200.09 -1.499 -0.0568203
202.61 -2.58066 1.67819
202.071 -1.32329 -0.810328
200.779 0.367694 -0.644471
195.347 2.62433 1.98379
198.465 -1.76063 1.12521
198.955 -0.788799 -0.615862
199.773 1.30562 -1.30636
201.502 -1.7731 -1.6091
201.471 0.471761 -0.226313
200.275 -0.0627239 -0.745799
199.158 -1.52803 -0.905496
202.107 -0.790307 0.818124
202.431 0.254222 -0.613948
196.912 -4.54754 0.546298
163.835 2.05378 2.04768
200.398 -1.35913 0.0733821
200.026 3.66188 1.10839
201.245 -2.39255 -0.459267
200.344 -0.610391 -0.57628
198.177 2.77656 0.863091
201.428 2.46713 1.29649
199.619 2.13568 -0.113285
201.646 -0.325251 -0.107791
202.609 -0.294968 0.351985
175.047 2.51479 1.42407
201.515 0.0829637 -0.274861
202.677 -0.688424 0.581137
200.148 -0.167009 -1.39827
204.298 -1.04981 -1.11711
199.4 0.15501 0.400591
201.785 1.70477 -0.211492
200.802 1.45767 -0.0446037
199.125 -0.741003 0.197437
201.926 -1.50042 1.0012
201.548 2.14602 0.824244
202.468 -3.55131 -0.00285909
200.028 -0.298883 1.33129
200.986 0.698964 0.727046
191.043 1.03864 0.893801
200.971 0.851931 0.127072
202.114 2.54726 -1.04588
202.02 0.237843 0.825651
203.265 -0.663919 -0.042215
199.64 -0.407082 -1.23491
200.206 -0.755419 0.270492
203.056 -1.75059 -1.36807
201.872 -0.9138 0.0721937
199.479 0.0950987 0.124266
200.975 -2.79581 -0.0786775
174.672 2.1617 -0.231238
203.456 -1.29758 1.40528
199.38 -3.61237 2.15462
201.842 2.27524 0.48041
170.599 2.65733 -2.50379
202.348 -0.0318399 -0.696404
199.729 0.228895 -0.507163
202.156 -0.414172 -0.677431
200.147 0.797484 0.705503
201.496 -0.319532 0.470413
201.872 -0.887317 -0.745439
201.372 -0.00633842 -0.984356
200.965 0.258026 2.07793
202.917 0.800624 0.840194
199.989 0.294239 0.77433
200.481 0.382219 1.41587
202.141 0.216695 -0.800839
202.995 -1.23524 0.629573
200.955 -3.70995 -0.117975
200.325 -0.78654 -0.0522383
200.252 1.7014 1.97397
199.894 -1.09122 0.986516
203.073 -0.972401 -1.5204
202.16 -0.802067 0.235142
202.12 0.412017 -0.891012
200.907 1.9772 0.680115
202.147 1.00264 0.455547
201.858 -2.26593 0.844741
201.787 1.71977 -0.838866
201.13 -0.915238 0.596624
202.688 1.62753 0.442042
201.578 2.19989 0.773714
201.651 0.0408644 -0.617463
200.916 1.47706 0.568836
202.319 -0.568421 -0.911292
201.386 -0.73048 -0.698255
201.198 2.73335 1.90891
200.294 -2.30764 0.192551
201.039 -0.744089 0.362713
199.789 -0.625532 -1.98279
201.648 -0.0338065 -1.27244
201.648 -1.07498 0.661277
200.516 -1.71414 -0.0391071
203.36 0.083138 0.0446055
201.849 1.92559 1.98228
202.81 -0.440173 -1.12041
191.708 3.20984 0.724201
201.547 -1.02808 -1.90236
200.264 0.243524 3.00737
199.344 1.47782 0.226033
200.921 0.839439 0.131229
202.453 0.0238823 1.57275
200.563 1.57448 0.596803
201.421 -1.84401 -0.0687581
188.781 2.88369 -0.394583
202.582 -1.12466 -0.19512
201.616 -2.32781 0.825086
200.864 1.5669 -1.76308
200.309 0.452204 1.49333
203.339 1.23978 1.11091
201.355 1.35731 -0.409218
204.308 -0.306882 0.861247
200.217 -1.00572 -0.535503
200.86 0.840892 -0.542474
201.988 1.20736 -2.26895
202.269 -0.970808 0.899713
200.558 -2.09959 -0.122159
200.185 2.0585 1.47633
199.451 0.890438 -1.26209
200.903 1.09726 0.469308
200.797 0.84108 -0.758783
202.031 -0.817317 -0.508191
201.601 -0.751074 0.327381
200.24 -1.22291 -1.1549
202.753 3.34229 0.734742
202.046 -2.77667 0.0294303
201.865 0.559895 -1.09752
201.714 -1.88809 -0.888785
192.851 0.585194 0.0696414
205.498 -2.51127 -0.448849
206.173 0.0926391 2.16124
201.172 -0.766931 -0.555122
202.216 -3.54382 -0.756973
202.727 1.12717 2.01643
201.767 -3.98117 0.801191
202.619 -1.54915 1.16483
202.386 1.02275 -0.171851
203.283 0.0876953 0.8283
202.23 -4.37008 -0.162559
202.666 0.0842353 2.08614
201.842 1.89015 0.688659
197.551 -0.190399 -1.37694
200.706 -0.752269 2.40581
199.203 2.03013 -0.031784
-18.4789 4.72457 -1.80378
201.571 -0.0732806 1.44045
201.509 0.97433 -0.89609
201.536 1.67037 1.62334
201.839 -1.5855 0.855703
200.463 -0.106926 0.584293
155.707 1.92358 -0.860791
203.027 -1.93488 -0.564232
200.065 -0.479095 1.39384
201.897 -1.20458 0.050402
200.664 -0.101502 0.447994
201.107 -0.951842 0.462703
202.253 0.200826 -0.159543
201.192 -0.226978 -1.60065
202.109 0.536728 1.21136
202.42 0.123955 -1.24007
201.818 -0.569766 -0.932024
200.82 -1.4526 0.756981
200.536 -1.21727 0.0806307
200.086 0.967468 0.15872
201.873 -1.30818 -0.899686
203.342 -0.410953 0.091435
201.884 0.522944 0.0823819
198.814 -0.454879 1.39458
201.765 2.58954 0.0468175
201.851 2.09212 -0.271252
187.005 -0.881872 0.625663
202.817 0.584084 1.26347
201.996 1.52094 -0.0938465
201.79 -0.169274 0.237706
200.388 -0.544799 -0.829765
200.198 1.70547 1.53906
201.293 -0.574992 0.148468
200.035 -1.08374 -0.162646
200.116 0.00545543 -1.14008
200.554 -0.339979 1.50262
202.396 -2.70409 0.00119131
200.107 0.234354 0.323551
200.309 0.140712 -0.745288
202.503 -0.226443 -0.862838
179.022 1.35164 0.245228
199.784 -1.75381 0.45495
200.642 2.69086 -1.33319
185.672 -0.700231 0.880379
200.695 -4.70292 1.80784
201.001 1.18715 -0.918134
116.603 -2.36349 -0.228638
202.53 2.33756 1.22797
200.897 -0.278893 -0.0275453
201.571 -1.01311 -0.383428
201.16 -1.49704 -2.41026
200.979 -3.73198 1.91037
201.696 -1.37269 0.825701
200.683 0.453444 1.1552
200.277 -3.11866 0.359251
188.953 1.29819 -0.679946
202.002 -1.35969 -0.513009
201.237 -1.15547 -0.484302
201.694 3.61307 0.299194
201.394 2.72021 -0.467967
61.329 1.46322 -0.0269181
203.432 0.518185 1.53659
200.777 -0.309719 -0.428048
200.834 0.432394 -0.28599
200.642 0.0942179 -1.46169
201.828 0.862511 0.243022
201.307 0.0645175 0.368633
199.704 -1.10375 0.440933
203.312 0.270974 -0.396902
200.15 2.06358 0.699586
202.17 -0.609672 -1.72502
202.091 -0.0465646 2.53692
201.67 -0.123269 1.05468
207.112 -4.38711 -0.574682
203.733 -1.37294 -1.22392
191.523 0.960267 -0.146188
202.761 -0.617218 -2.02795
201.813 0.930782 0.393223
200.724 0.633738 -0.891481
200.942 0.482664 0.184063
200.734 0.758554 -0.900857
194.878 2.12088 -0.264898
201.007 -1.82065 -0.80269
-65.1062 3.73395 -1.06351
200.29 1.19363 -0.031196
202.067 -0.057119 -0.299608
202.642 1.82468 -0.450528
200.047 0.25788 0.72201
201.915 -0.373448 1.41929
201.415 0.48322 -0.530679
206.069 -4.12088 -1.84848
201.95 2.01134 -0.0838568
205.393 -1.16783 -1.09085
163.818 2.89002 -0.321871
201.395 -2.42631 0.181869
201.794 -2.56612 -0.856508
201.196 -0.611795 1.22568
202.045 -1.81578 0.354168
200.112 3.48749 0.0504401
203.149 -2.77689 1.61908
202.409 0.867287 0.216575
202.545 0.949805 0.0656603
202.447 2.16733 -0.188444
202.12 -1.58266 1.98998
201.49 0.491409 0.391725
201.08 0.0328314 0.381871
203.073 -0.156481 -1.08673
200.495 2.62466 0.0836895
202.966 -0.27256 1.87716
201.577 -0.965287 1.4369
201.433 -1.79899 -0.609314
201.804 0.822696 0.152004
200.045 3.80927 0.613464
201.6 -1.24567 0.0524981
176.739 0.989234 -0.296221
201.855 -2.87935 1.58734
200.072 0.511158 -0.525101
201.807 -0.410393 1.49472
201.841 1.91684 -0.241099
203.662 -2.78776 0.31205
200.529 0.234961 0.205716
206.355 -0.846863 -1.82691
201.216 -0.238121 -0.0901705
200.768 0.180196 1.16233
200.49 0.0433835 -1.83887
201.304 -0.239217 -0.314801
206.373 -3.63725 0.613973
201.468 0.191581 1.12319
206.452 -3.33595 1.42004
202.838 1.5505 1.47207
202.125 -1.38529 -0.223199
200.145 4.38011 0.699935
200.083 -2.69845 0.785389
200.769 1.95975 0.16824
203.312 -0.510032 -0.922412
201.344 1.29889 -0.33637
203.517 -1.92542 -0.55408
201.124 -0.969419 -1.73126
150.176 3.9003 -2.39058
201.231 -0.0689375 1.16758
200.279 -3.28705 -1.21547
201.363 -0.331738 -0.581679
200.302 1.43804 0.552191
200.89 0.849998 -2.50689
200.919 0.421788 0.22426
182.451 0.637749 0.0707272
201.376 -0.162064 -1.25761
197.212 3.60519 -0.321494
200.668 0.0904845 0.184429
202.315 -1.15658 0.153851
200.461 -0.40776 0.145805
155.096 1.77404 -1.59725
183.632 2.53512 1.06718
179.787 1.98257 2.53402
200.152 -2.4828 -1.72194
200.935 1.24942 -1.45771
202.444 0.694319 0.20899
201.577 -3.57308 -0.106245
199.107 0.332052 -0.422417
207.215 -4.45706 1.06777
201.612 -1.36052 -0.557228
201.556 1.774 -0.254107
200.113 -0.572345 0.15961
204.651 0.372962 -0.391733
200.84 0.0617257 1.47578
199.96 -0.302259 1.01434
196.585 -0.824566 -1.26455
158.899 1.69789 -0.700251
201.423 -0.737742 -1.88444
203.545 -5.50042 0.454007
194.37 2.84823 3.07608
201.198 -2.00099 -0.164253
201.316 0.267659 -0.431263
200.911 -0.454574 0.214001
200.706 2.98816 1.85424
196.419 0.821783 -0.0785662
201.406 0.859415 0.387918
203.935 -2.17296 -1.06718
200.823 1.572 0.350635
201.285 -1.01488 0.0411128
200.066 -0.427232 -0.610647
201.924 -0.717708 0.560799
197.358 4.19728 -0.011354
202.503 0.902991 -0.786451
201.898 -1.61563 -0.53943
202.877 -0.681915 -0.445044
200.13 0.476869 -1.64795
199.593 0.00262514 -0.36984
149.232 2.20427 -0.330557
200.583 -1.77759 -0.607089
203.357 -4.36711 -0.0340802
201.201 -1.51997 -0.191638
199.498 1.09424 -1.42571
201.881 0.203271 0.919953
203.391 1.05886 -1.37839
202.238 -1.65053 0.433396
186.065 2.96789 -0.338639
185.615 1.13855 1.52849
200.207 -0.217185 0.0743909
202.785 1.00387 0.0845009
198.685 -1.78406 0.643456
202.186 1.81009 0.170022
200.143 1.28664 0.724522
202.68 1.25889 1.15666
201.2 -0.886604 -0.57578
202.347 1.27856 -0.176078
200.967 0.990298 -1.7205
201.264 -0.470821 0.50532
200.738 -0.351941 0.603598
200.806 -0.206191 2.61043
201.942 -0.630636 -0.629857
199.275 0.80828 -0.567656
200.793 1.1383 -1.51521
201.524 -0.069614 0.216959
202.143 0.131805 -1.95836
201.454 -0.0721422 0.4246
202.793 2.47222 -0.450261
200.033 2.15403 -1.01597
200.183 0.90247 0.0131317
200.998 -3.13721 2.27502
200.398 1.54802 0.178612
201.385 -0.732384 -0.338705
201.258 2.22959 0.835253
200.255 0.802455 -0.0572421
201.772 1.88349 1.08718
199.594 -0.554972 -1.09388
200.514 -0.375473 0.609502
200.063 0.659596 -2.12577
201.232 0.197611 0.554599
202.802 1.19555 1.00138
200.846 2.81243 -0.0722907
200.657 2.31017 -0.227086
199.977 -4.23139 1.29311
199.241 -0.828655 0.78078
201.097 0.447785 -0.225975
201.503 -1.58401 1.1556
200.553 1.3545 0.655088
201.295 -0.723668 1.20185
199.719 -0.11249 -0.766447
203.273 -0.861636 -0.853154
201.807 -2.18361 -0.264279
202.779 1.09108 -1.62366
201.346 2.09104 -0.282352
201.91 0.647944 -0.598863
201.66 -1.09166 0.0345942
201.231 0.687598 -0.975729
201.877 1.30779 -0.418589
202.441 0.0310318 -0.353994
202.41 -0.368146 0.53913
201.084 1.54623 0.556768
201.664 -1.71759 -0.847061
202.404 0.907329 -2.53304
203.307 1.50579 0.278868
201.227 -2.20609 2.37523
201.43 0.0404363 0.619224
200.13 0.0875926 1.22661
200.282 -1.0999 -0.188387
202.352 4.46994 -0.453046
203.488 1.55218 -0.662296
201.751 -0.223588 -0.605525
200.694 -0.522372 0.0572673
200.665 3.99813 0.586047
201.204 -1.54984 -1.75977
200.358 -0.181206 0.323771
201.334 -0.443445 1.06857
206.476 -3.63558 -3.06129
200.841 -1.4018 0.0592175
198.825 -1.48515 -0.161033
202.067 -1.13305 -0.886349
202.993 -1.31865 -2.23814
199.533 0.784398 0.678474
200.44 0.294207 0.362993
203.614 0.0793198 -0.746994
201.268 -1.00263 -0.250294
202.347 1.11834 -0.00785792
202.225 -0.0910091 -0.175839
201.354 -1.66516 -0.336062
200.961 -0.616013 -0.832803
193.324 0.38196 -0.225663
199.372 1.46852 -1.85601
193.865 -1.58643 -0.485786
203.046 -3.98172 2.41615
201.614 -0.419978 0.755099
200.625 -1.00578 -0.442003
202.431 -1.03917 0.202852
201.631 2.3586 -1.22409
126.206 3.5523 0.908415
200.921 0.991714 -1.83526
199.496 2.46638 -1.11308
201.885 0.224307 -1.17473
201.985 2.40128 -1.05098
203.548 -1.67396 -0.512124
200.948 -0.0271723 0.513002
200.292 -0.899891 -0.799243
199.832 1.70141 -0.72901
200.385 -0.806855 -1.17484
199.493 0.0310646 -0.564141
205.389 -1.20534 -1.65617
199.999 -1.20678 -0.305256
203.063 -0.904026 0.0182151
201.142 0.990551 0.290315
201.478 -0.261487 0.375662
201.084 1.9704 1.7488
184.5 2.12045 0.156472
202.449 0.574506 0.334288
200.487 3.01123 -0.509095
200.393 -0.68679 -0.0519729
201.262 -1.8232 0.475961
165.937 -0.129951 2.15103
201.196 -0.70444 -1.65958
201.667 -1.0411 -0.387247
201.604 -2.7991 1.43724
202.67 0.884867 1.62452
201.714 0.196719 -0.31559
201.546 -1.15968 2.70216
200.757 0.00247231 -1.40145
201.253 1.45434 0.619551
201.331 -2.45818 0.885088
202.228 0.338826 0.960432
201.351 0.393702 -0.561281
200.882 -1.50911 -0.49045
155.722 4.28652 -0.96783
200.256 -0.012161 0.0207763
201.457 -0.191119 -2.68894
200.199 -0.675802 -0.874383
200.261 -0.987264 0.00895466
201.89 1.27671 -0.498331
201.53 0.652227 1.43141
202.879 1.07209 -0.00864342
201.324 -0.171715 0.570622
200.46 2.14691 -0.449592
202.76 -1.29263 1.73884
199.373 -0.217316 -1.43775
202.727 1.5907 -0.196159
200.76 1.20642 -0.486628
193.687 2.09517 -1.00105
201.473 -0.00989415 1.00039
200.537 -2.19318 0.433911
200.615 -1.24141 0.0788644
201.583 1.34115 0.577262
201.691 -1.33442 1.09448
198.97 -3.09047 2.68221
201.03 -0.978792 0.0895346
201.783 0.837489 -1.32922
202.883 0.584297 0.261047
200.609 0.715904 -1.55309
186.77 2.23197 1.01252
202.288 2.24209 -0.297394
199.763 -0.0960213 -0.501364
203.018 -1.38896 0.0442056
201.008 0.146509 -0.645929
201.095 -1.8293 -0.349755
202.454 -2.94688 1.22504
202.317 1.09554 -1.56204
200.982 1.58228 -1.54965
199.871 -1.01272 -0.497437
201.665 -0.199327 -0.156305
-127.559 3.00743 -0.829904
202.454 -1.17318 0.528909
203.834 -0.372293 -0.187861
171.702 3.53842 0.750223
200.966 -0.683001 -0.247829
201.292 -0.843103 0.636902
202.742 2.07138 1.78643
201.088 -0.608908 -0.394497
197.334 2.77866 -1.25089
200.98 2.11909 1.4657
201.133 0.284969 -1.58664
203.902 -3.17223 -0.454045
202.311 1.24814 -0.499392
196.653 1.41791 -0.11899
202.088 0.676659 0.98178
199.933 1.06751 -0.0744349
201.743 -2.34098 -0.246358
201.497 -2.09305 1.18555
201.331 -0.763964 -0.00767481
202.303 2.74073 -0.0754597
203.077 -0.479493 -2.35152
203.553 -0.594077 0.873009
200.324 1.92727 0.435187
200.849 1.5095 -1.76183
201.139 0.0616323 1.15321
200.252 -1.65678 0.0959743
201.924 -0.135599 0.355536
202.585 0.0818566 -0.077103
199.276 -0.902793 0.0397567
201.276 -0.917761 -0.482268
201.863 0.0693398 1.10075
201.489 -0.8096 0.110586
205.352 -1.57761 -1.44227
200.823 -0.0652194 -0.965526
201.212 0.518949 -1.06251
202.739 1.43586 -1.05913
200.448 1.15812 0.732491
201.84 -1.1233 -0.0847231
149.762 2.4633 -0.176634
203.351 -1.69165 0.0622046
204.764 -0.531926 -0.2918
200.028 -0.620031 -0.0582179
199.905 0.229652 -0.838853
201.142 0.324802 -1.46207
200.69 -0.911691 2.61708
202.219 3.74647 -0.420647
200.564 -0.42185 -0.463674
201.959 0.10096 0.421761
199.87 -1.50331 0.956195
202.302 1.95493 0.785514
200.902 -0.724493 -1.961
201.169 -0.214888 1.26869
201.151 -0.65522 0.255944
202.118 -0.584893 0.724952
201.69 -0.338942 -1.03839
201.223 0.0315728 0.642009
202.693 -3.72604 1.42235
201.683 -1.5531 -0.933807
200.985 0.399211 -0.0562092
199.655 -2.5998 0.466504
203.178 -1.59647 0.726226
200.704 -1.06363 1.22092
183.588 0.0489149 -1.51119
200.118 2.22237 -1.66349
200.049 0.287865 -0.27427
200.051 1.20285 0.229223
202.544 -0.686696 0.0831703
201.732 2.60107 -0.428125
201.776 -0.694413 -1.05022
200.249 0.388803 -0.767864
200.37 -0.675321 0.749187
201.892 0.737222 1.19509
201.216 -0.394632 0.830526
199.846 1.03249 -0.467036
200.437 1.28418 1.3728
201.206 -0.119844 -0.863598
198.881 -0.962673 -0.490488
199.879 -0.362108 -0.239925
200.906 -0.474849 -1.45165
202.634 -2.01918 0.411002
202.702 0.934894 1.04218
202.24 -0.246698 -0.68082
202.308 0.160679 -0.994896
141.266 2.59171 -0.456991
195.454 4.54672 -1.01331
203.345 -0.0409879 0.796636
201.517 -0.136843 2.20318
202.182 -0.733126 -0.242268
200.537 0.328 0.24799
202.299 2.51341 1.85825
201.636 1.43946 -1.89676
204.62 -1.72361 -0.722061
201.894 2.36958 -0.598954
198.873 -1.02272 -0.268936
201.313 0.203445 0.248064
200.068 0.567652 -0.0247855
202.342 2.77947 2.52525
201.751 0.000147761 0.115251
202.035 1.98314 -1.14609
202.881 -0.16016 0.0753566
202.588 0.00026472 0.147723
208.462 -1.24777 -1.29146
196.16 2.24991 0.918803
206.727 -3.25601 0.305855
202.377 -0.277859 -1.33826
101.85 3.11481 0.408299
200.74 -2.18539 0.00962381
203.331 0.0883619 -2.30447
201.64 -1.12252 0.372217
202.094 -0.0148406 -1.06512
201.09 1.37639 -0.790609
203.18 -1.51346 0.40444
200.329 -1.08435 0.296291
203.094 -3.39684 0.0158327
201.23 -0.230949 0.851721
202.211 -1.00679 -0.612084
200.691 1.21844 -0.960828
199.525 -2.07564 -0.221357
183.077 2.48243 -0.4433
202.855 0.0576972 0.132931
200.759 0.474061 -0.614335
201.186 -1.32969 -0.587715
201.394 -0.54584 0.978276
201.209 1.21629 -0.656463
201.851 -0.572769 -0.371074
201.64 0.669592 -1.41019
201.611 3.00748 -0.880848
200.588 -0.413105 1.4378
201.362 1.64696 -1.05989
201.098 -0.508025 -0.695695
173.403 3.38639 -0.635464
201.439 -0.964632 -2.775
199.869 2.41 1.03791
201.155 0.99128 -0.430573
200.597 0.825687 0.312515
200.658 -1.2869 -0.431959
200.548 -0.311875 -0.0839111
200.062 1.10702 -0.821036
202.569 0.938043 -0.0762305
201.452 -0.183736 1.51768
112.208 3.20805 -0.317771
200.934 0.221953 0.934114
202.815 2.20092 0.152577
201.342 -1.65127 2.32781
201.591 2.07602 -0.914139
201.898 -3.61661 0.732728
200.959 0.602834 -1.15367
201.881 -0.580078 0.660757
202.4 -0.920732 -0.984455
203.711 -1.30834 -1.85473
198.201 3.17586 0.841723
202.148 1.68763 -0.962319
202.08 0.328592 0.801893
201.692 1.94456 -0.0270369
201.207 -1.17235 -1.0297
202.08 0.589564 1.07033
202.577 -2.35401 1.97194
202.165 -0.407267 1.09946
204.021 -0.520649 0.335957
204.201 1.15795 -1.34198
201.049 -1.96643 -1.25733
201.813 -0.842232 -1.66042
200.936 -0.508489 -0.619896
200.456 -1.03703 -0.100961
201.288 1.05707 0.296815
200.633 1.56304 0.645025
202.418 -0.598909 -0.340184
202.087 1.68721 0.966426
201.643 -0.895428 1.08547
200.995 -1.52266 -0.946057
201.413 1.43163 -0.759395
199.172 0.0498379 0.511269
200.819 -1.28773 0.419526
203.752 -2.76502 -0.809754
201.338 0.37809 -2.019
200.799 -1.92703 -0.350932
201.369 1.33725 -0.0463567
201.871 1.57043 0.858674
204.194 -0.395143 0.0731555
202.436 -1.01647 1.11517
201.233 -1.77481 -1.54107
202.413 -1.21917 -0.710395
200.307 1.35326 0.969986
201.597 -1.48682 0.800446
190.104 2.24495 2.05252
201.983 1.86501 -1.57676
202.577 -1.23959 0.285406
200.994 0.26872 -0.686068
201.609 2.00683 -0.582369
154.946 0.965624 0.22006
206.877 -0.5732 -1.32805
202.931 -3.51704 0.583508
203.251 -4.11993 0.614224
200.721 -0.877565 -0.254837
201.345 1.33012 -0.353909
201.96 -0.96429 0.0676199
195.93 1.55318 1.1022
175.252 -0.141403 2.99868
201.92 0.033819 0.00537891
201.862 -0.46641 -0.492556
201.185 -1.29893 -1.16464
202.146 0.872348 0.944287
202.435 1.71962 -0.702205
201.508 -0.493128 -1.47391
201.477 -0.489715 0.344702
185.652 1.54716 -0.604464
201.634 -0.153979 1.15448
202.303 -0.885741 0.597557
203.12 -1.03126 0.671553
204.065 -0.0826447 1.09739
199.289 -0.653292 -0.254007
196.04 1.85405 0.0186694
200.466 -0.869433 -1.60338
188.847 1.74437 -0.221428
201.588 0.909537 1.33435
201.067 2.00393 0.0367146
202.285 4.27875 -0.559073
202.666 -1.73331 -0.920749
202.004 0.318622 -2.51973
202.262 -1.7337 -0.849529
200.664 -2.39098 -0.753208
201.922 -0.715357 -0.915111
201.23 -0.247616 1.04259
200.721 -1.2725 -0.522975
200.43 1.67121 -1.25928
199.881 1.00636 -0.964924
202.171 -0.167118 0.27321
202.534 1.08559 -1.25104
200.414 2.21914 1.97564
202.806 1.8195 -1.33851
200.264 -1.33045 0.552961
202.8 -1.52241 -1.97505
201.54 1.06529 2.43358
200.407 -0.895896 0.309035
203.842 -0.246513 0.315327
201.517 -1.32971 -1.7013
203.026 0.328034 -0.0662635
202.279 -0.149187 2.80764
201.007 -1.18924 -0.204876
200.622 0.688101 1.04764
200.859 1.39202 -0.482898
202.137 -0.572093 1.25099
200.88 -1.38993 -0.56133
202.765 -0.740373 -1.25339
202.419 0.951145 0.0158106
201.019 -0.748294 -0.158367
200.797 -1.47855 -0.908886
200.559 0.734039 0.343687
202.156 -2.71228 1.09833
201.9 0.749033 -0.950731
79.6951 5.58325 -2.2285
202.363 -0.0749531 0.312769
201.707 -1.76897 1.36169
203.524 0.406662 -0.220622
203.235 -0.0873654 -0.167767
200.79 0.323187 0.0600124
201.672 -0.23303 -0.578461
201.778 0.321499 3.03843
196.988 2.70201 -0.647473
201.294 -0.967587 -0.97192
200.701 1.20582 -1.20115
202.821 0.377839 -0.0984293
200.142 0.773247 -1.2066
202.816 -2.50644 -1.06022
202.37 -0.154549 0.43611
201.094 0.043199 -0.184247
203.203 -1.2112 2.04068
201.514 1.87801 1.61397
201.889 -0.169524 -0.357807
201.926 0.703816 1.19695
204.924 -1.51773 -2.58585
173.202 0.553031 0.193007
200.087 -1.39514 0.0977171
201.859 0.880835 0.349557
200.736 -0.975186 0.413868
200.067 1.87962 0.775426
199.908 -1.62666 2.54601
200.651 -1.11261 -0.887526
199.792 -1.78233 -0.937669
202.33 -1.5417 -0.660259
202.283 1.20323 2.13474
199.877 0.448869 -0.0914327
201.057 0.746287 -0.0199764
202.672 0.839905 -1.4768
199.875 -1.21591 -1.66779
201.738 0.422602 0.212803
195.566 1.25068 -0.186352
201.857 0.232242 -0.188364
202.473 2.25048 0.0423659
201.971 0.860703 0.338322
202.816 1.64089 0.127936
204.15 -2.76222 -0.0685391
204.01 1.01184 -0.0219013
201.442 -0.529629 -2.50811
203.894 -1.21963 -0.271943
205.833 -1.79212 -0.531909
200.687 2.00207 -0.672024
201.49 -1.39835 -1.95945
199.692 1.24928 0.284922
200.275 -1.83044 0.721665
201.332 3.16443 0.26496
202.808 0.74949 0.740203
203.257 -1.81492 0.144857
200.054 1.08048 -1.12188
194.023 -0.994254 1.29886
203.029 -1.67004 0.496845
200.494 -1.3523 1.10121
201.555 -1.68953 -0.536347
202.696 0.335245 0.835664
200.494 0.641265 1.91198
202.278 0.260253 1.08193
175.494 3.83394 -0.367846
198.814 1.09154 0.936939
202.033 -0.420897 -1.47854
203.618 -0.934322 -0.139653
202.033 -0.204869 -0.218412
206.39 -3.93698 0.678452
200.968 1.85444 -1.58471
204.701 -4.36855 0.224915
204.543 -1.44892 -1.20293
203.86 -1.68396 -1.39133
201.629 0.462281 0.548358
201.313 -2.16428 -1.00152
197.927 -1.02773 1.82566
201.897 0.747826 -0.95316
200.533 0.198467 0.18919
200.695 -0.110737 1.25679
200.582 -0.784322 2.18393
200.938 -2.2812 -1.20667
200.652 -0.767333 0.611481
200.026 1.41979 0.422729
201.835 2.1017 -1.47282
202.601 -1.29115 1.55132
201.296 -0.293701 1.51565
201.542 1.93335 -0.334555
200.494 -0.820407 -2.57145
203.036 2.19034 0.975292
200.377 1.05251 2.37149
102.696 2.70901 -0.15133
202.234 2.27511 0.532437
202.018 0.273127 -0.87075
201.105 -0.811131 1.98324
201.042 -0.787344 0.41025
201.781 -0.443805 -1.0695
203.702 -0.568376 -0.573959
200.747 1.89206 -0.902441
199.126 0.465358 -0.751655
201.05 0.310615 0.454265
203.41 -4.5078 0.426409
202.432 -3.81015 0.641504
201.853 1.62321 -0.218603
175.787 2.52815 0.257367
200.438 0.453172 -0.0415007
201.509 2.2208 0.712995
164.829 1.08571 2.13678
199.579 -0.0762752 -0.198789
202.207 1.20479 2.02111
200.533 2.78267 1.55501
200.829 0.552479 -0.406686
200.986 -0.477756 -1.9309
199.583 2.45639 -0.45411
169.154 -0.330419 -1.60282
201.498 -0.37489 1.30679
201.198 -0.67099 2.094
202.115 0.838988 0.0116037
202.618 0.138632 1.88547
203.051 -1.32506 -0.062704
200.164 1.69746 -0.515702
202.26 -3.47692 0.811885
201.72 1.17385 -0.214788
201.065 -2.93357 1.01425
201.779 -1.63011 -1.12711
200.998 -1.45839 -1.58847
202.621 -0.695676 -0.174702
202.806 1.58128 -0.232562
201.251 1.4405 1.4957
201.392 -0.955776 -0.49635
200.6 -2.32028 -1.41585
201.044 -0.244839 -0.522035
201.654 2.17282 2.83974
201.66 0.737786 -1.53524
201.927 2.15707 0.0556719
202.551 0.0805568 -0.925197
199.848 -1.12781 -0.745988
201.719 0.0629756 0.762275
204.809 -3.05413 0.722761
201.707 -1.4971 0.216017


==> latex_data/vae/mnist/pca/pos_imagenet-pos.txt <==
-198.182 -1.71063 0.68709
-199.19 1.9293 0.544262
-199.972 -0.0378441 0.126879
-195.467 -0.12842 0.244611
-197.491 -1.12229 0.636455
-198.795 0.308104 -0.842812
-197.487 0.499868 0.346668
-197.757 -0.361853 -0.0311414
-198.752 -0.871854 -0.828319
-197.813 1.79476 1.00577
-198.32 -1.62166 -1.19065
-197.162 0.851845 0.456025
-196.363 -0.608391 -0.648267
-199.914 1.89247 -0.611439
-199.284 -1.38205 1.51258
-197.206 1.15909 0.803872
-198.377 -0.201364 1.08733
-199.91 0.678283 0.724939
-198.728 -0.758823 -0.20017
-197.843 1.18573 0.582733
-198.263 0.599853 -0.02726
-198.194 -0.129432 -1.51666
-200.329 0.210408 0.435095
-198.165 -0.123413 -0.208832
-196.698 -1.79484 0.245065
-198.867 0.451996 0.168567
-198.686 0.678764 0.640613
-197.592 -0.770953 -0.0515035
-196.387 -1.00343 0.577266
-198.467 -2.16471 -0.093643
-199.216 0.866131 1.52058
-198.477 -2.05147 -0.410404
-198.411 0.163035 -0.733583
-198.645 0.639171 0.488016
-198.797 -0.261719 1.32343
-199.152 -2.33263 1.68597
-197.161 -0.102208 2.14661
-198.957 1.82569 0.482951
-196.926 -0.590063 -0.0844051
-198.431 0.146222 -0.0200382
-201.104 -0.612123 -0.659915
-197.002 -0.0381534 1.05581
-199.361 1.32621 0.173185
-198.006 0.781765 0.598627
-197.495 0.392761 -1.19671
-197.624 -1.43133 1.00754
-198.171 0.814843 0.84693
-196.972 -0.614317 -1.12837
-198.695 -0.882666 -1.28103
-198.838 -1.54682 -0.505088
-198.385 -1.32051 -0.340899
-198.99 -0.636095 0.822238
-196.582 0.259261 0.351558
-199.151 -1.07358 -1.08945
-197.232 0.218572 0.272573
-197.604 -1.64527 1.77616
-199.093 0.0922776 0.770677
-197.429 -0.714399 0.942658
-196.618 -0.242939 0.443381
-197.615 -0.501678 -0.137492
-198.166 -1.32876 -0.982824
-198.158 -0.706625 0.0541248
-198.186 -0.474204 0.130762
-199.741 -1.16573 1.41562
-197.893 1.26701 -0.826525
-198.582 -0.222903 -1.13272
-198.849 0.76278 1.10344
-199.749 2.45579 0.232642
-198.125 -1.2431 -0.365427
-198.764 0.346184 0.304374
-199.92 -0.34259 -1.65756
-198.956 -1.50605 -1.56769
-198.865 1.287 -0.0800749
-196.767 -2.86239 -0.452614
-197.451 0.525272 1.82663
-198.199 -0.35432 -0.0546867
-197.258 -1.32036 2.03028
-197.916 -1.13227 0.264814
-199.759 2.8254 -0.542118
-196.643 -1.06026 0.00132221
-198.402 0.435407 1.23328
-197.773 1.51711 0.755977
-198.775 1.6771 0.69527
-197.077 -0.243145 -1.77844
-199.093 0.994331 0.209592
-198.793 -0.979842 0.133731
-200.093 -0.923813 -0.401676
-200.16 1.39143 -1.22681
-197.579 1.44164 0.0933151
-200.403 -0.37874 -0.164959
-198.184 1.93396 -0.107019
-197.112 -0.332131 -1.11824
-197.82 -2.53151 -0.631756
-197.445 -0.409703 0.908896
-198.924 0.38441 -1.68453
-199.354 0.0373593 0.346471
-198.426 -1.16217 0.909527
-198.742 0.255493 0.598118
-199.713 -1.58867 -0.11302
-198.551 1.90739 1.31749
-198.334 0.215156 -0.584654
-199.589 0.773725 0.627281
-197.916 0.159918 0.384226
-198.933 -1.658 0.404793
-197.995 -0.275996 0.484258
-198.39 0.242983 1.07862
-198.148 0.373919 2.3769
-199.506 2.28744 0.888999
-198.482 1.34542 0.18911
-199.229 -0.843576 -1.86826
-198.035 0.980783 0.706281
-197.096 0.258981 -1.20814
-198.024 -0.453356 -0.51056
-199.905 0.941981 1.05453
-196.417 -0.891234 -0.27326
-198.335 0.751321 0.2564
-198.326 -1.48201 -0.458426
-200.65 1.58531 -0.154413
-199.925 -1.01928 -0.23032
-198.576 -0.256394 -0.322895
-199.233 -1.16616 -0.487679
-196.997 1.50851 0.178807
-200.029 0.407156 0.222928
-199.074 0.871965 1.56177
-199.318 0.358057 -3.25669
-198.778 0.000533485 -0.163611
-198.017 -1.3753 -0.012049
-197.821 -0.716959 1.53923
-197.834 -1.97754 -0.385738
-200.109 1.36014 -0.730145
-200.116 -1.55175 1.07149
-197.8 -0.680685 0.263791
-199.896 1.08485 1.61905
-197.53 -0.844063 -0.376422
-198.579 -0.291096 0.323275
-198.472 1.17713 0.717847
-197.048 -2.68802 -1.01742
-198.342 -0.410828 2.00372
-198.171 -2.26124 -0.712821
-197.965 -1.82716 -0.559983
-196.858 -0.172528 -0.382126
-198.919 -2.70844 0.0790676
-199.565 -1.05092 0.585771
-196.881 -0.903088 -1.35115
-198.472 -1.03528 -1.3199
-199.382 0.310769 0.855792
-198.134 -1.41001 -1.13149
-197.623 1.67867 1.16136
-198.983 -0.429158 0.316403
-198.489 -1.35123 -0.700025
-199.038 -0.108464 -0.180116
-196.409 -0.32249 1.663
-198.947 0.338511 0.0934739
-197.035 1.07272 0.712755
-199.192 -0.404808 -0.0609199
-199.179 -1.33822 0.441434
-199.418 -0.588435 -1.61794
-198.837 0.320311 0.398086
-199.264 1.15091 0.858372
-200.352 0.671853 2.15518
-195.846 2.07638 0.88914
-196.632 0.678555 0.748402
-200.863 -1.88409 -1.09402
-198.908 1.05744 -0.547943
-198.08 1.24299 1.24111
-199.698 1.61153 1.4181
-199.131 1.33716 -1.83949
-199.92 0.82453 -1.38278
-197.927 -2.45086 -0.174883
-198.646 -0.0338863 -0.459724
-197.436 -0.712572 0.960512
-198.697 -0.748111 0.516153
-198.228 -0.668339 0.978153
-198.451 -1.18098 0.172244
-198.905 1.24721 0.780049
-198.391 -0.468204 1.05106
-198.437 0.445629 -2.82106
-202.176 -0.480877 -0.665534
-198.839 1.83742 -0.508446
-199.321 -0.814519 -0.403192
-196.769 -0.0147606 1.2945
-197.971 0.400648 0.600764
-197.614 0.559252 -0.49338
-196.969 -0.842823 0.115547
-199.785 -0.367375 -0.549118
-197.372 -2.51248 0.340172
-196.835 -0.985 0.947659
-197.83 -1.22119 0.87783
-199.906 -0.0916124 -0.469652
-198.906 0.0035333 1.66536
-198.423 0.0662232 -0.763592
-199.088 -0.414554 1.19941
-198.804 1.0619 0.55708
-197.083 0.61399 0.710241
-198.319 1.37929 0.706721
-197.637 -0.040405 0.0951742
-197.571 -1.98053 -1.01205
-199.426 0.842234 0.0250029
-199.266 1.18511 1.59449
-199.626 -1.64797 -0.943753
-200.737 -1.27665 1.51538
-198.831 -1.04153 0.164989
-195.905 0.47075 -1.82218
-198.658 0.679478 0.704152
-198.17 -1.14923 0.609263
-198.842 -0.547066 -0.689745
-197.732 -0.979866 0.664095
-198.907 -0.554016 0.454941
-198.085 -0.999334 -0.611087
-198.999 -0.988314 -0.887621
-197.092 0.292161 2.02503
-196.898 0.656847 0.441331
-197.532 0.45157 1.60977
-195.851 0.862124 -0.00909109
-198.471 0.240351 -1.94953
-198.163 1.79218 -1.4668
-198.051 0.807254 1.24751
-199.456 -0.0676539 -0.518846
-199.354 1.02407 -2.33977
-199.679 1.41546 0.412194
-198.04 -1.54775 0.449363
-198.277 -0.395304 2.18075
-197.002 -1.39552 -1.93185
-197.64 -2.81635 -1.25213
-197.908 -0.317205 0.0811911
-199.594 1.63289 1.40855
-199.339 0.662937 1.0325
-198.768 0.746544 -0.373605
-198.495 -0.35036 0.139285
-197.858 -1.01221 0.0919898
-198.637 0.225958 0.667278
-198.622 -1.65503 0.685845
-197.476 -1.4489 0.854023
-198.039 -0.028067 1.41155
-199.808 1.05878 0.912599
-199.003 -1.0253 0.595452
-197.877 -0.636061 0.391085
-198.588 -0.652438 -0.0349946
-195.743 0.792331 0.0742173
-197.628 1.74702 -1.38566
-196.824 0.0643004 0.0412705
-200.231 0.613326 -0.0518018
-197.67 0.449092 0.881239
-197.622 1.44366 -1.1372
-197.652 -1.33258 -1.95056
-198.038 -0.166574 0.482858
-199.738 0.547472 0.253284
-197.579 0.418337 1.90384
-197.101 1.65789 -0.770198
-197.07 2.42082 -0.675978
-198.811 -0.24883 0.579213
-197.879 1.27842 0.236072
-199.353 -0.0695639 -0.308297
-198.901 0.268724 -0.0931344
-197.071 -0.393401 1.40729
-199.096 0.127076 -0.402877
-198.786 -0.645855 0.0253027
-198.953 0.83121 1.32164
-198.945 -1.90656 -0.313997
-199.508 2.35328 0.567909
-197.567 0.816407 -1.43757
-197.372 2.03215 -2.0184
-197.143 1.59818 1.62352
-198.884 1.52 -0.831889
-199.6 0.616813 -0.176035
-199.738 0.738148 -0.321287
-199.009 -0.418599 0.0683926
-197.357 -0.237246 0.587996
-197.655 -0.303426 0.822784
-198.884 -1.83052 0.906621
-197.671 2.00629 -0.415943
-197.039 0.172583 -0.505126
-196.671 -0.492134 1.15329
-197.424 -0.570873 0.549184
-197.804 -0.604525 -0.327534
-198.333 -1.46821 2.56041
-198.646 2.21769 -1.51375
-198.33 0.456797 1.61356
-197.59 1.19728 1.59864
-197.892 -0.152111 -0.682205
-198.268 -1.33027 0.205525
-198.45 0.198593 -0.22743
-198.398 -0.186954 2.82924
-197.963 -0.101218 -0.945137
-196.743 -0.597479 1.21878
-198.259 -0.0944622 -2.28891
-198.454 0.107158 -0.99215
-196.429 0.0879261 -0.782974
-197.708 -0.906942 0.749891
-199.341 -1.51486 1.58693
-198.905 0.570521 1.10696
-199.042 0.964811 0.911074
-198.92 -0.291956 0.455982
-197.708 -1.84846 -0.696192
-199.272 1.66906 1.15298
-199.734 0.128951 -0.662935
-197.442 1.1732 0.651544
-197.552 0.27543 -2.81237
-199.116 -0.646407 -1.48544
-198.507 -0.681539 0.292301
-198.922 0.321289 -1.22914
-197.615 -0.689315 1.23387
-199.288 -0.231947 -1.51412
-200.56 -0.969914 1.23175
-197.945 -0.252281 -1.66271
-198.01 -0.536874 0.138566
-198.839 -1.81696 -0.520385
-197.437 -0.304789 0.249834
-197.587 -0.219449 -0.53714
-198.022 0.11396 1.12192
-196.971 -0.715706 -0.435612
-198.02 0.664493 -3.68436
-199.08 0.792775 1.08453
-197.862 -0.103794 -0.7067
-197.486 -0.413966 -0.675415
-198.889 -1.75911 -0.7658
-197.786 -0.939319 -0.601627
-198.546 0.856619 -1.59147
-199.733 0.983246 -0.977581
-199.251 -0.958656 -1.2465
-200.099 1.17375 0.450201
-197.237 0.014494 0.832161
-200.028 1.4828 0.244057
-198.573 -1.12853 -0.0267467
-198.686 1.08502 -0.494101
-198.479 -0.652738 -0.0876574
-198.467 -1.014 -0.229836
-198.403 0.735112 0.800657
-199.064 -0.292545 0.995867
-198.826 0.323532 -1.81773
-197.844 1.1568 -0.95928
-198.543 0.315492 2.42476
-197.774 1.91764 0.452136
-198.731 -0.324144 -0.117736
-199.425 -0.731807 1.11725
-199.02 -0.785312 -1.73694
-200.042 0.629775 0.325365
-196.484 -0.895829 -0.930569
-197.734 0.994509 2.41803
-198.336 0.675832 -0.606989
-197.721 0.981616 1.19515
-198.437 1.40935 -0.630637
-198.727 -0.421576 -0.0207967
-197.63 0.326407 0.307379
-197.09 -0.561249 0.842536
-197.852 0.116944 -0.806606
-198.3 0.497045 1.38271
-198.416 2.12299 -1.13394
-198.868 0.788193 1.44249
-198.016 -0.290713 -0.721818
-197.806 -0.588011 -1.19186
-201.135 -1.22785 0.157901
-197.56 -0.543204 -0.168947
-200.197 -0.799985 -2.23475
-197.319 0.869103 0.108403
-196.901 -0.138745 2.83123
-199.964 -0.482929 0.460918
-197.717 -0.501374 -0.552605
-197.399 0.26339 0.00210365
-197.148 0.042121 0.492982
-199.105 0.411796 0.0822938
-196.614 -0.501954 -0.871647
-196.257 -1.57984 -0.203201
-199.252 -0.62026 0.24239
-198.841 0.426697 -0.822017
-199.926 0.374719 0.345183
-197.613 -0.469303 1.55281
-197.036 1.40858 0.637203
-199.345 1.12726 -0.536312
-198.845 0.93068 0.937585
-196.965 -0.232184 0.27901
-195.865 -0.260462 -0.34608
-198.959 -1.17517 -0.62943
-200.832 0.360174 2.16514
-199.059 0.264878 -0.734565
-198.971 0.993999 -0.509174
-198.496 -0.8264 1.10812
-196.498 -0.275627 -1.47178
-197.335 0.0891859 -0.307144
-198.223 0.0637974 0.728383
-196.635 -2.21644 -0.915812
-196.998 -1.00944 -1.13025
-198.296 -0.36664 1.07358
-196.084 -0.344572 0.953764
-198.201 0.231371 1.14951
-198.489 0.133852 -0.0168511
-196.837 -0.789994 -0.1416
-198.4 2.50704 -1.3627
-197.48 0.801459 0.236051
-197.663 -1.54113 0.983109
-198.581 -0.829903 0.172665
-199.162 1.08135 1.11951
-196.539 1.15635 -0.992659
-199.328 -0.864455 0.78005
-198.939 -1.05535 -0.712089
-199.218 -1.83589 0.701533
-198.172 -0.206172 -0.827839
-197.871 0.340818 -0.211704
-197.745 -1.22529 -0.141525
-199.533 -2.03299 -2.77424
-199.082 0.943338 -2.62136
-198.746 0.903363 -2.19827
-198.809 1.82047 1.81404
-198.385 -0.328625 -1.562
-197.753 1.44637 -1.05629
-199.86 -1.03317 -2.15016
-198.352 -1.65427 0.483337
-195.967 0.260731 -0.319956
-197.067 -0.893775 1.07698
-198.534 0.0898489 -0.447417
-199.226 -1.06251 -2.64759
-197.387 0.56723 -0.196593
-198.869 -0.086574 -1.36658
-197.789 -0.305926 -1.23862
-199.134 -2.06522 -1.10705
-199.537 1.14399 -1.18324
-200.314 -1.09466 0.144852
-199.56 1.70327 -0.147742
-198.715 0.691652 1.20187
-199.718 1.94002 1.78714
-196.014 -0.590975 -1.06797
-197.536 -0.415321 0.381699
-197.787 0.813728 2.19875
-196.877 -1.65761 0.391107
-197.694 1.18189 0.925159
-198.502 -0.319209 -0.0881535
-198.167 -0.181885 -1.60889
-198.79 0.803153 -0.731237
-197.975 -0.786144 1.54289
-199.248 1.58845 -0.30974
-199.012 0.830214 0.242941
-198.274 -2.03954 -1.48542
-198.204 1.94705 -0.255502
-198.174 0.203417 -1.29208
-199.213 -0.116598 -0.225217
-198.53 0.818062 -0.279044
-198.037 0.705599 -0.773893
-197.544 0.820773 -0.566934
-197.601 1.21934 -7.34645e-05
-198.188 -0.444004 0.941984
-198.841 0.122986 -1.38276
-199.76 1.29968 -1.01981
-197.852 -0.505539 -3.03555
-199.629 1.63045 -1.3216
-196.409 0.0682227 -0.226968
-197.451 -0.0657178 1.16677
-198.49 0.272774 1.84222
-199.187 0.0760971 -1.25199
-198.275 -0.40129 -0.434382
-197.69 0.733488 -0.274095
-197.969 0.144866 0.707615
-198.074 1.46585 0.244245
-197.922 -0.132939 -1.52904
-198.705 1.53189 -1.0527
-199.735 0.325248 0.223596
-197.385 1.63572 -0.00353952
-198.739 0.723881 -1.2968
-199.235 0.611101 0.0262104
-198.76 1.03803 0.785652
-197.266 -1.41862 -1.0276
-198.442 -0.973841 -1.80465
-197.762 -0.303988 -1.66245
-199.079 -1.51684 -0.532041
-198.021 1.84984 -1.72338
-199.207 0.45851 1.06349
-199.46 -1.04493 -0.0854919
-197.543 0.338584 1.23942
-198.451 0.763067 0.463442
-198.305 0.936779 1.34082
-200.417 -0.889813 -0.570049
-197.68 -1.78036 -1.24284
-198.17 -0.299199 -1.74205
-199.157 -0.74658 -1.08015
-198.433 -2.01152 0.998613
-196.946 1.08075 -0.517184
-198.04 1.29688 -1.38949
-197.81 -0.00750639 0.630212
-198.394 1.27625 -1.18567
-198.147 -0.477173 0.450575
-198.802 -1.49048 -0.709079
-198.671 -0.254647 0.281014
-199.159 1.1752 -1.0754
-198.011 0.266446 -0.470091
-199.125 0.111938 -0.208649
-197.087 0.134868 -0.693984
-200.782 -1.2228 0.0564449
-199.705 -0.933855 -0.391638
-197.47 -2.15517 0.58328
-197.513 0.185319 1.79129
-200.103 -0.0331353 1.4466
-196.854 0.228705 -0.737539
-198.251 1.09884 -0.555476
-200.325 0.127319 2.56249
-199.242 1.41591 -0.390486
-200.231 -0.541004 1.27734
-199.513 -1.0833 -0.565755
-198.233 0.637512 0.0208923
-196.707 -0.00615687 -1.22242
-198.215 -0.062305 0.382172
-199.14 1.96049 -0.677058
-198.961 -0.635219 0.836917
-197.206 1.62092 1.04263
-196.862 1.57213 -0.809407
-197.284 -1.79576 -1.33145
-197.866 0.958074 1.3217
-197.286 -1.23667 -0.0827683
-198.523 -0.27758 -0.817281
-197.11 -0.799026 2.06598
-197.3 0.169198 -0.877227
-198.698 -0.38895 1.39812
-197.726 0.124383 1.43116
-197.195 1.69759 0.79915
-197.004 0.775275 1.1589
-198.648 2.35217 -1.69307
-199.909 0.730331 1.11257
-199.869 -0.850719 -1.87784
-199.046 -0.638491 -1.49213
-198.425 -2.15073 1.77636
-197.927 -0.0295108 -0.363319
-197.793 -1.18171 1.03423
-197.166 -0.65565 -2.33673
-198.646 0.200325 -1.59662
-198.834 -1.97414 1.47435
-199.257 0.0536195 -1.8284
-198.678 1.63257 1.58385
-199.276 -1.05579 -1.87975
-197.022 -1.50232 -0.0244625
-198.466 -0.649184 -0.653926
-197.355 -0.397135 0.869253
-199.089 -0.947179 -0.566083
-198.418 -0.339252 0.579447
-197.052 -0.610083 -1.48808
-199.194 -0.423404 -0.900842
-198.623 0.594243 1.70942
-199.115 -0.329241 0.0875602
-198.449 -0.877423 2.08305
-198.69 1.89358 0.600204
-198.404 0.477651 -0.813582
-197.426 -1.76334 -0.258786
-200.628 -0.974205 0.271842
-199.685 0.742164 0.919209
-199.143 0.118013 -0.893933
-198.134 0.715993 0.550443
-197.878 -1.14319 1.43452
-198.517 -0.172095 -0.430468
-198.043 1.25509 -0.497964
-199.342 -1.86504 -1.11281
-199.396 0.0440281 1.21063
-199.283 0.52945 -0.429937
-198.088 -1.13028 0.871578
-198.045 -1.1912 -0.842891
-198.735 0.477509 -1.03405
-197.921 1.12867 -0.0936957
-199.146 -0.00865871 0.437962
-199.583 -1.14793 -1.61615
-199.682 0.801512 -0.96747
-198.157 -1.03734 0.662134
-197.995 2.05384 1.78924
-201.248 -1.74711 -0.254862
-196.569 -0.791732 -0.541517
-199.823 -0.173992 -0.0415418
-199.278 -1.13325 0.19827
-197.725 0.951506 0.192959
-198.737 -1.34944 0.351937
-197.184 -0.0203709 1.60285
-198.104 -0.334823 -2.02592
-198.684 0.389612 -0.0752138
-196.849 0.78082 -2.12883
-197.87 -0.642235 0.37459
-199.413 0.651053 -0.357195
-199.107 -0.142181 0.0829734
-199.46 0.16116 0.0630005
-199.033 0.129023 -0.367522
-198.733 0.0784137 -0.881231
-197.9 1.79333 0.592971
-197.462 2.10437 0.974465
-200.124 1.1085 0.143317
-199.24 -1.78421 0.576469
-199.008 0.311518 -0.102052
-197.411 -0.877659 2.02739
-198.378 -0.864803 -0.815607
-199.272 -0.0879714 -0.0929202
-196.129 -0.43135 -1.68879
-199.453 0.630749 0.486344
-197.769 0.225038 -0.809505
-198.709 0.565166 -1.07971
-198.09 0.663843 -1.07904
-198.025 -0.0628317 -1.47483
-200.075 0.394721 2.05238
-197.788 2.27208 0.294642
-198.12 -0.0838515 0.309049
-198.147 1.77195 0.472761
-198.116 2.32371 0.806469
-198.738 1.02946 0.679672
-199.17 0.74828 0.616482
-199.061 -0.460534 0.994882
-197.586 1.41668 1.11511
-197.52 -0.89008 -1.35922
-196.359 1.18469 -1.778
-197.246 -0.744302 0.281709
-198.405 0.751962 1.95922
-197.934 0.333044 -1.63616
-200.404 1.40431 2.6497
-197.564 0.260531 1.11608
-197.038 0.0352411 -0.10265
-200.82 0.352766 -0.0883564
-197.003 -1.66872 0.458247
-199.322 0.375032 0.772923
-199.505 -2.52997 0.0231411
-197.375 0.929231 0.0591428
-199.041 2.59799 0.661471
-196.478 0.206021 1.50952
-198.149 -1.05605 0.376145
-198.024 -0.110101 -0.652508
-197.658 -0.0941321 0.921749
-197.408 0.725723 0.394644
-195.765 -0.14109 0.519387
-198.43 0.564396 -0.216029
-197.934 0.0287705 1.77915
-197.908 1.08044 -1.17821
-196.649 0.676377 1.82808
-197.681 -0.584729 -0.439177
-199.395 -0.0405919 -1.44104
-198.62 0.367177 -0.128529
-198.096 -0.698383 1.51843
-197.84 0.985089 -0.506577
-199.558 -0.0909199 0.200441
-197.12 -1.68825 -0.757481
-197.996 -0.478234 -0.277645
-198.199 -1.31001 0.857229
-198.751 1.47227 0.485829
-197.765 0.0466517 0.141666
-198.589 1.47425 2.04137
-198.092 -0.531946 -0.247788
-198.898 -0.961326 0.204548
-198.118 -0.348863 -0.594146
-195.364 -1.64376 1.6641
-199.81 1.33847 -0.48043
-198.172 0.201802 3.75097
-197.79 0.567803 -1.29899
-198.087 1.31468 0.538158
-198.521 -1.47663 -0.061191
-199.973 -0.0210048 0.852267
-199.165 -2.40354 0.724526
-197.438 0.552849 1.24839
-197.88 1.15888 -0.446766
-199.15 0.493353 1.15095
-195.949 -1.35778 0.262176
-199.357 -0.606464 1.48902
-198.847 -1.96157 -1.6345
-198.427 0.342987 -2.01278
-197.799 1.43909 -1.18084
-198.266 0.335677 0.733968
-199.376 0.250218 2.15013
-199.438 2.47523 -0.536166
-196.793 1.78175 -0.577656
-198.569 0.616398 -1.03643
-198.06 -0.805448 -0.0465969
-197.345 -0.0794327 -1.15188
-198.54 -0.206262 0.494848
-198.106 1.75603 -0.14487
-198.393 1.78248 -1.40432
-197.076 -0.120526 1.23692
-198.205 0.147564 -0.273939
-198.059 1.26358 -0.300527
-200.728 -1.45225 0.448071
-198.169 0.32283 0.295449
-197.022 -1.12495 0.402656
-198.724 -1.69072 -0.643891
-198.714 -0.697464 -0.959289
-199.245 0.645262 -0.708926
-196.606 0.80243 -1.2291
-197.86 -1.44674 2.2127
-198.555 -2.09388 1.46296
-198.026 -0.81507 -1.75541
-199.417 -1.24599 1.48806
-199.117 0.136217 0.802415
-198.116 -1.04192 -0.15845
-198.851 0.270222 0.180271
-200.38 -0.00131822 0.6582
-197.872 -1.68488 -0.0467823
-197.684 1.70088 -0.53611
-197.071 -0.806695 -0.175968
-197.425 -0.485518 2.57151
-198.084 0.142244 0.549235
-198.103 0.862126 -0.368098
-198.285 -2.76884 -0.042913
-197.981 1.70493 -0.123019
-197.468 -0.386021 -0.357996
-197.958 -1.73143 -1.17595
-196.999 0.246082 0.601299
-197.364 0.145181 -0.0129125
-197.827 0.330843 -0.238972
-198.037 0.263347 -0.555609
-198.342 0.252878 -0.78896
-198.776 -2.39116 1.28303
-198.32 0.190066 0.188893
-197.84 -1.00182 1.56718
-197.358 -0.641058 -0.179415
-196.639 -0.185101 0.483568
-198.944 -2.05223 -0.241611
-198.34 0.599634 -1.92177
-199.129 -0.580258 0.345648
-196.133 -0.78711 -0.454804
-197.761 1.71796 0.659296
-197.541 -0.717135 0.212621
-199.278 1.611 -0.599075
-198.021 -0.864078 0.0395653
-197.913 -1.5731 -0.123821
-198.118 0.793739 1.30756
-197.797 0.582624 -2.00209
-198.834 0.370545 0.418351
-197.049 -0.8596 -1.03012
-199.053 -1.4409 1.06793
-197.596 1.06677 0.57171
-197.305 0.220469 -0.628335
-199.026 -1.06923 -0.314049
-197.796 -0.773887 0.900542
-199.941 -0.773506 0.879511
-198.516 -0.800374 -2.00821
-198.254 1.13397 -0.89041
-197.487 1.01045 -0.562706
-198.272 -0.326943 2.83394
-197.558 1.6199 -0.656449
-199.376 0.469162 2.97705
-200.069 -0.129968 0.418776
-198.68 0.425853 -1.37984
-199.743 0.962508 1.61142
-199.094 -0.129702 -0.264577
-198.475 -1.38867 1.5151
-198.791 0.273171 -0.435389
-198.13 0.432371 -1.09759
-198.901 0.236376 -1.69238
-197.929 0.0727394 -0.463368
-197.387 1.20466 -1.04629
-198.34 -0.397108 -0.798218
-197.169 0.596679 -0.728215
-197.817 -0.503915 -0.124798
-199.309 2.44728 0.889291
-196.99 -1.23546 -0.98692
-198.692 0.0756155 0.292901
-201.186 -0.588931 -1.92763
-197.825 -1.68361 -1.00782
-197.831 -0.468204 -0.470205
-197.326 1.61328 0.309862
-198.703 0.412691 -0.440181
-198.906 1.25267 -0.409828
-196.809 1.29092 1.4232
-198.738 0.963122 -0.176173
-197.873 1.96732 0.742028
-198.351 0.381535 -0.470382
-198.984 0.328382 0.186863
-198.574 -1.02587 0.506624
-198.254 0.440562 0.183695
-197.704 0.0404748 -0.409665
-198.139 0.875654 -1.00777
-198.959 -0.531373 -1.03763
-198.779 -0.0302999 0.112078
-197.16 -1.90549 -0.0610923
-199.548 0.38638 0.395598
-198.415 -0.0563443 -0.339514
-198.103 0.669595 0.77729
-198.349 -1.30276 0.49101
-197.689 0.149443 1.3695
-198.933 0.0544139 -0.940795
-198.341 -0.880609 0.314603
-198.846 0.492825 -1.18017
-197.558 0.789891 0.917201
-199.315 2.58286 0.591177
-196.943 -0.0828739 0.540071
-200.946 -0.586843 1.60537
-200.193 -0.290582 0.698307
-198.907 -0.227385 -1.11158
-199.143 1.58039 1.22813
-198.768 1.41129 1.0097
-198.816 2.34851 0.642199
-197.56 -1.40806 -0.497
-198.987 0.627329 -0.530102
-198.637 0.654177 0.344378
-197.902 1.64564 1.12927
-197.187 0.336023 2.82493
-200.951 -1.07509 1.4251
-200.189 -0.0128415 -0.689467
-198.047 0.30652 1.42008
-196.553 -0.786548 0.421286
-198.075 -0.862865 -0.625015
-199.712 -0.29928 0.446272
-197.866 -1.05419 -1.1441
-197.971 0.930224 -0.00870083
-197.192 -0.955716 0.193123
-196.841 -1.85196 0.850566
-198.912 1.13286 -0.365413
-197.477 -0.332514 0.465376
-199.965 1.61791 -1.75686
-197.186 0.769806 -0.0882152
-198.761 0.0578458 -0.572216
-198.976 -0.325382 0.389571
-199.19 1.26125 -1.44223
-199.082 2.06671 1.27738
-196.115 0.114482 -0.125088
-198.211 -1.84152 -0.570264
-199.474 -0.54706 -0.743511
-198.843 -1.78088 0.757117
-200.143 0.0230108 0.365231
-198.213 -0.401696 -2.2783
-199.275 -0.00773048 -0.770608
-198.398 1.89687 -0.460279
-198.866 0.499369 0.790527
-198.331 1.24938 -1.39503
-197.514 0.296499 -1.28771
-199.387 0.361435 -0.422475
-199.469 -0.506965 1.85496
-198.98 1.12999 -0.460169
-199.306 1.95474 0.809021
-197.856 -1.28071 -0.781824
-199.688 0.393453 -0.284694
-198.23 -0.533518 -0.774891
-197.744 -2.23176 -1.15401
-198.863 -0.737363 0.449488
-198.758 -1.67327 -0.405461
-196.858 0.673617 0.638874
-199.952 0.982169 1.03203
-197.55 -1.04959 -0.132806
-198.07 -0.954854 0.972924
-199.44 0.309577 1.04492
-198.506 -2.78438 -0.801179
-198.282 -0.188309 -1.37954
-198.636 -0.998585 -0.424928
-199.811 -1.25331 -1.02383
-197.605 -0.616064 -1.3314
-199.399 -0.496506 0.2322
-197.35 2.61824 0.0505134
-197.933 1.99895 -0.656442
-199 1.3624 0.489776
-199.983 -1.95617 1.06424
-197.094 0.467195 0.251555
-199.049 -0.205852 -0.379942
-199.17 1.77386 -0.727848
-198.812 2.22885 -0.514133
-198.065 -2.16814 0.58478
-198.686 0.215413 0.773855
-197.864 0.767561 -0.259258
-198.463 -1.10076 -1.04868
-197.946 -0.940141 -0.942139
-197.677 0.352084 0.814401
-198.957 -0.735724 2.30065
-196.254 -0.0575898 0.139564
-198.948 1.39486 0.859593
-196.652 -0.716186 -0.701689
-198.27 0.300805 0.531406
-198.172 -0.895388 -0.201958
-198.54 -1.09928 1.0027
-197.058 -0.674695 1.75904
-197.567 0.707108 0.579908
-199.376 -0.0228171 -0.183906
-197.63 0.221085 0.333688
-198.824 0.631889 1.14737
-199.125 -1.3329 1.41187
-196.71 2.46159 -1.6502
-199.448 0.387222 0.678516
-197.728 -0.459123 -1.66884
-197.635 0.506296 -0.42954
-196.081 -0.323313 -1.15499
-197.773 0.451359 -0.461353
-196.54 -0.127063 0.987362
-199.521 1.13753 -0.383015
-197.522 -1.39864 -0.35736
-198.784 0.539246 0.0369733
-197.405 1.04374 0.846724
-197.737 -0.176918 -1.49392
-197.741 -1.44619 -1.43837
-198.382 0.673825 -0.658334
-198.28 -1.319 0.123501
-198.507 0.749672 -2.31734
-198.031 0.627527 -0.0247469
-195.904 -0.609223 -2.46821
-198.474 0.651174 -1.40695
-199.232 -1.47866 0.619138
-198.104 0.0515114 -0.270566
-199.177 1.01117 0.435419
-199.76 0.96506 0.0208073
-199.136 1.15294 0.173867
-197.862 0.850591 -0.738733
-197.585 -1.50074 -1.92525
-199.603 0.63215 0.969471
-199.275 2.34275 -0.66098
-196.316 -0.250767 -0.051278
-199.724 -0.905122 -1.0249
-199.802 0.231957 -0.904974
-196.692 -0.253615 0.702604
-200.548 -0.946042 0.759402
-197.781 0.554603 -0.685466
-197.857 -2.36107 -0.668761
-197.415 -0.213688 -1.55374
-197.614 -0.901555 -2.43756
-199.99 0.809377 1.46091
-199.807 0.809111 -1.09924
-197.243 1.36678 -0.153842
-197.123 0.0666466 0.424002
-197.77 0.93223 -2.57855
-199.561 1.17861 -1.29384
-198.585 0.500298 -1.41697
-197.316 -0.784273 -2.59554
-199.126 -1.94711 -2.42347
-197.074 0.332159 -0.405628
-198.295 -0.937153 0.130892
-198.566 1.07914 2.88353
-198.177 -0.0741029 -0.103012
-198.425 -0.934468 -2.3998
-199.249 -0.894282 1.58741
-200.057 -0.0369359 -0.858912
-198.738 2.53665 -1.82812
-200.477 -0.533176 -0.301775
-198.478 -0.751385 2.24476
-198.849 0.223537 0.253471
-199.157 -1.01969 0.237805
-198.676 -2.74292 -1.89066
-201.952 -0.770543 2.25801
-200.433 -0.41081 -1.34941
-200.993 -0.363558 0.825682
-198.747 0.472404 -0.503697
-197.945 0.690868 0.909175
-200.577 -0.186118 -0.64063
-198.602 -0.217109 -0.520206
-197.581 0.12978 1.19626
-198.374 -0.259485 0.697664
-196.472 -1.58245 -0.856239
-196.994 0.363699 -1.82799
-198.311 -0.275013 1.28354
-198.934 0.610914 -1.47218
-196.698 -1.50291 -1.16109
-197.404 1.70179 1.57063
-198.382 0.862423 0.0747517
-197.189 0.432478 0.128156
-197.577 2.15698 0.22928
-199.115 0.261013 -0.863975
-199.753 -0.848422 -0.775966
-197.669 -0.592874 0.382714
-198.442 -2.63865 -0.0736797
-197.837 -0.97739 -1.5908
-197.017 0.655467 -0.304202
-198.159 0.613259 -1.25285
-196.5 -2.66403 -0.97186
-197.799 0.507042 1.70275
-198.254 -0.874164 -1.15867
-198.137 -0.347223 0.171665
-199.67 -1.74008 0.173768
-198.54 -2.13422 0.490628
-196.858 -0.519243 -0.970255
-197.755 0.841555 1.15773
-199.293 -1.16577 0.498733
-197.706 -2.20635 0.667553
-197.713 -0.815767 2.04906
-197.595 -1.46486 0.55465
-199.85 -0.0778343 0.712705
-198.646 -0.811003 1.54147
-194.789 -1.17969 0.420967
-198.792 -0.134056 0.388636
-200.474 -0.985514 0.054466
-198 -1.20686 1.73312
-198.214 0.513165 0.225051
-198.269 -2.03713 0.472091
-196.699 0.368456 -0.600112
-197.896 -0.831281 -2.01648
-199.19 0.853062 0.795787
-197.968 0.470599 0.690916
-199.622 -0.326016 -0.62447
-198.33 -0.0636805 -1.20149
-198.827 0.70107 2.20137
-198.689 0.0500046 -0.935663
-198.902 -1.62805 1.18205
-196.57 0.00880996 0.329331
-197.06 -0.846358 0.430798
-200.206 -0.316604 -0.481272
-198.473 1.60339 -0.987192
-198.816 -0.894053 -0.532227
-197.563 -0.40081 0.88094
-197.827 -1.64912 -0.172355
-198.663 0.0947347 0.351076
-198.395 3.0469 -1.1669
-198.494 0.512569 -0.0632497
-197.46 1.11848 -1.26525
-198.456 -1.06777 -0.0403035
-199.002 -0.0805037 -1.1823
-197.09 -0.399985 2.25638
-198.772 0.445168 -1.00932
-199.385 1.01475 1.2096
-197.695 0.763179 0.552246
-197.633 1.5197 1.09498
-199.21 -0.162555 1.33572
-197.658 -0.0256259 -0.181398
-199.035 0.513823 -1.18836
-197.309 0.228489 2.03866
-198.281 1.40127 1.49718
-198.636 0.770422 -0.886502
-197.363 -0.0406871 -2.2201
-199.916 0.193608 0.445044
-199.919 0.376622 0.668414
-198.018 -1.11594 0.59414
-198.457 0.162066 0.00240374


==> latex_data/vae/mnist/pca/pos_jbda-aug.txt <==
-153.08 0.215013 -1.71255
-152.308 -0.314922 -0.180389
-152.096 1.23786 -1.23331
-152.52 -1.13797 0.656214
-150.461 0.634088 1.52443
-153.302 -0.941186 -1.60317
-151.385 1.4573 1.19594
-154.549 -0.930897 2.19961
-153.844 -0.0430154 -1.27369
-153.439 -1.84582 0.207728
-154.65 -0.659153 0.753125
-153.631 -0.437367 1.18828
-153.405 0.2786 2.15135
-152.984 -0.892542 2.57807
-152.581 1.20614 -2.12876
-155.539 -0.999955 -1.18216
-152.394 -0.11294 -1.32549
-152.978 -1.75449 -1.07777
-152.437 0.859465 -0.743485
-155.055 -0.100797 -0.702513
-151.889 -1.05582 -0.236496
-152.882 0.207842 1.39356
-152.557 -0.872294 -0.0862583
-153.007 0.437528 0.79395
-152.399 1.14645 -1.06008
-151.06 1.50696 -0.417225
-152.376 0.439464 1.56347
-150.921 1.99337 0.633058
-152.37 0.450116 0.40751
-153.94 -0.357271 0.172868
-154.34 0.45142 -0.502677
-153.548 0.19093 0.103939
-151.362 1.10212 1.16278
-151.021 -1.02083 -1.73306
-151.193 1.83724 0.589511
-151.884 1.50978 0.238326
-154.476 -0.554328 1.49795
-152.617 -1.45932 -1.56303
-152.209 1.14609 -1.15707
-152.041 0.377245 -0.476457
-152.15 -0.756083 -1.83759
-151.978 -0.0114715 -0.827374
-151.224 1.2841 0.890858
-153.924 1.40064 -0.580336
-152.444 -0.644542 2.08466
-151.661 0.383228 -0.0768861
-154.943 -2.65534 1.04091
-154.362 0.897921 1.32926
-152.085 -0.0126022 0.167368
-153.175 -0.288644 1.0656
138.733 -1.71009 0.832902
210.007 -0.0896578 -0.74862
194.729 -1.71841 -1.65569
189.184 1.0662 1.08992
155.775 -3.29638 0.0809824
211.664 -1.29801 0.385597
172.524 0.73635 -0.0373915
174.988 1.96213 0.2869
159.848 -1.9126 -2.205
190.503 1.63553 0.118118
216.525 2.95376 -0.420582
218.331 -2.42764 1.98222
183.206 -0.707182 0.467266
191.878 0.299808 1.06037
199.993 -1.04115 -0.462911
213.066 3.53382 -1.57388
131.774 -0.527524 -0.825872
185.265 1.49562 0.330373
209.158 -2.21815 1.19522
166.376 2.91933 2.71423
150.029 0.374226 0.127077
180.651 -0.718907 1.12918
191.976 1.60258 0.876895
197.735 0.197499 1.65188
178.409 0.797033 1.1898
161.097 -4.55564 -1.52865
186.902 -3.74226 -0.984675
154.99 -2.04872 1.16061
222.76 -1.14182 1.95228
174.445 1.70903 1.5834
208.11 -1.93435 -2.03991
176.108 2.78488 0.624916
195.161 -1.06242 -0.728013
190.251 -1.13905 2.94159
208.352 -1.35105 -2.21701
163.784 0.601825 0.82326
181.139 2.56561 2.23038
193.016 -1.72791 -1.1556
195.238 0.443135 -2.06352
212.066 -0.000652472 2.18181
185.749 0.0621313 0.303449
219.547 -0.886251 -0.551744
195.935 -2.01186 0.309523
172.523 -0.902164 2.62797
188.839 1.99319 0.903057
179.276 0.431688 -0.0743206
189.753 -0.289026 0.842232
177.958 3.68926 0.934447
213.043 0.910584 -0.321004
170.755 0.657284 2.78434
209.826 -0.818748 -1.97777
209.401 3.3009 -0.151381
202.509 -0.0416021 0.875278
167.656 1.01707 0.2759
184.141 0.0567373 1.60535
179.36 -2.42381 -3.39794
193.174 1.74782 -1.45853
183.84 -0.558304 0.892501
137.016 0.653781 0.0456644
194.556 -3.29309 -1.41561
147.198 -1.34336 -0.237574
178.746 -2.03018 -2.24961
198.862 1.82076 0.662211
194.125 0.89885 1.35468
140.701 -2.36077 0.944016
189.305 -2.86476 -0.841511
177.802 3.69321 -0.762393
210.534 1.00862 -1.11692
202.494 -4.0805 3.17731
183.674 1.05123 0.667409
205.54 1.48411 0.706094
164.545 -0.429379 -1.93579
158.037 2.2099 -0.733071
156.178 -0.218424 -2.99032
173.524 -0.263001 -0.139145
191.356 0.241668 -1.32461
187.714 -2.88101 3.71387
186.21 0.398162 -0.51409
183.734 -1.26465 -2.28157
186.402 -1.20004 0.816494
144.679 -1.61063 1.11485
198.555 0.16628 0.603378
212.028 0.9419 0.0603905
184.79 0.105787 2.39256
193.06 -2.24698 2.56713
193.027 1.13086 -0.847305
168.212 0.313452 -2.29225
195.557 -1.33483 -2.75811
111.37 -0.701171 -1.69385
178.111 2.38128 0.397602
204.141 4.18426 -0.598524
211.164 -1.80232 1.13039
194.139 -0.286542 -1.85464
217.724 2.58461 2.10956
198.497 -1.36737 0.348416
214.364 3.88054 -1.34507
170.104 1.01606 -0.0354151
200.258 2.36759 0.720598
207.408 -0.0654182 -2.57855
173.414 -1.58902 -0.345481
208.385 0.384029 -2.48929
151.137 0.955112 0.474606
217.404 1.21698 -0.194316
184.616 -1.58356 1.63994
181.688 0.021573 0.643249
151.277 -1.20282 -3.5053
195.688 -0.354878 0.460708
162.154 -3.14655 3.72679
208.935 -1.58311 -1.82818
217.249 -3.30574 -0.0960112
151.026 -1.39223 2.33137
171.337 -1.10846 1.8684
191.794 -1.34986 4.39149
176.259 -1.62463 4.27015
162.012 3.05615 0.000319229
201.914 -2.66182 -1.77649
192.256 -0.679951 -1.86072
170.678 -2.2321 -1.86502
187.987 0.697405 -2.7167
164.529 0.205419 -0.774204
166.997 0.417431 0.337116
191.881 0.606651 1.63087
183.98 -2.42614 -1.24908
192.418 2.24961 1.01017
198.56 1.00691 -1.41544
207.86 2.24734 0.0864615
187.943 -0.540689 0.971097
180.398 1.16684 0.240405
162.18 -0.0800024 -1.35593
182.918 0.551184 0.120802
212.871 -0.35214 -0.0915614
216.921 0.274366 1.15781
183.021 1.65377 1.25078
210.931 -0.86432 -2.87295
219.604 3.71918 -0.0751714
185.098 1.3446 -1.32131
160.997 -2.52853 1.14499
180.248 -2.48023 -2.4176
206.403 3.54197 -1.10314
182.019 0.800348 -0.449414
187.92 -0.436213 -2.90328
207.994 -0.500492 -1.83583
193.064 2.24563 2.31993
186.847 2.77921 -1.58399
192.645 0.484594 3.16398
179.408 -0.229559 0.51684
173.057 -3.29636 1.57366
141.694 0.326007 1.22827
205.678 -0.810682 0.0627669
175.599 -0.668246 0.287272
167.408 -2.27083 0.931224
196.571 -0.148525 -0.0579548
135.803 -1.88645 -2.82667
182.772 1.70179 -0.20192
159.35 -2.3111 1.16893
179.385 -0.446802 -0.0427467
190.05 1.04688 -0.4474
204.613 3.15913 0.782471
148.352 -2.12716 -2.28969
170.129 2.07928 -0.622534
208.791 3.46644 -0.867185
168.256 -2.37963 1.1386
200.896 -1.06389 0.0361378
206.335 -0.531805 1.0058
184.93 -0.327356 -0.288417
219.766 3.74699 -1.3748
174.455 -0.0276235 -1.70848
215.449 0.0949361 -1.08199
172.244 -1.39009 0.839113
200.881 1.73427 2.81035
173.869 -0.60421 0.809857
199.123 -0.0900754 -0.845179
186.712 1.24125 0.847653
158.412 0.722022 1.39752
197.847 0.397496 0.127604
155.008 -3.37335 -2.92776
184.009 -4.13393 -1.79903
207.728 -1.69276 1.32894
208.983 -1.1629 1.84357
201.605 2.1522 1.36658
150.888 -2.15795 -2.3984
206.07 2.35887 0.077826
162.036 -1.3867 -1.48966
205.694 -2.0078 2.22605
184.268 -3.06698 -2.02974
187.533 0.686167 0.510809
198.947 1.73537 1.75209
179.893 -1.51513 -0.337998
195.184 -0.17055 -1.80236
225.517 -1.20776 1.19836
225.041 0.789671 0.918036
212.017 -1.96265 -1.0637
205.699 -0.7849 0.440374
178.94 -0.754004 2.745
190.009 2.28911 0.946433
223.038 2.5896 0.0767007
188.22 -1.15291 0.456126
216.067 3.2006 -0.251031
212.357 -1.818 -0.631765
180.261 0.44473 3.29687
208.375 -0.548621 -1.70905
166.239 3.25123 -0.516856
180.754 -0.711973 0.266653
217.846 1.66911 0.136737
201.351 0.870207 2.20808
157.338 -1.23123 -4.01718
107.019 0.663074 -1.32164
196.352 -2.10396 1.02673
153.888 -1.23766 -0.204122
137.494 -3.66811 -1.74444
143.99 -0.336875 -0.503687
171.99 -3.43396 -2.9517
168.103 2.81147 -0.475818
150.728 -0.156416 0.809892
165.382 -3.47993 -0.412008
199.67 -2.27641 -2.21383
226.315 4.92141 -0.845916
206.359 -0.407519 -0.850403
206.599 -3.15369 2.92388
202.552 1.0282 0.93198
135.495 0.0152348 0.00989848
221.367 -0.328914 -0.981489
171.513 3.24324 -2.33744
190.582 -0.229573 -2.46352
214.764 1.01425 0.631243
166.499 0.641068 -1.17545
168.831 -3.3889 3.26828
200.568 -0.0217541 0.163949
165.637 -2.26888 -3.17246
206.944 -0.609422 1.44279
147.518 -2.45166 -0.195266
221.464 0.65249 0.389804
192.956 0.858175 0.63571
218.324 0.177316 2.08686
196.065 -2.20607 2.34651
157.209 0.676303 -1.18693
221.954 0.948639 -1.52659
176.275 -3.10218 -2.75342
187.84 -0.347225 -1.16788
172.157 2.74166 -0.00824279
218.264 3.7909 -1.49627
195.43 -3.15002 1.32458
157.076 -0.0203933 -2.70029
195.909 1.23015 2.2796
157.892 -0.912143 0.216307
206.734 4.49585 0.279526
211.101 2.05273 -0.174008
214.817 2.07188 0.0374077
226.529 -0.439416 -3.51571
169.288 -2.09861 0.179794
162.368 1.28267 -2.1681
162.969 0.0648653 0.576192
209.607 1.10994 -1.58189
148.429 -1.45931 1.43409
202.187 1.83204 1.80878
157.016 -2.4492 -4.01676
215.295 1.89758 1.50979
199.081 -2.10669 4.13841
193.09 -0.167327 -2.61037
176.554 -2.0799 -0.218751
133.323 -2.11498 2.27343
181.333 -2.27683 1.344
205.776 -0.577443 3.63988
152.585 -2.27277 4.39423
187.147 2.70977 -1.36055
204.011 -2.27354 -1.90778
231.462 0.475217 -2.44334
158.944 -3.526 -2.68514
163.366 1.88072 -0.838054
199.818 0.0740481 -1.5004
226.609 0.309409 -0.0264305
179.795 0.366365 2.30722
197.147 -1.60585 -1.32782
190.368 1.69733 1.48442
178.029 1.89071 -1.93396
209.042 2.22745 -0.196724
216.445 1.20945 1.03181
218.047 1.71863 -1.21733
210.419 0.822684 -0.618863
172.879 -1.72914 -0.980733
200.492 0.902864 -0.528521
229.79 1.53431 0.639765
196.29 1.21844 2.27374
208.489 -0.872253 -2.75563
203.551 2.4047 -0.00838091
191.258 1.94752 -1.57242
195.766 -1.02466 2.03198
163.822 -1.76113 -2.94547
198.636 2.22825 -0.512487
202.505 0.66695 -0.365694
162.585 -2.02999 -1.52435
208.318 0.375103 -2.74576
207.628 1.97074 3.05971
214.633 1.82109 -1.22626
208.519 -0.206457 1.55405
210.871 -1.02647 0.284425
172.114 -2.91047 0.511665
205.702 0.515961 1.18768
198.205 -0.404107 -0.444688
169.819 0.651535 1.32095
216.488 -1.91382 -0.0348715
228.328 -0.21286 0.0996016
237.137 -0.757061 -1.04254
221.281 2.94649 1.37052
210.361 -1.78784 -0.0395037
232.831 0.0894846 -0.587552
228.106 1.63169 -0.705482
232.96 2.59557 0.223927
211.788 -2.38524 -0.770668
232.162 1.85324 0.256085
236.97 3.93678 -0.45137
232.426 -2.96337 1.43507
225.547 -1.29607 -0.991974
225.045 -0.0757385 1.24358
233.017 -1.62924 -0.291944
236.063 3.55915 -1.61886
219.707 -1.10324 -1.20928
229.877 1.02042 1.36356
242.707 -0.20119 1.03534
235.077 2.9816 2.31471
225.494 -0.698947 2.02566
232.493 -0.302233 -0.314619
212.222 0.661453 0.931833
227.819 -0.239842 1.2802
234.569 -0.117758 1.13818
198.09 -3.81888 -2.30683
210.243 -4.13275 -0.545562
230.167 -1.47375 -0.694623
241.938 0.518354 1.84113
220.641 1.33822 2.32876
230.376 -1.34214 -2.22943
230.53 2.86931 -0.592058
242.235 -1.69425 -0.0515218
235.314 -1.30849 2.99768
228.934 -1.15502 -0.329503
219.789 -1.08696 1.90348
234.802 0.17273 2.41563
228.408 -0.869738 -2.76026
226.386 1.19194 -0.958177
238.292 0.247326 1.11514
237.352 1.95267 0.988612
239.831 -0.924554 -0.440657
235.336 -1.84279 0.0618448
216.244 -1.33515 1.57052
231.633 2.79655 0.72856
224.48 0.776999 0.351101
228.948 -0.693507 1.43351
217.829 3.88865 1.313
226.44 0.38723 0.200284
224.208 -0.486729 2.07607
229.805 -0.549641 -1.71234
235.929 4.55657 -0.645767
231.68 0.229614 0.98005
231.712 0.783372 0.629776
228.627 0.337936 2.73997
240.405 -1.12907 -3.88886
234.796 1.55491 -1.69999
231.427 -1.04564 0.876816
200.796 -1.08464 0.142779
236.666 -2.49302 -2.02555
222.497 -0.188789 -0.266184
212.514 -3.25991 -1.92334
215.408 0.619555 0.383198
229.889 0.798511 1.58699
205.893 -1.6692 0.908415
217.185 -1.04639 -2.59851
239.837 3.29388 -0.492781
240.605 -0.310941 -0.631844
224.352 -1.07413 2.9299
232.137 0.854985 1.62668
238.015 1.17393 -0.413947
227.259 -1.35543 -1.54281
235.913 2.80445 -1.77725
211.691 0.430365 -3.5636
234.966 0.509669 0.946566
210.88 -0.224079 -1.22751
220.517 -4.12063 2.97377
237.953 1.1369 -0.422674
235.996 -2.11659 -3.06699
224.684 -0.621458 1.39848
190.706 -2.27041 0.727387
238.481 0.720403 -0.111538
241.333 0.0219324 0.733121
243.93 1.73229 1.77505
227.358 -2.77085 4.02043
193.32 1.59071 -1.3672
232.287 -0.227717 -1.16
234.717 -1.74313 -2.48449
225.542 -1.3866 -0.599316
229.206 1.49115 0.203156
236.149 4.11939 -0.355429
228.128 -0.961266 1.01989
239.748 1.16139 -1.99851
222.4 1.36325 2.14216
240.145 -1.09177 -0.0182822
221.529 2.51651 0.272291
230.867 0.776561 -0.138201
239.923 2.62362 1.13605
232.233 1.05287 -3.33777
225.574 -2.5389 0.616255
239.074 1.44364 -1.83106
205.143 -0.0472626 -0.0835482
236.436 1.21843 -0.319544
206.185 -1.77939 1.85708
237.085 -0.0229942 0.195558
223.06 -1.50597 -3.35964
217.673 1.26328 0.0331436
206.732 -3.46731 3.66327
240.485 -0.438683 -1.99478
238.687 -2.55318 1.25529
208.764 -0.874634 1.91408
198.03 -2.13433 0.849335
228.501 -0.438119 3.43104
230.046 -1.9845 4.50164
233.051 2.16564 0.609275
240.916 -1.68271 -2.62111
241.989 1.16647 -2.10232
230.78 -2.35912 -1.2916
226.226 0.267142 -1.50427
238.645 0.421332 -0.266926
225.311 -0.72781 -0.54029
234.647 0.100562 2.46122
232.046 -1.49255 -0.979395
223.205 1.29001 1.38982
226.525 1.05183 -0.182005
237.219 1.81512 -0.390784
244.061 -0.415932 1.12675
224.81 1.98272 0.500419
235.144 0.488467 -0.330252
223.237 -1.08966 -1.40338
223.628 0.462117 -0.330288
243.685 0.51439 0.478905
241.318 0.21798 2.26022
222.152 -0.574639 -1.35742
243.631 1.72018 0.818994
222.909 1.6803 -0.833705
228.388 -1.5558 1.04089
231.352 -2.37398 -1.74985
235.723 2.81523 -0.548112
229.533 -0.204368 -0.343926
232.344 -0.649531 -2.42129
237.959 -0.390928 -1.04965
237.842 1.43672 1.67752
241.533 1.1473 -1.06017
230.173 0.498093 0.634394
237.774 0.918656 -0.264646
210.285 -3.37598 1.50689
240.91 0.474372 1.08213
229.485 0.0880435 -0.90442
218.257 -0.0506949 -0.724305
190.584 -2.86012 1.0139
198.395 -0.239943 -0.0663266
178.427 -2.38 -1.85212
186.663 1.01607 0.673311
187.647 -2.21016 -0.066246
168.077 -1.6065 0.365078
192.304 2.11265 -1.17119
209.913 2.68171 1.77668
155.478 -1.98227 -3.34254
186.503 1.12731 -1.04073
216.112 4.08522 -0.800859
193.681 -3.50306 1.11339
182.231 -2.05073 0.113621
204.79 0.724824 0.702812
209.645 -1.10148 -0.762962
207.908 3.4817 -1.16091
189.457 -0.515098 -0.889823
225.68 1.82441 0.38892
220.378 -1.01286 1.75774
193.989 2.83141 2.22608
200.649 -0.44594 0.326521
208.23 -0.0955347 0.107037
193.349 2.07818 0.0994963
202.437 0.168903 1.97149
195.515 0.516156 0.108564
167.061 -3.69661 -2.68611
166.729 -3.66597 -0.945029
160.924 -2.36625 0.277011
216.199 0.0840567 1.89761
173.981 2.15433 0.600427
227.451 -1.68731 -2.04275
206.12 2.50774 0.579957
232.963 -0.233585 -1.04257
219.168 -2.89145 2.04047
211.734 -2.28251 -1.33375
212.597 -0.89228 1.40177
205.244 2.60712 2.35059
175.731 -2.62422 -2.45565
215.262 1.52687 -1.00177
222.887 1.42658 1.36963
214.535 0.73625 0.0252567
193.374 -1.40971 -0.860788
192.631 -2.48814 0.715817
199.206 -2.49108 3.16392
198.051 2.77212 1.625
207.368 1.22541 -0.355203
210.128 -0.905051 1.59738
200.275 3.35973 1.41032
212.501 -1.20621 -0.31588
156.28 0.0867067 3.50823
180.779 -1.6346 -2.22823
162.521 3.41842 -0.741472
216.06 -0.454459 0.625504
218.94 1.13554 1.61715
219.267 0.966606 1.9394
146.358 -2.45119 -3.89687
216.468 1.36582 -1.96886
222.835 -0.861496 -0.272354
196.595 -0.214917 -0.797565
229.354 -2.17833 -0.113202
175.609 -1.38156 -0.688816
182.144 -2.77519 -2.50724
209.924 1.79956 -0.498172
198.611 1.04385 0.549428
186.902 -3.62535 0.319628
215.222 -2.93685 -2.12748
209.348 4.32845 -0.496158
228.691 0.84841 -0.53335
177.07 -2.35968 2.99806
199.495 1.10765 1.61405
217.383 1.60489 -1.12226
200.498 -0.317886 -1.39955
202.168 3.10563 -1.33955
180.975 -0.337117 -1.47229
210.157 0.908256 0.493206
223.141 0.968057 -1.61942
182.67 -2.24839 3.50338
195.904 1.31136 -0.67338
218.127 -1.69634 -3.43993
190.415 -0.825388 1.10487
177.962 -2.48212 1.90917
224.035 1.87388 -0.331277
214.302 0.143917 0.446765
222.793 0.382851 1.73727
193.151 -2.1507 3.26797
226.8 1.71529 -1.79339
171.678 0.0174175 -1.55821
156.045 -2.37054 -3.17244
173.52 -0.189943 -2.33562
213.922 1.88352 0.02723
219.145 3.38887 -0.934425
195.893 -2.90367 1.26722
198.019 -0.282671 -2.435
205.067 2.43274 1.40315
185.892 -0.522716 -0.580137
221.906 4.87374 -0.704169
204.524 0.789866 -0.285583
219.044 0.912719 -0.147642
233.169 -0.0268949 -3.60701
170.006 -2.30952 0.244295
202.516 0.527528 -1.7169
190.287 -0.707132 -0.294439
223.162 1.65338 -0.80242
147.687 -1.26052 0.467175
227.851 0.498053 0.641349
154.085 -1.9035 -3.24952
225.846 1.6164 0.314159
172.935 -2.65843 3.51606
197.066 -1.51189 -2.30309
206.344 -1.87204 0.106769
181.73 -1.34207 3.00185
215.089 -0.742854 1.22652
199.854 -2.27525 3.53989
192.501 -1.33385 5.30566
200.647 3.1611 -1.79864
223.408 -1.89933 -2.33985
214.922 0.392555 -1.86801
164.361 -2.77195 -2.38871
204.77 2.19877 -1.09477
197.92 -1.10723 -1.454
209.066 -0.471306 0.107604
206.786 -0.00761101 2.37938
216.994 -2.1544 -0.931333
173.925 0.269157 1.20949
225.945 1.5316 -0.557748
214.16 1.43992 -0.852095
199.201 0.591374 0.889026
222.981 2.76044 -0.759447
206.982 -1.5806 -1.58446
194.038 -1.22074 -0.965252
207.824 0.252536 -0.761589
226.717 0.00426061 0.883683
221.24 0.293484 2.63338
224.142 -0.240414 -2.45582
218.179 2.43284 -0.219867
198.76 1.47315 -0.551391
200.769 -3.361 0.971203
210.515 -2.62919 -1.19776
210.123 3.74375 -1.61904
228.442 -0.604632 -0.485346
216.657 -2.15227 -1.63609
180.956 -0.891878 -2.79104
220.568 1.86452 1.54512
212.367 0.835698 -0.193102
197.279 0.521378 1.08387
212.24 0.493425 0.254497
153.515 -3.79278 1.1736
186.063 -1.52376 1.26566
215.521 -1.61709 -0.329457
200.946 -0.392903 0.1953
218.633 -1.68355 0.936906
226.338 -0.727732 -0.438826
227.057 -0.629936 -1.1355
235.689 0.210902 0.847152
190.758 -2.63698 0.270587
243.284 0.74442 0.0619886
220.864 1.47845 -1.22452
236.333 3.79093 1.19567
173.742 -1.057 -3.43055
197.054 1.58789 0.0672302
235.179 1.99712 0.307725
242.054 -1.88248 1.93887
197.699 -1.0236 -0.387772
230.231 0.908474 1.03964
220.543 -0.295064 -0.513139
232.444 4.07594 -1.45425
209.651 -0.598978 -1.67444
235.157 0.627435 -0.0150463
226.914 -1.88668 0.578541
240.745 3.24662 2.45795
227.201 0.0925364 1.91239
220.629 0.0286107 -0.210679
222.888 1.54813 2.02959
227.326 -0.984789 1.83749
232.532 -0.665241 0.498948
187.566 -3.10801 -2.06112
218.134 -4.12364 -1.35875
210.009 -3.43154 0.466455
244.249 -0.52618 1.73664
224.412 1.57441 2.04799
227.587 -2.15686 -1.51056
243.628 1.7004 0.0548712
233.458 -1.22968 0.366299
227.271 -1.45913 2.90304
220.18 -2.20815 -2.18804
225.213 0.672209 1.31301
237.25 1.95872 1.51147
236.877 -0.606253 -0.838327
223.238 0.16015 -1.3574
241.636 0.758512 1.461
243.7 0.819664 0.766196
233.052 -1.16449 -0.28604
243.638 -1.45465 -0.194747
210.729 -1.83916 1.18453
237.792 2.09789 0.186853
238.526 2.72748 1.10694
236.875 -0.421536 0.381649
210.511 3.81726 1.73997
226.947 -1.26339 0.35744
203.309 -0.361802 2.37299
205.892 0.31775 -1.85404
211.732 4.17079 0.146798
231.352 0.116187 0.185004
237.199 1.78906 -0.415525
214.71 0.398902 1.49176
219.223 -0.569739 -2.40281
236.323 2.32272 -1.69498
234.836 -0.0929397 0.6048
208.59 -0.344124 -0.236425
231.3 -2.30554 -0.702098
218.507 0.548646 -0.831434
228.221 -3.22936 -0.183044
233.508 0.796777 -0.0394502
218.107 0.600187 1.14674
208.564 -2.04496 -0.311039
215.006 -2.77395 -1.97588
223.101 3.51803 -1.57644
238.769 1.1146 -1.08191
232.162 -1.47793 2.94779
232.364 1.52144 0.728531
218.67 1.00415 -0.378041
209.306 -0.971571 -0.530988
224.235 3.16943 -0.647826
226.605 0.499695 -1.61149
239.021 0.978477 -0.36621
239.681 -0.000759946 -0.735112
219.221 -2.56257 4.22387
232.196 -0.329309 0.529149
231.912 -0.836683 -2.23468
212.066 -0.672959 1.58294
196.274 -2.58995 0.638095
235.993 0.939881 -0.577866
244.651 -0.44534 0.647373
238.266 0.714266 2.53399
216.599 -0.799513 3.5133
234.804 0.989963 -1.16488
218.054 0.667667 0.226869
172.409 -3.67763 -2.55976
213.464 -1.11779 -0.887604
221.995 1.81263 0.654455
233.75 4.17225 -1.68883
237.824 -2.19439 1.3375
221.945 -0.193866 -1.89563
233.398 1.06908 1.19983
231.298 0.0343887 0.550214
233.574 2.96446 1.14927
217.036 1.2837 -0.391831
234.804 2.00506 0.515732
240.604 0.372565 -3.53733
189.591 -4.2309 0.200729
235.4 1.46874 -1.40852
195.35 -0.688158 -0.0744385
236.005 2.02759 -0.177902
182.762 -1.41074 -0.265102
229.194 0.0675793 1.3099
174.664 -2.42466 -3.25221
236.79 1.20126 -0.0434248
214.445 -2.56917 4.31064
241.173 0.788227 -1.97005
216.797 -2.32549 0.213892
181.8 -1.79392 2.26442
172.347 -1.55606 0.856519
237.561 -0.569825 4.32997
202.158 -1.91026 4.21745
235.924 3.52 -1.07204
226.317 -1.52513 -1.34124
237.083 1.12303 -1.35978
229.264 -1.81936 -1.64531
225.404 1.69805 -2.17063
226.483 0.822366 -2.04932
208.228 -1.66184 -0.0780005
238.136 -0.0288526 1.93829
229.506 -1.35714 -1.13824
224.686 1.31493 1.20604
229.764 1.30485 -1.2474
226.475 1.82448 0.175737
233.369 -0.813746 0.287383
235.843 1.73688 1.03845
228.904 0.911472 -0.595493
237.626 0.56465 0.0935208
239.82 0.493671 -1.86143
232.928 1.69682 0.326832
229.035 1.61272 1.35538
222.729 -0.297625 -2.26201
238.56 3.57739 -0.616404
183.998 1.033 -1.68128
179.304 -1.8971 1.01079
233.93 -2.09554 -1.99148
235.214 2.17781 -0.372548
220.043 0.986265 -0.875741
222.258 -0.769614 -1.59687
227.955 0.453822 -1.05367
240.307 0.579067 1.02733
221.432 1.28824 0.18164
236.656 1.44634 2.33906
233.797 -0.0742425 1.11038
191.106 -3.86805 2.214
214.316 -0.186479 1.42272
235.463 -1.21048 -0.545396
228.94 0.702489 0.621297
214.934 -1.74135 0.713085
215.781 -0.0749845 -0.0941842
236.28 -0.352979 -1.23879
222.628 1.14568 -0.357598
212.735 -1.6485 1.0317
218.796 -1.20541 0.858975
205.406 0.890694 -0.915734
231.619 1.80349 0.810958
184.149 -0.704606 -3.17135
200.841 2.51018 -0.605324
237.731 1.69242 -0.245745
234.781 -1.62331 2.01702
205.62 -0.662024 -0.195013
220.861 -0.233213 1.05084
218.923 -0.0094011 -0.678653
220.715 3.5608 -1.64171
193.534 0.113253 -1.45514
227.671 1.37324 1.36578
210.483 -2.32857 1.00712
230.602 2.41406 2.22583
197.134 0.392837 0.609443
233.137 -1.77535 0.616039
216.872 0.83301 0.405128
226.805 -0.368212 2.15958
231.947 0.438584 0.604531
156.975 -4.19384 -2.63725
216.293 -3.89202 -1.12116
193.012 -1.82782 0.118174
237.475 -0.193408 1.79753
206.212 2.69043 1.05241
226.05 -2.58765 -1.62151
216.351 2.87217 0.339448
231.052 -1.1004 -0.171689
238.614 -0.93324 1.87579
210.774 -2.29278 -2.19006
217.11 0.135351 0.815823
221.965 2.42019 1.41954
231.642 0.227644 -0.814153
222.524 1.28723 -2.33679
230.209 0.510334 1.33116
229.202 1.21537 0.530743
223.841 -0.681633 -0.737717
235.71 -2.1063 0.703269
221.8 -0.809292 3.15624
230.746 2.17177 1.89761
238.594 1.8691 0.716872
239.305 -0.161054 1.26721
218.119 3.39975 0.321569
223.207 -0.263859 0.220343
186.326 -1.51003 1.99597
221.73 -1.33873 -1.17861
206.043 4.39721 0.460108
242.437 0.0752833 0.705591
240.772 0.566199 -0.215834
215.544 1.32959 0.753645
150.502 -1.97442 -4.00445
217.086 1.12412 -1.33477
234.521 -0.980791 -0.476042
188.32 -0.484026 -0.685449
172.431 -3.59787 -1.8357
211.613 -1.54252 0.0755112
186.617 -2.83728 -3.06306
188.257 2.22578 0.163424
209.425 0.624782 0.838965
200.483 -2.47794 -0.00918205
211.316 -1.87986 -1.62173
231 4.68342 -1.66473
225.436 1.69536 -1.02441
217.101 -2.53944 2.70928
236.457 1.31369 1.13629
220.474 1.94371 0.474323
231.041 -1.05905 -0.933148
228.347 2.35054 -0.582049
225.794 1.11044 -2.76606
225.398 0.848615 0.842782
232.226 0.51201 -1.36859
183.151 -0.891422 3.49715
233.648 -0.777364 0.338744
218.186 -1.81784 -2.56788
222.58 -0.988954 0.785516
189.03 -2.34714 -0.00754063
229.131 0.535864 1.40065
237.026 -0.121279 1.31818
236.196 -0.338222 1.44996
220.55 -2.4202 3.27506
233.576 0.958006 -1.77901
221.012 0.783058 -0.899674
228.654 -1.11168 -2.24437
176.455 -1.11268 -1.79984
200.427 2.36474 -0.683518
236.838 2.95878 -0.995236
229.269 -0.916989 1.05428
226.405 0.76761 -3.05806
226.799 1.02322 1.23894
227.17 -1.42331 0.271935
219.375 4.053 -0.0514858
215.86 1.59338 0.232571
232.857 3.35827 -0.192296
238.793 0.459683 -3.28069
196.99 -3.82162 -0.0322446


==> latex_data/vae/mnist/pca/pos_jbda-n-ifgsm-aug.txt <==
-153.451 0.183905 -1.59358
-153.253 0.750513 -1.04782
-153.575 -0.541386 -1.66734
-153.017 1.25707 1.13138
-152.517 -0.940326 0.772121
-154.443 1.0304 -1.12362
-153.321 -1.35175 1.11089
-155.548 -0.0262749 1.75048
-156.019 0.399427 -1.49279
-153.579 2.19116 1.9903
-155.913 0.885881 1.86966
-154.277 -0.263303 1.01637
-154.853 -0.557366 2.06927
-153.828 -0.475308 2.83531
-152.788 -0.924773 -1.49533
-155.448 1.362 -1.09239
-154.216 0.382815 -1.67144
-154.711 1.78137 -1.21525
-152.554 -0.48214 -0.711647
-155.708 -0.139674 -1.79248
-152.982 0.190453 -0.390571
-154.602 -0.393216 1.60262
-154.789 0.792493 0.371442
-154.006 -0.583304 -0.389275
-152.763 -0.06232 -1.05601
-152.584 -1.56328 -0.0453689
-154.305 0.17781 1.14839
-155.265 -1.18293 -1.45547
-153.417 -0.0446486 -0.204369
-155.167 0.377632 -0.74555
-155.195 0.303224 -0.210967
-155.57 -0.578167 -0.365518
-153.881 -1.89218 0.308842
-154.125 0.584331 -1.40661
-154.318 -2.32719 -1.01487
-152.485 -0.663461 -1.05561
-155.264 -0.313752 1.13231
-154.304 1.48644 -1.27566
-153.2 -1.51381 -1.15495
-153.852 -0.717432 -0.339032
-152.716 1.42391 -1.83587
-154.165 0.0198339 -0.818954
-153.815 -1.46881 1.07964
-153.988 -1.41265 -0.530362
-152.722 0.00306351 1.45052
-153.915 -1.25327 -0.0393759
-154.461 2.56222 2.41659
-154.496 -1.20545 0.678448
-153.184 0.0774186 0.305692
-155.028 0.0227661 0.51142
127.933 2.36686 -0.0116121
156.083 0.87309 -0.0874714
194.601 1.07812 -2.11582
164.854 -1.79115 -0.0507835
233.474 1.92713 -0.794986
143.944 0.895942 1.42986
190.768 -0.918921 -1.55602
216.25 -2.2841 0.0932161
124.554 1.65766 -2.15782
188.616 -0.235719 -0.809393
188.997 -2.44875 -0.495363
189.561 1.23447 0.656714
77.9914 0.925623 -0.659004
118.511 -0.568311 2.4637
184.902 1.43473 0.481713
209.038 -1.87383 -0.779804
206.947 1.20036 -0.469347
146.141 -0.62921 -0.367347
185.269 0.828712 1.51562
210.579 -2.79352 0.528076
117.083 -0.347357 0.615833
176.095 1.06274 0.798982
183.94 -1.14833 1.35886
203.554 0.404197 3.07477
151.473 -0.184225 1.32821
180.996 3.67092 -0.654597
149.473 4.23265 -1.25545
186.802 1.48838 1.37976
196.835 0.54393 1.2871
171.068 -1.29698 0.611245
161.033 1.59579 -1.0954
198.947 -2.76567 -0.270204
172.098 0.76292 1.2022
171.004 0.351259 2.26627
143.134 2.85673 -0.328421
152.548 0.0486238 0.937073
205.265 -3.63005 0.123752
190.899 0.859908 -1.37977
162.646 -1.1984 -1.35578
216.066 -0.46754 0.389347
189.665 -1.4312 -0.0364174
143.351 0.963838 -0.490702
229.631 0.443297 1.77084
128.379 0.666944 1.45124
94.355 -2.6589 0.16417
203.288 -1.24948 1.34959
143.841 0.0939204 0.141698
168.808 -4.01094 0.655867
121.948 0.320918 -0.61987
148.324 0.663325 2.45239
181.363 1.09307 -0.185923
91.5561 -3.0992 -1.40692
161.868 1.27654 -0.13054
157.447 0.365027 0.95565
64.0082 -0.0575308 1.29687
163.706 1.91788 -3.64823
202.329 -1.36854 -1.53554
174.296 1.2209 0.990343
207.245 1.52874 -0.942646
173.631 2.61548 -0.492634
214.874 0.516366 -2.48027
176.35 2.64091 -1.343
130.224 -1.89815 0.346474
168.622 -0.4307 0.105742
219.105 1.67784 -0.391795
119.63 2.37997 -1.16446
198.121 -3.01475 1.3683
150.975 -1.55608 -2.253
184.925 0.935991 1.52051
196.43 -2.08427 1.65748
155.982 -1.54661 -0.655326
171.476 1.02204 -2.79114
120.737 -2.04741 -1.44727
118.109 0.619932 -3.40306
172.385 -1.5099 0.0153337
174.339 0.0927504 -1.73951
181.449 2.17554 3.57025
176.603 -1.20437 1.06125
179.368 2.60229 -2.29092
160.509 0.554625 1.26145
217.228 2.73746 0.340824
170.952 -0.110649 0.484011
162.563 -0.190024 0.8285
157.024 -0.79038 1.95178
164.842 1.56626 3.22677
176.779 0.00845109 -1.49177
167.342 0.990156 -0.918547
180.751 1.90261 -1.53935
160.382 1.05259 -1.94234
171.098 -2.74172 -1.02809
209.075 -3.23063 -1.39099
188.658 0.544819 0.497331
144.278 0.177604 -3.36277
181.491 -2.03885 1.04536
170.239 1.15263 1.47905
199.754 -2.98948 0.254669
139.799 -0.638863 -0.268946
198.781 -2.45727 0.486952
221.988 0.351536 -3.8616
179.399 2.7708 1.22189
96.8635 0.25912 -2.79278
183.873 0.581502 -0.569407
169.93 -1.67717 -2.38088
183.592 1.00119 0.987739
179.916 0.142276 2.39612
192.664 1.86251 -1.76245
117.769 -1.23837 0.740684
190.142 1.01178 2.15223
190.773 0.414618 -2.48237
148.423 2.93906 1.29295
101.662 1.27239 2.01471
136.094 1.56911 1.41039
205.853 1.92852 2.01673
169.318 0.379916 3.84364
194.896 -1.41902 -1.33376
172.726 1.72902 -1.43788
203.98 -0.518145 -2.40227
200.019 2.99354 -1.6717
212.788 -1.25154 -1.57824
111.943 -0.505197 -1.29248
180.883 1.0828 0.607337
189.859 -0.186321 1.87758
211.919 1.76173 -0.458619
172.322 -1.50661 1.33871
145.273 -0.0464384 -0.594362
190.899 -1.94347 0.661614
185.12 -1.2135 0.240934
179.678 -1.18616 -0.0152942
161.639 0.983837 -1.45079
156.329 -0.443232 0.25782
156.266 0.778618 -0.954622
188.406 -0.904833 1.21858
210.362 -1.81237 0.653505
214.243 1.19683 -1.52774
214.042 -1.96262 -0.187321
68.5205 -0.672002 -1.59279
-42.0901 1.32101 0.939907
122.567 2.69763 0.0707111
209.841 -2.92268 -0.700927
195.468 -0.173165 0.265346
161.917 2.25973 -1.65256
216.691 0.680745 -1.88433
221.588 -2.21336 1.13737
141.01 -1.80146 -0.317174
120.457 0.235397 0.807172
207.474 0.103867 -0.53351
199.114 1.97085 0.681223
135.483 -1.0078 0.475121
201.092 1.25766 0.182269
137.255 -0.625616 -0.627998
184.95 1.28942 -0.184789
211.704 0.535356 1.14033
217.887 1.53612 -2.02413
191.621 -2.50102 -0.932753
213.24 2.01079 -0.828931
206.032 0.202354 1.69589
204.712 -0.992029 -0.0154518
195.609 -1.05426 1.07876
152.624 1.29403 -1.99932
177.356 -1.09118 -0.857907
177.82 -2.47239 -0.892816
216.443 2.70743 0.756973
157.859 -0.118646 -1.29903
226.218 0.739363 1.41948
234.877 0.735195 0.947904
228.703 -2.59111 -1.52503
181.843 0.439636 -1.1495
227.692 -1.26521 -0.301547
211.642 2.12269 -0.055657
239.013 -1.87226 0.653989
177.34 0.306518 0.819371
201.416 1.59957 0.434319
202.511 -1.31599 0.137025
225.86 0.945246 3.69749
232.401 -0.0234629 0.818954
219.612 2.93162 -1.57483
197.591 3.21265 -0.44025
212.77 1.8974 0.249075
223.671 -0.0579793 1.43862
233.814 -2.49312 -0.000354424
221.168 2.41628 -2.18414
165.75 -2.51778 0.523468
230.144 1.56137 1.45808
223.215 2.07603 2.46272
178.377 3.03579 -1.24018
223.143 0.12481 0.784749
219.921 -2.39675 0.912299
217.342 0.40046 -0.832687
180.957 -0.148905 -2.36646
243.533 -0.181644 1.05032
239.146 -0.162254 1.99701
185.106 0.276881 -0.84177
160.254 2.48555 2.15785
170.888 1.01315 1.51623
142.738 -2.6542 0.700431
215.994 -1.38084 0.185256
211.233 0.00159052 1.03906
212.293 -2.82873 -1.14755
166.69 2.05872 0.408841
194.753 -0.690057 3.16289
202.782 1.16038 -1.0007
162.859 -3.42008 -2.01898
178.994 0.187085 -1.97208
219.717 0.0136295 -0.0809258
218.315 -2.21869 1.13868
215.185 1.81534 -3.11087
222.77 -1.14164 -1.593
203.319 1.16239 0.676953
196.572 -0.175767 -1.95939
215.249 2.8267 0.0655731
223.704 0.600712 -0.711294
204.693 3.40004 -1.42338
170.448 -1.67492 -0.654341
223.959 -0.620139 1.50726
226.523 2.16798 0.567588
186.816 2.28882 -1.48082
235.761 -4.10906 -0.832931
204.404 -0.537549 -2.19597
227.509 1.90788 1.68675
202.357 -0.665037 2.12907
230.931 -1.25904 -0.305372
159.929 0.372693 -2.35741
175.582 -2.14351 -2.22959
125.178 -0.374492 -2.23317
205.163 -1.57242 0.00995222
163.623 -0.961025 -1.51162
118.935 2.38311 1.43224
222.174 -0.551286 1.08383
161.37 2.03024 -2.23773
27.1316 0.158199 0.826673
204.748 2.6967 0.521976
215.021 -0.0994159 -0.0626505
234.934 -0.311378 1.25398
193.36 0.511342 2.37831
224.524 1.43134 2.79017
227.921 -1.25521 -1.65912
242.874 -0.934111 -2.83162
199.858 1.37453 -1.89438
184.072 1.21318 -2.21624
235.847 -1.15554 -0.245361
172.711 -3.2845 -3.02685
214.322 1.55778 0.138722
169.616 0.94374 -2.05756
225.9 -1.72279 1.23874
194.983 0.971269 1.55058
232.558 -4.31229 0.0271638
219.984 -0.819829 -0.047932
217.69 -1.92521 -0.639494
222.172 0.728778 -3.19533
234.5 0.683886 0.820181
155.098 0.320821 -2.15246
205.24 0.718914 0.302442
178.639 -1.43762 -1.21329
222.8 1.91091 1.36213
203.152 0.49638 2.08727
237.44 1.05279 -1.5885
162.536 -1.7513 1.13297
191.088 0.858379 2.42832
222.635 0.290974 -2.11696
226.004 1.42789 0.863583
113.374 1.86197 2.46529
228.616 1.36795 1.0437
194.495 1.65813 2.70146
195.737 0.299706 3.83585
214.902 -2.31501 -1.73021
198.854 1.86552 -2.54426
199.747 -0.447993 -1.70843
210.552 1.96287 -0.982037
187.287 -1.31587 -0.148407
217.279 0.657112 -1.25765
215.879 -0.600089 -0.304858
205.785 -0.530766 3.55175
170.078 1.88848 0.101074
233.08 -0.51357 0.666869
218.183 -1.35058 -1.48925
197.007 -2.0369 -0.199552
226.264 -0.843172 0.722732
222.992 -0.901476 0.0750296
225.98 -1.41758 -0.189408
209.015 0.229401 0.977019
235.743 0.420709 -0.726962
203.623 -0.554004 0.0414297
214.614 -1.67198 2.59134
193.481 1.82416 -1.78644
71.2047 -3.05641 -0.0823115
-121.915 -0.530709 -2.11806
86.5091 2.56549 0.915121
201.915 3.08629 0.0415768
232.075 -2.47861 -1.27021
220.762 -1.16106 -0.644392
190.428 1.8537 -0.594694
241.337 0.14072 -1.56796
224.687 -1.30807 1.38297
202.79 -2.29746 0.202465
230.43 -1.76233 1.28469
193.612 -0.536503 1.51708
199.052 2.88305 1.72773
157.599 -1.10147 0.651984
204.34 1.01489 -0.03741
196.827 0.626585 0.429963
228.392 0.831638 -0.412726
225.688 1.11919 -1.13938
245.117 1.28432 -0.839233
220.253 -1.65427 -2.02467
244.678 1.8218 -2.12091
214.741 0.550774 0.591361
228.896 -1.40943 -1.3882
241.679 -1.32298 0.053634
222.7 1.97508 -1.96245
239.597 -1.17807 -0.579808
217.507 -2.54522 -0.624141
243.363 1.71662 0.982801
186.351 1.05191 -0.755385
226.09 -1.137 1.21398
241.566 0.816967 0.899935
245.037 -1.87844 -0.646429
221.578 2.00845 0.0653186
230.283 -0.188156 0.702418
242.234 0.725725 1.87896
243.97 -3.13928 -0.469501
208.854 -0.327009 0.107353
231.625 0.833983 -0.282009
233.211 -1.40499 0.983891
236.331 0.103131 2.94296
233.682 -0.0883989 0.320882
237.478 2.56707 -0.424359
216.329 4.1734 -0.717483
229.506 2.12652 0.407877
238.682 0.318332 0.792713
244.275 -0.940906 0.175537
241.264 1.57689 -2.27024
235.042 -2.87367 -1.35942
231.364 1.55341 0.169853
239.844 0.198921 2.45533
221.426 1.30691 -1.45648
229.855 0.744561 1.5774
238.47 -1.8606 0.469074
239.646 0.89423 0.471356
239.429 0.0649048 -1.78411
235.853 -0.795019 1.51494
226.783 -1.04128 1.70124
211.183 0.662854 0.619036
236.068 0.771066 1.75659
201.683 0.52983 0.740108
178.173 -2.88475 0.0322633
224.3 -1.96849 1.24863
215.085 0.776648 0.855783
234.347 -3.81007 -0.253613
204.895 0.97725 0.592375
217.915 -0.178278 2.90101
234.848 1.28963 -1.13936
177.591 -3.47518 -1.48989
223.689 -0.327738 0.456514
235.185 1.06527 0.77926
229.627 -1.05221 0.825462
238.209 0.914004 -2.58831
241.317 -1.39485 -1.91852
235.595 0.636044 0.521772
246.322 0.329712 -1.1197
245.071 2.59925 -0.823641
240.121 0.612158 -2.41486
237.988 3.42358 -1.13538
234.471 -1.74781 -1.11597
232.699 -0.915191 0.411203
247.925 1.99388 -1.04768
225.34 2.42008 -0.725767
244.98 -3.45336 0.812811
240.921 -0.815071 -0.714835
244.05 -0.379833 1.28223
242.977 -0.208836 1.32335
245.038 -0.655269 0.385904
202.913 0.711005 -2.36628
216.893 -2.5777 -1.46811
175.809 1.09387 -3.07279
232.757 -1.99655 0.770041
214.87 -0.133484 -2.37615
218.758 1.15059 2.49884
238.211 -1.27076 1.30242
223.199 2.56922 -1.31567
176.355 -0.180112 1.07647
246.989 2.50148 -0.0533596
238.981 -0.47025 0.815185
242.184 -2.00774 1.26085
231.097 0.0687333 2.25569
239.192 0.704558 2.10929
246.543 -0.859686 -2.14545
235.378 0.638272 -1.17229
240.213 2.52784 -0.0884639
208.498 1.69883 -2.41178
237.29 -1.2674 0.405177
233.835 -2.24192 -1.14433
236.992 1.06627 1.06176
214.923 0.231547 -2.01256
238.482 -1.92578 -0.3475
240.254 0.942199 1.40754
240.422 -3.3863 -0.306294
222.621 0.358833 -0.613523
240.852 -1.12072 0.292646
241.048 -0.441459 -1.7038
242.892 0.369536 0.887317
205.071 -1.31611 -2.20699
241.559 0.59396 0.169343
241.065 -1.90132 -0.347796
239.597 0.968079 1.79472
220.45 0.155793 1.30266
244.44 2.08647 -1.70078
205.113 -0.805514 1.2552
228.568 0.714658 1.42681
242.129 1.17429 -2.55724
232.185 4.12141 0.91196
133.988 0.721709 2.13778
238.529 0.721205 1.28576
242.876 -0.983023 0.819178
233.7 0.461014 3.68985
240.394 -1.61442 -1.04312
234.294 2.80349 -0.603257
239.848 -1.50781 -1.58859
238.326 2.20456 -1.3368
240.777 -0.296587 -0.859241
227.427 -0.629503 -1.36198
226.206 -0.899065 0.782348
221.317 -0.883161 1.78902
221.887 1.32055 0.522919
233.41 -1.2352 2.68925
231.17 -1.24349 0.380894
233.168 -1.7789 -0.278701
236.739 -1.68354 0.27953
232.854 -2.01346 0.0432634
227.664 0.652081 0.114829
210.426 -0.687232 -0.741114
233.597 0.808656 0.744196
237.793 -1.47974 0.144808
247.139 -1.42052 1.25238
241.498 0.299261 -1.71869
230.212 -2.96568 0.415396
116.328 -0.587327 -2.45231
111.605 1.44291 1.04237
208.712 1.99375 -0.717643
243.342 -1.28228 0.207433
238.415 -0.414545 0.396107
235.703 0.999377 -1.04943
245.668 -0.178084 -2.20953
243.866 -1.9311 -0.0962176
219.011 -1.19859 -0.410104
236.016 -0.503867 2.59962
241.14 -0.426343 0.581065
233.714 3.58565 1.15708
212.521 -1.02463 0.755463
239.376 2.19215 0.075922
223.851 -0.258798 -1.08281
197.6 1.22969 -0.163737
181.999 0.507775 0.0194691
223.924 2.24553 -0.54676
231.088 -1.17705 0.0644848
231.563 2.26059 -0.604853
219.918 -0.381003 1.2035
219.238 -1.26194 -1.10481
214.498 -2.69753 0.906415
225.198 1.54724 -2.01401
229.626 -1.4232 -1.14606
199.135 -3.25841 -0.741456
228.378 0.530229 1.75886
193.517 0.230411 -0.968195
190.285 -0.366904 1.97273
227.665 1.07024 1.26804
207.799 -3.79594 -2.08504
198.541 0.57124 -0.253734
240.442 -1.27571 2.16608
206.592 0.886385 1.35469
223.933 -3.23653 1.81862
207.739 -0.461112 1.56023
236.95 0.0748985 -0.489036
195.99 -0.746785 -0.576251
231.869 -0.401663 1.46267
191.458 0.246501 0.574875
215.928 2.74795 -0.610419
216.486 4.29303 -1.4978
191.011 2.35299 1.24723
235.833 -0.721832 2.16974
232.491 -1.99141 2.57676
221.047 2.12076 -2.3368
209.747 -2.77052 -0.459109
210.233 0.230743 0.566595
205.864 0.549423 1.0944
220.71 2.32864 -2.43666
204.184 -1.33111 1.5885
198.392 -2.99442 1.08006
223.451 0.884404 0.074376
175.335 0.139058 -2.06425
233.759 -0.96804 0.68421
218.431 -0.640189 0.765357
204.096 0.702951 -0.138423
208.047 1.87454 2.15706
235.987 0.209149 1.82487
186.405 -2.19899 -0.12026
217.015 -0.896926 0.813066
203.481 -1.19131 0.537605
202.893 -2.17689 -0.8862
204.029 0.236004 0.898478
226.289 0.0467819 3.61978
213.534 1.38612 -1.60712
221.941 -3.37622 -0.321206
229.925 1.39972 0.635527
227.556 -0.710569 0.66795
221.17 -0.735265 -0.0608866
211.891 2.01124 -2.11694
228.193 -1.06798 -1.93182
218.946 1.41225 1.25585
230.368 1.12958 -0.773926
222.045 3.78955 0.133336
228.27 -0.0319987 -1.83619
155.218 2.40717 -2.25659
208.597 -1.74374 -1.21173
231.444 -1.94924 -0.00666018
228.672 1.8811 -0.448655
205.453 2.66574 -1.47152
203.524 -4.0031 -0.991194
222.623 -0.440974 -0.56507
214.481 2.48977 1.93564
216.887 -1.2581 1.65634
223.572 -0.577737 -0.099117
175.616 0.769773 -2.33095
193.21 -2.13873 -1.06863
178.408 0.0104018 -2.90354
205.206 -1.2912 0.495401
208.52 -1.07366 -0.0716871
209.615 1.36223 1.21982
206.079 -1.02825 0.359056
231.723 2.74574 -2.45127
142.882 0.3631 0.961739
202.676 2.05401 0.459035
193.841 0.110608 0.087485
202.605 -0.677768 0.716803
211.702 -0.797874 2.01352
218.367 2.97809 3.28648
207.069 -0.154093 -2.31227
208.318 -0.0461168 -2.04367
227.777 2.71734 -2.10225
214.369 0.689337 -2.10832
222.225 -1.21461 -0.248954
201.218 -2.27542 -0.417454
209.893 1.07708 0.175874
202.453 0.164879 -2.79779
223.149 -1.20623 1.58413
104.249 0.168634 0.647044
190.545 -2.90971 -0.424834
226.93 1.00536 0.761453
215.934 -2.60934 -1.25747
207.234 -0.0882589 -3.02465
232.834 1.72909 0.785916
204.731 -0.742502 -1.18607
219.473 0.265953 -0.999951
182.126 -0.968514 -0.878823
235.088 0.97826 1.09147
219.91 -1.95654 1.4132
219.597 1.48065 -1.02844
181.701 -1.49919 0.903872
206.9 1.11852 2.032
211.85 1.15887 -1.62243
216.212 1.59351 0.772851
194.579 1.99998 2.10396
191.556 1.24571 0.770957
211.514 0.810755 1.66938
193.391 1.29103 2.54692
213.035 -2.53961 -1.0066
185.416 2.31408 -1.78396
206.992 -0.883544 -1.85515
228.153 2.75 -1.88433
207.01 -0.736154 -1.59391
178.424 1.0531 -1.75454
230.947 -1.32793 0.92312
209.006 0.190783 2.82822
235.742 1.41216 -0.471983
216.985 -1.93227 0.868495
225.776 -0.531582 -0.255961
197.029 -1.63615 1.05509
227.3 1.12412 1.0462
234.623 -1.42617 1.03511
232.492 -0.65531 -0.111631
178.813 -0.819645 0.0829108
214.453 0.440607 -0.124568
212.464 -0.44713 1.22809
211.112 -1.62149 2.08622
223.211 0.965642 -1.73623
176.202 -2.42853 -0.267301
-152.774 -0.388436 -1.19069
196.715 1.88157 0.0935531
227.342 2.12199 -1.06874
202.569 -2.97835 -1.35391
213.274 -1.33224 -0.312959
219.386 0.773132 -0.247794
238.852 0.570737 -1.34905
209.542 -2.01006 1.76611
190.573 -1.90707 -0.634196
220.237 -1.64854 1.71958
188.872 -0.0396327 1.15524
197.796 2.7954 2.07542
202.832 -0.251682 1.81423
217.478 0.837906 -0.430651
209.367 -0.307457 0.108069
193.278 1.37525 0.217244
211.484 0.441488 0.185098
242.365 0.504566 -1.38094
229.725 -1.46583 -0.832263
243.281 1.9636 -0.323006
218.139 2.81881e-05 0.434138
225.038 -1.34352 -0.857125
241.131 -1.49085 0.641497
233.226 0.944246 -1.46941
218.49 -2.31597 -0.595762
232.146 -2.7693 -0.535512
217.45 1.51612 0.766563
189.055 1.09039 -0.0763333
166.661 -0.0611725 1.75774
233.939 0.835786 0.418128
240.541 -1.67496 0.15442
232.942 1.84078 -0.0547785
226.035 -0.343984 0.374198
233.035 0.974707 0.710513
242.104 -2.91395 -0.453523
224.536 -1.02667 -0.0492551
232.06 -0.54762 -0.450501
227.569 -2.27451 0.895885
242.256 0.213225 2.27888
197.547 0.0360624 0.592247
237.941 3.52374 0.32864
200.027 4.52656 -0.512046
217.771 1.84738 0.41127
228.594 -1.9156 0.738453
236.037 -2.29442 0.418854
240.269 2.28989 -1.98988
223.371 -2.33611 0.19053
237.53 2.35046 0.242587
219.987 1.23734 1.46868
226.492 1.6222 -2.17023
189.073 0.727617 1.24455
205.505 -2.65809 0.0336872
239.662 0.96733 0.205246
190.786 -0.243646 -1.88405
243.117 -1.58787 1.32069
222.93 -0.57124 1.51738
211.575 0.210701 -0.371851
233.223 1.45691 1.28022
228.922 2.41982 0.818332
181.756 -2.23909 -0.0715939
241.298 -1.33847 0.772273
208.56 -0.537919 0.83206
232.404 -1.96412 1.60659
200.069 0.559124 0.0657288
233.905 0.928673 3.26027
226.1 0.382478 -1.08933
213.222 -3.43251 -1.1061
232.489 0.203433 -0.686212
218.381 0.320777 0.765381
220.662 -1.02703 1.21146
231.931 1.61215 -3.43113
215.74 -1.13321 -0.974575
228.233 -0.0307517 0.914003
240.582 0.732681 -1.72854
230.61 2.61568 0.581622
242.888 0.609042 -1.01317
221.174 3.29513 -1.09235
222.778 -1.25534 0.166852
232.847 -0.0737245 0.724905
236.284 1.8265 -0.262158
224.576 2.20371 -1.82641
237.501 -1.62998 0.0815617
237.007 -0.29033 -0.586491
210.338 1.44981 1.09384
224.84 -1.61739 1.65858
212.359 -0.091885 -0.0680239
197.445 0.455085 -1.55434
197.813 -1.31376 -0.217894
179.38 0.346568 -2.65305
211.775 -1.58926 0.408169
230.259 -0.406613 -0.948616
205.724 1.06905 1.74585
227.855 -0.715644 0.870723
238.445 2.30046 -0.509822
160.394 -0.151334 1.31263
237.434 1.32008 0.895328
227.199 -1.02124 0.59708
226.102 -0.322753 2.12089
208.217 -1.36356 1.84014
224.032 1.79163 2.92133
235.295 -0.870878 -2.21713
195.525 0.847361 -2.42784
234.396 0.882102 -1.29877
222.049 0.69863 -2.50625
234.346 -1.26959 -2.05924
227.155 -2.70848 -1.10693
224.837 0.357051 1.66082
231.047 0.272984 -2.04075
217.402 -3.18635 0.542214
205.268 0.798759 0.279639
241.529 -2.32821 -0.558621
211.357 0.64293 0.67464
233.999 -1.58424 0.549022
244.103 -0.58034 -2.47651
236.193 3.88528 1.76005
229.855 -0.0986658 -2.66811
236.685 0.681385 0.55442
221.803 -1.03831 -0.775742
242.223 1.35362 1.11199
228.687 -1.22832 0.737976
245.055 0.106897 -0.462338
205.738 -1.54868 0.727049
243.533 0.647503 2.25106
225.492 0.710253 -0.880575
229.643 2.62241 1.07036
214.909 2.28571 2.01874
211.943 0.788869 0.728291
224.632 -0.439979 2.38394
217.705 1.20591 2.47334
230.653 -1.71708 -1.68915
207.132 1.94705 -1.76161
238.719 -0.354064 -0.0395813
231.801 2.35672 -0.826754
236.242 0.382161 -0.875676
220.413 -0.951888 -1.8134
219.132 1.12708 -0.253021
209.514 -0.601001 2.45197
235.938 1.23073 -0.375547
224.535 -1.50154 0.924003
232.556 -1.318 -0.521385
231.119 -1.34836 0.2297
219.546 -0.855685 0.784444
237.908 -1.86792 -0.0546528
237.246 -0.685746 -0.177547
211.731 -0.412465 -0.670823
210.956 -0.383011 -0.992954
243.109 -1.43264 0.400445
238.495 -0.962071 0.60742
231.028 1.80684 -1.66848
223.103 -2.20997 -0.5348
141.402 -0.997249 -1.42921
190.046 0.754679 0.681589
236.032 2.1751 -1.67642
244.443 -0.883522 0.225794
217.625 -0.969154 -1.66315
231.053 1.25347 -0.503281
242.568 -0.43012 -0.925539
230.677 -1.43344 0.851868
199.569 -2.16326 -0.668973
215.108 -1.35145 1.28314
210.62 0.138261 0.142265
225.001 3.03334 1.15333
207.813 -0.439827 1.39938
234.326 -0.0271113 -0.613842
231.311 -0.713057 0.0316042
213.491 1.1729 -0.076551
219.015 0.884281 0.284052
243.751 1.65614 -2.89845
226.481 -1.10266 0.705847
241.97 0.815003 -0.0435297
227.113 -1.65906 0.480502
237.039 -1.84912 -0.749225
236.796 -1.70327 -0.527554
220.557 0.775442 -1.20132
223.678 -1.90699 -0.538452
221.454 -2.10913 0.171922
234.777 0.729932 0.683441
204.775 0.666504 0.293698
233.177 -0.899326 1.54221
244.759 0.386526 0.379557
234.602 -1.32239 -1.1381
229.063 1.55165 -0.319257
237.514 -0.582265 0.81076
226.58 1.36488 0.136373
240.453 -1.33943 -0.326057
226.526 -0.43506 0.349415
239.942 0.158401 0.0514167
232.394 -2.14381 0.938011
239.608 0.104074 2.41626
224.635 -0.0297554 1.28117
240.205 2.17869 -0.611333
211.798 3.60679 -1.46667
227.959 1.93794 1.55621
238.423 0.34219 1.56868
246.444 -1.43998 1.06895
237.598 2.58929 -1.21948
208.821 -2.37919 -0.439705
237.961 0.627326 1.84356
220.048 -0.0573307 0.90913
216.981 1.13712 -0.839153
236.184 0.427956 1.16796
226.329 -2.21008 0.640284
235.606 0.574118 -0.0997726
208.005 -0.74822 -2.23203
245.275 -0.596876 1.29574
230.716 -2.00621 1.49288
221.268 0.0432527 -0.108605
201.918 1.69722 1.18965
230.242 -0.209185 1.16451
195.304 -2.23052 -0.211381
223.566 0.337841 1.3838
218.563 0.343587 0.784978
228.37 -3.11189 0.129998
228.685 -0.0394732 -0.248329
235.588 0.768849 3.4433
229.084 1.82015 -0.773549
227.469 -3.53693 -0.929169
229.874 -0.363563 -0.641014
223.233 -0.774259 0.860547
236.498 -0.423534 1.72342
238.511 1.39321 -0.883302
231.289 -0.308758 -1.11642
234.95 1.36369 -0.174231
242.625 -0.137099 0.330056
232.918 3.00916 -0.604938
236.088 0.304607 -1.25374
218.136 2.95882 -1.50995
214.174 -1.12836 -1.64963
241.512 -0.338209 1.23077
236.649 2.64001 -0.0931853
235.952 3.58997 -1.33429
229.852 -3.22163 -0.32762
235.104 -0.0818414 -0.857173
234.769 1.75433 1.7539
236.319 -0.429706 0.819575
239.239 -0.678855 0.94867
192.921 0.0436812 -2.99753
218.887 -1.74609 -0.921082
194.613 1.24232 -3.08773
236.212 -0.562825 0.536143
235.695 -0.873247 -1.33491
218.952 1.82846 2.27701
230.546 0.081488 1.78213
242.343 1.25225 -0.77884
170.127 0.259332 0.376957
238.076 1.66375 0.23894
238.203 -0.404824 0.359248
244.074 -1.44853 2.55703
231.849 -0.0898538 2.35461
230.776 1.28003 0.655825
240.431 -0.514111 -0.791487
241.389 -0.784004 -2.45929
243.714 1.47984 -0.398893
231.916 0.212671 -1.98095
233.554 -1.96191 -0.0110218
217.343 -2.89592 -0.770612
214.816 0.0598251 1.28249
223.715 1.12469 -1.8669
236.781 -2.11329 0.796905
230.576 0.409526 0.987235
222.361 -3.0794 -0.111173
230.098 -1.10979 0.495871
234.252 -2.00831 -0.735281
230.644 0.109578 -2.95091
246.675 1.55873 0.704492


==> latex_data/vae/mnist/pca/pos_jbda-n-ifgsm-pos.txt <==
-153.867 -1.30169 0.20054
-154.84 -0.175928 0.973381
-155.652 0.250895 2.55107
-151.138 -1.17661 0.704892
-153.166 0.8273 -1.53023
-154.461 -1.0799 -0.726583
-153.151 -0.472515 0.147249
-153.425 -1.89267 -0.389569
-154.425 -2.37133 -1.34629
-153.459 1.06238 -0.174175
-154.003 -0.105352 -0.617517
-152.827 -0.566427 1.5875
-152.032 -2.1755 -1.16679
-155.561 0.296083 -1.34407
-154.965 0.978574 1.21548
-152.873 0.229893 2.65336
-154.043 0.55679 0.182864
-155.567 -1.07923 0.00156982
-154.395 0.220804 -1.75118
-153.502 -2.0684 1.4395
-153.923 -2.7415 -0.711611
-153.87 0.340877 0.0620731
-155.99 0.617574 -1.40695
-153.833 -1.03103 -0.950441
-152.382 0.601615 -0.759701
-154.534 0.453027 1.13488
-154.346 0.445534 -0.550092
-153.268 0.0796884 -0.0811328
-152.058 -0.276692 -0.502712
-154.154 0.738742 0.013971
-154.875 -0.434656 0.58541
-154.156 -0.601914 -1.97737
-154.081 1.01853 -0.830586
-154.309 1.87951 0.0937348
-154.465 0.499463 0.377755
-154.832 1.80257 -0.649553
-152.822 0.483489 0.0453867
-154.607 -0.00585697 -0.200708
-152.596 -0.102506 -1.41364
-154.099 -1.12093 -0.360489
-156.774 1.16216 -1.41746
-152.663 1.4746 -1.90006
-155.019 -1.875 -0.075063
-153.666 -1.08912 -0.327814
-153.172 -0.983946 1.03668
-153.293 -2.12086 -2.21011
-153.823 1.3484 -1.58857
-152.65 -0.859349 -0.401197
-154.38 -1.03567 1.06636
-154.513 -1.9882 -2.06121
-154.061 -0.423369 -2.02452
-154.659 0.0971486 0.426241
-152.248 1.57373 -0.176166
-154.832 0.414075 -0.670813
-152.896 1.02979 -0.10113
-153.278 0.942409 -0.820138
-154.761 1.48376 -0.323546
-153.103 1.34424 0.277704
-152.292 0.945326 0.747209
-153.286 0.366495 -0.328606
-153.847 -0.696035 -1.20575
-153.831 -0.119852 -0.515696
-153.859 0.369787 0.655272
-155.408 1.09391 -1.65544
-153.561 1.10679 1.03849
-154.257 0.492951 -0.699528
-154.507 0.219269 1.35802
-155.4 0.00414375 1.93498
-153.808 -0.0749984 1.49283
-154.43 0.0858008 -0.806428
-155.601 -0.93029 0.217497
-154.643 -0.186683 -0.610375
-154.523 0.326479 1.0124
-152.463 1.06841 -0.362622
-153.106 0.542272 -0.260714
-153.87 -0.514915 0.757875
-152.933 1.45823 0.170561
-153.586 -1.07297 -2.02475
-155.409 -1.32256 1.85449
-152.318 0.0705824 -1.2843
-154.067 1.72599 0.652711
-153.423 1.02209 -0.565948
-154.43 0.507997 0.971165
-152.759 -0.0198321 -0.215034
-154.747 0.245842 -1.49644
-154.471 0.479457 0.480636
-155.786 0.575296 2.56795
-155.817 0.179845 -1.19711
-153.238 -1.62477 1.13331
-156.081 0.44154 0.471078
-153.842 -0.878228 1.73159
-152.792 -1.20114 0.0458855
-153.511 1.49491 -1.83051
-153.123 0.839142 1.38481
-154.593 -1.29568 0.200159
-155.022 0.554364 -0.48188
-154.099 0.847812 -1.38396
-154.403 -1.24746 -1.10006
-155.392 -0.452328 -1.0598
-154.201 1.01758 0.877419
-153.994 -0.376099 -2.43723
-155.248 1.0591 -0.321313
-153.581 -0.0840391 0.241198
-154.61 -0.966892 -1.3217
-153.664 0.0493232 -0.125229
-154.059 0.131978 1.23688
-153.802 1.4634 -0.495392
-155.152 1.37266 0.550097
-154.139 0.699475 -0.243254
-154.918 1.35375 0.589184
-153.699 1.49197 0.471827
-152.769 -1.16416 0.921627
-153.702 -0.445077 0.398267
-155.569 1.56028 1.24787
-152.091 0.137043 -0.124418
-154.001 1.84778 1.26691
-154.012 0.285447 0.506329
-156.303 0.0430306 -0.695626
-155.601 1.09234 -1.10759
-154.256 1.80949 1.95198
-154.906 -1.56226 -1.44701
-152.655 0.373205 1.57445
-155.692 0.424041 -0.00497555
-154.74 1.50939 2.21236
-155.003 -0.928311 1.92582
-154.444 -0.173646 -0.580144
-153.696 -1.28359 -0.216659
-153.492 2.07437 -0.124171
-153.521 -0.465029 -0.427517
-155.782 -0.138775 2.94838
-155.796 1.13014 0.00804968
-153.478 -0.637406 0.645608
-155.55 1.0674 0.569078
-153.212 -0.334577 1.43634
-154.244 -0.138173 -1.2438
-154.131 -1.26346 0.703497
-152.75 0.170722 1.5793
-154.008 1.68356 -0.46202
-153.867 0.555496 0.116874
-153.642 -0.643131 -2.30778
-152.524 -0.118838 -1.21941
-154.612 1.96544 -0.829271
-155.237 0.592675 -0.833542
-152.564 -0.874989 -0.480657
-154.159 1.34103 1.44616
-155.049 1.28703 1.16088
-153.813 -0.683406 -1.6317
-153.279 1.20711 1.54922
-154.656 -1.37097 1.01512
-154.175 -0.558285 0.814042
-154.711 -0.869792 -0.135773
-152.079 2.35348 0.854439
-154.613 0.376064 -0.600389
-152.692 -1.2285 0.366311
-154.867 -1.77272 0.591811
-154.85 -0.593179 -1.81679
-155.097 0.0154366 -0.76816
-154.51 2.18041 1.55325
-154.922 0.0142529 1.82102
-156.009 0.588102 1.20595
-151.494 -1.52831 1.28477
-152.293 0.67495 0.212479
-156.552 -0.776543 0.0153388
-154.568 0.586072 -0.656783
-153.732 1.28613 -0.316068
-155.353 -0.210203 1.67604
-154.798 -1.85143 0.772705
-155.595 -0.640426 1.60501
-153.615 0.935971 -0.9988
-154.314 0.0764051 -0.597434
-153.105 -0.169217 -0.035952
-154.366 0.481531 -0.320848
-153.899 0.949694 -0.190023
-154.138 -0.350728 1.8342
-154.556 0.167427 -0.193263
-154.062 -0.392916 1.06243
-154.116 -1.84015 0.522614
-157.85 -1.01281 -0.268429
-154.499 -0.157965 1.31877
-154.997 -0.857938 -0.959914
-152.438 1.50758 0.404819
-153.633 -0.125977 -0.130891
-153.281 -1.3024 -0.875873
-152.644 -0.862861 0.190536
-155.459 -1.78575 0.022807
-153.065 1.37525 0.880143
-152.496 2.13768 -2.8544
-153.5 -0.733463 -1.65426
-155.58 0.650842 0.654593
-154.575 0.654367 1.9721
-154.109 1.51264 2.92052
-154.752 -0.429236 -0.808057
-154.466 2.06703 0.547251
-152.73 0.634159 -2.35807
-153.972 0.233835 0.125042
-153.301 -0.977765 -0.940764
-153.264 -0.15382 -0.737861
-155.091 0.802275 1.04982
-154.92 -0.10333 1.37033
-155.318 0.106801 0.618606
-156.408 0.31206 -1.15108
-154.513 0.59299 1.16649
-151.585 -0.148654 3.09661
-154.311 1.37413 -2.0298
-153.837 -0.365061 -2.60197
-154.51 -0.049325 -1.60029
-153.403 0.872606 -0.841594
-154.569 -1.19834 -2.1836
-153.763 0.0467474 -1.22674
-154.676 -0.617546 -0.667424
-152.754 -0.648461 1.65204
-152.56 0.0845363 -0.152243
-153.19 1.41214 -0.538797
-151.514 2.64558 -0.251505
-154.156 -1.13313 2.82288
-153.819 -2.03052 0.570055
-153.705 0.366153 0.676699
-155.121 -0.472874 -1.01485
-155.017 -0.134943 -0.672542
-155.339 0.322893 2.45375
-153.726 0.851881 0.446983
-153.941 1.74894 0.80012
-152.693 -1.35431 0.124477
-153.339 -0.280378 -0.554492
-153.577 -0.219312 -0.196929
-155.247 0.159452 0.897579
-154.996 1.7615 -0.455106
-154.438 0.518441 2.23925
-154.159 -0.0278106 -1.55222
-153.536 -0.404645 0.0747741
-154.308 -0.877164 1.44283
-154.296 0.140167 -2.0881
-153.164 1.98105 2.52754
-153.699 0.808553 -0.497936
-155.465 0.84152 0.427631
-154.68 1.77634 -0.460632
-153.55 -0.157719 -0.0331076
-154.26 -0.366373 -0.157264
-151.407 0.765473 0.402053
-153.291 -0.691206 1.4747
-152.494 -1.40722 0.52365
-155.887 -0.028525 -1.80151
-153.331 -1.12714 0.21954
-153.277 -0.379662 -1.13097
-153.34 -0.203513 -0.719859
-153.705 1.3317 -1.14031
-155.407 0.302204 1.24658
-153.24 -0.43625 0.578367
-152.759 0.938009 -0.1977
-152.722 0.191612 0.517088
-154.481 -1.52292 0.592537
-153.534 -0.818842 -0.452101
-155.03 -0.0513287 0.951201
-154.564 -1.34095 -0.699263
-152.735 0.174741 -0.29374
-154.764 1.50925 -0.668337
-154.462 -1.04233 0.389147
-154.61 0.630079 -0.00753569
-154.624 -0.776671 -2.27773
-155.153 -0.423617 0.145036
-153.245 -2.19151 1.72822
-153.031 -2.61482 0.516121
-152.786 0.538217 -0.786527
-154.542 -0.00889765 0.368147
-155.27 -0.745514 0.927342
-155.413 -0.149982 2.3583
-154.69 -0.916667 1.61921
-153.03 0.679622 0.321274
-153.329 0.852751 1.30158
-154.557 -0.860949 -1.94375
-153.323 0.591156 -0.60817
-152.713 0.461318 1.69346
-152.335 0.706947 -0.989653
-153.091 -1.40658 -1.24087
-153.47 -1.68947 -1.12383
-154.003 1.72615 -0.654649
-154.3 -0.0410141 -0.28723
-153.995 0.508968 2.25858
-153.238 0.357645 -0.843883
-153.558 -1.68741 -0.920795
-153.946 0.691012 -0.258364
-154.111 -0.860419 -0.777102
-154.066 0.14842 1.86573
-153.645 -0.8753 1.93749
-152.408 1.82603 -1.61178
-153.93 -1.49373 -1.28786
-154.122 -1.00846 -0.889315
-152.103 1.96596 0.788015
-153.379 1.978 -0.317371
-155.014 1.09742 -0.552994
-154.568 -1.07287 0.616437
-154.701 -0.182469 1.62534
-154.596 -0.0404155 0.297609
-153.401 0.516017 0.480174
-154.916 0.275585 -0.880076
-155.397 0.317738 -1.99519
-153.095 0.708638 -1.33377
-153.237 -0.602176 1.67483
-154.803 -0.633518 1.25084
-154.18 -0.959748 -0.368088
-154.59 -0.680841 0.104435
-153.291 2.87108 0.810063
-154.964 -1.40584 0.505498
-156.228 -2.12755 -0.68238
-153.629 -0.595547 0.935834
-153.682 -0.391136 -0.835825
-154.519 -2.11187 -1.16247
-153.108 -0.630797 -0.068079
-153.258 -0.172666 -1.32349
-153.684 2.59908 -0.523397
-152.641 -1.32904 -1.00755
-153.702 -1.07553 0.825646
-154.736 -2.05997 -0.299828
-153.533 -0.495142 0.467766
-153.157 -0.0523404 -0.965113
-154.577 0.686799 -0.11816
-153.463 -0.963788 -0.230985
-154.216 0.503717 0.38952
-155.391 0.607542 -0.766284
-154.932 -0.778041 -0.724472
-155.757 -0.601473 0.358549
-152.895 2.69041 -2.55864
-155.681 1.08238 0.307854
-154.249 -0.0443523 -0.900745
-154.349 -0.771548 0.811737
-154.16 0.178663 1.58236
-154.147 -1.86803 0.511293
-154.054 -0.0220248 -1.21821
-154.725 1.73734 -2.42658
-154.496 -1.79833 -1.20186
-153.507 -0.956262 0.0258504
-154.198 0.311919 0.487553
-153.423 0.488365 0.887305
-154.402 0.807116 -1.22673
-155.091 0.182834 -1.21233
-154.696 -1.59555 -1.23045
-155.708 2.19244 0.531854
-152.158 -0.65198 -1.94524
-153.379 0.289494 -0.344325
-154.008 -2.13494 1.22299
-153.377 1.48819 -1.08615
-154.094 -1.40727 0.34436
-154.392 -0.264829 -2.03599
-153.293 -1.23289 -0.716883
-152.763 0.675495 0.306022
-153.523 -1.43784 0.871604
-153.964 1.17408 1.94901
-154.076 -1.16765 1.20028
-154.524 0.482309 -0.00567995
-153.696 -0.847858 1.64367
-153.492 -0.194147 1.4688
-156.81 -0.875766 -0.961496
-153.235 0.440206 -0.570741
-155.883 -1.89319 0.131615
-152.986 0.985226 0.89705
-152.564 0.289879 0.823457
-155.631 1.93635 -1.00783
-153.389 0.629373 -1.06991
-153.07 0.737836 0.868795
-152.817 1.46674 0.173341
-154.767 1.40323 -0.593885
-152.287 -1.32462 -0.721681
-151.938 0.444889 0.136907
-154.924 -1.58163 0.514332
-154.511 -1.70987 0.46916
-155.595 0.578698 1.04855
-153.28 -0.0570846 0.0304093
-152.69 -0.815052 -0.279162
-155.003 0.482689 -0.483161
-154.494 -1.10571 -1.26132
-152.636 -0.813175 0.508003
-151.531 -0.833471 -0.995969
-154.64 -0.172916 -0.467843
-156.49 0.655627 0.244069
-154.726 -1.50476 -0.31775
-154.633 1.46456 0.00299239
-154.173 0.586717 1.23361
-152.184 0.355869 1.58952
-153.005 -0.725584 -0.0128463
-153.889 1.3501 -0.328676
-152.33 -0.40945 0.741955
-152.676 -0.0166781 -1.59353
-153.961 -1.04677 -0.470607
-151.751 1.40263 -0.732049
-153.867 1.15423 0.860157
-154.157 -1.12954 0.32935
-152.508 -1.14995 -1.31914
-154.056 -2.55974 1.28139
-153.137 1.06917 -0.967562
-153.33 2.27465 -2.84543
-154.255 1.20695 -0.721368
-154.824 -0.0392926 2.1924
-152.206 -1.05445 0.361733
-154.997 -0.714903 -0.158847
-154.621 0.834107 -0.985986
-154.896 2.34973 -1.92585
-153.841 -1.01801 -1.05173
-153.539 0.0993809 0.756535
-153.434 -0.185922 1.02142
-155.231 -1.07067 -0.110325
-154.75 -0.701052 -0.280349
-154.419 -1.15789 1.73354
-154.457 0.989502 0.637234
-154.06 -1.46242 0.21778
-153.411 -1.6383 -0.318785
-155.543 -1.51283 -0.43088
-154.032 0.258178 -0.224707
-151.634 -1.75606 0.0957886
-152.739 0.731326 -0.88353
-154.205 1.0152 -0.0448909
-154.912 -2.36715 -0.322969
-153.057 -0.0143031 1.3226
-154.543 -1.11812 -0.445929
-153.463 -0.577318 -0.313038
-154.825 0.134213 0.108442
-155.201 0.551553 -0.496907
-155.987 -1.61945 -0.982604
-155.21 0.0383028 -0.807079
-154.372 -1.11086 -0.17293
-155.362 -0.017289 -0.476049
-151.687 -0.979252 -0.274165
-153.209 0.157168 0.454376
-153.436 0.730694 -0.434682
-152.554 -0.993231 -0.927942
-153.347 1.06888 -0.567682
-154.168 0.367683 -1.88871
-153.844 -0.168576 0.0586622
-154.454 1.22832 -0.630726
-153.644 -0.606633 -0.167849
-154.902 -0.0968965 -0.199437
-154.674 -1.28499 0.868659
-153.966 -0.714216 0.0477865
-153.856 0.122748 0.346193
-153.844 -0.933823 0.372097
-154.881 1.64375 -0.725727
-154.196 -0.888156 0.121981
-153.699 -0.670382 -0.640599
-153.212 -1.57693 0.605419
-153.259 1.16189 0.131462
-153.87 1.82933 2.21973
-154.511 -0.61282 -0.395089
-155.432 -0.611789 2.0538
-153.542 -1.21387 0.687662
-155.292 -2.32124 1.39615
-152.075 -0.511474 -0.865828
-153.114 -0.0957728 -0.0942745
-154.159 0.900934 2.62762
-154.854 -0.28019 -0.569751
-153.942 -1.35994 -1.01202
-153.349 0.687956 -0.929327
-153.629 -0.599358 -1.08154
-153.73 1.23864 0.339924
-153.593 -0.598692 -0.941464
-154.358 -0.662005 -0.245936
-155.402 0.926913 -0.170487
-153.043 0.85167 1.2676
-154.405 -1.72508 0.618767
-154.911 0.469434 2.66656
-154.411 0.470533 -1.04531
-152.956 -1.24427 0.857793
-154.122 0.219324 -1.37129
-153.447 -0.102018 2.00455
-154.76 -1.66658 -0.825943
-153.68 -2.26839 1.21897
-154.873 0.0723954 2.0417
-155.152 0.540742 2.39917
-153.21 1.55672 0.0930122
-154.119 0.430435 1.88723
-153.963 0.0494727 1.16108
-156.094 0.456646 -0.838423
-153.369 -1.26945 -0.297277
-153.845 -0.306994 -0.377969
-154.834 -0.43885 -1.03245
-154.108 1.58416 -2.46257
-152.608 -0.863886 0.886973
-153.698 -1.16566 -0.148855
-153.477 1.20112 1.19043
-154.055 0.494881 -0.418044
-153.823 1.68025 0.61492
-154.489 0.852923 0.867617
-154.346 2.82345 1.68009
-154.819 -1.42498 -0.500447
-153.682 1.58999 -0.474093
-154.792 0.769291 -1.07006
-152.762 -0.615986 2.11988
-156.458 -0.450522 -0.479842
-155.387 0.709997 0.111783
-153.152 -0.0349665 -0.4353
-153.169 0.395115 -1.01265
-155.762 1.49329 -1.54111
-152.526 0.547956 0.670923
-153.914 -0.170891 0.493419
-155.985 0.792394 0.77563
-154.908 1.21487 2.33203
-155.902 2.19494 0.310002
-155.201 0.455962 0.873618
-153.894 1.03268 -0.358073
-152.38 0.788803 -0.323557
-153.876 -0.85559 -1.70505
-154.794 -0.00955613 0.526493
-154.627 0.158879 -0.117518
-152.86 1.37841 0.464299
-152.518 -0.996244 -0.248811
-152.977 1.14198 -0.395535
-153.528 0.327323 1.91301
-152.964 0.00450117 -0.513842
-154.197 0.0745216 -0.423996
-152.785 1.80399 1.03714
-152.971 -0.214898 -0.548054
-154.367 0.473847 1.52525
-153.393 0.294675 1.17902
-152.847 0.150582 -0.532363
-152.655 0.0942625 -0.881537
-154.305 -1.25098 0.941994
-155.566 0.167944 1.18379
-155.552 -0.979362 -0.142124
-154.726 -1.85317 0.325272
-154.102 -0.236307 -1.20085
-153.594 0.0767188 -0.607338
-153.455 -0.414059 -2.63317
-152.852 0.0633519 0.304508
-154.321 -1.79128 1.19675
-154.518 1.1178 -0.241239
-154.927 -1.05525 -1.45664
-154.329 0.0313823 1.25653
-154.962 -0.791364 0.155863
-152.709 0.41615 0.702269
-154.139 -0.0765785 -1.09272
-153.026 0.00471417 0.344586
-154.776 0.695747 0.995215
-154.091 0.369705 -0.456188
-152.73 -0.0935293 -0.950779
-154.87 -0.324477 0.069794
-154.285 2.07243 0.546509
-154.79 -1.94132 0.0840857
-154.116 1.27121 0.0204124
-154.342 -1.46462 1.41894
-154.075 -0.288476 0.709979
-153.112 1.54542 -0.498312
-156.302 1.22517 -0.426283
-155.346 -0.0405588 0.428242
-154.818 -1.56195 1.8498
-153.803 -0.755678 1.93781
-153.55 1.88743 -0.77248
-154.186 0.802116 -0.889789
-153.696 -1.15765 -0.470163
-155.028 -0.642293 -0.273635
-155.06 0.220321 -0.322064
-154.945 -0.159501 -0.914276
-153.762 -0.119437 0.6207
-153.73 1.82314 -0.417369
-154.407 -0.894574 0.620097
-153.57 -0.683461 -1.91826
-154.809 0.0564685 0.302031
-155.261 -0.650996 -1.33864
-155.348 0.375285 0.390792
-153.838 -1.20517 1.44081
-153.641 1.19843 1.04048
-156.939 0.946606 1.49729
-152.248 -1.17266 -0.758895
-155.485 -0.832946 -1.6254
-154.956 1.6883 0.560952
-153.386 -0.224294 0.349348
-154.413 0.0236635 -0.373805
-152.853 0.784354 1.27733
-153.788 0.427127 0.833249
-154.344 0.264849 -1.35903
-152.515 -0.691848 -0.440312
-153.542 0.357417 -0.56354
-155.081 -1.02731 1.50319
-154.783 0.0807325 1.77903
-155.126 0.154549 0.108027
-154.708 -0.145858 1.97807
-154.402 -1.02124 -0.0665022
-153.549 0.719004 -0.408801
-153.106 0.399834 0.107492
-155.778 0.556203 -1.55984
-154.921 1.04023 -0.242198
-154.683 0.498674 1.99326
-153.08 -0.902885 0.626477
-154.056 -0.972253 0.232939
-154.943 -0.981918 -0.504887
-151.813 -0.622764 1.45046
-155.109 -1.33694 -0.567777
-153.43 1.91008 -2.13854
-154.375 -1.16887 0.173754
-153.755 0.110419 -0.939134
-153.709 2.195 1.77945
-155.73 0.952319 -0.15997
-153.44 0.347839 1.31274
-153.787 -1.15878 -0.324029
-153.807 0.893317 2.21196
-153.765 0.359911 1.39549
-154.39 0.263124 -0.893288
-154.832 -0.248649 1.17474
-154.736 0.0379139 1.62111
-153.244 0.430452 2.09169
-153.207 -0.829028 0.216003
-152.037 -0.877272 2.06477
-152.915 0.98955 -1.48087
-154.063 -0.1998 -0.141232
-153.616 -0.451835 2.41528
-156.053 0.649076 0.340507
-153.221 1.37537 -0.838567
-152.698 -0.720321 -1.69261
-156.486 0.509521 -0.196302
-152.68 0.77388 -1.63204
-154.991 -0.0663335 2.12238
-155.191 -0.475523 -0.932144
-153.033 0.610853 -0.803422
-154.682 -0.265017 0.060997
-152.143 0.0284618 1.96554
-153.823 -0.753499 -1.21594
-153.692 0.93373 -1.50674
-153.321 0.558864 -0.403113
-153.069 1.33635 -0.516062
-151.427 0.340559 -0.694314
-154.095 -1.42445 0.934207
-153.595 0.524074 0.395326
-153.579 -0.741751 1.98838
-152.308 1.35001 0.784982
-153.357 0.379074 0.145891
-155.064 -1.14159 -1.45919
-154.277 -0.627745 -1.59268
-153.768 1.82853 0.817263
-153.5 1.24345 -0.675895
-155.236 0.15052 1.92692
-152.802 -0.546563 -0.574706
-153.672 0.800392 -0.234126
-153.882 -0.0124038 0.664913
-154.416 -0.18637 1.73656
-153.429 0.511237 -1.20125
-154.233 1.35973 -0.853629
-153.767 0.621575 -0.378396
-154.569 -1.53747 -1.5788
-153.79 -1.08378 0.330455
-151.041 1.65947 -0.70776
-155.471 -1.42291 0.949437
-153.822 0.836786 -0.0419957
-153.465 -0.366648 1.19406
-153.742 -2.12963 0.220289
-154.198 -0.406724 -1.91922
-155.64 -0.10327 0.770289
-154.856 1.28261 0.746104
-153.097 -0.488561 0.624187
-153.536 -1.31094 -0.779396
-154.813 1.70322 0.153658
-151.622 -1.17855 -1.42007
-155.026 0.152651 -0.396682
-154.542 -0.368867 1.28256
-154.107 -1.06125 1.65557
-153.462 0.952097 -0.227775
-153.929 -2.65235 0.70107
-155.036 -1.47225 0.532453
-155.091 0.235335 0.756607
-152.455 -0.402256 1.98963
-154.239 -1.51865 0.194458
-153.736 2.16451 -0.614676
-153.018 -0.909965 0.213821
-154.205 -0.725892 -0.600003
-153.758 0.442904 -0.176142
-154.054 -0.486797 0.648965
-152.743 1.57036 0.631488
-153.869 0.266065 -0.414266
-153.73 0.39141 2.69037
-156.402 0.887785 -1.67548
-153.832 -0.0511248 0.0807769
-152.7 -0.794443 0.153179
-154.408 1.16996 -1.40244
-154.38 -1.74264 -1.88482
-154.909 -1.88972 -0.795786
-152.267 -0.086344 -1.48639
-153.533 0.719382 -0.790585
-154.238 0.862359 0.243374
-153.698 -1.51257 -1.48547
-155.086 1.70485 -1.71298
-154.78 -0.754745 -0.243253
-153.802 -0.0968342 1.14392
-154.52 0.418171 -0.335923
-156.046 1.01874 0.442613
-153.555 2.21672 1.00364
-153.338 -1.55677 -0.141618
-152.752 1.00719 0.0287297
-153.094 1.45062 0.831954
-153.75 2.64373 -0.124702
-153.764 -0.678149 -0.17979
-153.97 -0.346676 -2.39291
-153.638 -0.634975 0.143409
-153.141 1.38203 -0.267162
-153.638 -1.95164 -1.79824
-152.661 0.0909907 0.336246
-153.03 0.445073 -0.811398
-153.492 -0.151938 -0.617283
-153.703 0.529037 0.131595
-154.017 2.40667 0.320632
-154.467 0.716404 1.18981
-153.98 0.621892 -0.801086
-153.507 -0.800451 -0.516939
-153.029 -0.372529 -0.481021
-152.308 -0.840593 -0.455217
-154.621 -1.59662 -1.77351
-154.009 -2.13446 0.477506
-154.801 -1.07827 0.419844
-151.808 -0.823985 0.219372
-153.414 -0.634927 1.09944
-153.225 0.525844 0.90815
-154.94 0.326102 1.36144
-153.695 -0.214318 -0.236306
-153.594 -0.0302117 -0.582902
-153.767 -1.85992 -1.54277
-153.461 -1.58032 -1.36838
-154.496 -1.53092 0.0693161
-152.728 0.382808 0.388896
-154.738 1.14323 0.987656
-153.258 -1.15736 0.971821
-152.973 -0.271086 -0.572721
-154.707 -0.268343 0.102916
-153.474 -0.811105 1.55956
-155.614 1.25115 0.136954
-154.196 -2.03802 -0.258156
-153.918 -0.939033 0.524453
-153.157 -0.298701 1.09643
-153.939 1.71668 1.93811
-153.212 -0.463621 -0.35269
-155.026 0.420109 -1.02913
-155.743 -0.157674 1.53458
-154.352 -0.951278 0.28659
-155.393 0.352815 -0.935136
-154.76 -0.263046 -1.60652
-154.154 0.955201 1.15242
-154.457 -1.27133 -0.334845
-153.806 0.232099 2.59014
-154.575 -1.13474 -0.271528
-153.602 2.40438 0.511183
-153.048 -0.939489 -0.00421869
-154.014 -0.708249 -0.158905
-152.839 -0.521612 0.699452
-153.483 -1.07734 -1.40986
-154.95 -0.538733 -0.488436
-152.672 -1.28693 -0.696088
-154.358 -0.338604 -0.560037
-156.866 -1.07484 -0.727437
-153.517 0.15697 1.07934
-153.508 -1.93388 0.0404865
-152.98 1.58301 -0.395693
-154.36 -0.33525 -1.40298
-154.564 -1.17742 0.249149
-152.46 0.61854 0.353932
-154.393 -1.04921 -1.26248
-153.518 0.215721 0.343359
-154.01 -0.639101 -1.14871
-154.648 0.673188 -1.22366
-154.257 0.47945 1.56647
-153.916 0.530914 -0.708788
-153.377 1.52576 0.75492
-153.8 -0.982758 -1.16343
-154.634 -1.12071 -0.965393
-154.444 0.216855 -0.792511
-152.845 0.196654 -0.56689
-155.219 0.377585 1.284
-154.079 -0.953736 -1.26578
-153.77 1.48402 1.1988
-154.026 0.14121 -0.994543
-153.347 2.24536 -1.28344
-154.61 -0.0995672 1.32196
-154.02 -1.1332 0.378313
-154.515 -1.50925 0.0456819
-153.222 0.811855 1.80689
-154.964 -0.622438 1.6291
-152.61 2.26748 0.0638934
-156.611 1.43825 -1.05755
-155.856 -0.222054 -1.97405
-154.579 -0.263057 0.106265
-154.788 0.935599 -0.458633
-154.426 -0.262998 1.8602
-154.464 -0.464418 1.69299
-153.254 -0.278968 1.87748
-154.655 1.07385 0.0536403
-154.3 1.3429 -0.0634762
-153.555 0.671892 0.708206
-152.839 1.81734 -1.34618
-156.625 2.30512 -0.386166
-155.863 0.498739 -0.227628
-153.71 1.1746 0.849523
-152.227 0.469347 0.0661619
-153.756 0.156586 0.808765
-155.386 -0.527205 0.411845
-153.547 -1.25356 -1.36757
-153.639 0.452104 1.81791
-152.863 0.514145 -1.30233
-152.513 0.570542 -2.88745
-154.568 -1.68588 -0.351147
-153.149 1.65227 -0.369967
-155.631 -1.46042 0.983599
-152.848 -1.12824 0.737539
-154.433 -0.492941 0.428547
-154.65 1.49472 0.322063
-154.851 0.181952 -0.621486
-154.727 0.854949 -0.211191
-151.784 0.927728 0.520134
-153.898 1.49899 -0.134654
-155.149 0.47619 -0.769437
-154.523 0.621319 0.0611087
-155.805 0.834017 -0.993934
-153.9 0.161814 1.64087
-154.95 1.98326 0.822675
-154.05 -0.200321 -0.829947
-154.522 0.635926 -1.1425
-153.987 0.0451309 -1.16259
-153.183 -1.0487 0.315864
-155.054 0.30874 -0.144145
-155.137 -0.720362 0.573449
-154.637 -0.389426 -1.16282
-154.949 0.332478 -0.372058
-153.541 -0.168866 -0.414198
-155.354 -0.525746 -0.0823435
-153.904 -0.921428 0.0662395
-153.428 -1.11775 -1.95299
-154.542 0.346588 1.82447
-154.444 -0.822066 0.132481
-152.519 1.64195 -0.852898
-155.613 -0.181653 1.28739
-153.232 -0.775313 0.743673
-153.739 0.660578 -1.23241
-155.101 1.41058 0.609924
-154.198 -1.02159 -2.08282
-153.952 -1.09887 -1.78932
-154.314 0.209926 -1.07247
-155.492 -0.112175 0.165215
-153.29 -1.39167 1.31721
-155.074 0.9186 -0.304477
-152.997 -2.10904 1.01503
-153.584 -0.0710152 -0.230986
-154.658 0.907918 0.642854
-155.667 0.460899 0.352458
-152.768 1.84548 1.85119
-154.73 0.107373 1.52296
-154.835 0.618022 1.91762
-154.463 -1.76603 0.0348748
-153.747 -0.240373 -0.860245
-154.349 -0.903571 -0.742752
-153.522 -1.46537 -0.426693
-154.147 1.07203 -0.0531969
-153.622 -0.606434 -1.36949
-153.347 0.606085 2.68429
-154.62 1.39846 -0.0798592
-151.925 -0.304152 -0.0518458
-154.611 0.00894494 2.57443
-152.327 -1.46005 -0.835681
-153.936 0.628755 0.66057
-153.847 -1.4975 -0.491122
-154.213 -0.245944 -0.381147
-152.725 0.00659309 0.539875
-153.219 0.473568 -1.55886
-155.041 -0.654641 -1.33784
-153.303 -0.0792245 2.36854
-154.479 -0.154237 -1.05532
-154.794 0.499066 -0.74
-152.363 -0.449718 0.119443
-155.113 0.135996 -0.388859
-153.403 -2.4495 -0.956295
-153.3 -0.158159 0.802361
-151.764 -0.0856082 1.25791
-153.434 -0.210961 -1.24564
-152.211 1.13924 0.990968
-155.186 -0.950875 2.08712
-153.203 -0.870925 -0.431032
-154.442 -2.23154 -1.20368
-153.055 0.462098 -1.57199
-153.415 2.21274 0.130953
-153.436 1.03041 1.29062
-154.044 0.554703 -0.754614
-153.962 -1.8948 0.583896
-154.18 -0.287454 0.441678
-153.69 0.419294 -0.141494
-151.589 -0.415358 0.202895
-154.135 -2.04227 -1.07792
-154.913 0.3388 -0.548483
-153.775 -0.877257 0.382151
-154.832 0.451685 -0.18216
-155.423 1.65021 0.675793
-154.797 -1.12227 1.50033
-153.533 -0.138761 1.76168
-153.27 -1.00152 -1.26024
-155.262 0.0623853 -0.072411
-154.924 -0.10407 0.316333
-151.987 1.66393 -0.104005
-155.41 0.951668 1.55702
-155.469 -1.71077 -0.846189
-152.362 -0.082924 0.826246
-156.226 1.86938 0.631245
-153.453 -1.72726 1.8993
-153.555 1.24316 0.737974
-153.09 0.935183 -0.45271
-153.306 0.173923 0.881284
-155.647 0.939862 0.560675
-155.476 0.492361 1.15283
-152.898 0.333309 -0.60408
-152.794 0.892816 1.64675
-153.437 -1.1012 -0.667049
-155.223 -1.57892 -0.208061
-154.25 0.474345 -1.27546
-153.005 -0.784453 -0.0972359
-154.822 -0.20876 -0.558255
-152.747 -0.771285 1.16203
-153.97 1.22097 -1.31268
-154.219 -0.183801 1.11476
-153.851 -0.955481 0.0133056
-154.118 -1.34758 0.706277
-154.921 2.04197 1.02475
-155.731 -0.436796 0.632147
-154.397 -1.28953 1.11734
-156.149 1.29294 -0.61061
-154.142 2.35326 -0.53392
-154.523 0.0254412 1.94596
-154.827 -0.779455 -1.82211
-154.379 0.238518 -0.814435
-157.619 0.833273 -0.00988477
-156.129 -0.259476 3.08595
-156.654 0.102214 -1.53769
-154.412 -1.69737 -0.225613
-153.598 -0.174501 -1.2979
-156.248 0.564932 -0.797065
-154.271 0.0886145 -0.917873
-153.255 0.0286427 1.75448
-154.053 1.1726 1.82959
-152.159 0.00484783 0.0762676
-152.672 1.37055 1.06779
-153.974 -0.147562 -0.334992
-154.598 -0.422569 -1.0887
-152.381 0.230503 -1.12454
-153.061 0.986735 2.60528
-154.046 0.69933 0.848291
-152.855 -0.46721 0.860383
-153.228 0.599174 0.429343
-154.783 0.517145 -0.0220483
-155.441 0.838105 2.08502
-153.337 0.191115 -1.12772
-154.142 -0.0468675 1.26135
-153.519 -0.622882 -0.646929
-152.682 0.112379 -0.704795
-153.828 -1.31892 -0.0574482
-152.194 -0.158152 -0.708699
-153.453 2.34206 -1.88957
-153.933 0.510922 -1.59324
-153.807 -1.28813 -0.00214802
-155.342 -0.916927 -2.84549
-154.224 0.942811 -0.832673
-152.538 0.197994 0.762105
-153.412 1.36105 -0.502662
-154.974 1.49321 0.665073
-153.388 1.30425 -1.6803
-153.386 0.594209 1.08566
-153.278 3.00178 0.348777
-155.516 0.199999 -0.78584
-154.313 0.595366 -0.444409
-150.466 0.216631 -0.683318
-154.461 1.09077 0.651454
-156.149 -1.25975 -0.418023
-153.664 -0.852508 -1.03809
-153.878 -1.55271 0.68573
-153.944 -0.900769 -1.83675
-152.368 -1.77843 0.772797
-153.587 -1.30564 1.04752
-154.844 0.0949498 -0.476988
-153.627 -1.43597 -0.454919
-155.287 0.472503 -1.39959
-154 -0.28741 -1.44541
-154.475 0.549214 -0.0955615
-154.356 -0.579309 -0.726828
-154.585 2.84517 -0.148125
-152.231 -1.04247 -0.584045
-152.746 0.638464 2.30668
-155.876 0.577076 -1.39589
-154.121 -0.922369 -1.77042
-154.495 0.117699 -0.107312
-153.235 -0.423961 0.936894
-153.504 -1.07989 -1.57882
-154.331 0.266596 0.449428
-154.046 -2.50053 1.33165
-154.161 -0.994446 1.34858
-153.122 -1.51282 -0.77031
-154.128 1.40024 -1.52541
-154.673 -2.05653 0.375832
-152.753 -0.421768 0.569865
-154.439 -0.126593 -0.726014
-155.041 1.90963 -0.250655
-153.358 -0.203383 0.806204
-153.284 1.89597 -0.0784191
-154.877 1.16683 0.979263
-153.32 -0.934482 -2.07714
-154.7 0.38084 -1.06002
-152.967 3.82559 -0.138722
-153.929 1.24036 -0.23911
-154.299 -0.882853 -0.379501
-153.047 -1.7758 1.0305
-155.582 0.647585 0.735169
-155.582 0.223344 0.264642
-153.686 -1.38526 -1.08132
-154.126 0.657148 0.244912


==> latex_data/vae/mnist/pca/pos_jbda-n-ifgsm-seed.txt <==
-155.394 0.450481 1.27547
-154.814 0.265566 -0.0717406
-154.224 0.863766 -1.45471
-154.262 -1.48658 -0.015083
-154.043 0.841314 0.308148
-154.438 0.374566 -0.542396
-154.937 -0.323654 -0.42886
-153.001 -1.73274 1.4623
-155.931 1.24451 -1.66802
-153.837 -1.03682 -0.88049
-153.387 -1.33443 -1.19122
-155.244 0.622453 0.771563
-155.343 0.19072 0.351781
-154.056 -0.197589 1.44705
-152.884 1.31584 -0.470115
-155.05 -1.21351 -1.86667
-152.645 0.755362 -1.55775
-153.477 -1.95845 0.396565
-153.571 0.800513 0.52489
-153.458 -2.52943 0.932272
-153.301 0.0890171 0.215883
-153.155 0.606991 -0.563617
-153.114 -1.15645 -0.326632
-153.56 0.313332 1.65973
-154.863 -0.906002 1.93604
-154.378 2.46795 -0.830813
-155.319 1.99364 -0.417971
-154.092 1.51396 1.79784
-153.916 -0.179676 1.64037
-153.433 -1.03758 0.0614942
-154.084 1.02226 -0.877376
-152.915 -2.11204 -0.0369145
-155.73 0.171686 0.372632
-153.442 0.0203545 2.11385
-154.534 1.54362 -1.06929
-156.083 -0.0663719 1.38809
-154.658 -0.910685 0.700866
-153.241 1.70258 -0.294271
-154.718 0.270359 -1.69675
-151.441 0.697787 1.59729
-153.756 -0.509415 0.626769
-153.045 0.906965 -0.373691
-153.435 1.23793 0.680987
-154.032 0.420019 1.08036
-154.105 -1.55455 0.514217
-153.24 -0.890774 -1.08298
-154.336 -0.316581 1.06237
-154.458 -2.37636 -0.768489
-153.64 1.22384 1.4249
-154.571 -0.322717 1.00319
-154.937 -0.160154 -0.347262
-153.864 -2.16319 -1.65296
-154.149 0.114752 -0.0180366
-153.975 -1.68134 1.33398
-153.455 -0.427732 0.520158
-154.339 1.5041 -1.3788
-154.857 -0.340329 -1.9064
-152.132 1.61277 0.541732
-154.035 -0.221271 -1.12311
-153.688 2.87309 -0.433483
-153.832 0.0325705 -0.140805
-155.008 1.02909 -0.153682
-153.428 -2.06974 -0.453507
-153.73 -0.892167 0.306507
-154.51 0.356852 0.900532
-153.926 2.22039 -0.429258
-154.878 -1.17203 -1.78774
-154.933 -0.408506 -0.219272
-155.685 0.437731 2.46901
-153.551 -0.878595 1.03694
-154.234 -1.08936 -0.885702
-154.566 0.395857 -0.522498
-153.789 -0.796198 -0.757024
-155.786 0.0989304 -2.66009
-154.385 -1.67836 0.821236
-152.674 -0.118276 -0.704642
-155.221 0.623688 1.71197
-153.6 -0.863177 1.01185
-154.287 1.34665 -0.868127
-155.089 -0.221849 0.835815
-155.437 0.701896 0.478462
-154.103 -0.619871 -0.703017
-151.686 -0.420963 1.07429
-153.365 -0.670537 1.37221
-155.332 0.538102 1.97809
-154.25 -0.134625 -1.48496
-156.998 0.323057 -1.58904
-152.696 2.10507 -1.20329
-156.13 -0.261622 -2.05283
-154.275 -1.59362 -1.90432
-155.289 -1.75267 -1.71908
-153.881 0.629935 0.873704
-156.136 -0.000464096 -1.6715
-152.436 -1.31786 0.672075
-153.869 0.313865 0.279488
-153.816 -2.53265 -0.994822
-153.828 0.00631264 0.125306
-153.48 -0.407502 -1.40973
-155.46 0.612827 -1.89651
-154.089 2.19401 0.654357


==> latex_data/vae/mnist/pca/pos_jbda-pos.txt <==
-152.816 1.17166 0.294368
-153.787 -0.210021 0.945794
-154.6 -0.437212 2.443
-150.087 0.948609 1.34595
-152.115 -0.989174 -1.5768
-153.408 1.36075 -0.0585046
-152.099 0.340554 -0.0058983
-152.372 1.75902 -0.367945
-153.373 2.39335 -0.516942
-152.405 -0.967832 0.263067
-152.951 0.184071 -0.717575
-151.773 0.262321 2.38792
-150.98 2.26303 -0.370722
-154.508 -0.0816718 -0.965064
-153.915 -1.08634 0.901403
-151.821 -0.637685 2.66037
-152.989 -0.613969 0.802678
-154.514 1.17918 0.209832
-153.341 0.198264 -1.27132
-152.449 1.44967 2.68687
-152.87 2.68214 0.186283
-152.821 -0.118577 -0.695991
-154.939 -0.335866 -1.29787
-152.781 1.23373 -0.633886
-151.33 -0.601333 -1.00615
-153.482 -0.652002 1.05611
-153.294 -0.310678 -0.504555
-152.215 0.261194 -0.799128
-151.006 0.0768934 -0.202418
-153.102 -0.689317 0.376602
-153.822 0.156291 0.776125
-153.104 0.743359 -1.73727
-153.029 -0.535359 -1.02803
-153.257 -1.93767 -0.0408095
-153.413 -0.486608 -0.866136
-153.781 -1.59656 -0.129631
-151.769 -0.751283 0.493358
-153.555 -0.0291626 0.335473
-151.543 0.273201 -1.32393
-153.047 1.00711 0.126258
-155.723 -0.578725 -1.51396
-151.611 -1.41142 -1.6046
-153.966 1.70807 0.51632
-152.614 1.28728 -0.26463
-152.121 0.964823 0.621758
-152.239 1.92802 -1.27149
-152.771 -1.10049 -2.32642
-151.601 1.07951 -0.79228
-153.328 0.900842 1.186
-153.461 2.09627 -0.971322
-153.009 0.733776 -1.48713
-153.607 -0.43678 0.615827
-151.195 -1.58486 -0.536335
-153.779 -0.17821 -0.975872
-151.842 -0.997156 -0.559539
-152.224 -1.00827 -0.210589
-153.71 -1.33879 -1.07866
-152.05 -1.48961 0.186008
-151.24 -1.16384 1.48451
-152.235 -0.224092 -0.626947
-152.795 0.678576 -1.63547
-152.778 -0.0335671 -0.506103
-152.806 -0.299442 0.483248
-154.355 -0.980518 -1.60483
-152.51 -1.20313 0.436187
-153.205 -0.203656 -0.49761
-153.451 -0.580809 2.01268
-154.347 -0.373102 2.34673
-152.758 -0.0365497 0.847502
-153.378 -0.0855104 -1.17313
-154.55 0.854788 0.0524209
-153.593 0.44114 -0.886949
-153.47 -0.303094 0.728111
-151.412 -0.628135 -1.15067
-152.053 -1.02241 -0.156266
-152.816 0.545241 0.882565
-151.88 -1.44584 0.595155
-152.533 0.918518 -1.56364
-154.356 1.32449 1.38795
-151.265 0.180082 -1.4099
-153.015 -1.52271 -0.712466
-152.371 -0.895641 -0.580178
-153.378 -0.688504 1.15819
-151.707 0.373888 -0.350184
-153.693 -0.177024 -1.33041
-153.42 -0.646898 -0.28509
-154.736 -0.761629 1.78719
-154.766 0.559951 -1.68847
-152.184 1.61747 1.52224
-155.029 -0.216803 0.315287
-152.789 0.507063 1.66312
-151.741 1.35316 -0.578681
-152.459 -1.3812 -2.14337
-152.071 -0.858216 1.17586
-153.541 1.43414 0.588282
-153.97 -0.324469 -0.430971
-153.046 -0.923617 -0.515293
-153.351 1.08834 -0.388492
-154.34 0.666437 -0.24585
-153.149 -1.26922 0.510446
-152.941 0.902944 -1.77766
-154.195 -0.960471 -0.386102
-152.529 -0.231696 -0.315414
-153.557 0.922079 -0.986341
-152.612 0.214689 -0.746772
-153.008 -0.212006 0.55625
-152.749 -1.86028 -0.185296
-154.099 -1.41781 0.903613
-153.085 -0.458685 -0.709429
-153.869 -0.985223 0.0949772
-152.647 -1.56719 -0.550834
-151.717 1.08267 1.62235
-152.651 0.725839 0.2866
-154.517 -1.45075 0.587898
-151.037 -0.257326 0.0410814
-152.949 -1.77464 0.15248
-152.961 -0.100882 -0.220657
-155.25 0.206544 -0.999044
-154.549 -0.997913 -1.70649
-153.204 -1.77652 1.28119
-153.853 1.75231 -0.959511
-151.602 -0.514235 1.19446
-154.64 -0.403506 0.0696809
-153.687 -1.86295 2.19249
-153.954 0.998617 1.11719
-153.391 0.280326 -0.625827
-152.644 1.23684 0.163413
-152.44 -2.10064 -0.309513
-152.468 0.406494 -0.0375478
-154.731 -0.111797 2.39092
-154.746 -0.82906 0.294224
-152.427 0.802131 0.0337214
-154.497 -1.33053 1.01294
-152.16 0.244258 1.27542
-153.192 0.356205 -0.835534
-153.077 1.04919 0.758417
-151.701 -0.324739 1.29624
-152.954 -2.01207 -0.387042
-152.817 -0.502041 0.12812
-152.59 0.93978 -2.50054
-151.472 0.238897 -0.459405
-153.561 -1.74046 -1.10568
-154.183 -0.339373 -0.918168
-151.514 1.0535 -0.764237
-153.107 -1.20941 1.06411
-153.997 -1.1845 0.926862
-152.761 1.09093 -1.63403
-152.225 -1.29288 1.73979
-153.605 1.19301 1.4735
-153.123 0.347761 0.865927
-153.659 0.853571 0.0571038
-151.027 -2.78555 0.432091
-153.561 -0.286541 -0.501763
-151.637 1.06411 0.36026
-153.815 1.65484 0.682686
-153.797 0.609562 -1.85147
-154.047 0.00451729 -1.31167
-153.459 -2.17413 0.612599
-153.869 -0.513575 1.92311
-154.958 -0.751991 0.934257
-150.44 1.47491 1.39948
-151.24 -0.454533 0.526422
-155.501 0.841935 -0.156659
-153.515 -0.440889 -0.834404
-152.68 -1.0773 -0.594368
-154.299 -0.263481 2.00693
-153.745 1.9285 0.825379
-154.544 0.56496 0.824646
-152.564 -0.204454 -0.818263
-153.26 0.288035 -0.82376
-152.054 0.0503979 0.56434
-153.314 -0.216322 0.42569
-152.846 -1.04288 -0.25462
-153.087 0.151112 1.28901
-153.503 -0.141777 0.188706
-153.009 0.384277 0.682066
-153.064 1.71607 0.661081
-156.8 1.3913 -0.833357
-153.446 0.117795 0.80017
-153.947 0.914159 -1.16516
-151.386 -1.80353 0.489087
-152.58 0.0974839 0.295722
-152.228 1.39168 -0.47637
-151.591 0.373805 1.01369
-154.408 2.13092 -0.422251
-152.013 -1.41038 0.478837
-151.444 -1.3542 -2.91414
-152.446 0.879933 -1.28574
-154.53 -0.420953 0.589375
-153.522 -1.10797 2.29566
-153.059 -1.6951 1.98477
-153.699 0.137442 -0.161184
-153.414 -2.09469 -0.163288
-151.676 -0.118489 -1.9369
-152.92 -0.516839 0.303582
-152.249 0.772673 -0.0189008
-152.215 0.361132 -1.31866
-154.04 -0.752349 0.367737
-153.867 -0.227882 2.09945
-154.268 -0.111949 0.639425
-155.357 -0.25872 -1.08527
-153.461 -0.700162 0.632236
-150.533 -0.131794 2.55479
-153.259 -1.11407 -2.7263
-152.784 0.49235 -2.21216
-153.457 0.366645 -1.49192
-152.35 -0.633493 -0.850847
-153.515 1.22934 -1.58449
-152.712 0.283538 -1.52652
-153.624 0.796966 -0.766304
-151.702 0.0677265 2.34057
-151.508 0.0791644 -0.719759
-152.137 -1.46967 -0.332261
-150.463 -2.30324 -1.46398
-153.105 0.760214 2.74472
-152.765 1.81845 0.676354
-152.652 -0.633937 0.675665
-154.069 0.3906 -0.713218
-153.965 0.627015 -1.07346
-154.285 -0.68548 2.53979
-152.674 -0.808149 -0.243637
-152.887 -2.00844 1.11443
-151.642 1.43615 -0.176446
-152.288 0.64204 -0.732661
-152.524 0.275064 0.244409
-154.193 -0.696705 1.15262
-153.943 -1.70573 -0.613905
-153.386 -0.644109 2.0266
-153.106 -0.00773005 -1.07312
-152.485 0.347083 0.27735
-153.256 0.472621 2.02175
-153.244 -0.163076 -2.01424
-152.112 -2.21586 1.82437
-152.646 -1.25413 0.301919
-154.412 -0.962932 0.846053
-153.629 -1.62397 -1.17667
-152.498 -0.0792706 -0.170917
-153.208 0.217529 0.504739
-150.354 -0.830348 0.185886
-152.24 0.515799 0.886304
-151.441 1.47713 1.08799
-154.833 0.185304 -2.19715
-152.279 1.08888 0.0762881
-152.224 0.770976 -0.906978
-152.29 0.514813 -1.03922
-152.653 -1.14392 -1.22919
-154.357 -0.726096 0.995173
-152.186 0.165254 0.875324
-151.706 -0.613067 -0.956264
-151.67 0.0210282 -0.460075
-153.429 1.42282 1.20198
-152.481 0.942524 -0.357785
-153.977 0.111592 0.139561
-153.512 1.46844 -0.285535
-151.681 -0.206543 -0.0570456
-153.711 -1.18172 -1.31984
-153.41 0.926369 0.784181
-153.557 -0.974161 0.146825
-153.57 0.908463 -1.3597
-154.099 0.117369 0.501511
-152.195 2.00465 1.72327
-151.978 2.67157 0.11287
-151.73 -0.784446 -0.0119796
-153.49 0.153168 0.293
-154.218 0.708452 0.707009
-154.362 -0.0939615 1.80199
-153.639 0.674895 1.26458
-151.98 -0.657078 0.258925
-152.279 -1.08303 1.07785
-153.502 1.02069 -0.968548
-152.27 -0.465251 -1.09251
-151.661 -0.724341 1.61593
-151.282 -0.460378 -1.1366
-152.039 1.55047 -0.718665
-152.417 1.81139 -0.356479
-152.95 -1.59015 -0.115936
-153.247 0.342544 -0.93294
-152.942 -0.876797 2.22952
-152.184 -0.575592 -0.159603
-152.506 1.8976 -0.306338
-152.894 -0.450311 -0.356176
-153.059 1.28601 -1.29682
-153.015 -0.837672 2.14485
-152.595 0.770954 1.67307
-151.355 -1.66867 -1.74211
-152.877 1.94151 -1.57791
-153.07 1.41257 -1.12419
-151.052 -1.80057 0.594777
-152.326 -1.68098 -0.523109
-153.962 -1.00364 -0.710437
-153.515 1.00654 0.506355
-153.648 -0.282551 1.96757
-153.546 0.0259407 0.386958
-152.351 -0.495719 0.17572
-153.864 -0.217429 -0.523012
-154.344 0.0452025 -1.58319
-152.043 -0.666021 -1.77646
-152.188 0.451167 0.871616
-153.752 0.674621 0.613677
-153.128 1.05748 -0.52931
-153.536 0.736037 -0.128418
-152.241 -2.64379 -0.148922
-153.912 1.28573 0.802072
-155.175 1.8874 -0.304113
-152.578 0.787771 0.756191
-152.631 0.30455 -1.00981
-153.467 2.28745 -0.276748
-152.055 0.669014 0.189648
-152.205 0.147926 -1.13268
-152.633 -2.44288 -1.2575
-151.588 1.32964 -0.607237
-152.653 1.38495 -0.445033
-153.682 1.76181 0.444359
-152.481 0.482916 0.427927
-152.105 0.102148 -1.26357
-153.525 -0.489418 -0.0349025
-152.411 1.15313 0.248973
-153.165 -0.0271177 -0.243548
-154.338 -0.281769 -0.7568
-153.884 0.972994 -1.65898
-154.703 0.350696 1.07693
-151.843 -2.03722 -3.12548
-154.627 -1.03665 0.480817
-153.196 0.278184 -0.695906
-153.298 0.601128 0.822476
-153.109 -0.3023 1.52548
-153.095 1.96778 0.845823
-153 -0.0250579 -0.889175
-153.673 -1.57804 -1.88408
-153.443 1.99403 -1.11696
-152.454 0.903772 -0.271211
-153.144 -0.709868 1.28098
-152.371 -0.534489 0.529797
-153.35 -0.672818 -1.90341
-154.039 -0.0276961 -0.242191
-153.643 1.97803 -1.2077
-154.656 -1.97939 0.323074
-151.106 0.963297 -2.03827
-152.324 -0.51395 0.646009
-152.957 1.93204 0.886408
-152.326 -1.42161 -1.6516
-153.042 1.42365 0.547512
-153.338 0.41007 -1.65289
-152.24 1.26578 -0.0690845
-151.71 -0.986479 0.472641
-152.471 1.50316 1.62953
-152.91 -1.25711 1.77771
-153.025 1.14291 0.766303
-153.47 -0.683048 0.517909
-152.645 0.789207 0.89032
-152.441 -0.0746333 0.707884
-155.758 0.941934 -0.537322
-152.184 -0.576963 -0.175286
-154.834 2.20524 0.109224
-151.935 -0.936847 0.813634
-151.512 -0.660559 0.975497
-154.578 -1.8947 -1.61465
-152.338 -0.186387 -1.68759
-152.019 -0.892155 0.691219
-151.766 -1.43674 -0.35451
-153.715 -1.07628 -1.47473
-151.237 1.59363 -0.79749
-150.887 -0.562695 -0.117089
-153.871 1.74996 1.08992
-153.459 1.83938 0.121607
-154.542 -0.681887 0.750854
-152.228 -0.395004 0.210204
-151.638 0.842848 -0.119385
-153.951 -0.0412317 -1.07887
-153.441 1.16172 -0.709191
-151.584 0.72571 0.839458
-150.478 0.957818 -0.379525
-153.588 0.254259 -0.480978
-155.436 -1.20194 0.916515
-153.675 1.5951 -0.0786269
-153.582 -1.07049 -1.17931
-153.121 -0.795276 1.05498
-151.135 -0.194872 0.869284
-151.953 0.792605 -0.320923
-152.836 -1.61371 -0.681084
-151.279 0.209248 0.93368
-151.626 0.288938 -1.71363
-152.908 1.06787 -0.277882
-150.698 -1.21474 0.0142967
-152.815 -1.28412 0.787731
-153.105 1.04381 0.393526
-151.455 1.19438 -0.949163
-153.003 2.63429 1.69078
-152.084 -0.85362 -1.16353
-152.277 -1.80995 -2.77811
-153.204 -0.991278 -0.547864
-153.77 -0.419372 2.60113
-151.155 1.01881 0.247455
-153.945 0.556926 0.642579
-153.569 -0.585077 -1.85414
-153.845 -1.8577 -2.58655
-152.789 1.47406 -0.670192
-152.487 -0.207844 0.247821
-152.382 0.0787274 0.81077
-154.181 1.44185 -0.160856
-153.698 1.24372 -0.58914
-153.368 1.06892 1.35065
-153.403 -1.35528 0.962689
-153.009 1.78269 0.258158
-152.358 1.59735 -0.672513
-154.493 2.0799 -0.718818
-152.98 -0.358037 -0.314918
-150.581 1.40943 0.724999
-151.688 -0.695786 -0.507004
-153.153 -0.97673 -0.113497
-153.862 2.65683 -0.293209
-152.003 -0.307636 1.8218
-153.491 1.32549 -0.47008
-152.413 0.680019 -0.358061
-153.773 0.0394978 -0.184813
-154.151 -0.0275912 -0.943473
-154.933 1.58971 -0.344526
-154.157 -0.00232743 -0.0272509
-153.318 0.750161 0.0821636
-154.309 -0.316087 0.124589
-150.635 1.30069 -0.578844
-152.157 -0.104719 0.423923
-152.381 -0.861179 -0.01557
-151.503 1.15022 -0.45792
-152.294 -1.22505 -0.506556
-153.115 -0.0917949 -2.01903
-152.793 0.443217 -0.618055
-153.402 -0.641433 -1.29897
-152.591 0.136115 0.329256
-153.849 0.145816 0.010866
-153.621 1.24779 1.15014
-152.916 0.84643 -0.554952
-152.803 -0.20753 -0.264859
-152.792 0.725116 0.706337
-153.828 -1.50786 -1.58583
-153.144 0.935065 -0.139554
-152.648 0.920775 -0.629147
-152.162 1.3727 0.777425
-152.206 -1.0634 0.154488
-152.819 -2.09736 2.11395
-153.459 0.912421 -1.12343
-154.381 0.427993 1.22339
-152.492 1.3401 0.545143
-154.242 2.22582 1.01507
-151.022 0.645513 -0.568688
-152.062 0.0509135 0.115097
-153.107 -1.42305 2.31923
-153.801 0.874414 -0.310095
-152.89 1.28151 -0.953477
-152.297 -0.455029 -1.11494
-152.576 0.724334 -0.561445
-152.678 -0.953757 -0.338718
-152.542 0.692023 -0.852475
-153.305 0.712342 0.436457
-154.35 -0.935647 -0.291169
-151.991 -0.736315 0.406478
-153.352 2.02386 0.329185
-153.86 -0.988797 2.39575
-153.358 -0.368412 -0.925532
-151.904 1.05819 0.954561
-153.072 0.490247 -1.01275
-152.397 0.0556814 1.05193
-153.708 1.69848 -0.420993
-152.629 2.31539 1.26853
-153.82 -0.629839 2.63443
-154.103 -0.878733 1.74417
-152.157 -1.6973 -0.484732
-153.067 -0.923164 1.73733
-152.909 -0.374237 1.21068
-155.042 -0.156946 -1.18088
-152.318 1.59976 -0.17696
-152.792 0.497241 -0.709058
-153.782 0.961642 -1.03851
-153.055 -1.21415 -2.68783
-151.555 0.733011 1.00757
-152.645 1.15115 0.0854952
-152.425 -1.27851 1.24765
-153.003 -0.343827 -0.956278
-152.771 -1.77304 -0.0783404
-153.439 -0.83113 1.03284
-153.294 -3.06089 0.840574
-153.768 1.50203 -1.0265
-152.632 -1.29823 -1.39723
-153.74 -0.384353 -0.813386
-151.71 0.26881 2.42128
-155.406 0.466007 0.229076
-154.336 -0.613085 -0.100064
-152.099 0.260405 -0.534891
-152.114 -0.886368 -0.223131
-154.709 -1.27687 -1.54542
-151.475 -0.365348 0.0766042
-152.863 0.0092686 0.49337
-154.931 -1.24273 1.43915
-153.856 -1.52725 1.7028
-154.85 -2.36975 -0.395473
-154.152 -0.469886 0.240289
-152.841 -1.1368 0.014503
-151.329 -0.390598 -0.545631
-152.823 0.907965 -1.11711
-153.743 0.197671 0.331707
-153.575 -0.0289772 0.448592
-151.809 -1.17825 0.127819
-151.464 1.1442 -0.257092
-151.927 -0.649773 -1.05132
-152.475 -0.621122 1.85392
-151.912 -0.222345 -0.447562
-153.145 0.358853 -0.372706
-151.734 -1.75757 0.946083
-151.919 0.547129 -0.613433
-153.315 -0.986449 1.97638
-152.339 -0.696454 1.62762
-151.794 -0.464213 -0.255696
-151.602 -0.435241 -0.390942
-153.253 1.32602 0.695901
-154.513 -0.522357 2.08624
-154.501 1.36868 -0.914461
-153.675 1.83971 0.0999045
-153.048 0.0131142 -0.161689
-152.542 0.377238 -0.661758
-152.4 0.482911 -1.71895
-151.801 0.278577 -0.234849
-153.269 1.60583 0.726732
-153.467 -1.29395 0.0576364
-153.875 1.59355 -1.56145
-153.277 -0.487889 1.58882
-153.911 1.00363 -0.109921
-151.658 -0.786469 0.707583
-153.087 0.497711 -1.13426
-151.974 -0.151756 0.463907
-153.726 -0.636266 0.683453
-153.038 -0.166191 -0.610667
-151.676 0.00639102 -0.58886
-153.818 0.466297 -0.669097
-153.232 -1.9828 0.640088
-153.739 1.52577 0.765563
-153.064 -1.6119 0.736777
-153.289 1.19762 1.4472
-153.023 0.568581 -0.259717
-152.059 -1.46244 -0.0994235
-155.25 -0.988976 -0.389601
-154.293 -0.33128 0.958547
-153.766 1.47546 2.22241
-152.75 0.442564 2.00447
-152.498 -1.88577 -1.16662
-153.135 -0.619051 -1.55551
-152.642 1.66626 -1.00366
-153.977 0.956869 -0.429813
-154.009 -0.344331 0.179485
-153.892 0.373602 -1.33735
-152.71 -0.0150512 1.04881
-152.68 -1.25984 -0.963981
-153.354 0.698741 0.808048
-152.517 0.985487 -1.05606
-153.756 -0.164312 1.22875
-154.209 0.754158 -1.27199
-154.297 -0.232806 -0.0581927
-152.786 1.0104 1.16646
-152.588 -1.31103 0.716284
-155.888 -1.21117 1.50716
-151.197 1.56631 -1.06162
-154.433 1.12863 -0.818636
-153.905 -1.51773 0.687436
-152.333 -0.00935695 0.831054
-153.359 -0.0103624 -0.408815
-151.8 -0.93803 1.63856
-152.738 -0.330946 0.560342
-153.292 0.16928 -1.1677
-151.463 1.00025 -0.6463
-152.489 -0.502749 -0.584455
-154.03 0.99894 2.0298
-153.731 -0.0328896 1.21442
-154.073 -0.0705892 0.263247
-153.657 0.0142558 0.95642
-153.35 0.95388 0.271349
-152.497 -0.521069 -1.03088
-152.052 -0.385281 0.194514
-154.725 -0.296732 -1.45321
-153.87 -1.00828 -0.0736063
-153.632 -0.626894 1.77586
-152.026 0.580787 1.52844
-153.004 0.909781 0.60258
-153.892 1.17225 -0.245573
-150.762 0.73353 1.23679
-154.055 1.09009 0.138012
-152.378 -1.09504 -3.00123
-153.323 1.40268 0.0976188
-152.703 0.115091 -0.949929
-152.659 -1.82159 0.818081
-154.676 -1.5041 0.212147
-152.387 -0.681258 1.57599
-152.734 1.19162 -0.00427332
-152.755 -1.16472 1.64046
-152.712 -0.594842 1.12608
-153.337 0.126665 -0.718735
-153.779 -0.204083 1.90059
-153.683 -0.608791 2.38753
-152.191 -1.05106 2.83512
-152.156 1.05801 -0.224018
-150.987 0.671166 1.31208
-151.862 -0.661988 -1.11924
-153.011 -0.00543625 0.572795
-152.565 0.535468 1.59457
-155.001 -1.0749 0.850673
-152.166 -1.6246 -0.0891398
-151.645 0.767979 -1.41825
-155.434 -0.332463 -0.690939
-151.627 -0.763602 -1.37013
-153.938 -0.23655 2.36438
-154.139 0.537924 -0.30929
-151.981 -0.42354 -1.05065
-153.629 0.0834877 0.0848658
-151.088 -0.609665 2.47797
-152.771 1.19132 -1.12886
-152.639 -0.372747 -1.3451
-152.268 -0.660324 0.152703
-152.015 -0.974987 -0.475964
-150.373 -0.569823 -0.122021
-153.043 1.16421 1.41035
-152.542 -0.923328 1.2319
-152.528 0.742322 1.48877
-151.255 -1.22749 0.790097
-152.305 -0.387923 -0.328734
-154.014 1.36435 -1.30649
-153.225 0.877621 -1.38435
-152.714 -1.86364 0.913689
-152.448 -0.782304 -1.97115
-154.185 -0.519521 1.79901
-151.749 0.672209 -0.739257
-152.62 -0.525197 -0.652049
-152.831 -0.342396 0.42613
-153.364 -0.121333 1.26974
-152.376 -0.157012 -1.39925
-153.181 -1.46386 -1.00169
-152.714 -0.490609 -0.620905
-153.517 1.73387 -1.07145
-152.739 1.12057 1.10984
-149.988 -1.80461 -0.678798
-154.418 1.37606 0.871045
-152.769 -1.11222 0.36516
-152.416 0.176336 0.127506
-152.688 2.015 0.618133
-153.146 0.46584 -1.54871
-154.588 -0.0373285 0.206293
-153.805 -1.35183 0.4848
-152.042 0.326462 0.501545
-152.483 1.02328 -0.411907
-153.762 -1.6009 -0.145153
-150.569 1.21911 -0.651295
-153.975 -0.325628 0.0379841
-153.491 0.305843 1.15132
-153.055 1.07002 1.81123
-152.41 -0.617127 -1.07922
-152.876 2.29235 1.62092
-153.982 0.737509 1.33057
-154.04 0.0285538 -0.2962
-151.404 0.124032 1.73867
-153.187 1.65202 0.0689945
-152.685 -1.93732 -1.47083
-151.965 1.00854 0.522774
-153.152 0.827013 -0.289111
-152.705 -0.132099 -0.409777
-153.003 0.687319 0.209907
-151.69 -1.69384 0.428297
-152.816 -0.154135 -0.392676
-152.679 -0.596364 2.01736
-155.35 -0.60377 -1.8709
-152.779 -0.311931 0.261685
-151.647 0.509568 0.570268
-153.355 -0.868824 -1.51678
-153.328 2.05253 -1.33652
-153.857 2.14252 -0.579833
-151.214 0.569983 -2.00158
-152.481 -0.9373 -0.0309227
-153.186 -0.864236 0.904656
-152.647 2.18526 -1.44668
-154.033 -1.59182 -1.77771
-153.727 0.891635 -0.237361
-152.75 -0.258995 1.48374
-153.468 -0.275405 -0.314511
-154.993 -1.11211 0.372322
-152.503 -1.92716 0.437507
-152.284 1.57781 0.168305
-151.702 -1.00686 -0.506525
-152.043 -1.59245 1.04252
-152.7 -2.181 -0.811716
-152.712 0.630987 -0.231905
-152.917 0.560903 -1.66782
-152.585 0.38631 -0.0396081
-152.089 -1.47127 -0.850396
-152.586 2.16474 -1.3983
-151.607 -0.232433 1.42685
-151.978 -0.107795 -1.109
-152.441 0.403417 -0.557334
-152.651 -0.620658 -0.117265
-152.966 -2.24562 -0.615672
-153.416 -0.745771 1.01063
-152.927 -0.202532 -0.916651
-152.454 0.456676 0.55458
-151.977 0.460076 -0.218211
-151.255 0.938574 -0.24786
-153.568 1.71681 -0.731633
-152.958 2.15775 0.819132
-153.749 0.878729 0.858083
-150.756 0.830767 0.281536
-152.36 0.216424 1.3576
-152.174 -0.841238 0.512962
-153.889 -0.548416 1.09074
-152.643 0.370803 0.20384
-152.543 0.335763 -0.513418
-152.712 1.71746 -0.891458
-152.409 1.81909 -1.09698
-153.443 1.10631 0.629292
-151.677 -0.063294 0.0302427
-153.687 -1.27245 1.1699
-152.206 0.861037 1.20619
-151.922 0.522378 -1.21649
-153.656 0.146207 0.564599
-152.421 0.645881 1.12509
-154.563 -1.44035 -0.380599
-153.145 2.35788 -0.214446
-152.866 1.01239 0.572137
-152.106 0.240129 0.401181
-152.885 -2.23299 2.33722
-152.159 0.745511 -0.266072
-153.971 -0.741753 -0.345948
-154.691 0.072813 1.74888
-153.301 1.228 -0.145038
-154.34 -0.288715 -0.954608
-153.707 0.580754 -1.22443
-153.103 -0.978661 1.18039
-153.404 1.10673 -0.239219
-152.754 -0.292263 2.21715
-153.523 1.40729 -0.598591
-152.551 -2.02814 -0.338019
-151.995 1.17652 -0.625048
-152.962 0.972198 -0.689602
-151.788 0.584188 0.0980297
-152.431 1.22465 -1.56423
-153.898 0.311978 -0.137694
-151.62 1.29621 -0.0364136
-153.307 0.237573 -0.246742
-155.815 1.46047 -0.880191
-152.467 -0.260377 0.582064
-152.456 1.99238 -0.0451273
-151.928 -1.2553 -1.23199
-153.305 0.766838 -1.22928
-153.512 1.33115 0.341648
-151.407 -0.729446 0.294521
-153.34 0.957773 -0.740723
-152.465 -0.450397 0.762509
-152.958 0.927562 -1.03088
-153.596 -0.447137 -2.04978
-153.206 -0.491468 1.27121
-152.865 -0.358177 -1.13347
-152.327 -1.53479 0.269953
-152.746 0.976919 -0.562091
-153.582 1.40819 -0.921705
-153.392 -0.174322 -0.95925
-151.794 -0.170426 -0.849574
-154.167 -0.524881 1.05372
-153.026 1.45902 -1.17885
-152.718 -2.14162 0.839729
-152.973 -0.219646 -0.689937
-152.295 -1.77166 -2.42673
-153.559 0.0449252 0.892928
-152.968 0.975135 1.19573
-153.463 1.8039 -0.0698851
-152.169 -0.927953 1.93485
-153.911 0.265262 1.53375
-151.558 -1.8428 -0.284593
-155.558 -1.22664 -1.07868
-154.803 0.435252 -2.08201
-153.526 0.401682 -0.112508
-153.734 -1.00748 -0.26375
-153.374 -0.218125 1.63276
-153.41 -0.0255042 1.75916
-152.204 0.114235 0.934574
-153.603 -1.17158 -0.619481
-153.248 -1.14656 -0.599061
-152.502 -0.854752 0.542654
-151.786 -1.88075 -1.01253
-155.572 -2.27828 -0.485049
-154.812 0.0554307 -0.978687
-152.657 -1.47827 0.926726
-151.174 -0.733606 0.434971
-152.704 -0.323495 0.165032
-154.334 0.476778 -0.0501901
-152.496 1.59748 -1.62737
-152.588 -0.575247 1.59863
-151.81 -0.467762 -1.23823
-151.458 -0.445024 -2.17164
-153.515 1.88146 0.173607
-152.097 -1.51123 -1.29862
-154.58 1.40392 0.306483
-151.795 0.872575 1.90284
-153.382 0.522154 -0.235213
-153.599 -1.63241 -0.259029
-153.798 0.175269 -1.01198
-153.674 -0.795964 -0.450803
-150.733 -0.98786 0.0574249
-152.847 -1.3673 -0.397253
-154.097 -0.199669 -0.801205
-153.471 -0.804156 0.198848
-154.752 -0.616835 -0.808704
-152.849 0.145155 1.26968
-153.897 -1.67051 -0.491862
-152.998 0.398556 -0.837428
-153.468 -0.457454 -1.10854
-152.935 0.508871 -1.18477
-152.131 1.13402 0.296114
-154.002 -0.0603131 0.0926111
-154.084 0.160141 1.12823
-153.584 0.62047 -1.1442
-153.896 -0.21845 0.0340986
-152.492 0.34186 -0.802439
-154.303 0.75474 -0.263918
-152.851 1.00973 0.213881
-152.376 1.51083 -1.78691
-153.491 -0.750501 1.90713
-153.393 0.924065 -0.192808
-151.469 -1.42207 -1.63733
-154.56 -0.00337765 0.954738
-152.18 0.428148 1.46597
-152.687 -0.387644 -1.56308
-154.047 -1.19984 0.910329
-153.146 1.37754 -1.61029
-152.901 1.4872 -1.19072
-153.263 0.0585351 -1.67745
-154.441 0.351075 0.0951562
-152.241 1.46773 0.892561
-154.022 -0.639415 -0.568704
-151.944 1.70294 1.45613
-152.529 0.210976 0.379874
-153.605 -0.87832 0.723339
-154.616 -0.446961 0.200128
-151.718 -1.75343 0.918261
-153.681 -0.215792 0.969917
-153.784 -0.713956 1.7629
-153.41 1.7431 0.509089
-152.695 0.37029 -0.63008
-153.295 0.775856 0.226303
-152.47 1.77875 -0.21154
-153.096 -0.93517 -0.266131
-152.571 0.876912 -1.5147
-152.297 -1.01214 2.64776
-153.566 -1.47135 0.421233
-150.874 0.518441 0.293392
-153.558 -0.439175 2.57827
-151.275 1.33137 -0.101318
-152.883 -1.03559 1.48416
-152.793 1.20143 0.263724
-153.161 0.0819786 0.115598
-151.672 -0.414752 0.794089
-152.166 -0.176169 -1.92061
-153.988 0.89391 -1.72188
-152.251 -0.390417 2.86202
-153.425 -0.17441 -0.171309
-153.74 -0.6149 -0.0226889
-151.311 0.647574 0.0461815
-154.061 -0.0797335 -0.241341
-152.351 2.35586 -0.496247
-152.247 0.0542596 0.671093
-150.714 0.206527 0.916461
-152.382 0.586889 -1.2257
-151.16 -1.33442 0.956704
-154.132 0.445872 2.76183
-152.152 0.897296 -0.582205
-153.39 1.94281 0.0499203
-152.001 -0.548625 -1.20015
-152.364 -1.91367 -0.691899
-152.386 -0.675633 -0.0339789
-152.992 -0.128032 -1.03249
-152.909 1.80942 1.19753
-153.13 0.607657 -0.148781
-152.637 -0.0805125 -0.0337764
-150.538 0.863157 -0.594033
-153.082 2.25782 -0.546784
-153.861 -0.335421 -0.506014
-152.724 1.01962 0.331239
-153.78 -0.615978 -0.0957691
-154.371 -1.67644 0.0914547
-153.745 0.750511 1.47003
-152.481 -0.0872003 1.55385
-152.22 1.50918 -1.50253
-154.209 -0.205357 0.510547
-153.872 0.259226 0.303674
-150.936 -1.42169 -0.0543801
-154.359 -1.05702 1.28334
-154.417 2.16659 -0.771834
-151.31 0.0592204 0.764017
-155.175 -1.75448 -0.0411262
-152.402 1.61923 1.56885
-152.505 -1.30567 0.457751
-152.039 -0.665763 -0.620753
-152.255 0.0190931 0.278394
-154.594 -1.39423 0.614799
-154.424 -0.555745 1.24418
-151.845 -0.504046 -0.436814
-151.741 -1.00397 1.8797
-152.384 1.4247 -0.787603
-154.172 1.88669 -0.471158
-153.199 0.0334017 -1.3064
-151.954 1.15448 -0.658637
-153.771 0.424063 -1.28307
-151.698 0.779278 0.426758
-152.919 -1.18049 -1.58221
-153.164 -0.461827 2.10563
-152.799 1.08023 -0.0367409
-153.068 1.53663 0.0665387
-153.867 -2.09979 0.791901
-154.679 0.508322 0.7221
-153.347 1.25725 0.694777
-155.097 -1.1436 -1.16542
-153.089 -2.51451 -1.1032
-153.471 -0.270045 1.68229
-153.774 0.985138 -1.71108
-153.329 0.169321 -1.55729
-156.565 -1.1758 0.914578
-155.08 0.00532209 2.59112
-155.6 0.0422928 -0.354591
-153.359 1.69306 -0.578982
-152.545 0.359723 -1.67757
-155.197 0.194752 -1.42067
-153.22 0.195115 -1.80466
-152.203 -0.466724 1.68682
-153.002 -1.39596 1.23498
-151.108 -0.0787505 -0.500314
-151.621 -0.860546 0.189974
-152.921 0.0831591 -0.205408
-153.545 0.759015 -1.10584
-151.331 0.182181 -1.74075
-152.009 -1.28186 2.05184
-152.994 -0.657736 1.20677
-151.803 0.512656 0.602204
-152.176 -0.670075 -0.0496138
-153.731 -0.125977 -0.737478
-154.39 -1.12261 1.51562
-152.283 0.183562 -0.690166
-153.092 -0.413217 1.43312
-152.469 0.772422 -1.04517
-151.631 0.0870201 -0.571437
-152.776 1.38141 -0.107068
-151.144 0.211686 -1.1309
-152.401 -1.87238 -2.29013
-152.883 0.281967 -2.52892
-152.755 1.09258 1.13209
-154.289 1.02776 -1.9135
-153.17 -0.733651 -1.07873
-151.487 -0.100296 0.4263
-152.36 -1.63093 -0.266524
-153.923 -1.55411 0.735315
-152.337 -1.35613 -2.23927
-152.335 -1.0013 1.54851
-152.228 -2.84971 -0.192987
-154.466 -0.136714 -1.01473
-153.261 -1.00789 -0.235963
-149.415 -0.160629 -0.481054
-153.408 -1.06307 0.71013
-155.096 1.45931 -0.113632
-152.609 0.862607 -0.505183
-152.825 1.54156 1.12894
-152.891 1.05153 -1.1878
-151.316 1.94423 0.628307
-152.536 1.19745 1.25766
-153.79 -0.358134 0.0207606
-152.574 1.46922 0.0961281
-154.236 0.241387 -1.86772
-152.948 0.811411 -1.48348
-153.419 -0.721792 0.996213
-153.304 1.14668 -0.579147
-153.533 -2.54566 -0.855609
-151.177 1.13684 0.267107
-151.695 -1.02926 2.02749
-154.824 -0.199443 -1.15392
-153.068 1.28643 -1.29416
-153.444 -0.161544 -0.135753
-152.183 -0.138706 1.4526
-152.453 1.278 -0.923573
-153.279 -0.351178 0.505314
-152.993 2.32802 1.77293
-153.11 0.735592 1.90319
-152.069 1.67952 -0.71453
-153.076 -1.17551 -1.05839
-153.621 2.36441 1.15459
-151.699 -0.142628 1.70568
-153.388 0.397139 -0.842007
-153.987 -1.61714 -0.310089
-152.306 0.00598261 0.288009
-152.231 -1.96916 -0.189668
-153.825 -1.17218 0.882666
-152.267 1.31088 -2.10162
-153.65 0.112047 -1.40736
-151.915 -3.75623 -0.203143
-152.876 -1.15394 0.157672
-153.246 1.09513 -0.238426
-151.995 1.44332 0.788784
-154.529 -0.825414 1.37426
-154.529 -0.134069 0.28376
-152.632 1.40485 -0.642865
-153.075 -0.593803 0.293152


==> latex_data/vae/mnist/pca/pos_jbda-seed.txt <==
-154.505 0.82031 1.36461
-153.397 -0.32457 -0.475488
-153.3 -1.01712 -0.953981
-151.817 1.19176 0.281193
-154.51 -0.152386 0.503632
-152.413 -0.386223 0.0945543
-154.166 1.04288 -1.10645
-152.747 1.38894 1.26193
-154.239 -1.06156 -1.27051
-153.957 1.13394 -1.09246
-151.694 2.44355 0.534104
-153.464 -0.779378 1.3833
-154.236 0.192949 0.72626
-152.721 -0.175647 0.890318
-151.946 -0.912051 -1.38412
-151.834 1.60397 -1.36574
-152.328 -0.694195 -1.25238
-152.289 -0.338587 0.389075
-151.515 -1.5763 0.82348
-154.428 2.17348 1.41069
-152.659 -0.289206 0.399167
-152.674 -1.01907 0.122301
-152.309 0.967398 0.126209
-154.065 -0.245313 0.590811
-152.66 0.686614 0.405704
-153.539 -2.7162 -1.37885
-154.675 -1.73554 -0.377945
-153.903 -1.51553 0.83528
-153.518 0.412305 1.84802
-152.838 0.548821 1.01899
-152.985 -0.988778 -0.896002
-154.236 2.77312 0.331142
-153.36 0.0570385 -0.234614
-152.649 -0.741695 1.97758
-153.483 -1.29763 -0.960428
-152.512 -0.504499 0.428961
-152.828 1.60723 0.707513
-152.548 -1.31269 -1.0562
-153.896 0.0784931 -2.15943
-150.727 -0.777851 1.10219
-153.241 0.437295 -0.729423
-152.128 -1.00004 -0.639989
-152.548 -1.51046 0.61419
-153.054 -0.310343 1.89742
-152.662 1.45852 0.746538
-152.063 -0.161618 -0.98466
-155.257 0.333998 0.129833
-155.038 2.31253 0.14087
-153.472 -0.796239 0.10627
-152.922 -0.552518 1.59703
-154.069 0.176552 -1.02951
-153.533 1.91759 -1.05861
-151.867 -0.452083 0.397398
-151.877 0.741068 2.45988
-153.474 0.952392 0.558554
-153.635 -0.708744 -2.08094
-153.93 0.834246 -2.0404
-152.471 -1.67278 0.36742
-152.285 -0.218686 0.30843
-153.625 -2.2526 -0.779735
-154.049 -0.369808 -0.0307501
-153.861 -1.23723 -0.609088
-152.567 1.52069 -0.052773
-152.666 0.522169 0.739394
-153.561 -0.322303 0.900367
-154.15 -1.58729 -0.973371
-154.224 2.23023 0.028276
-154.586 1.23268 -0.606333
-155.294 -0.748527 1.7119
-151.98 0.330755 1.06074
-153.625 1.19368 -0.529281
-152.537 -0.570847 -1.46206
-153.468 1.53481 -0.531681
-154.354 0.0740514 -1.45418
-152.25 1.10266 0.173706
-152.187 0.99038 -0.957377
-155.31 -0.542802 2.41978
-153.905 0.75982 -0.530507
-153.297 -0.970945 -1.21633
-154.791 0.179835 0.198503
-153.844 -0.65629 1.05264
-152.115 1.0934 -0.48473
-151.592 0.0181605 -0.0231643
-152.048 0.24726 1.7484
-153.233 -0.567192 2.34224
-153.62 0.200308 -1.39001
-155.844 0.23813 -1.20234
-151.967 -1.86303 -1.13415
-154.36 -0.402783 -1.14065
-152.657 2.02899 -0.356431
-152.584 1.97771 -0.707283
-153.123 -0.901515 1.46025
-154.601 -0.220106 -1.16155
-152.185 1.97422 1.4107
-154.333 -0.120224 -0.13948
-153.737 2.12888 -0.550256
-152.761 -0.313602 -0.224492
-152.597 0.474185 -0.485881
-154.389 0.0935917 -1.39062
-153.134 -1.99473 0.175164


==> latex_data/vae/mnist/pca/pos_jbda-t-rnd-ifgsm-aug.txt <==
-149.856 -0.0191896 0.611911
-150.152 0.375439 1.58481
-150.247 1.46529 1.39631
-149.671 -1.11566 -0.322967
-148.939 0.769519 -1.20121
-151.449 -1.07033 0.375277
-149.728 1.1829 -0.962181
-151.216 -0.683546 -0.543835
-150.116 -0.639398 1.00816
-150.649 -1.76335 -1.82458
-151.609 -0.762559 -0.272118
-149.6 -1.7792 -1.41776
-150.167 -0.526085 -1.24795
-149.285 -0.516568 -0.573383
-150.301 1.69729 1.28213
-151.06 -0.990797 0.728648
-149.891 0.03702 1.14865
-151.166 -0.778339 0.538839
-150.198 1.30616 -0.233649
-151.118 0.348763 0.326842
-148.829 -0.720766 -0.576253
-149.537 0.114042 -2.17609
-149.94 -1.37079 -0.191206
-150.35 0.928994 0.546661
-149.988 0.367728 -0.533665
-148.534 1.42341 0.383266
-149.726 0.165169 -0.921444
-148.725 0.0372828 0.258533
-150.404 0.711086 -0.964406
-149.73 -0.801485 0.480465
-151.115 -0.106853 0.0695049
-150.4 0.259525 0.379951
-149.142 1.13571 -0.0739517
-149.081 -0.814239 0.535876
-150.782 2.34742 0.085824
-148.871 1.41244 0.769684
-151.717 -0.34952 -0.524144
-149.292 -2.02851 0.0290281
-149.972 1.45318 0.731544
-150.491 0.0912895 -0.0646002
-151.193 -0.47325 -0.7765
-149.312 -0.212278 0.810909
-150.941 1.21699 -0.0438808
-150.212 1.0447 -0.657982
-149.989 -0.434794 1.12554
-148.34 0.491383 -0.589742
-152.038 -1.50822 -2.21631
-150.989 0.155804 0.580716
-151.063 1.01591 -2.06841
-150.335 0.389746 0.507188
187.67 -1.58808 1.72316
202.41 -0.0997091 -0.580971
208.072 -1.182 1.5347
224.286 0.921409 0.621117
221.144 -1.97331 0.861768
194.684 -1.02244 -1.75777
220.574 0.256588 1.45351
201.274 2.65793 -0.0732229
171.003 -1.20625 0.844967
200.363 1.94029 1.82012
-148.48 1.96543 -0.113952
202.918 -1.90967 1.54818
-152.376 0.320695 -1.02485
155.976 0.0411932 -2.23371
204.651 -2.41902 -1.80743
198.839 1.85331 -0.799758
225.953 1.34607 -1.48488
164.33 0.641501 -2.75675
9.98555 -1.19077 1.69773
206.115 1.57921 -0.326761
198.397 0.0817713 1.2991
188.351 -0.727188 0.873598
197.097 0.267841 0.889663
222.607 0.137234 -2.05265
208.708 -0.0700164 -0.959474
228.731 -2.39017 -0.0451656
223.644 -4.34929 2.46084
203.679 -1.67148 -1.80006
166.785 -0.636675 -1.24812
210.72 1.9528 1.14587
177.508 -1.87062 0.710481
213.791 1.06908 0.991326
-150.465 -0.417212 -0.96957
197.625 -1.38554 -0.240086
-150.76 -1.36531 0.164856
200.848 0.112211 -1.23979
198.392 0.607374 -0.594208
190.564 -0.409734 0.623725
181.104 -0.0975895 1.01148
216.497 0.894597 -1.05361
178.66 0.435171 -2.47919
211.39 -1.54385 0.398694
225.82 -0.929313 -1.49559
210.402 -0.0996395 1.11359
177.171 1.51791 0.287725
-150.066 0.698575 -2.09516
147.778 -0.951945 -0.925315
202.312 1.75952 -0.670144
168.045 -1.82779 0.96294
205.143 1.37509 -0.999478
-150.349 0.315122 -0.248769
205.305 3.36429 1.7652
217.081 -0.0609205 0.479137
212.987 0.253787 -2.76386
214.509 -0.591529 1.16113
206.313 -1.14578 -0.228417
201.389 1.49819 2.63919
224.005 1.37281 -2.18823
236.895 0.922403 1.07498
204.537 -1.63846 -0.544677
-149.984 0.474911 0.668927
214.06 -2.05158 0.884515
202.269 1.98115 0.550742
-150.419 -0.229816 0.61297
216.69 -2.07791 0.549547
-150.455 -1.16802 0.0956606
204.381 2.95111 0.0111036
119.494 0.149727 2.08698
202.591 -2.29253 -0.821916
191.571 0.274497 -1.42979
164.605 0.994309 0.229098
189.075 -0.434127 1.9214
191.195 0.745091 -0.315645
205.443 -0.176709 1.86078
221.127 0.854325 0.406273
166.252 0.56513 0.091142
214.868 -3.88271 0.496696
-150.447 1.01464 -1.47077
188.904 -2.08604 2.14922
218.754 -2.14607 -0.360268
221.265 -0.152886 1.96199
178.438 0.45233 -0.766828
205.627 1.40019 -1.46246
184.415 0.68332 -0.682137
213.612 -1.50925 -0.551738
-149.996 0.284843 1.03649
191.889 -0.453687 3.1635
173.458 -2.04454 0.527
208.09 1.55943 3.76955
-149.462 1.9105 2.40453
192.34 2.17787 1.77262
188.754 -0.956429 1.01721
-152.35 -0.785064 1.4601
173.948 1.14439 0.74733
177.637 -0.824036 -0.882094
206.969 2.73213 0.302952
203.462 -0.17368 -0.765042
204.455 1.40552 -0.563926
-150.903 0.0404437 0.281834
156.15 -2.8836 -0.435787
212.694 1.07265 1.8272
223.417 -0.017714 0.789879
178.162 1.21364 0.832609
184.566 -0.362889 -1.03521
180.485 0.46942 -0.769742
-150.397 -0.831626 0.226584
201.61 0.402544 -1.09894
222.719 -0.795257 -0.363756
157.352 -1.62622 2.44209
-151.406 -1.76075 -2.32819
195.103 -0.619829 -0.253198
211.672 -0.935946 -0.4932
217.072 -0.944678 0.098738
220.182 0.310046 -1.77366
198.005 1.61592 0.137989
212.789 -1.57061 0.82013
213.881 0.797616 1.16948
215.939 -1.65545 1.45018
190.282 0.369709 -0.0237467
208.905 0.600904 1.03945
226.491 -0.110012 -0.89807
208.578 -0.370692 -2.41111
202.207 -0.279565 -0.56159
199.617 1.57627 -0.724317
212.339 -0.352339 -1.48612
218.509 1.01447 -0.10188
216.163 0.960285 -1.55621
191.468 2.13383 -1.42756
222.036 -0.00615774 -1.428
194.387 -1.64254 -0.538957
232.479 0.873766 -0.212026
207.355 1.93087 -1.28081
211.636 0.488055 -0.38953
219.08 -1.02633 -0.0175349
218.238 1.01159 -0.819701
159.009 0.42381 -0.247431
188.719 -1.63011 1.18428
183.897 -1.87971 1.00157
225.078 0.689785 -0.400529
195.737 0.821738 0.181766
220.47 0.327241 -0.385041
199.634 -1.39341 1.22497
191.789 1.2298 0.90971
212.449 0.715214 -1.15866
187.799 0.442393 0.320806
201.037 0.000137137 -0.66155
203.285 -1.38901 -2.97139
195.522 -0.0942928 1.00374
-151.074 0.43612 -0.882525
213.92 0.542722 0.424892
213.592 -0.701464 2.09305
204.962 -0.232059 0.430729
195.802 -0.509838 2.34192
196.946 1.25974 1.31827
234.714 -1.33423 1.30451
-150.641 -0.0973778 -1.51492
196.383 0.748582 2.40556
202.582 2.21304 -0.642171
237.928 -1.05928 0.0581988
211.464 1.22302 2.81616
235.999 1.62164 -0.0829166
229.756 -1.94001 1.40038
221.945 -1.42668 0.66914
214.612 -0.466747 -2.09126
-148.863 -0.69608 -0.0507055
218.224 1.79092 0.649944
248.155 0.256397 -0.944577
222.555 0.628013 -1.30569
227.384 -0.812182 -1.25225
233.349 1.52729 1.07518
219.604 -0.174895 0.50761
-150.214 -0.464502 0.889801
213.83 0.595465 1.41293
216.809 0.602285 -1.91302
215.699 0.23259 -1.86723
234.17 -1.86266 -1.13229
226.692 -1.37038 2.13368
246.073 -2.16373 0.0268016
204.224 -1.51754 -0.814463
236.536 2.51242 0.684651
226.815 0.0904 1.331
-150.78 2.56145 -0.318306
195.935 -2.23836 -0.0719053
214.022 -1.24182 -1.4022
166.79 -3.63512 1.32383
209.899 -1.55108 -2.45201
226.459 2.95612 0.811222
234.97 -0.306373 0.942305
225.393 1.12735 0.961914
232.927 -0.263565 -1.73354
-148.329 -0.443934 -1.52794
224.99 -1.01089 0.9086
248.623 -1.35792 -2.98064
230.902 -0.0869271 -0.624568
-150.666 1.92682 0.00657772
226.562 1.63115 -2.84194
197.398 -0.25044 -3.9137
-150.25 2.58616 1.57442
207.624 -1.42609 -0.691998
242.132 1.35302 -1.22717
227.53 -0.520585 -0.0590063
176.94 4.0851 2.05961
229.722 0.770187 1.31841
212.451 0.223365 -2.18153
232.716 0.410691 -0.290303
235.79 -0.806801 0.0802294
230.227 1.35492 2.19222
233.455 -0.170503 -1.90324
-149.848 0.629415 1.90363
236.898 -1.10285 -1.93507
236.832 1.5313 2.32921
-151.279 -1.13149 -0.28022
188.635 2.13856 -0.170533
235.894 -0.456902 1.29511
243.37 -2.43841 1.34438
226.725 -1.6126 1.08046
236.051 2.52204 1.1142
232.503 0.748362 0.23427
221.381 -3.28722 -1.09805
240.575 1.02413 -0.314446
210.967 1.88866 -0.365062
193.524 0.433346 0.658405
214.542 1.44864 0.4749
223.909 1.84546 1.77136
212.604 -0.0159784 -0.241465
212.548 1.3243 0.733412
228.337 -3.46568 0.755892
212.733 -0.672577 -0.931342
228.339 -1.18748 1.46909
210.91 -2.27028 0.932621
223.892 -1.35953 1.58264
219.11 0.725078 0.01754
215.223 0.362433 -2.29426
218.694 0.437637 -1.46361
208.106 -2.38002 -0.547836
-149.826 0.284437 1.61078
178.163 0.273379 2.82777
221.983 -1.86883 0.0779797
235.432 1.36505 2.64248
199.166 3.59208 0.87373
224.459 3.55338 -0.409404
233.724 -0.449068 -0.553983
227.528 -0.468276 1.32876
236.555 2.97244 -0.162754
204.777 -0.791267 -0.579733
225.964 3.43265 1.57301
211.264 0.998601 -0.734661
223.022 1.0989 1.20442
231.845 0.48228 0.0292528
216.833 -1.24819 -1.91256
237.316 0.650783 0.504633
230.557 0.442716 0.118951
-150.128 1.25403 1.47199
230.643 0.245541 -1.6185
233.911 1.8745 -1.76958
226.163 -2.42718 -0.787567
215.875 0.0675551 -0.499028
209.705 -0.664944 -0.494629
-151.5 -0.420686 0.460704
-149.575 -1.97719 -1.24782
198.572 -1.86693 -1.82716
213.028 -1.67326 -1.48473
205.154 -0.0509882 -0.688968
231.098 -0.291407 -2.00143
209.046 3.16899 -0.476344
223.857 -1.07733 0.637129
235.159 -0.703729 0.0907674
224.938 -0.685337 1.89735
227.495 0.99713 -0.799724
182.543 0.0807132 0.0735959
215.775 0.328296 -2.55642
229.218 0.0102877 -1.68829
171.918 -3.05307 -0.451042
-149.487 0.71681 1.21729
204.952 1.05786 -0.932587
225.947 1.82454 -0.277113
213.948 0.568419 -1.26638
-149.398 1.84387 -1.63072
-150.632 1.18758 -1.56379
194.676 -1.41032 -0.870367
241.894 0.557427 1.04056
190.562 1.58422 -1.64782
223.029 1.05323 -0.821179
231.513 -0.567847 0.706176
-148.396 1.93936 -0.504166
235.882 0.582589 -0.363862
223.04 -1.55911 0.338912
216.832 -1.88459 -0.570344
219.3 2.08578 0.175718
208.52 -0.177262 0.852169
206.862 -2.44514 -0.851288
194.889 -0.301787 2.21493
224.656 0.266341 -0.27711
227.727 1.20845 0.395073
220.488 0.511875 -0.83379
216.663 0.423486 0.0191598
234.788 -1.90802 -2.64755
222.953 -0.247303 -0.0737159
-149.838 0.819457 -1.13044
236.569 0.746887 0.232529
249.065 -1.22254 1.00225
242.051 -0.76964 -0.933023
244.779 -0.394734 0.190029
246.278 1.81328 0.584794
250.086 0.13303 1.46638
245.208 0.204223 -1.06169
249.97 -0.393306 0.615984
243.376 3.25256 0.735485
241.634 -1.10455 0.977709
230.116 0.801015 2.36678
229.302 3.07033 0.491837
250.147 -2.37981 1.27539
-150.576 -0.533691 -0.0267405
222.694 -0.520661 -1.02323
249.576 0.188202 -3.87101
232.539 1.26324 -0.00884025
226.131 2.10925 -0.750057
239.341 0.134056 0.169475
249.846 0.312575 -0.412362
244.747 0.143891 0.810303
196.944 0.111747 -0.904649
241.776 -0.0405332 0.364253
231.809 1.0948 0.795788
246.971 -0.334293 -1.9538
229.326 -0.415743 0.0885376
247.507 -1.57456 0.599785
238.913 -4.06779 2.17994
245.864 -1.1981 -2.5584
239.202 -0.365145 -0.292921
245.315 2.36071 -0.113902
244.14 -0.668935 0.494865
246.743 -0.727965 0.865495
219.469 -1.36327 -0.967163
197.42 -0.429952 -0.00131838
-150.451 -1.24825 0.513027
246.973 0.504703 -1.79508
241.924 0.149753 -0.707861
244.719 -1.01324 1.19267
236.638 0.0290287 0.999297
236.541 2.21213 -0.948305
220.995 -0.582761 -1.61366
248.311 -0.130275 -0.769799
248.391 0.528394 -1.92776
243.484 -0.685666 -0.00429012
221.748 1.43365 0.489491
227.219 -0.101341 -0.764627
224.81 -0.410361 0.198328
248.081 1.83019 0.984765
232.263 -0.747903 -0.841264
243.017 1.10925 -1.99413
176.318 0.155578 1.03201
243.069 1.70085 -0.457888
219.154 -0.353976 0.0176213
239.853 0.857163 -1.27474
230.811 0.614249 -0.286428
244.354 -0.255649 0.946836
248.436 1.79459 0.0638937
248.087 2.10602 -2.28517
248.134 0.293977 -0.00614975
249.429 -0.0987535 0.191483
237.584 0.0823808 2.93859
244.603 -2.1422 1.83879
244.425 0.322644 0.276096
190.66 -0.987687 0.560147
249.44 -1.74018 1.17633
241.131 -1.46995 1.34504
245.768 1.87235 0.201723
227.479 0.828165 -0.433874
236.937 -2.29151 -0.623068
243.656 0.145072 -1.00246
246.348 2.72784 1.05017
228.933 -1.61442 1.75023
226.24 -0.235993 -0.308822
245.13 0.774497 1.83037
242.785 0.292124 0.462081
219.587 1.96649 0.263934
244.582 -2.57986 -0.240535
216.809 -0.495285 -1.03932
241.877 -2.52021 1.05993
232.214 -2.17099 -1.08486
249.605 -0.776265 1.17182
231.524 -0.125241 -0.793882
241.053 1.22523 -1.24325
184.751 0.810073 -0.395616
245.435 -1.63355 -0.0476145
223.802 0.935615 0.225647
237.31 -1.05498 1.93147
235.154 -1.43741 1.147
250.145 1.27433 1.67171
200.036 3.08393 0.697976
247.461 1.74358 0.941752
239.855 -0.352808 -0.320436
231.076 0.340994 2.20666
240.759 1.56074 1.00182
244.039 -1.78935 -1.2725
249.026 2.22206 -1.14359
247.886 2.94063 -2.33
232.632 0.963113 0.0188055
200.286 0.83949 0.828303
232.121 -0.159387 -1.19981
237.632 0.037746 1.16164
246.423 0.788261 0.211953
219.287 0.800262 1.77764
244.313 -1.41446 -2.02657
218.217 2.21186 -0.900443
233.948 -1.14575 -0.0132783
236.393 -1.40065 -1.74856
239.322 -1.7243 -0.858437
234.639 0.758113 1.98964
-150.081 -2.2189 -2.00411
193.083 -0.302345 -1.41905
240.951 0.13806 0.0354731
242.002 0.467755 0.848864
245.223 2.85902 -1.84594
244.85 1.50238 -1.1233
246.971 -1.25537 -0.0600098
212.946 -0.575385 0.974397
250.136 -1.02903 1.7484
242.041 -0.452585 -0.718379
236.972 0.281967 1.81618
236.346 0.807423 -0.749622
246.146 -0.828222 -1.16222
240.596 -0.477288 -1.32317
200.212 1.69208 -0.779654
232.716 -0.395864 -0.819549
248.65 -0.258896 -1.01642
228.262 0.502731 -1.4903
233.906 0.0741059 -0.711688
249.583 -0.645708 -1.68822
237.867 -1.19786 0.25214
250.491 1.44033 -0.615113
208.503 1.47141 -1.1216
248.244 1.31773 0.611086
242.916 -0.278268 -0.685067
246.474 0.214275 -1.32056
222.175 1.26837 0.144304
242.293 -1.9493 2.13118
237.29 -1.65361 0.0808311
242.772 0.749295 0.0672104
244.551 -0.446993 -0.599598
249.753 -1.26252 -2.01614
245.469 -0.184061 1.11835
247.619 0.420542 -0.567945
241.769 -0.0378382 -0.754115
186.991 1.27187 -1.08796
242.506 -0.558805 0.393028
246.017 -2.96237 -2.40767
241.482 0.335787 0.831911
224.739 0.356568 0.0685592
243.671 1.15226 0.151748
-152.539 -0.240193 -0.671544
196.075 -1.60477 0.441391
244.433 -1.70466 1.40113
208.276 1.04895 0.0800934
206.152 -0.884401 2.77724
242.776 0.127104 -2.27524
232.187 0.254113 1.3739
-149.175 2.12345 -1.05784
232.925 -1.78447 0.759726
-150.761 0.597368 0.738963
-149.028 2.04782 0.394619
221.823 -2.32739 1.60573
208.087 -1.74839 1.78065
212.999 -0.50687 -1.74771
240.888 -1.98963 -1.36877
201.097 2.30101 0.44494
237.17 0.0402228 -1.41082
149.686 0.936117 -2.19373
227.087 -1.02232 -0.157998
223.336 1.10119 0.690376
216.754 1.36167 -0.481978
227.654 -0.487168 0.662794
215.467 1.65162 0.945618
196.103 0.0482029 -1.95438
190.6 0.679517 -1.7135
235.812 -2.09814 0.0313646
140.034 -2.86985 3.33848
236.426 -1.28163 -1.61583
214.698 1.18518 0.925048
199.003 2.1432 0.421601
206.317 -1.60732 1.33728
173.711 2.71541 0.140262
222.874 -1.62981 -0.928315
234.253 -1.39926 -1.3948
192.301 -3.71951 0.613986
215.494 -0.719569 -1.95723
170.955 2.45835 -0.678
231.263 -0.579279 -0.414242
207.906 0.24322 2.67378
225.648 -0.173001 -2.25215
214.51 0.801245 -2.02661
213.984 -0.801022 0.477674
243.526 -1.13193 -2.24709
226.578 -0.203155 -0.530626
217.361 1.5347 -0.503442
194.661 -0.0483173 -3.02662
220.579 0.689603 -1.38681
234.771 2.12024 0.03496
234.253 -1.59308 -0.925493
226.836 1.07792 -0.250925
229.551 -1.5915 0.615588
218.879 3.45241 1.72819
236.793 0.353667 0.663387
204.831 -0.159913 -3.32706
222.777 -1.11006 0.87874
239.51 -1.59868 0.09892
240.083 1.014 1.63189
244.498 0.303262 -1.37693
214.859 1.79383 2.32057
241.399 -1.36754 -2.05469
212.818 0.628775 3.04185
200.985 -2.30174 0.999528
235.186 1.51812 0.6563
232.837 0.328746 0.38776
219.76 -2.09723 1.17855
-150.626 -1.49059 -0.139954
186.582 3.18627 -0.425223
215.45 0.955878 1.05238
185.094 -2.85914 1.37141
218.838 -0.357229 -0.897556
225.561 2.56288 0.0489637
187.75 -0.815275 2.70739
177.181 3.00034 -0.385905
206.217 0.580066 1.62775
225.371 0.334711 0.812397
193.008 -0.490513 0.887111
198.397 -3.1616 0.910773
246.115 -0.035714 -0.409358
193.124 -2.09607 2.3742
223.605 -1.13465 0.484408
236.464 -1.97144 1.2001
237.348 1.23744 -0.53265
223.133 0.156315 -1.21969
225.081 0.584645 -1.21382
185.98 -3.64926 -0.441667
230.342 1.11714 2.5066
222.353 0.221275 2.92019
231.462 -1.53144 0.129603
229.738 -0.189191 4.33556
215.638 3.1786 0.985343
189.014 2.84783 0.418296
242.81 -1.78672 0.771271
206.391 0.0532647 3.78719
191.353 1.69958 -0.140817
206.565 -1.362 -0.477981
220.427 4.41289 -1.07505
214.083 1.57269 -1.41003
224.844 1.54661 0.545474
162.87 -0.509657 1.26058
230.233 -1.49179 -1.21882
216.77 0.0810378 1.60737
237.166 -0.0843064 0.52507
179.485 1.51047 1.17116
226.974 -1.27295 -1.00578
185.378 0.964143 -2.05626
220.79 -1.08938 0.349001
196.398 0.549222 -1.07768
184.962 -1.43848 0.904264
-151.976 -0.466753 0.196873
239.395 -1.65205 -1.6078
214.874 -0.662256 -0.916498
230.332 -2.06298 -0.383596
209.244 -0.590722 -0.00858761
222.6 -1.40497 -0.695608
221.704 3.39739 1.86661
230.297 -2.45292 0.219531
211.152 -0.975384 1.59347
235 -1.31514 1.55212
174.232 1.43794 -0.762554
203.925 -0.111723 1.09819
161.464 0.232999 -1.1932
239.214 0.876268 -2.40083
145.123 -1.99957 -0.08961
-150.185 1.22 0.778292
170.162 0.352573 -0.84962
187.365 1.85834 -0.0179465
237.256 0.631967 -1.73259
206.525 0.335425 -0.753703
234.761 -0.144313 -0.373816
151.442 -2.32809 0.219526
222.158 1.0896 0.287381
211.922 0.448763 -0.622857
221.436 0.448494 -1.44151
234.564 0.581829 0.446982
222.991 1.14261 -0.149371
217.124 1.73108 -0.97096
225.174 -1.97906 0.649256
243.176 -2.67349 0.350305
204.157 1.22255 0.432806
211.679 -0.271531 1.08378
215.594 -1.01279 -1.27258
212.633 -1.238 2.81287
192.165 0.880855 -0.195352
230.278 1.04992 -0.777978
231.747 -0.151722 0.721461
230.736 -0.259382 -1.03456
238.436 -2.21789 -1.67112
236.897 -1.31877 0.0688639
212.5 0.0311637 -1.01294
210.241 0.652935 0.054556
230.238 -1.83731 1.40036
203.497 -1.43204 -0.0527731
247.957 -0.0134772 0.641104
247.574 0.521888 0.205841
247.94 -0.428246 1.17644
241.273 0.412708 -1.30594
222.419 -0.38754 1.51097
251.318 1.97734 0.784719
238.557 -0.331372 1.93584
247.544 1.92814 2.48545
193.151 3.83076 1.59855
248.86 -2.26044 0.676125
215.127 -1.67915 2.45148
226.651 -0.419812 -1.91804
249.031 -0.165738 -1.93662
245.835 1.01546 -0.406638
251.273 -0.551767 -1.39777
231.997 0.55627 -2.80945
231.724 0.26759 0.523304
249.118 1.05635 1.48227
248.918 -0.465271 0.109098
238.418 0.153709 2.34148
238.795 -0.237284 0.700564
249.288 0.0382727 -0.896699
207.419 -0.415173 -2.11558
247.327 -0.801499 0.238741
248.482 -2.80895 2.4599
240.821 -2.12316 -1.51438
245.582 -1.61405 -0.726292
245.041 2.29769 -0.0955236
246.371 -0.886565 1.30462
237.605 0.883245 0.0759231
223.758 -1.54201 -0.850087
245.767 -0.144222 0.419525
190.082 -2.29041 1.20329
230.627 -0.670533 -1.34285
195.191 1.23648 -0.641858
245.888 -1.72955 0.0962203
245.681 0.409405 0.570812
243.167 1.16261 -1.55387
229.873 -0.382393 -2.26768
243.414 -0.576225 -0.580354
250.449 -0.0270732 -2.20383
225.611 -1.21624 0.0226857
202.441 1.79437 0.568318
202.225 0.69138 -2.89788
232.855 -0.540674 -1.28098
245.64 1.31719 0.825118
248.845 -0.269045 -0.6434
242.84 2.85512 -1.26888
227.849 -1.20383 -0.171778
246.07 3.16513 1.08475
247.828 0.0336799 0.289064
246.534 -0.43539 -2.35824
247.245 0.176558 0.846194
244.476 -0.967542 -1.01248
241.207 2.08303 1.48635
249.159 0.514389 -1.21485
250.307 -0.271966 1.10242
247.207 0.0194105 -0.115458
220.032 0.09527 2.0152
244.103 -2.5611 0.644977
242.792 0.750584 0.228452
227.587 -0.183278 0.270609
247.457 -1.84538 0.702013
-150.935 -1.45318 -0.224721
244.176 3.00997 0.214866
246.716 0.0163704 0.887049
231.923 -1.61167 -0.800728
250.403 -0.511861 -1.45982
242.946 -0.115716 0.192512
240.269 0.461856 -0.276374
247.495 0.977083 0.468242
246.414 0.102327 2.31369
246.205 0.697932 0.332572
244.068 -0.114877 -0.0114873
243.554 -1.58206 -0.0298573
207.341 0.676174 -1.61786
234.546 -1.88039 1.39887
247.104 -2.17041 0.301735
247.84 -1.17009 1.40339
245.24 -0.515805 0.256174
244.872 0.44905 -2.42501
219.804 1.15697 0.197825
244.794 -2.11689 0.892949
186.578 0.446323 1.72129
245.982 1.28266 2.75963
247.567 -1.19713 -0.579255
249.678 -0.232532 1.27232
232.69 2.61429 0.551086
237.5 2.80948 0.281886
236.289 -0.723219 -0.554266
211.504 -2.00412 4.10246
236.796 0.464513 0.603853
233.559 -0.905186 -0.0556763
245.084 1.92879 -2.70851
246.376 1.25283 -1.80673
246.962 1.18216 -0.445664
171.681 0.601225 0.452899
242.051 -0.547835 -1.24282
251.408 -0.0987223 0.328171
249.617 0.228573 -0.249066
229.461 1.37178 2.13722
250.601 -0.037921 -1.28636
229.896 -0.231303 -2.19537
237.354 -1.47074 -0.169784
247.007 -0.436126 -0.325281
236.304 -1.82306 0.251293
238.371 -0.275416 1.61342
245.682 -2.63818 -0.752614
228.991 -0.753044 -1.70454
241.575 -0.772319 0.364678
249.453 -0.542435 0.759605
221.127 0.333245 -0.776504
249.191 2.1013 -0.746793
245.837 -0.528415 0.891665
212.283 -0.873924 1.7035
248.707 0.172945 1.55186
246.288 -0.193678 0.523062
207.083 1.03872 0.381802
248.668 1.8705 -2.17366
244.521 -0.233689 -3.09335
237.846 0.43563 -1.59182
234.012 1.675 -2.46272
213.655 0.849321 -0.967716
238.217 1.13035 -0.904284
248.521 1.1476 -1.91276
248.712 0.548189 -0.4445
249.516 -0.576875 -0.465268
238.764 -2.51059 -1.16495
246.137 1.32698 -0.320616
246.716 0.49829 -1.09719
247.509 -0.0317513 -0.347506
246.762 -1.27449 0.186876
247.338 1.20553 -0.477083
241.641 1.04585 0.128183
239.618 -1.69786 0.670119
239.408 -1.38352 0.306968
248.395 1.38182 2.33262
245.565 0.505717 -0.0720289
242.586 -0.434013 -0.387884
199.369 -1.91783 0.687747
233.32 1.0995 -0.0721282
248.144 -0.00724187 0.20253
244.54 -0.79063 0.0837396
244.867 -1.15028 -0.597989
248.42 -1.2966 -2.64696
240.336 -0.16122 -0.247138
178.579 -1.26915 0.0503959
245.289 0.384113 0.266222
235.169 -0.317339 1.78855
231.897 -0.078112 1.07491
240.071 0.305146 1.09181
248.852 0.778963 1.49698
246.05 -0.434167 1.70421
-150.178 -0.500125 -0.0305676
238.779 -0.723896 1.26433
241.3 2.38906 -1.34684
238.9 -1.62152 2.65919
246.663 -0.659416 1.39592
235.763 1.3839 -0.400785
239.674 -0.517697 2.18017
243.058 -0.353967 0.189571
247.666 -0.158772 -0.952024
229.133 -0.0494491 -2.33127
247.403 0.119463 0.443496
249.432 -0.164513 -1.69649
247.381 0.705439 -1.82286
227.193 0.0807256 0.299667
232.791 2.05948 0.264858
232.841 -0.619897 1.13182
226.541 -0.257628 1.65337
247.396 0.818691 -0.143515
246.859 0.335377 -1.20546
229.912 -0.080721 -1.24084
234.194 -1.7797 -0.962782
227.054 -2.39463 2.21125
250.013 -1.46959 -1.02819
205.368 -2.05365 -0.933841
246.368 2.56165 -0.888837
243.811 -0.677803 0.898471
180.629 2.67599 0.52173
246.302 -1.50745 0.249039
240.752 -1.86626 0.62675
226.879 -2.51576 0.29913
241.21 -1.0966 -0.214008
226.752 1.79419 0.709195
245.715 0.751112 0.999194
247.748 0.520803 1.03197
248.887 0.316993 -2.37045
229.738 0.564944 -2.25455
232.571 -0.00373261 0.241768
247.961 -0.377964 -2.17365
246.36 -0.715603 -0.865346
194.237 1.62788 0.80828
238.89 -0.340581 -2.29374
247.732 -0.134317 -0.712401
235.31 3.44613 1.2128
208.319 -0.772483 -0.543137
244.736 0.957758 -1.86638
243.623 -1.41436 -0.686569
177.531 3.43392 1.56731
229.977 1.24608 -0.727591
247.885 0.595793 -2.28903
245.469 0.637128 0.297134
241.845 -1.57056 0.0745789
247.631 1.03085 1.57442
248.216 -0.0797582 -1.01775
207.614 1.15203 2.02359
248.93 0.662186 -1.60139
246.055 0.578586 1.88085
205.806 -2.24557 0.598688
223.599 1.46302 0.59024
246.313 -1.26376 0.759397
248.859 -1.69353 0.14622
243.525 -2.20913 1.31883
246.758 1.80211 -0.307247
248.04 1.54493 0.575981
247.037 -3.20714 -0.490022
248.285 -0.660476 -0.64773
249.218 1.04084 -0.317331
240.994 -0.692689 0.938423
250.704 1.22907 1.60272
249.67 1.04561 2.61043
244.305 -0.267303 -1.14102
246.531 -0.248758 1.67093
241.837 -1.01041 0.364901
249.343 -0.638076 -2.05916
246.084 -0.847103 0.287241
209.189 -1.99456 0.176484
248.606 -0.36539 1.77192
243.274 0.856146 -1.01532
243.696 0.549665 -1.89915
246.202 1.18154 -1.08581
230.079 -1.89263 0.260356
232.485 1.33937 1.7961
239.319 1.20909 2.77838
240.683 -0.806493 0.674998
247.247 1.13268 1.92594
238.429 2.39581 0.168004
248.194 2.07785 0.330816
246.034 -0.526109 0.541489
240.491 0.0498825 2.46208
237.598 1.56443 0.0402956
250.472 -0.358181 -0.715245
237.255 3.40789 -0.987692
243.222 0.955316 -1.56776
242.192 0.924798 0.77925
248.58 0.0125664 1.14143
237.802 -1.50172 -2.0333


==> latex_data/vae/mnist/pca/pos_jbda-t-rnd-ifgsm-pos.txt <==
-150.083 1.43183 0.150561
-151.057 -0.451479 0.45347
-151.866 -0.0263888 -1.43269
-147.353 1.15914 0.114362
-149.381 -1.18081 0.130922
-150.676 1.50922 0.504568
-149.368 0.644636 0.0619554
-149.64 0.972349 -0.190468
-150.641 2.59986 1.6505
-149.676 -0.70314 1.21831
-150.218 -0.251423 -0.122594
-149.042 0.943535 -0.312643
-148.249 2.17737 1.50511
-151.777 -0.11594 1.34828
-151.181 -0.835136 -0.0868187
-149.087 -0.569384 -1.47644
-150.26 -0.0621647 1.26092
-151.783 0.803383 0.479006
-150.611 -0.0674886 1.7543
-149.717 1.31161 0.439572
-150.139 2.65734 1.20177
-150.085 -0.514273 -1.22917
-152.206 -0.586534 1.06877
-150.049 1.34954 1.03853
-148.596 -1.03775 -0.129252
-150.749 -0.873331 -0.818574
-150.562 0.206278 0.650684
-149.483 -0.214094 -0.173167
-148.273 -0.472634 0.639294
-150.369 -0.413774 1.26433
-151.091 -0.26998 0.474576
-150.373 0.625706 1.73025
-150.297 -0.0481943 0.0614463
-150.524 -1.70781 -0.727926
-150.681 -1.63521 -0.203819
-151.048 -1.19147 1.93376
-149.039 -0.735452 1.1878
-150.823 0.661456 0.775226
-148.812 0.190494 0.286553
-150.313 1.1089 -0.551927
-152.99 -0.571312 0.717933
-148.879 -0.813751 1.36837
-151.234 1.69544 -0.235705
-149.882 1.41571 0.516845
-149.386 1.04306 -2.62548
-149.51 1.75625 2.58357
-150.04 -1.3565 1.15908
-148.865 0.931976 -0.19199
-150.594 0.749447 -0.842592
-150.729 1.92309 1.75106
-150.277 0.969053 1.42826
-150.876 -0.858567 0.820292
-148.464 -1.46034 -0.0579487
-151.046 -0.336363 -0.692609
-149.112 -1.27568 0.618227
-149.494 -0.824067 1.84019
-150.977 -0.807113 -0.405886
-149.318 -1.36703 -0.0814247
-148.506 -0.247128 0.00327
-149.501 -0.934216 -0.257963
-150.063 0.284605 -0.0317659
-150.047 -0.36802 0.514287
-150.074 -0.943861 0.055908
-151.624 -1.00717 1.52373
-149.775 -0.847286 -2.0624
-150.472 0.391607 -0.34204
-150.722 -0.723107 0.000157118
-151.615 -0.326613 -0.899596
-150.022 -0.89216 -1.53489
-150.646 0.251464 0.167247
-151.815 0.801676 -1.63436
-150.857 0.261085 -0.972189
-150.739 -0.569313 -0.811784
-148.677 -0.66163 -0.725551
-149.322 -1.17548 1.1551
-150.086 0.241756 0.0910614
-149.149 -0.889553 1.09581
-149.802 0.671768 1.68105
-151.625 1.1937 -1.03141
-148.533 -0.111742 0.273134
-150.283 -2.05659 -0.900468
-149.639 -1.20246 0.352075
-150.645 -0.523386 -0.248122
-148.973 0.849086 -0.713776
-150.963 -0.17388 1.12336
-150.685 -1.48333 -1.67854
-152 -0.368496 -2.35252
-152.033 0.985918 0.0163803
-149.453 1.58303 -0.467591
-152.295 0.00846676 -0.798132
-150.057 0.147468 -1.91769
-149.007 1.1938 -1.17263
-149.725 -1.31062 0.578944
-149.337 -0.468196 -0.872667
-150.807 1.07846 -0.0597251
-151.237 -0.578468 -0.0761324
-150.313 -0.558625 1.14085
-150.619 1.07563 0.656561
-151.607 1.02244 1.52819
-150.418 -0.931015 -0.216414
-150.21 1.13501 1.36981
-151.464 -0.785967 1.29196
-149.796 -1.08057 -0.984455
-150.827 1.37468 1.48033
-149.879 -0.392012 0.0304267
-150.274 -0.649394 -0.753245
-150.018 -2.14864 0.863442
-151.369 -1.1797 0.820262
-150.354 -0.693944 -0.489726
-151.132 -0.00520386 -0.874899
-149.913 -1.9744 -1.86822
-148.983 1.1824 -0.0678059
-149.915 0.222833 -0.887558
-151.784 -1.53366 -1.21656
-148.308 0.0867365 1.19756
-150.217 -1.81974 -0.327739
-150.227 -0.346085 -0.578365
-152.519 -0.0206054 -0.38347
-151.817 -0.81862 1.27731
-150.471 -1.45202 -0.675698
-151.122 1.62557 1.50926
-148.87 -1.06965 -0.885706
-151.908 -0.34984 0.103549
-150.954 -1.80763 -1.53746
-151.216 0.270029 -3.19854
-150.66 0.12235 0.898055
-149.912 1.04878 0.237491
-149.708 -1.78435 1.25914
-149.736 0.531995 0.126639
-151.995 -0.317502 -2.80907
-152.01 -0.558055 0.658948
-149.693 0.445346 -0.702874
-151.766 -1.34895 0.236306
-149.427 0.373711 -0.764381
-150.459 -0.0549783 0.768386
-150.347 1.31868 -0.263124
-148.965 0.0220212 -0.549091
-150.223 -1.80652 0.689754
-150.081 0.152219 -0.975228
-149.858 0.579033 1.37038
-148.74 0.443913 1.03789
-150.827 -1.33304 0.261312
-151.452 -1.15711 0.794109
-148.779 1.59456 -0.507037
-150.374 -0.794188 -0.490941
-151.265 -0.96672 -0.253757
-150.03 1.36129 1.19774
-149.494 -1.03106 -0.267996
-150.871 0.667122 0.193426
-150.39 0.458663 -0.22423
-150.925 0.771873 -0.931896
-148.295 -3.15646 -0.291369
-150.828 -0.105025 -0.101027
-148.908 0.719343 -0.0596192
-151.083 1.32261 -0.506064
-151.066 0.0697483 1.03861
-151.313 0.20707 -1.00951
-150.725 -2.19401 -1.47535
-151.138 -0.841 -0.536482
-152.225 -1.45558 0.325386
-147.711 0.988648 0.245495
-148.509 0.0230441 0.577933
-152.767 0.987118 -0.201778
-150.783 -0.4529 -0.119538
-149.948 -1.60145 -0.171016
-151.568 -0.285277 -0.409152
-151.011 1.46098 -2.132
-151.808 0.0757187 -2.86607
-149.831 0.495543 1.43211
-150.529 -0.0274705 0.161533
-149.322 0.070974 1.36216
-150.582 0.150498 1.61126
-150.115 -1.13876 -0.0194503
-150.352 -0.0585839 -1.35865
-150.773 -0.00371487 1.114
-150.278 0.127417 0.402763
-150.33 2.12065 -0.992063
-154.067 1.22741 0.309661
-150.714 0.136289 -1.63469
-151.212 0.901963 -0.562265
-148.654 -0.960333 0.414243
-149.849 0.37033 0.43512
-149.496 2.01993 -0.0486996
-148.859 0.300917 0.775681
-151.676 2.2633 0.362401
-149.28 -1.20265 0.0421862
-148.713 -1.77571 2.78942
-149.716 0.798758 1.64008
-151.794 -0.328908 -0.557939
-150.791 -1.02438 0.102072
-150.322 -1.81948 -2.91276
-150.967 0.0142479 0.883272
-150.681 -1.99378 -0.747702
-148.948 -0.180477 3.42167
-150.187 -0.591737 0.162952
-149.517 0.46328 1.15059
-149.479 0.892681 -0.522787
-151.307 -0.529695 -0.801228
-151.136 -0.329541 0.563971
-151.532 0.215075 -1.17891
-152.623 -0.510537 0.915627
-150.729 -0.662805 -0.54008
-147.799 -0.247361 -2.66203
-150.527 -1.61907 0.74016
-150.054 0.138024 2.15642
-150.726 0.273238 1.06241
-149.619 -0.454238 1.02191
-150.785 0.997734 1.72482
-149.978 0.37334 -0.675634
-150.891 0.608361 -0.159269
-148.97 0.0751251 0.647527
-148.776 -0.477574 -0.653996
-149.406 -1.31177 0.323344
-147.73 -2.14096 -0.662099
-150.369 0.948365 -2.50729
-150.035 1.82139 0.243208
-149.922 -1.18961 0.575087
-151.336 0.0926267 0.825233
-151.233 0.347871 -0.380451
-151.553 -1.08245 -1.0847
-149.941 -1.19789 -0.476215
-150.156 -2.81977 0.737619
-148.908 1.72838 -0.581383
-149.553 0.528259 -0.637351
-149.792 0.358922 1.0675
-151.463 -0.803198 -0.176193
-151.212 -2.09949 0.998103
-150.652 -0.747896 -1.75717
-150.374 -0.102339 1.12676
-149.751 0.122624 0.102198
-150.523 0.578398 -0.0466672
-150.511 -0.482076 0.472339
-149.378 -2.3258 -1.06058
-149.916 -0.929775 1.91493
-151.68 -1.03564 0.248433
-150.896 -1.62592 -0.0724843
-149.765 -0.430511 -0.510182
-150.475 0.174979 1.2914
-147.621 -1.472 -1.28314
-149.507 0.342373 -1.52459
-148.709 1.80545 0.0192589
-152.104 -0.140326 1.13997
-149.547 0.532535 0.527899
-149.493 0.544143 0.489269
-149.554 0.611296 -0.759877
-149.92 -1.18931 0.293093
-151.622 -0.697438 -1.20733
-149.457 -0.131579 0.973969
-148.974 -0.537331 -0.731624
-148.937 -0.212815 -1.89746
-150.696 1.37977 0.149943
-149.748 0.361889 -0.631454
-151.244 -0.250384 -1.84062
-150.78 1.45227 0.795365
-148.952 -0.339062 1.34323
-150.979 -1.33403 -0.622153
-150.677 0.575561 -0.184619
-150.825 -1.42546 0.0680657
-150.84 1.31839 1.95756
-151.368 -0.212827 -0.520902
-149.459 2.23129 -2.47327
-149.246 2.29686 -1.70241
-149.003 -0.595674 1.94039
-150.758 0.235665 -0.220764
-151.484 0.0233007 -0.907149
-151.627 0.227525 -2.26569
-150.905 0.563844 -1.0362
-149.246 -0.200296 -0.496552
-149.544 -0.882952 -0.598189
-150.773 1.11272 2.57891
-149.539 -0.304489 -0.351542
-148.928 -1.04498 -0.820196
-148.551 -0.644206 1.2415
-149.308 1.85738 1.57367
-149.687 1.94536 2.04083
-150.218 -1.77173 1.97422
-150.515 0.0958321 -0.678755
-150.21 -0.996168 -0.314686
-149.455 -0.337719 1.45344
-149.774 2.03706 1.43041
-150.161 -0.632628 0.00970492
-150.328 0.671089 0.440633
-150.28 -1.19605 -0.661039
-149.859 0.822393 -1.87656
-148.624 -1.71342 1.25117
-150.146 1.65485 0.122911
-150.338 1.37831 0.573289
-148.317 -1.43276 -0.758724
-149.595 -1.88827 1.11939
-151.23 -0.998809 1.35714
-150.785 1.35524 0.0271431
-150.917 -0.377864 -0.350548
-150.81 0.403238 -0.473343
-149.616 -0.0209958 -0.772662
-151.133 -0.49419 1.58898
-151.612 -0.0190949 1.02413
-149.312 -0.354084 0.854826
-149.451 0.332263 -2.82548
-151.017 0.33814 -2.33012
-150.396 0.64994 0.0685171
-150.805 0.363414 -0.515701
-149.506 -2.65081 -0.759928
-151.179 1.21909 -0.0554518
-152.445 1.32445 1.30459
-149.842 1.33357 -2.20714
-149.897 -0.0360682 -0.606923
-150.734 2.06925 1.72982
-149.323 1.02367 0.140986
-149.473 0.366279 -0.157156
-149.9 -2.86149 0.0545991
-148.857 1.28839 1.74603
-149.916 1.57232 -2.68428
-150.952 1.45736 0.649725
-149.75 0.539615 0.261281
-149.372 -0.179365 -0.311966
-150.792 -0.216995 -0.232561
-149.679 1.87509 1.04609
-150.431 -0.0902366 -1.73914
-151.608 -0.0928906 0.656897
-151.147 0.538044 -0.958394
-151.972 0.0525814 -0.136881
-149.112 -2.12279 1.69204
-151.897 -0.67135 0.596182
-150.464 -0.0983879 0.291855
-150.565 0.76867 -0.358699
-150.375 0.0120394 -0.426312
-150.363 1.94463 0.288452
-150.27 -0.32289 1.30751
-150.941 -0.949668 1.76518
-150.711 2.09697 -0.133176
-149.722 0.943133 -0.874577
-150.415 -0.573895 1.34128
-149.639 -0.592086 -0.304781
-150.617 -0.926513 -0.755715
-151.307 0.192827 2.06134
-150.91 0.948499 -0.448026
-151.923 -1.35207 0.00708877
-148.374 1.03162 0.785434
-149.596 -0.564256 2.12433
-150.222 1.68892 -1.93488
-149.593 -1.41507 0.0514364
-150.31 1.05254 -0.347865
-150.608 0.471846 1.4033
-149.508 1.0764 0.346027
-148.978 -1.14814 -0.0346429
-149.738 1.78647 0.13856
-150.178 -1.67564 -0.512674
-150.29 0.535186 -1.97823
-150.741 -0.0514847 0.687032
-149.911 0.208128 -1.75649
-149.706 -0.114204 -2.56254
-153.026 1.09357 0.873236
-149.45 -0.000552579 -0.35439
-152.098 2.63589 -0.584638
-149.201 -0.12696 -0.293541
-148.781 -0.46941 0.410664
-151.848 -2.10455 0.583088
-149.605 -0.570595 0.191487
-149.285 -0.401388 -0.710531
-149.032 -1.24414 -0.70227
-150.983 -1.05583 0.00935244
-148.503 1.34559 0.323489
-148.153 -0.977696 0.335799
-151.14 1.72508 0.773944
-150.727 1.62035 -0.585975
-151.809 -0.974041 -0.938925
-149.496 -0.836371 0.595353
-148.906 0.629358 0.45855
-151.218 -0.708309 -0.695704
-150.711 0.741451 1.88711
-148.851 0.542609 -0.35783
-147.747 0.853463 0.969596
-150.854 0.307642 -0.419345
-152.706 -1.64792 1.14467
-150.941 1.26413 -0.366492
-150.849 -1.05552 -1.05992
-150.388 -0.798025 -0.322938
-148.397 -0.0823511 -2.64527
-149.22 0.676473 -0.520417
-150.105 -1.55809 -0.165976
-148.543 0.0642355 -0.771453
-148.892 0.900748 0.472905
-150.178 1.12869 0.901724
-147.965 -1.2195 1.26965
-150.083 -1.10299 0.670945
-150.372 0.581984 -0.355351
-148.725 1.53626 1.30264
-150.272 2.97218 -1.06179
-149.352 -1.43629 0.363796
-149.547 -1.96246 3.0324
-150.47 -1.07363 0.390299
-151.039 -0.469772 -0.885017
-148.42 1.14129 -1.73793
-151.212 0.136691 1.28844
-150.835 -0.852445 -0.707009
-151.112 -1.94466 1.57121
-150.057 1.70939 1.23037
-149.755 -0.373032 -0.431079
-149.648 0.547355 -1.70372
-151.445 1.37231 -1.33426
-150.964 1.09215 -1.08633
-150.634 1.29306 -1.35726
-150.673 -1.25082 0.493518
-150.275 1.35602 -0.260233
-149.626 0.927174 -0.560919
-151.759 2.01647 -0.349521
-150.248 -0.563978 0.916089
-147.848 1.21908 -0.339011
-148.954 -0.658786 0.262925
-150.42 -0.820876 -0.406236
-151.128 3.04219 -0.0111704
-149.271 0.0506001 -1.06589
-150.758 1.42617 -0.464714
-149.677 0.265561 -0.951388
-151.04 0.523099 -0.591662
-151.416 0.455376 -1.06641
-152.203 1.88428 1.63399
-151.426 0.65826 1.11634
-150.589 0.499316 0.961925
-151.578 -0.411679 0.958838
-147.903 1.06389 0.341232
-149.424 -0.220181 0.949641
-149.653 -0.652365 1.81251
-148.771 1.50396 1.36006
-149.563 -1.19845 0.753026
-150.384 0.0474127 0.933505
-150.059 0.518456 -0.73364
-150.669 -0.871563 -0.611181
-149.86 -0.272073 0.835602
-151.119 0.610019 0.183
-150.89 1.14636 0.17638
-150.18 0.253808 -1.35798
-150.072 -0.70591 -0.576697
-150.06 0.733637 -0.0185729
-151.096 -2.13267 -0.179439
-150.411 0.813486 -0.747114
-149.914 0.603811 -0.230151
-149.427 1.29169 -0.831679
-149.475 -0.974505 0.0235793
-150.084 -1.82363 -1.15835
-150.726 0.0740773 -0.867467
-151.645 0.0776276 -3.4293
-149.755 1.83851 -2.30342
-151.507 2.05117 -1.55581
-148.291 0.657321 0.698386
-149.331 -0.177271 0.768237
-150.375 -1.52164 -1.23561
-151.07 1.20679 1.05276
-150.157 0.322999 0.0853026
-149.564 -0.544432 0.172195
-149.845 0.31935 1.51737
-149.947 -0.856007 0.34609
-149.808 1.15816 0.226888
-150.575 1.28691 0.944012
-151.617 -0.739589 -0.696068
-149.259 -0.728697 -1.21647
-150.62 1.40892 -0.951579
-151.125 -1.07519 -2.78848
-150.628 -0.159521 1.2068
-149.171 1.2437 -0.476602
-150.338 1.57207 1.07666
-149.661 0.13992 -2.37602
-150.975 1.62863 0.109462
-149.896 1.9902 -0.996223
-151.088 -0.493865 -0.448762
-151.366 -0.327517 -2.3382
-149.425 -1.64772 -0.454025
-150.334 -0.677207 -1.29282
-150.178 -0.70012 -0.475946
-152.31 0.0773121 0.630235
-149.583 1.53652 0.51816
-150.06 0.209793 0.097497
-151.048 0.876107 -0.264535
-150.324 -1.17959 1.66606
-148.823 0.296854 -0.268409
-149.912 0.686984 0.0254438
-149.692 -1.4026 0.800718
-150.27 -0.389874 -0.673534
-150.038 -1.48482 -0.822203
-150.703 -0.43631 -0.244585
-150.562 -3.01951 -0.839326
-151.034 1.20607 -0.742611
-149.897 -1.51138 -1.01673
-151.008 0.293941 1.4806
-148.977 0.280288 -0.530446
-152.673 0.616263 0.865499
-151.602 -0.155258 -0.535906
-149.368 -0.0217891 0.843973
-149.385 -1.05943 1.49248
-151.978 -1.44585 1.5622
-148.741 -0.587384 -1.33517
-150.128 -0.179479 -1.12034
-152.201 -1.04109 1.01761
-151.123 -1.43427 -2.14306
-152.118 -2.43205 0.432303
-151.415 -0.338875 -2.01463
-150.109 -1.29535 0.531069
-148.596 -0.434248 -0.30876
-150.092 0.9687 1.59535
-151.01 0.214014 -0.512663
-150.843 -0.0899843 1.60177
-149.077 -0.818576 -0.066165
-148.733 1.07531 -0.288041
-149.19 -0.303741 -1.34649
-149.743 -0.933984 -0.437152
-149.179 -0.496494 -0.0911364
-150.412 0.793476 -0.0518179
-149 -1.43831 -0.146304
-149.187 1.09081 -0.241342
-150.583 -1.1604 0.545241
-149.608 -0.262836 0.245812
-149.063 -0.184035 0.103896
-148.871 -0.789964 1.2004
-150.52 1.39081 -1.32739
-151.781 -0.445318 0.587163
-151.766 0.477084 -1.35746
-150.942 1.56337 -0.627263
-150.317 0.0207639 1.62327
-149.809 0.105141 0.422614
-149.673 0.386412 3.26023
-149.066 0.598295 -1.38174
-150.536 1.09807 -1.78267
-150.733 -0.833187 0.765201
-151.144 2.09034 -0.0290653
-150.544 -0.791247 -0.268419
-151.178 1.42059 -1.02509
-148.924 -0.642924 -0.661403
-150.354 0.315648 0.527777
-149.241 -0.592888 0.2416
-150.99 -0.0289838 -1.63841
-150.306 -0.116029 -0.0785182
-148.944 0.251693 -0.495306
-151.085 0.105308 -0.883088
-150.501 -1.68777 0.621929
-151.004 0.889771 -0.174231
-150.332 -1.7216 1.78795
-150.558 0.458085 -0.342234
-150.29 0.443627 -1.22096
-149.325 -1.24099 0.435658
-152.518 -0.718691 0.81454
-151.561 -0.518023 -0.205311
-151.033 1.5637 -0.602073
-150.017 0.540221 -1.29905
-149.766 -2.0801 0.32811
-150.402 -0.568409 -0.270522
-149.913 1.00816 0.466981
-151.243 0.645808 0.25673
-151.276 -0.119421 0.508897
-151.162 0.335521 0.591287
-149.977 0.0665824 0.985872
-149.944 -0.869871 -0.521338
-150.621 0.704978 -1.17041
-149.786 1.02023 1.96637
-151.025 0.0655077 1.181
-151.477 0.891922 1.33448
-151.563 -0.305701 -1.11745
-150.052 0.354611 -0.63198
-149.857 -1.88709 0.618851
-153.154 -0.5049 -0.775471
-148.463 1.64908 0.116878
-151.701 0.840965 1.69424
-151.172 -0.87387 0.931799
-149.601 0.364027 -0.687403
-150.629 -0.266502 1.26563
-149.068 -0.557332 0.003883
-150.002 -0.351264 -2.05536
-150.56 0.156594 0.988359
-148.73 0.440722 -0.731802
-149.757 -0.344021 0.235778
-151.296 1.13136 -0.167247
-150.999 -0.0337782 -0.537802
-151.341 -0.0362903 0.147134
-150.922 -1.00891 -2.2285
-150.617 0.664736 -0.0136585
-149.766 -0.770602 -0.150992
-149.322 -0.609783 0.470908
-151.993 -0.770826 0.647352
-151.137 -0.708854 0.867804
-150.898 -0.728698 -1.1109
-149.296 0.149661 1.35583
-150.271 0.938099 0.438487
-151.159 1.18929 -0.204216
-148.027 0.797768 -1.71487
-151.324 0.15198 0.923249
-149.646 -1.34067 0.537328
-150.59 1.05886 -0.606019
-149.969 -0.241981 -0.448019
-149.923 -1.36292 -2.38276
-151.946 -1.58949 1.03068
-149.656 -0.470171 -0.576451
-150.003 0.673876 0.216564
-150.023 -1.19616 -1.83654
-149.98 -1.0162 -1.12138
-150.607 -0.122746 0.765172
-151.047 -0.0339418 0.0919415
-150.951 -0.289667 -0.141002
-149.458 -0.842428 -0.651591
-149.42 0.532753 -1.70704
-148.25 0.710435 -3.34694
-149.13 -0.374566 1.25999
-150.279 0.583689 0.877167
-149.829 0.106005 -3.12775
-152.269 -1.12346 0.549415
-149.436 -1.59376 1.34937
-148.915 0.332613 1.86448
-152.702 -0.560794 -0.396146
-148.895 -0.918349 0.794324
-151.206 -0.405266 -0.429248
-151.407 0.390511 1.41112
-149.25 -0.184083 0.414917
-150.898 -0.654333 -0.176275
-148.358 -0.940989 -0.0421439
-150.039 1.54706 1.11872
-149.907 -0.35118 0.187969
-149.537 -0.632339 1.86675
-149.284 -0.673373 0.304815
-147.643 -0.729049 1.43983
-150.311 1.08334 0.355015
-149.811 -0.616135 0.986463
-149.793 0.255866 -2.117
-148.525 -0.749366 0.813778
-149.572 -0.762596 -0.668306
-151.28 1.35098 0.682479
-150.493 0.102906 1.0195
-149.983 -1.93703 0.265363
-149.716 -1.26599 -0.968744
-151.451 -0.425624 -1.25002
-149.016 -0.422037 0.133976
-149.888 -0.104321 -0.133071
-150.097 -0.627679 -0.87022
-150.63 -0.0635167 -1.86387
-149.644 -0.508535 0.778723
-150.45 -1.76092 1.78445
-149.981 -0.385891 -1.16867
-150.785 1.3499 1.60785
-150.006 1.42646 1.03628
-147.256 -1.98467 0.636701
-151.686 1.23927 -1.14761
-150.039 -1.49973 2.02882
-149.68 -0.0936811 -2.83983
-149.958 1.91219 -0.122851
-150.414 0.72264 1.78975
-151.856 -0.584989 -0.330693
-151.071 -1.18106 0.371434
-149.314 -0.270197 0.577249
-149.752 0.377606 0.455305
-151.029 -1.33122 -0.25256
-147.838 1.44964 1.61205
-151.241 -0.139828 0.648798
-150.757 0.63097 -0.463693
-150.321 1.62549 -2.04075
-149.678 -0.391236 -0.911657
-150.145 2.20068 0.752886
-151.252 0.211064 0.682592
-151.307 -0.19427 -1.22036
-148.67 0.29555 -1.17725
-150.455 2.16391 -1.36814
-149.951 -2.04734 -0.17882
-149.233 1.03795 -0.339759
-150.421 0.593793 1.18382
-149.974 0.0276236 0.24
-150.269 0.0494177 -1.68082
-148.958 -1.72067 -0.326064
-150.085 -0.519818 0.979847
-149.945 -0.287325 -2.49534
-152.616 -1.45438 0.402563
-150.048 -0.295682 0.594651
-148.915 0.452808 -0.183465
-150.622 -0.614489 -0.456899
-150.597 1.69915 1.92788
-151.125 2.17967 0.163178
-148.482 0.106466 0.405416
-149.749 -0.782305 2.08865
-150.453 -0.698358 1.45143
-149.914 1.53423 1.26744
-151.302 -1.65741 1.5531
-150.996 0.278439 0.86724
-150.016 0.233731 -1.2617
-150.734 -0.419353 -0.61551
-152.262 -0.801249 0.28292
-149.77 -2.30924 -0.170983
-149.554 1.56129 -0.0621622
-148.966 -0.730279 -1.20264
-149.31 -1.30596 0.221265
-149.966 -1.80056 -0.0608135
-149.978 0.172765 -0.98371
-150.185 0.677781 2.03023
-149.853 0.182734 -1.25887
-149.357 -1.37934 -0.032745
-149.854 1.89169 1.41005
-148.877 0.268656 1.72747
-149.246 -0.19567 0.0685741
-149.707 0.316737 -0.71395
-149.919 -0.841283 -0.332795
-150.232 -1.61437 -1.17546
-150.682 -0.535292 0.137458
-150.196 -0.5418 0.556125
-149.723 0.204432 1.86168
-149.245 0.469797 0.756542
-148.523 1.08692 0.121887
-150.838 1.91184 2.52942
-150.225 2.12657 -0.279925
-151.015 0.402166 -0.0890397
-148.023 0.470106 0.0367877
-149.63 -0.492181 -0.110454
-149.438 -0.548341 -2.0703
-151.155 -0.481643 -1.89039
-149.91 0.828502 0.556584
-149.809 0.253174 0.414249
-149.984 1.08164 2.08895
-149.677 2.12006 0.315975
-150.712 0.84744 0.300097
-148.943 -0.141844 0.671584
-150.953 -0.604497 -0.235046
-149.473 0.895677 -1.34661
-149.19 0.714587 -0.263681
-150.921 0.346899 -0.0950633
-149.69 0.419737 -0.541324
-151.829 -1.94794 -0.0616771
-150.411 2.53159 -0.470281
-150.133 1.0651 -0.0746348
-149.372 0.158902 -1.80199
-150.154 -2.58651 0.174338
-149.428 0.26015 0.21108
-151.243 -0.630952 1.75577
-151.958 0.00326785 -0.974667
-150.567 0.972257 -0.807989
-151.61 -0.940792 1.21787
-150.976 0.755425 0.941343
-150.369 -0.811496 0.574048
-150.673 0.939429 -0.0826555
-150.02 -0.646661 -1.95081
-150.791 1.48675 -1.14066
-149.816 -2.14401 -1.05574
-149.263 0.553634 -1.27892
-150.23 0.858347 -0.0690878
-149.053 0.255409 -1.88527
-149.699 0.429122 0.812681
-151.166 0.23547 0.279648
-148.887 1.37104 0.659692
-150.573 0.164312 -0.04987
-153.082 1.53016 -0.0355114
-149.732 -0.250077 -1.51529
-149.723 1.89838 -0.306525
-149.196 -1.19036 -0.0698871
-150.576 0.311958 1.46391
-150.78 0.741658 -0.0144125
-148.677 -0.89334 0.281803
-150.609 0.707184 1.02362
-149.734 -0.525508 0.414969
-150.226 0.470857 0.953952
-150.864 -0.310188 -0.00856594
-150.473 -0.0171799 -0.144318
-150.131 -0.799918 -0.379544
-149.593 -0.887724 -0.239616
-150.015 1.13256 0.593962
-150.849 1.56416 -0.0892396
-150.66 -0.136695 1.16296
-149.06 -0.41574 0.20141
-151.434 -0.509034 -1.22002
-150.295 1.30911 0.906942
-149.985 -2.18969 -1.45836
-150.241 -0.143387 0.75916
-149.564 -2.20574 0.620215
-150.824 -0.448737 -2.14317
-150.235 1.51372 0.543755
-150.73 1.92871 -0.376667
-149.436 -1.16398 -0.334875
-151.179 -0.318532 -1.01545
-148.826 -1.66124 0.91417
-152.827 -1.41045 1.92802
-152.072 0.0895239 1.4837
-150.794 -0.466855 -0.124682
-151.006 -0.946527 1.56728
-150.642 -0.270312 -0.597662
-150.68 -0.132018 -0.549317
-149.468 -0.217297 -2.25103
-150.87 -1.49556 -1.02683
-150.515 -1.31152 -0.330385
-149.77 -1.05229 -0.668604
-149.055 -1.87954 1.85179
-152.84 -1.86616 0.9479
-152.078 -0.112914 -1.04897
-149.926 -1.63399 0.284743
-148.442 -0.296014 0.165509
-149.97 -0.81457 -1.22255
-151.601 -0.0076142 -0.526364
-149.762 1.59014 -0.0655272
-149.853 -0.630148 -1.24275
-149.08 -0.0158587 1.53968
-148.729 -0.0638657 2.92137
-150.784 1.67759 0.448627
-149.364 -1.55787 -0.469192
-151.847 1.43767 -1.61121
-149.064 1.22716 0.636209
-150.648 0.243762 -1.23067
-150.866 -1.12307 -0.631448
-151.066 -0.0917728 -0.718869
-150.944 -1.01816 0.43284
-148 -0.859627 -0.318276
-150.113 -1.19211 -0.119269
-151.364 -0.197801 -0.293962
-150.737 -1.37582 -0.0858701
-152.021 -1.00255 0.973659
-150.113 -0.189993 -2.42643
-151.166 -1.2157 -0.70217
-150.265 0.591123 -0.230178
-150.737 -1.05031 0.970606
-150.203 0.794715 0.848202
-149.399 0.964879 -0.677891
-151.27 0.61634 0.413595
-151.352 -0.457151 0.575594
-150.853 0.431391 0.527943
-151.166 -0.235049 1.0389
-149.757 0.739417 -0.125851
-151.569 0.375631 0.131424
-150.119 0.874194 -0.202585
-149.644 1.44258 1.773
-150.757 -0.711876 -0.282364
-150.66 0.558559 -0.00562644
-148.735 -1.42575 -0.242743
-151.829 -0.468258 -0.326779
-149.446 0.519849 -0.495401
-149.956 -0.42161 1.55437
-151.318 -0.709692 1.29911
-150.413 1.60401 1.30019
-150.168 1.86714 1.0768
-150.529 0.0197455 -0.399082
-151.707 0.136972 -0.469416
-149.504 1.1668 -1.55209
-151.289 0.285884 0.121949
-149.213 1.43915 -0.495856
-149.8 0.780441 0.572534
-150.873 -0.344352 0.129787
-151.883 0.00521446 0.552033
-148.983 -1.4335 -1.16544
-150.944 -0.13923 -2.71779
-151.049 -0.501592 -1.69534
-150.679 1.75817 -0.267783
-149.962 0.101181 1.2775
-150.564 0.883698 0.957918
-149.738 1.98051 0.839933
-150.362 -0.843654 -0.875999
-149.839 1.20653 0.865113
-149.562 -0.783021 -0.912565
-150.836 -1.77406 1.84838
-148.139 0.442405 -0.0923621
-150.825 -0.375088 -1.40987
-148.542 1.35522 0.687941
-150.152 -0.331789 0.912944
-150.062 1.54405 0.96199
-150.429 0.349644 1.06756
-148.941 -1.05724 1.04421
-149.436 -0.442294 1.32662
-151.256 0.134549 -0.0300732
-149.517 -0.393927 -0.838006
-150.696 0.222158 1.97325
-151.01 -0.862183 1.75072
-148.578 0.609006 -0.627301
-151.329 -0.0790468 0.124399
-149.619 2.30805 0.162634
-149.515 -0.0976525 -0.531998
-147.977 -0.230345 -2.15352
-149.65 0.595985 0.921607
-148.427 -0.702439 -0.190397
-151.4 0.378083 -0.69075
-149.419 1.03959 0.251098
-150.658 2.05257 1.46199
-149.272 -0.377029 1.59607
-149.63 -1.59161 -1.02633
-149.65 -0.484368 -2.71861
-150.26 0.0133269 0.292377
-150.177 1.55792 0.214675
-150.394 0.280082 -1.65219
-149.907 0.358321 1.32357
-147.804 1.22494 -1.78532
-150.35 2.23323 0.388839
-151.128 -0.270991 -0.0192496
-149.991 1.03946 -0.315257
-151.048 -0.95017 0.29369
-151.639 -1.3534 -0.564483
-151.012 -0.0442546 -0.638114
-149.747 -0.400533 -2.00981
-149.485 1.36607 -0.15762
-151.478 0.11109 0.667543
-151.139 -0.299002 -0.728058
-148.201 -1.4755 -0.524121
-151.624 -0.940631 -1.11381
-151.685 2.23697 0.304689
-148.578 -0.227884 0.0817495
-152.441 -2.08838 -0.179458
-149.668 1.26005 -1.45225
-149.769 -0.767085 -0.858102
-149.305 -0.472269 0.0909153
-149.519 0.0860609 -2.40675
-151.863 -1.5316 0.26555
-151.691 -0.136104 -1.12782
-149.114 -0.240345 0.250021
-149.009 -0.942506 -0.479903
-149.652 1.63641 -0.721192
-151.439 2.21652 -0.539928
-150.465 0.0723756 0.309027
-149.219 1.37589 -1.67659
-151.036 0.246293 -1.46203
-148.962 0.404652 -1.25962
-150.186 -0.923058 0.320262
-150.435 -0.294205 0.613989
-150.066 1.29818 -0.115489
-150.331 1.38778 -2.43756
-151.137 -2.45332 0.775925
-151.946 0.548249 -0.931918
-150.611 0.910466 -2.53932
-152.365 -1.07174 0.100903
-150.358 -3.03823 0.463154
-150.737 -0.181307 -0.99612
-151.044 1.34552 1.95405
-150.592 0.351948 -1.2412
-153.835 -1.16476 1.98482
-152.342 0.74296 -3.51154
-152.87 0.038205 2.56298
-150.628 0.930176 -0.570615
-149.815 -0.400499 0.337154
-152.464 0.463774 -0.148432
-150.488 -0.227908 -0.141825
-149.47 -0.0645476 -0.389998
-150.268 -1.35032 -0.916746
-148.374 -0.204606 -1.37026
-148.886 -0.574537 -1.98014
-150.189 -0.48486 0.542464
-150.813 0.609967 0.34847
-148.596 -0.167151 0.291027
-149.276 -1.5819 -1.67279
-150.263 0.324806 0.478384
-149.071 0.645831 -0.0458076
-149.443 -1.02456 -1.08574
-150.998 -0.476897 -0.337952
-151.655 -0.790594 -1.97177
-149.553 0.200303 1.01285
-150.357 0.394958 -0.822206
-149.735 1.13903 0.054047
-148.897 0.737479 -0.0328263
-150.043 0.985989 -0.992549
-148.41 0.451389 -0.0353328
-149.67 -1.77756 1.16801
-150.149 0.485227 -0.141035
-150.022 1.23791 0.888819
-151.558 1.00366 2.05901
-150.439 -1.10449 0.679274
-148.752 -0.170692 -1.35852
-149.628 -1.21813 0.218428
-151.189 -1.15588 0.012028
-149.602 -1.96821 0.200901
-149.601 -0.697054 0.106742
-149.493 -2.59422 -0.746852
-151.732 0.0891638 0.320209
-150.529 -0.99689 0.59989
-146.681 -0.0846037 0.574556
-150.677 -0.847203 0.368507
-152.365 1.36402 0.729533
-149.881 0.473547 2.00887
-150.093 1.38746 0.137441
-150.16 0.609581 2.29498
-148.584 1.89638 -0.222743
-149.8 1.52539 -1.76764
-151.059 -0.741822 0.929511
-149.843 1.21981 0.963502
-151.504 -0.0527338 1.0503
-150.215 0.705545 0.358314
-150.692 -0.825021 2.18444
-150.572 1.53006 0.807111
-150.8 -2.26837 0.14353
-148.447 0.575255 1.698
-148.961 -0.481549 -1.0309
-152.09 -0.376412 0.489196
-150.337 1.48777 1.19297
-150.711 0.119147 -0.101233
-149.45 -0.462561 -0.275872
-149.719 0.869622 1.05085
-150.546 -0.297259 -0.538577
-150.261 2.45295 -1.24119
-150.376 0.578349 -0.644351
-149.338 2.05726 -0.016014
-150.344 -0.978372 1.04871
-150.889 2.72932 0.22258
-148.969 -0.455438 1.34857
-150.654 0.663769 -0.610256
-151.257 -1.5363 0.530504
-149.574 -0.199961 -0.766776
-149.5 -2.03889 0.19711
-151.093 -0.898488 0.212121
-149.537 1.11368 1.75449
-150.916 0.207081 0.0801672
-149.183 -3.53094 1.24937
-150.145 -1.08041 1.41813
-150.514 1.31169 -0.0566532
-149.261 1.5186 -1.89686
-151.797 -0.668529 0.456425
-151.798 0.172239 0.252949
-149.903 0.766202 1.91506
-150.341 -0.408918 -0.782142


==> latex_data/vae/mnist/pca/pos_jbda-t-rnd-ifgsm-seed.txt <==
-151.936 -0.617984 -0.647148
-151.635 -0.598888 0.255335
-150.654 -1.3003 0.276177
-149.505 0.962524 0.271404
-151.058 -0.638555 -0.319924
-150.485 -0.373528 -0.90724
-151.673 0.673679 -0.351869
-149.481 1.79873 -0.661413
-151.545 -1.21672 1.34176
-151.495 0.339894 1.33187
-149.766 2.39601 0.00260223
-149.753 -0.627725 0.949805
-151.35 -0.334373 -1.04705
-149.689 -0.590192 -1.43204
-149.44 -1.01317 -0.475678
-150.739 1.82451 0.385648
-148.944 -0.0215278 1.54417
-150.836 1.99974 -1.39337
-150.648 -1.04814 0.882702
-150.434 2.16445 -0.220377
-149.63 -0.421436 1.53471
-150.442 -0.349335 1.57375
-151.179 0.925114 1.15836
-152.397 -0.124656 -0.659344
-150.562 0.0871519 -2.76821
-150.275 -2.86437 0.255441
-151.845 -2.00733 0.826056
-150.299 -1.71687 -0.417896
-150.068 -0.193068 -0.802459
-150.728 0.93777 2.21353
-149.962 -0.89853 0.707582
-150.26 1.54555 -0.564865
-151.65 -0.143617 -1.96022
-150.78 -0.687607 -1.41575
-151.65 -0.924402 0.257891
-149.103 -1.05624 -1.81083
-150.193 1.24273 0.815185
-148.819 -1.52128 0.966142
-150.24 -0.212011 1.17473
-147.946 -1.22964 0.0189879
-150.333 0.695302 -1.64526
-150.932 -1.08532 0.116393
-149.456 -0.872828 -0.585661
-149.354 -0.379905 0.557941
-148.866 1.83776 0.605773
-149.188 -0.222423 -2.23158
-150.235 -0.7543 -1.86869
-150.705 2.6522 1.28223
-149.77 -0.94102 -1.26096
-150.515 0.138308 0.609107
-151.012 0.584767 -1.16688
-151.086 2.01518 1.02822
-149.859 1.09199 -0.723284
-150.456 0.810592 -1.74041
-149.071 0.694469 0.466051
-150.246 -0.719152 1.28672
-150.651 0.737619 0.341102
-148.23 -2.51496 -1.25248
-151.072 0.557876 1.11773
-150.244 -3.33645 0.103519
-152.4 1.09833 -0.0296457
-150.997 -0.727933 0.111111
-150.019 1.61077 0.452998
-149.663 -0.38059 0.638689
-150.318 -0.501897 0.239637
-149.338 -1.87324 0.585511
-150.9 2.21454 0.654245
-150.916 0.515682 0.163761
-152.175 -0.92578 -2.04777
-150.459 0.389314 -0.986148
-151.952 1.08264 0.504588
-149.894 -1.33596 1.17179
-151.099 1.63429 0.36935
-150.51 0.156674 2.29815
-150.112 0.753735 -1.00027
-150.284 1.40838 -0.333815
-151.407 -1.26882 0.122088
-150.709 0.986626 -1.40708
-150.039 -1.41246 1.03311
-151.973 -0.38591 -0.150177
-152.735 0.175455 0.180369
-148.975 0.501508 -0.400413
-147.937 0.597523 -1.66104
-150.604 0.856214 -1.36153
-152.013 -0.73074 -0.837615
-149.429 -0.441173 1.91137
-153.561 0.697389 1.76361
-150.04 -1.92939 0.116939
-150.822 -0.434837 2.65916
-148.774 2.02708 1.66826
-150.263 2.10863 1.25068
-149.211 -1.17288 0.75981
-151.283 -1.11639 1.93951
-150.723 2.4524 0.0033987
-150.743 -1.61668 -0.14987
-150.91 2.54581 1.30794
-150.644 1.01727 0.374648
-150.536 0.978131 1.09745
-150.077 0.747954 0.0357008
-150.886 -1.90784 -0.977492


==> latex_data/vae/mnist/pca/pos_neg-neg.txt <==
-199.991 -1.14521 -0.131593
-198.29 1.17406 1.04621
-198.698 -2.39787 1.16106
-200.421 -0.302612 -0.491239
-199.477 -1.59297 -0.462594
-199.958 0.459724 0.732996
-199.007 2.40548 0.657427
-200.07 1.58031 -1.52626
-199.4 -0.799422 -0.438169
-199.555 0.982088 0.993686
-201.477 0.315743 -3.73906
-199.607 2.77949 1.73775
-200.434 0.712915 0.464719
-200.646 -0.422728 0.398211
-199.884 -0.0903878 1.04209
-200.996 0.177357 1.83537
-200.554 -0.378827 3.94858
-199.464 0.329079 1.32561
-199.522 0.857157 0.999405
-199.625 1.53858 0.790561
-199.803 1.74398 0.236093
-199.748 1.52994 -1.61344
-200.004 -0.893871 -0.123262
-200.187 -0.213753 1.55445
-200.208 -1.70158 -0.391507
-200.591 1.32722 0.197755
-198.117 -0.203548 0.661312
-199.619 -0.0481079 -0.202552
-199.135 0.0859239 -1.24929
-198.686 1.384 -0.252287
-199.276 -1.58248 0.57375
-200.683 -0.0816375 0.337765
-199.464 -1.57003 -0.435205
-198.473 0.781455 0.40224
-200.74 -1.11772 0.131398
-201.65 -1.32714 1.01756
-199.843 1.67973 3.3593
-200.108 -0.736651 2.55204
-197.904 1.61512 -2.09493
-199.613 0.770647 -1.69155
-199.835 0.297366 1.16483
-201.724 1.44623 0.501393
-199.929 1.23036 1.49529
-198.705 0.968403 -1.40564
-200.909 1.48565 -1.49181
-200.351 0.899341 -1.63569
-198.855 -1.55795 0.00294317
-200.863 1.52313 -0.6269
-200.275 -0.933594 -0.185305
-200.814 1.72588 -1.20235
-198.673 0.361726 -0.0962414
-200.254 0.459113 0.953143
-200.804 1.63088 0.648246
-200.488 1.03253 -3.05981
-200.39 1.24682 -0.411197
-199.134 -0.244162 -0.551101
-199.186 -0.328795 1.08559
-200.254 1.53278 0.871948
-199.9 0.476095 -0.171415
-199.898 0.877133 -1.87725
-198.231 1.64911 -0.399313
-199.419 1.25478 -0.770566
-198.555 -0.613419 0.474808
-199.716 -0.16481 -0.776382
-199.087 1.27115 1.10393
-201.234 0.765517 0.845063
-200.799 -0.779733 1.09219
-198.413 -1.00742 0.870523
-199.734 0.606532 -1.58533
-200.916 1.20808 -0.234914
-200.975 1.62865 -1.81215
-200.355 0.817082 -2.09228
-200.712 -0.196866 -0.487359
-199.757 2.0612 -0.775702
-199.05 0.919204 -0.395767
-200.025 0.845343 0.650479
-200.917 0.341825 0.458349
-198.657 0.149568 -0.617911
-198.788 -0.43392 -0.342026
-199.572 -1.90789 -1.25137
-197.608 0.193031 -1.31459
-199.933 0.243142 -0.284429
-201.324 0.195604 1.36387
-201.049 1.13488 0.0498529
-201.673 -1.78579 0.294856
-200.374 2.32382 -1.19209
-199.451 -0.970625 0.204021
-199.728 0.47141 1.01261
-198.957 1.9286 -0.212099
-198.906 -2.38612 -0.205605
-199.668 1.0509 -0.276965
-199.371 -1.51756 -1.07173
-200.467 -0.682416 -2.6057
-200.106 -0.849583 0.265823
-201.068 0.0534164 -1.99961
-200.448 0.31583 -0.584151
-199.335 1.63959 -1.53244
-199.696 0.189939 1.3184
-199.988 0.831738 -1.09951
-199.673 2.0618 0.295859
-198.77 0.0300976 -0.164084
-201.207 0.542837 2.61725
-200.831 1.10564 -1.92633
-201.131 -1.98314 0.671601
-201.016 1.79261 1.25552
-199.71 0.259036 0.251691
-199.301 1.13944 0.363209
-199.631 1.62046 2.54858
-200.029 2.56411 1.01921
-200.334 -2.14569 0.544221
-200.288 1.11402 1.14368
-200.556 -2.26191 0.967622
-200.879 -1.65043 -1.68293
-198.969 -0.0534414 -0.732653
-198.843 -0.993602 0.0834254
-198.735 -2.02291 0.347091
-201.41 0.931228 -0.882265
-198.351 1.00072 -0.16274
-199.624 -3.14859 -0.316461
-200.622 -0.0936156 0.224694
-198.801 -0.906245 -0.941758
-200.034 1.84304 -0.613034
-200.691 1.13943 0.124726
-198.612 2.67276 0.769748
-199.669 -1.22229 -0.502079
-199.171 0.51225 0.111471
-200.278 1.3518 -2.02909
-200.28 -0.936481 1.8995
-199.764 -2.29488 -0.252279
-200.995 2.75379 1.57688
-200.353 -2.10725 0.397973
-200.393 1.29202 -1.5705
-200.678 -0.9216 2.38101
-201.082 1.26842 -0.162168
-200.408 -0.723418 -0.197827
-200.117 -0.0360947 -0.646586
-201.466 0.617351 -1.07847
-199.621 -1.38945 0.114102
-200.604 -2.1972 -1.17871
-199.826 1.14533 -1.73208
-198.92 -0.742157 -0.284255
-199.218 -0.660555 -0.463597
-201.299 0.172123 -0.822924
-200.98 2.10754 -1.35191
-199.62 -0.881416 2.17179
-202.311 0.403918 3.82751
-199.496 1.1827 1.30174
-201.251 0.138798 1.36865
-199.723 -0.206709 -0.232914
-199.627 1.36517 -0.0741615
-198.74 0.816562 -1.2587
-199.975 -1.06686 1.33434
-197.92 -2.15429 0.218961
-200.769 0.922124 1.04842
-198.702 -1.14582 -0.827946
-199.438 -0.326863 -1.84407
-201.513 0.439833 -1.28916
-199.937 0.808963 -0.0920603
-200.14 1.81258 2.07698
-199.268 -0.91696 -1.96717
-200.869 0.516289 0.648152
-200.38 -1.32595 1.35899
-200.214 -0.109641 -0.162895
-201.8 1.78637 1.66292
-198.868 -0.0275448 -0.92398
-200.714 -0.154797 1.69466
-200.15 1.1329 -1.2555
-198.161 -2.16974 -0.604461
-201.103 0.771932 0.767433
-201.614 0.0472248 -0.453184
-199.894 -2.55586 1.7457
-199.658 -2.26747 0.656975
-201.533 -0.241146 0.865207
-200.998 -0.356723 0.851219
-200.652 0.169659 0.439555
-199.536 0.662305 0.267876
-199.774 2.02236 0.353704
-198.758 -0.287374 -0.423173
-198.634 0.380531 0.532642
-199.421 -0.247029 -3.23672
-200.96 -0.710618 0.604988
-200.92 0.41885 1.83564
-198.793 0.516375 -0.122901
-200.204 1.01903 0.272121
-200.087 -2.11373 0.651401
-199.134 -0.410975 -0.0646363
-199.175 -0.57926 -0.595117
-200.479 0.998738 -0.85011
-198.755 1.55017 -0.931396
-198.975 -0.108023 2.05236
-201.502 -1.97728 -1.07455
-199.684 0.245523 -1.49903
-200.736 0.5212 1.5964
-199.303 -1.47997 1.32887
-200.177 -1.02188 0.792845
-199.285 -0.611404 -0.829719
-200.734 1.08046 -0.772327
-199.883 -0.176097 1.69333
-198.45 0.422209 0.967521
-200.377 0.596777 -0.122311
-200.425 1.02631 0.90921
-200.146 -1.97109 -0.533121
-200.227 -1.53515 -0.0487893
-201.042 -2.6225 -0.291077
-199.867 0.910136 -0.59139
-198.869 0.401787 -0.371056
-198.95 0.729142 0.272066
-201.036 0.82935 0.445355
-201.626 2.24422 -2.53485
-199.715 -1.51124 -0.05361
-200.57 0.111272 1.15243
-199.521 -2.94962 1.25451
-201.11 -0.651223 0.950083
-201.069 -0.845263 0.177362
-200.157 0.574466 0.665818
-200.961 -0.36918 0.579518
-199.683 -2.41083 0.14412
-197.655 -1.01546 -0.814046
-201.094 0.46389 1.55904
-199.35 0.557892 0.69098
-200.476 -0.721144 -1.35212
-200.449 -0.425522 -0.64517
-200.046 -0.838117 -0.71178
-200.218 -0.653752 -1.78244
-200.45 0.515624 0.353835
-200.355 0.344926 1.97066
-200.097 -0.585941 1.48431
-200.347 -2.4267 0.637541
-199.61 1.66104 0.204518
-199.891 1.65248 -1.50612
-200.691 1.29811 0.914834
-200.722 0.49269 -3.12753
-201.563 0.179186 -0.34002
-199.815 0.236352 2.8807
-200.471 -0.405648 1.16876
-200.94 0.815535 0.469123
-200.128 -1.09762 -1.74064
-199.449 0.846433 0.0921824
-199.453 -0.97794 0.116695
-200.796 -1.70873 -0.276387
-200.038 -0.663474 -1.23379
-198.373 0.228043 1.35403
-198.691 0.614689 -0.649319
-199.856 -0.570164 -0.276656
-200.577 0.958516 -1.96701
-198.023 0.0469994 -0.373094
-200.63 1.27496 -0.210845
-199.74 0.601167 1.36091
-200.656 -0.252033 -0.671244
-199.524 0.0219017 -0.664675
-200.302 -1.01611 0.941773
-199.074 0.0836147 0.197574
-198.633 0.374496 -1.44035
-198.435 -1.49374 -1.36435
-200.125 -0.624774 -0.114279
-200.276 -0.104281 1.13586
-201.279 1.60666 1.42094
-199.378 -2.05936 0.479462
-199.341 0.0203138 -0.376398
-201.083 0.0660509 0.426656
-200.014 0.00968274 -1.43744
-200.701 1.25816 -1.41327
-198.933 1.99856 2.13066
-200.795 1.72907 1.27062
-200.364 1.54624 0.782801
-199.704 -0.39581 0.100531
-201.485 0.333126 2.3685
-200.579 -0.904425 0.803488
-199.184 -1.77928 -0.0343725
-200.343 0.133739 0.193583
-200.014 -1.43411 0.766149
-199.257 -1.33904 -0.430078
-199.47 0.257859 0.390054
-199.477 0.24222 0.200417
-198.043 1.60243 -1.16391
-200.667 1.05837 0.684963
-201.066 -0.382078 0.886188
-198.933 -1.07432 0.724724
-200.823 -0.692079 1.86827
-197.543 0.607084 -0.382607
-200.179 -0.244553 0.104856
-198.514 0.536101 0.518513
-199.782 0.849279 -0.775146
-200.383 2.65217 -0.774841
-199.324 -0.0487602 -0.635102
-201.093 1.67227 -0.480553
-199.294 -1.17142 0.376959
-199.23 -1.93078 0.584398
-199.307 -1.14566 0.330687
-200.487 0.169809 0.240244
-200.4 1.43229 0.60938
-200.642 0.0481352 0.637403
-198.574 -0.876054 0.0345664
-201.075 0.588279 0.636445
-199.486 -0.271268 2.17954
-199.704 0.973415 -0.826957
-200.434 -0.428938 -0.0161467
-198.817 1.87934 -0.260742
-201.173 1.5224 -1.47874
-198.677 -0.284918 -2.21157
-198.954 1.46652 -0.727199
-199.713 -0.625574 0.826495
-197.186 -2.09372 -0.931527
-200.119 1.87467 0.22248
-200.844 -0.682132 -1.02608
-199.346 1.422 -1.49634
-199.673 0.138625 -0.810335
-200.538 1.08482 -0.69626
-201.106 -0.693458 -2.12622
-200.345 -1.30278 -0.138418
-199.281 0.714872 -0.193984
-200.148 1.37715 -1.23085
-198.144 -1.62825 -1.14085
-199.582 1.57411 -2.49547
-199.006 0.790776 -1.04617
-200.095 1.0271 -0.335175
-198.818 -1.28768 0.842484
-199.252 -0.283662 -1.01542
-199.419 0.852426 0.99596
-200.667 0.519799 -1.65409
-199.411 -0.640938 1.73417
-200.973 -1.95314 0.765144
-199.979 -0.556534 3.30771
-198.941 0.0928738 0.67691
-199.955 1.86273 0.473131
-200.052 -1.24111 0.239757
-199.138 0.431397 -1.00818
-200.909 -0.346445 0.785571
-201.405 0.0849351 0.263051
-198.848 2.18538 -1.75407
-200.003 2.92028 0.416498
-200.482 0.465224 2.86456
-200.075 -0.510397 0.524883
-199.828 0.456551 -1.36615
-201.073 0.141152 0.288282
-199.483 -2.99477 -1.63195
-200.607 -1.8613 1.931
-198.653 -0.0549213 -0.635796
-200.175 -1.87564 0.870357
-198.768 -1.34624 -0.732293
-198.163 -0.743656 -0.92635
-199.135 0.30983 -0.103937
-200.359 0.637319 -0.986067
-198.821 0.891081 -0.362369
-201.804 0.0333063 0.470704
-200.269 -0.0798934 1.01889
-200.381 -0.376608 0.889998
-198.623 -0.0706161 -0.304856
-200.151 0.28628 0.146479
-198.468 -1.55517 -0.343032
-200.398 -1.19149 -1.98142
-199.118 -1.63146 1.07205
-199.995 1.44509 -0.76923
-199.798 -1.84902 -0.264086
-199.881 -1.21396 1.29245
-200.664 1.91037 -0.308211
-199.522 -1.61965 1.37121
-199.411 -2.59623 -0.266053
-200.81 1.09001 0.311909
-199.365 -0.597634 -0.474578
-198.994 0.0571474 0.288642
-199.484 1.39243 -2.08411
-201.058 -0.336525 -0.799446
-199.682 0.303737 0.685696
-200.571 -0.959974 0.73807
-198.904 0.427076 1.85839
-199.709 -0.440407 -1.24176
-200.743 -0.477894 1.42105
-199.699 0.151788 -0.22195
-200.601 1.55386 1.72382
-199.975 0.88903 -0.835086
-200.69 0.449821 -0.983941
-199.794 -1.1118 -2.69867
-198.938 -0.205771 -0.107486
-201.643 1.54703 -0.943551
-200.518 1.66421 0.201059
-199.452 -1.16999 0.933719
-200.297 0.541514 -0.996019
-200.352 1.11296 -1.19462
-199.036 -0.0295088 -0.659331
-200.547 0.838039 -1.32413
-199.312 -0.3591 0.440623
-199.955 0.283257 -0.758399
-198.755 -0.684872 0.606422
-198.995 -0.422012 2.18935
-200.001 0.50533 -0.287975
-199.07 0.360524 -1.68794
-200.967 -0.639909 0.131271
-201.108 0.963733 0.76476
-199.113 -1.8791 1.51451
-200.771 -2.22332 0.3018
-200.6 2.17294 1.54627
-199.605 0.0421636 -1.45407
-200.062 0.407368 -1.11095
-199.645 -1.84042 -0.172948
-199.251 0.921157 -0.514345
-199.87 -0.951443 0.855906
-199.541 -0.791783 -0.190443
-201.092 0.370746 -1.63446
-200.016 0.706601 -2.39449
-198.458 1.2229 -1.00381
-198.355 0.947154 -0.463928
-199.151 0.569791 2.02099
-201.172 -1.77705 -0.208783
-202.291 1.44642 -0.0635313
-199.735 -1.62644 -2.10575
-201.929 -1.15107 0.461723
-200.036 0.0859795 -1.24818
-199.959 -0.00133032 -2.32286
-198.889 1.43495 0.177256
-199.004 -1.62415 -0.969235
-201.306 3.08182 1.11136
-199.949 -0.0558121 0.139698
-199.727 1.13853 -0.444221
-201.107 0.276341 -0.237966
-200.095 1.66561 0.876775
-200.022 -0.253943 -0.609415
-200.437 -1.08698 2.54866
-199.372 -2.35745 -0.541329
-198.69 -1.93082 0.422806
-200.572 -0.412464 -0.340597
-199.484 -2.11767 0.92083
-199.131 -1.93329 3.00998
-199.536 -0.681957 -0.259693
-199.839 -1.10094 -0.0429703
-198.994 0.0885505 -0.118952
-198.565 -0.372968 -0.4157
-201.736 0.460057 0.876402
-200.049 -1.71228 -0.285666
-198.975 -2.50604 0.804691
-200.712 -1.56146 -0.235132
-199.458 2.22937 -3.1327
-200.385 0.560956 0.0211489
-200.339 -0.560351 0.0465699
-198.86 -0.170257 -0.45992
-202.404 -0.0028756 1.0497
-200.278 -1.66654 0.0832392
-198.81 -0.915774 0.00725727
-200.636 -0.74136 1.01991
-200.207 0.847931 0.16149
-199.398 0.338231 -2.1133
-199.46 0.593227 -0.0917109
-200.346 -0.357777 -1.79912
-199.985 -0.000959719 -1.29739
-198.472 0.120179 -0.539263
-199.781 -2.25791 0.122091
-200.525 0.428793 0.498958
-201.143 0.674459 0.524855
-200.412 -1.62634 -1.2995
-200.133 0.865735 0.827224
-198.956 -0.465164 -1.13298
-200.099 2.00802 1.95308
-200.709 -0.0450994 -0.481134
-199.455 -0.962444 3.61689
-199.897 -1.18684 0.205196
-200.262 1.05351 0.23647
-199.721 0.139583 -0.905033
-200.44 2.53631 1.00704
-199.069 -1.76285 1.0242
-200.186 -0.262341 -1.38045
-201.527 -0.321712 0.72826
-199.328 -1.66521 -1.10502
-200.326 0.167732 -2.53317
-200.811 0.247052 0.415634
-200.143 0.119992 1.55288
-200.071 -1.44028 0.682533
-199.927 -1.47312 -0.646293
-199.044 0.168949 0.109894
-200.405 1.10069 0.677889
-199.189 0.0419209 0.550596
-198.279 -1.82397 -0.463059
-199.096 -1.05974 0.469678
-199.253 1.50908 -0.424161
-200.648 -1.96813 -0.244122
-199.601 -0.7769 0.581555
-200.584 1.02536 0.515459
-198.87 0.124818 -0.459158
-200.39 -1.41754 0.608629
-199.876 0.0942722 0.221672
-200.576 0.645719 0.40146
-199.171 0.27449 0.271697
-200.826 1.00112 -0.409842
-199.168 -0.488588 0.202169
-200.391 0.429255 1.24999
-198.672 0.52142 0.055592
-200.623 1.03345 -1.12297
-199.268 -1.15111 -0.773355
-199.918 2.28048 -0.645472
-200.366 -0.744149 0.740463
-201.087 0.00217329 0.812677
-200.08 1.18922 -1.49847
-200.172 0.454988 -0.763691
-198.931 0.0375165 2.71342
-200.713 0.378591 0.83662
-199.676 -0.453949 0.189074
-199.879 -0.366039 -1.48794
-200.004 1.21517 1.62864
-200.739 -1.09016 -0.563313
-200.478 -0.521457 -0.406174
-199.91 0.864097 1.476
-198.147 -1.24387 -0.358126
-201.529 1.38394 0.405655
-198.622 -1.09609 -1.38009
-201.455 0.261722 -1.37995
-199.797 -0.653297 0.940597
-200.47 1.84708 -2.36499
-200.278 -1.67646 0.169732
-202.119 1.40368 -0.0908089
-199.156 -0.887834 -0.213029
-199.88 -0.716283 0.972573
-201.006 -0.716401 0.385138
-200.849 2.28377 0.516713
-200.714 1.10792 -1.20029
-200.894 3.83924 -0.325454
-199.662 0.0714228 1.82653
-201.27 1.60711 -2.71326
-199.367 -0.136692 -0.802425
-199.943 -1.13841 -1.23533
-198.804 -0.152752 -1.22928
-200.745 -2.50188 1.8926
-198.697 1.12157 -1.15836
-199.302 -0.398487 -1.33855
-199.863 -0.309285 -0.425423
-200.151 1.57185 -0.232424
-199.712 0.727025 -0.32286
-199.323 0.175993 -0.321203
-199.857 -0.0673288 -1.43721
-200.577 -0.0999977 -0.560414
-201.721 1.9699 0.301887
-200.105 0.715081 -0.515324
-198.756 -1.70002 0.691296
-201.17 -0.0503233 -1.14302
-200.715 -1.83477 -0.676612
-199.416 -0.85761 1.62941
-199.214 -0.606859 -0.494012
-198.877 -2.19821 1.86741
-201.518 2.29462 0.0299607
-199.947 -1.8228 0.503019
-198.782 -0.125895 -1.0584
-198.422 -0.921366 0.337893
-200.266 -1.23545 -0.401609
-198.67 0.587201 -0.451053
-200.578 0.882078 -0.373904
-201.407 1.13446 -0.564979
-199.359 -2.03551 -0.598297
-199.727 0.682024 -0.0519414
-199.947 -0.271188 0.0837675
-200.083 0.0393006 -0.584034
-200.672 -1.02476 -0.259425
-199.121 -2.32537 0.294111
-198.458 -1.61829 -1.1662
-199.715 0.379907 -1.40372
-199.907 -0.308508 0.169664
-199.294 -0.894593 1.49158
-200.552 1.37315 1.21082
-200.638 0.362612 -0.572145
-199.081 0.739894 -0.383019
-199.457 1.004 0.974437
-197.604 -0.168987 -1.06699
-200.207 0.932939 -2.48855
-200.835 -1.37851 0.95191
-200.538 -0.910638 1.64421
-200.06 1.34122 1.84305
-199.472 -0.241507 0.35357
-198.526 -0.217589 -0.729514
-200.837 2.21914 -0.731729
-200.087 -0.0786967 0.559817
-199.28 1.31363 -0.476059
-200.388 0.931261 0.136086
-200.06 0.942324 2.13295
-201.675 1.15054 1.54969
-201.533 -1.13133 1.6381
-197.944 1.21984 -1.05672
-199.42 -1.92548 0.506977
-201.277 0.169271 -0.229957
-201.021 1.36126 2.00578
-199.052 0.91971 2.54365
-199.354 -0.220562 -0.0427717
-200.314 0.872668 0.0128048
-199.359 0.404037 0.274354
-200.197 0.901852 0.0742684
-200.301 1.62867 0.792785
-201.032 -0.48052 -0.157282
-201.878 1.92704 0.821377
-198.014 -0.736596 -1.56754
-201.068 -1.74024 -0.969545
-200.824 1.50854 -0.0329011
-200.415 -2.40177 -0.461808
-201.331 -0.251704 0.483584
-199.978 0.45182 1.80675
-199.096 -0.328393 -0.294595
-199.427 -0.358634 0.330093
-197.963 2.83497 1.13126
-197.694 -1.58017 0.0237888
-199.207 1.10743 1.33618
-198.594 -0.173683 1.09011
-199.381 0.876589 0.890756
-200.989 0.443664 -2.28223
-198.275 1.14996 -0.645356
-199.666 -0.0619275 -1.00111
-200.554 -0.279667 0.848927
-200.338 1.27262 -1.72977
-196.214 1.16035 3.17236
-199.923 0.403187 0.765145
-199.787 0.274439 1.24353
-199.897 -0.516379 1.83652
-199.629 -0.828955 -0.984257
-201.149 2.34307 1.10804
-199.697 0.59922 -1.35094
-199.706 -1.87823 0.193349
-200.358 -2.11105 -0.285448
-199.827 0.545382 -0.843232
-199.956 -0.710912 -0.436064
-199.69 -0.929879 -0.725442
-198.786 -2.08997 0.1324
-201.092 -0.106296 0.436799
-199.5 2.08679 -1.11673
-200.224 2.2107 -0.217315
-200.714 0.0763616 1.45207
-200.218 0.249865 0.183209
-201.134 0.17838 0.668232
-200.227 0.867206 -0.0479191
-201.733 -1.27887 0.612166
-200.049 0.186829 0.274565
-201.137 0.171426 0.31941
-196.785 -0.972119 -0.0480861
-198.572 -1.74136 0.0848835
-200.131 0.651684 -1.36273
-199.968 0.31213 0.6691
-201.775 -0.014671 -0.818284
-202.208 3.18064 0.616345
-200.719 -0.280874 -0.802717
-195.223 1.81629 1.09008
-198.88 -2.04065 -1.26391
-199.875 0.513337 -0.177539
-200.418 0.0158878 0.270522
-199.536 1.47976 -0.386832
-200.68 0.681037 -0.00673085
-198.866 -0.652327 0.479908
-201.202 0.398311 -0.516923
-199.786 0.319405 0.0412029
-199.883 -0.506295 0.529608
-200.099 -3.41277 0.281727
-198.812 1.65989 0.941236
-199.893 0.45591 0.693366
-199.408 1.85026 0.460928
-200.098 -0.121312 0.619956
-201.027 0.328543 -0.0904508
-199.114 0.0649063 0.690193
-199.983 -2.4074 -0.491408
-200.792 2.22279 -0.101475
-201.83 -0.151528 0.201932
-199.365 -0.257554 -0.717319
-198.6 0.748764 -0.0281523
-199.719 2.10294 1.41771
-200.934 -1.95616 0.462332
-199.804 0.985062 -1.16427
-201.599 -0.594784 0.734374
-199.629 0.345092 -0.375325
-199.742 2.0392 0.137211
-201.973 0.421418 2.33484
-197.981 -1.85828 -1.06325
-199.847 -2.48774 1.34506
-199.705 0.418512 0.50602
-198.737 0.429371 0.439768
-199.298 -0.359195 -0.992558
-198.666 -2.19564 -0.741891
-199.34 -0.943195 -0.576193
-201.633 -2.31773 -1.10488
-198.736 -2.27719 -1.77651
-200.635 -0.061315 -0.375607
-200.896 2.34022 -0.0712414
-199.4 -0.283677 0.912703
-200.168 0.81005 0.0378487
-200.472 0.839222 0.191392
-200.218 -0.632445 0.26491
-200.783 1.19234 0.0424147
-199.515 0.62965 -1.99351
-199.888 -0.0482031 0.195882
-200.068 -0.556472 3.20516
-199.934 0.329113 -1.35566
-199.894 -1.19293 0.126306
-200.043 0.318853 -0.853656
-200.919 -0.942059 0.618716
-200.767 -2.16769 0.965946
-199.614 -2.27501 -1.56336
-199.006 0.254408 -0.570586
-199.367 -0.000320799 -1.156
-200.846 -0.206645 0.338293
-201.335 -0.277044 0.181424
-200.333 -1.90915 0.610525
-201.609 2.00063 0.172431
-199.177 -1.81462 0.297955
-199.652 0.679958 -0.805418
-200.144 -1.0758 0.72536
-198.837 1.40592 -0.0176143
-200.902 1.61436 1.29661
-201.013 0.926423 0.232122
-199.602 -0.92293 -1.23722
-199.09 -2.60896 -1.22315
-200.82 -0.901687 0.35445
-199.803 -1.6473 0.329048
-199.309 0.193266 -0.154609
-200.644 -0.954513 -0.224768
-199.378 1.97223 -1.04126
-200.894 1.50527 -2.0942
-200.557 0.783998 -0.182253
-199.878 -1.10503 -1.62992
-199.423 -0.825656 -0.0517002
-201.733 1.15027 0.76709
-199.524 -0.254855 0.812531
-198.995 -1.38908 -0.0918291
-200.52 -0.0747203 0.751849
-200.784 -1.81277 -0.457952
-200.675 0.148188 -1.46574
-201.167 0.578507 0.473553
-201.367 1.36085 1.16673
-200.01 0.949072 0.366758
-197.774 -0.664437 -0.89229
-198.544 -0.698342 -0.751165
-200.37 1.90752 -0.373389
-199.253 0.52898 -0.163287
-201.112 0.15374 2.30004
-199.238 0.424336 0.127422
-199.007 -2.07537 1.81669
-199.444 1.18321 0.0103877
-201.586 1.2701 -0.356017
-200.854 1.10107 0.41486
-198.677 -1.79251 0.266585
-200.142 -0.517955 -0.886742
-201.385 -0.55047 -1.13068
-199.19 -1.69956 -0.483261
-199.759 1.64883 -0.445199
-200.579 0.862068 0.170985
-199.823 -0.163171 -0.113949
-200.479 -0.774714 -1.06858
-199.638 1.44627 -1.57505
-199.006 -1.25247 0.521968
-198.76 -0.778647 0.272306
-200.729 0.605312 -0.687023
-200.132 1.07642 -0.190564
-199.725 0.477063 -0.0775334
-201.277 1.01592 -0.612529
-200.933 0.639335 -0.0449722
-199.922 0.544085 -0.75785
-199.771 -0.558167 0.60132
-199.372 -0.0325364 0.288748
-200.835 1.7437 2.02312
-201.008 0.466783 -0.579098
-199.794 0.638117 1.25747
-200.03 0.584167 0.430366
-201.121 0.595551 -0.667711
-201.18 -0.979723 0.629883
-199.648 -1.41673 -1.03243
-199.504 0.790751 -0.302423
-199.531 -0.277225 -0.304899
-199.504 -1.74708 -1.01261
-200.205 -0.304133 -0.281563
-200.026 -1.22129 0.936266
-199.85 1.01554 2.16381
-199.165 -1.08139 -0.762474
-199.652 0.98343 0.314549
-201.18 1.03613 -0.292348
-200.44 -0.772616 0.814541
-200.504 1.54506 -0.685208
-201.648 0.877219 -0.0969181
-199.691 -2.82479 0.184759
-200.74 -1.50976 1.18684
-198.738 2.23842 -0.458612
-200.324 0.879497 0.794166
-200.265 1.01232 2.06627
-199.688 0.546651 0.27924
-200.077 1.75015 -2.0309
-201.708 -2.3487 3.24121
-200.795 -0.956251 0.29324
-201.318 1.73893 -0.115175
-201.549 0.925007 -1.01343
-201.528 0.132536 0.326391
-200.004 1.81736 -1.3866
-200.168 0.589472 -0.620273
-199.797 0.594217 -1.09221
-201.578 -1.93228 3.07165
-201.044 1.43055 0.46909
-200.506 1.57903 0.734971
-200.344 0.474554 -2.25906
-199.364 1.81498 -2.50912
-199.571 -2.07296 -0.645835
-198.104 2.5877 -0.682762
-200.026 -0.635238 0.0365177
-201.052 -1.39724 1.61311
-199.927 -0.892724 0.262386
-200.077 -0.0497656 -0.852026
-200.034 1.06616 -0.802359
-199.64 -1.51486 0.975676
-198.828 1.77376 2.60418
-199.332 1.11811 -0.243809
-200.003 -0.219273 0.682182
-200.287 -2.24014 -0.498333
-199.216 0.142077 2.67052
-202.565 0.47518 -0.734805
-199.649 -0.0409423 -0.77359
-200.307 -0.101276 -0.27242
-201.027 1.84229 -1.32366
-198.879 0.882353 0.701894
-200.188 -1.72107 -0.229642
-199.616 -0.161316 0.403523
-199.432 -0.728107 0.278576
-199.451 -2.15911 -0.00558562
-199.058 0.956763 -1.17825
-200.142 -1.21937 -0.914573
-198.915 -2.72057 -0.787447
-200.451 -0.214223 1.25344
-200.402 0.715963 1.3969
-199.82 -1.19745 0.678335
-201.368 1.41067 0.342072
-200.303 1.59279 1.10621
-199.801 -0.65582 -0.382755
-200.342 -1.17284 -0.684977
-200.507 2.15485 -0.240345
-199.68 -0.116658 -2.2816
-199.255 -0.481919 0.651092
-200.261 -0.901417 1.46842
-199.689 0.189138 -2.28069
-201.272 -1.45552 -1.09288
-200.665 -1.58275 3.2384
-199.904 -1.45863 0.401718
-200.38 1.20429 -0.583457
-199.452 0.285348 -2.68805
-199.734 0.723489 -1.19038
-199.718 -0.135677 -2.14789
-199.692 -1.20367 1.14581
-200.819 2.46601 -1.42516
-198.717 -2.5918 1.39126
-199.861 1.23552 1.51552
-201.269 1.03952 -0.0772212
-200.951 -2.66796 0.597827
-199.743 -0.319444 -1.84025
-200.25 2.11148 1.98696
-200.967 1.01582 1.02412
-200.342 -2.39918 0.569483
-200.15 -1.75591 -1.17205
-200.602 -0.991528 0.0468642
-198.724 -2.34686 -1.283
-200.051 -0.359579 0.172221
-200.789 1.09807 0.900585
-199.098 0.179201 0.472984
-200.468 1.63379 -1.61553
-199.677 1.65716 0.704194
-199.408 1.35854 -1.33907
-200.647 0.469438 3.87124
-200.268 -0.260673 -0.8705
-198.947 -1.18834 -0.757517
-200.518 1.08225 -0.982752
-199.41 -0.274128 0.21604
-201.589 0.891724 0.521482
-200.824 1.63401 1.42819
-199.244 -1.19903 2.72921
-198.226 1.64359 1.09379
-199.28 0.38187 -0.187524
-198.893 -1.89568 0.194405
-198.888 0.149225 -0.420309
-200.369 0.379816 -0.548373
-199.534 -1.97521 -0.488541
-199.882 -1.08448 1.1339
-200.185 0.268204 0.13206
-200.307 -0.414832 1.09827
-199.316 0.16268 -0.976554
-199.761 -0.256918 0.969253
-198.332 0.679113 0.407734
-200.554 -0.161792 -0.636302
-198.576 1.37922 -2.30187
-199.773 -0.726822 1.77358
-199.095 1.67543 -0.884588
-199.063 -0.719165 -1.15934
-199.766 0.98123 2.7026
-199.958 2.04526 -1.32604
-198.917 0.0649173 -0.0933616
-200.088 -1.1974 -1.52
-199.475 -0.855577 -0.243057
-201.36 -1.88937 0.161896
-198.183 -0.428645 0.738108
-201.979 0.693199 -0.169395
-201.406 3.03571 -0.35588
-201.512 -0.552361 -0.837413
-199.174 -0.0322465 1.96294
-198.194 0.603966 -0.00751991
-200.247 1.31244 -0.964812
-198.604 1.06939 -0.0736696
-198.674 -1.81263 -0.290482
-201.121 1.25705 -1.73944
-199.44 -0.940077 -0.938429
-200.067 1.29488 -0.329441
-200.338 -0.883712 -0.444847
-199.692 0.0636643 0.19736
-200.48 -0.833784 -1.65387
-199.738 -1.59682 -0.242481
-199.983 -1.35372 0.868476
-199.445 -2.67124 -0.232656
-199.562 -0.942551 0.0134498
-198.887 1.11607 -0.775883
-200.522 -3.26336 -0.501872
-200.893 -0.973869 -0.673139
-198.914 -1.39334 -1.31545
-199.213 -1.62325 -1.25947
-200.053 0.391577 0.186891
-199.272 1.18509 -1.22529
-199.293 1.39251 1.74692
-199.642 0.530632 0.892813
-198.44 -2.28698 -0.156208
-201.133 0.801226 0.0139463
-199.24 1.19867 1.27403
-199.379 0.774003 -0.338031
-199.789 -1.36532 0.666628
-198.285 -1.73083 0.114371
-200.63 -1.88093 0.939573
-200.663 1.14456 0.812643
-200.171 0.725059 -1.98297
-199.347 -0.821493 3.02433
-200.632 0.588106 0.14439
-200.801 -1.43535 3.33825
-201.128 -1.21975 -0.333037
-198.333 -1.51123 -0.595633
-199.303 1.51889 0.67647
-200.219 -0.707168 0.340393
-200.308 0.978449 0.679558
-198.69 0.426135 -0.299482
-199.738 0.361286 -2.19126
-197.936 0.56975 -0.237665
-200.643 1.68425 -1.27255
-199.621 -0.639159 0.610898
-200.96 0.761064 -1.37484
-198.896 0.660309 1.14879
-199.358 0.461048 1.72132
-198.842 -1.0067 -0.18288
-201.039 1.08837 0.0139091
-199.131 1.84657 1.46897
-201.115 0.747136 0.61295
-200.451 -0.183961 -1.06207
-199.477 1.08729 -0.717771
-196.747 -1.4321 -1.24272
-199.286 -1.64471 0.22873
-200.987 2.70476 -0.936328
-199.475 0.66604 -0.979098
-200.049 -0.611621 -0.500768
-200.522 -0.54352 -1.34301
-199.948 2.14801 -0.741455
-200.108 -0.369688 -1.54828
-199.661 -0.342917 -0.821742
-200.585 0.198412 -1.1474
-202.186 1.29202 0.760625
-198.711 -1.96062 0.747323
-198.579 -1.14256 -1.0678
-198.501 0.808728 -0.47467
-200.072 -1.85595 -2.08625
-199.582 -0.372109 -0.253062
-199.985 0.253116 -1.65094
-198.802 0.487179 -0.761836
-199.421 -0.507695 2.3686
-197.801 0.95866 -0.551944
-199.467 -1.72664 0.409029
-199.746 0.109716 0.342167
-200.363 -0.733554 -1.24687
-199.786 1.15586 -0.256482
-201.34 0.0480683 -0.847676
-200.946 -0.569599 0.380708
-199.267 -1.60246 -1.79303
-199.921 0.348476 -0.0893151
-200.066 0.748068 0.583291
-200.363 -0.00129467 2.19913
-198.38 -0.957058 1.18161
-199.746 0.547294 0.07414
-198.656 -0.0442781 -0.906756
-200.161 -0.16653 -0.408651
-201.318 -1.30316 -0.506859
-199.986 -1.05066 0.681795
-200.43 1.29564 -0.113146
-201.675 0.177204 -1.25973
-199.802 0.138564 -2.35979
-199.245 -1.30018 0.490076
-199.862 -1.63883 -0.603759
-200.545 -0.42408 -0.189006
-200.237 0.592087 0.444644
-200.31 -0.590825 -1.04974
-198.251 -0.826533 -1.98178
-198.409 0.321428 1.47647
-200.926 1.51912 0.476298
-199.252 -2.49078 0.471417
-199.348 -1.42097 -0.778647
-200.106 -1.59101 0.853213
-198.824 -1.39529 0.362802
-199.784 -1.12087 1.17007
-198.235 -0.967023 -0.575183
-199.298 0.129599 0.368997
-198.971 -2.09305 0.186833
-200.487 -0.44125 0.0331282
-199.208 -0.261848 -0.383496
-201.378 -0.97081 2.42357
-200.154 0.425555 2.25362
-199.573 0.574439 1.05112
-199.766 1.02556 0.609678


==> latex_data/vae/mnist/pca/pos_neg-pos.txt <==
199.771 -1.49674 0.958135
200.762 1.88743 1.87643
201.557 -0.115558 0.451155
197.048 -0.347597 0.370645
199.075 -1.53685 -0.970871
200.374 0.263106 -0.740498
199.066 0.411176 -0.0141142
199.336 -0.081507 -1.936
200.335 -0.882201 0.336554
199.383 2.04689 1.58904
199.907 -1.79305 -1.72943
198.74 1.05581 0.655083
197.944 -0.584173 0.294834
201.484 1.86287 1.19843
200.87 -1.48451 2.02218
198.786 1.29522 0.524786
199.957 0.269548 1.76301
201.484 0.752146 -0.399212
200.307 -0.283551 0.00115159
199.419 1.46685 1.16759
199.84 0.751414 0.116821
199.778 -0.373617 -0.462217
201.906 0.211105 0.845833
199.745 -0.0260315 0.207418
198.285 -1.63753 -1.38316
200.446 0.268396 0.419301
200.262 0.152586 0.896515
199.176 -0.275445 -0.879078
197.969 -0.573643 -1.36233
200.057 -1.95744 2.36497
200.792 1.35637 1.19408
200.063 -1.84615 0.0119612
199.992 -0.176532 0.705372
200.223 0.389187 -0.281092
200.378 -0.0537666 0.0596979
200.738 -2.08024 2.38365
198.738 0.153829 1.60642
200.529 1.62172 1.44059
198.507 -0.0966943 -1.43401
200.01 -0.040697 -2.07169
202.685 -0.493171 -0.189328
198.579 -0.0770269 1.15564
200.936 1.2982 -0.198935
199.582 0.759662 0.0148768
199.078 -0.00629737 -2.54916
199.205 -1.2371 0.637016
199.744 0.796581 0.621668
198.557 -1.02244 0.570001
200.283 -0.842133 -0.647421
200.422 -1.62782 -0.277158
199.97 -1.10423 0.202778
200.571 -0.257104 0.886266
198.161 0.424764 -0.0282632
200.737 -0.960531 -1.88985
198.811 0.411911 0.772746
199.187 -1.14256 0.836689
200.673 -0.301576 1.02114
199.012 -0.507363 -0.193336
198.201 -0.354233 1.47079
199.196 -0.186845 -1.60038
199.753 -1.37205 -0.409007
199.741 -0.641711 0.109686
199.768 -0.156892 0.237206
201.32 -0.847039 -0.38785
199.473 0.861562 -0.72374
200.166 -0.266773 -0.362973
200.424 1.2557 -0.743999
201.32 2.7924 -0.270607
199.711 -1.28116 -1.85942
200.344 0.10434 -0.0129151
201.506 -0.328713 -2.03545
200.545 -1.56219 -2.0219
200.439 1.36173 -1.22541
198.36 -3.01136 -1.82007
199.025 0.792154 0.797868
199.78 0.378423 -0.862185
198.842 -1.09706 1.57801
199.498 -0.940513 0.137236
201.33 2.72053 -0.243082
198.226 -0.825015 -1.74479
199.98 0.580798 -0.646244
199.344 1.87311 0.0949378
200.348 1.59582 1.34424
198.664 -0.22126 -0.205072
200.667 1.18294 0.0714393
200.377 -1.08858 -2.36581
201.686 -1.46968 0.545782
201.734 0.853117 0.0386157
199.154 1.44532 -0.27773
201.987 -0.313261 -0.393416
199.758 1.88835 -1.6557
198.698 -0.523366 -0.142965
199.412 -2.52237 -0.889547
199.03 -0.0382506 0.608857
200.504 0.775022 -1.29411
200.934 0.469703 -0.665295
200.008 -1.28663 -0.00383957
200.319 0.33195 -0.364832
201.299 -1.22891 0.08108
200.122 1.24282 2.08368
199.91 0.353701 -0.836341
201.165 0.874859 2.11576
199.494 0.293955 -1.46487
200.518 -1.66796 0.924913
199.575 -0.208587 -0.528857
199.971 0.6825 1.20317
199.721 0.560744 0.676135
201.076 2.46195 2.15041
200.056 1.39115 -1.13375
200.82 -1.77066 1.58256
199.612 0.726025 -1.09229
198.678 0.40864 -0.0124682
199.608 -0.242551 -1.85967
201.483 1.007 -0.234285
198.001 -0.771079 0.0375798
199.914 0.339043 1.71167
199.915 -1.54425 -0.289209
202.223 1.37162 -1.37956
201.51 -1.17566 1.06503
200.162 -0.44451 2.08035
200.816 -1.16317 -0.222602
198.571 1.66011 -0.220272
201.607 0.451734 0.0584261
200.652 0.930604 0.372759
200.906 -0.0245921 -2.25288
200.358 0.0261992 0.262267
199.602 -0.857436 -0.907652
199.403 -0.493074 3.17926
199.423 -1.86024 -0.978067
201.691 1.0112 -0.687341
201.701 -1.40013 1.17121
199.385 -0.339813 -0.757129
201.469 1.39987 1.36594
199.117 -1.07562 0.883447
200.157 -0.0708739 -1.21471
200.048 0.994075 0.958628
198.645 -2.8705 1.14695
199.921 -0.367077 0.775934
199.765 -2.45833 -0.619239
199.55 -1.98132 -0.48718
198.437 -0.340948 0.456631
200.511 -2.87651 1.10246
201.147 -0.181001 -1.86038
198.468 -1.72569 0.131594
200.061 -1.33073 2.00382
200.961 0.576923 1.47823
199.72 -1.56283 0.429873
199.198 2.08631 0.760939
200.565 -0.242899 0.467031
200.078 -1.10262 0.500551
200.62 -0.515157 -1.74625
197.99 -0.216768 0.76075
200.526 -0.0252717 -0.391305
198.61 1.26629 -0.422747
200.776 -0.300557 -0.52579
200.761 -1.04089 -1.09726
201.003 -1.34713 -0.671508
200.419 0.365929 0.688397
200.839 1.62783 0.0493563
201.927 0.93553 1.56797
197.417 2.79502 0.347595
198.209 0.663085 0.941743
202.453 -2.21174 -0.0590198
200.484 0.979556 -0.224974
199.652 1.62374 -0.616815
201.271 1.93956 0.0348606
200.709 1.45333 -3.8204
201.502 0.453229 -2.26055
199.517 -2.1236 1.53619
200.226 0.0595415 -1.2374
199.017 -0.548363 2.17192
200.277 -0.541489 1.49792
199.809 -0.290545 -0.65105
200.04 -1.09812 -0.966626
200.477 1.50575 0.859951
199.973 -0.230329 0.846256
200.023 -0.0193204 -0.544024
203.76 -0.40766 1.3378
200.415 1.77168 -1.09629
200.905 -1.09406 -1.87633
198.35 -0.295832 2.19445
199.548 0.339899 0.710717
199.194 0.276981 -0.652501
198.553 -0.82293 0.571505
201.369 -0.469252 0.924237
198.964 -2.5038 0.989505
198.412 -0.440322 1.42103
199.411 -0.772942 -0.413373
201.488 -0.14664 0.425013
200.487 0.514808 1.51855
200.011 -0.183967 0.414249
200.665 -0.0865944 -0.632158
200.381 0.97518 0.625752
198.654 0.979843 2.3385
199.891 1.28988 1.08089
199.215 0.143242 0.913165
199.164 -2.38568 0.46895
201.005 0.274085 0.687794
200.839 1.76117 0.671368
201.218 -2.09786 -1.27688
202.318 -1.32345 0.38622
200.418 -1.29283 -0.18944
197.49 0.498394 -1.2288
200.231 0.3152 0.127724
199.75 -0.691705 0.102268
200.422 -0.370792 -0.828197
199.314 -0.444571 0.15878
200.484 -0.315401 -0.614825
199.669 -1.61715 -2.05233
200.583 -0.923422 -1.88397
198.669 0.607374 2.28376
198.475 0.763045 -0.741205
199.107 0.529003 0.51294
197.428 0.325865 0.521197
200.059 -0.294978 -0.361856
199.738 1.65817 0.52061
199.625 0.934035 1.30648
201.034 -0.124226 -0.307889
200.932 0.577143 -0.765063
201.254 1.81033 -0.229843
199.629 -1.40103 0.450793
199.855 0.396712 0.0157644
198.593 -1.81488 0.0414878
199.235 -2.59977 -2.00045
199.489 -0.0345252 -0.080691
201.167 1.90897 0.0404561
200.914 1.08168 1.24392
200.349 0.896005 -1.01563
200.073 -0.33612 -0.298386
199.443 -0.804508 -0.194546
200.219 0.550515 1.11297
200.204 -1.87022 -1.32625
199.066 -1.32286 0.509451
199.616 0.111994 2.50547
201.383 1.43336 1.25774
200.588 -1.04688 0.727109
199.459 -0.568858 -0.866814
200.171 -0.708335 0.816978
197.32 0.958569 -2.03159
199.206 1.35592 0.528776
198.405 0.269895 -0.89937
201.806 0.45361 0.0651757
199.247 0.71764 -0.0572606
199.196 1.47229 -0.966844
199.242 -1.63366 -1.70395
199.618 -0.140345 -0.095978
201.318 -0.0196532 0.103979
199.156 0.989604 2.07868
198.676 1.19702 -0.124652
198.641 2.36774 -2.35207
200.392 -0.106291 -0.297924
199.452 1.30775 -1.54763
200.937 0.172112 -2.55391
200.479 0.127441 0.0531812
198.649 -0.199343 1.15275
200.676 -0.320492 -0.738386
200.37 -0.118767 -0.777995
200.528 1.32934 -0.0678586
200.531 -1.98276 0.888367
201.076 2.35548 -1.05763
199.152 0.403956 -1.9621
198.947 1.75162 -2.64397
198.711 1.89412 1.6962
200.459 1.36494 0.901318
201.181 0.925519 0.424417
201.321 0.210426 0.29063
200.596 -0.41482 0.672979
198.939 -0.636736 1.05256
199.238 -0.589465 1.93859
200.467 -1.13219 0.222051
199.243 1.98171 -0.00794546
198.622 0.278545 0.255311
198.249 -0.25965 0.245972
199.004 -0.211768 0.576262
199.383 -0.369952 0.351165
199.914 -0.90573 1.53031
200.219 2.08953 -0.525452
199.908 0.551825 1.21621
199.161 1.1328 1.52323
199.471 -0.305968 1.2548
199.852 -1.02745 -1.03739
200.026 0.249403 -0.472118
199.978 -0.341328 0.462722
199.549 -0.360215 -0.229513
198.322 -0.334015 0.34282
199.841 -0.21201 -1.18242
200.034 0.125708 0.224266
198.012 -0.222401 0.428688
199.29 -0.270626 1.69289
200.924 -1.39166 1.5766
200.483 0.580664 0.84939
200.617 1.42807 -0.346397
200.504 -0.558517 1.18475
199.301 -2.16099 1.13812
200.841 1.86473 1.47909
201.311 0.0664275 -1.22843
199.015 0.908572 1.10264
199.14 -0.323598 -0.731732
200.705 -0.524773 -1.99071
200.09 -0.289314 -0.901239
200.501 0.44506 -1.17614
199.198 -0.814264 1.20144
200.872 -0.306884 -0.057317
202.141 -0.370087 -0.247244
199.531 -0.830191 -1.22198
199.592 -0.630709 -1.83422
200.425 -1.22936 -0.14502
199.018 -0.152166 -0.363389
199.168 -0.397225 -1.6786
199.599 -0.077612 0.368295
198.553 -0.691367 1.06316
199.606 -0.44797 -0.843248
200.654 1.32719 -0.715987
199.444 -0.0662157 -0.15889
199.067 -0.447136 -1.30967
200.479 -1.6306 -0.635689
199.371 -0.698627 1.33842
200.127 0.810306 -1.22175
201.309 1.03037 0.205767
200.837 -1.81282 -0.69476
201.674 1.72323 -0.987985
198.813 0.183521 1.47953
201.601 1.13915 1.5399
200.157 -0.6534 -1.08285
200.264 0.850174 1.17939
200.065 -0.661652 1.7686
200.053 -0.723102 -0.173078
199.974 0.793908 -0.352124
200.641 -0.48242 0.980634
200.407 -0.0276306 -1.0941
199.421 0.601036 -0.692635
200.116 0.888261 1.1376
199.344 1.64566 0.498156
200.312 -0.532474 -1.81471
201.004 -0.568418 1.48439
200.603 -0.313528 -3.85245
201.621 0.197725 3.00449
198.067 -1.02418 0.0977406
199.303 1.73132 0.925271
199.918 0.292578 -1.53842
199.295 0.641147 0.628436
200.012 1.26332 -0.800764
200.306 -0.287678 -1.36102
199.208 0.652968 -0.915473
198.672 -0.437355 -0.0384989
199.434 0.283492 1.17813
199.877 1.32584 -0.523075
199.992 1.85087 -1.03425
200.442 0.923633 0.877619
199.602 -0.206163 -1.32146
199.394 -1.13117 -1.93711
202.719 -1.18847 -0.00203944
199.143 -0.947279 -0.414992
201.786 -1.3065 0.333348
198.899 0.627464 2.00574
198.479 0.188254 0.495392
201.544 -0.274303 -0.0139262
199.299 -0.359389 -0.267834
198.98 0.0898103 1.2729
198.728 -0.298086 0.0350602
200.681 0.0947871 0.331935
198.197 -0.589969 -0.242547
197.843 -1.6563 1.07696
200.834 -0.0237634 -0.237282
200.422 0.391079 -0.546131
201.506 0.930206 -0.207816
199.193 -0.54773 1.01013
198.61 1.55367 0.810216
200.92 1.38022 -1.89245
200.416 1.36576 0.609892
198.546 -0.0100271 -0.39314
197.444 -0.160115 -0.206392
200.545 -1.28928 -1.73186
202.408 1.05792 0.785292
200.638 0.324834 -1.33042
200.548 0.44638 -0.862377
200.08 -0.620804 0.323218
198.086 -0.77303 -1.38517
198.916 -0.0722705 -0.167432
199.802 0.0404141 -0.174055
198.228 -2.18276 -1.13466
198.583 -1.50971 0.545633
199.875 0.0283256 -0.650343
197.663 -0.018958 0.770848
199.781 0.310711 2.20621
200.069 0.194031 -0.293112
198.419 -0.915636 0.31805
199.974 2.38844 -0.570934
199.054 1.01498 -0.657672
199.243 -1.24058 2.13721
200.164 -0.87587 0.0355731
200.739 1.60157 0.00628116
198.118 0.757205 -1.9931
200.908 -0.399305 -0.392317
200.526 -1.03033 -1.57622
200.804 -1.83409 1.96637
199.753 -0.0173755 0.920366
199.451 0.292686 0.135389
199.335 -1.41375 -1.23831
201.127 -2.19277 -2.35394
200.661 0.782672 -2.36377
200.328 0.399986 -0.382145
200.379 1.96361 1.86973
199.968 -0.101548 -1.33201
199.328 1.57927 -1.74042
201.447 -1.12983 -1.18741
199.938 -1.71008 1.26971
197.546 0.420482 -1.62551
198.648 -0.689342 -0.461267
200.116 -0.185491 0.237132
200.815 -1.52978 -0.164497
198.967 0.710944 -1.19189
200.452 0.013746 -0.825746
199.371 -0.298428 -2.1304
200.724 -2.31073 -1.04259
201.114 0.328111 0.070226
201.897 -1.06852 -0.0126625
201.131 1.52772 1.22907
200.29 0.934426 0.764276
201.286 2.1135 1.47884
197.596 -0.660334 -0.370188
199.119 -0.445117 1.84657
199.358 1.07833 1.65105
198.462 -1.65617 0.193798
199.267 1.0346 1.07838
200.081 -0.212 -0.204549
199.752 -0.0449371 -0.315712
200.368 0.669292 -1.22996
199.556 -0.376795 0.877795
200.822 1.25162 0.434901
200.589 1.30685 0.12871
199.865 -1.88527 -2.63061
199.777 1.66079 0.134149
199.755 0.020739 0.51482
200.793 -0.326649 -0.226004
200.109 0.462536 -0.578129
199.614 0.171425 -0.830965
199.124 0.600146 0.710423
199.176 1.47523 0.780558
199.775 -0.367931 1.92956
200.421 0.444448 -1.58519
201.341 1.11642 -2.83553
199.442 -1.21544 -1.83415
201.206 0.743704 -1.00606
197.988 0.077385 0.590662
199.029 -0.102096 0.810908
200.07 0.558043 0.709612
200.767 0.29781 0.396038
199.854 -0.285557 -2.06077
199.265 0.635708 -0.702991
199.546 0.845809 0.914963
199.649 1.2953 2.02888
199.503 -0.757537 0.517123
200.278 1.43101 1.10696
201.315 0.177822 -0.480709
198.96 1.23147 0.0134621
200.318 0.811162 -2.23137
200.818 0.58572 -1.00549
200.332 1.02763 1.66848
198.858 -1.43489 0.555
200.029 -1.17445 2.03769
199.35 -1.12279 -0.411316
200.665 -1.39085 -2.08203
199.596 1.72127 -0.706033
200.786 0.465814 0.977054
201.052 -1.65718 1.34083
199.123 0.319546 0.461379
200.031 0.973626 0.127436
199.88 1.15509 -1.31746
202.002 -1.04347 1.1156
199.271 -1.83257 0.102097
199.754 -0.307612 -0.393109
200.741 -0.979268 -0.79446
200.017 -1.94021 -0.324996
198.523 1.01662 -0.0437269
199.615 1.17555 -1.17033
199.39 0.165773 2.04484
199.971 0.83392 -0.556391
199.73 -0.509938 -0.359605
200.391 -1.86532 1.33698
200.255 -0.296966 1.35736
200.735 0.920018 -1.30037
199.593 0.22399 -0.128796
200.706 0.0686138 2.68518
198.671 0.612985 0.799767
202.366 -0.890614 -0.667027
201.292 -1.15095 -0.544196
199.056 -2.05147 -0.424196
199.087 0.44521 0.516316
201.679 0.313775 1.29086
198.435 0.213281 -1.80325
199.828 0.959664 -0.892613
201.902 0.553668 2.10465
200.821 1.05334 0.0542776
201.813 -0.792356 1.95614
201.102 -1.49916 -0.941657
199.81 0.84148 0.651026
198.29 0.0251041 0.134551
199.792 0.106955 -0.269907
200.713 1.67938 0.709166
200.54 -0.266658 0.511896
198.779 1.5931 1.47747
198.436 1.44912 -1.14179
198.875 -1.96468 -1.63668
199.443 1.29883 0.831706
198.87 -1.39624 -0.866942
200.105 -0.584957 -0.456622
198.693 -0.675419 1.00415
198.882 -0.164083 -0.610732
200.279 -0.292697 1.73789
199.305 0.394679 0.865506
198.768 1.71369 0.282291
198.576 1.07102 0.117765
200.222 1.9762 -0.470575
201.484 1.13903 0.64379
201.455 -0.854596 -3.02885
200.632 -0.943618 -0.232697
200.009 -1.58513 -0.360536
199.507 0.356689 -0.602445
199.372 -0.504867 0.798813
198.755 -1.12691 -0.842827
200.228 -0.100661 -1.99164
200.422 -2.35414 1.57677
200.838 -0.19028 -1.36327
200.249 1.69564 -0.0996523
200.865 -1.20828 -1.14518
198.612 -1.53245 0.421198
200.049 -0.694771 -0.736969
198.937 -0.216973 0.729273
200.678 -1.4788 0.280102
200.001 -0.178286 -0.134331
198.637 -0.909343 -2.12503
200.778 -0.484082 -0.711437
200.201 0.892885 2.26034
200.699 -0.377769 0.246833
200.029 -0.703431 2.32246
200.262 2.01679 0.0380136
199.985 0.166737 -0.250713
199.015 -1.43321 0.398822
202.211 -0.755577 0.484057
201.261 0.926714 -0.52502
200.726 0.160967 0.984785
199.714 0.63394 -0.584285
199.46 -0.954602 0.12286
200.097 -0.337275 -0.417973
199.616 1.66766 -1.72811
200.931 -1.68233 -0.322713
200.974 0.098956 -0.383214
200.861 0.336192 -0.0551808
199.671 -0.931604 0.471801
199.633 -1.60127 0.406178
200.317 0.494634 -2.13693
199.492 1.46466 -0.189323
200.723 0.29875 1.05118
201.169 -1.3359 1.36187
201.261 0.330509 -0.998399
199.743 -0.784622 -0.649711
199.564 2.25719 1.90208
202.839 -2.04743 0.698177
198.154 -0.885478 -0.534375
201.4 0.143704 0.0923091
200.863 -1.15607 2.84831
199.301 0.626149 -0.024042
200.322 -1.14531 1.82095
198.764 0.0858363 0.789231
199.692 -0.765251 -0.77184
200.26 0.425791 0.0837581
198.428 0.704286 -1.84284
199.452 -0.765012 0.226413
200.993 0.474161 1.52288
200.692 -0.134316 0.874408
201.039 0.50782 -0.0690866
200.616 0.497455 -2.05635
200.314 0.424928 -1.62852
199.47 1.45829 0.525547
199.03 1.93692 0.814502
201.697 1.40944 -0.574149
200.827 -2.00587 2.41636
200.592 0.377855 1.02419
198.992 -0.0507119 1.29922
199.963 -0.561106 -0.493022
200.854 -0.0490199 -0.476849
197.716 -0.633547 -1.57284
201.027 1.18284 -0.711011
199.345 0.251166 -0.311821
200.288 0.355575 -1.03035
199.668 0.87833 -1.58843
199.612 -0.417357 0.032759
201.648 0.447388 0.611043
199.36 2.10746 0.959557
199.7 0.405477 -1.27634
199.723 1.75259 -0.349103
199.686 2.41768 -0.609714
200.31 1.22078 -0.373316
200.747 0.931928 0.455303
200.645 0.012429 1.55999
199.161 1.72983 0.882272
199.109 -0.747971 -2.84482
197.943 0.42831 -1.28197
198.827 -0.467949 0.326995
199.981 0.570816 1.14941
199.52 0.425309 -2.61934
201.975 1.39128 1.75852
199.138 0.640021 0.423541
198.615 0.347638 0.742038
202.399 0.265297 -0.292502
198.588 -1.46714 -0.99383
200.902 0.772114 -0.220927
201.094 -1.87418 0.366039
198.951 0.721076 0.867426
200.607 2.67477 -0.99285
198.056 0.92295 -0.605908
199.732 -0.89437 0.121291
199.603 0.277866 -1.20929
199.236 0.119313 2.2603
198.984 0.726316 0.578668
197.342 0.211948 0.403382
200.009 0.715602 1.06314
199.511 0.189662 1.33222
199.489 0.838724 -0.628706
198.225 1.04633 2.32349
199.265 -0.635629 -0.808033
200.976 -0.604818 0.734448
200.195 0.846669 -0.974027
199.678 -0.203003 -0.00331222
199.416 0.696095 -1.5385
201.143 0.00996462 1.01242
198.706 -1.45388 -2.25127
199.58 -0.571262 0.999714
199.787 -1.1079 0.0579454
200.329 1.42338 -0.715856
199.343 0.22804 -0.219074
200.158 1.59161 2.56511
199.674 -0.511139 -2.76061
200.48 -0.873756 0.62063
199.7 -0.406961 2.79011
196.948 -1.33852 0.114506
201.386 1.2146 -0.964044
199.743 0.765968 1.35033
199.373 0.0233376 -1.6823
199.66 1.61396 -1.01855
200.106 -1.65633 1.50294
201.552 -0.158766 0.0578675
200.756 -2.30382 1.90701
199.014 1.34164 -0.35322
199.455 1.21931 -0.0431609
200.727 0.584964 0.908166
197.532 -1.5095 0.0161996
200.937 -0.936568 0.777146
200.441 -1.98607 0.103092
200.012 0.0253596 -1.50326
199.377 1.31029 -0.160413
199.844 0.784337 -0.130588
200.952 0.939575 0.240807
201.01 2.03535 -0.0303081
198.37 1.54384 0.931302
200.15 0.421565 -1.46358
199.644 -1.07245 0.931794
198.927 -0.078036 -0.485817
200.119 0.139698 0.397987
199.678 1.73395 0.82287
199.969 1.63608 -1.78421
198.655 0.134392 -0.296539
199.783 0.647131 0.151837
199.64 0.786259 0.00200969
202.31 -1.23421 -1.89769
199.747 0.325302 0.246433
198.607 -0.917278 -1.44672
200.311 -1.84014 -2.02577
200.294 -0.389637 -0.576751
200.823 0.764533 -0.622487
198.183 0.718967 -0.936077
199.444 -0.803713 2.47795
200.143 -1.61783 2.12473
199.608 -0.680598 0.251042
200.998 -1.00103 0.877048
200.695 0.673589 0.192445
199.704 -1.06647 -1.37875
200.431 0.414601 -0.906828
201.959 -0.120358 1.44788
199.459 -1.24894 -0.50386
199.257 1.59188 -0.534897
198.657 -1.50201 -0.43331
199.006 -0.387457 1.93134
199.663 -0.121926 1.36745
199.679 0.735865 -2.29088
199.874 -2.41233 -0.469608
199.556 1.34943 -0.91758
199.051 -0.679805 0.141104
199.544 -1.70066 -0.288135
198.576 0.258822 2.22398
198.943 0.115052 -0.554339
199.404 0.0414896 -2.26783
199.616 0.0901353 -1.25457
199.926 -0.303596 0.974559
200.367 -1.91191 1.36196
199.896 0.39134 -0.882866
199.419 -0.620996 0.765371
198.94 -0.762569 -0.773639
198.22 0.199668 -0.861317
200.529 -1.74615 0.390141
199.921 0.447183 0.65645
200.71 -0.131931 -1.72995
197.716 -0.751916 -0.339149
199.334 2.35389 -0.00265897
199.128 -1.07662 -1.72476
200.854 1.20436 -0.934902
199.603 -0.8815 -0.765212
199.499 -1.242 -0.457883
199.689 1.60789 -0.0933908
199.375 0.166171 -0.0271157
200.411 0.323817 0.473616
198.635 -0.619949 1.7152
200.641 -1.49651 0.918905
199.172 0.83986 -1.45349
198.885 0.0503209 -0.10286
200.612 -1.22601 0.383103
199.381 -0.471186 -0.374386
201.524 -0.798388 0.709963
200.102 -1.06734 -1.58258
199.833 0.966204 1.40138
199.068 0.603348 0.265169
199.851 0.53354 0.530554
199.131 1.81108 -0.474733
200.947 0.776007 0.651968
201.651 0.330192 -0.783102
200.262 0.410855 -0.45107
201.315 1.12592 1.03843
200.673 -0.133395 -0.53409
200.06 -1.00989 1.4434
200.37 -0.0166545 -1.04806
199.713 0.81757 -1.20578
200.484 0.425247 -1.38332
199.511 0.111836 -0.189094
198.963 1.10949 -2.03629
199.923 -0.306178 -1.04781
198.749 0.13453 -2.29421
199.396 -0.244318 -0.860925
200.875 2.1281 0.0579867
198.578 -1.20638 -0.184439
200.27 0.0868209 -0.205067
202.773 -0.532607 -0.43568
199.417 -2.07977 -0.819257
199.416 -0.415303 -0.456374
198.899 1.36632 1.18622
200.278 0.779897 -0.59734
200.481 1.78097 -0.610213
198.381 1.63104 0.765093
200.312 1.06219 -0.421092
199.442 1.93228 0.597156
199.926 0.640094 -1.49948
200.562 -0.198857 -0.937367
200.162 -0.724847 1.83081
199.83 0.386718 -1.54542
199.287 -0.237839 2.37639
199.716 1.10562 -0.222671
200.542 -0.628092 -0.737485
200.358 -0.23955 0.908988
198.748 -2.08044 0.739482
201.129 0.509579 0.0196152
199.993 0.0415725 -1.17609
199.682 0.312105 0.400585
199.934 -1.06935 0.0255592
199.264 0.289669 -0.2301
200.517 0.215028 -1.50791
199.927 -0.678732 0.649713
200.426 0.490766 0.07363
199.136 1.10784 0.713358
200.886 2.84649 -0.874201
198.523 -0.165449 2.14584
202.525 -0.450574 2.18705
201.771 0.226262 -0.152496
200.489 0.26788 -2.01889
200.713 1.80479 2.20855
200.343 1.30658 1.06493
200.386 2.23915 -0.346774
199.152 -1.23815 -1.12663
200.567 0.327482 -0.445259
200.215 0.611408 -0.00873678
199.474 1.71929 -0.156062
198.759 0.789135 1.18373
202.534 -0.766696 1.54589
201.771 -0.261525 -1.13559
199.625 0.497258 1.41827
198.135 -1.01346 -0.337318
199.661 -1.39509 -0.611006
201.295 -0.0796239 -0.327779
199.453 -1.29005 -0.467468
199.551 0.903033 0.670412
198.774 -0.909649 0.460326
198.424 -1.51646 0.655845
200.486 1.39227 -0.832139
199.059 -0.562101 -0.186552
201.544 0.862775 0.447319
198.763 0.817315 1.54878
200.342 -0.293934 -0.850719
200.559 -0.666941 0.603595
200.767 0.999446 -1.4401
200.651 2.03874 1.39802
197.695 -0.0896055 0.109942
199.8 -1.89424 0.0458216
201.057 -0.795827 -0.690158
200.428 -1.38235 -1.58167
201.72 0.438061 -0.402445
199.802 -0.446071 -1.74664
200.858 -0.185221 0.0935037
199.969 1.61768 -0.839779
200.44 1.27661 -1.02345
199.905 1.17443 0.26764
199.094 0.0696295 -1.3782
200.967 0.303602 0.824303
201.049 0.423048 -0.0804858
200.555 1.05404 -0.154287
200.873 2.17116 0.124515
199.445 -1.47598 1.29776
201.267 0.0877257 0.859329
199.813 -0.533221 -0.866454
199.333 -1.80567 0.176652
200.449 -0.600827 1.91841
200.347 -1.36062 -0.183458
198.434 0.129599 0.548409
201.529 1.35772 0.515758
199.137 -0.809655 -0.854098
199.651 -0.793335 0.859106
201.017 0.77364 2.44796
200.099 -2.70027 -0.144746
199.863 -0.275843 0.568132
200.22 -1.48231 -1.46645
201.397 -1.01479 -1.57562
199.193 -0.917498 -1.50126
200.983 -0.835803 1.45624
198.919 2.56398 -0.12406
199.505 2.30324 0.871624
200.575 1.13569 1.94406
201.571 -1.97797 1.06012
198.677 -0.278825 1.87571
200.634 -0.527606 -1.55627
200.749 1.50473 0.834215
200.384 2.11964 -0.400437
199.652 -1.70475 0.00427373
200.264 0.515001 -0.0450158
199.439 0.598567 -0.260511
200.051 -1.35209 -0.734027
199.531 -1.26906 0.57951
199.258 0.317446 2.2202
200.535 -0.170644 1.14877
197.835 -0.0648696 -0.550992
200.525 1.31715 0.320201
198.236 -0.523183 0.0275111
199.849 0.333822 3.36925
199.756 -0.748543 0.242494
200.123 -1.15888 0.854888
198.638 -0.145596 1.22825
199.139 0.709938 0.285762
200.954 0.048943 -1.86098
199.212 0.184233 0.743062
200.398 0.742676 1.65911
200.706 -0.815113 0.290944
198.282 2.00176 -0.522187
201.027 0.736276 0.297086
199.312 -0.53837 -1.15341
199.213 0.404184 0.145866
197.668 0.108215 -1.77243
199.35 0.566062 -0.277
198.122 -0.339414 1.84041
201.099 1.44718 -0.208208
199.109 -1.6082 0.48334
200.36 0.481092 1.06278
198.976 1.16146 0.917541
199.322 -0.715853 -0.127988
199.333 -2.11295 -2.00049
199.959 0.372247 0.448096
199.867 -0.658501 -0.950378
200.089 0.2384 -1.00119
199.607 0.72293 1.90711
197.492 -1.29965 -1.4892
200.05 0.421007 -0.718108
200.818 -1.45881 -1.24575
199.685 0.0865294 -0.165214
200.75 0.820436 -0.578262
201.338 0.925591 1.2497
200.712 1.42566 0.211057
199.443 0.73621 -1.10498
199.173 -1.68351 -2.17997
201.179 0.889334 1.10123
200.845 2.07851 -0.702853
197.897 -0.32437 -0.478308
201.312 -0.931465 0.21101
201.382 0.304486 -1.41529
198.273 -0.0500385 0.747561
202.133 -0.94727 0.587434
199.362 0.773536 -0.358781
199.452 -2.52872 0.227621
198.999 -0.23354 -0.227385
199.205 -1.26548 -2.00294
201.565 0.703403 0.000821302
201.387 0.323137 0.62456
198.817 1.08966 0.572603
198.704 0.471377 0.257526
199.349 0.589309 -1.73115
201.138 0.752816 -1.01852
200.163 0.411704 -0.196084
198.906 -1.13021 -1.75753
200.72 -2.3932 -1.48894
198.656 -0.115564 0.619164
199.879 -1.22594 1.11074
200.138 1.67655 1.02601
199.76 -0.188604 1.01115
200.017 -1.56235 -2.16516
200.831 -0.175987 1.18841
201.639 0.0138243 -0.993171
200.313 2.00121 -1.73417
202.059 -0.640924 -0.392989
200.056 -0.57225 -0.0319946
200.432 0.306703 0.462009
200.739 -1.03171 0.805206
200.273 -3.08821 -1.60732
203.532 0.103567 2.10766
202.026 -1.27418 0.529294
202.571 0.571633 2.12824
200.325 0.676417 -2.08717
199.518 1.08252 -1.33922
202.158 -0.123547 -0.741904
200.183 -0.620161 -0.405499
199.164 -0.00547924 2.27658
199.96 -0.158754 1.17959
198.061 -1.82172 -1.56479
198.578 -0.112905 -0.180594
199.888 0.419897 -1.67818
200.512 0.59582 -1.06688
198.286 -1.42886 -0.313011
198.978 1.71506 -0.573913
199.961 0.618813 2.45501
198.768 -0.13083 1.42969
199.148 1.99698 -0.479309
200.695 0.0320698 -0.290577
201.342 -1.29517 -0.470544
199.249 0.0112745 -1.21978
200.038 -2.93417 0.811036
199.425 -1.49242 0.795704
198.596 0.167315 0.399187
199.739 0.884233 -1.45286
198.093 -2.89399 -0.220658
199.372 0.761612 0.419074
199.839 -1.18671 -0.162923
199.718 -0.124161 0.970041
201.252 -1.44303 -0.824701
200.128 -1.51962 -0.493736
198.443 -0.647064 -1.87089
199.329 0.519892 1.31864
200.879 -1.32062 1.05147
199.292 -2.21909 -1.69463
199.295 -0.772645 1.82988
199.182 -1.80489 0.680783
201.429 -0.193468 0.402921
200.225 -0.853512 -0.396031
196.373 -1.39152 -0.294479
200.373 -0.131554 1.79085
202.058 -0.419037 -0.29781
199.578 -0.578236 -0.30585
199.792 0.87679 -0.666185
199.853 -1.2258 0.148374
198.279 0.357341 0.192067
199.487 -1.08882 -2.02011
200.763 1.12405 -0.482899
199.543 0.746241 -0.244835
201.201 -0.550588 0.165647
199.911 -0.187181 -0.550145
200.397 1.9195 1.05317
200.269 -0.0621976 0.662377
200.49 -1.37551 1.07705
198.147 0.713664 0.347796
198.649 -0.997569 2.02402
201.787 -0.352097 0.2237
200.043 1.16956 -0.315496
200.402 -0.985904 0.530277
199.145 -0.236487 0.58838
199.411 -1.32428 -0.724575
200.242 -0.0762603 -0.0337742
199.966 2.64162 -0.463925
200.073 0.444569 0.190343
199.037 0.708175 -0.386913
200.038 -0.82268 0.012224
200.583 0.128999 -1.12511
198.668 0.194148 1.04141
200.351 -0.346063 -0.99291
200.959 1.31984 0.665274
199.272 1.01733 0.0706792
199.204 1.61334 0.845627
200.789 0.0668951 1.2404
199.236 -0.0105981 0.346136
200.614 -0.0730634 0.696762
198.884 0.406096 2.78369
199.852 1.68959 2.3556
200.213 0.529701 -0.164942
198.951 -0.658701 -1.60228
201.495 0.669119 1.69574
201.496 0.540178 0.521358
199.599 -0.496037 0.16902
200.037 0.063171 -0.209409


==> latex_data/vae/mnist/pca/pos_uniform-pos.txt <==
199.491 1.34485 -1.09338
200.505 2.78743 0.706976
201.284 -0.633462 -0.848646
196.779 -0.294292 0.38236
198.801 0.966628 1.26937
200.108 -1.58704 1.80415
198.8 0.999452 -1.70223
199.067 0.218252 -0.583441
200.062 0.926361 1.66657
199.129 -0.421552 0.689091
199.628 -1.68783 0.702137
198.476 -0.557909 0.241092
197.674 0.518308 1.93433
201.231 0.687691 1.68416
200.593 0.915367 -1.8465
198.521 -0.43857 -0.76789
199.689 0.758712 0.442303
201.223 -1.25805 0.644547
200.038 -1.22443 1.4437
199.158 -0.20362 1.38554
199.577 0.624642 1.51099
199.506 0.596598 0.378319
201.642 0.560295 1.7263
199.477 0.282126 0.636454
198.006 1.21762 1.00265
200.179 -0.193879 -0.0503326
200 -0.63061 -1.60681
198.902 0.60969 -0.332668
197.696 0.00901672 0.600495
199.774 0.186052 1.73498
200.53 0.865997 0.31118
199.784 0.953007 0.837288
199.725 -0.18579 0.655291
199.958 -0.46888 0.129838
200.108 1.18835 -1.41895
200.458 0.110274 1.1859
198.472 1.08133 0.0837937
200.274 0.233451 -0.301158
198.237 0.372956 -0.718519
199.744 -1.07128 -0.0574436
202.415 -1.09575 0.385658
198.314 1.67693 0.782991
200.677 0.11015 0.681884
199.32 0.198665 -0.975938
198.808 -1.24016 -0.846653
198.933 0.923868 0.777764
199.484 0.868114 -1.80168
198.283 1.02809 0.0330693
200.005 -0.25712 0.89845
200.147 -0.774364 3.24033
199.696 -0.255002 1.63701
200.299 2.07087 0.76375
197.894 -0.0277079 -0.728106
200.461 -1.52366 -0.226299
198.544 1.31725 -0.177611
198.911 0.718315 0.653992
200.405 0.809041 -2.41311
198.739 0.892718 0.0964813
197.93 -0.744621 0.102118
198.926 -0.283997 0.537714
199.475 2.74718 1.52453
199.468 1.02985 0.615713
199.497 -0.279738 1.34618
201.049 1.70591 -0.199576
199.208 0.191402 -0.368632
199.895 -1.66277 -0.0819563
200.162 -2.05723 -0.658434
201.065 -0.404316 0.577654
199.432 -0.869458 -0.279298
200.077 1.70648 -1.10506
201.231 0.382226 0.855088
200.265 -0.429897 0.436661
200.179 -0.526666 -0.801244
198.072 -2.0978 -1.19704
198.762 2.27057 -1.26819
199.509 -1.29424 -0.627873
198.567 -0.246209 -0.294059
199.225 1.73009 1.40314
201.078 -0.830714 -2.58725
197.953 0.16929 0.445772
199.715 1.29341 -2.67328
199.088 0.477225 0.352659
200.091 0.0332944 -0.0507291
198.39 -0.25719 0.944988
200.407 0.526094 0.069601
200.102 -0.337169 -0.637656
201.404 0.0352511 -0.677469
201.476 -1.09525 -1.31396
198.895 -1.2394 0.0962854
201.715 -0.585373 -0.509609
199.5 -0.663095 -0.947881
198.425 0.838392 -1.09596
199.126 1.33268 0.691029
198.757 -0.146777 -1.85348
200.237 -0.074199 2.59007
200.668 -0.526029 0.0768414
199.736 -1.31135 0.377434
200.055 0.555668 0.618969
201.022 -0.521277 1.15745
199.866 0.938456 -2.0209
199.648 -1.58867 1.34996
200.903 1.55814 0.37288
199.227 1.06454 -1.24921
200.241 1.23461 -0.966302
199.306 -0.39034 -0.136193
199.703 1.72856 -1.4661
199.459 1.06841 -0.0667212
200.823 0.615215 0.471341
199.797 -1.45686 -0.956029
200.541 -1.21486 -0.606734
199.349 0.535396 -1.71182
198.409 0.465852 2.08534
199.336 -1.52887 1.09627
201.219 -0.54069 -1.12359
197.726 1.11958 -0.935869
199.648 1.52803 -1.2908
199.635 -0.485105 -1.25826
201.966 -0.947992 0.27906
201.235 2.21879 -0.859053
199.888 0.0208604 -1.44003
200.542 -0.297096 1.42194
198.311 -0.767829 -0.85919
201.342 -0.468461 -0.743828
200.388 -0.737074 -0.798125
200.631 -1.45649 1.63875
200.09 0.536228 0.533031
199.326 0.598505 0.578221
199.131 2.39789 0.357696
199.142 -1.07604 -0.236319
201.424 -0.762378 -0.217007
201.425 -1.0838 0.35865
199.111 0.0778001 -1.57436
201.21 -0.150957 -0.16216
198.84 -1.56694 -1.72827
199.89 -0.546829 1.71479
199.787 -0.0091834 -1.88298
198.353 1.05841 -0.0781142
199.653 1.1965 -1.03582
199.479 -0.608507 -0.148141
199.273 -0.135048 -0.215039
198.17 -0.986409 2.01052
200.225 0.639832 0.489374
200.874 -0.390059 2.46725
198.192 0.28356 -0.199981
199.782 -0.0681253 0.993875
200.695 -0.0530233 -0.868675
199.444 0.392281 0.482195
198.939 -0.801924 0.0847531
200.293 -0.0719264 2.095
199.797 0.767432 -0.205563
200.351 -1.42934 -0.360202
197.719 1.90043 -0.341911
200.261 -0.86231 0.348058
198.35 -0.155734 -1.01524
200.504 -0.323663 -0.303361
200.487 1.01659 -0.393563
200.729 1.10013 -0.200959
200.149 0.785912 0.0442341
200.577 0.740515 -1.1025
201.665 0.5129 -1.93853
197.163 -0.140674 -0.947824
197.946 -0.992489 0.025652
202.171 -0.643366 -0.639725
200.222 -1.06808 -0.0385689
199.395 -0.00784322 -0.806838
201.013 0.276689 -1.11438
200.446 -1.56163 1.50452
201.234 -1.58202 -1.57531
199.234 -0.26157 1.42858
199.958 -2.03087 -0.394934
198.746 0.801372 1.80039
200.007 -1.2571 1.14011
199.538 0.10541 -1.59579
199.761 -0.200823 -1.87176
200.219 0.781106 -0.186279
199.701 -0.468611 -2.34105
199.751 0.581924 0.921006
203.488 1.05067 -0.903227
200.155 -1.37132 -2.54594
200.631 0.451392 -0.282141
198.081 2.76158 0.0790466
199.284 -1.05355 -0.490915
198.929 -0.305209 -0.128717
198.279 1.08612 1.77433
201.097 -0.0393632 -1.57445
198.677 -0.760973 -1.3708
198.144 0.349574 2.6194
199.14 0.469486 -0.0181575
201.217 -0.326635 0.923759
200.218 0.210097 -0.677938
199.735 0.166829 -0.10574
200.398 0.621945 0.0643453
200.118 0.295694 -0.927087
198.396 0.82562 1.8929
199.633 0.923384 -0.706407
198.949 0.985352 2.86432
198.88 1.27161 -0.640595
200.739 -0.017745 -1.31524
200.58 0.420902 0.404331
200.935 -2.01607 -0.472337
202.045 0.64981 -0.197906
200.14 0.285526 -1.1731
197.217 -1.23441 -0.471036
199.971 0.357366 -0.913108
199.479 1.50206 1.08543
200.153 -0.323139 1.02152
199.042 -0.0364218 -1.10994
200.217 0.828475 1.10512
199.395 -1.95452 -0.931341
200.308 -0.967629 -0.523869
198.404 1.57468 -0.258922
198.212 0.20881 -0.546057
198.844 0.0369356 -0.371677
197.165 1.32974 -1.90495
199.784 -0.859968 0.131855
199.479 0.297022 -0.757581
199.364 -0.389948 -0.534511
200.767 0.667807 1.95373
200.669 -3.2372 0.648261
200.993 -1.66006 -1.27778
199.349 0.500726 0.0732798
199.587 0.136764 0.934479
198.312 1.52328 0.705468
198.947 -1.39759 0.964595
199.22 0.111235 -0.168588
200.91 0.73853 -0.814779
200.652 1.37636 1.50789
200.081 -2.10426 -1.11148
199.805 0.522598 1.72085
199.168 -0.552018 0.336039
199.95 2.12005 1.40978
199.93 -0.614037 -0.542748
198.784 -0.623976 -2.21233
199.35 2.26907 1.46953
201.122 0.461624 1.34977
200.313 0.68371 -1.21632
199.187 0.979575 -0.873889
199.898 0.0723756 2.16477
197.057 -0.224052 0.390917
198.944 1.35998 0.00395944
198.137 -1.578 -0.466923
201.545 1.12292 -0.687121
198.983 1.3062 -0.692207
198.938 -1.23021 1.83947
198.962 -0.523068 -0.0297846
199.35 0.603204 0.370564
201.05 0.77489 -0.732028
198.893 1.94887 0.106229
198.417 -0.90473 -0.61439
198.386 -0.00732053 -1.29756
200.122 -1.4296 -0.323633
199.194 -1.74041 0.683188
200.665 -0.430382 -1.39224
200.214 -0.573828 1.17696
198.382 0.915594 0.355243
200.409 -1.75003 0.261425
200.097 0.0202939 1.81235
200.266 0.672652 -0.326391
200.254 -0.707744 1.76657
200.825 -0.630438 -0.425861
198.883 0.641424 0.12072
198.689 -0.505493 -0.155414
198.458 0.607358 0.30278
200.199 0.0333878 0.430989
200.915 0.183373 1.18414
201.052 0.303907 -1.99536
200.321 0.451401 -1.25413
198.669 0.853488 0.373644
198.966 1.38471 -0.839087
200.192 0.436326 1.44604
198.987 1.83796 -0.124191
198.351 1.03812 1.34136
197.981 0.00592784 -0.715163
198.735 2.1677 0.592491
199.114 -0.127652 0.143438
199.641 -0.357841 0.858973
199.964 -0.522487 -0.306561
199.642 -0.151719 -0.857992
198.905 0.546839 0.0470582
199.204 -1.03427 0.690753
199.576 -2.27286 -1.27602
199.762 -0.904588 -1.2329
199.709 -0.188678 -0.999431
199.275 -0.740828 -0.818519
198.054 0.765215 -0.641628
199.571 -1.21455 0.418893
199.767 0.0406047 -0.290332
197.741 -1.41971 0.617496
199.018 -0.394415 0.135305
200.649 0.464877 -1.44848
200.219 -0.234316 -2.82121
200.354 0.854038 -0.524418
200.233 -0.151459 -0.506623
199.017 0.537189 -0.222965
200.587 0.950061 1.40137
201.047 -0.400178 2.63554
198.757 2.21271 -1.6575
198.865 0.699502 0.370014
200.427 -0.0675044 -0.253881
199.818 0.273914 -1.0619
200.234 -0.339927 -0.253807
198.925 0.0646732 -1.81799
200.6 0.331017 0.911271
201.87 1.72971 -0.527126
199.257 -2.53436 -2.25649
199.321 0.19461 -0.568149
200.147 -0.271376 1.80133
198.749 -0.471136 -0.906996
198.899 0.135863 -0.356924
199.333 -0.163287 -0.22322
198.281 0.739831 1.14329
199.334 -0.344861 -1.04277
200.394 0.430211 -0.131502
199.173 1.22087 -0.104242
198.796 0.89715 0.16939
200.197 -0.719263 1.2898
199.096 0.534065 0.0655054
199.861 -1.03535 -0.298768
201.048 -0.499589 -0.25245
200.561 0.69388 -0.643601
201.414 -1.25222 0.746546
198.549 1.07336 0.661909
201.342 -0.924508 0.55266
199.882 -0.996088 1.6822
200 1.16825 0.218478
199.79 0.879861 -0.31455
199.777 -0.603099 -0.122208
199.715 0.580943 1.29469
200.376 0.932108 1.21002
200.14 0.00834122 0.42554
199.159 -0.0161361 -1.06354
199.854 0.905432 -0.777236
199.088 -0.441646 -1.99529
200.042 0.505155 0.147587
200.735 -0.605292 2.11399
200.331 -1.46848 1.41324
201.356 -0.472662 -0.555517
197.795 0.31041 0.32136
199.047 0.324369 0.829534
199.65 -0.949096 -1.68938
199.035 2.20849 -0.242675
199.752 -0.898901 0.493418
200.038 0.12503 0.684823
198.944 -1.27471 0.976372
198.4 0.640576 0.21869
199.165 -1.43174 1.40482
199.611 -0.730907 -0.538926
199.734 -0.883947 0.453809
200.181 0.570229 -0.726066
199.327 -0.343161 -1.04071
199.116 -0.000652557 -1.42048
202.445 -0.748154 -0.491303
198.871 -0.549576 0.0593104
201.508 -0.935765 0.259972
198.634 0.472268 -0.849105
198.212 1.62902 -2.3357
201.274 1.96588 0.313542
199.028 0.675407 0.76816
198.711 1.77756 0.0021978
198.459 0.383321 -1.24999
200.417 0.352264 -1.73581
197.925 0.225052 1.04135
197.564 -0.211683 -0.459603
200.563 -1.4703 -0.809799
200.155 -0.365296 -1.29833
201.239 0.474862 0.180739
198.923 1.6082 0.60599
198.352 0.648082 0.810048
200.66 -1.80633 -1.09142
200.158 0.297004 0.394474
198.277 -0.436146 -0.141732
197.177 -0.699611 1.3334
200.268 -0.420168 -0.0835774
202.144 1.26856 1.07129
200.372 -0.880306 1.00047
200.285 -0.819742 -2.66112
199.806 -0.253318 -1.9558
197.81 -1.03907 -1.32711
198.647 -0.514662 -1.37929
199.534 1.9442 -0.501173
197.942 0.00139446 1.43823
198.308 1.36322 0.141667
199.607 0.225656 -2.60962
197.395 -0.644408 3.56319
199.513 1.95353 0.547231
199.802 -0.60825 0.271721
198.148 0.653996 -0.709993
199.719 -1.31408 0.320629
198.793 0.224352 1.96901
198.971 0.197781 1.20559
199.892 -1.20247 1.37664
200.476 -0.767072 -0.457778
197.855 -0.254788 -0.927348
200.637 -0.39801 0.845851
200.25 1.2524 -0.204919
200.527 2.2912 0.856152
199.485 -0.255608 0.67026
199.183 0.764368 -1.18943
199.055 -0.604594 -2.63555
200.842 -1.76973 1.27317
200.397 -2.56113 0.696106
200.059 0.240592 -1.04582
200.125 0.329018 -0.588164
199.696 -1.13869 1.45391
199.068 0.183532 -0.481556
201.171 -1.30776 0.0653712
199.659 1.38618 1.56365
197.279 -0.206946 0.267719
198.377 0.888344 0.585199
199.847 -1.12581 0.0491705
200.536 -0.217868 0.491906
198.699 -0.333829 0.547772
200.182 -0.601804 -0.18028
199.1 -1.07189 0.601906
200.44 -0.570456 -1.51145
200.853 -1.38439 -0.306632
201.624 -0.722412 -0.810342
200.876 0.844781 1.5318
200.028 2.73492 0.338888
201.034 2.01576 0.999847
197.324 -0.890851 -0.148786
198.847 0.298324 1.19526
199.1 0.800339 -0.17786
198.185 0.429024 -0.0323244
199.008 0.791518 0.0208682
199.814 0.995209 -0.139264
199.479 1.00512 -0.598271
200.104 -1.38175 0.484972
199.285 1.43729 0.842178
200.564 -0.931049 -1.08563
200.327 0.312769 -1.05493
199.58 -0.277885 0.394261
199.52 -0.289939 -0.62906
199.486 0.571182 1.28505
200.524 -0.185317 -0.179643
199.844 -0.752297 -0.546185
199.351 -2.28044 0.381301
198.859 0.792704 0.701475
198.915 -0.0688339 0.835259
199.5 0.385773 0.785426
200.152 0.677987 0.795287
201.075 -0.286499 -1.12613
199.164 -1.0213 0.68314
200.945 -0.275738 -1.17735
197.722 -1.16207 0.157514
198.763 -0.287546 0.189472
199.801 0.674271 -2.61148
200.5 -1.9772 -0.302883
199.585 -0.455448 1.09646
199.003 0.125685 0.933213
199.282 0.381291 1.13517
199.389 0.417685 -1.17017
199.233 0.216713 -0.554045
200.02 -0.871625 0.332159
201.048 0.0703478 -0.299161
198.7 -1.38639 -2.7222
200.053 -2.85193 -1.31819
200.548 0.207968 -0.448194
200.074 1.20659 0.113777
198.576 1.13738 1.40414
199.753 -0.515145 1.7646
199.073 -0.936461 -1.54784
200.388 -0.575281 -0.025692
199.337 -1.52359 -0.305993
200.519 -1.60874 -0.650714
200.77 0.398151 -1.99011
198.857 2.20613 -0.857736
199.764 2.3255 -0.898099
199.618 -0.790726 -1.41577
201.728 0.565451 0.108708
198.989 -0.721648 1.76806
199.481 0.166199 1.76547
200.468 -2.51944 1.24225
199.741 0.525001 -0.713594
198.26 -1.25171 0.605264
199.355 -1.04029 1.34151
199.121 0.130168 1.14854
199.709 -0.183701 0.482854
199.457 0.796091 -1.97883
200.11 -1.2228 0.585625
199.981 1.6468 -0.744388
200.473 0.499306 -1.42888
199.325 0.783468 0.0695389
200.439 -0.00156283 0.752977
198.399 1.404 1.08175
202.091 0.573891 0.946667
201.015 -0.0313052 0.00784263
198.776 -0.92109 -0.367908
198.824 1.07474 0.786202
201.415 0.810725 -0.281776
198.166 -0.598688 -0.472948
199.565 0.401803 0.560471
201.637 0.29989 -0.756599
200.557 0.0310314 -1.46885
201.541 2.2395 -0.945079
200.823 -0.478497 -1.63608
199.546 0.68576 2.20066
198.02 -0.0864435 1.41209
199.527 0.389195 0.461538
200.456 -0.749005 0.398159
200.27 -0.668079 0.359889
198.522 1.26755 -0.683508
198.178 -1.54995 -0.907938
198.593 -0.666153 -0.167225
199.179 0.277085 -0.393707
198.594 0.961649 0.198899
199.835 -1.57844 0.192814
198.42 0.0892147 -1.15289
198.614 -0.881731 -1.00244
200.008 1.00855 1.35886
199.037 1.38542 -0.18858
198.511 2.23154 -0.021693
198.316 1.88881 0.666046
199.965 -0.997436 -0.470733
201.221 -1.06696 0.894907
201.179 -0.86434 1.11292
200.357 -0.37938 0.350908
199.732 -0.925188 -0.719906
199.239 -1.59848 0.394414
199.102 0.912784 1.63929
198.477 -1.78871 -0.120377
199.957 -0.33953 -1.58979
200.142 0.538567 0.652332
200.57 -0.752851 -0.600291
199.992 0.431939 -0.627914
200.587 -1.01956 -1.88013
198.331 2.09201 0.170694
199.777 -1.55354 0.143289
198.666 -0.0223432 0.916099
200.4 -1.55244 -1.72767
199.731 0.59325 0.609985
198.363 -0.1128 1.70485
200.505 -0.490005 -1.22308
199.938 0.857605 1.00669
200.428 0.0811497 1.9488
199.758 0.907759 1.30465
200.006 0.368998 -0.286261
199.717 -0.7586 -1.43412
198.734 -1.43299 1.90197
201.938 -0.332421 -0.36191
200.998 0.946573 1.26566
200.456 -1.51388 -0.27105
199.448 -1.08578 -1.77472
199.187 1.86679 -0.113032
199.828 1.2355 -0.611245
199.357 -0.891464 -1.22253
200.65 -0.963635 0.411425
200.708 1.24307 0.420858
200.596 -0.0922778 -0.87902
199.396 -0.707345 -0.401671
199.356 -1.5053 -0.13917
200.048 -0.452681 -0.00147189
199.235 -0.317651 1.21745
200.457 -0.397585 1.10059
200.892 1.79284 1.82618
200.996 -1.59472 -1.26909
199.467 0.0889924 -0.720085
199.311 1.57825 -0.242174
202.556 0.254064 -1.21479
197.88 0.982747 0.0392835
201.135 -1.19281 1.6827
200.587 0.149342 -0.260702
199.039 -0.493731 0.0951988
200.046 0.225515 0.445084
198.496 -1.14948 -1.42449
199.416 -2.31344 1.12053
199.997 -0.772672 0.799411
198.163 -1.39209 1.72356
199.18 1.14356 0.0101049
200.727 -1.01128 1.45686
200.419 -0.574975 -0.767668
200.772 -0.635276 -0.322135
200.344 0.0377353 -1.31394
200.045 -0.103784 1.51696
199.216 1.56185 0.188008
198.778 -0.901622 -0.0711497
201.439 -0.36583 1.50819
200.548 -0.316982 -0.0637225
200.321 -0.196138 -0.140707
198.721 -0.322164 1.16431
199.688 0.833872 1.31306
200.585 0.146243 1.56761
197.44 -1.40355 -0.508457
200.766 -0.962125 1.34625
199.081 -1.30074 -1.15082
200.023 -1.9409 0.494089
199.404 -0.344343 1.9425
199.337 -1.35941 -0.882852
201.386 1.86034 -0.636902
199.105 0.308667 -0.136218
199.432 -0.412183 1.24813
199.463 0.439027 -2.28144
199.432 -0.364769 -1.215
200.053 -1.26752 0.814779
200.483 0.155982 0.0917495
200.372 0.703541 0.630003
198.901 -0.303976 0.242668
198.831 -0.952701 1.16786
197.675 0.37469 -0.492615
198.557 -1.42743 -0.132445
199.719 0.852446 0.402597
199.246 -1.56167 -0.128893
201.719 1.31753 1.10406
198.875 0.834282 1.48916
198.35 1.64448 1.88287
202.133 -0.85763 -0.334793
198.311 0.108422 0.698058
200.634 -0.506198 -0.547233
200.811 0.105528 0.878501
198.69 0.638504 -1.15455
200.358 0.455297 0.154224
197.789 -0.629735 -0.993613
199.459 0.0986455 -0.461936
199.336 -1.45119 1.53534
198.969 1.32476 2.18281
198.723 -1.95822 -0.788383
197.075 0.551072 1.24184
199.743 0.6577 0.722009
199.245 -0.094725 0.0419558
199.223 -2.04368 -0.00306103
197.963 0.308923 -1.63531
198.991 0.558452 0.0552145
200.707 0.47079 2.09144
199.932 -0.255845 1.84986
199.406 -1.1369 -0.521621
199.154 -0.184747 -1.37727
200.87 1.38544 -0.261151
198.427 -1.02705 1.95523
199.308 -0.325518 -1.7749
199.508 2.28655 0.667107
200.067 0.625422 -2.11095
199.078 -0.954818 -0.130685
199.903 3.24215 0.393752
199.402 -1.33257 -1.21623
200.208 -0.324661 1.66839
199.429 -0.883799 1.22275
196.671 0.524674 0.582471
201.125 -1.03329 -0.760157
199.483 1.92649 -0.881434
199.103 1.05874 -1.428
199.402 0.206243 -0.861553
199.83 1.44687 1.03142
201.283 1.19616 -0.179895
200.471 1.13798 -0.694953
198.75 0.978576 -0.48651
199.194 1.3982 2.10081
200.463 0.579666 -1.25829
197.258 -1.12781 0.298304
200.668 -0.00764159 0.303759
200.154 -0.0261588 0.138643
199.74 -2.21285 0.599745
199.115 0.509477 -0.554038
199.578 -0.0135237 0.0655765
200.688 2.39059 0.5827
200.756 0.259434 -1.08853
198.109 0.857686 -1.78737
199.884 -0.266032 -1.45228
199.37 0.311943 -0.42764
198.657 -1.36707 1.92438
199.852 0.279204 0.240726
199.422 -0.280626 -1.26157
199.71 -1.83909 1.00142
198.387 0.298163 -0.849549
199.517 0.760165 1.27397
199.374 -0.0532581 -1.67124
202.036 -0.888736 0.874725
199.481 1.55081 0.192838
198.331 -0.0606821 -0.0719722
200.032 -3.14805 -1.02728
200.024 0.268586 1.84057
200.56 -0.238081 -0.443145
197.92 -0.746192 0.576298
199.169 2.16411 1.24462
199.863 -0.025723 0.891067
199.337 -1.71443 1.7901
200.726 1.15898 -0.364304
200.43 1.12732 0.812684
199.426 -0.758723 -0.822264
200.165 0.118434 1.13622
201.691 -0.776343 -0.81143
199.179 -1.73391 -0.0684273
199 -0.168919 0.599223
198.381 0.625034 0.447333
198.736 -0.35467 -0.986198
199.396 0.86179 0.0838418
199.416 -0.950031 -0.0872408
199.591 -0.10584 1.36435
199.298 -1.16014 -1.36749
198.778 1.66991 -0.369502
199.266 -0.0143664 1.38499
198.311 -0.569111 0.967525
198.677 -0.487055 -0.248924
199.139 -1.49168 0.223736
199.348 0.497269 -0.104816
199.655 0.829569 -0.58809
200.082 1.24749 -0.9043
199.632 -1.50988 -0.489803
199.149 1.6028 2.16645
198.668 -0.418099 0.502104
197.951 -0.516219 -0.281813
200.251 0.355155 1.78799
199.654 -0.634767 0.202253
200.439 -1.0945 0.0368135
197.442 -0.290212 0.866796
199.076 1.11095 0.784883
198.852 0.716971 -1.46591
200.593 0.279142 -0.559441
199.33 -0.825275 -0.186089
199.221 -1.0037 0.473456
199.432 2.37842 0.917928
199.111 -0.193786 0.895712
200.146 -0.442238 -0.237695
198.359 1.48816 0.852938
200.362 -0.365722 -0.877233
198.911 -1.04751 -2.05645
198.618 0.365653 -2.06128
200.336 -0.688315 1.04669
199.106 -0.095244 -2.81446
201.251 1.63691 0.431861
199.826 -2.22757 -0.695641
199.569 -0.558391 1.00672
198.803 0.282787 -1.54697
199.582 -0.221689 -0.219255
198.874 -0.34651 1.69901
200.688 1.01062 -0.79952
201.381 -1.24528 -0.00160588
199.994 -0.650348 -0.472367
201.057 0.779859 -0.0274581
200.407 -1.32626 0.36689
199.783 0.812589 -0.585447
200.103 0.874344 0.653094
199.442 -1.45919 -0.0473765
200.215 -0.0988788 -0.441728
199.241 -0.625601 0.0923234
198.702 -1.52839 -0.853414
199.651 0.309829 -1.13746
198.482 -0.551081 -0.810083
199.127 0.450139 0.518631
200.626 1.32874 -0.373073
198.301 0.580602 2.64975
200.004 0.399413 0.611597
202.498 0.0240322 1.33444
199.133 0.24302 0.101557
199.143 -0.597403 -1.13938
198.642 0.934109 -0.778834
200.016 -1.23298 0.84415
200.221 0.333597 1.73195
198.123 0.486598 -1.33243
200.052 0.906391 0.885145
199.189 -0.410627 -0.576061
199.663 0.65798 1.75954
200.296 1.71182 -1.35743
199.884 1.5645 -1.60704
199.567 0.427622 -0.200764
199.016 1.83954 -0.652465
199.454 0.192743 0.805185
200.271 -0.653075 0.13898
200.09 1.74664 0.183441
198.467 0.938154 0.735856
200.861 0.254794 -0.817317
199.727 -1.41458 0.211282
199.416 1.36678 -0.57675
199.658 0.697073 0.381152
199.001 0.683442 -2.23827
200.245 -1.35927 -0.662857
199.652 0.0988671 0.984875
200.16 -0.811325 -1.20424
198.871 -1.26639 0.424828
200.632 0.623315 -0.359476
198.255 0.175455 1.38805
202.257 0.385109 0.320311
201.504 2.45766 0.633294
200.218 -0.575839 0.98078
200.458 0.748879 -0.702444
200.082 2.40965 -1.19304
200.132 0.228236 -1.7117
198.869 1.65743 -1.15117
200.3 1.80396 1.34011
199.951 -0.507403 -1.67938
199.218 -0.102857 -1.67561
198.5 1.57555 -0.549846
202.261 1.08601 -0.673079
201.502 -0.949287 -0.403226
199.359 0.126245 -0.0423838
197.862 0.213231 -0.641939
199.384 -0.868603 -1.15522
201.024 0.633596 -0.423396
199.177 0.908444 0.806472
199.285 -0.606192 -0.195043
198.501 1.58705 -0.710091
198.149 0.758885 0.793652
200.226 -1.31544 0.778321
198.788 0.800815 -1.93518
201.282 1.41427 -0.475553
198.5 -0.38539 2.306
200.072 0.268354 -0.995034
200.287 1.5946 -1.79662
200.505 -2.11017 0.231804
200.399 0.867088 -0.809983
197.426 0.747014 -1.37381
199.518 -0.531722 0.0201786
200.785 -2.02825 0.801358
200.15 -1.34894 -0.0686085
201.455 -0.00934305 1.32675
199.525 -3.69382 0.664603
200.586 -0.155816 -2.5684
199.714 -0.553633 -0.401561
200.178 0.118439 1.03953
199.646 0.0810155 0.307229
198.826 -1.12808 0.679414
200.701 -0.0473428 0.381018
200.779 2.34348 0.920523
200.295 -0.270371 1.36745
200.622 0.229729 0.277414
199.166 2.88198 0.798297
201.002 -0.967399 1.08471
199.54 -2.33377 0.077069
199.052 1.303 0.883521
200.173 0.69544 -0.428375
200.067 0.891538 -0.570826
198.172 1.44859 -0.680056
201.266 1.11829 -0.728128
198.86 -0.276754 0.679326
199.38 1.33134 -1.08038
200.752 -0.62002 -0.723262
199.814 -0.938249 0.77317
199.595 -0.450557 1.27908
199.946 -0.673271 -1.8904
201.12 -1.50621 -0.599211
198.916 -0.20882 -0.0677064
200.711 -0.663631 -1.72415
198.668 0.774168 -0.143495
199.25 -0.708696 0.0948307
200.315 -0.634505 -0.16315
201.29 0.401118 -1.76854
198.407 0.596853 -0.269188
200.361 -0.43993 -1.83041
200.487 -1.22765 0.749403
200.13 -0.0734062 0.956704
199.372 -0.25166 0.0380256
199.999 -0.0880369 1.4201
199.178 -1.48277 -1.39603
199.773 -0.292819 1.43619
199.256 1.38448 0.209546
198.988 0.452831 -0.826738
200.266 -0.425216 0.451717
197.567 -0.939038 0.627062
200.263 -0.531754 -1.43414
197.963 -0.691 1.18104
199.583 1.14496 0.408655
199.482 0.946497 0.728845
199.849 0.697845 0.172429
198.367 1.57001 0.313227
198.88 -0.00982216 -1.09531
200.688 -1.40113 -0.678971
198.942 -1.1986 1.5496
200.138 2.60251 0.861062
200.433 -0.155444 1.39219
198.028 -1.26875 0.645831
200.762 0.81246 0.403683
199.04 0.0329822 0.658528
198.947 -0.934389 -0.750841
197.393 -0.919385 0.38247
199.086 0.170848 0.179393
197.851 0.44732 -1.35756
200.835 -0.510691 0.860444
198.831 1.43784 0.113828
200.098 0.583126 2.17118
198.719 2.3532 0.827807
199.048 -0.419666 -0.471038
199.05 -2.20406 -2.47099
199.696 -1.23338 -0.604654
199.589 -0.641249 0.786533
199.821 -1.10892 0.733936
199.344 -1.21888 -0.73262
197.215 -2.58555 -2.38269
199.787 -1.00775 1.77098
200.541 0.304781 -0.874227
199.416 -0.120322 0.020754
200.49 0.00655992 0.06123
201.074 0.815203 -1.44988
200.45 0.803682 -0.351405
199.176 -0.83465 0.103314
198.894 -1.61072 0.391912
200.916 0.570573 0.538418
200.592 -1.96425 0.717306
197.627 -2.00448 1.05343
201.033 0.935015 1.23419
201.115 -0.462406 0.240578
198.003 0.52064 0.754624
201.858 0.979509 0.0166434
199.094 -0.155909 -1.52863
199.164 -0.0808781 0.154722
198.726 0.417056 2.11797
198.925 -0.881521 0.918965
201.302 0.728885 -0.373649
201.121 -1.79509 0.209938
198.558 0.133653 -0.0231985
198.434 -0.874531 0.715471
199.084 -1.5041 0.62654
200.876 0.2254 -1.17583
199.898 -0.407483 1.41344
198.628 -1.12679 -0.814655
200.434 -0.541539 0.981851
198.386 0.640392 -0.210155
199.605 1.71856 -0.0186922
199.88 1.83735 0.185026
199.49 0.24334 -0.0237988
199.736 -1.76911 -0.431395
200.558 -0.736569 -1.12064
201.369 -1.04383 0.457463
200.056 -0.440869 1.25703
201.787 0.193622 -0.452201
199.786 0.637935 -1.80291
200.161 -0.096721 -1.69909
200.467 2.12368 0.147971
199.983 -1.12956 -0.427752
203.262 2.36169 1.8104
201.746 -1.18865 -1.11341
202.305 -0.236747 2.879
200.06 0.791921 -0.231578
199.258 -0.0646241 -1.56578
201.889 -0.796986 -1.11729
199.913 1.04399 0.324246
198.894 2.41587 -0.886923
199.685 1.40106 -0.577079
197.78 0.201526 -1.03597
198.308 -2.92726 -1.10754
199.621 0.459849 -1.06047
200.247 -0.508931 1.24689
198.007 0.736587 -0.0826849
198.719 -0.237244 -1.64089
199.697 0.0858986 -0.111073
198.502 -0.436791 -1.54249
198.893 0.30321 0.24597
200.427 -1.65509 -0.685412
201.062 0.845893 -0.620842
198.98 -0.943605 0.619018
199.748 1.38578 -1.11137
199.147 1.65879 -0.0657314
198.332 0.142522 0.603638
199.473 0.756929 0.723135
197.806 1.1375 -0.343478
199.113 0.788463 -0.869417
199.565 0.0927508 -0.690709
199.448 1.08657 2.46512
200.978 -0.228307 1.30784
199.847 -0.394488 0.334974
198.169 -0.895074 -0.307635
199.068 1.30831 0.249455
200.602 -0.0415404 -0.0504071
199.011 2.09295 0.853222
199.023 0.881469 -1.26754
198.903 -0.398922 -0.435242
201.162 1.48635 -0.86888
199.954 0.822783 -1.25039
196.099 -0.131342 -0.381751
200.104 -0.614857 0.646223
201.785 -0.921217 -0.731263
199.308 -0.691641 -0.861075
199.527 -0.494698 -0.0504879
199.576 0.245657 1.12045
198.012 -0.778954 -1.71912
199.207 -0.31336 1.51762
200.503 0.399168 0.585828
199.281 0.598431 0.545603
200.933 -1.72219 -0.0514822
199.643 -2.23617 0.376398
200.139 0.686365 1.64401
200.002 -1.69931 -0.20041
200.211 0.452568 -1.37516
197.882 -1.20244 2.1598
198.37 1.5536 -1.0777
201.518 -2.20514 1.82527
199.788 -1.32211 0.265928
200.126 1.44701 0.0513019
198.874 0.71304 0.27578
199.135 -0.893482 1.64843
199.975 -0.995846 -1.13931
199.715 -0.71158 -0.192055
199.806 0.295389 1.89803
198.776 -0.136935 -1.13005
199.766 -0.707157 0.754721
200.314 -2.60279 0.150033
198.4 0.00586761 1.19601
200.086 -1.28777 -0.402552
200.7 -0.569559 -0.433805
199.008 1.10566 -2.13651
198.948 0.574761 -0.343115
200.521 -0.187642 -2.32646
198.971 0.857727 1.57585
200.349 -1.8367 -0.771441
198.62 0.78386 0.0435193
199.596 -0.18746 1.09517
199.95 -1.22938 0.369228
198.676 -0.0809868 -0.551256
201.228 -0.307169 0.990408
201.231 -0.537657 -1.53728
199.327 0.630936 1.12308
199.769 -0.922587 0.102773


==> latex_data/vae/mnist/pca/pos_uniform-uniform.txt <==
-200.41 0.565838 0.663057
-198.719 -0.193634 0.368608
-199.301 1.54438 0.528109
-197.814 0.950173 1.3448
-200.351 1.18064 1.2264
-199.82 -0.985546 -0.431732
-199.613 1.46514 -0.271958
-199.553 0.555527 1.32382
-198.849 -0.90314 -0.344966
-200.005 -0.414254 1.90966
-201.162 1.61398 0.30367
-199.457 -0.419581 -0.352655
-198.117 -1.68416 0.85081
-199.617 -0.912239 -1.96915
-200.905 -1.24392 1.00945
-200.506 0.391588 -0.404647
-199.102 -0.147779 -0.206991
-199.961 -2.01299 -1.63612
-198.428 1.02746 -0.536305
-201.079 -0.267627 -1.04128
-198.488 -0.861193 -1.01306
-199.351 -1.86279 3.85569
-199.846 -0.572587 -0.514551
-198.984 0.23608 1.2804
-199.725 -1.14218 -0.0404346
-197.564 -0.0119658 -0.327616
-199.124 1.13668 -0.129493
-200.212 1.45056 -1.06348
-200.27 1.69788 0.52835
-198.335 -0.261953 -0.468546
-199.431 -0.0502745 -0.676393
-198.192 -0.0461125 0.185799
-199.61 0.307605 -0.889151
-199.883 1.45492 -0.838144
-200.047 -2.06408 0.307907
-200.338 -0.0118923 0.198424
-199.407 1.06599 0.542257
-200.688 0.24135 0.798595
-198.805 -1.22802 0.382756
-198.619 3.96503 -1.18416
-198.752 -1.53475 1.50974
-199.175 -0.618048 -0.690383
-198.656 0.816579 1.85236
-200.525 0.480601 -0.362754
-199.045 -1.55132 2.32052
-199.885 1.91308 0.0288391
-200.172 0.174536 0.758736
-200.824 -0.493511 -0.334418
-200.04 -0.64515 1.78662
-199.413 1.52451 1.62865
-197.859 -1.28861 0.030337
-200.947 0.332253 0.53198
-200.577 1.13766 0.703527
-199.976 -0.923751 0.284724
-200.436 -1.08915 -1.16179
-199.512 0.569105 -0.602576
-199.29 0.489978 2.23644
-201.93 0.867194 -0.10217
-201.294 0.620713 0.664696
-199.787 -0.168971 -0.789623
-198.66 0.944507 -0.635489
-198.827 -0.21541 -0.941605
-199.046 -0.498985 0.0685757
-198.645 -0.291146 0.213121
-199.46 0.415183 -1.08578
-201.131 -1.50979 0.339279
-198.92 -0.396679 0.800249
-200.808 -0.285571 -0.0725409
-201.793 0.242638 0.127077
-200.667 1.04963 1.74862
-199.866 1.0768 1.63081
-199.78 0.456563 1.11395
-199.997 -0.918486 -0.472043
-199.757 0.443145 -0.837025
-199.561 -0.0526441 0.420071
-200.173 -0.0188201 -0.527029
-199.624 1.41976 0.0364687
-199.633 -2.22502 -1.21646
-200.311 1.15408 2.01076
-199.858 0.624607 -1.38434
-199.73 1.30986 -1.4261
-200.165 -0.963384 1.93532
-200.046 1.18219 0.723934
-199.365 0.904862 -0.780174
-198.522 -2.13057 0.340376
-199.974 1.42966 -0.975305
-199.764 -1.51414 -0.972239
-199.612 -0.00982813 0.84647
-199.709 -1.8689 -0.000582709
-199.947 -0.58878 0.0703792
-198.774 1.17432 -0.558217
-197.827 -0.641574 0.50429
-200.33 -0.843871 0.289194
-199.545 -0.672129 -0.0303862
-200.261 -0.853662 0.314663
-198.806 -0.810768 -0.681775
-199.883 0.458969 0.701379
-200.628 -0.127753 -0.198139
-200.077 0.0817295 1.35246
-198.29 -0.127739 -0.850483
-200.267 -0.0465646 1.01282
-201.033 -0.729053 0.418234
-198.694 -3.28458 -0.299099
-199.603 -0.062309 0.47353
-200.173 0.862968 -1.56417
-198.895 1.63726 0.266178
-199.287 -0.0906826 0.969553
-199.581 -0.314494 -0.492158
-199.38 0.819297 -0.0815261
-200.444 1.65154 0.0105333
-199.33 -1.50849 0.787848
-199.079 0.974643 -0.0860204
-201.329 -0.136502 -1.18787
-200.536 2.12433 0.312209
-199.502 -0.338434 0.315336
-199.73 -0.111932 1.11095
-199.601 2.29038 0.956523
-199.637 -0.334739 0.549341
-199.247 -0.798296 -0.700164
-197.63 0.286642 0.309574
-200.103 -1.25568 0.6333
-199.438 0.39593 -0.714605
-201.112 0.703872 2.39823
-200.129 1.43043 0.705268
-199.288 -0.659246 0.3532
-199.729 -0.597132 0.231364
-199.614 2.24519 -1.70423
-199.163 0.0687625 -1.19547
-199.025 1.31521 1.00527
-200.224 0.112092 0.719394
-199.625 -1.14101 0.829352
-199.688 -0.257784 -1.26981
-199.024 2.60392 -0.912649
-200.379 -0.624216 -2.10507
-198.183 -0.924155 -0.937014
-199.094 0.987215 1.14355
-200.315 0.544522 0.35689
-198.611 0.848399 -1.42523
-200.026 -0.603008 -1.55616
-200.864 1.27308 1.07613
-199.699 -0.434466 -1.45467
-200.299 0.65711 0.128329
-198.315 0.859657 -0.176583
-198.978 -1.63417 0.333769
-200.009 0.842027 0.31261
-200.108 -0.252805 -1.2695
-199.746 0.984437 0.0554703
-199.182 -0.676371 0.638071
-201.151 -1.14029 -0.525467
-199.935 -0.148559 0.459743
-198.436 1.30242 -1.05551
-198.203 1.02806 0.35225
-198.98 -0.0870994 0.409522
-199.571 1.69919 -0.456109
-199.96 1.43861 -0.758411
-198.865 1.45712 -1.16757
-200.62 -0.104168 0.164835
-199.957 0.209898 2.40158
-199.047 -2.05395 -0.277316
-199.458 -0.740632 -1.18209
-200.038 1.11663 -0.114248
-199.569 -0.842905 0.712155
-200.283 -0.808124 -0.189359
-198.447 0.329238 -0.732713
-199.26 -0.0884911 -0.435433
-198.204 -1.12322 -0.88755
-199.011 0.474598 -0.333274
-200.839 0.283132 0.783412
-200.359 -0.971047 -1.30776
-199.68 -0.470188 0.770402
-200.402 0.602745 -1.32405
-198.923 0.604586 1.24181
-200.334 -0.339289 -0.769756
-199.054 -1.27723 -0.358494
-197.992 -0.695686 0.553768
-200.721 0.208068 0.499317
-200.126 1.53007 0.122024
-198.869 0.714138 0.937148
-198.838 -0.448119 -2.08555
-199.023 -1.04222 -0.36503
-200.642 1.25142 0.302605
-199.998 -0.842835 0.207455
-200.677 -0.856391 -0.663807
-198.867 0.556928 1.25723
-198.318 0.159551 -2.01297
-199.979 -1.12302 -1.84899
-197.954 0.977691 -0.124182
-199.513 -0.523741 0.270003
-198.604 -1.17126 -0.397276
-199.156 2.0053 -0.914805
-199.455 -0.354878 -0.371631
-199.759 0.838044 0.583013
-199.681 0.376285 -0.113414
-197.963 1.20703 0.133774
-201.941 1.50302 -0.0219244
-201.025 0.993497 0.523841
-199.579 -0.463154 0.302696
-198.446 -0.747141 0.277539
-200.179 0.588061 0.515981
-199.583 -1.49425 -1.05323
-200.064 -1.92353 -0.709802
-198.866 0.344135 1.37852
-198.316 1.09834 -0.745422
-199.402 0.0453323 -1.65565
-199.096 -1.61513 0.586131
-199.603 0.676847 0.121501
-199.391 2.22346 0.234347
-200.19 -0.390298 -0.0572291
-198.906 -0.979082 -1.20081
-199.318 1.46295 0.135659
-199.801 -0.202119 -0.688101
-197.401 0.924017 -0.169738
-199.314 0.317993 0.446139
-199.764 -0.0813778 2.52979
-199.098 0.557259 -0.0706406
-199.804 0.658417 -0.0504056
-198.763 -1.19669 -0.291622
-201.312 0.783427 -1.55227
-199.65 0.565545 -0.627772
-200.849 -0.394986 1.02608
-198.197 0.032673 -0.300983
-200.038 0.491568 -0.201017
-199.274 0.0923929 -1.88693
-198.723 -1.36862 1.51936
-199.808 0.780073 0.475633
-199.191 -1.58033 0.589631
-198.262 -0.861739 0.531529
-199.379 -0.168575 -1.51088
-200.762 1.06722 -0.645549
-200.844 -0.767717 1.38275
-199.245 1.61979 -0.173696
-199.682 0.45584 -0.551604
-199.731 2.99458 0.255575
-200.236 -1.38775 0.0224048
-199.552 0.936669 1.11301
-200.809 -0.185328 0.44015
-200.53 0.865146 0.175961
-198.467 0.669664 0.359526
-199.503 0.596153 -0.620472
-200.137 1.08959 -0.551888
-199.927 -1.34389 -1.54604
-200.343 1.16554 0.445722
-200.915 1.46059 2.0263
-199.971 1.08093 -0.501035
-198.93 0.0659335 0.598716
-200.192 2.52859 -0.190518
-199.571 -0.0394373 -1.37908
-200.029 -1.82407 -0.260863
-199.11 -0.231854 -1.06866
-200.017 0.577841 0.770949
-200.207 -1.13449 2.25437
-201.178 -0.938542 0.230671
-199.714 1.96296 -0.199315
-199.741 -0.196871 0.505714
-199.988 -0.659137 -1.00504
-199.643 0.943394 0.617101
-198.805 -0.270883 -0.803139
-200.172 -0.226003 -1.67652
-199.291 0.444093 -0.0715037
-199.697 0.964173 0.868841
-199.316 1.26323 -0.0776874
-199.397 -0.264022 2.35697
-200.396 -0.790153 0.258584
-198.674 0.11784 -0.15159
-199.055 0.206164 -1.23323
-198.78 0.757487 -0.645708
-199.966 0.198499 1.07255
-199.215 0.817344 -2.13892
-200.177 0.210911 -0.443051
-199.821 1.81507 1.3296
-200.854 1.69557 0.508288
-200.834 -1.72618 0.709661
-200.191 1.27574 -1.06469
-199.8 -0.840595 -0.83827
-199.169 -1.12813 0.628343
-199.836 1.2775 1.40989
-199.488 -0.573215 1.76342
-199.022 0.250041 0.473868
-200.039 1.74982 -0.687173
-199.124 -0.44095 1.12594
-200.751 -1.43556 0.910653
-197.42 -1.27014 0.737772
-198.232 -0.670548 0.799804
-198.222 -0.0441778 -1.87379
-200.252 -0.356573 0.641751
-201.28 0.536546 1.22183
-199.15 -0.400164 -0.231676
-199.625 -0.584246 0.419717
-199.286 -0.142152 0.456027
-198.677 0.44415 -0.273598
-198.976 1.63089 -1.01732
-200.048 -0.558051 -2.07188
-200.697 -0.292701 -0.620292
-200.186 0.894543 0.415946
-201.264 1.28425 0.85411
-200.735 -2.16072 -0.0351801
-199.679 -0.254231 0.335134
-200.054 1.36982 -0.810894
-198.279 0.0355643 -0.624948
-199.545 -0.972275 0.589453
-198.993 0.365126 0.743268
-200.364 -0.680548 2.06885
-198.938 -0.618915 -0.13423
-199.045 1.33996 -0.0304198
-200.21 0.30731 0.231565
-199.145 2.67213 -1.37721
-199.085 1.09306 0.360796
-199.444 0.24691 0.0720672
-199.763 -0.0118842 1.17794
-199.875 0.199467 -0.857713
-200.115 1.53855 1.26856
-200.169 -1.3407 0.623115
-199.618 -0.858125 -1.9823
-199.254 0.0502138 -1.02207
-199.37 0.376811 -1.71846
-199.514 -0.864124 0.283732
-199.005 1.83045 0.0141064
-200.549 1.15184 -1.93505
-198.779 -1.34526 0.330671
-199.215 -0.445656 0.247398
-200.799 1.91643 0.166616
-197.762 -2.01736 -0.278255
-200.042 -1.13944 0.611829
-199.331 0.802121 -0.0500833
-200.348 -0.146642 0.971444
-199.696 -1.92291 1.62314
-198.715 -0.840818 0.794509
-198.836 0.268811 0.784049
-199.735 -1.1152 0.00728177
-199.493 0.634328 -0.830948
-200.294 0.845977 -1.35597
-200.987 -1.68662 0.310548
-199.826 0.0973014 -0.670032
-201.518 2.30042 1.40011
-199.761 0.192458 0.318019
-199.138 0.242777 0.239753
-199.868 -1.02016 0.542776
-198.145 0.796679 -0.699796
-199.708 -1.60296 -1.05555
-198.821 -0.646182 -0.32082
-200.375 -0.27813 -2.01456
-198.977 -1.59243 -0.164873
-201.198 -1.84964 2.20113
-199.205 -1.00237 1.96656
-199.146 -1.36151 -0.222198
-200.583 -1.41789 2.17189
-200.173 -1.20664 -1.36225
-198.697 0.631383 -0.370278
-198.836 0.211379 -0.885245
-198.888 -1.19988 1.79791
-199.141 0.620621 0.164717
-200.413 -0.26541 -0.81172
-200.32 0.813457 -1.26336
-198.977 -1.75504 -0.0812759
-199.86 -0.823197 -0.27595
-198.094 0.390734 -1.82222
-199.829 -0.940891 -2.06896
-199.462 -1.39734 1.11136
-199.102 -1.12296 0.0454593
-198.32 -0.377767 -0.187967
-201.476 -0.97841 -1.63126
-200.693 0.372059 0.885659
-201.225 -0.89346 0.395292
-199.75 1.10773 0.348097
-198.98 0.93365 -1.23852
-198.534 0.408704 -0.928345
-199.884 -0.580245 1.24942
-198.796 -0.0530951 -0.626276
-200.597 0.661365 -0.039565
-201.226 1.13972 0.100943
-199.946 -0.160331 -1.54214
-201.095 -0.314935 1.32688
-199.934 -0.0878192 -0.261141
-199.412 0.0250868 -1.50337
-201.009 -0.233938 -0.500087
-199.632 -1.34155 1.60394
-199.908 -1.45599 -0.294785
-199.682 -0.222986 0.801688
-199.945 0.325469 0.304966
-201.026 0.594504 -1.50228
-201.372 0.892936 0.454867
-198.535 -0.947536 0.503691
-198.256 -1.13797 -0.388861
-197.758 0.672418 -1.86032
-199.908 -0.904689 1.33954
-198.793 -1.54644 0.843106
-200.753 1.27747 -0.909064
-199.636 0.189814 0.804106
-199.089 1.04925 0.485212
-199.262 0.163378 0.432214
-199.727 -1.27422 -0.890368
-202.092 -1.01426 0.229996
-199.07 0.563309 0.957756
-200.329 0.759246 -0.820331
-199.79 1.79322 -0.530583
-199.36 -1.04286 2.02619
-199.485 2.46593 0.0106464
-199.06 0.602771 0.498185
-201.395 -0.379721 0.816136
-200.155 0.968044 0.332244
-200.648 -0.390788 1.78379
-199.227 -0.147803 -0.234306
-199.443 -0.184015 -0.488614
-200.467 -0.424174 0.0477239
-201.303 0.844938 -0.0108424
-200.008 -0.761456 0.0527673
-198.925 -1.79553 -0.556811
-198.845 -2.50629 -1.06905
-200.965 1.69618 -0.165995
-199.161 0.920545 1.92918
-199.425 0.699827 0.998077
-199.228 -0.754177 -0.201771
-199.743 -1.2559 -0.855958
-199.622 0.563798 -0.706994
-199.193 -0.250407 -0.150814
-200.393 0.698875 1.72232
-199.629 0.321067 0.896426
-201.802 1.91323 -2.62184
-198.118 -0.62338 1.06364
-199.921 1.25058 -1.99899
-199.638 2.93114 0.172445
-199.75 -0.714161 1.25659
-201.058 0.777465 0.994077
-200.271 -1.29 0.434554
-198.829 -0.818771 -0.407427
-198.549 1.22423 -0.259029
-200.352 0.772973 0.137416
-198.834 -1.28754 1.39754
-200.606 0.119115 -0.287909
-199.296 0.262532 -0.231841
-199.72 -0.469179 0.509322
-201.028 0.107824 -1.72087
-198.414 -2.04449 -0.31505
-200.361 0.657832 0.254217
-200.03 -1.12834 -1.36314
-199.08 1.53704 -1.72059
-200.247 0.805203 1.3605
-200.644 0.490561 -1.1733
-199.406 0.866871 0.656906
-199.222 0.888515 -0.670474
-200.666 0.189449 0.48974
-201.141 0.116966 0.224527
-198.351 1.33688 -0.658688
-199.566 0.126852 -1.01658
-200.176 -0.214767 0.9085
-199.591 0.242486 0.691078
-200.839 -0.786276 -0.0766644
-200.443 -1.33601 -1.49251
-197.945 -2.0908 -1.12426
-201.276 0.264802 -1.6238
-200.085 0.298529 1.13865
-200.064 -0.475982 -0.240381
-200.884 1.44997 0.770715
-200.84 -0.724001 -0.89388
-200.406 -0.836525 0.868651
-201.101 -0.682035 0.0161112
-199.638 -1.0094 -1.64251
-198.869 -0.301541 -0.163742
-199.164 -0.361574 -0.188396
-200.854 0.227179 0.774489
-200.354 -0.780186 -0.800133
-199.157 -0.439207 -2.42571
-198.815 -0.422443 0.598349
-198.18 -0.472185 0.463698
-200.364 0.0224624 -1.13956
-200.162 -2.27664 -2.24914
-200.48 -0.332364 0.419384
-200.565 0.073593 -1.50866
-199.322 -0.55198 -0.517527
-199.24 -1.36393 -0.384362
-199.611 -0.088998 0.638816
-199.071 2.14081 0.035875
-200.563 0.877585 1.42275
-200.286 0.320951 -1.45573
-199.609 -1.45989 -0.232642
-197.595 0.683399 0.0540416
-200.108 -2.3727 -0.533275
-200.13 -0.110624 0.659672
-199.817 -0.742835 -0.715912
-199.345 -0.628035 -1.71916
-199.275 0.814291 0.770955
-199.431 -0.894823 -0.354227
-199.261 -2.17033 0.18341
-197.53 -1.20636 -0.131193
-198.951 0.824989 0.933001
-199.947 -0.338072 -0.318511
-200.091 -0.567397 -0.627986
-199.107 -0.808604 -0.690535
-200.19 1.38738 -1.50091
-198.813 -1.82929 0.198326
-200.346 0.248439 -0.0671851
-200.548 -0.908587 -0.963303
-199.686 -0.909949 -0.00937444
-200.614 0.783157 -1.36806
-199.418 0.973823 -0.871702
-200.219 1.32435 -0.631883
-200.097 0.0254739 0.0022383
-201.127 0.0792657 0.0449384
-198.664 0.664934 0.173912
-200.476 -1.18832 2.17942
-200.028 0.660712 -0.271504
-200.476 -0.862784 0.92545
-200.517 -0.513189 0.956854
-200.293 2.43692 0.616696
-199.68 -0.145477 -1.96349
-198.627 -0.65493 -0.998812
-199.967 1.79442 -0.691638
-199.532 -0.408569 -1.02358
-197.885 -1.59797 -1.58035
-200.58 1.24934 -0.685681
-200.912 1.02186 -1.55846
-198.979 1.10922 -0.993052
-199.745 0.726568 0.936297
-198.337 0.0581193 0.0447691
-199.867 -0.533859 0.434649
-199.642 0.281563 -0.729053
-199.512 1.33048 -0.487929
-199.396 -0.383956 -0.187149
-200.256 -0.11121 0.716461
-199.12 0.670307 0.74899
-199.562 -0.254844 0.209747
-199.409 -1.25154 0.413654
-198.872 -1.04373 -0.507912
-200.854 0.362962 0.869568
-200.249 0.260409 0.0557422
-198.892 -1.04235 -0.352939
-199.079 -0.110941 -0.781251
-199.237 -1.06986 1.36611
-200.593 -0.00297581 0.221634
-200.089 1.26008 -0.990929
-201.01 1.76782 0.292235
-198.643 -1.00187 -0.266448
-199.372 1.6892 -0.26888
-200.517 -0.913886 0.360204
-199.395 -1.83024 -1.12999
-198.815 -0.885865 0.857177
-199.991 -0.55756 1.33339
-200.655 0.758881 -0.755539
-199.641 2.0783 0.421467
-200.64 -0.614255 -0.042106
-200.755 -0.0544957 0.513127
-201.189 -0.116977 1.35173
-199.803 -0.244452 -1.10109
-199.381 1.22929 1.0617
-200.133 -0.913626 -1.482
-199.918 -0.677353 1.3483
-198.643 -0.212595 -1.85524
-199.822 1.04361 0.434728
-199.767 -1.02468 1.72908
-200.052 -1.65815 0.0497705
-199.651 0.363197 -1.85697
-198.179 -0.176042 -0.264586
-199.157 -0.292445 -1.05605
-199.113 -0.566187 0.666608
-200.421 0.0222543 1.40192
-199.859 -1.52655 -0.110306
-199.761 -0.605956 -0.744453
-200.192 1.07839 0.156881
-200.529 1.94306 -0.107358
-198.498 -1.21697 -0.196735
-199.115 -0.395081 0.648705
-200.122 -1.09971 1.97963
-201.27 -0.837602 0.468966
-200.468 0.650098 0.883035
-200.819 0.722226 -0.538886
-198.026 -3.21402 1.50671
-199.414 0.14709 0.570889
-197.361 1.69881 -0.348313
-199.666 -0.75495 -0.426265
-199.005 -0.486991 -0.0205954
-200.169 -0.368299 -0.874863
-199.707 0.485815 1.14579
-199.307 -0.259406 -0.19977
-199.8 0.919001 -1.0906
-199.899 -0.025748 0.557736
-201.092 -1.22219 -0.322963
-200.241 0.791295 0.586547
-199.723 0.37962 1.00719
-200.764 1.77707 0.562135
-198.735 -1.29278 0.404249
-199.327 -0.110611 0.551033
-198.645 -3.13003 4.01426
-198.348 -1.37759 -0.596756
-197.527 2.02916 -1.03722
-200.604 1.03178 -0.0143837
-199.983 0.638573 0.961743
-197.976 0.410632 0.768366
-199.827 1.41055 0.243476
-200.857 2.49807 -0.093971
-197.996 -0.93714 -0.307477
-202.002 1.72245 -0.317025
-199.312 0.798199 -0.262852
-200.011 0.937198 1.68809
-200.516 -0.0069428 -0.695233
-198.831 -0.275818 0.513895
-198.801 0.0919127 1.7057
-198.782 -0.394771 -1.68621
-200.371 -0.825344 0.866964
-199.677 0.48913 0.566012
-200.391 -0.673079 0.223975
-199.602 -0.656158 0.299263
-198.641 0.631625 -0.290676
-197.87 0.0296892 -0.524747
-199.581 0.0765699 1.2183
-200.027 -0.0544374 -1.35844
-198.181 0.582662 0.60133
-198.811 0.404813 1.23937
-198.344 -0.90876 -1.42942
-198.57 -0.272455 -0.0866454
-200.002 0.218063 -0.715991
-199.827 -1.28 0.641763
-200.006 -1.16296 0.00115643
-199.228 0.21553 0.563376
-199.191 0.233074 0.89452
-199.874 0.720282 -1.18972
-200.37 -0.572266 1.77561
-200.903 0.611667 0.0221202
-199.152 -0.044134 1.64486
-199.262 0.567734 0.967879
-200.726 -0.0319163 2.07098
-200.597 -0.969321 0.479881
-198.77 0.414193 1.83658
-198.459 -0.646515 0.261418
-199.285 -0.293768 0.416938
-200.719 -0.868842 1.53874
-198.74 0.553014 0.206021
-201.014 0.00374951 -0.428338
-199.294 -1.31172 -0.728943
-199.511 1.4217 1.07386
-200.587 2.24385 0.489656
-198.266 -1.48901 -2.47979
-199.853 0.78493 -1.03328
-198.645 -0.664135 -2.11707
-199.546 -0.396288 -1.39929
-200.53 0.477263 0.0676678
-199.562 -0.815296 0.312482
-199.224 -0.60299 -0.354555
-199.324 -0.927597 1.38927
-200.991 0.465522 -1.5954
-199.376 -0.389515 0.373662
-198.722 -1.73128 0.142804
-199.741 1.06322 0.800701
-200.113 -0.840284 -0.327292
-199.81 -0.834854 1.05869
-200.104 -1.13186 0.0386499
-200.589 -0.101569 1.91
-199.256 -1.61508 -1.23435
-200.514 0.344097 0.352517
-199.828 0.650759 -1.68909
-201.643 1.0562 0.286307
-199.335 -0.273463 -0.675809
-199.027 0.0550439 -1.59167
-198.862 0.490041 -0.475577
-200.615 1.52915 1.12336
-201.146 1.34098 -3.03401
-199.422 1.09252 -0.81923
-199.09 -0.524516 -0.19248
-199.277 -1.05625 -1.0077
-199.467 -0.401442 0.132495
-199.658 -1.06002 -1.90569
-200.667 0.928001 0.808813
-200.992 0.550876 -0.251625
-199.211 0.540039 -0.192881
-200.076 -0.676265 -1.06079
-197.875 -1.70708 -0.0484977
-200.452 1.49251 2.96895
-201.076 0.0003691 -0.282431
-199.853 -0.00271828 -0.268231
-200.498 0.503082 0.692914
-198.606 -0.0723508 -0.172888
-199.42 -1.56625 -0.958539
-199.616 0.714443 0.505845
-200.23 -1.46638 -1.38622
-199.168 -0.483045 1.02118
-198.283 0.0560018 1.65093
-198.614 0.549235 1.65603
-198.552 -0.560407 -0.887943
-200.014 -0.400309 -0.120874
-199.218 -0.699211 -1.09031
-200.089 0.019016 0.659661
-199.621 -0.421763 -1.34788
-199.372 0.922075 -0.928541
-199.675 0.487903 0.125273
-197.666 0.829606 0.675992
-201.686 -1.03998 -0.726599
-200.383 -0.512835 1.39781
-200.213 -0.891597 0.640658
-199.435 -0.0585095 1.35629
-199.948 0.840452 -0.47569
-198.962 0.605652 -0.238306
-201.329 -0.519442 -0.0101747
-199.708 0.592797 -1.20498
-199.201 -0.598086 -0.653918
-200.391 -0.618938 0.0627306
-198.567 -0.427354 0.92687
-199.482 -0.543669 -0.305722
-199.271 -0.716624 0.719891
-199.689 0.821084 -0.155537
-201.046 0.743796 0.632357
-201.72 -1.27795 2.74994
-199.682 -0.137764 0.605313
-200.022 2.20561 -1.14539
-198.731 1.47334 -1.38145
-200.08 -0.607659 0.627222
-198.985 -1.30511 -1.41163
-199.419 0.661432 -0.123562
-198.589 -0.0440375 -2.55145
-199.385 0.540125 -0.505421
-199.901 0.414741 0.044953
-200.27 -1.58216 -0.985067
-199.623 -1.43659 0.973997
-200.844 0.737358 -1.38037
-199.807 -0.586387 -0.672305
-198.823 -1.16573 -0.615358
-199.524 0.0990286 -0.970041
-198.98 -1.41872 -0.138339
-201.101 -0.662905 0.931518
-200.537 -1.58467 -0.0246974
-199.341 -1.94837 -0.471708
-199.265 -1.4254 -0.961102
-199.323 0.453326 -0.764378
-199.202 2.54941 -0.495174
-200.105 0.355372 0.324586
-199.199 -0.931732 1.54227
-198.637 -0.570739 2.05169
-198.503 1.00733 -0.191772
-199.544 1.3858 1.04794
-199.184 1.57333 0.24809
-199.848 0.659697 0.501826
-200.134 0.611995 -0.605611
-200.246 -1.31392 -1.0335
-200.733 0.0536505 2.55935
-199.35 -0.311681 0.646504
-198.227 -0.515148 0.344353
-199.736 -0.464868 0.0953313
-199.935 -1.45726 -0.103305
-199.869 -2.87109 -1.94398
-199.564 0.211151 0.381639
-199.635 -1.56957 0.567118
-199.883 -0.395142 -1.02242
-199.783 0.936536 0.567704
-198.571 0.525586 -1.0569
-199.725 -1.0479 -0.851215
-200.459 -0.498808 -0.847632
-199.919 -0.0746695 -0.0972181
-199.451 -2.04537 -1.19745
-198.109 0.349681 -0.573688
-200.249 0.160697 0.0392482
-198.733 -1.29511 0.147006
-199.772 1.52868 0.294905
-200.633 -0.303206 1.60625
-198.108 1.55352 -1.00471
-199.101 1.04668 1.17617
-200.268 1.3081 -1.12924
-199.859 0.147605 -1.25564
-200.433 -0.476662 -0.0895435
-200.485 0.383489 -0.128311
-200.058 -2.11954 0.39348
-200.064 0.627092 -1.64344
-200.2 -1.6498 0.492104
-199.031 -0.160704 -0.184847
-200.124 -0.031915 0.931661
-200.155 1.33704 0.261962
-200.767 1.78014 -0.640563
-198.935 0.526855 1.83792
-200.228 1.15099 -1.28576
-199.373 1.32173 -0.402711
-199.275 -0.29261 -2.43023
-200.51 1.7818 1.61398
-198.533 -0.684711 -0.405998
-199.81 1.3376 0.419057
-199.4 2.49042 -1.06574
-199.645 0.0551486 1.32071
-200.258 -0.543387 -0.0896389
-199.085 -0.706375 0.0701484
-199.795 0.239948 0.667005
-200.519 0.719255 -1.30679
-200.227 0.762511 0.755391
-200.282 0.192655 1.28737
-200.494 -0.676436 -0.222313
-199.585 0.210319 1.3049
-198.991 -0.365647 0.425184
-199.874 -0.649424 -0.514978
-199.238 1.60772 -1.17481
-200.229 0.255775 1.10152
-198.92 1.81606 -0.0623645
-199.446 -0.797638 0.460086
-200.633 -1.25787 -0.362887
-199.969 0.89551 0.748488
-199.714 1.11741 0.471027
-199.603 -1.05976 1.02338
-202.235 0.39472 0.0957321
-199.331 -1.32958 -0.418826
-199.579 1.39896 -0.190189
-199.485 1.8767 0.348426
-200.583 0.719405 0.281871
-198.074 0.642724 -0.0489306
-199.926 -2.22734 -1.25911
-200.211 -1.00955 -0.411688
-199.979 0.956736 0.679554
-199.762 -0.616549 -0.210894
-200.662 0.142559 1.2887
-198.867 -2.67672 -0.288599
-198.186 -0.0575008 -0.077889
-199.747 0.990896 0.319368
-198.482 -2.74187 -0.0901699
-198.761 -0.239517 -1.17714
-200.745 0.65847 0.815331
-199.85 -0.690835 -0.446278
-199.908 2.10671 -0.1824
-198.797 0.156836 0.43069
-198.04 0.814244 -0.334423
-199.228 -0.1958 0.49156
-199.362 -0.405039 0.303734
-199.329 0.190067 -3.57574
-200.525 0.747135 -1.20573
-199.406 -1.24801 -2.40565
-199.001 1.13275 0.275039
-199.475 0.325132 -2.03435
-199.658 0.869039 -1.49184
-199.727 -0.477676 0.25809
-200.735 -0.513868 0.0163904
-199.661 1.01817 -0.424659
-199.743 -1.10759 -0.459066
-198.979 1.06017 -0.346021
-200.354 0.337229 0.524102
-200.191 0.468149 1.03269
-199.373 -0.135188 0.321689
-200.979 0.13258 3.11696
-198.797 0.612239 0.350305
-199.998 -0.350905 0.396693
-198.721 -0.965504 -0.74155
-199.807 0.95755 -1.26064
-199.629 -0.346741 -0.603669
-198.65 -1.91247 0.425605
-197.592 -0.0940272 1.02763
-199.983 -0.998361 0.421795
-199.544 -0.848326 0.0822678
-198.312 1.16567 -0.349393
-199.507 -0.0763903 -1.01584
-200.533 0.636143 -0.557626
-200.719 0.414536 -0.920863
-197.708 0.00815901 0.296264
-200.837 0.60895 -0.153854
-199.943 -0.165759 0.474692
-200.729 0.576191 -1.24184
-200.237 1.48469 -0.350076
-199.739 -0.454199 0.191573
-198.984 -0.916179 -0.512914
-199.822 2.64511 1.76897
-200.081 -0.667121 0.523943
-200.384 0.409822 0.0216671
-198.777 -0.160811 0.5594
-199.515 -0.603164 1.88335
-200.123 -0.151186 0.365345
-199.799 1.68605 1.65357
-199.207 -0.396446 1.1451
-198.368 0.35951 0.235872
-198.935 0.736436 -1.86364
-199.921 0.376402 0.0765202
-199.816 1.35853 0.558123
-198.287 0.749087 -0.853546
-200.025 -0.531234 0.558589
-198.343 0.110447 -1.66439
-200.914 1.18027 -0.64501
-200.728 0.874696 0.314078
-198.545 -0.443651 0.389307
-199.881 -0.977645 -0.360738
-199.073 0.541333 -1.14832
-199.223 0.398282 0.655844
-199.813 -0.798082 -0.260947
-199.659 0.104491 -1.5622
-199.652 -0.146379 0.0965845
-199.309 0.439096 -0.852557
-199.586 -0.565167 0.351377
-199.542 -0.922754 -0.741821
-201.201 1.56237 -1.41762
-199.189 0.983209 -2.17358
-200.056 0.41607 -0.907809
-200.871 -0.969426 0.893304
-198.375 0.0236981 -0.783815
-198.81 -0.086675 0.119211
-200.399 -0.497647 1.26345
-197.748 0.463813 2.06429
-198.535 -2.03933 1.80609
-198.817 0.779881 1.08811
-199.314 -2.10514 -0.429619
-199.869 0.336791 0.0164424
-199.783 -1.12118 -1.56353
-199.768 2.06402 -1.78
-198.151 -1.66438 -0.951569
-200.513 -0.970138 1.53736
-200.841 0.55017 1.13266
-200.745 -0.535692 0.2216
-198.969 0.675766 -0.386795
-198.521 -0.157474 0.755195
-199.255 -0.91474 0.524782
-200.43 -0.966106 -0.959331
-200.493 0.579106 -1.31032
-199.528 0.855183 -1.57765
-198.785 -0.37752 -1.12539
-197.642 -1.47229 -1.28477
-199.871 0.278522 0.516377
-201.382 0.730606 1.50045
-200.484 -0.382573 -0.563426
-199.49 -1.53717 -0.346203
-199.399 0.304906 1.74752
-199.821 -0.345167 0.209345
-201.22 0.73577 0.885326
-200.058 -0.701199 -1.38542
-201.303 0.430871 0.205818
-199.904 -0.26026 -0.120306
-199.524 1.32303 0.559595
-198.079 0.192957 -0.523842
-198.938 0.666839 1.26716
-199.635 0.380691 2.52346
-198.739 0.447291 0.970047
-197.97 -0.0957296 0.930922
-200.51 0.313871 -0.629779
-200.67 1.34152 -2.55296
-199.222 -1.62734 1.57799
-201.447 -2.14233 -0.48007
-200.236 0.291348 1.80337
-199.445 0.122333 0.865646
-200.729 1.24581 -0.848794
-200.777 0.22113 0.214234
-199.945 1.61538 1.3825
-198.926 0.4312 0.48074
-200.136 -0.932617 0.257966
-198.92 -2.38586 -0.404546
-200.8 -1.1901 -0.759564
-199.062 -0.471925 0.546897
-198.53 0.621133 -1.35668
-199.147 -0.447984 0.673488
-199.908 0.794193 -0.156465
-199.271 0.290852 -0.211954
-198.916 0.777578 0.190682
-201.713 -1.06969 -1.07559
-199.829 1.1103 0.470733
-199.395 0.470483 -0.55921
-199.531 1.52436 -0.894393
-199.317 -2.52893 0.275107
-200.007 1.21746 0.586905
-199.919 0.45294 0.618097
-199.088 -1.00732 1.41471
-199.927 0.0770656 0.984997
-199.477 1.66269 -1.75926
-198.995 -1.80327 2.76992
-199.047 -1.20819 1.92212
-199.289 -1.14809 1.44211
-200.524 2.71264 1.32983
-199.335 -1.05919 -0.661912
-199.638 -1.64772 0.125424
-201.794 -0.631098 -0.68562
-198.774 0.190783 -1.40018
-199.244 0.00645021 -1.26919
-200.122 0.256954 1.42566
-199.377 -0.0475666 0.520236
-200.029 2.18174 0.0583052
-199.782 -0.440646 -0.319717
-198.828 -3.11134 -0.824727
-200.177 -1.33188 -0.263779
-198.082 0.179099 2.64998
-200.379 -0.449432 1.06926
-200.621 0.759227 -0.281091
-198.425 0.201038 -0.0752132
-200.972 0.599379 0.309492
-200.44 0.555189 1.63414
-201.444 1.02567 0.145065
-198.91 1.40197 -0.431393
-199.781 -0.585147 -0.145971
-200.355 0.609228 0.668256
-199.345 -0.899481 -0.0351043
-199.067 0.781513 -0.741145
-199.413 -0.29275 0.379636
-199.251 -1.4113 -0.654784
-198.178 -0.156776 -0.136019
-200.494 -0.843989 -0.0557829
-198.5 1.43378 -2.79964
-201.083 0.702363 0.380272
-198.64 0.169495 -0.311774
-199.709 -0.383584 -1.02176
-199.486 -0.887872 2.64553
-200.707 2.2475 -0.116974
-200.361 -1.2838 0.0675948
-200.074 0.115631 -1.56217
-198.563 1.21021 -1.15799
-199.235 -1.62986 0.977219
-200.814 1.1031 -1.13919
-200.43 -0.953581 -0.236475
-199.15 0.396548 0.765664
-200.731 -0.834098 -0.350453
-197.789 -1.16191 0.159457
-197.757 0.212953 1.46815
-200.014 0.875159 -1.09959
-199.411 1.36417 -0.174307
-198.431 -0.457338 1.13072
-198.881 -0.749873 0.572412
-199.585 -1.97764 1.19702
-200.931 0.0497905 -1.39494


==> latex_data/vae/svhn/pos_altpd_neg-altpd.txt <==
-8.7935 -1.79169 -2.12509
-9.64303 -0.615699 -1.66201
-9.12412 2.2515 1.52172
-9.37625 2.53708 0.412249
-9.35806 2.00378 0.0954683
-9.9546 -2.47921 1.20407
-9.64031 1.68461 -0.698006
-9.27755 2.2622 0.846397
-10.2648 0.732236 0.583832
-10.343 -3.17495 -1.23048
-9.35993 -3.85859 -0.0208086
-10.0387 1.59943 1.31537
-9.08249 -1.08064 -0.118458
-9.05328 0.799608 0.873135
-9.58574 -2.80536 -1.40032
-9.22694 -1.29546 0.879644
-9.41985 -2.34963 0.689883
-9.50689 3.65656 1.50502
-9.21348 0.620247 -0.575551
-9.16123 2.51957 -0.915768
-9.25385 0.627338 1.29893
-9.97707 1.98721 1.18657
-9.43059 1.64967 1.2649
-9.87785 -0.552809 -2.41675
-9.30747 0.223442 0.765719
-9.12449 1.52985 2.04175
-9.17516 -0.120088 0.314245
-9.20844 0.946531 0.590385
-9.41455 3.27708 0.666572
-8.93485 0.63252 0.571824
-9.52415 2.91483 -0.371568
-8.75904 -2.08088 -0.908901
-9.13096 2.82103 -0.734837
-9.3038 2.01357 -3.29661
-9.04457 2.40439 1.88688
-8.77163 1.74391 -1.19293
-9.48971 -0.0291949 2.12651
-9.26909 -0.909913 -2.51352
-9.09635 2.31699 0.762184
-9.32808 0.734714 2.5568
-9.75361 0.938007 2.41582
-9.15802 2.00192 1.16854
-9.1049 -1.11098 0.702784
-9.02545 -2.47013 -1.66956
-9.7366 -2.33303 -1.40345
-9.4522 -0.148874 -0.0311443
-9.4325 -3.51378 1.29249
-9.25271 0.606077 -2.20846
-9.20971 -2.3219 -0.373702
-9.48944 -1.98154 -0.156272
-8.90871 2.84797 1.01389
-9.24199 0.80428 0.21767
-9.63482 1.38099 -0.633289
-9.66933 0.845756 1.80314
-8.85844 2.26307 0.895521
-9.8206 0.633782 1.45447
-9.59987 1.98468 -2.60905
-9.92228 2.29662 0.694743
-9.07033 -2.45448 -0.0304256
-9.72983 0.0677621 -1.22283
-8.72211 -0.245405 -2.3904
-9.53149 -0.878503 1.1396
-8.70264 -0.403569 -1.50684
-9.08724 2.26881 0.759236
-9.16263 -2.80887 1.26571
-9.36392 2.29798 -0.411815
-9.49767 -0.391593 0.289605
-9.27996 0.899993 1.33418
-9.30684 -0.301788 -3.7462
-8.61098 1.43823 1.16374
-9.80849 -1.45421 -0.631847
-9.04514 -0.698642 -1.72344
-9.64706 3.16291 0.913343
-9.46544 -0.655331 -0.234319
-8.76559 1.67912 -0.334339
-9.55663 -1.61407 1.53844
-9.5695 2.5005 0.417478
-9.23595 2.00303 -1.68819
-8.95161 2.0269 -1.82213
-9.60946 -1.30955 0.497276
-9.70029 -2.84835 -0.828323
-10.2666 -1.58939 -0.0290872
-9.37337 -1.88264 -0.933396
-9.46335 1.49728 0.289306
-9.11699 3.36402 -0.680884
-9.27146 1.72313 -0.624157
-8.61933 -2.73249 -1.91142
-9.02212 -0.279017 0.729458
-9.3044 1.51292 -0.824112
-9.51426 -1.20261 -2.33934
-9.39074 -2.32885 -0.287482
-9.33526 2.87037 0.19889
-9.39891 3.24284 1.32447
-10.026 2.8723 1.12945
-10.031 -2.02806 0.31293
-9.49595 -0.240027 1.62117
-9.21599 2.36474 -1.48296
-9.75957 -1.61008 3.07605
-8.79034 0.536198 -0.694945
-10.0415 -0.793257 1.17794
-9.36653 -1.86746 -0.0757373
-9.16963 2.19348 -1.3012
-9.86335 -3.08655 -0.241105
-9.46013 1.49535 0.201233
-9.7058 -0.728089 1.25895
-9.2248 3.71522 0.98383
-9.74125 -3.506 0.102634
-9.7252 0.570438 1.40884
-9.01483 -1.96786 -1.4142
-9.60935 -0.00359267 0.0477064
-9.9796 -2.58831 -2.77837
-9.15568 0.935059 -1.16632
-9.23676 1.57663 -2.59001
-9.19359 2.12112 -2.33951
-9.59363 0.249593 -3.79723
-9.10859 -2.66441 1.98181
-9.64629 2.53871 -3.30218
-8.89425 0.580641 0.542949
-10.1272 2.37462 -0.232876
-8.69835 -0.383439 -2.44778
-9.22801 -2.16649 0.839617
-9.72105 -2.10644 1.83897
-9.31276 0.657209 0.829884
-9.28933 2.19251 -0.852912
-9.0747 -2.80068 1.80466
-9.32136 2.34256 0.459141
-9.17386 0.751242 -0.21942
-10.0418 -1.97183 1.77094
-10.5523 0.899552 -0.803592
-9.02525 -0.806108 1.66733
-9.86991 -1.21287 4.61863
-9.14549 3.12841 0.49005
-8.98903 1.47388 -1.66145
-10.41 -1.43914 -0.57099
-9.60604 2.90204 -0.258313
-10.0584 0.415148 -1.29664
-9.33914 1.96925 0.374297
-9.27997 1.5768 -1.58798
-9.18623 0.379685 -3.59758
-8.98345 1.75366 0.756347
-9.02155 0.647058 0.073293
-9.86289 -1.18831 -0.867417
-9.49392 1.38878 -0.991793
-10.121 -1.38726 -0.31556
-9.21641 2.26732 0.577237
-8.03809 1.89775 0.0919359
-9.84176 -3.13216 -1.16556
-8.87775 -0.329301 1.62004
-9.69193 -3.79939 -0.355399
-8.79753 0.344786 -0.940771
-9.85841 -1.02767 4.2304
-9.6413 1.47733 1.00116
-9.8643 -1.64606 -1.50258
-9.22296 0.0402462 -0.647089
-9.99873 -1.08584 3.69607
-8.55344 3.00687 2.75409
-8.76774 0.273787 -0.122568
-9.31039 -0.192597 -4.62849
-10.4257 -3.54571 -0.123562
-9.28227 -1.57863 -0.489385
-8.39082 -1.24555 -1.98181
-9.77113 2.96598 0.550715
-8.52113 2.81141 0.587404
-9.23964 -1.10233 -0.161572
-9.60171 3.45858 0.830562
-9.20011 1.97049 1.9954
-9.2108 2.85059 2.48861
-9.04721 0.520796 -0.527641
-10.043 -1.28281 -0.522965
-9.12817 1.83984 -0.16236
-9.54478 2.30279 -0.165908
-9.94589 -2.36145 -0.325286
-9.61545 -2.43485 -0.0631918
-8.89035 0.622069 0.695284
-8.68961 -1.30384 -0.367214
-8.86175 0.916955 0.68253
-9.59045 -1.75847 1.57666
-9.78032 0.906259 2.14101
-9.5404 -2.14169 1.39251
-9.24626 -2.1441 0.80918
-8.82776 -2.68324 -0.974872
-9.25856 1.44763 -0.458091
-9.44527 -3.42221 0.352759
-9.54239 0.938277 -1.01926
-8.90989 1.03425 1.77491
-8.82775 -0.888474 -0.358371
-8.77298 -0.405717 -1.60412
-9.5655 2.10783 0.827654
-8.91112 -0.342717 1.34563
-8.76299 -0.583924 1.96407
-9.25131 -3.35889 0.175182
-8.90187 2.09851 -0.385357
-9.37052 0.609903 -0.628926
-10.2521 1.44224 0.249102
-9.15654 -3.45868 0.294197
-8.73037 1.76476 -2.62808
-9.659 2.55853 1.85031
-8.86496 2.21795 2.26757
-9.32603 3.08977 0.478079
-8.67392 -1.54133 2.22062
-8.89755 2.47102 2.63187
-9.04741 2.69673 -0.22506
-9.24586 1.93305 3.39806
-8.99141 1.88814 -1.30954
-9.56202 -3.41497 0.808741
-9.13892 -0.829813 0.255959
-9.50138 0.655109 -1.91312
-8.64024 -0.100188 3.8909
-9.40991 2.6186 -0.558964
-9.35602 1.82666 0.0646017
-9.2567 -0.904098 3.18921
-9.04662 2.18596 0.428362
-9.24434 -0.914012 -0.45818
-9.67544 2.78413 0.145322
-9.77882 1.56304 -0.0928197
-9.18493 3.08254 0.116692
-9.20681 0.784492 0.508541
-9.55254 -0.484503 -2.02242
-9.18426 -1.76078 2.69394
-9.81783 -1.69543 0.156504
-9.42484 -0.140695 -0.986242
-9.56978 -3.98022 -0.0770555
-9.41887 1.0084 1.546
-9.78987 -1.34795 -1.31482
-9.60914 -2.85346 -1.4376
-8.18765 0.414287 -0.724942
-9.39466 -0.52137 0.0306243
-9.23544 0.26457 -2.8196
-9.85262 -0.0629425 -0.265584
-9.25051 0.0568668 -0.148801
-9.0051 -0.74299 -0.972878
-9.26508 -0.69228 0.596561
-9.82197 1.70824 2.03023
-9.08574 1.62494 1.17696
-10.217 -3.12175 -0.679491
-8.04659 -2.90233 -0.118051
-9.39555 2.05911 -0.379313
-9.02712 -0.193617 -4.35955
-9.95225 1.43186 -0.724173
-9.63579 -0.123692 -4.29703
-10.1388 -1.4802 2.69242
-9.61376 0.793442 -3.64919
-9.36178 -1.31573 -2.23913
-9.50933 2.63648 -1.88249
-9.26753 0.511365 -3.07033
-8.54829 0.951914 1.54233
-9.32714 -1.51949 0.203871
-9.80755 2.10283 0.748881
-9.41768 1.39347 0.462466
-10.3082 -2.99213 0.5403
-9.0793 3.03984 2.3051
-9.88119 1.80439 0.184418
-9.40579 2.25295 1.22414
-9.47379 1.45814 -3.86883
-8.64808 2.56303 1.45414
-9.43179 2.78291 -0.336827
-9.23363 3.25695 -0.654612
-9.71927 1.55875 -2.10575
-9.25269 0.858207 2.16828
-9.47415 -1.72332 -0.673553
-9.14152 1.91353 -0.673514
-9.04968 3.06031 2.69987
-9.12685 2.26302 1.38031
-10.1222 -1.29161 2.15827
-9.97635 -2.74532 1.96405
-9.50516 2.04256 -1.67396
-9.44544 -2.04444 -0.845415
-9.87613 2.25621 -3.13267
-9.97467 2.89117 0.604571
-9.33142 -0.683731 -3.49705
-8.68807 -0.710983 3.35084
-9.65343 -2.61363 -1.5017
-8.83991 1.76343 -2.01236
-9.46468 0.390613 1.03526
-9.42875 -1.02322 -0.499915
-9.24206 -3.51708 0.354492
-9.50721 2.56843 1.18202
-10.0387 3.00585 2.4803
-9.11023 -3.6307 1.69574
-9.01825 1.85168 2.14022
-8.87541 -0.187639 1.43723
-9.04296 -3.32837 -0.703865
-9.97989 2.46285 0.111436
-9.19645 -1.62233 -0.606235
-9.2548 -1.21962 0.598466
-9.47678 2.74584 0.237606
-9.59035 -2.92158 0.532879
-9.31794 -0.705914 -0.126296
-9.39954 0.714068 -0.608776
-9.47608 2.36265 0.172926
-9.10993 -0.809295 -4.32723
-9.33812 2.19119 0.415467
-9.6185 0.832607 -1.72334
-9.45017 -0.281796 0.274763
-9.48368 -1.05371 -2.5258
-8.89247 0.647995 -1.00425
-8.63029 0.485411 -2.57821
-9.39346 1.56273 -2.72626
-9.09265 2.75735 -0.0773325
-10.01 1.43121 -0.996793
-9.85045 -4.34045 -1.75065
-9.56034 0.0668205 -2.45309
-9.01528 2.3413 0.665768
-9.62726 1.25604 -1.77356
-9.13626 1.21292 -3.94646
-9.86946 -1.69561 -0.810749
-8.99199 1.15055 -1.01786
-9.03129 1.08535 -3.2606
-9.33529 3.35132 -0.0488627
-9.18196 2.20859 0.956499
-9.3667 -0.238969 -1.63916
-9.56471 -2.45742 2.39824
-9.72689 -0.990665 0.66585
-10.2509 -3.75785 -0.232879
-9.2257 -2.93321 0.924907
-9.00463 -1.62118 0.715672
-9.75552 0.548946 -1.43434
-8.99323 -1.35836 1.88227
-9.14185 2.31323 1.42841
-9.54422 -1.18465 0.884596
-8.28332 -3.79286 0.489973
-9.84685 2.55654 0.0732438
-9.64823 -2.44093 0.469807
-9.7829 -1.5647 1.21671
-10.0465 -2.1227 -1.28468
-9.78825 -0.905883 -1.7239
-9.2599 -1.8999 1.49703
-8.98121 -1.62701 -0.637215
-8.59981 -3.72604 2.29413
-9.49402 -1.10091 0.104874
-9.59349 3.34441 -0.517047
-9.10728 -2.84587 -0.435536
-9.35383 -1.22753 0.62586
-9.07568 1.59706 -2.22968
-9.56567 2.6821 -0.177624
-9.32566 -0.823969 -1.0196
-9.96377 -1.01845 0.0960781
-8.98535 1.76209 -0.0947421
-8.98566 2.40374 1.20944
-9.65472 1.6807 -0.787702
-9.75803 -2.977 1.76497
-10.013 2.42397 -0.401917
-9.13588 -1.69975 1.40662
-10.1773 2.42729 -2.61926
-8.71994 2.76347 -0.68554
-9.66237 1.92686 -0.583022
-9.47246 -3.25123 0.515167
-9.27615 2.49549 0.420303
-9.74214 -0.59186 0.33608
-9.95663 1.5479 1.26336
-9.2057 1.449 1.01154
-9.5625 0.881507 0.88205
-9.23192 -1.50804 -1.22536
-9.29678 -2.43137 -1.38227
-8.9031 3.12423 0.00608393
-9.08256 3.36479 0.369189
-9.04823 -0.0605121 1.66113
-9.29514 2.4049 -2.33922
-9.53564 3.84061 0.713022
-10.5022 0.072473 1.44449
-9.52037 -1.64686 -1.4425
-9.85063 2.42426 -0.466358
-9.22218 0.383661 -0.770463
-8.76195 2.5224 0.695588
-8.88072 -2.04282 -0.660026
-9.50927 2.6822 1.18963
-9.64458 -2.21273 0.408706
-9.39634 -2.36605 -2.23314
-10.0081 -1.61346 1.57055
-9.53382 -3.57683 -0.38907
-9.8927 0.360562 0.750125
-9.26402 1.83113 0.56212
-9.43344 3.27386 1.55127
-9.5374 2.09482 0.0412329
-9.94016 -0.342649 -0.0198019
-9.2445 -0.946846 2.01379
-10.1598 -1.7201 1.24013
-9.63793 -1.90248 -0.712274
-9.06383 1.4193 -2.98991
-9.80985 1.07963 -0.360597
-9.29276 -3.36658 -0.70277
-9.13766 -2.72416 -1.0428
-9.03381 -1.9671 -1.92382
-9.15068 0.840142 -2.20331
-9.13561 0.242561 -0.221961
-9.14772 0.012905 0.706062
-9.57186 -2.82324 0.587011
-9.45721 1.46611 -0.469812
-9.51157 3.31568 -0.383321
-9.16683 1.90951 0.329735
-9.38162 2.5803 0.752174
-10.8823 -0.347036 -1.0107
-9.51237 -2.6637 -1.31033
-7.33986 -1.83591 1.66876
-9.05373 -1.67663 0.839355
-9.42754 -2.80806 -0.373055
-9.38535 1.61873 1.14424
-8.70988 0.0538164 -2.81537
-8.48141 2.45518 -0.617158
-9.31019 -1.44045 -0.505586
-8.98127 -1.32127 0.243817
-8.78836 3.16132 0.793714
-8.5195 -0.1646 1.29035
-9.44246 0.0936318 -0.0738937
-9.15586 -0.465499 1.52436
-9.38481 -2.07429 0.422702
-9.60401 -1.44632 1.4097
-9.25239 -2.77961 0.841307
-9.69424 1.62241 -1.21053
-10.3496 1.20949 0.829444
-9.16224 2.79472 0.0450725
-9.83034 -2.90601 0.760758
-9.18773 -1.48267 -0.0335106
-9.05022 0.723178 -2.93515
-9.10159 2.1487 0.703064
-9.65454 -2.14794 -1.43477
-9.77738 0.217299 -0.708577
-8.75138 0.742074 -0.426206
-9.46554 -1.85622 -1.11493
-9.45091 -0.594438 -1.69303
-9.06342 -2.86444 0.37234
-9.16685 0.820458 -0.152486
-9.22611 1.32337 -2.50274
-9.38005 1.49211 -2.65547
-9.49625 2.60602 1.76498
-10.425 0.747408 -1.48585
-9.07306 2.29866 -0.16195
-9.38395 -0.850711 -0.974414
-9.18447 2.90192 -0.631386
-9.61298 -1.89301 2.76983
-9.68739 0.622079 -1.99999
-9.17705 -1.75353 -0.402174
-8.87238 0.00421036 -1.57172
-9.16086 1.2049 0.343237
-8.92728 -0.498838 1.22762
-11.0156 1.38976 -0.0728708
-9.5593 0.0757823 -0.65635
-9.22731 1.76141 1.28876
-9.68065 -3.02996 -0.557041
-9.87248 -2.3224 -0.438879
-8.98389 1.59055 -1.13077
-9.4655 -0.181206 0.327331
-9.19606 1.5117 -0.976275
-9.92737 1.02904 0.0910998
-9.84044 -3.77484 -0.435439
-8.9071 -1.42537 1.35989
-9.56616 -0.91021 -0.224811
-9.23143 3.21159 -0.542995
-9.12667 2.45988 0.195297
-9.96658 -2.39903 0.686401
-8.84881 -0.171425 0.694181
-9.72975 -2.40904 -2.3828
-9.41258 0.624051 -1.63796
-9.60017 1.62225 1.51324
-9.75011 -1.27128 -0.135465
-9.20924 -0.435671 2.16905
-9.20574 -0.693903 0.948587
-9.70891 -2.41201 -0.260606
-8.92 0.85087 -1.11998
-9.59973 3.51014 0.040449
-9.06275 2.71099 -2.54252
-9.58505 2.41962 -0.358959
-9.47209 -0.746359 0.944714
-9.4116 0.853426 -0.192139
-9.17019 2.15221 0.0856135
-9.14501 -1.41267 -0.736614
-9.04528 1.53602 4.05383
-9.41851 1.99169 1.78175
-9.81273 0.80583 0.26514
-9.00041 2.63102 1.5734
-8.92606 1.94889 0.98065
-9.31066 -1.65675 2.96077
-9.11481 2.09705 -2.6675
-9.497 -0.66041 0.0552171
-9.45162 -2.57332 0.128401
-9.73902 -2.16253 0.339637
-9.25047 0.867272 1.14758
-9.45571 2.09658 0.735581
-9.69571 -0.129249 -1.39948
-9.93185 -1.89948 -0.642992
-9.32486 -0.803504 -0.670339
-9.71009 2.58612 -1.78798
-9.35061 2.00575 1.43587
-9.51153 0.686019 -2.17684
-9.77804 2.08907 -1.69414
-9.10441 2.14438 1.27108
-9.4032 0.282108 -0.92084
-9.54554 2.67132 0.854492
-9.70808 -3.31396 -1.86186
-9.34308 1.90502 -0.197504
-9.30704 1.90731 -2.27007
-9.82227 -2.69922 0.819685
-9.72344 2.67359 1.31221
-9.49843 -1.14499 1.65165
-9.83504 2.55568 0.624618
-9.25614 -3.05783 0.067866
-9.36031 2.07765 0.241863
-9.54211 -2.82512 -0.609953
-9.2548 -0.240845 0.19613
-9.15481 2.72078 -0.150636
-9.34182 -2.81691 2.51481
-9.39687 1.03305 0.918217
-9.6691 -3.04168 0.20953
-9.33627 2.27658 -0.863151
-9.43564 3.36982 0.432587
-10.096 -1.60245 -0.402671
-10.3647 0.96566 1.69345
-9.90334 -2.25724 -1.05467
-9.34044 -1.93891 0.270236
-9.65254 0.479429 0.536405
-8.96086 -0.422828 0.154269
-9.32824 2.19142 0.267878
-10.1727 -0.289564 0.171688
-9.05061 -2.55047 -0.25854
-8.90764 2.31016 -1.26574
-9.10019 0.927273 -3.07414
-9.42032 -3.38993 -0.428713
-9.59446 -0.657322 2.96467
-9.69479 -0.882494 -0.492968
-9.68174 -2.78418 -1.07774
-9.45365 -1.85564 1.8541
-9.24222 -2.37446 2.4715
-9.48757 1.75489 -0.896091
-9.53068 -1.40095 -1.22189
-9.83603 4.50902 -0.0677143
-8.79992 1.86535 -2.07171
-9.60533 0.365384 0.348664
-9.28475 -1.17313 1.86342
-10.1316 -1.2074 0.659211
-8.7423 1.14355 0.897688
-9.34463 2.29744 0.304861
-9.40381 0.437336 -1.55368
-9.13733 1.76475 0.629864
-9.6842 1.61965 1.78451
-10.0504 -0.336018 -2.08112
-10.209 -2.50322 -0.62861
-9.68788 -1.13092 0.334526
-10.0002 -0.342353 0.434913
-9.24015 1.21895 -2.97415
-9.94145 -3.08725 -0.238932
-8.94166 -0.842327 3.37692
-9.3976 1.02405 1.07171
-9.2647 0.225428 -1.09878
-9.57904 -2.41551 0.765839
-9.59757 -2.32099 -0.0727081
-9.88291 -1.84477 -1.76062
-9.2812 3.15647 2.28241
-9.3088 2.7823 -1.01451
-9.41526 -0.274778 0.506784
-9.5467 2.16435 -0.270377
-9.66229 -1.47499 2.12931
-9.55588 2.15863 -0.110058
-9.60465 2.72415 -0.0797112
-9.64586 2.70043 1.31076
-9.03874 0.972133 -0.97862
-9.36813 -2.05003 -1.35842
-9.34975 -1.33897 0.318994
-9.17753 -0.762499 -1.40589
-9.6063 1.03391 0.859507
-9.24851 1.67525 -0.154302
-8.80583 3.03947 1.20654
-9.02691 2.17797 -0.235941
-9.42287 -1.51151 -2.23818
-9.86195 0.217477 0.906343
-9.4307 -1.88521 -1.15642
-9.17544 -0.244078 0.134835
-9.08223 1.94449 1.53476
-9.33244 1.20983 -1.9786
-9.20092 -1.17765 2.04725
-9.02024 -1.69314 -1.8886
-9.33252 0.776552 1.50717
-9.54875 3.06714 -0.564539
-9.59941 2.13777 -2.96002
-9.3032 -1.49982 -2.79676
-9.1514 0.0320742 1.75551
-9.5222 -1.38401 -0.618647
-9.09357 2.41931 2.5897
-9.55161 0.635309 1.10174
-9.57629 1.69379 0.444411
-9.029 2.59077 0.900749
-9.25834 -2.94327 0.129874
-10.0704 -2.7339 1.55399
-9.47009 2.1986 -1.90869
-8.81392 1.81792 -0.576039
-8.89566 1.44066 -2.95827
-9.17433 -3.39287 1.46007
-10.0232 -0.19975 2.29104
-9.63167 0.241835 -1.16523
-9.14854 -2.19689 -0.942345
-9.95555 0.326517 -0.667492
-9.15854 1.36163 1.65657
-10.2301 1.20282 -1.32402
-8.90619 1.01013 -1.15306
-9.07394 1.53858 0.829324
-9.7228 0.828921 2.42341
-8.79618 1.33374 0.214704
-9.74989 -3.29818 0.960977
-10.1005 -3.10083 -0.632344
-8.97238 -0.780317 0.155912
-9.4327 0.847287 -1.07105
-10.2009 0.105074 2.11083
-9.74167 0.428976 -0.346341
-9.27802 3.00113 0.205745
-9.24938 -0.723525 -3.29523
-9.899 0.653557 -1.22378
-10.0529 -1.59089 0.113917
-9.73521 -2.1694 -2.1905
-9.03292 -0.910767 -2.31948
-8.94043 -0.240021 -0.712334
-9.44161 1.197 -0.352152
-9.67037 0.188176 4.4439
-9.85847 -3.05655 -1.63136
-9.58211 2.45477 -0.988155
-8.82319 -2.5791 0.192286
-9.15917 1.94373 -1.24636
-9.37586 1.65378 -0.464133
-9.62867 -3.05732 -0.698668
-9.49343 1.91191 1.71489
-9.33252 2.05435 -1.75531
-8.97233 -2.09165 0.732556
-9.07946 -0.1711 0.425116
-9.24638 0.205326 -0.370954
-9.01384 0.593926 -0.787153
-9.81364 -0.593389 0.576429
-9.81331 -1.39736 1.48283
-9.21105 -1.17375 -1.21636
-9.24087 2.98114 0.667698
-9.80077 0.218388 4.06162
-10.1961 -2.32883 1.62953
-9.99842 1.78388 1.28634
-9.20538 1.40681 0.403135
-9.58738 -2.50599 -0.339625
-9.75102 -0.277512 1.46972
-9.51064 0.739649 0.426922
-10.2345 2.06138 -0.907892
-9.35441 2.61696 -0.210505
-8.98138 2.63071 -2.50976
-10.4894 0.341972 -3.70338
-10.1273 -2.00564 -0.945848
-9.01444 0.81268 1.74847
-10.1259 -2.64985 -1.38023
-9.06423 -2.51715 1.1637
-9.1848 -0.536574 -0.0601157
-9.38783 1.2443 -0.126416
-9.68206 -2.02204 -0.529222
-10.3123 -2.29168 -0.805647
-9.63222 -2.53701 0.588906
-9.49654 1.67485 0.150536
-9.18884 3.24293 -1.43306
-9.23102 -3.07009 1.50804
-9.12404 -0.0570789 -1.59414
-9.42191 1.58141 -0.0376233
-8.63107 -1.3767 -2.90273
-9.22252 -1.8204 0.757521
-10.0019 -2.19752 -1.60864
-9.69931 -1.17079 3.06312
-8.72264 -0.502147 -2.21939
-9.97744 2.62231 1.23694
-9.80045 2.35971 -2.19043
-8.8579 -0.984594 -3.29042
-9.21123 -2.42267 0.617384
-9.28894 2.83661 0.451775
-9.3765 -0.897608 -0.206006
-9.77516 1.8026 -0.393325
-9.02168 0.395931 -0.247437
-8.98456 -1.64447 0.390752
-9.8451 -2.50339 2.63303
-9.9609 2.35598 -0.988751
-9.68043 2.56758 -0.60822
-9.32656 1.37731 0.794695
-9.76665 2.64547 -0.732674
-9.61267 1.79243 -0.871317
-10.755 -1.1341 -0.628216
-8.99191 1.36618 1.84652
-9.53466 1.03058 0.175179
-8.73043 -2.31523 1.50611
-9.05258 0.109719 2.66718
-9.28574 -1.99922 1.30774
-9.00246 2.40631 0.720926
-9.84697 -0.155769 -1.15658
-9.85007 -2.84568 1.56845
-9.86215 -1.21114 0.263492
-9.39595 2.72748 -1.08841
-9.2835 -2.03619 -0.895886
-8.97264 0.120604 1.23226
-9.02852 2.40758 -0.679862
-9.48384 -0.0203032 1.7169
-9.08296 1.78342 -1.67993
-9.17093 0.0193662 -3.37362
-9.16733 -1.89665 0.849687
-10.014 -2.65159 0.441124
-8.91623 1.72687 1.8143
-9.2698 -1.44295 1.95954
-9.73747 -3.44421 1.06326
-9.43226 3.02624 0.108633
-9.52111 -0.752717 1.49956
-9.40675 -2.25733 -0.460661
-10.9254 1.25935 1.66249
-9.47318 1.91512 0.235612
-9.36526 -0.636785 -0.204516
-9.69214 -0.490141 -1.26464
-9.0388 -0.151644 1.90655
-9.1504 -2.05333 -0.246391
-9.53745 2.53575 1.05066
-9.30313 1.24949 1.76636
-8.91586 1.73765 -1.78011
-9.23689 -2.27167 0.453496
-9.00599 0.393686 1.3534
-8.99256 2.86972 1.14409
-9.03188 -2.72364 -1.03753
-9.17658 1.1013 0.846858
-9.10409 1.36506 -0.688661
-9.35147 2.4345 1.22117
-9.99492 -2.34675 1.67713
-10.0402 2.40248 2.09664
-9.02799 0.15015 2.96306
-9.93846 -1.21165 -1.30355
-9.17756 3.17117 0.260917
-10.1675 0.24488 1.68028
-9.33577 2.6354 1.5487
-10.2573 1.33164 1.79457
-9.99926 2.11028 -1.13638
-9.58552 -2.19796 1.55941
-9.87438 -0.837431 1.83302
-8.80488 -1.98719 0.497586
-9.23734 3.31846 -0.129709
-9.17333 -2.51735 -1.78148
-9.85668 1.17566 0.0300558
-8.99645 1.38107 1.11658
-9.37662 0.233689 -1.66844
-9.3595 1.03963 3.02688
-8.84244 -0.0345841 -0.642087
-9.0949 -2.75195 -1.15628
-9.45938 1.59435 -1.69453
-8.87914 -2.28075 -0.906692
-9.66011 1.65076 0.352499
-9.55014 2.98286 -1.86772
-8.87822 -1.34704 2.52985
-9.1583 0.246645 -0.421324
-9.04507 2.10806 -1.02291
-9.08208 1.99675 2.00498
-9.12323 0.739177 -3.60954
-9.42195 1.2453 -2.95862
-9.60519 0.853653 1.66284
-9.29994 -1.12435 -2.5532
-9.26838 3.21189 -0.159827
-9.54289 2.20631 1.35363
-9.39753 2.4881 1.21724
-9.29631 -1.8486 1.23179
-9.73337 1.42466 0.559247
-9.26965 -0.395474 0.162886
-9.09172 -2.76608 -1.61499
-9.23143 -0.170034 -0.245824
-9.21231 3.36218 2.64584
-9.29986 -0.561811 -1.9911
-9.18778 -1.83747 1.10148
-9.74871 -0.358296 0.800687
-9.14508 2.35887 1.0324
-10.4928 -1.7422 4.08344
-9.05613 2.29198 -1.81568
-8.87 -1.27338 -2.18776
-9.56826 1.65263 0.759111
-9.3238 2.07689 -0.308419
-9.5568 2.04489 0.0755173
-9.20749 -3.68342 0.324306
-9.32471 -3.282 1.19679
-9.21067 -2.03201 0.828443
-9.57802 -2.21611 -0.213665
-9.88911 -2.59207 -2.07678
-9.75486 -1.65888 1.22172
-9.25541 -1.60497 -0.367143
-9.21001 -1.56817 -1.38768
-9.65618 -1.37178 -2.03112
-9.58557 0.709236 0.545922
-8.82476 -0.0600043 2.12662
-10.2759 -3.16102 -1.20383
-9.52667 -1.32701 1.33886
-9.63304 1.40862 0.861356
-9.45725 1.62155 -0.478957
-9.54754 -1.16851 -1.19988
-9.30582 0.578212 -4.10788
-8.75176 0.0852898 -0.408898
-9.39114 -0.639107 -0.853332
-9.00204 3.26038 2.61225
-9.40461 -2.0486 -0.391541
-9.09722 1.55113 0.543907
-9.88153 -2.37104 0.558347
-9.06423 1.78451 1.26819
-9.6289 0.999905 -0.00838207
-9.46782 2.67398 -0.858057
-8.87153 -2.95526 -0.362771
-9.36063 3.45681 0.626311
-9.41293 -2.6459 -0.824027
-9.60996 -0.781711 3.56503
-10.3377 -1.90686 0.331666
-9.12561 0.882657 -3.76087
-9.44498 -2.97921 1.13051
-9.265 0.616477 -0.104755
-10.3461 -2.48858 -0.388823
-10.222 2.12685 1.07129
-9.63403 -2.27336 0.174854
-9.51077 1.33891 2.6105
-9.26265 0.217732 -3.35643
-9.22632 0.575583 -3.30439
-10.3154 -0.989343 -1.202
-8.99586 1.25926 -3.93903
-8.95225 0.575975 -1.20277
-9.47416 -1.71244 0.421518
-9.03513 2.08711 1.77726
-9.60206 -3.22006 -0.512944
-9.35583 1.83893 -0.430784
-9.69038 1.07098 -0.527132
-10.0917 2.44296 -1.16044
-9.32139 0.0985063 1.58278
-9.79108 0.278177 -2.06478
-9.33266 1.8968 1.64114
-9.75548 -2.9232 0.429476
-9.25207 2.08403 0.773192
-9.66194 -2.52176 0.883016
-9.73677 -3.14966 -0.398532
-8.68029 -1.83935 -2.94508
-9.54282 -2.15087 0.477945
-10.4472 1.76173 -1.84621
-9.40576 -2.23151 -0.157395
-8.84024 1.96427 -1.64208
-8.84909 -0.428795 2.6228
-8.97318 2.24426 -0.642773
-9.93249 -1.05826 1.25892
-9.63171 -0.345695 0.169767
-8.50477 1.08571 -0.528872
-10.2527 -2.22206 0.237462
-9.38168 -1.11381 -1.63474
-8.94211 -2.76479 -1.32819
-9.33442 2.16252 0.553699
-8.92337 -2.5493 -0.699476
-9.49991 0.674407 -1.96216
-9.56474 -0.958777 -0.050374
-9.5915 -0.242376 0.609927
-9.04353 1.49074 2.58344
-9.34896 -2.19796 -0.348128
-9.13057 -1.42474 0.440663
-9.84385 0.433175 0.680447
-8.77369 2.17266 -2.34335
-8.93033 0.412289 -0.67769
-8.98517 0.714535 1.81135
-9.6177 -1.23417 -0.97379
-9.59727 -0.302087 0.216128
-9.43465 2.95575 -2.68804
-9.66376 0.936517 -4.0291
-9.33801 -1.75499 -0.752833
-9.94421 1.13215 0.887777
-8.8092 2.61111 -0.862414
-9.51283 0.796005 -1.86699
-9.44385 2.1083 -1.05362
-9.33882 -3.1489 0.25844
-9.30713 -1.88134 0.923074
-8.3591 -2.69334 -0.437686
-9.65669 3.13051 -0.493316
-9.2192 -3.64032 1.10668
-9.86889 -0.222405 -2.18284
-8.8636 1.30466 -1.08346
-10.0929 -1.63729 -0.681702
-9.39563 -2.95803 -0.864421
-9.12162 2.15156 -1.81475
-9.51553 1.64706 -1.46463
-10.2783 -1.63324 2.31459
-9.03731 -1.49411 -0.943284
-9.34598 -0.0722919 4.21444
-9.1764 -0.579435 2.21599
-9.27426 -0.439288 1.55003
-9.02344 -0.213741 2.37909
-9.29151 -2.44698 -0.188803
-9.97009 -3.96205 -1.97364
-9.20465 -0.187106 -3.01415
-9.30948 -0.78861 4.57101
-9.34046 1.4547 -0.169691
-9.07173 0.938013 -2.55707
-9.09647 3.53929 0.960017
-9.45163 -3.20402 -0.580795
-9.97523 -0.0210892 0.979282
-9.10767 2.07157 -3.826
-9.26337 -2.5587 0.59688
-9.8811 -3.518 -0.913634
-8.74417 1.43762 -2.36886
-9.15299 -2.61462 0.328026
-9.19016 -1.37802 -1.70519
-9.25987 0.942656 1.54013
-9.65909 1.26769 -1.04293
-9.78886 2.42954 -0.488898
-9.52076 -0.434371 -0.660598
-9.31606 2.25825 -0.424254
-9.45022 -2.96858 -1.02646
-9.3412 -0.83714 -1.60497
-9.15721 0.833456 0.456449
-8.36483 0.267334 -0.949248
-9.51119 2.01255 1.0882
-9.18978 -2.4544 -1.08251
-9.23157 2.15496 -2.69814
-9.21705 2.48996 2.25992
-9.39817 -1.21023 1.2937
-9.71298 2.44256 1.06286
-8.70406 1.2315 0.465019
-9.25551 0.940938 -3.29778
-9.73258 -0.162436 -0.234162
-9.37547 -1.41124 -0.384674
-9.08706 -0.451114 -0.972522
-9.15639 2.52346 1.6749
-9.0556 -1.8864 1.84101
-10.0556 -2.85538 0.188668
-9.72161 1.92678 0.622861
-9.19382 0.848485 -0.433231
-9.60375 1.48401 -0.180093
-9.64238 1.29697 -2.87205
-9.14307 2.98279 -0.42145
-9.08934 -2.18405 0.357181
-10.0278 -1.3355 -0.676565
-9.57655 3.46976 -0.873242
-8.82771 0.185409 1.40191
-9.05895 1.91586 -0.00364268
-9.16939 2.55156 0.506467
-9.85077 -2.60165 -2.05614
-9.16606 -3.0455 -2.35782
-8.82197 -3.72951 0.828708
-8.3127 1.43643 -0.197534
-9.86416 -0.962828 0.705745
-9.28776 -0.624143 0.629268
-9.53664 -1.22586 -0.80721
-10.3843 -2.43088 0.285233
-9.22129 2.94915 -0.921562
-8.83549 -1.36738 0.342918
-9.3319 2.85999 2.43422
-9.52229 0.587175 -1.29809
-8.66488 1.90422 0.969983
-10.4474 -3.87499 1.17727
-9.61149 1.56632 0.603815
-9.62198 1.48972 -0.308909
-9.16114 0.344947 -1.35657
-9.99818 -2.55332 0.261441
-9.10346 -2.40496 -0.120585
-9.14697 -2.70755 -0.076058
-8.73901 1.50475 0.557948
-8.76042 -0.138608 0.691452
-9.4886 -2.68486 -0.0195303
-9.18695 3.12802 -1.07064
-9.2541 0.694821 0.235329
-9.21293 1.60072 0.918015
-9.657 2.94419 -0.10125
-9.32948 0.363132 -0.429162
-9.5774 -0.632602 1.10568
-9.15424 -0.432337 0.887511
-8.68118 -1.46602 -0.496004
-9.96133 -0.631516 5.04624
-9.79081 1.09273 0.0764821
-9.13457 -0.699365 3.98463
-8.95694 1.43811 0.297311
-9.61973 -2.40785 1.33616
-9.59352 -2.93246 1.04213
-6.46163 -0.114578 0.025365
-9.47631 1.41998 0.607897
-9.69222 -2.09401 3.96251
-9.76337 2.84671 0.625806
-9.11292 -0.95065 0.27105
-10.0492 -0.509527 -2.97812
-9.07372 -0.611463 -0.0533274
-9.63477 0.940009 -0.516066
-9.27654 -0.1102 -0.868298
-10.0266 -2.19639 2.11537
-9.67105 -3.01345 -1.153
-9.4994 -1.77266 1.41126
-8.75631 -0.324282 1.47963
-9.67517 1.53998 0.625503
-9.23004 -1.82441 -0.681851
-8.62852 -2.95101 -0.301076
-9.73922 -2.43692 -0.637211
-9.63092 -1.94612 0.926511
-9.70721 -1.02193 -0.28621
-8.90571 0.243147 -0.272913
-8.90207 -1.04059 -0.989646
-9.09025 0.112637 -0.22697
-8.60744 -0.69473 0.391485
-9.11201 2.4247 -0.798568
-9.4884 -1.56236 0.0998058
-9.62338 -0.437071 4.0957
-9.57826 0.0927643 -2.5038
-9.24697 -0.720581 0.238666
-9.27226 0.024995 2.09348
-9.53532 0.503559 1.90655
-9.89892 1.58609 -0.921344
-9.07558 -1.56952 -1.12251
-8.77099 -0.246015 -0.0452959
-9.50193 1.75392 -2.99475
-10.5262 -2.15895 1.14316
-8.88979 2.43269 -0.891452
-9.1848 -1.02256 1.20214
-9.77355 -0.980722 0.297626
-9.50073 -3.09028 1.27273
-9.16397 0.203223 -3.4123
-9.28045 -1.75293 -0.495829
-10.2842 1.77123 -1.01288
-9.13883 0.711462 -0.271995


==> latex_data/vae/svhn/pos_altpd_neg-neg.txt <==
18.0976 -0.249099 0.291064
18.9276 1.04066 -0.134648
18.9196 -0.0800702 -0.343724
19.1057 -0.0944393 -1.31721
18.612 1.95285 0.148465
18.8341 0.208498 1.4428
18.4062 -0.256387 0.891151
19.134 0.33406 0.823115
19.5562 0.260871 0.298214
18.7211 0.546054 0.226285
18.7584 -0.539994 0.738056
19.4516 -1.1262 -0.484323
18.671 0.43889 -2.6045
18.7009 -1.66211 1.85779
17.6516 -0.752445 -0.135182
18.5125 -1.16402 -0.221339
19.0895 -0.214697 0.595113
19.0066 2.1363 -0.562161
18.6318 -0.540103 2.10937
18.657 0.164154 1.20694
17.6988 -0.269621 0.336759
18.5422 1.3226 0.590134
18.9019 1.82733 -1.79786
18.8646 0.743976 0.0516107
18.6863 -0.7896 -0.250269
18.6379 0.178077 1.68653
19.4051 0.35246 -0.673395
18.5924 -0.587807 -0.870472
18.3922 -1.01229 0.149996
19.6925 0.285906 -0.204166
18.1511 -0.672219 0.889113
19.0256 -0.557409 1.33135
19.0247 -0.556431 -3.11583
19.1098 1.56435 -0.40344
19.166 0.181728 -1.77349
18.0572 -0.371763 0.532095
18.1402 2.04029 -0.869612
18.6336 -1.15398 -1.38497
18.7271 -0.450559 -0.286481
18.7794 0.956535 -0.865236
18.351 -1.10201 1.72913
18.5519 -0.219009 -2.15983
18.7729 0.883783 0.566995
18.4209 -1.04843 -2.26746
18.4166 -1.74523 -0.863434
19.1693 0.0545132 0.551113
19.1038 2.48442 -1.64767
18.3626 0.0340692 -0.430163
18.3635 -0.940036 -0.941887
19.2523 1.75648 0.287484
18.9978 -0.348625 -0.172897
19.3409 -0.0908087 2.08255
18.9064 0.117539 -1.00689
18.7859 -1.95781 0.464487
18.2769 -1.60368 1.12176
17.4214 -0.169186 -0.685513
17.9195 -0.110484 0.371103
18.7648 -1.2983 1.17254
18.6103 0.218626 0.104697
19.0475 0.304205 0.777196
18.9601 0.00633558 0.829584
18.5439 -0.0333512 -0.139042
17.7705 0.571145 -0.544145
18.7942 0.927814 -1.22716
18.4508 -0.555201 -0.484481
17.8277 -1.0407 -0.29192
19.6482 -0.35719 0.608864
19.4937 -0.777659 0.813274
17.8373 -1.01032 0.272759
19.0872 0.267959 -0.486478
18.5112 0.709905 -0.545732
18.3817 0.772876 1.69308
18.5544 0.358203 -0.000155779
18.8107 1.47431 0.341105
19.1023 -0.811252 0.708196
17.7761 2.87605 0.0184245
18.5491 -1.46016 -0.616371
18.1592 1.34422 2.09713
18.9038 -0.649199 -0.92375
19.0283 1.20992 -0.401931
18.5279 -0.892255 0.0167781
19.2394 0.0496513 1.30064
18.4889 0.0978856 0.065328
19.2542 -0.626738 0.436699
18.7731 -0.58613 -1.55129
18.7794 0.99498 -1.42843
18.7057 1.99799 0.250697
18.5148 -0.74679 0.0247881
18.8609 0.858897 -0.361669
18.9656 0.416529 0.238645
18.8026 -1.23845 -0.175625
18.8585 -0.14735 -1.48987
19.2732 1.0424 1.20687
18.5025 0.845922 0.725698
18.2439 -0.582968 -0.184129
19.0398 -0.192122 -1.06769
19.0678 0.856412 0.365711
17.8837 -0.195651 -0.766611
18.6601 0.145401 -0.647771
18.1175 -0.95333 -0.328153
18.9771 -0.815289 -0.756016
19.543 -2.27463 0.580118
18.8982 1.59441 0.299616
19.1692 1.80161 0.753439
18.8191 -0.131138 0.707392
18.7869 0.670709 0.300563
18.3939 1.88763 0.0730819
18.9232 -1.06926 0.170547
18.6258 0.113211 -1.00538
18.5106 1.12022 -2.15532
19.1086 0.0140648 0.328341
18.7753 -0.818652 -0.0289296
18.9857 0.597622 0.39199
18.7592 1.11941 0.375607
19.096 0.437857 0.705479
18.694 -0.330799 -0.388789
18.9721 -0.399645 -1.08076
19.4293 0.418696 1.99341
18.3387 0.497609 -1.05707
18.5893 1.19898 0.0345092
19.572 1.02926 -1.09181
20.2574 -0.183314 0.351859
18.5415 -0.791726 -0.50902
18.7607 0.806144 -2.69903
19.0595 -0.922895 0.322202
18.8563 0.19821 0.238281
19.286 -1.20671 0.338303
18.8218 1.18377 -0.562668
19.091 -0.30951 0.482244
18.4481 -1.2644 1.55678
18.8033 0.382003 0.361391
17.9969 0.582771 1.04011
18.6074 1.48517 0.856242
18.6781 -0.430984 -0.240877
18.7235 2.18987 0.472899
19.9536 -0.89151 0.164331
18.0624 -0.368335 1.60375
18.8278 -0.748615 1.06509
18.8233 -1.78605 -0.984852
18.8994 0.710788 0.668131
18.9404 1.39344 -0.024326
19.0763 1.12273 -1.16776
18.8854 -0.948503 1.70206
18.5786 -0.882421 0.2215
18.4612 0.0874779 -0.856456
18.7219 -0.229094 0.379049
18.5522 0.192042 1.2298
18.2488 -0.403997 -0.432577
18.8866 -0.580702 -1.13304
18.5288 0.77356 -0.00552664
19.3549 0.718582 -0.351338
19.6022 -0.422273 1.48106
17.9358 0.31935 -1.49199
17.9071 -2.74967 -1.49
18.9012 -1.17006 -0.0786311
17.6705 -1.79083 -0.131815
18.775 -0.0520687 -0.0822655
18.2615 -0.0581334 -0.220885
19.12 0.772206 -0.693909
18.9179 -1.25895 -0.140037
18.725 0.0385169 -0.716589
18.7683 -0.528059 -1.2514
18.6092 0.160719 -0.998797
18.555 -0.655492 0.167339
18.5956 0.232346 1.43303
17.8598 0.510884 0.239935
18.635 -0.493712 -0.0638226
18.3944 0.87248 -0.875802
18.8596 -0.691512 1.30873
17.7846 0.197019 0.463644
18.6472 0.164669 2.51531
18.7807 0.383125 1.42245
18.7588 0.821034 1.70077
18.9085 -0.237654 0.338045
18.7769 -0.581311 -0.591657
18.446 0.0873297 0.16123
18.78 1.75949 -0.144347
18.0981 0.0201795 -0.126388
18.6741 0.982835 0.602381
18.139 -0.0836504 0.987833
18.9024 -0.165013 0.914505
19.1485 -0.0418061 1.26387
18.0844 1.27057 -1.54233
18.7494 1.2451 1.9472
18.948 0.906963 1.03323
17.9888 0.32167 1.56865
19.5057 0.190041 0.0821848
18.7264 -1.40928 -0.0325641
19.1468 0.485432 -0.792922
18.9182 1.28092 -0.110069
18.7226 0.395315 -0.0042329
18.2465 0.217345 -0.0596837
18.7249 -1.51956 0.803391
18.8592 -1.99347 -0.28773
18.9971 0.961516 -0.404
18.9687 -0.40833 0.276557
18.7459 -0.696334 -0.439039
19.5234 0.893845 0.515034
18.8518 -0.0277082 0.88252
19.0627 1.23644 0.0147811
17.7433 -0.267004 1.51133
18.8835 0.78379 -0.350281
19.1773 0.749365 0.380203
18.6909 1.0564 2.40178
18.85 1.49264 1.22136
18.894 -0.914504 0.0349477
18.5211 -0.899461 -0.694673
18.4058 0.790449 0.773142
18.4643 -1.25787 -0.144172
18.8377 -0.107136 1.11163
18.5125 1.01136 -0.145878
18.0081 1.3519 -0.257662
18.4807 -0.680666 0.603664
18.6416 -1.34733 0.0576077
18.6231 -1.27415 0.801007
18.8544 0.134135 1.05629
18.201 0.833903 -0.209833
18.1326 -1.47728 -0.324977
18.6478 -0.805898 0.395556
19.0908 -1.44826 0.824036
19.408 0.561239 -1.40796
18.6429 -2.96702 -1.15424
19.1154 -1.00979 0.280389
18.819 -0.400711 2.13901
19.6356 0.118466 1.40447
18.4045 0.0279569 1.58357
18.7896 -1.45663 0.99882
17.5388 -0.506493 -0.281067
18.8935 -0.463556 2.72277
19.1422 -0.223856 0.0148974
18.4404 -0.861085 0.924994
19.0171 -0.0842085 0.967782
17.6003 -0.36626 -3.26438
19.1456 0.416735 -0.049579
18.6856 1.67881 -0.938177
18.9651 0.202257 0.461381
19.102 -0.684991 -0.358562
18.6227 0.469674 1.90978
18.387 1.56892 0.536857
18.1093 -0.817066 2.29081
18.1515 1.23113 -0.510023
18.7528 1.79599 0.102992
19.1134 -0.898179 -0.773908
19.0026 -0.172404 1.01647
18.1988 -1.6363 0.626599
19.196 -0.294502 -1.42723
18.0096 -0.308101 -0.663567
18.7613 0.538951 1.46242
18.2982 1.11486 1.09629
18.4046 0.787427 0.352553
19.2819 -0.877677 0.725912
19.1217 -0.032567 0.176406
18.6146 -0.10658 -0.00209832
19.1305 -1.70337 -1.87544
18.6398 0.736583 1.4746
19.2132 -0.182177 0.0512499
18.9726 -0.830314 0.741472
18.5104 -0.809719 -1.20724
18.8589 1.64388 1.04449
18.3556 -0.257346 0.215763
18.6136 -0.545153 -0.366726
19.1999 0.153905 -0.735734
19.173 0.0545047 -0.334326
18.7582 -0.330101 -0.302874
19.0037 -0.539202 -1.75321
18.747 0.40053 -1.20493
18.1271 -1.38312 -1.00308
18.2685 0.985148 -1.10647
18.1803 1.00815 -0.584248
18.7853 0.477676 -1.7779
17.9245 -0.294773 -1.43007
18.5734 -0.741336 -0.714547
18.668 0.417725 0.24663
18.8276 -1.06178 -1.33157
19.0911 -0.174114 -0.811973
18.8421 1.00336 0.247307
18.5079 1.34293 -1.60591
19.0466 1.23008 -0.501241
18.6138 -0.317805 -1.02714
18.3331 0.119486 -0.870819
18.7166 0.587101 0.48513
18.9865 0.438481 -1.22064
18.5779 1.58331 0.940606
19.2176 -1.17342 1.24976
18.2064 -1.55825 -1.25601
19.0471 1.12795 0.574605
18.3132 0.574812 0.881404
18.7778 1.38857 -0.300132
19.1496 0.955957 -0.196814
18.7878 0.6793 0.543893
18.6428 0.0137178 0.444857
17.9846 0.102703 0.00223591
18.8605 -1.77459 -0.798244
18.6822 -0.459396 0.772318
18.7088 -0.0898782 -1.40043
18.2831 1.81007 0.354761
18.6617 -0.285773 0.0933279
18.8564 -2.22416 -0.665925
19.252 0.735796 -0.113049
18.2199 -1.52404 -3.05932
18.3932 -0.575394 -0.590463
18.4984 -1.71073 -0.653466
18.9158 -0.96228 -1.35604
19.0197 0.38542 0.582995
18.6791 -1.00183 1.30722
18.9206 0.853691 -0.318085
19.0368 -2.19056 0.101412
18.3424 0.392445 -0.749842
18.5773 2.6266 -0.369344
19.3386 0.816734 1.07811
18.7664 -1.87915 -0.531657
18.6388 0.653222 -0.541365
19.0438 0.639911 0.358336
17.9423 0.421428 -2.94313
18.9062 -1.47236 -2.36439
18.8081 0.0187208 -0.456436
18.7094 0.846139 -0.184149
19.2619 1.01623 0.24437
19.0551 -0.561329 -2.18305
18.5632 -0.117994 0.273356
19.0824 -0.391385 0.767346
18.4894 -0.328181 1.60907
19.011 -1.23981 -0.067202
18.6631 -0.420055 0.427466
17.9871 0.814553 -0.557434
18.5941 -0.128153 -0.199729
18.4805 1.14997 -2.3774
17.3803 -1.83652 1.46345
18.9564 -0.58193 -0.262769
19.181 1.1047 0.630667
18.4555 -1.2159 0.164413
18.5645 0.79905 0.215961
18.1972 0.595434 1.26236
19.1975 0.258623 0.492571
18.4188 0.218553 1.01859
18.6834 -0.849034 -0.0781452
18.7528 0.519818 -0.806417
17.7533 -1.53048 -0.080205
18.9728 0.966688 1.94709
17.5597 -2.46451 1.77426
18.3663 -0.15358 1.04411
18.403 0.842952 1.18634
18.7001 0.637395 -1.28181
19.005 0.23993 0.725322
19.0077 -1.11787 0.352399
18.2772 -1.63848 -0.820199
18.8565 0.199056 -0.652278
18.417 0.299168 0.0639564
18.4907 0.316155 -1.43728
18.5199 -1.10919 1.61256
18.5742 1.95166 -0.499534
19.0375 -1.51931 -0.720794
18.7112 1.11483 0.323192
18.6439 1.29897 0.832575
18.8554 -0.178374 0.887346
18.3879 0.636591 0.0617774
19.1186 1.00252 0.0751585
18.9701 1.62233 0.601228
19.427 -0.920856 0.521859
18.8028 -0.826204 -1.41942
18.6911 -0.484418 0.975783
18.866 0.355835 0.376355
18.9306 -0.411285 -1.25753
18.3276 1.30408 1.07506
19.0335 0.267915 -0.759033
18.2771 -1.27055 -1.53676
18.7019 -0.87551 -0.430741
18.8292 -1.06744 0.697921
18.7407 -0.107757 0.654111
18.4972 -2.37526 -0.491231
19.0309 -0.663803 -0.496575
19.2253 0.465442 0.508
18.2539 0.587349 1.14246
17.7672 0.628646 -0.186029
18.7422 1.27153 -2.76072
18.9402 -0.533399 -0.745807
18.8929 0.335333 1.58774
18.1178 -1.1446 -0.195152
18.7336 -0.72145 1.38892
18.2412 0.201026 1.2311
18.5419 0.363839 0.778618
18.3419 -1.13974 -0.719496
18.5694 0.681392 0.588037
17.9605 -0.773732 -1.88558
18.6931 0.0511394 1.12766
18.7897 0.426829 0.691689
18.3041 0.842219 0.122255
18.3204 -0.607841 0.969657
18.587 1.43919 0.811676
18.0156 -1.91896 0.207666
18.3366 -0.0469471 -0.663534
18.4109 -0.754688 0.099539
18.9212 -0.20789 0.499924
19.3155 1.5934 0.063196
17.8618 0.915528 0.852806
18.2667 1.13338 0.533457
18.9368 -0.492227 -0.670768
18.0994 -0.92052 1.3503
18.6864 -1.22615 -0.306114
19.1623 1.49988 -0.356449
18.8909 0.804733 -0.152265
19.375 -0.0930885 -1.18476
18.9256 -0.0647349 -1.11506
19.0302 -0.13377 0.611638
18.5787 -0.0726926 -0.982551
18.4946 -0.554853 0.498068
17.988 0.777735 0.483439
18.703 0.616493 1.43082
18.1605 -1.27274 0.533417
18.7805 0.232812 -1.27018
18.4831 -0.358675 -1.46332
18.8477 -0.912444 -0.492527
18.1273 0.474606 -0.634676
17.9951 0.202777 1.56104
18.7344 0.582759 -0.528713
18.7975 -1.03137 0.847153
19.0387 -0.107508 0.399273
18.6489 2.11458 -0.355166
18.2148 0.433388 -1.29994
18.8814 -0.0202955 1.46252
18.504 -0.176729 -1.91537
18.7284 0.917545 0.676706
18.3804 1.18737 1.26307
18.9435 0.292701 -0.429059
18.599 -0.610769 0.906557
19.2686 1.80621 -0.452402
18.9344 -0.0180762 -0.545777
18.6157 0.792636 0.382139
18.849 1.05183 0.300369
18.7183 -0.749836 0.495301
19.1983 0.656935 -1.52917
19.0846 0.996592 -0.96728
19.0062 -0.142541 -1.20429
18.8631 0.295296 2.18524
18.8414 -0.254502 0.96404
19.3192 0.157258 -0.74523
18.8579 1.87304 0.996747
19.5246 2.69562 -1.46789
18.4065 0.266906 -1.1754
19.2098 0.604775 -0.00079154
19.095 -1.96036 -1.72786
18.7778 -0.370234 1.10798
18.3587 -0.393178 0.468744
18.9133 -0.0674488 0.106698
18.8909 -0.870164 -0.603931
18.5548 -0.589279 -1.98692
18.6402 0.309707 1.14623
18.8234 -0.0608607 1.24012
18.152 -0.156482 -0.733456
18.8145 -0.292281 -0.864965
19.3185 -1.02073 0.979926
19.0709 -0.171704 -0.897802
18.6323 0.810316 0.240444
19.7493 0.337888 -1.40297
18.6454 0.711447 -0.734544
18.9105 -0.535161 0.934459
18.9471 0.697142 1.54577
18.4964 1.54851 1.08764
18.8441 -0.194113 -0.55394
18.0478 1.10738 0.395974
19.3863 0.825215 1.55888
19.2393 0.526807 -0.0866044
18.694 0.888835 -0.770754
19.0667 0.750618 0.36645
18.8594 1.91266 0.779052
17.6577 -0.713825 -0.358618
18.9349 -0.190903 0.000359347
18.813 1.93329 -0.681455
19.1291 1.24876 -1.69576
18.5403 0.134966 -0.16544
19.1256 -2.14058 -0.468522
18.8295 -0.561929 0.0755656
19.1723 -0.540094 1.64784
18.8132 1.15833 0.39698
18.1162 -1.61135 0.297381
18.3516 0.0799756 0.846159
19.4215 -0.290264 0.453135
18.2152 -0.950675 -1.87548
18.9424 -1.42536 1.77056
15.2579 2.47648 -0.345894
18.8746 -0.605639 -0.324346
18.9094 1.01923 0.429265
19.3032 -0.67268 1.09529
18.545 0.621355 -0.550546
18.6302 0.252113 0.721326
18.6928 -0.59541 -0.960023
18.3367 -1.77711 -0.641331
19.3092 -0.68607 -0.140111
19.1572 1.47045 0.931275
18.0189 -1.11125 -0.376423
18.2814 -0.781397 -1.06182
18.9396 1.19595 -0.104444
18.5251 -0.673186 0.269637
18.3937 1.15847 0.0201136
18.7002 -0.512636 0.192921
18.7701 0.797286 0.632269
18.6813 0.210133 -0.380353
19.1736 0.689363 0.582649
18.418 0.406626 -0.890416
18.9783 -2.53243 0.162802
18.0867 0.58306 -3.16917
18.9553 0.944978 0.277976
18.287 -0.849046 1.08939
19.2515 -0.123289 -1.53807
19.0483 1.74733 0.993789
18.6008 1.37172 -0.200527
19.1055 0.247625 -1.96898
18.7413 -0.680763 1.22164
18.5535 0.606321 -0.338605
18.6116 0.184704 -1.89141
18.8329 -0.8758 0.675778
19.1851 -1.00759 -1.51692
18.2747 0.263366 0.473329
18.1765 0.058307 2.08968
18.7828 0.534836 1.04938
19.0728 1.45795 -0.343657
19.1443 -0.789908 0.823753
18.7969 -0.399341 1.0469
18.7341 0.0535312 0.177523
18.4272 -0.00331696 0.634556
18.8206 -0.153137 -0.131491
18.618 -0.390642 -0.643663
18.7322 -1.30727 0.0934829
18.6272 -1.10133 -0.746204
18.9598 0.424377 -0.401557
19.2947 -0.394692 -0.0686184
18.3559 -0.290272 0.514433
18.7206 -1.94183 -0.455893
18.5454 -1.4341 -3.19913
18.9642 -0.179136 -0.202135
18.3674 0.362157 -0.152663
19.0089 -1.08045 0.984031
18.5082 0.686213 1.21235
18.788 -1.17166 0.764026
19.363 0.233076 -0.920763
18.1818 -2.38128 0.967581
18.6699 -2.10211 0.298641
18.8819 -0.912176 0.837579
18.6868 -0.509412 0.204219
18.7876 -0.851229 0.913471
18.6782 0.237302 -1.10838
18.0396 -1.34691 1.14145
18.9618 0.547177 0.173601
18.5171 1.82483 0.372967
18.3681 0.930517 1.15742
17.3339 -1.78547 -1.62343
18.653 0.332266 -1.10955
19.0658 -1.4238 0.792763
18.665 -1.20383 0.467162
18.4978 -0.913664 -0.0522059
19.4423 -0.344448 -0.874056
19.1958 -0.1716 0.477855
17.9279 -1.70071 -0.866044
18.9569 -1.21961 -0.152026
18.9081 0.539616 -2.02898
19.7441 -0.132742 -0.585045
18.9491 0.868793 1.01048
18.9391 -0.754208 1.5248
18.6 -0.528768 -1.8634
18.953 -0.654325 -1.14496
18.7965 -0.722617 -0.158806
18.0037 1.76475 0.71388
18.9284 0.0830759 0.703426
18.7742 0.250216 0.188995
18.3312 0.783551 -0.695415
19.0469 1.32132 1.38945
18.853 0.669431 0.933378
18.9506 -0.186217 -0.972613
19.1583 0.614036 0.361176
19.3222 0.110745 0.0831061
19.0737 -2.29521 -0.457741
19.1438 1.08753 0.117618
19.2156 0.663424 0.648977
18.5717 0.283468 -0.82023
18.9974 1.09784 -0.842586
19.357 -0.460116 0.227359
18.9614 -2.27071 -0.305165
19.1581 0.197407 0.0163952
18.5113 -1.16309 -0.915474
19.1048 0.561096 -1.79753
19.2472 1.08583 -0.16874
18.2288 0.795317 0.624928
19.2473 0.205624 -2.09725
18.3932 -0.458159 -0.727337
19.1532 1.81142 -2.72671
17.7699 1.0575 -1.67035
18.1033 0.506102 -1.48738
19.1141 -0.339043 -0.552981
19.1368 0.0342775 0.336162
18.8594 -1.49484 0.224466
17.8923 -1.20244 0.875932
19.0178 -1.01454 -1.10805
19.259 -0.481118 -0.215182
18.0854 -1.18289 -2.57562
17.9982 -0.292251 1.33887
18.8117 0.958557 -0.329332
18.1587 0.767829 0.072646
19.3576 -0.5545 0.402225
18.9756 0.777945 0.795017
18.8448 -0.0112187 -0.862826
18.5563 -0.418761 1.34653
18.6012 -0.199794 -0.484239
19.0377 0.362756 -0.373688
18.7606 -0.338216 1.89977
18.7036 1.6161 0.93577
18.8614 -0.7874 0.114629
18.2822 1.96799 0.81038
18.2785 -2.44806 0.19536
19.1262 -1.12316 0.329432
18.1299 1.59358 0.823792
19.4264 0.209103 -1.71732
19.0364 0.68513 -0.232589
18.2132 -0.00636968 0.649539
18.6507 -1.3944 0.838757
18.8736 -0.550443 -0.200499
19.0092 -0.247862 -0.918273
18.8665 -0.860302 -0.878833
18.9695 0.734996 0.108783
18.6333 0.509155 -0.706407
18.9203 -1.02697 1.50258
18.5048 0.586352 -0.888625
18.2455 -1.69352 -0.378063
19.135 -0.236005 1.10419
19.298 0.0758148 0.909895
19.1019 0.596158 -1.1605
18.3511 1.03785 0.741257
19.0537 1.43498 -0.376476
19.7335 -0.21092 0.181583
18.7701 -0.99111 -2.13082
18.6439 -0.10923 0.316231
17.5562 0.438381 -0.0573162
18.7884 1.43898 -0.670732
18.3136 0.729987 0.135691
18.7121 -0.278711 0.764779
18.8146 0.576028 -0.243066
18.1966 -0.832656 -0.206476
17.8211 0.874927 0.601242
19.0061 -0.215669 -0.481887
18.7745 0.80167 1.56792
18.6103 0.0114763 -0.717259
18.5283 -1.89563 1.27735
18.1488 0.362718 0.362359
18.2818 0.0176635 0.781899
18.8366 0.4713 0.420199
19.0893 -1.83659 -0.773113
18.6049 -2.0278 -0.309258
18.9314 -0.0239336 2.37272
18.8123 -1.40393 0.0374068
18.5964 1.76273 -0.797597
18.376 -0.26284 0.205168
18.5596 -0.765782 -1.19122
19.1551 1.47478 -0.149663
19.0943 0.872669 0.348185
18.4064 0.386693 -0.359584
18.4942 0.400644 -0.799669
18.6441 0.150601 -0.302849
18.6653 0.784686 1.18571
18.9597 1.03093 -0.685281
18.7778 0.926587 -1.82733
19.1409 1.43715 0.292468
18.3289 0.333779 -2.79831
18.2998 -0.456925 -1.91698
18.6056 -0.936603 -1.2662
18.8399 -1.03896 0.535796
19.3454 -0.37414 0.100033
18.2748 -2.77077 -0.903266
19.4809 -0.176269 1.43075
18.7331 -0.0826484 1.0537
17.9939 1.56025 0.195282
19.1245 -0.37108 -0.48641
19.1485 0.701201 0.285414
18.5996 -1.00635 2.87781
18.6535 0.229429 -0.265803
19.2317 -0.494722 -0.430154
18.6454 -1.09013 -0.719821
18.8632 1.64308 -0.660513
19.5833 -0.243056 0.81134
18.7531 -0.264916 2.09359
18.106 -0.899565 -0.682738
17.9406 1.50854 -2.31621
18.612 0.756517 0.968475
18.6721 -0.372185 -0.661566
19.1085 0.955154 -0.582925
19.0725 0.934162 -1.59387
19.4995 -1.46382 -0.785594
18.9023 -2.88215 0.283576
18.9683 -1.84928 -1.36451
18.4669 -0.907604 0.312817
18.3182 -0.0833404 -2.07474
17.8653 -1.09683 0.360647
18.7237 -0.0737299 1.42802
19.0672 -0.563214 0.530921
18.7987 -0.329591 -0.278499
18.7144 -1.97384 0.166099
18.7955 -0.0787748 -0.072182
18.6986 2.1526 0.241632
19.5274 0.708306 0.487373
18.1702 0.340199 0.204648
19.482 -0.437739 -1.4728
18.5008 -0.409435 0.939201
18.8131 0.518998 0.417653
19.2288 0.0373225 0.286487
18.3323 -0.908329 -0.734535
18.864 0.173068 -0.528867
19.3722 0.0915018 -0.524407
19.4825 -0.322501 0.493248
18.5652 -0.757663 0.514198
19.4913 0.15599 -0.0254192
18.5354 2.53387 2.66787
18.9579 -0.44906 -0.522066
18.6006 -1.35109 -1.99286
18.2774 2.42284 -1.22089
18.61 -1.74599 0.973237
18.4791 3.13097 -0.879341
18.8796 0.708122 -0.646315
18.9921 -2.13892 -0.00628595
18.7203 -0.267643 0.0761233
18.994 -0.262283 -0.363073
18.4952 -0.949704 2.25577
18.6856 -0.383727 -0.14184
18.4521 -0.442825 0.553925
18.4293 1.27611 0.652295
18.0459 -0.12843 -0.0453331
18.9648 -0.116592 -0.974592
18.0997 0.670302 0.270401
18.8848 -0.343025 1.48758
18.2314 -0.361148 -0.287152
19.0647 -2.20562 0.279769
18.2794 2.04309 1.55
19.2762 1.47398 0.885828
19.0665 -0.179415 -0.428429
18.4684 0.633586 0.626979
18.7472 -1.48792 0.412453
18.2361 0.314527 0.410035
19.198 -0.493157 1.11233
19.692 1.98155 0.321937
18.1004 0.739103 0.639137
18.4362 0.184058 0.593628
19.1909 0.0883885 -0.435812
19.1326 0.5931 -0.458333
18.4714 0.103335 -2.24191
18.6795 -0.487422 -0.21154
18.6178 -0.572317 0.110696
18.1595 -1.72997 -0.747921
18.7442 -1.3025 0.0662012
18.2751 0.41306 -0.370706
18.5651 -1.59978 -0.890627
18.5084 -0.810715 -1.16383
18.1241 0.46416 0.966516
19.209 -0.332375 1.76724
18.6773 0.0846392 -1.289
18.9044 0.285294 1.32207
18.1744 -1.20302 -0.1651
19.4189 2.24246 0.667994
18.3391 0.355485 0.12659
19.0846 1.10919 0.152536
17.7948 -0.643308 0.311249
18.8974 -1.53645 0.80807
18.6968 1.00884 0.492823
18.7536 0.276576 0.568828
18.8506 0.746305 -0.132615
18.3003 -1.85728 -0.749089
18.901 -0.124195 -0.154482
19.2474 1.28162 -0.243124
18.8176 0.445978 -0.716582
19.0976 -2.05993 -0.184853
18.504 -1.16986 -0.257224
19.3159 -0.61343 0.626345
18.823 -0.963266 -1.16246
18.7633 2.29648 0.685288
19.2205 -1.44966 0.807212
16.5696 -0.228272 -0.163856
18.5292 0.629082 -0.0365594
18.77 -0.848635 1.21373
19.2228 1.73026 1.51395
18.9034 -1.13118 -1.24212
18.7339 -0.0887392 -0.236729
18.9632 0.850765 1.11683
18.7186 1.0652 -0.0260402
19.7482 -0.261262 0.128014
18.536 -0.116921 0.495765
18.9358 0.913908 0.0431908
18.6753 -1.23893 0.99838
19.4144 0.140289 0.44099
18.8005 -1.54835 -0.0602258
18.4283 0.958335 -0.615693
18.7299 0.19693 0.227448
18.4705 -0.487781 0.765449
19.4456 -0.729871 -0.202722
19.0185 -0.221392 -0.102487
18.8952 0.744211 -0.806903
19.1203 0.60193 -0.401995
19.3012 0.231691 -0.712343
19.1894 -0.379458 0.664452
18.0758 -0.0950589 -1.16181
18.7645 0.0675179 -0.324007
18.9289 -0.104965 -0.569626
18.8283 -0.306997 0.436674
18.3077 -1.51379 -0.273453
18.2084 -0.737582 -0.437592
18.6289 2.41865 -0.651481
18.212 0.385387 -0.52799
18.848 0.00718661 1.4572
18.9592 2.22229 1.22414
18.4124 0.46264 -1.1028
18.9989 -1.51957 -0.997475
18.2738 0.929954 1.69921
18.9526 -0.844906 -0.394934
19.0237 0.380987 1.26994
18.8084 0.0807016 0.461981
18.9609 1.72283 0.438512
19.0182 2.4318 -1.16431
19.1167 -0.0102528 0.435259
18.4935 -0.904786 -0.0525231
18.9151 1.33357 -0.637838
18.657 0.740532 1.71683
18.8104 -0.375245 -1.22329
18.7614 1.62062 -0.768344
19.1551 1.37645 -0.467922
18.5471 0.337893 -1.78718
18.9612 0.169768 0.118442
19.4985 1.4654 -0.457653
18.4216 0.0623275 -1.09134
18.0142 0.220946 -1.12326
18.8956 -1.19444 -0.105816
18.654 -0.551161 0.426852
19.024 -1.45836 0.366667
18.4561 0.530214 -0.966297
18.9063 1.00458 -1.66048
18.7361 0.0329189 -0.00250974
18.9098 0.153709 1.11668
19.1502 -0.527612 0.0813096
18.9187 -0.174142 -0.0378634
18.3573 0.556443 1.47322
19.4728 -0.0353505 0.642197
18.8704 0.65631 -1.43707
18.2231 -0.138043 1.64757
18.6868 1.84092 0.839184
18.8754 -1.51672 -0.407519
19.0518 -0.447046 -0.252352
18.9449 -0.283163 2.20429
18.9126 1.19341 -0.545201
19.1058 -1.3687 -1.52976
18.8239 0.233429 0.45968
19.0504 0.071667 0.999114
17.6768 0.606373 -1.82107
18.318 1.9217 -1.30578
18.6021 -0.573822 1.46109
18.8919 -0.782068 0.946892
18.6908 -2.22375 -0.621388
19.1995 0.126093 -0.239207
18.7273 0.52173 0.99524
18.6368 0.798433 -0.35132
18.6895 -1.45536 0.425542
18.6771 -0.080783 -0.000870516
18.8582 0.185599 -0.152286
18.9103 0.595762 -0.127197
18.5701 0.899788 1.44008
18.2503 -2.7604 -0.658832
18.6159 -2.33139 0.33373
19.0789 0.607755 -0.781498
18.995 -0.522156 0.493041
18.8957 -1.97128 -0.0454414
18.501 1.28538 -2.23786
19.1171 0.401629 -1.52126
18.1992 0.0202944 1.51703
17.1208 0.513068 -2.18711
19.1398 -0.76881 1.2937
19.1606 1.53828 0.218621
18.3473 -0.828912 0.888644
18.3397 -1.4156 -0.867894
19.0454 1.57406 -1.27457
18.7657 1.44709 -0.318846
18.1514 1.30903 0.982927
18.7905 -0.766719 1.76056
18.2287 -1.07452 0.23245
18.9896 0.51508 -1.28135
18.7384 -0.503631 3.33947
19.1639 1.9207 0.245995
18.728 -2.21577 -0.438003
18.749 0.968474 -0.648641
18.769 0.272519 0.720827
17.8685 -0.483797 1.28625
18.9478 1.49611 0.701777
18.3275 -1.90629 0.0517712
18.4852 0.958588 1.1954
17.7217 -1.30931 1.05532
19.0249 -0.578178 1.16027
19.4555 0.313518 -0.917168
19.0102 -0.402934 0.434821
18.933 -0.160768 -0.809625
18.2458 -0.036666 0.566322
19.6005 -0.0157062 -1.89529
18.4801 0.346775 -0.881045
18.7323 -0.919142 0.481252
19.2807 0.0242573 -0.431204
18.8131 -0.112458 -1.52421
19.0887 -1.25284 -0.26949
18.4962 0.758013 0.0485733
18.7497 0.531113 0.473526
19.1547 0.52631 -0.885834
19.0709 0.564458 0.427255
19.0761 0.436941 -0.391605
18.4436 0.714876 -0.20044
18.4585 -1.68209 -1.30878
19.1934 1.22159 0.216099
18.9207 1.59737 -0.254013
18.944 1.55851 0.366312
17.9765 -2.14331 0.0342379
18.9035 -0.255568 0.843676
19.1435 -0.659717 2.10889
18.7494 -1.31944 -0.789917
18.4806 0.90063 -0.178282
18.1677 -0.602968 -0.350472
18.8447 0.662507 -0.186122
19.4197 -0.553816 -0.165368
18.8695 0.0268395 0.131127
18.8099 0.308444 -0.365055
18.7767 0.913473 -0.808701
17.8867 -0.573311 -0.729186
17.949 -0.763405 0.893005
19.5304 0.882403 1.11287
19.0453 -0.831943 0.632885
19.2613 0.924915 0.754024
18.4102 -0.102972 0.468841
18.8837 -0.508298 2.07118
19.1468 -1.08061 1.98626
19.723 0.451143 -0.154023
18.4393 -0.998857 1.61251
19.1604 -0.889746 0.543464
18.2011 1.68218 1.05156
18.4736 -0.0260698 0.224429
18.7406 1.04494 0.375321
18.9329 1.99986 -2.26951
18.9788 0.0541324 0.88868
19.0183 1.16698 0.495898
18.8875 -0.892544 0.208994
18.7321 0.566032 0.928131
18.8888 2.3043 0.263022
17.9229 1.09095 0.047899
17.885 1.47262 -0.0518501
18.7781 1.3422 0.654145
19.2383 -0.370666 0.795405
19.0716 0.218341 -1.68978
18.9779 0.416361 0.629274
18.5032 1.13524 -1.13421
17.237 -0.124511 0.513273
19.6338 0.337713 -0.49244
19.2483 -0.289552 -1.21551
18.6065 0.327178 -2.27524
18.8945 -0.135179 0.142049
18.6011 -0.986682 -0.100385
18.8157 -0.467062 -1.96723
19.5338 0.0748855 -1.52407
18.3541 -1.59488 0.214916
19.0568 0.11529 -0.676403
19.0973 -0.400088 -0.54364
18.7569 -0.690914 0.167111
18.4812 -0.88484 -0.823027
18.9426 1.65974 1.59795
19.1354 -0.472934 1.16509
18.9475 0.457355 0.817323
18.8459 -0.829806 0.909972
18.4495 0.568874 0.227054
18.9114 -1.73158 -0.582617
19.2254 -0.252993 -0.42322
18.3397 -1.31379 -1.34631
18.9556 0.673928 -0.129465
18.8708 -1.70525 -0.185497
18.2422 -1.40234 -1.15392
18.668 0.738651 0.495559
18.2542 -0.295229 1.11754
18.7816 0.133547 0.621452
18.0877 -0.540662 1.05093
18.2247 0.159433 0.0287608
19.1317 -0.859971 0.0429216
18.6332 -0.35233 -2.25137
18.7594 -0.794172 0.151201
19.5763 -1.07594 0.0200609
18.4571 -0.000290535 0.510956
18.8573 0.761134 -0.775808
18.4936 -0.807325 0.0344312
18.4448 0.258721 -1.21768
18.8711 0.309985 -0.452433
18.7777 0.551693 0.423696
19.1641 0.589303 -2.26358
18.3486 0.419094 0.864478
19.2846 0.272836 -0.0244142
18.7983 -0.206918 0.784849
18.7203 -1.4367 1.69956
17.8523 0.271051 0.842049
18.8928 -2.06116 -0.750504
18.5319 0.0836335 -0.565917
18.9855 -0.272074 0.0174881
18.51 0.842218 1.54639
18.7892 0.629726 -1.944
19.0733 0.17202 1.3829
18.5919 0.120784 -0.0973961
18.4119 0.338364 -1.52605
19.0606 0.60498 -0.42225


==> latex_data/vae/svhn/pos_altpd_neg-pos.txt <==
-9.87276 0.0131321 0.386333
-8.73992 0.956841 -0.351199
-9.35384 0.091468 -0.340125
-9.78058 -0.087842 -1.22573
-9.13878 2.41022 -0.14279
-9.1939 0.0127115 1.76915
-9.07783 -0.192829 0.974111
-9.11111 0.310181 1.04855
-8.81878 -0.0112576 0.319611
-8.6552 0.967836 0.358096
-8.98868 -0.783177 0.690537
-9.28201 -1.45166 -0.721445
-9.49652 0.440968 -2.8202
-9.76953 -2.21123 1.74614
-8.98027 -0.780385 -0.135936
-9.41806 -1.32086 -0.340814
-9.00834 -0.65631 0.673832
-8.60934 2.35546 -0.670596
-9.28004 -0.671994 2.06309
-9.64318 -0.113775 1.24003
-10.588 -0.366927 0.0729003
-9.36261 1.91255 0.673165
-8.99514 2.25527 -1.7953
-9.24084 0.698946 0.0319569
-9.55837 -0.962284 -0.462324
-9.5052 0.152255 1.83564
-9.02534 0.39923 -0.615578
-9.16223 -0.43982 -0.81635
-10.3574 -1.41927 0.398356
-9.3274 -0.0933321 -0.451436
-9.50603 -0.691685 1.05482
-9.60402 -0.782042 1.38777
-9.14096 -0.803092 -3.22454
-8.99816 1.86669 -0.596355
-9.46917 -0.0955475 -1.78667
-9.5938 0.0177725 0.693433
-9.47946 1.85906 -0.75606
-9.7978 -1.76547 -1.45404
-9.40836 -0.342178 -0.258783
-10.1968 1.01608 -0.80545
-9.85049 -0.947155 1.75625
-9.59884 -0.493429 -2.27532
-9.21969 1.24388 0.787035
-8.99236 -1.14376 -2.35517
-9.29249 -1.56081 -0.853877
-9.88912 -0.127517 0.718841
-9.28303 2.62864 -1.65899
-9.2579 0.0909614 -0.208144
-9.36698 -1.1428 -1.11787
-9.32421 1.63117 0.514663
-9.33855 -0.723911 -0.238433
-8.44329 -0.211614 2.04025
-9.63076 -0.0308939 -1.18923
-9.2242 -2.39138 0.549384
-9.54491 -1.72415 0.997005
-9.26097 0.0318261 -0.491351
-9.23349 -0.109773 0.331939
-8.85426 -1.57697 1.36559
-9.45971 0.131984 0.0439269
-9.06404 0.492198 1.26831
-8.8856 0.220197 0.843793
-9.86184 -0.0781417 -0.151926
-9.74335 0.786909 -0.61199
-9.34949 0.738288 -1.09791
-9.32315 -0.583367 -0.519821
-9.89236 -0.892688 -0.375425
-8.75056 -0.783877 0.831184
-8.93037 -1.17599 1.09163
-9.71461 -0.99455 0.149226
-9.47097 0.121062 -0.221691
-9.13685 0.939021 -0.461587
-9.92881 0.557024 1.62712
-9.55395 0.330132 -0.0656722
-8.87888 1.40374 0.315482
-8.90057 -0.864751 1.00152
-9.82074 2.87921 -0.0384682
-9.78187 -1.73267 -0.733244
-9.77923 1.48101 2.27704
-9.11205 -0.879147 -0.744983
-9.14022 1.16137 -0.391866
-9.06286 -1.18654 0.213428
-9.4237 -0.0885454 1.44459
-8.80637 0.216662 0.023109
-9.31534 -1.12288 0.37182
-9.17271 -0.775923 -1.5872
-9.32213 0.710082 -1.35966
-9.27723 1.92696 0.375323
-9.43328 -0.701741 -0.23732
-9.47873 0.663945 -0.220438
-9.44137 0.240655 0.524246
-9.25569 -1.53004 -0.115187
-9.21389 -0.172758 -1.89127
-9.21379 1.00621 1.43116
-8.94017 0.766893 0.776691
-10.2851 -0.693688 -0.279673
-9.4051 -0.0407914 -1.12812
-9.28193 0.867752 0.495673
-9.59272 -0.0119942 -0.682942
-9.11476 0.329327 -0.550559
-9.80545 -1.00536 -0.223078
-9.46998 -1.06487 -0.935377
-8.97568 -2.23629 0.661286
-8.85862 1.51249 0.0354727
-9.73689 1.80498 1.04783
-8.90112 -0.126216 0.818681
-9.01019 0.729664 0.434154
-9.81784 1.9785 0.0658119
-9.7502 -1.72577 0.0609316
-9.40903 -0.105349 -1.34312
-9.14827 1.07045 -2.22901
-9.15266 0.284434 0.430947
-9.28882 -1.26192 -0.00613119
-9.61657 0.38244 0.547782
-9.31683 1.64423 0.541191
-9.8478 0.340429 0.841669
-9.59479 -0.37002 -0.498457
-9.41133 -0.316015 -1.1766
-8.71017 0.306364 2.2338
-9.79457 0.403299 -1.08491
-8.76884 1.34105 0.112355
-9.12505 1.2058 -0.807203
-8.93817 -0.195146 0.15666
-9.19 -0.762642 -0.487714
-9.42375 1.16829 -2.78483
-9.87207 -1.04555 0.289111
-9.42655 0.108768 0.480829
-8.7997 -1.4354 0.695387
-9.73902 0.814731 -0.551615
-9.50314 -0.612834 0.930432
-9.51293 -1.28974 1.71853
-9.66076 0.461368 0.711497
-9.33468 0.49892 0.949832
-9.33349 1.56557 0.940568
-9.43472 -0.356636 -0.042117
-9.44564 2.32073 0.369937
-8.65064 -0.873972 0.153144
-9.39748 -0.548039 1.39045
-9.20569 -1.01975 1.1686
-9.87977 -1.80858 -1.20904
-9.34654 0.562277 0.712593
-8.93951 1.69287 -0.0864301
-9.68548 0.873305 -1.18626
-9.18899 -0.972803 1.91853
-9.50421 -1.07166 0.188049
-9.61161 0.250421 -0.838876
-9.64521 -0.560178 0.481984
-9.51068 0.223304 1.12486
-9.4763 -0.565813 -0.465233
-8.89982 -0.724595 -1.14173
-9.66483 0.523494 0.0332468
-9.21317 0.653432 -0.474611
-9.51436 -0.459284 1.40532
-9.01031 0.839933 -1.60162
-9.3631 -3.18021 -1.52963
-9.18433 -1.51377 -0.0840297
-10.0931 -1.65986 0.0820601
-9.34431 -0.134033 0.213224
-8.9493 -0.145448 -0.0328757
-9.2675 0.661041 -0.680744
-9.71401 -1.7959 -0.424337
-9.50582 -0.371358 -0.903536
-9.22786 -0.588887 -1.37425
-9.75521 0.201761 -0.997335
-8.93173 -0.569468 -0.0617459
-9.86416 -0.280974 1.7127
-8.8396 0.581919 0.248189
-9.48262 -0.467701 -0.163616
-9.77669 0.85744 -0.851011
-9.14139 -0.875079 1.557
-9.57615 0.268819 0.690652
-8.91675 0.0770097 2.6928
-9.98496 0.455596 1.50942
-8.55081 0.779181 1.91759
-9.12774 -0.469384 0.440042
-8.92149 -0.513952 -0.483359
-9.41205 0.17253 0.136944
-8.79312 1.88074 0.204168
-9.36121 0.165712 -0.206512
-9.13791 0.965215 0.785397
-9.42659 -0.376499 1.00635
-9.4203 -0.308618 0.937335
-8.97356 -0.13434 1.55264
-8.99782 1.20799 -1.60597
-9.65278 1.00945 2.18835
-9.37159 0.828008 1.20907
-9.75921 0.512687 1.6015
-9.03783 0.778674 -0.0819394
-9.3048 -1.64031 0.0366239
-8.53419 0.204011 -0.70957
-9.86432 1.07582 -0.1659
-9.52931 0.281175 -0.00611001
-9.14192 0.16621 -0.0716164
-9.50231 -1.41407 0.788636
-9.23837 -2.27384 -0.317216
-9.36781 0.895254 -0.234425
-9.02652 -0.13225 0.353446
-9.04365 -1.14258 -0.438467
-9.08511 0.792349 0.560459
-9.31347 -0.392419 0.754967
-9.27689 1.29476 -0.21297
-9.6156 -0.595326 1.56952
-9.30133 0.831763 -0.551534
-9.54151 0.544818 0.205643
-9.76188 0.963835 2.41016
-9.23311 1.79305 1.22316
-9.06642 -1.00378 0.00441341
-8.82775 -1.26162 -0.503048
-9.58244 0.649311 0.68399
-9.38626 -1.4118 -0.176654
-9.26762 -0.556457 1.17691
-10.259 1.13603 -0.215085
-9.48641 1.36941 -0.236761
-9.71915 -0.766792 0.580131
-9.47625 -1.70404 0.0168766
-9.4742 -1.44724 1.02444
-9.55684 -0.174345 1.32795
-9.48729 1.19377 -0.174389
-9.44686 -1.11463 -0.340395
-9.29474 -1.01772 0.453538
-8.92354 -1.77289 0.914373
-9.33122 0.553433 -1.54699
-9.01322 -3.09322 -1.26075
-8.16836 -1.07762 0.648285
-9.03178 -0.29038 2.40868
-8.77702 -0.156482 1.65337
-9.98589 -0.31488 1.81286
-9.46111 -1.4197 1.074
-9.97617 -0.856707 -0.255972
-8.89581 -0.200775 3.3133
-9.35384 0.0871554 0.0327225
-9.55998 -0.792336 1.23923
-8.96281 -0.241696 1.30623
-9.84919 -0.386524 -3.23458
-9.38083 0.458136 0.231103
-9.2395 1.38975 -0.994882
-9.41163 0.0621753 0.580244
-8.55382 -0.611613 -0.271798
-9.53922 0.491107 1.91214
-9.41463 1.60712 0.623992
-9.40465 -0.704358 2.48931
-9.88926 1.1555 -0.520284
-9.66406 1.81415 0.215912
-8.55722 -1.32196 -0.879766
-8.7121 -0.410524 1.16665
-9.4216 -1.76723 0.529914
-8.88194 -0.417754 -1.63161
-9.85124 -0.547619 -0.685775
-8.74773 0.456819 1.69608
-9.53852 1.00203 1.07036
-9.87789 0.22962 0.313837
-9.34379 -0.962133 0.774034
-9.44151 -0.236545 -0.0203297
-9.56811 -0.285987 0.0438982
-8.91984 -1.72174 -2.26247
-8.86455 0.606795 1.77339
-8.87749 -0.268655 -0.103487
-9.46667 -1.09874 0.668154
-9.22867 -0.842594 -1.07824
-9.3059 1.7605 1.09119
-9.31148 -0.397464 0.184385
-9.72668 -0.898651 -0.304655
-8.78707 0.0203625 -0.898185
-9.14678 -0.0370791 -0.467075
-9.43628 -0.816105 -0.358333
-9.22371 -0.464636 -1.90046
-9.33285 0.399347 -1.29438
-9.18411 -1.42765 -1.0125
-10.0434 0.918929 -0.793393
-9.50785 1.01021 -0.466481
-9.09829 0.825108 -2.01212
-9.798 -0.0219552 -1.28657
-9.71974 -0.956517 -0.896308
-9.68714 0.447277 0.412118
-9.44039 -0.938686 -1.49456
-9.80327 0.0329856 -0.633356
-9.51276 0.998023 0.230957
-8.93587 1.25119 -1.51407
-9.31276 1.6235 -0.786617
-9.67033 -0.449887 -0.960026
-9.4874 -0.172247 -0.632849
-9.76377 0.362686 0.389995
-9.58426 0.518951 -1.2732
-8.83846 1.44927 1.11211
-9.15993 -1.61056 1.75864
-9.46145 -1.81175 -1.34897
-9.33093 1.29687 0.740522
-8.74211 0.512538 0.974182
-9.16987 1.47239 -0.136531
-9.22217 0.960732 -0.325904
-8.61298 0.658654 0.758475
-9.33062 0.0236982 0.280667
-9.4581 0.186585 -0.131246
-8.94586 -1.89448 -0.597876
-9.122 -0.611788 0.983686
-9.06005 -0.156269 -1.39964
-9.61154 1.6216 0.267745
-9.28057 0.0112116 0.240816
-9.4326 -2.21528 -0.234152
-9.17425 0.584468 -0.0415966
-9.25515 -1.70111 -3.23847
-9.1313 -1.07009 -0.599982
-9.18895 -1.5047 -0.663242
-9.78577 -1.21419 -1.57955
-9.15777 -0.495417 0.729295
-9.04032 -1.16398 1.20797
-9.29834 0.536946 -0.345745
-9.68997 -2.3954 0.369983
-9.43401 0.359498 -1.02308
-9.1011 2.61094 -0.195527
-9.25723 1.04095 1.20604
-8.7668 -1.69289 -0.377045
-9.1047 0.500671 -0.489387
-8.82803 0.778452 0.332449
-10.3907 0.313755 -2.97845
-9.109 -1.5354 -2.41115
-9.22594 0.0989318 -0.321154
-9.11592 0.730309 -0.457071
-8.99815 0.924379 0.139148
-9.22696 -0.533985 -2.45976
-9.34949 -0.444667 0.306665
-9.99986 -0.521619 0.893562
-10.3949 -0.781297 1.86681
-9.10686 -1.11053 0.0307047
-8.93129 -0.897581 0.22616
-9.93692 0.833882 -0.537586
-9.79671 -0.177655 -0.392089
-9.30219 1.30367 -2.49674
-9.43581 -1.80831 1.41105
-8.70389 -0.577824 0.0419455
-9.68299 1.07338 0.562245
-10.2316 -1.81592 0.278243
-9.45401 0.704357 0.174054
-9.91112 0.516433 1.51651
-9.21787 -0.0392329 0.50657
-9.02799 0.0806769 1.26233
-9.72604 -1.17076 -0.106406
-9.86089 0.814445 -1.12494
-9.8983 -1.4146 -0.138037
-8.93284 0.757861 2.12146
-9.2343 -2.28936 1.71396
-8.44838 0.0394182 0.980473
-9.50118 0.918601 1.36331
-9.4134 0.901568 -1.13296
-9.85047 0.235443 1.12032
-9.17362 -1.31951 0.453143
-9.51323 -1.77946 -0.836939
-8.86426 -0.0191506 -0.557437
-9.25788 0.217348 0.095374
-9.27122 0.419722 -1.4518
-8.86501 -1.24982 1.68677
-9.39822 1.90671 -0.516521
-8.78723 -1.15246 -0.921802
-9.57092 1.06608 0.447411
-9.4151 1.46045 0.961806
-9.24545 -0.394949 0.696602
-9.32889 0.874852 0.148975
-9.53808 1.02397 -0.00723147
-9.05283 1.4136 0.735466
-8.60478 -0.945373 0.427069
-8.96864 -0.940138 -1.63403
-8.88501 -0.771965 1.41031
-9.23361 0.443486 0.675657
-9.15578 -0.456614 -1.10382
-9.8349 1.30553 1.27528
-8.92053 0.148001 -0.667883
-9.14629 -1.25216 -1.51872
-8.87383 -0.750791 -0.268164
-9.18392 -1.25122 0.922803
-9.48334 -0.0256378 0.805
-9.71573 -2.08621 -0.649508
-9.03059 -1.05561 -0.642482
-9.45571 0.00613029 0.649711
-9.46871 0.673388 1.35876
-9.22318 0.464458 -0.0476551
-9.46101 0.86016 -3.08923
-10.0065 -0.92826 -0.912013
-9.52716 0.242096 2.03546
-9.5069 -1.51794 -0.215548
-9.38835 -0.859763 1.48032
-9.28961 0.383651 1.27681
-9.41437 0.352642 0.790099
-9.47771 -0.846579 -0.607031
-9.43447 0.793761 0.481734
-9.62487 -0.55603 -2.07298
-9.60926 0.104532 1.45223
-9.58446 0.366863 0.832742
-9.73519 0.896931 0.212906
-9.58613 -0.557921 0.941225
-9.44041 1.01142 0.949648
-9.31282 -1.75826 0.252246
-9.25683 0.0337672 -0.743872
-9.44123 -1.07505 0.0440123
-9.05167 -0.432478 0.488926
-9.43184 1.42604 0.0133827
-8.91268 0.384357 1.30101
-8.93101 0.807905 0.42462
-9.63467 -0.566378 -1.02403
-9.92237 -1.13941 1.43252
-8.86144 -1.2302 -0.276632
-8.86637 1.71737 -0.410658
-8.74565 0.774644 -0.118857
-9.53027 -0.41892 -1.13154
-9.76247 -0.280023 -1.25185
-8.82774 -0.416773 1.02321
-9.98384 -0.258373 -1.07563
-9.31892 -0.677255 0.784408
-9.24803 0.9586 0.686877
-8.64911 0.261317 1.47546
-9.39952 -1.36794 0.662548
-9.14035 -0.0489015 -1.07556
-8.93127 -0.120803 -1.63519
-9.64412 -0.851593 -0.566729
-10.1066 0.468563 -0.930249
-9.12454 0.342963 1.54567
-9.55321 0.196966 -0.753768
-10.1979 -1.52255 1.23099
-9.27717 -0.0836959 0.713969
-8.80883 2.23053 -0.458085
-9.27675 0.518975 -1.31666
-9.49924 -0.029092 1.77685
-9.25348 -0.039966 -2.16767
-9.65416 1.33248 1.10992
-9.46923 0.95778 1.61389
-9.79148 0.185604 -0.616093
-10.0638 -0.753332 1.23924
-9.56228 1.75306 -0.528058
-9.22148 -0.0205864 -0.401292
-9.2191 0.989679 0.386
-9.91059 1.18927 0.412852
-9.33336 -1.3546 0.522231
-9.03743 0.96265 -1.2578
-9.16272 0.832467 -1.1003
-9.21399 -0.0897805 -1.4677
-8.94164 0.00263768 2.51242
-9.11689 -0.443065 1.21122
-8.77251 0.217046 -1.03763
-9.66375 1.56632 0.872685
-9.36251 2.7242 -1.43359
-10.2382 0.416885 -1.20115
-8.99171 0.421704 0.164806
-9.71763 -2.09887 -2.04217
-9.51214 -0.309466 1.16033
-9.16718 -0.412818 0.481813
-9.13656 -0.523263 0.313404
-9.28148 -1.02532 -0.650701
-9.09757 -0.465886 -2.13966
-9.16075 0.279482 1.08794
-9.04528 -0.509568 1.24311
-9.43981 0.0496766 -0.669614
-9.09599 -0.327533 -0.938097
-9.12416 -1.93252 1.06944
-9.52247 0.0189854 -0.942724
-9.20243 0.538081 0.290164
-9.11062 -0.184774 -1.12977
-9.33313 0.825732 -0.75304
-9.89728 -0.731082 0.727198
-9.59739 0.702996 1.84918
-9.55009 1.32631 1.02113
-9.44857 -0.269421 -0.91407
-9.9288 1.15602 0.229474
-9.00921 1.15552 1.81233
-9.0161 0.440749 0.181389
-9.29911 0.893572 -0.940463
-9.66414 0.859768 0.424313
-10.0675 1.58318 0.996418
-9.19955 -0.863277 -0.655967
-9.05479 -0.167717 -0.09017
-10.1559 1.9293 -0.770425
-8.89364 0.85587 -1.79106
-8.72416 -0.0742748 -0.442733
-9.1086 -1.99548 -0.606826
-8.97581 -0.859896 0.329282
-9.22003 -0.626792 1.98754
-8.93565 1.11948 0.276925
-9.37463 -1.69015 0.172954
-9.61974 0.0899088 0.736117
-9.12218 0.186416 0.692211
-9.11957 -1.08649 -1.97867
-9.4114 -1.35057 1.96024
-8.50515 2.80417 -0.694266
-9.52034 -0.556327 -0.142191
-8.91631 1.05901 0.549581
-7.08457 -0.354523 1.18028
-9.44771 0.188328 -0.581032
-9.75281 0.177824 0.924523
-9.23017 -0.789189 -1.19408
-9.38026 -1.56097 -0.667042
-9.25338 -0.923761 0.0512645
-9.44423 1.34618 1.07352
-9.85158 -1.00825 -0.435336
-9.78041 -0.837172 -1.12305
-8.80775 1.01051 0.0187114
-9.6676 -0.567622 0.433187
-9.84655 1.00222 0.0291522
-8.63476 -0.7053 0.460215
-8.87236 0.826485 0.755597
-9.52424 0.129074 -0.565096
-9.20856 0.739433 0.906902
-9.5158 0.438985 -0.842167
-9.13089 -2.52185 0.0226027
-9.39979 0.40953 -3.13092
-9.4385 0.943191 -0.00410609
-9.53389 -0.801183 1.3981
-9.10178 -0.511529 -1.47949
-9.05305 1.7148 1.13855
-9.18762 1.88377 -0.211984
-9.08255 -0.171961 -2.08238
-9.55203 -0.948501 1.36913
-10.1174 0.227008 -0.370199
-10.1059 0.281494 -1.88236
-8.97249 -1.13305 1.00746
-9.19412 -1.13454 -1.66578
-9.24777 0.217122 0.533639
-9.67647 0.314062 2.35421
-9.61948 0.388645 0.996662
-9.41861 1.40767 -0.329295
-9.27152 -0.891969 0.686387
-9.59626 -0.253915 0.961956
-9.3083 -0.184434 0.239246
-9.1744 0.0562905 0.794536
-9.56749 -0.785858 -0.0654755
-9.11555 -0.880439 -0.658601
-9.08724 -1.77024 0.185147
-9.32257 -1.05937 -0.800421
-9.76946 0.444669 -0.243719
-8.43997 -0.428942 -0.105977
-10.0468 -0.203739 0.606137
-9.44944 -2.00939 -0.489142
-9.45361 -2.02584 -3.65366
-8.81248 -0.148114 -0.0576942
-9.31598 0.0723521 -0.09382
-9.42459 -1.38399 1.50027
-9.20004 0.644295 1.53446
-8.47896 -1.73988 0.980838
-9.55269 0.0358901 -0.878129
-9.74958 -2.46888 1.13399
-9.79501 -2.14255 0.44307
-9.25012 -1.09717 1.1273
-8.86175 -0.188581 0.306928
-9.68567 -0.816507 0.953612
-9.4168 0.293707 -1.02274
-9.17548 -1.00913 1.28792
-9.79889 0.289513 0.0876132
-9.65863 1.62028 0.444476
-9.1728 0.6757 1.04313
-9.2513 -1.78586 -1.83975
-9.25549 0.52789 -1.16436
-9.78597 -1.40913 0.988885
-8.74939 -1.16939 0.47527
-10.0164 -1.14552 -0.224506
-9.58662 -0.404693 -1.46231
-8.94116 -0.377331 0.563217
-9.94679 -1.79328 -0.971498
-9.61907 -1.04649 0.0327689
-9.39704 0.740322 -2.15743
-9.08088 -0.312992 -0.328292
-8.19014 1.17624 0.997306
-9.26578 -0.822958 1.54706
-9.91329 -0.803774 -1.90284
-9.21475 -0.610291 -1.26987
-8.87482 -1.04419 -0.204088
-8.76349 1.93226 0.682046
-9.21451 -0.379049 0.574619
-8.96192 0.196221 -0.0458399
-9.10095 1.00436 -0.547499
-8.96815 1.08105 1.54161
-8.9089 0.840086 0.902103
-9.24594 -0.292239 -1.10173
-8.98107 0.696155 0.349742
-9.4584 -0.131162 0.175437
-9.47834 -2.72136 -0.443028
-9.20248 0.988728 0.220264
-9.23353 0.550936 1.01687
-9.35167 0.187352 -0.860747
-9.00779 1.0686 -0.795282
-9.15092 -0.695519 0.189516
-9.01346 -2.18641 -0.362842
-9.11485 -0.0209537 -0.0732955
-9.32391 -1.02393 -1.22437
-9.83991 0.698226 -2.20358
-9.65043 1.14787 -0.388573
-9.94491 0.938063 0.61792
-9.34108 0.17135 -2.32383
-9.30622 -0.834108 -0.472567
-9.72575 2.12127 -3.01505
-9.29517 1.24042 -1.61709
-9.97668 0.558296 -1.54497
-8.82582 -0.43044 -0.380163
-9.79045 -0.384883 0.355073
-9.05902 -1.76691 0.309669
-9.82564 -1.18324 0.843377
-9.78366 -1.11919 -1.39588
-9.36067 -0.243585 -0.196546
-9.2534 -1.33097 -2.68441
-9.61116 -0.036716 1.49822
-9.38795 0.970654 -0.104785
-10.5188 0.830871 0.108739
-9.13984 -0.985692 0.598137
-8.87119 0.462684 0.810721
-9.1772 -0.0239865 -1.06671
-9.08572 -0.249883 1.33327
-9.83491 -0.301857 -0.525793
-8.98188 0.233334 -0.459236
-9.47324 -0.566191 2.12001
-9.69152 1.75659 0.689518
-10.0472 -0.9104 0.300172
-9.58851 2.04833 0.903416
-9.0173 -2.23628 0.42297
-8.8653 -1.6681 -0.0409275
-9.77017 1.71802 0.794115
-9.36334 -0.209868 -1.56232
-9.08078 0.418508 -0.247962
-9.51738 -0.165781 0.89171
-9.43811 -1.61769 1.21216
-9.55813 -0.244978 -0.321421
-9.49357 -0.277995 -1.114
-9.24324 -0.732966 -0.845833
-8.64963 0.604987 0.240763
-9.08181 0.490119 -0.816184
-9.61896 -1.33883 1.62924
-9.1638 0.318001 -0.743062
-9.72333 -1.75033 -0.719182
-9.27048 -0.460475 1.15503
-9.13181 0.388304 0.975863
-9.30771 0.695732 -1.14175
-9.41451 0.970266 0.939179
-8.87979 1.63513 -0.30536
-9.44762 -0.610039 0.368024
-9.44226 -0.68913 -2.23779
-9.6707 -0.244547 0.668634
-10.4885 0.530407 -0.258029
-9.06393 1.25315 -0.62659
-8.22686 0.553507 0.0410718
-9.65511 -0.729691 0.859147
-9.9312 0.299464 -0.409138
-9.04965 -0.925552 -0.108852
-10.4071 0.953566 0.602019
-9.18113 -0.248865 -0.642721
-9.05836 0.836482 1.45788
-9.44633 -0.253147 -0.903786
-9.5345 -2.08646 1.34399
-9.61416 0.262688 0.387086
-9.828 -0.366593 0.746466
-9.48405 0.795228 0.440338
-9.54428 -2.56561 -0.927272
-9.5514 -2.3436 -0.298702
-9.24726 -0.015939 2.34423
-9.75389 -1.38709 0.0801384
-9.11945 1.78414 -0.79468
-9.23062 -0.0063235 0.214194
-9.68189 -0.713942 -1.21951
-9.62649 1.3181 0.149054
-9.0118 0.868003 0.74487
-9.77514 0.41668 -0.645789
-9.33659 0.231999 -0.824062
-8.99677 0.292019 -0.207605
-9.19005 1.25727 1.27092
-8.86648 1.38815 -0.687679
-10.7119 1.08442 -2.07965
-8.97853 1.20405 0.380284
-8.90743 0.640943 -2.882
-9.283 -0.315214 -2.10181
-9.28404 -0.860045 -1.22227
-9.18803 -1.30384 0.567683
-9.27074 -0.678285 -0.0849468
-9.18744 -3.17863 -1.02006
-9.61158 0.108719 1.72792
-9.71824 -0.223664 0.946404
-8.87963 1.96303 0.211103
-9.4467 -0.542529 -0.512547
-9.11088 0.76169 0.401743
-8.41479 -1.33134 3.18014
-9.42392 0.0429899 -0.491097
-9.52252 -0.880549 -0.266171
-9.39612 -1.45786 -0.928014
-8.82105 1.7418 -0.627992
-8.95317 -0.275659 1.09622
-9.33788 -0.0212548 2.1578
-10.1373 -0.923179 -0.737244
-9.10859 1.49594 -2.3721
-9.54598 0.974148 1.38722
-9.6227 -0.23118 -0.557916
-9.09057 1.43475 -0.405848
-9.35704 0.700688 -1.77737
-9.57786 -2.30401 -0.969011
-9.8124 -3.39218 0.403072
-8.79155 -1.59001 -1.37187
-9.64394 -1.24528 0.265301
-9.33303 0.143704 -2.27108
-9.25004 -1.11547 0.335309
-9.45313 -0.477387 1.67122
-9.24962 -0.20983 1.09462
-9.55606 -0.0758869 -0.104202
-10.5337 -1.79366 0.350776
-9.42889 -0.126464 -0.232861
-9.34753 2.57857 0.242837
-8.86228 0.509362 0.381636
-9.44093 0.484267 0.297855
-9.41092 -0.358628 -1.76602
-9.55956 -0.390679 1.3215
-9.3562 0.375415 0.180355
-9.1289 -0.336685 -0.309814
-9.18853 -0.874724 -0.60889
-9.49002 -0.013768 -0.387634
-8.73893 -0.0142286 -0.351306
-9.20306 -0.682636 0.639679
-8.05554 -0.700837 0.573125
-8.89267 0.069256 -0.261308
-9.65023 2.77755 3.0799
-8.92682 -0.250722 -0.66141
-9.1483 -1.51812 -2.0903
-9.7005 2.23465 -1.05004
-8.68659 -1.63235 1.21554
-9.48903 3.00317 -0.753176
-9.34843 0.728242 -0.7198
-9.68291 -2.15936 0.0343961
-9.19953 -0.0303637 0.0426389
-9.34261 -0.512542 -0.355971
-9.6011 -1.11454 2.38227
-9.56578 -0.155981 0.111188
-9.30518 -0.500056 0.317224
-9.60488 1.60553 1.11376
-10.0661 0.121061 0.0879132
-9.25572 -0.23629 -0.969871
-9.33513 0.84764 0.0478032
-9.84016 -0.232267 1.8744
-9.06635 -0.112444 -0.263571
-9.83999 -2.54526 0.399926
-9.76214 2.08102 1.47083
-9.26403 1.64576 1.15146
-9.00389 -0.527973 -0.39109
-9.89296 0.640528 0.457895
-9.26189 -1.90609 0.541287
-10.8231 -0.0498428 0.856618
-8.37941 -0.940135 1.3414
-8.04915 1.83189 0.520283
-9.00382 0.572101 0.620638
-9.77324 0.36882 0.547462
-9.29827 -0.0616444 -0.47626
-9.08417 0.972266 -0.509984
-9.01073 -0.176067 -2.22385
-9.27 -0.505451 -0.229285
-9.49215 -0.961274 0.276562
-8.91173 -1.6935 -0.946135
-9.05709 -1.91069 -0.0296648
-9.4683 0.256407 -0.233884
-9.80937 -2.23138 -1.02319
-10.4892 -1.29669 -1.05511
-9.61616 0.150719 0.878435
-8.86532 -0.905791 2.09636
-9.41678 0.00495322 -1.21685
-9.91982 -0.11051 1.61542
-9.81168 -1.35051 -0.29593
-9.39801 2.1486 0.94121
-8.89261 0.614816 0.120349
-9.11893 0.680887 -0.10609
-9.25489 -0.86563 0.130629
-9.92734 -1.40414 0.755167
-9.28164 1.22848 0.402507
-9.67093 0.0479087 0.844391
-9.60247 0.398554 -0.218495
-9.92971 -1.92858 -0.705831
-9.12414 -0.199882 -0.185779
-8.95836 0.933813 0.0480166
-9.66152 0.722398 -0.821151
-9.34115 -2.1276 -0.0997691
-9.76612 -1.22993 -0.220357
-9.1082 -0.753543 0.87934
-9.27458 -0.6667 -0.969359
-8.82736 2.41016 0.710227
-9.32745 -1.95907 0.792108
-9.63665 -0.426313 -0.0873078
-9.41855 0.326194 -0.00237866
-3.44977 -1.21129 1.41938
-8.54727 1.59072 1.49816
-9.41206 -1.27103 -1.17653
-9.1703 -0.123058 -0.292565
-9.36399 0.536838 1.4004
-9.25756 0.876467 0.0792282
-9.39073 0.112847 -0.0893905
-9.05388 -0.0214967 0.394616
-8.81094 0.729067 -0.293101
-9.63946 -1.32953 0.936657
-9.26551 -0.00919656 0.588862
-9.01706 -1.5173 -0.0766811
-9.90648 0.965279 -0.900058
-9.67213 -0.0579562 0.428044
-9.72397 -0.872347 0.863852
-10.4917 -0.382486 -0.0668088
-9.33918 -0.199075 -0.261226
-9.26376 0.723866 -0.478924
-9.55549 0.669892 -0.618379
-9.36065 -0.13643 -0.964897
-9.26192 -0.112549 1.24282
-9.47031 0.196079 -0.993043
-9.67554 -0.0947235 -0.495408
-9.34248 -0.142946 -0.404479
-9.9353 -0.223329 0.500867
-9.761 -1.30759 0.0684874
-8.95957 -0.709653 -0.533372
-9.14843 2.53507 -0.699073
-8.96922 0.593041 -0.844143
-9.1894 0.752403 2.06839
-9.2909 2.10038 1.41983
-8.98886 0.512373 -1.26737
-8.61556 -2.09518 -1.17584
-9.46675 0.949366 1.99469
-9.44774 -1.11834 -0.339774
-9.75158 -0.0280139 1.66292
-9.9658 -0.179069 0.601067
-9.09342 1.96542 0.704682
-8.93807 2.857 -1.1159
-9.13891 -0.0688332 0.614671
-8.47497 -1.27203 -0.155231
-9.34273 1.38133 -0.583015
-8.88934 0.996588 1.91706
-9.66834 -0.47153 -1.34733
-9.82198 1.87499 -0.720422
-9.57666 1.34269 -0.636568
-9.34696 0.155591 -1.74371
-9.51242 0.271157 0.412186
-9.49714 1.37405 -0.876329
-8.99143 -0.385997 -1.09209
-9.39403 0.320267 -1.02571
-9.71785 -1.41719 -0.167903
-9.43083 -0.817601 0.363116
-9.34721 -1.63823 0.297866
-9.8725 0.495191 -0.905742
-8.99066 1.18725 -1.79716
-10.023 -0.109684 0.0546779
-9.3059 -0.134648 1.31768
-8.98852 -0.90597 0.0141815
-9.1839 -0.145437 -0.288505
-9.36543 0.365003 1.62267
-9.32965 0.229274 0.774357
-9.10303 1.09902 -1.62463
-9.22982 -0.489924 1.58491
-9.38961 1.72488 1.26593
-9.70982 -1.69463 -0.424249
-8.9509 -0.791066 -0.244706
-9.59925 -0.0900285 2.44319
-9.66118 1.43934 -0.446961
-9.20459 -1.48757 -1.50732
-9.63791 0.00516165 0.726534
-8.75832 -0.176044 0.726052
-10.0163 0.669846 -1.74024
-9.7525 1.73186 -1.30809
-9.76295 -0.58526 1.42969
-9.55284 -0.631366 1.05353
-9.50654 -2.33619 -0.686474
-9.5883 0.0829432 -0.275633
-9.19756 -0.305472 1.03418
-9.97371 0.658643 -0.62793
-9.0139 -1.38037 0.412691
-8.91824 -0.10926 0.0692922
-9.43886 0.0683578 -0.337702
-9.148 0.132989 -0.390848
-9.19417 0.540765 1.48168
-9.75761 -2.79224 -0.685135
-9.19695 -2.23546 0.157905
-8.83737 0.563319 -0.72424
-9.39218 -0.360036 0.629158
-9.51887 -1.75651 0.265674
-9.88556 1.01863 -2.06373
-9.17365 0.357843 -1.58834
-9.68332 -0.0950067 1.34155
-9.26727 0.716697 -2.26167
-9.00187 -0.777394 1.85286
-8.30778 1.19938 0.555142
-9.6746 -1.19369 0.802079
-9.09752 -1.75405 -1.15018
-8.71202 1.39729 -1.41003
-8.986 1.68532 -0.367394
-9.59825 1.40602 0.817106
-9.31811 -0.941945 1.68241
-9.03148 -1.00042 0.275418
-9.42971 1.12042 -1.14238
-9.28526 -0.616112 3.74081
-8.99412 1.85406 0.170697
-9.13657 -2.43765 -0.52361
-9.43783 0.972999 -0.857486
-8.25611 0.600764 0.865658
-9.72765 -0.295547 1.3338
-9.54734 2.03631 0.998065
-9.34223 -1.47543 0.153732
-8.99541 1.09899 1.43347
-9.7986 -1.80934 1.25597
-9.05478 -0.959233 1.61324
-9.20476 -0.0438963 -1.26892
-9.35456 -0.451529 0.481917
-8.22707 -0.362223 -0.783838
-9.67221 -0.379517 0.61475
-9.22288 0.113977 -1.955
-9.28193 0.202243 -0.972294
-8.92709 -1.58779 0.514664
-9.02115 0.0740611 -0.516129
-9.27213 -0.367624 -2.04079
-8.98797 -1.52473 -0.354376
-8.68224 0.526283 0.459333
-9.70563 0.411163 0.428183
-8.95428 0.414181 -0.962179
-9.87214 0.290209 0.696351
-9.38683 0.325908 -0.271865
-9.77941 0.481855 -0.191454
-9.81825 -2.036 -1.34279
-9.68532 1.41329 0.284712
-8.91215 1.62672 -0.328106
-9.14332 1.97311 0.467824
-9.49753 -2.1015 0.0779782
-9.1353 -0.237434 0.711678
-9.20369 -0.717536 2.56543
-9.35024 -1.43434 -0.956166
-9.34597 1.07094 -0.276939
-8.80126 -0.54022 -0.491663
-9.48262 0.747429 -0.322126
-8.96958 -0.268549 0.0229573
-9.89155 -0.00821283 0.476334
-9.43717 0.24163 -0.281081
-9.5012 1.00942 -0.654229
-9.60301 -0.452588 -0.810797
-9.57201 -0.627935 0.936443
-8.82111 0.644267 1.32149
-9.64877 -1.11775 0.753222
-9.60297 0.661758 0.772294
-9.08149 0.111372 0.529226
-9.34178 -0.459461 2.3269
-8.84609 -1.06979 1.82463
-9.75403 0.574818 -0.278052
-9.74765 -0.917725 1.77316
-6.88116 -1.83785 0.829703
-9.48919 1.6121 0.941555
-9.23878 -0.0437219 0.259385
-9.0949 0.783706 0.443737
-9.38771 1.92449 -2.39042
-9.37061 0.354509 0.984422
-9.38449 1.43573 0.529472
-9.75091 -0.890944 0.182566
-9.28243 0.463475 0.956362
-8.65663 2.26017 0.304871
-9.64399 1.04725 0.0270547
-9.83022 1.50997 0.00146659
-8.65293 1.34773 0.983002
-8.54622 -0.556875 0.899717
-9.63118 0.0399387 -1.706
-9.2936 0.227928 0.887588
-9.48013 0.591916 -1.53651
-10.1848 -0.12213 0.400782
-9.18904 0.482066 -0.528476
-8.99483 -0.55696 -1.33088
-9.14096 -0.012862 -2.40888
-9.68352 -0.598291 -0.089983
-9.63005 -0.879065 -0.0851326
-8.79141 -0.238282 -2.07873
-9.09244 -0.0801252 -1.42012
-8.49258 -1.75811 0.109677
-8.1502 0.0403689 -0.777314
-9.54125 -0.190969 -0.428381
-9.76962 -1.18795 0.0831295
-9.39068 -0.683072 -1.0432
-8.78771 1.62157 1.6702
-9.2567 -0.731992 1.31775
-9.34801 0.117296 0.763997
-5.44682 -0.752374 1.23151
-9.43316 0.870173 0.638249
-9.53037 -2.14005 -0.914968
-9.39661 -0.236818 -0.321147
-9.39374 -1.3126 -1.51801
-9.43834 0.841556 -0.453346
-10.0465 -2.13602 0.0657266
-8.74562 -1.43409 -1.10653
-9.36106 0.0957167 0.518938
-9.78559 -0.499289 1.03086
-9.76216 -0.318578 0.8848
-9.97584 -0.508825 1.47032
-9.77691 0.363473 0.188043
-9.53873 -1.36039 -0.107417
-9.07577 -0.522143 -2.27824
-9.07896 -1.00907 0.192084
-9.18394 -0.980363 0.178689
-10.2011 0.0204078 0.284223
-8.5952 0.737537 -0.474245
-9.35324 -0.819706 0.201537
-9.61691 0.136861 -1.26405
-9.32066 -0.0649924 -0.541438
-9.23688 0.600865 0.561158
-9.37092 1.28791 -2.38337
-9.4223 0.468868 0.762821
-8.64508 0.420608 -0.198447
-10.0618 -0.531268 0.850137
-9.26657 -1.97569 2.32362
-9.89453 0.322274 0.908385
-9.19333 -2.67959 -0.823346
-9.48933 0.276821 -0.963615
-9.04417 -0.0649194 0.0762437
-9.894 0.697865 1.56172
-9.80329 0.947061 -1.94148
-9.29375 0.418404 1.93924
-9.3727 0.20324 -0.025859
-9.5357 0.350805 -1.70074
-8.58242 0.537103 -0.364111


==> latex_data/vae/svhn/pos_imagenet_neg-imagenet.txt <==
0.592356 1.13095 1.80273
-10.0909 -1.50235 -1.55752
-9.82667 -1.32557 0.917183
1.98628 5.71956 0.148348
-5.64681 -1.69259 -0.372854
-7.51086 0.147943 -1.84223
-7.94388 0.198485 -0.795517
-0.941768 -0.128852 0.371751
-11.3192 -2.93064 -0.543209
-7.76012 -0.640184 -0.696057
-5.80253 2.07178 -0.36586
-2.78795 1.02245 -1.26722
-9.94712 0.844606 -0.323788
-8.19912 -2.04862 0.170474
-10.0895 -1.39464 -2.25519
-0.381666 4.08267 -3.69916
-6.03379 -2.09132 -0.676809
-9.20651 -1.56038 -3.05823
-15.0869 -0.40072 2.05531
-6.45256 -2.34795 -0.387814
-6.96467 2.23322 -2.19865
-3.52931 0.160692 -0.120071
-4.28698 0.146699 -0.129699
-1.46042 1.51265 1.23052
-10.7839 -3.3808 -0.490172
-11.5735 -0.495516 0.641665
3.04023 8.09969 -0.551392
-10.9075 -3.11693 -1.00355
-3.68112 0.326992 -1.69288
-7.55347 -0.204288 -2.35665
-5.47392 -2.56659 -1.91652
-9.20157 -0.987342 -0.584004
-9.24126 -1.82585 -2.76519
-0.00778358 -0.512196 -1.98329
-6.36643 2.2649 4.75456
-10.4865 -1.17122 0.367192
3.31395 2.9937 0.96709
-5.00663 0.144694 -0.975051
-10.4822 -0.575263 -0.685486
-0.305885 1.39624 -0.0333299
1.92516 1.7383 -2.08887
-5.74309 3.07544 -4.72121
-8.4377 0.882385 -4.5754
-8.04991 -0.966536 -1.13331
-10.4782 -2.26197 -1.54323
-2.85147 3.35198 -0.0876984
-10.4832 -4.32142 -0.178579
6.13192 8.40883 1.80352
-9.52252 -0.611965 -1.35949
-2.47406 6.06922 2.28478
-7.51846 -4.76853 1.05977
-7.59522 0.380252 -2.07446
-9.80026 -1.98047 -0.887964
-3.4877 0.82738 -0.489056
-4.2678 0.985448 -0.552155
-5.44513 1.07335 -1.96288
-3.34544 1.88567 -1.75991
-9.76565 0.990551 -1.3844
-5.57673 2.1815 -4.7488
0.628423 1.51306 -1.4276
0.728216 5.31027 -2.11447
-10.9239 -2.77412 0.10821
-8.94467 0.233678 1.965
-9.62435 -0.492568 0.389498
-9.51064 0.835478 0.166693
-6.51686 -2.44994 -0.085641
-4.09849 1.07243 -2.14434
-10.7771 -1.97322 -1.56376
-9.77251 -0.0465104 -0.2602
-10.3327 -6.19778 0.360092
-7.76997 0.802639 -4.47527
-10.6653 0.794695 -0.527806
-9.75719 1.71119 -1.37627
-8.30176 -1.87889 2.77471
0.33874 0.175868 0.944729
-11.2345 -2.4939 0.0463218
-2.60965 1.82243 2.41804
-5.13567 0.788745 -1.46882
-8.0292 -4.08803 0.0620615
-9.18137 -2.23297 -0.798474
-9.30062 -2.54414 -1.80558
-1.72938 3.53461 -0.863789
-5.86403 -1.5004 0.352907
-9.13569 -4.07729 -0.419644
-9.41253 -5.25681 -0.351772
-9.96804 0.255899 1.00141
-11.3937 -0.1242 -0.325922
-8.78664 -3.84673 -0.190129
-5.49564 1.79192 -0.319764
0.427965 -0.777245 -1.56126
-7.9147 0.713251 -0.404645
-4.06944 0.999814 -0.761934
-4.65236 0.325008 -0.431697
-9.32536 -0.211801 -0.189934
-4.06396 1.21719 -0.538765
-4.30293 4.81566 -2.00639
0.341662 2.31382 -0.207872
-9.45232 0.343829 -1.97928
-5.01368 0.390433 0.386071
-0.938037 -0.219979 -1.39559
-0.45063 0.360509 -1.03092
-0.520365 -0.594169 0.251121
-8.83995 -1.68469 0.836175
-3.76068 -4.37068 -1.0027
-9.92362 -2.52572 -1.23593
-4.09233 0.45344 -0.749031
-10.9898 0.288998 -2.1506
-6.19546 -0.64464 -1.53608
-3.71843 -0.00269859 2.42656
-4.68381 3.11116 -2.35736
-5.30265 3.88038 1.76157
-0.32168 -1.40155 -1.00212
-8.76464 -4.20815 0.507199
-6.65033 -0.338131 -1.16912
-3.80978 1.43142 0.226946
-7.89717 -5.19616 -0.635748
-7.90522 0.531891 -1.49161
-9.324 -1.79571 -1.87211
-5.26059 0.00621785 -1.03245
-6.85926 -1.07036 -1.87323
-9.49058 -1.18877 -1.23364
-3.49743 -0.167523 -0.44899
-9.68136 -4.49296 0.0760118
-8.16484 -3.64816 0.47659
-6.5485 -1.22983 -2.80494
-3.74401 2.50172 -0.188178
-7.03242 -2.89948 -1.31655
-10.9854 -7.26432 0.86228
0.572933 6.03145 -1.8331
-5.15527 5.91964 1.06846
-6.6874 -0.820113 -3.13745
-10.4103 0.355169 0.544374
-6.38196 0.0263797 1.28294
-6.02195 0.317616 -1.6398
-4.55689 0.164489 0.839442
-7.20501 2.24824 -0.119686
-4.82586 -2.61816 0.24958
-10.5707 -8.06502 -1.4343
-8.02636 -1.31789 -0.213843
-13.3525 -2.74926 -1.98238
-8.15194 -2.18054 -0.494682
-11.2555 -9.75097 0.477531
-4.73896 3.72158 -1.57724
-11.8042 2.00713 -0.694502
-7.5528 -4.39756 -1.57696
-7.4347 0.609421 -1.56575
3.26821 -3.1615 0.0972817
-10.1268 -2.84257 2.54679
-10.5647 -1.03094 -0.38491
-5.69474 1.13058 0.8539
-0.263626 2.69883 -1.45364
-7.05049 -0.381307 0.231857
15.3796 -0.135359 -1.99301
-5.87886 -0.260624 -0.619984
-8.69715 -1.63412 -1.7551
-7.96342 -0.395155 -0.744274
-11.7151 -0.818314 -0.968754
-5.77782 -1.05922 0.108372
0.312054 1.27367 1.53447
-3.8664 0.786488 -3.12648
-1.29338 1.18174 -0.374626
-10.0729 -1.36642 -0.457981
-6.84034 0.103422 -0.100455
-8.58453 -0.21132 -0.857666
-3.15218 0.655745 0.77152
-6.12459 1.48269 -1.05631
3.45504 10.4873 -2.09497
-6.10618 -0.0996804 -2.37419
-11.1055 -0.735051 -0.751544
-5.14972 0.805284 0.662971
-14.0987 1.52335 -1.24129
-10.9013 -3.71056 -0.275029
0.189055 3.26827 -1.23758
-5.53614 -4.00288 -1.38571
-10.0336 -0.365473 -0.0329058
-7.12118 0.705531 -3.6139
-9.46005 -1.56626 0.974851
-6.52564 -0.542884 -0.120908
-0.0144927 5.0188 1.07879
-6.99119 -0.615971 -1.53817
-6.5297 0.383453 -1.19771
-7.57271 0.975117 -2.1543
-8.47162 1.0672 -0.563846
-10.1285 -5.47883 -0.558394
-10.3922 0.170853 -0.198925
-2.13117 1.91864 -1.43436
-1.88769 4.44741 -4.39325
-7.01976 -3.48899 0.69168
-9.70642 -1.08196 -0.740438
-9.02038 -3.97324 0.8488
-2.77506 1.87453 -1.47183
-4.94547 0.953985 0.601647
-5.50585 -0.0208757 -2.99827
-6.57725 0.973737 -3.92209
-7.87352 0.640728 -0.828804
-9.887 -0.671469 0.0997886
-10.5885 -2.11266 -0.0655287
-0.436922 1.24192 -0.630649
-7.40661 2.09732 -3.08459
-4.64314 2.494 -1.88634
-6.71418 -2.39346 -2.15061
1.58839 5.65815 -2.49163
-7.9459 1.6828 -1.815
-10.3437 -1.47475 -1.93522
-10.8378 -3.48966 -0.20962
-10.4909 -1.39626 -0.661558
-7.86358 -1.47313 -0.887123
3.10074 -1.17979 -1.49781
-8.74057 -2.28048 -2.60011
-10.1579 0.543005 -0.643762
-6.83216 0.731238 -3.9043
-3.24919 1.36847 -1.5061
-7.11453 -4.25671 0.214608
-6.79531 -0.642851 -0.58467
-7.47074 -0.4677 0.593715
-1.50421 -0.167659 -0.352544
-4.90825 -1.23055 0.61221
-9.22179 -2.88105 -1.51041
-6.404 0.499101 -0.036365
-8.9319 -1.94834 -0.0963691
-12.5077 -1.97594 0.784411
-10.4307 -0.351511 -0.318837
-10.9421 0.822483 0.360395
-6.32419 3.20097 -0.729699
-8.23346 -1.14904 -1.00876
-1.0879 -1.88582 -0.516876
1.46679 8.2682 -0.434304
-10.4115 -0.834673 0.231106
-3.5086 0.475146 -1.01795
-8.43591 -2.7814 0.728034
-5.1564 1.39871 -0.35039
-10.8773 0.286496 0.312322
-10.2007 0.00500898 0.401945
-6.19607 0.78968 2.53862
-8.92816 -0.78235 -1.06876
-9.57591 -1.88705 0.566185
-4.94067 -2.71509 -1.14418
3.39537 0.7786 -1.15057
-10.2213 -0.140995 -0.4958
-6.47442 0.462206 -1.19568
3.33334 9.86866 -0.345692
-2.02928 1.20432 -1.77442
9.43686 -0.1172 2.83729
-5.92324 1.2168 -2.08042
-0.78105 2.86779 0.0724533
-7.38774 -0.83869 -0.0473969
-4.62653 3.46238 -5.67242
-9.49505 -1.10627 -0.646852
-7.05813 1.86646 -0.617615
-10.7646 -0.111001 0.949318
-3.231 1.97524 -0.73699
-8.86836 1.14539 -4.37334
-5.13971 2.85481 -0.72378
-5.61007 -6.32623 -0.5924
-3.31768 1.59526 -1.09103
-8.88339 3.36667 -0.631201
-4.35643 2.43399 -1.33714
-4.86084 -0.969115 -0.456989
-2.59245 0.220211 -2.40117
2.94786 1.13464 -0.806449
-6.66456 -3.69766 -0.810305
-9.94585 -1.25324 -3.72392
-10.7333 -1.85676 -3.74444
-3.45724 0.177652 -0.164685
-2.25307 4.14635 0.458419
-9.48467 -2.53191 -0.445606
-0.553023 4.05473 -0.505185
-1.07877 3.20874 0.283885
1.43434 8.09466 0.879125
-2.58838 1.01711 2.67298
-4.84943 0.43657 -0.127283
-12.3512 -7.36753 0.426305
-9.2521 -1.07546 -0.876688
-6.98014 -0.537573 -1.31083
-7.3928 1.46178 -6.23873
-7.3864 0.917753 -0.0865396
-11.6246 -3.14554 -4.13926
-6.08796 -1.0096 0.822737
-5.02701 0.386244 -0.498992
-10.2206 -4.51935 -1.27749
-1.48345 -2.23037 -0.436953
-5.45476 5.58009 -0.7703
-3.37473 1.41374 -3.08842
2.42925 9.05474 -0.280872
-6.02452 -1.596 -1.00924
-7.01599 -2.79867 1.2574
-2.77956 0.368459 -0.164188
-4.40773 2.22591 -2.5715
-5.25837 1.08198 0.959136
-4.45631 -2.93329 -1.33091
-10.4531 -2.15928 0.883558
-5.06214 -2.41112 -0.534213
-11.9811 -0.919639 9.28417
-4.17864 1.80147 -4.46256
-11.976 -2.07198 -2.05291
-9.72776 -0.064383 -0.314072
-10.6687 -4.91616 -0.867812
-5.79786 0.235327 -3.38044
-3.54937 -0.789052 0.698313
-3.26464 1.27581 0.363327
-0.509742 2.32887 2.12964
-11.9014 -5.04755 -0.387305
-0.413198 0.317284 -2.15893
-8.40698 -2.46904 0.112652
5.38646 10.06 -1.74156
2.46162 -0.878629 -1.39696
0.192105 8.8996 1.7134
-6.94066 -1.90804 -0.216374
-12.3371 -1.14908 0.445035
-6.30556 -2.98605 -2.10031
-3.42086 0.759632 0.709664
-1.23792 0.0122932 -0.449538
-9.23907 -2.76922 -0.261478
2.77939 1.01944 -0.797204
-10.0546 1.19203 -1.71351
-5.81745 -1.82528 0.681132
-8.19224 -1.87886 -1.64242
-9.61971 -0.0954322 -1.12211
-0.411018 2.6155 0.100465
-11.3234 -3.62002 -1.60906
-10.5117 -5.06493 0.568475
-6.37202 0.820047 0.0557505
-7.73408 -1.26636 0.628465
-8.02959 -0.603929 -0.843817
-8.27717 -0.293997 -1.23164
-10.8396 -0.719945 -1.67945
4.36436 8.67426 0.721956
-1.69253 1.84107 -2.28648
2.4188 5.52724 -1.02546
-8.35326 0.435676 -0.131275
-8.78346 -0.732767 0.261375
2.76674 2.5808 -0.114105
-9.07916 -1.44487 -1.7638
-3.61122 2.0263 -2.33981
-5.95026 0.2491 -2.03744
6.35867 1.30231 -1.12128
-8.75901 0.129031 -4.01997
-6.97402 0.691237 -0.599469
-0.0882961 1.47748 -0.856694
-4.03046 2.22686 -3.11481
1.82192 5.80881 -0.533999
-8.06348 -4.01621 -1.11093
-9.59826 -1.91852 -0.899445
5.88989 2.18101 -1.40227
1.62426 -0.490138 -2.79165
-10.6466 -2.46195 0.00182773
-4.35207 1.20158 -1.41105
-7.16617 -2.0576 -0.605878
-9.69022 -4.3803 0.13773
-7.06237 -3.53733 -0.164438
-2.68043 3.4299 -0.462841
-7.7028 2.01021 -1.34712
-9.78451 -0.0678834 -0.360121
-0.107922 1.09528 -5.145
-8.95166 -4.67601 -0.0872108
-10.2124 0.191463 -2.29751
-6.36508 1.22501 -3.26754
-6.0573 -1.48249 -3.04785
-4.09121 0.656169 -3.29565
-2.62196 2.14082 -1.89608
-7.7683 -2.14875 0.422132
-8.14873 -3.79555 -0.495612
-4.53291 4.78489 10.4431
-0.824008 -0.233504 -1.81302
-9.3955 -1.76635 -0.464942
-4.12079 0.172709 0.916656
-10.3484 3.44945 0.495068
-6.97929 -5.21071 -0.140289
-10.7202 -0.732772 -0.653983
-9.76782 -1.64333 -0.447743
1.32186 -0.443492 -1.49958
-9.87527 -3.4085 0.599019
-5.3018 1.32921 -3.36997
-2.59895 0.536297 -1.24009
9.33453 -3.13581 2.36667
-5.07926 4.56269 -0.916341
-5.83587 3.06445 -1.22548
-8.94522 -2.422 -0.954271
-8.03323 -2.77741 -0.823919
-9.42989 -0.593902 -0.366547
-7.56255 -1.93715 -1.8951
-10.9183 0.261848 -1.44156
-10.8842 2.20378 12.6403
-8.73429 -0.683487 -1.96299
-0.99916 4.24098 -5.61653
-8.20846 -2.31267 -4.99195
-5.0379 2.32555 -4.09179
-1.67399 0.969804 -0.665531
-11.6421 -2.41162 0.411166
-3.5788 3.81229 -2.40013
-7.1354 -2.55223 -0.0151647
-13.0893 -5.51502 0.628726
-1.22959 4.9682 -2.52554
-8.37626 -2.23721 -1.8422
-4.65539 1.55536 0.169719
-5.32777 0.658702 -1.65844
-8.71555 -0.354757 1.84553
-10.1811 -3.61805 0.00479574
-7.94401 -4.36342 1.95871
-2.04515 3.4394 0.318833
-8.09039 -3.65903 -1.27763
0.17836 0.659485 -1.14882
-8.36979 -1.07915 -1.78976
-7.11943 -2.04943 -1.21178
1.14208 8.04224 -2.00713
-8.01318 -3.82293 0.199766
-9.90853 -4.17409 0.0810919
-10.4611 -5.34999 -0.187219
-9.30964 2.05313 -0.829554
-8.75821 -1.17797 -0.712923
-9.24108 -1.47192 -1.17105
-0.937649 1.20124 -0.771029
2.78315 8.10636 -3.75085
-4.15611 -2.1427 -0.98098
-11.4715 -0.759348 -2.1584
-3.73612 -3.98051 -1.04992
-1.99862 2.6381 -2.07091
-10.4547 -1.3893 -0.938346
-14.593 -6.09927 0.0201999
-9.14325 1.00512 -1.68797
-10.0935 -3.52097 -1.65728
-10.2776 -0.932631 -0.791351
-3.94513 -2.91398 -1.88791
-8.21388 -2.39201 -1.1297
-1.56441 0.657631 -0.85278
-8.83889 -0.602593 -0.594255
-11.2231 -6.75351 -0.455635
-0.0881954 0.996401 5.77059
-3.16522 0.234067 -8.87929
-7.92031 -5.04527 -2.36025
-4.47824 1.88873 -1.98956
-11.4675 -6.01839 0.167196
-7.1749 2.14483 0.0169821
6.44146 -1.94023 -3.18716
3.47675 9.98039 -2.00544
-2.87821 -0.441506 -1.96974
-5.22571 0.571784 2.09087
-10.3796 -5.03045 -0.19731
-6.49605 4.15326 -1.79053
-4.33146 0.35299 -0.490536
-9.26166 -5.44328 -0.277745
-0.227296 4.49515 -3.07212
-7.03235 -0.40369 -0.220407
-10.1906 -7.57058 0.0225701
-10.8656 -0.612634 0.961545
-8.04785 1.86432 5.49668
-10.2468 -2.67296 -1.06996
-3.36586 -1.17444 -4.71036
-9.95364 -5.72738 -0.48848
-2.01886 4.03457 -2.60966
-6.19054 -0.202416 -0.489451
-5.10201 -0.0620499 -2.03139
-8.7667 -2.78038 -1.75662
-3.25066 -0.722681 0.0715685
-6.7395 0.0713427 0.294405
-9.1118 -2.15972 0.108667
-6.87702 0.246405 -2.32725
-4.8933 2.31994 0.111614
-2.04201 -1.13017 -3.16712
-4.22916 0.757248 -0.455051
-8.70723 0.782886 -1.1777
-11.8608 -2.94515 -1.76288
-3.92701 2.20844 0.0446881
-3.73949 1.63977 -1.28908
8.31801 2.13455 0.849003
-9.46126 -4.52109 -0.35789
-10.0831 -8.98898 0.116911
-6.64902 0.30678 -2.68574
-7.04207 -3.33337 -0.22742
-8.49685 0.454308 -0.0647161
-12.0853 -1.85082 0.463965
-9.74089 0.778127 -0.491043
-4.43491 2.41774 -1.64556
-7.26008 -0.807395 -1.1248
-6.33687 -0.962345 -0.345972
-0.218724 0.5102 -0.549201
-5.66338 1.7188 0.179594
-6.334 0.678988 -0.251115
-9.36494 0.621601 -0.495224
-8.50221 -1.34754 -0.311214
0.28612 1.17638 -0.214885
-2.2215 4.20862 -0.116488
-8.13734 -5.07729 -0.678918
-8.67412 -1.38354 -0.596592
-6.63011 3.13795 0.371727
-7.93929 -1.62205 -3.85376
-8.77263 -1.66386 -0.414546
-11.1368 -4.06976 -5.953
-7.38967 -0.106715 -1.48113
0.421833 4.47441 1.23558
-3.12971 -0.408565 0.493503
-7.57363 0.494697 -2.50367
-0.907876 -2.14393 -1.43343
-5.62756 2.67549 -2.90328
12.6945 -1.48882 -3.02377
-9.6972 -0.101787 -0.121494
-11.6539 -3.20159 0.267845
-1.75627 4.79096 -4.34707
-9.69285 -2.63553 -1.14622
-9.64666 -4.38681 0.609653
-9.11175 2.25804 -0.301598
-7.83288 0.437407 -0.315484
-10.3038 -2.12709 -1.88621
-2.6009 2.90895 -2.26797
3.08907 7.78324 -0.458392
-6.18218 3.96449 -4.93469
-9.40868 -6.9417 0.247351
-8.97796 2.08362 -2.47074
-9.57048 0.446536 -0.869185
4.95537 1.41676 -1.36568
-2.03177 0.44064 0.210162
-10.5194 -1.52611 -1.23194
-11.9561 -6.04075 0.324183
-6.71545 1.2232 -0.790042
-3.45493 1.44574 -0.0545835
-10.8615 0.316355 0.433575
1.24444 5.29388 0.0211073
-4.69237 -2.86107 -5.72906
7.11293 2.47305 -0.42676
-9.13827 0.987219 2.16293
-1.1275 0.452079 -1.11229
-9.43818 -5.46746 -0.661756
-12.0239 0.253264 -0.37499
-3.99121 -0.909541 -1.69037
-7.06479 3.74059 1.66715
-5.23512 -1.55973 -0.0217084
-7.82734 -2.66218 0.0530184
14.3785 5.13501 -7.92764
-8.03806 -1.84428 -1.27276
-6.99627 -0.0543162 -2.00265
-0.62545 -0.961222 -3.42684
-10.8018 -1.77132 0.0379714
4.13691 0.678104 0.829021
-4.95399 2.34115 -2.52963
-0.733553 -0.725623 0.775552
-6.77352 -0.00111415 -3.58432
-8.68158 -4.1353 -0.662724
-9.35812 0.526548 -1.19895
-8.66573 0.857704 4.9309
2.30505 1.87204 -1.91328
-9.67651 -2.238 0.256342
-8.85136 -1.80552 -1.61219
-11.0085 -2.8287 0.0582921
-10.5691 0.497326 -1.60895
0.265678 6.28331 -3.32561
-3.14726 0.478498 0.208244
-5.38677 0.012865 -2.04755
-1.31792 0.0577411 1.73986
-10.2851 -3.52187 0.0507065
-7.99545 -0.661791 -7.01361
-9.43814 -2.17716 -4.65427
-1.58515 -2.23637 -2.62783
-4.41519 0.408654 -0.0649046
1.11651 0.0497532 -0.153545
-7.22429 7.79267 -0.965069
-7.49525 -0.195737 0.226619
-3.78075 4.12979 1.87717
-3.56814 -0.610947 1.69447
-5.43501 -0.83644 -1.62727
-10.6674 -0.0743655 -0.301756
-7.60357 -5.01321 2.78856
-2.90327 -2.26211 -1.04714
-7.2608 -0.310037 -2.30789
-6.97392 -2.43339 -0.834425
-7.7313 0.794385 -0.141232
-2.93567 9.8674 0.0702087
-9.33048 -1.78947 -0.530623
-7.11864 -0.817283 -0.798825
-6.04475 1.85841 -3.79128
0.923078 2.16883 -0.57767
-8.36559 -1.2248 -0.347499
-8.50774 0.0189865 3.87395
-10.4283 3.42573 1.40956
-10.692 -0.865866 0.170609
-8.97563 -0.823976 -1.38271
-3.29052 0.756894 0.00687191
-6.83633 -1.86967 -1.66545
-7.13331 -0.846793 -0.593955
-9.42217 -3.30458 0.434169
-2.92808 5.89508 -1.78762
-7.16497 -1.43708 -4.27247
-3.93374 1.44741 0.934761
-3.97686 1.2435 0.137165
-7.09411 -1.81106 1.67211
-8.78255 1.30786 0.285788
-1.03904 0.847878 -0.464969
-9.07201 -4.4244 0.61894
-2.39161 1.38463 -2.54502
-9.46667 -2.29624 -2.06942
-8.82672 0.0721257 -0.0703782
-12.3518 -0.336984 0.0807156
-8.31933 0.00365642 -0.379957
-10.4874 -0.698095 6.13226
-10.8063 -1.1369 -3.94592
-9.79457 -2.87719 -1.16836
-1.5688 0.642469 -1.04423
-12.8801 -7.38555 0.567645
-9.49993 -0.670851 -0.314506
-8.72682 -1.93341 0.120755
-3.68927 -0.667245 -0.863818
-2.79336 2.54954 -3.6658
-8.82841 2.29892 -1.50186
-3.49036 1.02028 -0.357023
-10.3724 0.156101 -1.1116
-8.50128 0.582794 -2.97031
-10.1629 1.86389 -2.04887
-3.36267 3.24805 0.169862
-0.322001 1.24477 -1.75684
-8.08055 -0.6234 -0.848739
-5.66177 0.987052 -2.46158
-9.34688 -3.60846 -0.31178
-10.2446 0.602533 -0.629963
-5.85545 0.0537977 -2.81275
-8.06633 0.487779 0.798397
-10.0068 -1.97038 -1.26834
0.226535 2.3013 -0.45537
-11.3326 -2.08427 -1.62535
-8.99132 -0.523393 -0.460511
-3.99921 3.62548 -0.387207
-9.319 -0.778256 -0.198378
-0.550351 3.91071 0.260666
-10.0132 -3.32435 -0.452504
-3.43266 -0.219269 -3.7735
-10.3171 -0.631463 -1.69977
-5.27347 0.121757 -3.31597
-9.98703 0.843538 -0.661227
-10.275 -3.28109 -0.350229
-7.76414 -0.368107 2.13578
-2.52784 -0.578313 -0.571475
-8.62148 1.22236 1.78023
-10.496 -2.74701 0.0855767
0.507394 2.66208 -1.02426
-2.47786 2.44411 -0.316067
-6.96632 3.01102 -0.0663665
-6.64131 0.766754 -0.0273934
-4.47069 2.78153 -1.37159
-9.20436 0.111996 -0.678911
9.17392 1.42571 2.90272
-3.33447 4.82773 -1.12505
-7.16806 -2.04602 3.42667
-11.1115 0.929079 -0.267641
-7.97805 2.09239 -7.92114
0.445445 -0.507416 8.28588
-8.03578 -2.78429 -0.760161
0.237142 -2.69518 -1.25967
-2.76627 -0.60031 0.686445
-10.9182 0.897969 -0.739621
-12.1217 -1.68661 0.587287
-8.17954 1.19932 0.0469634
-8.33854 0.278887 -1.78059
-8.47763 -1.97874 -0.248883
-3.19453 3.0532 -1.72891
0.521853 4.31607 -1.74427
12.2239 -1.04663 -2.50463
-2.41462 5.52657 0.026146
-7.7125 1.13627 2.59189
-8.76578 -0.896969 -0.262077
-1.69471 -1.95985 -1.25988
-1.32267 1.01617 0.412621
-9.14249 -2.09503 -0.907579
-8.18107 0.36971 -0.848027
-2.05723 0.401967 -0.127247
-6.38666 2.91557 -1.48645
-10.4058 0.0955976 0.683311
-7.20961 -4.41541 0.32086
-8.4185 -1.04312 -0.49582
-9.05503 -0.796737 -1.93854
-6.36136 -3.33897 0.917723
-1.86529 0.310665 -1.45571
-5.7104 0.142401 -0.433056
-2.29024 1.10294 -4.22196
-1.44011 -0.63941 -1.61099
-1.9783 1.36465 -2.18282
-6.59928 -1.23396 -0.250488
-9.83471 -1.60808 -1.42871
-7.36739 4.61856 -0.81537
-10.4216 -2.20204 0.354423
-5.11878 -1.64639 -0.853105
-3.62582 -1.06296 -1.23959
-10.1652 -7.04604 0.504564
-0.754594 0.596919 1.40089
-11.0157 -2.92033 0.125689
-2.39015 1.52766 -2.17307
-9.30637 2.11854 7.51138
1.12381 -0.455649 -0.899702
-9.83167 -1.87753 -0.380124
-14.5412 -2.05105 0.354836
-4.6056 0.617334 -0.253098
-6.72127 0.941095 3.8993
-9.9517 -0.734841 -4.01936
-2.41742 6.22962 -3.25421
-10.3472 -0.242881 -0.292853
-10.8457 -0.18718 -2.72957
0.535112 -0.432174 -2.27796
-8.616 0.174768 1.85503
-6.21305 -0.250605 -2.50877
-7.22639 -3.75425 -3.24285
-4.63441 5.56734 -2.41477
2.68458 0.685382 -3.63722
-4.16799 1.58134 -0.806591
-3.21868 7.28655 -0.752133
2.71678 -5.1368 -3.47444
-8.83335 -0.360917 -1.46629
-5.23192 4.54242 -1.89196
-9.37565 -4.21797 2.02015
-11.0109 -7.63006 -1.64362
2.68749 0.236745 -0.47444
-9.3307 -1.96424 -1.95507
-8.74628 -2.43149 -0.097741
-4.29056 -0.735706 -0.516539
-4.29995 -1.79078 -0.652695
-3.77967 2.65674 -2.1323
-7.26788 -3.03315 -0.509521
-6.1135 -0.632217 0.191443
-10.5861 -3.09489 0.0421257
-6.77865 3.05283 10.1747
-7.96158 -0.0419453 -0.825582
1.71429 1.13773 -0.516539
-3.56166 -2.05956 -2.86539
-3.99073 3.83088 -1.99007
-10.1465 -3.08217 -0.0772075
-1.97605 2.67173 1.8338
-9.08596 0.101479 -1.15409
-10.7433 -4.4252 -1.56183
-4.91142 -0.868673 -0.347839
-10.3427 -0.372447 -0.229178
-6.64143 -1.04823 -0.368931
-2.93993 -0.435094 0.267786
-4.37375 -0.0104603 -1.73071
-8.86968 -4.50544 -0.756427
-4.40806 -0.710142 -1.3889
-9.50356 -1.06886 -0.534549
-8.6007 -1.39651 -1.12298
-9.99965 -1.07625 -2.85069
-10.8033 -0.384752 0.082667
-8.95927 -4.14672 0.0289608
-11.7953 -1.58846 1.0797
-10.2034 1.24873 -1.65396
-8.2398 -3.36971 -0.409199
-4.32353 1.70234 -1.57936
-11.0877 -6.11168 0.500827
-8.91907 -4.0906 -0.466678
-6.02526 -2.0151 -1.09901
-8.3151 -0.784623 0.222626
-7.20283 -1.25548 -0.216678
-4.45769 0.714946 -0.669156
-4.86385 0.858003 -0.354697
-11.9326 -4.38853 -0.12344
-8.07544 -3.20604 -1.91934
-7.86601 1.02011 0.138361
-6.53871 -3.42762 -2.51356
4.05709 8.09741 -2.5757
-6.04454 -2.46515 -0.344016
-0.181234 0.15438 -0.405695
-10.5963 -4.76275 0.425083
-5.9492 1.56913 -5.63513
-4.86689 0.120445 0.248834
-6.07427 -1.56065 -1.98211
4.11422 0.36742 -0.63386
1.98003 -0.348095 -2.7952
-7.95043 -1.97622 -0.132474
-10.982 -1.14161 -1.72253
-8.67588 -3.63243 0.253537
-9.43898 -1.80779 -2.67394
-7.20348 -1.86105 -0.34021
-7.12045 2.40893 0.480928
-4.38111 2.65883 0.10303
-6.64257 -2.92765 -1.06554
-5.99158 -1.07359 -0.0475764
-5.64942 3.38103 0.19024
-8.30792 1.04277 -1.25269
-3.79585 2.25063 -0.104295
-10.514 -2.19913 0.899296
-5.08562 1.20976 -0.665535
-4.12296 -1.85166 0.430282
-10.5437 -2.28726 -1.19678
-11.2925 -2.35796 0.0617243
-5.53285 -1.87805 0.0240103
-10.6711 -2.78566 -0.591869
-10.398 -5.45915 -0.0159957
-9.22249 -2.12255 0.190426
-5.15606 -2.69952 -0.296339
4.76395 1.48924 -1.41043
-6.96846 -3.57254 -1.83266
-10.709 -2.31483 -0.371967
-8.58879 0.679972 -1.92941
-7.61952 0.615157 -5.19998
-8.30652 -1.93931 -1.72942
-3.10026 -0.0396798 -1.12411
-3.5129 -0.428046 -3.46027
-10.3962 -2.85986 -0.919988
-10.2462 -0.113399 -0.0217427
-0.320615 1.66203 0.235341
-6.67785 -3.13802 -0.672582
-1.34516 -0.695992 -2.78857
-3.87835 0.363719 -0.413761
-7.68208 -0.859826 -0.916509
-9.40085 1.47207 -10.3892
-8.90689 -0.715358 -1.72096
-5.60267 5.10441 -0.969556
-7.61433 -0.333956 -1.58505
-0.606268 4.51682 -0.751632
-6.20213 0.8991 -2.20019
7.0496 3.81207 -2.12424
-3.8604 0.914908 -1.87767
-4.84218 4.84129 0.379207
-2.09797 0.718487 -0.47453
1.85617 0.161559 0.736999
-1.05929 -0.015797 -0.608774
-11.8251 -2.45284 0.81466
-5.50118 -0.564978 3.2615
-5.77171 6.44361 -0.631152
-6.47548 0.926722 -2.56379
-4.33784 1.08434 -2.75918
-0.557186 0.716107 -0.686963
-5.51115 1.87094 2.38433
-3.39061 -0.52203 -1.74029
2.75209 -1.87555 -0.625147
-3.1761 6.08017 -1.50575
-6.37844 -2.66355 -0.845878
-6.03864 -0.753611 -0.402856
-6.13132 1.87537 -7.75423
-7.08231 -3.21708 -0.254733
-5.87161 0.840291 0.616261
-2.86147 0.152183 -0.472808
-9.88338 -0.253064 0.802748
-3.74712 2.18461 1.88804
-3.72994 2.219 -0.85647
-0.712996 6.90585 -0.858977
-7.84595 -0.514769 -1.78294
-6.45675 -0.0228675 -3.18346
-10.3032 -1.218 -0.650835
-5.33693 0.69412 -0.233095
-8.55132 -2.7694 -0.515113
0.892602 1.68437 -2.46511
-5.01331 2.23726 -1.46307
-7.97046 -4.3626 -2.14592
-6.73697 0.583923 -0.570203
-1.59741 -3.24017 -0.261677
-9.94829 -0.175616 -1.6076
-5.33934 1.86728 0.578093
-8.83589 3.12188 -1.11017
-8.90944 -1.02243 -0.911021
-6.42133 0.372713 0.546146
-6.85925 -2.94595 -0.96492
-7.99403 0.36117 -0.482899
-4.25448 3.61317 2.90357
-1.58679 -2.41596 -1.56109
-6.26813 -0.402473 -0.694663
10.8592 -0.463007 -1.00785
3.62854 2.38598 -0.939417
-7.77636 1.08864 -1.92966
-9.68389 -3.56157 -0.57998
-5.41682 -0.438503 -0.287313
4.76976 10.6718 -0.328955
-8.20985 -1.01759 -0.364469
-7.82004 5.15751 -1.62361
-8.24571 -0.173804 -1.22716
-2.5952 2.16049 -0.124209
-1.74713 -0.512377 -0.992949
-12.2964 -7.03291 -0.171745
-10.9777 -3.0612 -2.77914
-7.34004 -3.44345 0.519255
-6.27227 1.06696 -0.74931
-15.3231 -6.90929 0.773904
-3.13315 3.13969 2.94048
-6.01513 6.32641 -0.362191
-8.50724 -1.54265 -0.220466
-0.958584 0.157357 -1.01696
-1.48668 4.03399 -0.677901
-6.13902 3.90175 -1.13029
-7.65406 1.96753 0.504248
-9.14819 -4.45273 -1.33393
-5.73409 2.8888 -3.0729
-6.29518 0.641597 -0.44888
-7.61769 0.606457 -0.836258
-4.71895 0.61554 -0.814815
-8.8858 0.700005 -3.74571
-9.79908 -3.05148 -0.141822
-7.7325 0.215578 -1.29799
-1.97396 3.32238 -2.51683
-11.0569 -4.9694 -0.244774
-6.44884 1.70705 0.619807
3.00241 -2.33675 -0.40245
-0.436633 1.80149 -3.05197
-8.4554 -0.530208 -0.0875442
-1.65595 3.38144 -2.2884
-1.60933 0.927764 -0.542469
-11.87 -2.21488 1.06858
-5.2323 0.514918 -1.45027
-9.54588 -2.3294 0.263265
-10.6546 -2.80303 0.308406
1.09715 0.265077 -2.1326
-1.57058 3.48985 -2.11447
-3.307 2.99773 -1.7017
7.34009 0.0584245 0.417446
-8.01345 -4.35252 -1.70149
-4.39221 -1.3436 -0.499193
-4.12948 2.01621 -2.92117
-2.90975 1.66163 -2.16037
-8.08251 -0.0872542 0.131563
-5.78834 -1.58698 -0.571965
-9.13664 0.97709 -0.470009
-5.41654 0.980168 1.12801
-7.75497 1.48711 -1.23163
-9.10886 -4.63633 0.223572
-0.927245 2.63832 -1.14134
0.507753 -2.75781 -2.51804
2.93717 1.68357 -1.14449
-10.2413 -1.56909 -1.31584
-7.59946 -5.43477 -0.0523736
-3.18982 0.740214 -0.85251
0.236487 -1.26365 -0.462048
-9.38205 -3.81145 -0.678531
-2.86921 0.896941 -0.00936399
-0.925922 3.16725 -2.15401
-8.24575 -5.86186 -2.16653
-2.24105 -3.48176 -0.894088
-0.798827 2.06448 2.1044
-2.79183 0.404264 -3.50423
4.86692 -2.20479 -2.92466
-6.53993 1.30289 -0.433479
-5.17462 2.02231 -4.2298
-2.41304 3.56937 -3.505
-6.79 -1.3449 -1.50361
-9.99776 0.657685 0.415542
-9.29239 -1.69725 -0.980861
-4.58178 -1.15013 -1.12339
-11.0374 -4.72439 -0.197265
-0.566084 -1.84022 0.779338
-6.62902 -0.305265 -1.89963
-11.6467 -3.63734 -0.161588
-10.814 -1.04636 -0.966689
-5.59444 -2.16788 -1.24217
-8.59651 -1.08198 -0.67103
-4.6994 1.52174 -2.48722
-8.29289 -2.85604 -0.697328
-10.7748 -1.52945 -0.214481
-2.6833 2.70672 -5.19427
-10.8583 1.11858 -1.30155
-4.23784 2.55421 -0.448299
-7.08227 -1.45304 -2.93229
-10.6135 -2.2864 0.238424
-8.85649 -3.85061 -0.910297
0.277167 0.00120525 -0.408798
-4.58782 -3.22874 -1.85536
-3.14306 0.613398 -0.109255
-5.92817 -0.132666 -0.383761
-9.29266 -0.0111053 -2.82398
-10.4142 -0.870085 -1.99853
-10.628 -1.6645 0.613086
-9.54822 -1.26992 -2.19475
5.37055 1.17065 -0.106315
-11.1736 -6.02155 -0.5242
-3.32988 5.21742 -0.31112
-6.67883 -1.3515 -1.7815
-5.39951 -0.131295 -2.13805
0.7082 -0.511867 -0.954203
-9.91212 -5.98028 0.0964819
-3.51291 1.69897 -2.27164
-4.92918 -0.308039 -2.43573
-3.48559 1.35344 -2.35375
-5.05833 -1.12489 -0.598593
-8.55412 -1.44022 -0.0779572
-9.38129 -1.66855 0.109397
-5.78614 0.439729 1.41779
-8.4587 -0.243506 -1.2587
-1.89467 2.90663 1.31135
-4.97436 -1.37963 -0.746559
-8.44918 0.785242 -0.337069
-8.82758 -0.213891 -1.67821
-3.85039 4.78125 -2.09328
-3.94284 1.86631 -3.58027
-7.43966 -0.640985 -1.22826
-3.04585 2.01227 1.32067
-12.7898 -7.24289 0.43863
-0.768345 0.426228 -0.594491
-10.7349 0.212501 10.486
-8.98402 -0.538368 -1.25739
3.16481 -0.665154 -1.25767
0.267935 2.39372 -2.54548
-8.97978 1.84324 -0.940594
-9.24042 0.250167 0.0357368
-7.14005 -1.20703 -2.64964
-9.05729 -0.0691581 -1.36787
-4.39787 -0.988874 -1.3928
-2.99763 0.571822 -0.488866
-4.57225 -3.56407 -2.10867
-13.0616 -3.21994 0.523382
-8.51155 -1.44102 -1.66776
0.343516 -1.10814 -0.197745
-8.52528 -0.326095 -0.288437
-9.20661 -2.14002 -0.922006
-4.56847 1.5132 0.051307
-4.06173 -0.252182 -2.28213
-9.68656 -2.80377 -1.20754
-11.0794 -2.51644 0.594798
-10.3724 -2.36526 -1.08195
-11.6648 -5.38801 -0.310679
-4.49868 1.79668 -2.4506


==> latex_data/vae/svhn/pos_imagenet_neg-neg.txt <==
16.3507 -0.79103 -0.438584
17.1789 -1.66186 1.93954
17.1825 -0.503179 0.656595
17.3653 -0.660295 0.792124
16.896 -0.929792 2.62979
17.1088 0.171868 0.00257618
16.6083 -2.05095 -2.32327
17.4365 2.12849 -1.1301
17.8326 0.592952 0.143383
16.9774 -1.65987 0.934775
17.0153 -0.807036 0.816334
17.7232 0.214187 0.0440329
16.9226 -1.21927 -0.158247
16.9723 1.02155 -0.389038
15.9076 -0.665346 -0.385114
16.7636 -0.24993 -1.80853
17.3981 1.20109 0.563703
17.3044 -0.243701 1.15748
16.8847 -0.334169 -0.0144182
16.9329 0.136859 0.209585
15.9988 0.83471 0.507719
16.7968 -1.45933 0.826613
17.1811 -0.363697 0.802651
17.1658 0.833239 0.660325
16.9686 -0.126524 0.988903
16.8785 -0.980122 0.670424
17.6398 -1.20594 -1.14036
16.849 -0.744211 0.727771
16.6701 -0.711503 2.21748
17.9961 1.53167 0.71068
16.3934 -0.82785 -0.0138905
17.2803 0.135927 -1.92798
17.3063 -0.650806 1.12719
17.3997 0.191628 1.09483
17.4367 -0.0871387 1.28779
16.2946 -1.529 0.135242
16.4636 0.534181 0.977958
16.9378 1.24018 0.464005
16.961 -1.42448 -0.476878
17.0483 -0.85489 0.777654
16.5883 -0.96093 -1.67641
16.8527 0.526858 1.69857
17.029 -1.71817 0.882334
16.6146 -2.29676 -3.15624
16.6589 -2.04957 -0.0442489
17.395 -0.653524 -2.95264
17.3853 -0.397458 1.45697
16.6542 0.713934 0.84111
16.6409 -0.124321 1.27199
17.5618 2.4813 -0.796631
17.2963 0.865487 0.650642
17.5619 -0.808308 -1.91825
17.1995 -0.0938882 -0.0356353
17.0263 0.987432 -3.03672
16.5156 -1.23579 0.599886
15.6735 -1.93665 0.0516697
16.1646 -1.213 0.581331
17.0519 1.5616 -1.08736
16.9051 1.54595 -0.596598
17.3286 -0.256972 0.972352
17.221 -0.493674 0.101072
16.831 1.27714 0.177594
16.02 -1.20666 0.926994
17.0723 0.483311 -0.774269
16.7124 0.164748 -0.229976
16.0804 -1.4027 1.06034
17.941 0.290169 1.62176
17.79 2.27454 -0.422624
16.0671 -1.09415 0.719514
17.3906 1.9238 -0.107352
16.784 -0.374276 0.388659
16.6813 0.791932 0.626511
16.8324 -0.980776 1.61505
17.0929 -0.109575 0.204601
17.3139 -1.53337 -1.62933
16.0975 0.543579 0.959321
16.7972 -0.379111 0.141731
16.4422 -0.478872 0.826095
17.1866 0.854428 1.08485
17.3106 0.177918 0.971048
16.7992 0.900121 -1.09035
17.4725 0.542457 -1.82565
16.7473 -0.462078 -0.390604
17.5422 1.39026 -0.914348
17.0269 0.265684 -0.932489
17.0629 1.18494 -0.382648
16.9709 -0.504816 1.27323
16.7522 -0.148065 -1.27412
17.1644 1.00566 -0.474847
17.2554 0.439392 0.372729
17.0852 -0.336004 0.45777
17.1395 -1.3221 0.726192
17.5815 1.69796 0.257016
16.8001 0.460804 1.74386
16.5033 0.419608 -0.760777
17.3041 -0.485757 0.282119
17.3163 -0.886584 -1.06081
16.141 -0.135975 -0.00908326
16.9416 0.171377 -0.0414016
16.3635 -1.63141 0.838672
17.2557 0.825068 -0.457441
17.7583 -2.55315 0.7249
17.155 -0.767576 -0.0562795
17.464 1.02815 -0.131106
17.1155 1.82773 -0.170842
17.0411 0.931578 -0.618799
16.6809 -0.20378 0.722958
17.1893 1.1508 -1.48453
16.9211 1.43822 -1.3798
16.7666 -0.716238 0.0903936
17.362 -0.942782 -0.500115
17.0448 1.12968 -0.469296
17.2113 -1.54577 -1.33564
16.9929 -2.07042 0.770057
17.3516 -0.464148 0.211527
16.9581 -0.339858 0.525285
17.1948 -2.59098 -0.891582
17.7145 1.9495 -0.967089
16.6208 0.71892 -0.541899
16.9111 1.9383 0.598608
17.8204 -2.12898 1.97016
18.489 -2.5001 0.962328
16.7708 -0.795091 -0.118762
17.0238 -1.07504 1.09283
17.2926 -2.01407 0.914456
17.1437 0.510554 0.49236
17.5066 -0.687795 -1.89325
17.1211 1.51599 -0.22081
17.3694 -0.0457594 -0.195613
16.6764 -1.2946 -0.16635
17.0541 -1.64503 0.671578
16.2565 -0.202555 -0.318204
16.8977 -0.11859 1.72213
16.9062 -2.26292 0.785847
17.0094 0.549068 0.693722
18.134 -3.80265 -1.36281
16.3437 0.890531 -0.360504
17.0915 0.275166 -0.584015
17.047 -2.24988 -0.516208
17.2023 0.990064 0.849289
17.211 -0.351915 0.862017
17.3742 0.988778 1.1451
17.1348 -0.668335 0.542049
16.8572 0.0515032 1.19904
16.7181 -1.15453 0.528098
16.9998 0.7234 0.106204
16.7999 -0.293264 0.296247
16.5253 0.53143 -0.0883229
17.1515 -0.0322312 -0.236489
16.8288 1.24814 0.320968
17.645 0.335413 0.584704
17.8158 -2.82465 1.38898
16.1904 -1.06373 0.104526
16.13 -1.14203 -2.5701
17.1591 -0.393497 1.58306
15.9039 -1.99452 0.819937
17.0601 0.880925 0.349322
16.577 -0.102283 1.08324
17.3968 0.346537 0.230868
17.2095 1.44528 -0.0433543
17.0435 1.37399 0.271442
16.983 -0.951024 -1.4152
16.8851 0.716018 -0.361547
16.8124 -0.304122 -0.678409
16.8678 -1.88001 3.97782
16.1007 -1.17023 0.059058
16.8817 -1.30439 0.39913
16.6762 0.562344 -0.0945505
17.0949 -1.16119 -0.337837
16.0406 0.03326 -0.0202202
16.9185 -0.421751 0.454511
17.0458 -0.108832 0.247982
17.0457 0.489961 0.716852
17.1935 1.68877 -0.798483
17.0143 -1.79217 -0.195917
16.7278 0.0120809 0.518625
17.0664 1.05856 0.0100702
16.3438 -0.653376 0.569337
16.9771 1.07569 0.195895
16.3932 -0.59321 -0.0791057
17.1819 -0.389111 1.52217
17.4391 0.0517271 1.24372
16.4055 1.274 0.053626
17.0307 0.617663 0.630434
17.2348 0.610795 0.495367
16.2368 -1.39787 0.54637
17.7362 -2.29362 0.88803
16.9928 -0.532952 -0.356572
17.4402 1.23025 0.322152
17.2046 0.869978 0.678678
16.9967 -1.04335 0.768971
16.4892 -0.531395 -0.252701
16.9568 -1.64465 -0.437016
17.1182 -0.458523 0.132801
17.3003 0.718452 0.502363
17.1631 -2.30539 -2.22169
16.9919 -0.812833 0.753279
17.82 0.889069 1.5966
17.1563 1.08915 0.425434
17.3538 0.372917 1.53198
16.0252 0.832815 0.420199
17.1463 -0.370315 -0.0814478
17.4893 1.08947 0.378056
16.9777 1.51744 0.0330668
17.0761 -1.70859 1.35645
17.1534 0.484398 -1.77687
16.7926 0.262641 0.50675
16.6873 0.888821 -0.394091
16.7526 0.815559 0.514416
17.1368 2.12907 0.00626582
16.823 0.949895 0.401991
16.2609 -0.769497 0.187765
16.7479 -0.203985 -0.782279
16.9209 1.91866 -0.658244
16.9254 1.01126 0.311075
17.1454 1.55029 -0.427866
16.4375 -1.46572 0.897481
16.3184 -3.25213 -1.15464
16.9356 0.878147 -0.154199
17.3667 0.533003 0.142362
17.7057 1.21624 0.870719
16.8513 -1.80834 -1.51641
17.3729 -1.83931 0.835037
17.0546 -1.10422 0.0136444
17.9263 0.791596 1.08772
16.6669 -1.2435 1.59022
17.0217 -1.55591 0.256959
15.839 -0.465334 1.66107
17.1337 -1.52699 0.634621
17.3793 -2.1765 1.12054
16.6723 -1.47945 0.131328
17.2804 0.749436 -1.46812
15.9027 0.513656 0.860418
17.4301 0.127857 0.25341
17.0045 0.850619 0.56847
17.2363 0.842777 -0.666334
17.324 -1.21587 -0.993801
16.8447 -1.96209 -0.536552
16.6814 -0.229965 1.30943
16.3478 -0.549085 0.178626
16.4257 -0.824375 0.907309
17.0415 0.618831 0.98394
17.3976 -0.010452 1.94563
17.309 2.11613 0.470047
16.4583 -0.214734 0.437205
17.4509 -0.369187 -0.965921
16.3005 0.556659 0.00212604
17.0251 -0.072373 0.507811
16.5946 0.810254 -0.0216938
16.711 1.1293 1.51919
17.5115 -1.49448 -0.667132
17.3691 -0.253104 -1.27852
16.8872 0.863666 0.485231
17.3497 -2.01125 -0.0145347
16.9602 1.14206 0.745247
17.4996 0.581788 1.00337
17.2603 0.414981 0.224847
16.8008 0.783865 -0.0400774
17.139 0.660676 -0.546533
16.6417 0.47732 0.0424698
16.8888 0.404027 0.189766
17.467 0.378981 -0.585255
17.4688 1.20024 0.982029
17.045 0.806381 0.497553
17.2567 -1.27383 0.266222
17.0509 0.608613 -0.335647
16.3691 -1.42103 1.18353
16.5714 1.16167 -0.476223
16.453 -1.6191 1.68923
17.0327 -1.54517 0.853142
16.1829 -1.29324 0.465659
16.8371 0.115156 -0.649291
16.9547 0.404533 0.87724
17.0616 -1.81084 0.519888
17.3219 -1.89244 -0.000930867
17.1347 0.745317 0.71839
16.8113 0.756439 0.907284
17.318 -0.799862 0.892172
16.8999 0.291391 -0.446911
16.6247 0.283586 0.589169
16.9942 1.33419 -0.0692068
17.2952 -0.464777 2.53973
16.9018 0.803325 0.990841
17.4735 -0.254665 -1.39629
16.4721 0.382002 -0.120273
17.3194 -0.242882 0.667285
16.6012 0.677651 1.37553
17.0796 0.397377 1.09695
17.4583 0.674505 0.401528
17.054 -0.377739 0.190663
16.9303 -0.282214 0.9463
16.2451 -1.38758 0.863001
17.0728 -2.44893 -1.65022
16.9288 -0.117414 -1.5016
16.9743 -1.10472 0.794336
16.5843 0.0834361 0.477583
16.9028 -1.09001 0.468013
17.0399 -3.28507 -2.39581
17.486 -0.48211 -2.46951
16.4711 -0.712036 0.193353
16.689 1.11117 0.785895
16.7453 -1.75602 0.300599
17.1843 -1.06836 1.03773
17.3198 0.875308 1.83803
16.9662 1.09439 0.167667
17.2477 2.51574 0.155817
17.2409 -2.34474 -0.745888
16.5769 -0.935663 -0.866127
16.8723 0.53358 0.222336
17.6002 -0.843239 0.698622
16.9767 -2.47512 0.591417
16.9269 0.102568 0.192533
17.2709 -1.05547 1.19551
16.2422 0.960112 0.963163
17.1705 -0.561391 0.0979183
17.0844 -0.454484 1.08697
17.0048 0.745635 0.188016
17.5178 -0.197497 -1.64738
17.3077 -0.969681 0.743213
16.8782 0.435013 1.01443
17.3536 -0.997358 1.94827
16.7822 0.609833 0.7991
17.227 -1.65872 -0.568578
16.9515 0.287269 2.12803
16.2746 0.441504 1.18459
16.8741 -0.398119 0.986854
16.758 -1.42861 0.96054
15.6033 -2.15197 -1.00237
17.2071 0.635078 -0.815717
17.4963 2.23556 0.32433
16.7424 -0.716234 1.34608
16.8582 0.559977 1.26567
16.474 -0.333326 1.08638
17.4916 1.74372 0.362228
16.6883 0.566752 0.205732
16.9811 0.446067 1.11317
17.0164 -1.46827 1.01296
15.9964 -1.24546 1.24993
17.2982 2.20551 0.539922
15.7845 -1.76068 -0.286303
16.6322 -0.956995 0.781431
16.681 -0.0798084 0.586092
16.9594 -0.893197 0.178901
17.2348 -1.18169 -0.487823
17.2641 0.479062 -0.495338
16.5429 -0.0861299 0.235843
17.136 -0.19625 0.0179811
16.7068 0.835232 -0.0772122
16.7516 -1.52964 0.914777
16.8018 1.27649 -0.237224
16.8549 1.08464 0.177693
17.2624 -1.87305 -0.313276
16.9988 0.8195 0.53656
16.9041 -0.103832 0.334503
17.0949 -0.515243 -0.632087
16.6366 -1.80698 -0.555538
17.4063 0.739482 -0.154117
17.2972 1.92422 0.522975
17.676 -0.824797 -0.30954
17.048 -0.0131676 -1.75906
16.9583 -0.759099 1.08902
17.1398 -0.842214 0.822651
17.1792 -2.10115 1.72708
16.6018 -0.445156 0.95692
17.3213 1.3903 0.0747145
16.5304 -1.7678 -0.254887
16.963 -0.969881 0.618165
17.1104 0.366929 0.171065
16.9844 -0.859106 -1.07166
16.753 -0.789863 0.48603
17.2979 1.01752 -1.84016
17.5111 2.30571 -0.202151
16.5123 0.240348 -1.1796
16.0793 2.49437 0.213158
17.0767 2.05905 0.825397
17.2472 1.38951 -0.067709
17.1337 -1.04873 -0.964527
16.384 0.709171 -0.460779
17.0082 1.05371 -0.562194
16.49 -1.00632 1.03773
16.8145 0.674992 0.356927
16.581 -1.48782 -0.85358
16.8179 -0.884495 -0.219253
16.2262 -0.836636 0.587925
16.9564 -0.765064 0.825651
17.0546 -0.287879 0.675703
16.5674 -0.397181 0.897057
16.6004 0.103607 0.696285
16.8781 0.897485 1.05161
16.2645 -1.30961 0.946855
16.5624 -1.44868 -0.369181
16.7056 1.14759 0.299177
17.1869 -0.727194 0.70837
17.6222 1.83998 -0.0768689
16.1674 0.855858 1.68626
16.5916 1.09152 1.67054
17.1651 -2.62789 1.58262
16.3659 -0.354777 0.820131
16.9232 -1.10998 -0.572273
17.4257 0.759117 -0.72997
17.1855 -0.128795 1.39262
17.6561 1.14968 -0.886545
17.173 -1.10135 -0.052433
17.3122 1.03501 -0.69591
16.862 0.430551 -0.164306
16.7501 -1.22415 0.929968
16.2591 -0.265964 0.0886757
16.9831 0.733714 0.986429
16.4238 -0.146293 0.276963
17.0817 1.57363 0.247949
16.7324 -0.791956 0.583509
17.0745 -1.30165 -0.301368
16.4252 0.489 0.803043
16.2844 1.25459 -0.416154
17.0558 1.20967 1.61892
17.1057 1.5215 0.254564
17.2843 -1.41104 0.629393
16.9587 -0.00065058 1.84339
16.4919 -0.0823278 0.135725
17.1069 -2.57752 1.41172
16.7359 -0.357155 -0.462686
16.9819 -1.35475 -0.0573182
16.6877 1.41478 0.497112
17.2276 1.32803 -1.14103
16.8952 1.34811 0.410891
17.5985 2.74492 -0.650217
17.2055 0.179304 -0.696659
16.8944 0.589514 -0.0740543
17.1108 -0.823053 1.00863
17.03 1.61681 0.477343
17.4188 -2.62663 -0.767574
17.3819 0.487559 1.73229
17.246 -1.53328 0.920949
17.1629 1.78276 0.115561
17.1477 1.25021 0.0890269
17.5719 0.403457 0.367911
17.1449 0.126289 1.05587
17.8271 -0.770298 3.06356
16.667 -0.971753 0.348731
17.4852 0.342096 -1.1779
17.3254 -1.79013 0.603305
17.0024 -1.7408 -0.368393
16.6221 -0.563796 0.434744
17.238 1.5658 0.0274148
17.1548 0.379514 0.17128
16.8175 -0.80693 0.154484
16.8726 -1.26595 -1.25986
17.0918 0.163193 0.593481
16.4053 -1.21665 0.697052
17.1019 -0.473174 0.959424
17.6092 0.73572 1.30011
17.3042 -2.37782 1.22929
16.8636 -0.735055 -2.59853
18.0714 2.59855 0.29137
16.892 -0.716745 0.774456
17.1679 0.802661 -1.00727
17.2403 0.926745 0.331728
16.8056 1.79716 0.380495
17.1166 0.679379 1.43936
16.3098 -0.870779 2.16634
17.6234 -1.91313 1.04568
17.5195 -0.0194072 0.649315
16.9756 0.607466 0.444214
17.3581 -0.256438 0.806375
17.1811 -0.205836 3.49712
15.8879 -1.01793 -0.609483
17.1711 -1.54371 0.530391
17.117 1.38128 0.46119
17.4314 1.38342 -1.08368
16.7984 0.109759 -2.18911
17.3519 -1.823 0.465411
17.114 1.09983 -0.0655872
17.4237 -0.779949 0.635199
17.1119 1.74185 -0.268183
16.3884 -0.344023 1.17176
16.6186 -0.327156 1.11794
17.6463 -2.93215 0.808084
16.4809 -0.1652 -0.298643
17.1696 -2.00085 1.20446
13.6045 2.76322 0.545426
17.1187 -1.89377 0.821876
17.1718 0.257084 -0.271613
17.5529 -0.83678 -0.267639
16.8611 1.3274 -0.367533
16.8913 -0.872786 0.573663
16.9687 -0.0131339 -0.0766723
16.5747 -2.21426 0.495837
17.5644 -0.138312 0.0673677
17.4335 -0.0275684 0.865457
16.2867 0.0746534 -0.0567816
16.5085 -1.63739 -1.18757
17.2581 1.70595 -0.404296
16.7534 -1.51962 -0.51071
16.6883 0.915549 1.29565
16.9774 0.804404 -0.389806
17.0736 0.946573 0.714151
16.9781 0.234985 -0.147688
17.4377 0.886226 -0.996532
16.6795 -0.435445 0.908115
17.2056 -2.10305 0.199316
16.3844 1.53701 -0.0540941
17.2495 0.917041 0.913934
16.5339 -1.08252 0.397418
17.57 1.1094 0.442929
17.3502 1.49002 0.0732987
16.8747 -0.959229 1.31985
17.4082 1.69541 0.130026
16.9928 -1.5646 1.69314
16.8117 -0.529496 1.34881
16.8781 -0.754879 0.569814
17.0938 -0.369639 0.0445226
17.4356 -1.36115 0.613823
16.5087 -0.736807 -0.912519
16.4365 -1.15003 0.422357
17.0191 -0.291916 -1.109
17.3847 2.04538 -0.429415
17.3998 -0.565937 1.18723
17.0303 -1.36337 0.0968023
17.0118 0.28986 -0.291225
16.6721 -0.812672 0.395485
17.1128 0.876321 0.778328
16.9305 0.954744 2.16806
17.002 -0.282867 0.658951
16.8685 -1.50925 0.0824695
17.2332 -0.488527 0.605177
17.5373 -0.770889 0.0515012
16.5948 -1.76757 0.707343
16.9248 -2.59896 0.232224
16.8213 0.25909 -0.290222
17.2183 -0.272045 0.219475
16.6415 1.22864 -1.14338
17.2685 -0.0111954 -0.808801
16.8123 0.563018 0.490754
17.026 0.171053 -0.710616
17.6262 0.17544 -0.463004
16.3836 -2.63748 -0.322816
16.9114 -1.09268 0.296754
17.1542 0.746404 0.235017
16.9444 -1.64885 0.455223
17.0234 -0.337244 -0.984315
16.9636 0.52402 0.327601
16.2735 -1.78499 0.197396
17.2727 1.54175 0.634905
16.8293 1.06713 0.5679
16.6443 0.178482 0.987557
15.5763 -0.941385 -0.114545
16.9009 -0.199841 -0.283604
17.2933 -1.84489 0.418555
16.9081 -0.909181 0.0779622
16.7726 0.155923 -0.262615
17.6764 -2.44222 0.907735
17.5119 1.9213 -0.24686
16.1628 -1.35946 -0.434822
17.1792 -1.82831 -0.0785715
17.1645 -1.45977 0.76814
18.0298 1.55916 0.0418523
17.1865 -0.593426 0.0358301
17.1713 -0.525074 0.226964
16.8859 -0.525887 1.7794
17.1985 -1.8671 0.878779
17.0822 1.28598 -0.423003
16.2587 -0.549295 -0.809999
17.2172 0.838246 0.419704
17.0309 -0.316714 0.270045
16.6179 -1.58359 1.30586
17.3449 1.58646 0.355024
17.1374 0.846238 -0.299324
17.1941 -0.836344 -0.961045
17.419 -1.18345 0.87231
17.5762 0.410091 -2.40168
17.3152 -0.455996 -0.851562
17.3916 0.5923 -2.59769
17.5122 1.17876 0.504031
16.8561 0.24014 -0.410992
17.2901 -0.480214 0.945343
17.6011 -0.0775808 -2.14098
17.1855 -2.22851 -0.0464843
17.4382 1.70169 -0.350697
16.7482 -1.75686 0.0515437
17.3667 0.0716833 0.204437
17.5255 0.459019 0.333281
16.4983 0.33391 0.26096
17.5052 -0.853011 -0.222625
16.6925 -1.0497 2.44962
17.397 -1.63996 1.45346
16.0447 -1.41329 1.44353
16.3747 -0.243368 0.452374
17.4222 1.82057 0.0626711
17.4252 0.694976 0.831744
17.0474 -2.37861 -2.52091
16.1251 -1.89662 -0.0922297
17.2957 -0.0772209 0.997022
17.4968 -1.35348 0.14017
16.3437 -0.434708 0.411016
16.2196 -1.37498 -0.875273
17.1071 -0.252096 1.21557
16.4516 0.439399 1.3996
17.6695 1.92092 0.0738487
17.2658 0.437976 1.6696
17.0844 -0.682698 -0.979185
16.8021 -0.669662 0.103548
16.8545 -0.256385 0.0479632
17.3513 1.50873 0.249762
17.009 -1.49313 1.40139
16.9585 -1.12286 0.825845
17.1288 -0.208759 0.995262
16.5315 -0.866124 -0.417835
16.5015 -1.98025 -0.401715
17.4012 1.428 -0.618051
16.4145 -0.113501 0.23832
17.7352 1.48334 0.480245
17.2997 -0.150737 -1.15392
16.4908 0.390121 0.418288
16.9139 -0.688685 -0.404121
17.1031 -1.62015 0.378471
17.2886 0.497174 0.421669
17.1114 -0.917026 -0.25397
17.2788 1.18629 0.745997
16.9074 -0.792233 0.215781
17.1533 -1.06971 -1.62931
16.8036 0.254955 1.6507
16.4829 -1.89667 -0.131342
17.3709 -0.528077 -1.79112
17.5163 -1.5979 0.627852
17.3608 -0.44526 -0.06568
16.6103 -0.0510108 1.13778
17.2884 -1.34348 -0.560115
18.0424 1.21674 0.542234
16.9921 -1.27643 -0.638313
16.9442 1.04415 0.138886
15.8396 0.494362 0.0670174
17.0853 1.36658 0.159458
16.6104 -0.363093 0.503775
16.9978 0.506548 0.616467
17.1283 0.930707 0.959113
16.4941 0.576074 -0.261554
16.088 -1.77272 0.674968
17.2585 -0.383449 -0.719793
17.0327 -0.587267 0.105674
16.8786 -0.0246593 -1.61121
16.7891 -0.0995874 -0.185187
16.4118 0.452084 0.117089
16.5656 0.793134 0.258352
17.0747 -1.57153 0.631189
17.3839 0.965541 -0.35143
16.8313 -1.42897 -0.692663
17.1831 -1.33927 1.01185
17.0623 -0.934719 0.32431
16.8908 0.617905 1.06143
16.6182 -0.905284 0.18158
16.7555 -2.44724 -1.23852
17.4659 1.45845 0.924181
17.3853 0.897425 0.983378
16.6447 -1.58077 0.85395
16.8024 0.445241 1.33042
16.8911 -0.801101 0.747803
16.8995 -1.60733 1.11651
17.2259 -1.63278 0.839439
17.0663 -0.341456 1.54088
17.4404 2.24387 0.947684
16.5752 -1.10918 0.0359947
16.5643 -1.8374 1.57571
16.8237 -1.72834 -0.711969
17.094 0.0382576 -1.26556
17.6419 0.521052 0.692091
16.5194 0.194473 -1.22463
17.7016 -2.17473 0.832735
16.9885 -0.296889 -1.15575
16.2391 -1.16256 -0.100964
17.3745 -0.0761849 -1.16753
17.4131 -0.30217 0.491599
16.8328 0.418745 -2.84285
16.9196 0.653941 -1.12424
17.5235 0.954565 0.0854116
16.955 0.703341 1.07677
17.157 0.172708 1.70573
17.8169 -0.623164 -1.02008
16.9759 -1.38812 0.227869
16.3627 -0.174346 0.381999
16.1914 -0.723628 0.0730971
16.9115 1.46879 0.563537
16.9198 -1.59707 0.331406
17.3393 -1.30669 -0.134321
17.3775 1.16553 0.0624812
17.7884 1.59256 -0.507591
17.1232 -0.870581 -1.53315
17.1897 -1.6939 -0.855357
16.73 0.134051 0.629469
16.5606 -1.93302 -0.301353
16.0884 -0.392177 -0.572538
16.953 0.0547671 -3.92643
17.2743 -2.04547 -0.696907
17.0334 -2.06156 0.389439
16.9292 -2.59828 1.41481
17.0413 -0.468604 -0.449805
16.9682 -0.960118 0.952886
17.8365 1.65226 0.996108
16.444 -0.311631 1.28384
17.747 -0.864684 0.286238
16.7516 -0.84261 0.66499
17.0846 0.677606 -0.34721
17.5249 1.4517 1.17003
16.5628 -0.910564 -0.562802
17.1538 0.968237 0.289426
17.6551 0.736286 -0.031825
17.7547 0.89967 -0.617547
16.7573 -2.22952 -2.03398
17.771 0.0654138 0.286372
16.8281 0.686531 0.269174
17.2012 -2.43438 1.0095
16.8733 -0.527408 -0.853524
16.5729 1.04067 0.372575
16.8183 -1.8672 -0.485917
16.7855 0.48103 1.95402
17.1606 0.675653 -0.119435
17.2281 -1.51099 0.329812
16.9605 -1.56589 0.989979
17.2696 0.0668235 0.18836
16.7566 1.11831 -1.01573
16.9502 0.30194 -0.068794
16.6947 -0.802814 -0.0927178
16.6537 -1.15275 -0.165237
16.2897 -1.28557 0.28613
17.2268 -0.0268816 0.0262725
16.3421 -0.619619 -0.453642
17.1235 -2.49413 0.918172
16.48 -1.1918 0.21151
17.27 -2.46076 -0.540948
16.5861 0.539058 0.610002
17.5493 -0.0516862 0.632916
17.3251 0.00299165 -0.842926
16.7371 -0.209029 0.510435
17.0229 0.0496135 0.614435
16.5134 -0.351436 1.40471
17.4933 1.75101 -0.649429
17.991 1.74077 0.210068
16.3583 -1.17081 0.0198515
16.7055 -1.05967 0.926367
17.4827 0.141463 0.895606
17.3965 -0.474697 0.525225
16.7726 0.528269 1.35656
16.9651 1.24784 -0.0993599
16.883 -0.469124 0.779642
16.3776 -1.84401 -0.374711
17.0368 1.07945 0.227678
16.5779 1.55025 0.563856
16.829 1.1286 -1.29869
16.7921 1.41083 -0.203002
16.4251 1.27819 0.700925
17.505 1.6102 0.0337214
16.9768 1.03948 0.031853
17.1958 1.38087 0.285198
16.4261 -0.230547 0.0605803
17.73 1.46476 0.982354
16.5986 -0.373368 -0.00113958
17.3773 0.925585 0.851842
16.0833 1.3646 0.0631642
17.1423 -0.479923 0.0832695
16.9692 -0.319655 1.01554
17.0478 0.858618 1.11399
17.1448 1.35415 -0.30512
16.5384 0.270716 -0.882158
17.1901 -0.069325 0.924402
17.5653 0.559868 1.18997
17.0263 -2.5933 -0.43896
17.3136 -1.3132 -1.77489
16.7055 -2.03758 -2.17557
17.6067 0.821522 0.69457
17.019 -1.73278 -2.17086
17.1061 2.23445 1.02696
17.5153 1.482 0.318668
14.8527 0.461693 0.527373
16.7856 -1.6934 2.08723
17.0218 -0.16174 -0.421263
17.5355 1.69712 -0.160299
17.1304 -0.768435 -1.41461
16.9755 -1.24143 -0.0361296
17.2756 1.44899 -0.549926
16.9794 -0.208523 -1.38586
17.9866 -1.95261 0.320133
16.8092 -0.675116 0.649564
17.2191 0.847274 -1.07521
16.92 -0.371946 0.0394286
17.6711 -0.456965 -1.53847
17.0955 1.45299 0.270389
16.71 -0.596322 -0.756225
17.0043 1.44427 -0.464235
16.7486 0.156188 0.413237
17.664 -3.31504 0.785363
17.2642 -1.01541 -0.390156
17.1931 0.433748 0.953965
17.3827 -2.06455 1.90119
17.5619 0.0697433 -1.48142
17.4384 -1.38596 0.313429
16.3114 -1.14215 0.36484
17.056 0.162886 0.996961
17.1937 -0.0612161 0.756534
17.0803 -0.085157 -0.850791
16.5672 -1.36767 -0.0397781
16.4504 -1.52446 0.37882
16.9041 0.345871 0.299976
16.4251 -2.34656 -1.32983
17.0703 -1.8246 -0.143446
17.2511 1.39695 -0.812701
16.6638 -0.687512 -0.539119
17.2919 1.19206 0.493878
16.5638 0.225131 0.888872
17.215 -1.55931 2.0756
17.3061 0.0952382 1.79207
17.104 1.31434 0.0826898
17.1883 -1.5131 -0.591537
17.2921 -0.48355 0.66102
17.388 -0.231458 0.0375652
16.7347 -1.36695 0.301378
17.2052 0.107288 1.54634
16.9299 -0.485713 0.168964
17.0628 -0.568773 -0.0944606
17.0354 -0.0717523 0.681561
17.4643 1.82007 -0.374012
16.7653 -1.01847 -2.12701
17.1862 -1.6937 0.0278129
17.8223 1.44821 -0.791475
16.7457 1.00492 0.758275
16.2636 -0.169813 0.687686
17.1624 -0.432513 0.444009
16.9326 0.472385 0.713448
17.2368 -1.15476 -1.78109
16.7281 -0.367163 0.280459
17.1828 -0.322938 0.492282
17.0163 -0.201854 0.730901
17.1766 -0.201603 0.456335
17.4598 1.67354 -0.162986
17.1769 -0.880565 0.470573
16.6477 1.10502 0.0117947
17.7074 -2.71214 2.2857
17.1413 -1.40262 1.52484
16.4849 -0.671534 0.890022
16.9985 1.99752 0.507271
17.1326 -1.30488 0.537639
17.3207 0.982483 -1.76674
17.1851 -1.09329 -0.646747
17.1567 -0.982777 -0.713551
17.3494 -0.240236 -1.49387
17.1042 0.864337 -0.0907762
17.3182 0.834987 0.0410252
15.9432 -0.66368 0.462568
16.6315 0.62059 1.34337
16.8457 -0.820342 -0.675475
17.1366 -1.28652 0.323545
16.9229 -2.51192 0.614913
17.4679 -0.867215 0.744981
17.0235 0.670799 1.74731
16.9332 1.27254 -0.165645
16.921 -1.12068 -0.378583
16.9303 -1.17221 1.0685
17.1469 0.860905 0.324737
17.2082 1.80663 -1.16539
16.8508 0.697214 0.671886
16.4339 -1.71598 -2.85137
16.8348 -2.19408 0.038925
17.3871 0.0635705 1.7475
17.2066 -1.98039 -0.441327
17.1286 -2.32433 0.352392
16.812 1.03798 0.583853
17.4127 1.46134 -0.846011
16.4796 0.434525 0.749005
15.3729 -1.56626 1.03242
17.3764 -1.22673 0.0280853
17.4496 1.25285 0.0753513
16.6372 1.71333 -0.133971
16.6125 0.196854 0.58989
17.3519 1.42259 1.07848
17.0499 0.604177 0.424469
16.4073 0.121675 -0.168391
17.0471 -0.979532 0.970185
16.4795 -0.16467 -0.7061
17.2114 -2.59624 -0.428675
17.0073 0.147419 -0.424117
17.4709 1.74769 0.656218
16.9547 -1.86311 0.222068
17.0119 -0.532919 0.281121
17.0045 -3.40366 3.17503
16.0906 -2.37067 -0.592555
17.2171 -0.89274 0.801938
16.5541 -1.35365 -0.115375
16.7861 1.33626 0.492994
15.9794 -0.0548645 -0.960302
17.2897 0.0431784 -0.949899
17.7702 1.7224 0.667676
17.288 -0.276421 1.09468
17.2249 0.290998 0.220082
16.5172 0.84707 -0.941703
17.8489 -1.63821 1.13636
16.775 0.960357 0.386202
17.0066 0.723097 0.331494
17.5612 -0.0593289 0.268113
17.1083 1.24642 -0.0157192
17.3446 -0.697226 0.395675
16.8057 0.703443 -0.48966
17.0493 1.42124 0.316311
17.4495 0.971138 -0.253864
17.3684 0.801844 0.324877
17.3157 -0.332441 -1.79012
16.7543 0.997677 0.794673
16.684 -0.419846 -1.10142
17.4848 0.0306492 1.51781
17.2022 1.14313 0.426935
17.1951 -0.501342 -0.0377296
16.2202 -0.657686 0.148754
17.1559 -0.892962 0.961032
17.3774 -0.190529 -1.2948
16.986 -1.85453 -1.61225
16.7599 0.476483 0.606405
16.4218 -0.267992 -0.294699
17.1071 -1.08907 1.07388
17.664 -1.51347 0.708408
17.1627 1.3397 0.0716179
17.0475 -1.56282 -0.93878
17.0469 -0.806821 0.586416
16.1443 -1.64314 -0.0589607
16.1901 -1.08173 -0.741234
17.8089 1.73237 -1.61543
17.3116 -0.298365 0.985173
17.5394 1.47849 -0.347827
16.6685 -0.957658 0.0678861
17.0798 -2.16309 -1.68733
17.3862 -1.20011 0.754118
17.9801 -0.664214 0.35814
16.6663 -1.04789 0.215925
17.459 0.934321 1.60638
16.5055 1.84226 -0.0820505
16.6879 -0.690827 -1.96892
17.032 0.843689 0.165163
17.2558 1.86531 0.200599
17.2105 -2.07603 0.878222
17.315 0.147581 1.73276
17.1218 -2.38959 1.20093
16.9775 -0.904304 -1.17366
17.2153 1.0489 1.50543
16.2221 0.735779 0.213705
16.1976 0.272725 1.56613
17.0717 0.43204 0.858278
17.5216 1.52736 0.0305542
17.3578 0.779636 -0.674156
17.236 -0.140943 0.424107
16.8128 0.857143 1.54665
15.4966 -0.386442 0.350955
17.8552 -2.26152 -0.443108
17.5289 -0.538311 1.4049
16.9148 0.202699 0.265339
17.1953 1.0006 -0.00764288
16.809 -2.47186 0.0380769
17.0618 -2.23795 0.712882
17.7879 -0.279482 0.103343
16.5665 -2.01356 -0.407981
17.2984 -0.797243 -0.450764
17.3076 -2.15381 -1.04067
17.0403 0.161021 1.24545
16.7296 -1.40486 1.28197
17.1963 -0.841309 -1.13807
17.4294 2.11913 0.345723
17.2513 1.48948 0.0122044
17.0599 -1.86768 -1.05208
16.7054 -1.51793 0.442102
17.1228 -1.62054 -2.46542
17.5005 -0.232518 0.402131
16.6134 -1.07055 1.0628
17.2258 -0.325697 0.0327862
17.1374 1.27099 -2.00072
16.4324 -1.42442 -2.07459
16.966 1.16611 1.73582
16.5031 0.131188 -2.63087
17.083 1.32766 0.351402
16.3146 -1.40589 -0.630774
16.4921 -0.144051 0.419494
17.4187 1.31511 -1.8572
16.9312 0.657669 0.403066
17.0059 -0.917803 -1.0472
17.8172 -1.54492 1.29283
16.7441 0.612424 0.76629
17.1599 -0.377714 1.21135
16.74 -0.334874 -0.481741
16.7198 0.294431 0.0741352
17.1916 1.85323 0.491771
17.0528 0.00308552 1.15414
17.4415 0.00390415 0.256499
16.5987 -0.767221 0.554193
17.5298 -0.200623 -0.991302
17.0745 0.34503 0.574019
16.9737 -0.24373 -0.326382
16.0988 -1.16212 0.55851
17.1629 1.15107 -1.94074
16.7946 -1.08729 -0.0674777
17.1997 -1.98695 -0.7532
16.7837 -0.513962 1.33288
17.0235 -2.67647 0.0234414
17.3022 -2.15592 -0.0430523
16.8496 -0.1346 0.0579485
16.691 0.788456 -0.884635
17.3426 1.29766 0.428244


==> latex_data/vae/svhn/pos_imagenet_neg-pos.txt <==
-11.5833 0.945533 0.218849
-10.4669 -0.355664 2.12992
-11.0662 0.860818 1.13512
-11.5239 -0.623975 1.13038
-10.821 0.294642 3.77577
-10.9119 0.765217 0.252746
-10.8531 -0.751129 -2.01159
-10.8289 1.04851 -0.260634
-10.5551 0.1742 0.637862
-10.3492 0.570495 1.50986
-10.7335 -0.606413 1.06496
-11.0235 -0.267654 0.500473
-11.2094 0.796701 -0.242553
-11.5321 -0.392668 -0.155804
-10.7147 -0.0231364 -0.13827
-11.168 -0.237478 -1.24018
-10.7232 0.073015 1.32446
-10.2834 1.08296 1.71988
-11.0147 0.525105 0.165009
-11.3632 0.500145 0.668684
-12.2905 0.721379 1.06656
-11.0668 0.176793 1.64147
-10.6808 1.48552 1.12895
-10.9238 1.47071 1.37518
-11.2639 0.452245 1.66497
-11.235 0.506859 1.24672
-10.7767 -0.374003 -0.798108
-10.8798 0.622076 1.04277
-12.1031 -1.59579 2.45248
-11.047 0.533235 1.45388
-11.2403 0.693479 0.0347399
-11.3709 -0.826733 -1.22155
-10.8614 -0.507442 1.40195
-10.6806 1.4232 1.94904
-11.2088 -0.222333 1.33897
-11.3021 0.999816 0.764021
-11.1719 0.0106584 1.14836
-11.54 -0.86009 0.864714
-11.1448 0.241781 -0.251801
-11.898 0.804627 1.12621
-11.5873 0.340205 -1.16505
-11.3148 -0.277537 2.37332
-10.8969 1.51678 1.35839
-10.7841 -1.27008 -3.20787
-10.9976 0.493265 0.423516
-11.6962 -2.0816 -2.55038
-10.9842 0.56645 1.9568
-10.9547 1.19956 1.59186
-11.0818 0.400764 1.73135
-11.0429 1.22916 -0.133828
-11.0633 -0.186087 1.16799
-10.2267 -1.04901 -1.23741
-11.3323 0.225401 0.433589
-11.0098 0.0222896 -2.46042
-11.2865 -0.131116 0.96395
-10.9634 0.154947 0.636626
-10.9601 0.543532 0.538592
-10.5798 1.05174 -0.422213
-11.1752 1.00519 0.333183
-10.7619 0.511757 1.94056
-10.6004 0.804678 0.398232
-11.5608 1.98942 0.975712
-11.4521 0.937129 1.17276
-11.0778 0.343165 -0.245078
-11.0604 0.262461 0.376797
-11.6146 -0.104485 1.61373
-10.4817 -0.668263 1.92466
-10.6477 1.70231 0.559226
-11.4539 0.595994 0.858041
-11.1833 1.26901 0.60055
-10.8296 1.31407 0.896336
-11.6246 1.12502 1.19863
-11.2542 0.293132 1.89366
-10.5871 0.555503 0.385167
-10.6504 0.775492 -1.62945
-11.4891 1.25274 1.13117
-11.5301 0.0710394 0.436164
-11.4864 -0.0494934 1.39858
-10.86 -0.266447 1.00023
-10.8562 0.399607 1.33266
-10.777 1.52377 -0.271757
-11.2057 0.0956053 -1.43311
-10.5158 1.11288 0.0479758
-11.0645 -0.242971 -0.429126
-10.9237 0.184633 -0.375992
-11.0561 0.552229 0.128809
-11.0176 -0.47123 1.47405
-11.1799 0.932959 -1.13722
-11.1954 0.0363967 0.222309
-11.1501 0.500116 1.12542
-10.9724 -0.0141324 0.743675
-10.8912 0.635606 1.22468
-10.9252 0.648014 1.00293
-10.6342 0.78477 2.46681
-12.0322 0.315961 -0.290687
-11.1067 1.33064 0.756505
-11.0243 -0.275439 -0.801126
-11.3238 0.525786 0.279448
-10.7998 1.55575 0.863556
-11.5353 -0.246449 1.05523
-11.1896 0.958736 0.208664
-10.7253 -0.566374 0.741336
-10.5774 0.730452 -0.1371
-11.4549 0.576857 0.340804
-10.6121 1.25784 0.881995
-10.7479 1.48481 -0.120767
-11.5065 1.0809 1.06953
-11.5153 0.0543705 -1.09131
-11.1472 -0.372104 -0.607877
-10.8733 0.461455 0.316379
-10.8828 -0.00957779 -0.117959
-11.0251 1.15675 -0.0751109
-11.3821 -0.809641 -1.24346
-11.0237 0.908938 1.03435
-11.5857 0.281623 0.21043
-11.3172 0.409744 0.964108
-11.1472 -0.380609 -0.90715
-10.4422 1.29695 -0.362071
-11.5131 0.902575 -0.0822628
-10.4318 2.60201 1.38421
-10.8439 -0.316592 2.0232
-10.6743 -0.521988 0.875792
-10.9337 0.774661 -0.0465053
-11.1201 0.660286 1.83784
-11.6314 -1.40041 0.989273
-11.1371 0.641921 1.18447
-10.5695 0.21936 -1.84527
-11.468 0.48976 0.0447638
-11.2299 -0.147689 0.178848
-11.2539 0.38847 0.0922651
-11.3989 -0.729016 0.565507
-11.0585 0.879875 -0.0891286
-11.017 1.04235 2.50954
-11.181 -0.757955 0.822129
-11.1576 0.819573 1.13209
-10.4248 -1.29847 -1.44013
-11.1117 1.22816 0.1194
-10.9447 0.371923 -0.191716
-11.6019 0.481934 -0.382228
-11.0544 0.483578 1.52879
-10.6449 0.752506 1.23662
-11.4136 -0.0413815 1.75103
-10.9146 0.614668 1.08266
-11.2238 0.143793 1.95554
-11.3271 0.322778 0.853384
-11.3884 0.0429645 0.607472
-11.2284 1.49607 0.700958
-11.204 0.2636 0.558192
-10.6328 0.201288 0.0784461
-11.3837 0.48939 0.71078
-10.9125 1.06172 0.83922
-11.2664 -0.914887 1.57674
-10.7001 1.61732 0.491152
-11.1851 -3.2326 -2.10681
-10.939 -0.528579 1.528
-11.833 -0.717276 1.47072
-11.0606 0.955757 1.01175
-10.6271 0.0558074 1.85275
-10.976 1.25279 0.641716
-11.4438 0.613019 0.586397
-11.2148 -0.0392261 0.854846
-10.9877 0.771113 -1.46515
-11.4697 1.15873 0.130005
-10.6508 0.767144 -0.0829658
-11.6076 -2.07315 3.63278
-10.5514 1.38484 0.316113
-11.2071 0.278041 0.713698
-11.4888 0.998507 0.279428
-10.891 -0.097167 -0.167982
-11.3016 1.1128 0.439106
-10.6345 0.436083 0.483242
-11.7006 0.873997 0.88616
-10.267 0.387096 1.38396
-10.8707 0.427414 -0.156803
-10.6547 -0.131514 -0.0517161
-11.1112 0.760551 1.41945
-10.5001 1.63557 0.218137
-11.0836 0.987633 1.06145
-10.832 1.4514 0.582952
-11.1731 -0.233461 -0.00206757
-11.1367 -0.132376 2.15139
-10.6833 0.0782436 1.72632
-10.6836 0.829668 0.850695
-11.3892 0.0851298 0.800077
-11.087 0.55077 1.09952
-11.4526 1.443 0.918299
-10.7431 0.640179 1.60224
-11.0266 0.203232 -0.100539
-10.2602 0.387552 0.804302
-11.5881 0.587237 1.05666
-11.2435 -0.0189576 0.732215
-10.8861 0.307698 0.0677589
-11.2291 0.11976 0.28204
-10.9726 0.0804392 0.470154
-11.0632 0.847695 1.04144
-10.8132 -1.0218 -2.28557
-10.7954 -0.0602649 0.653171
-10.8124 0.015967 1.95271
-11.0288 0.111864 1.21925
-10.9781 0.673595 2.15246
-11.3471 0.481021 0.696707
-11.0137 0.847103 0.483353
-11.2465 0.232571 1.14253
-11.5036 0.47364 0.358137
-10.9623 0.566786 1.79008
-10.815 0.310445 -1.44708
-10.5756 -0.502187 0.855085
-11.2995 1.20758 -0.150884
-11.1056 0.330447 1.4419
-10.995 1.04743 0.549444
-11.92 2.09224 1.3232
-11.205 0.858116 0.316764
-11.4443 0.0326894 -0.115484
-11.2158 1.03497 0.206363
-11.191 0.158759 0.926955
-11.2925 0.49376 0.0592959
-11.1993 1.00142 1.35043
-11.222 -1.29552 -0.72203
-11.0078 0.721347 0.743557
-10.6621 0.131047 0.450852
-11.0317 1.48251 1.3433
-10.7559 0.626424 -1.07753
-9.88659 -0.407162 1.04316
-10.7572 0.907741 0.332325
-10.5108 -0.350507 1.78122
-11.7371 -1.4254 1.45462
-11.1875 0.599029 0.680217
-11.6849 -0.908134 2.31161
-10.61 0.645007 1.15675
-11.0625 0.339371 1.91344
-11.2783 1.01973 0.67546
-10.7013 0.867093 -1.17245
-11.5265 1.60501 1.48943
-11.0882 0.765164 0.534043
-10.9333 0.577258 0.87274
-11.1473 0.803213 -0.267455
-10.3 0.505844 -0.675004
-11.2806 0.0680868 -0.636159
-11.1125 0.159682 1.98759
-11.1424 0.776643 0.515517
-11.5997 0.219 1.07023
-11.3806 0.879236 0.975813
-10.2943 -0.799021 2.18852
-10.4175 1.63963 1.23219
-11.1549 0.172974 1.02601
-10.6162 0.356287 -0.670661
-11.5619 0.40912 0.890606
-10.4821 0.326901 0.643688
-11.2409 1.05546 0.366743
-11.605 -0.305152 1.94594
-11.0851 0.180393 -0.43979
-11.194 -0.121136 -0.708612
-11.3087 0.421692 0.908374
-10.6713 -0.314557 -0.00586283
-10.5568 0.513839 1.47584
-10.5912 0.514905 1.77513
-11.1943 -0.0520325 0.630618
-10.9332 0.9349 0.704983
-11.0322 0.31708 -0.07456
-11.0219 0.623473 0.72197
-11.4659 0.0313982 0.463778
-10.5258 0.342654 -0.3356
-10.8662 0.287057 1.90443
-11.174 -0.0554003 0.817972
-10.936 0.462491 0.62084
-11.0194 1.08341 0.179665
-10.9037 0.564586 1.66492
-11.7455 0.792853 0.406617
-11.2049 0.140272 1.91404
-10.8027 0.815422 1.17347
-11.4901 1.20473 0.84489
-11.4539 0.329054 0.0123141
-11.3814 1.47508 1.27337
-11.1549 0.734174 0.873206
-11.5243 0.668492 0.148855
-11.2201 0.64742 1.56075
-10.6264 1.02325 1.67543
-10.9967 1.20688 1.47963
-11.3923 0.142405 -0.108242
-11.2266 -0.963889 0.839745
-11.4963 0.975286 0.584598
-11.2732 -0.506377 3.35812
-10.5207 0.579244 1.41906
-10.9287 -1.06129 -1.09045
-11.2004 0.177354 0.437642
-11.0368 0.874402 1.15343
-10.4525 0.698588 2.44128
-10.8676 0.320763 1.75016
-10.9125 0.566827 1.30942
-10.3248 0.903752 0.448479
-11.0342 0.157061 1.59296
-11.1677 0.218443 1.14466
-10.7184 -1.44843 -1.41261
-10.8624 0.687499 -1.02534
-10.7742 -0.00496036 1.16994
-11.3012 0.681398 0.834899
-10.9946 1.25339 0.736948
-11.2144 -1.20156 -2.52321
-10.9528 -1.16405 -1.64499
-11.0008 -0.436065 0.597225
-10.8645 -0.128964 1.36091
-10.8986 0.297374 0.849057
-11.497 -0.0431427 1.57639
-10.9134 -1.27188 2.00496
-10.7533 1.11507 0.967797
-11.0055 0.831649 1.05376
-11.4759 -1.35639 -0.795808
-11.1861 -0.0234606 -0.552507
-10.8094 0.603018 0.399571
-10.9681 0.446871 1.36061
-10.5242 -0.836998 0.929782
-10.8201 0.204198 0.320277
-10.5789 0.345365 1.37808
-12.0998 0.549156 1.74343
-10.8285 0.357326 0.670286
-10.9264 0.659849 1.56083
-10.8251 0.787 0.312824
-10.7367 0.170643 -1.23474
-10.9522 0.0402765 1.27451
-11.0511 -0.447988 1.58425
-11.7248 -0.724809 2.52548
-12.1266 -0.478324 1.30294
-10.8387 1.13475 -0.343941
-10.6799 -1.22589 2.27231
-11.6382 1.03661 1.79887
-11.505 0.105723 1.48991
-10.991 0.415587 1.04536
-11.1778 -0.294216 -0.788756
-10.4341 1.69098 -0.241706
-11.3885 1.15543 1.28444
-11.9705 -1.69474 1.50445
-11.154 0.93956 1.72863
-11.6298 0.171227 1.07853
-10.9537 0.671071 1.00593
-10.7611 0.679515 0.528791
-11.4423 -0.0697535 1.64294
-11.5647 -0.0840228 1.62254
-11.6209 0.249167 2.12692
-10.63 1.2335 1.01352
-10.9635 0.541931 0.109952
-10.1464 0.935903 0.97499
-11.1896 1.58127 1.01216
-11.1195 0.93332 0.313327
-11.5991 0.261917 -0.621805
-10.9127 0.987802 -0.198553
-11.2516 -0.104814 0.638139
-10.5892 -0.125885 0.1866
-10.968 0.824639 0.677324
-10.9887 -0.353522 1.13111
-10.5908 1.0675 0.241312
-11.126 1.03504 0.548943
-10.4962 1.15215 0.486003
-11.2903 0.709665 0.87042
-11.1385 0.896676 0.526503
-10.9951 0.657697 -0.866682
-11.0445 0.0659997 -0.343302
-11.253 0.773094 0.229643
-10.7448 1.11505 1.20666
-10.3328 0.540281 -0.139382
-10.7262 0.224141 -1.67679
-10.6108 -0.340302 1.60033
-10.9551 -0.444275 1.04802
-10.8849 -0.750755 1.84149
-11.544 0.769799 0.898936
-10.6319 1.28309 0.986717
-10.8554 0.162749 0.0637007
-10.5815 0.307782 1.48547
-10.9078 0.222307 0.685722
-11.2121 0.618868 -0.627425
-11.4189 1.00012 1.35019
-10.7834 0.176379 -1.30521
-11.2033 1.16454 0.288442
-11.1952 0.977369 -0.689349
-10.9219 2.08242 0.885329
-11.1546 0.877284 1.54188
-11.7205 0.322113 0.681869
-11.2895 -0.954749 -0.653411
-11.2548 0.199244 0.101776
-11.1142 0.962283 0.351074
-10.9965 1.14924 1.62393
-11.133 1.22705 0.77145
-11.1864 1.09496 -0.451085
-11.1592 0.612379 -0.0475276
-11.3232 1.00288 1.03048
-11.3239 0.359953 1.30592
-11.3135 0.173028 0.964327
-11.4473 0.921854 1.27131
-11.2916 0.779486 1.43131
-11.1862 -0.473243 1.0686
-11.0444 -0.313903 1.34445
-10.9895 0.929995 -0.359939
-11.1692 0.0345512 1.25529
-10.7682 0.329565 1.08766
-11.1513 0.729477 0.474392
-10.6489 -0.744309 1.80388
-10.6266 -0.0668679 2.58019
-11.3669 -0.663849 1.96275
-11.6427 0.361105 1.39929
-10.5901 0.888035 -0.482393
-10.6039 1.01451 -0.368144
-10.4572 -0.345343 1.78969
-11.2829 -0.246391 -0.442046
-11.518 -0.90562 0.221902
-10.5701 0.0465697 -0.312143
-11.6965 0.80278 0.139694
-11.0591 -0.686738 1.24549
-10.9348 1.73694 0.645467
-10.3958 -0.185681 1.00694
-11.1296 0.296121 0.714638
-10.8727 0.0702462 0.704272
-10.6516 0.755926 1.05312
-11.3915 0.0937874 -0.00358811
-11.8222 -0.221142 1.57276
-10.8075 2.38619 0.425889
-11.244 0.701254 2.3002
-11.9253 -0.0542043 0.72089
-11.0041 0.0410406 1.12489
-10.4923 0.10977 2.78649
-10.9683 1.50804 0.554005
-11.2469 -0.937504 1.46408
-10.9867 1.493 -0.24092
-11.3408 1.55743 0.350626
-11.1877 0.432917 0.770573
-11.5298 0.389289 -0.6668
-11.7777 0.884495 1.06592
-11.2595 1.28324 0.201681
-10.9435 0.616344 -0.214321
-10.9283 1.0585 0.879913
-11.6274 0.409938 1.30437
-11.0504 0.277564 1.33025
-10.7777 -0.644182 -0.588852
-10.8768 0.132074 2.14472
-10.9311 0.631935 1.3728
-10.6699 0.684641 0.630016
-10.8249 0.494049 0.777306
-10.4943 1.61956 1.27931
-11.3934 -0.282915 1.004
-11.058 -0.26928 3.01606
-11.9403 1.01578 0.584652
-10.7307 -0.0968102 -0.894092
-11.4538 -0.0986546 0.978832
-11.2434 0.496194 -0.0111074
-10.8793 0.792658 0.83521
-10.8313 0.477781 0.918282
-11.0088 1.00398 0.542516
-10.8057 0.68598 0.569611
-10.9022 0.000496957 -0.799916
-10.8146 -1.24932 0.461473
-11.1512 0.471061 1.1963
-10.8009 0.0118839 1.46195
-10.8883 -1.51554 1.62709
-11.2439 0.0245818 1.61707
-10.9913 -1.66299 -2.12259
-10.8152 1.65256 0.600882
-11.0697 0.362979 1.04303
-11.6501 0.489299 -0.529646
-11.3022 0.935782 1.52659
-11.2708 0.433685 0.840088
-11.1653 1.07364 2.36566
-11.6393 0.527795 2.55514
-10.7326 0.32347 1.30011
-10.7417 0.0634264 0.689694
-11.0056 1.4419 0.666178
-11.3466 0.966295 1.45465
-11.7778 -1.39965 3.51576
-10.9286 1.23281 -0.311357
-10.7939 -0.0559551 0.555727
-11.8526 1.38671 0.967176
-10.6272 -0.214764 -0.611769
-10.4774 -0.223744 -2.1356
-10.834 0.42405 1.22207
-10.7044 0.660435 0.526552
-10.9614 -0.112433 0.63245
-10.6484 1.12451 0.446039
-11.1008 -0.122586 1.59567
-11.3323 0.756477 1.65515
-10.8541 -0.961138 1.43192
-10.8428 0.546916 0.056616
-11.1407 0.141224 1.81345
-10.1244 4.33986 1.02158
-11.2502 -0.393821 1.02111
-10.6437 1.06921 -0.11558
-8.79613 0.798403 0.478057
-11.1606 -0.0212071 0.417186
-11.4743 0.213275 0.901155
-10.9535 0.220152 -0.0242028
-11.0774 0.759158 0.923344
-11.002 -0.159133 0.643712
-11.1781 -0.141962 0.844995
-11.5566 1.21212 0.755479
-11.5469 -1.26448 -0.695213
-10.5062 1.09401 0.20997
-11.4059 0.139088 -0.177684
-11.5479 1.06444 2.18245
-10.3601 0.774833 0.175215
-10.5598 1.35245 1.46811
-11.2092 1.06369 0.390913
-10.9506 0.886523 -0.892807
-11.2302 0.909709 1.32601
-10.8668 -0.298496 0.665535
-11.1061 1.23843 0.88624
-11.1235 2.17533 1.3204
-11.257 0.411678 0.871653
-10.8015 0.308022 0.860795
-10.7701 0.678043 0.62027
-10.8658 1.10318 2.22611
-10.8071 0.68184 0.441142
-11.302 -1.28072 1.81373
-11.8716 -0.588099 1.08295
-11.8333 -0.560843 1.2535
-10.7048 -0.0372058 0.664971
-10.92 -0.0702106 1.08383
-11.0068 -0.333317 -0.507835
-11.3815 0.408532 1.03946
-11.3629 1.00769 -0.818278
-11.1035 1.96347 0.53039
-10.9941 0.459518 1.95131
-11.3291 0.257509 0.733488
-11.0456 -0.243752 0.154618
-10.9027 0.638449 0.678529
-11.3052 -0.25409 1.06229
-10.8439 -0.755407 2.60443
-10.8233 -0.361734 1.02601
-11.058 -0.227941 0.350427
-11.4936 -0.11982 0.661872
-10.1915 -0.419851 0.597145
-11.7708 0.379297 0.629654
-11.2132 -0.777708 0.307062
-11.1962 -0.335632 -0.0123495
-10.5548 -0.0248233 0.650601
-11.0595 0.643187 -0.895892
-11.1661 0.154881 -0.41579
-10.8905 0.81834 0.932541
-10.2383 0.859872 -0.665917
-11.2932 0.326899 -0.172614
-11.5076 -0.442728 -0.179015
-11.5376 -0.100988 0.613601
-10.9706 1.24649 0.767404
-10.5624 0.41987 0.929696
-11.4345 0.505438 -0.552112
-11.1243 0.743621 1.18374
-10.8888 0.764589 0.929605
-11.5179 0.263491 1.36033
-11.3646 0.232154 0.988369
-10.911 -0.268187 1.34968
-10.9738 0.813509 0.235092
-10.9894 1.07061 -0.101186
-11.5238 -0.0405289 0.806644
-10.4767 0.59418 0.678969
-11.7297 0.738629 0.236427
-11.3033 0.0481369 1.18992
-10.6382 1.10643 0.679702
-11.6774 0.615783 -0.427732
-11.3483 0.498184 0.539909
-11.1142 -0.0458991 1.01117
-10.7933 1.76139 0.685441
-9.90723 1.53254 0.767775
-11.0164 0.5301 0.466802
-11.6394 -0.836293 2.09288
-10.9314 0.220662 1.05079
-10.5969 1.21504 -0.174507
-10.4889 0.637734 -0.604579
-10.9548 -0.105595 0.542823
-10.6857 0.633249 0.754226
-10.7887 -0.100249 1.44422
-10.6915 0.832697 0.670031
-10.6021 1.7353 0.515867
-11.0015 -0.757789 -0.494242
-10.6954 0.306432 0.929748
-11.2266 -0.717888 -1.61501
-11.2295 0.128907 -0.545599
-10.9847 -0.900331 -1.9246
-10.9548 0.310688 1.43073
-11.0706 0.272462 -0.0829488
-10.7112 -0.190622 1.34779
-10.942 -1.89202 -1.11314
-10.7404 0.139867 0.454054
-10.8562 0.997362 0.281605
-11.0408 0.378137 0.712618
-11.5425 1.97009 0.698731
-11.3626 1.08352 0.806426
-11.6421 1.9588 0.819412
-11.0803 -0.559317 0.0860464
-11.021 -1.32152 2.27275
-11.4539 0.115549 1.50021
-10.9891 0.207747 1.79012
-11.6785 1.27938 0.547901
-10.52 1.93389 0.645174
-11.5299 -0.439885 1.26737
-10.8443 -0.561388 -2.95015
-11.5543 0.0984792 0.06438
-11.4935 0.522813 1.61444
-11.085 0.593457 0.358408
-10.9732 0.808239 0.744474
-11.3487 0.599535 -0.26582
-11.0759 0.681744 1.46771
-12.2185 0.911965 1.80525
-10.8588 0.261556 1.23648
-10.6039 -0.245631 1.70391
-10.9231 0.27741 -0.821245
-10.8121 0.765082 0.55562
-11.559 1.07245 0.351677
-10.691 0.266685 1.31282
-11.2289 -1.3125 1.47375
-11.3962 1.09261 0.928469
-11.7775 -0.0243919 1.6602
-11.3036 1.12325 -0.303239
-10.7494 0.105097 0.169023
-10.6352 -0.298982 -0.32739
-11.4717 0.580231 0.629643
-11.0998 -0.397317 0.975322
-10.826 -0.519968 -0.69492
-11.2408 0.504566 0.850502
-11.1575 0.202921 -0.0316985
-11.2739 0.94448 1.138
-11.2216 0.33942 0.829533
-10.9619 0.946791 0.247378
-10.3574 0.572781 1.05065
-10.7912 0.0855858 0.561888
-11.3876 -0.746933 -1.52757
-10.888 -0.693536 2.09957
-11.444 0.212969 0.208553
-11.0418 -0.775614 -1.27438
-10.8784 0.367559 0.857495
-11.0218 0.961312 0.37092
-11.1505 0.340042 1.5288
-10.6115 0.47098 -0.331698
-11.169 -0.219658 1.28353
-11.1713 0.993305 0.0105014
-11.3897 0.133987 0.782481
-12.1887 1.39466 0.489179
-10.788 0.377887 0.845162
-9.92568 -0.197364 1.2563
-11.3892 -0.202948 0.952185
-11.6403 -0.0707129 1.59158
-10.7478 0.826871 0.401537
-12.1125 -0.320287 0.957751
-10.9242 0.0439642 -0.298463
-10.7783 0.667024 0.310481
-11.199 -1.09774 -0.729602
-11.2657 0.212422 0.690947
-11.3424 1.29759 0.217595
-11.5472 0.923131 0.671694
-11.2049 0.562117 0.995948
-11.2711 0.130324 0.0649459
-11.3068 -0.191702 -0.672919
-10.9655 0.287314 1.34187
-11.4744 0.530387 0.8924
-10.8224 0.752202 1.66359
-10.9522 0.823146 0.753389
-11.4528 -0.433642 -1.22144
-11.3528 -0.327958 1.83985
-10.7188 1.09493 1.63173
-11.5143 -0.192812 1.02888
-11.0424 -0.220482 1.92419
-10.715 1.00604 1.0634
-10.9225 -0.0284794 1.94125
-10.5624 0.390238 0.936398
-12.4013 0.438426 2.72391
-10.7146 0.582339 1.92565
-10.6303 0.536857 0.227548
-10.9819 0.0364136 2.04875
-11.0281 0.2089 -0.34501
-10.9342 0.365241 -1.03775
-10.9776 0.447982 1.22715
-10.9367 0.717488 -0.997038
-11.3403 0.351298 1.11553
-11.4559 0.264137 -0.866834
-10.5838 1.32118 0.173133
-11.2019 -0.152207 -0.841247
-10.8186 1.1789 0.905343
-10.2082 -0.660029 -2.35879
-11.1736 0.0835895 -0.752976
-11.2445 0.514582 0.365009
-11.1074 -0.426067 1.8567
-10.5201 0.408877 2.47368
-10.7018 0.475005 -0.71781
-11.0761 0.697805 0.670541
-11.8762 0.112802 0.868271
-10.8309 0.777232 0.221226
-11.241 1.5959 1.49337
-11.3342 0.506191 0.705065
-10.8061 1.23654 0.288331
-11.0813 -0.11865 0.528436
-11.3335 -0.356075 0.101925
-11.5742 0.267804 -1.39141
-10.5201 0.604793 -0.216014
-11.3811 0.296072 1.21217
-11.044 0.475185 -0.234269
-11.0131 0.439057 -0.191029
-11.2651 -1.40652 -4.2658
-10.9919 0.641891 -0.408947
-11.2795 0.126577 0.719131
-12.2919 -1.084 1.68145
-11.1707 0.330541 -0.0641637
-11.0438 0.741289 1.22735
-10.5896 -0.0490023 1.81797
-11.1435 0.728143 1.86064
-11.1358 -0.196648 0.392314
-11.2948 -0.138009 1.23926
-11.0772 1.20488 -0.0478255
-10.8563 0.29551 2.33725
-10.9242 0.861473 -0.324514
-11.2211 0.285253 0.574031
-10.4745 0.00529241 0.474415
-10.9427 0.631976 -0.446366
-9.84035 -0.917723 -1.9151
-10.5945 0.870313 0.852978
-11.335 1.76239 0.856254
-10.6397 -0.231394 1.08124
-10.8647 0.169687 -0.707048
-11.412 0.909963 0.655719
-10.4369 0.292208 -0.0835091
-11.1927 0.110724 2.29786
-11.0681 1.03023 0.0503855
-11.418 -0.00884897 0.735559
-10.91 0.700544 1.86533
-11.0775 -0.283265 0.704603
-11.3344 1.51209 -0.512232
-11.2818 1.15948 0.743683
-11.0353 0.757293 0.218818
-11.3506 0.533036 -0.192134
-11.79 0.372118 0.614979
-10.9957 0.127343 0.282873
-11.0594 1.09894 -0.196944
-11.562 -0.507744 1.2777
-10.7743 0.862164 0.927061
-11.6015 -0.419395 -0.599666
-11.4414 1.28046 1.12343
-10.9635 1.32977 0.998783
-10.7516 0.0348047 -0.675404
-11.5921 1.43751 0.974754
-11.0053 -0.578078 0.84601
-12.5617 -0.858698 1.82177
-10.0847 1.71022 0.125145
-9.79867 -0.416364 0.692207
-10.7326 -0.136549 0.0766433
-11.4634 0.754108 1.67462
-11.009 0.174977 1.24976
-10.7823 1.3158 1.08778
-10.7211 0.233907 1.72829
-10.991 0.854942 0.682012
-11.2372 -0.591058 0.96122
-10.6417 0.987476 -0.266144
-10.7936 -0.204839 0.748018
-11.172 1.1991 1.24409
-11.5728 -0.0837697 -0.610976
-12.2284 0.65304 0.047633
-11.3288 0.835494 1.08313
-10.6112 -0.16419 0.415327
-11.1248 0.598577 1.02812
-11.67 -0.460867 0.720502
-11.5345 1.06262 0.740043
-11.1215 -0.109736 1.51451
-10.5902 1.67808 0.714012
-10.8508 0.0855394 1.06593
-10.9831 0.609761 0.793422
-11.6398 1.61527 0.868351
-10.9771 1.22258 1.57951
-11.3888 0.34101 1.63828
-11.331 0.613433 -0.0610647
-11.6729 1.36633 -0.42117
-10.8311 0.136997 1.55814
-10.6605 -0.313862 1.51
-11.4047 0.0490772 -0.521471
-11.1121 -0.477329 -1.3972
-11.5475 -0.805126 -2.22819
-10.8351 -0.141483 1.41578
-11.0448 0.0167878 -1.83887
-10.5026 0.894455 2.42085
-11.0612 0.340419 0.913947
-11.3441 1.16803 0.759341
-11.157 -0.999124 1.98516
-5.20305 0.0170454 -0.46437
-10.2647 0.0556636 0.888391
-11.1705 0.18913 -1.11741
-10.8973 0.556376 -0.00676311
-11.0734 0.532489 -0.0627107
-11.0063 -0.582444 -0.758026
-11.097 0.967915 0.47127
-10.7542 0.61149 1.13906
-10.5299 0.753572 -0.480284
-11.3852 0.213358 0.556665
-11.0206 -1.04664 -0.955237
-10.7245 1.01434 1.62138
-11.626 -0.703863 -0.236446
-11.4108 1.00325 0.174333
-11.4465 0.287869 0.860785
-12.2283 -1.2992 1.33008
-11.0751 0.328679 -0.418251
-10.976 -0.0684426 1.62415
-11.2652 -0.522272 2.19531
-11.1119 -0.188549 -1.12307
-10.9848 0.0772249 0.633569
-11.1933 0.991817 0.769944
-11.3823 0.419863 1.27897
-11.0754 0.194934 1.2961
-11.6765 0.500104 -0.736565
-11.4587 0.510654 0.795073
-10.685 0.213412 0.534147
-10.8551 1.50171 0.602154
-10.719 -0.154436 -1.64106
-10.8972 1.27867 0.849786
-11.0184 0.652041 -0.31935
-10.7198 0.267217 -0.132325
-10.3512 -0.00165469 0.920456
-11.1677 0.759251 1.40328
-11.19 -1.52362 2.27187
-11.4969 -1.04079 2.25841
-11.6952 0.103335 0.951197
-10.8356 0.083889 -0.442251
-10.6213 1.63091 1.12252
-10.8624 0.121454 0.469086
-10.2201 -0.152852 0.172877
-11.0428 0.618699 2.18273
-10.5828 0.953987 1.00507
-11.3966 0.549035 0.174618
-11.5336 0.767342 0.809197
-11.2854 0.682505 0.90402
-11.1192 -0.360717 -1.76064
-11.2402 0.973018 -0.0743832
-11.1994 -0.195242 0.286076
-10.6774 0.601446 1.42341
-11.1189 1.12874 1.14361
-11.4385 0.401446 0.645775
-11.1659 -0.126294 1.21598
-11.1224 -0.255799 -1.52957
-11.5958 0.100445 0.489244
-10.6887 0.900933 0.884637
-11.7354 0.317769 1.11182
-11.0534 -0.462185 0.464124
-10.708 0.418998 0.334093
-10.8976 0.683327 0.468327
-11.0767 1.06547 0.621751
-11.0712 -1.55852 2.86912
-10.7839 0.764768 2.23772
-10.9766 -0.744084 0.936965
-11.0911 1.58516 1.03402
-11.4353 -0.479127 1.18102
-10.6996 0.408546 -1.20944
-11.325 0.673338 -0.394567
-11.395 0.195759 -0.361084
-10.9513 0.447 -1.24741
-11.3692 0.621794 0.158604
-10.498 0.692165 0.615219
-11.7304 0.524211 0.685194
-11.4423 0.572907 1.92765
-11.4863 0.86451 -0.224471
-11.2708 0.460528 1.07619
-11.2341 -0.436336 1.04464
-11.2941 0.491149 1.11403
-10.9435 -0.762993 1.55017
-11.6823 1.23359 0.371844
-10.734 1.21704 0.291633
-10.6405 0.0695466 1.54727
-11.1438 1.2078 1.03965
-10.8849 0.239061 -0.514543
-10.911 1.17801 0.890658
-11.551 -0.328553 -2.7344
-10.9155 0.915611 0.505716
-10.5299 0.200551 2.1337
-11.1373 0.336734 -0.309763
-11.2357 0.00635095 0.773597
-11.5869 0.682102 0.965576
-10.9025 0.321465 -0.134129
-11.4085 0.238088 1.3033
-10.9729 0.455218 1.56859
-10.7548 -0.346829 0.119536
-10.048 0.132985 0.371357
-11.4057 0.68888 0.636481
-10.8284 0.182388 0.939273
-10.4161 0.808618 2.03938
-10.6928 1.22192 0.712334
-11.3228 1.08798 0.418016
-11.0551 -0.566329 1.32243
-10.7755 0.173724 -0.320183
-11.1604 -0.194429 -0.362151
-11.0067 0.559323 0.350697
-10.7121 0.628854 1.32822
-10.8806 -0.296926 0.57633
-11.1482 0.950494 0.471453
-9.98188 -1.88 4.1321
-11.4684 -0.429946 -0.343227
-11.232 1.2648 1.35351
-11.0565 1.48464 0.508022
-10.6906 1.40514 1.26297
-11.5541 -0.473781 -0.538878
-10.7976 -0.112802 -0.553746
-10.9291 0.0335101 1.16518
-11.0591 0.568561 1.739
-9.94343 0.0828373 0.625844
-11.4188 0.373481 -0.749967
-10.934 0.290034 1.68028
-10.9822 1.46159 0.626443
-10.6773 -0.0100078 0.515998
-10.7253 0.66519 0.80587
-10.9948 0.405029 0.629122
-10.7279 -0.463079 1.18977
-10.3891 0.00624037 -0.0253002
-11.4225 0.747739 0.800597
-10.6732 0.17655 0.547329
-11.6099 -0.707514 0.772879
-11.1718 -1.50777 -1.08099
-11.4696 1.07711 1.41905
-11.5812 0.595914 -0.979427
-11.3613 1.47319 2.29569
-10.6318 1.17878 1.08991
-10.8614 0.972999 0.525623
-11.2252 0.686814 0.841376
-10.849 0.861242 1.4826
-10.9512 0.871072 -1.04915
-11.0821 -0.250712 -1.43179
-11.0463 1.44238 1.3266
-10.5216 1.0721 0.272443
-11.1812 0.785358 1.62299
-10.666 1.31903 1.28179
-11.611 0.683396 0.873312
-11.1735 0.0173593 -0.858109
-11.2243 -0.495878 1.04235
-11.3178 -0.408321 0.595937
-11.2818 1.33919 -0.281685
-10.5772 0.210191 -1.02885
-11.375 0.0682511 1.66507
-11.3461 0.818852 0.00425168
-10.7904 0.7835 0.289696
-11.1359 -1.21957 -1.75676
-10.5718 0.477655 1.42544
-11.4769 0.650674 0.444144
-11.4829 0.990572 0.682811
-8.65149 -2.17447 2.44148
-11.1807 2.03654 0.554836
-11.0064 0.372628 -1.703
-10.8228 0.109987 0.508004
-11.085 0.996119 0.755655
-11.0785 0.804847 1.56702
-11.0496 1.81995 2.50461
-11.4777 -0.335579 1.45261
-11.0273 -0.207809 -1.11001
-10.3456 0.217276 2.41951
-11.3347 1.36078 0.65026
-11.5134 0.353934 2.34574
-10.3684 -0.0081082 1.29379
-10.2723 1.16621 0.676396
-11.3582 0.170904 -0.304594
-11.0341 0.313446 0.586114
-11.2059 -0.515642 1.91902
-11.8996 0.874226 0.833943
-10.9354 -0.304278 -0.616313
-10.7239 -0.847303 1.93051
-10.8496 -0.554071 0.774932
-11.406 0.0673973 0.444534
-11.3635 0.664155 0.218164
-10.4929 0.518248 0.889245
-10.8392 0.116789 0.182981
-10.2687 -1.13131 -0.394818
-9.89921 -0.0628811 -0.220021
-11.3037 -0.43691 -1.03027
-11.5062 -0.457067 1.4307
-11.085 1.34085 1.86046
-10.5221 -0.141252 -0.804405
-10.9933 0.620579 1.61769
-11.0591 0.888086 0.753832
-7.20324 -0.194403 -0.949416
-11.1312 0.86784 0.656587
-11.3322 -2.01983 -2.11861
-11.1098 0.40669 0.610364
-11.0947 0.199393 1.67228
-11.1403 0.89488 0.512571
-11.8006 0.464749 -1.45706
-10.5247 0.234334 -1.92967
-11.1032 -0.350629 1.61902
-11.5447 -0.13883 -2.10876
-11.5057 -0.546475 0.678923
-11.7455 -0.860201 -0.579983
-11.4738 1.53675 1.15897
-11.2843 0.056071 -1.52987
-10.7926 -0.0652728 1.13858
-10.8106 0.522759 -1.08483
-10.9122 -0.0918554 1.82035
-11.9029 1.19035 1.52674
-10.2863 -0.0840544 1.69615
-11.0938 0.497521 -0.166008
-11.34 0.475867 0.482355
-11.0291 0.370721 1.44654
-10.9581 0.209083 1.8729
-11.0354 2.3082 1.32156
-11.1341 1.26309 1.06892
-10.3818 0.897915 -0.694854
-11.7893 0.504134 0.762411
-11.0137 0.176401 -0.301092
-11.6259 0.164292 0.840336
-10.9427 0.45584 -1.46035
-11.1994 0.0935625 0.484913
-10.7832 0.760578 -0.91804
-11.6202 -0.227183 1.52637
-11.5257 -0.344745 0.0144552
-11.0104 0.571548 0.105528
-11.1001 0.713611 0.443456
-11.2515 1.16905 -0.531603
-10.3104 0.875269 1.01238


==> latex_data/vae/svhn/pos_jbda-aug.txt <==
-0.872499 -2.9455 0.680581
3.43748 -2.19587 -0.238184
-2.28126 -3.10786 -2.39231
-2.77539 2.48873 2.78615
4.84167 -3.75396 3.16703
-1.76877 3.03562 2.57377
0.0911961 2.22741 -3.52569
-0.125582 1.17127 0.278932
-3.0473 -0.232606 -2.53665
1.50354 -1.72061 1.7927
-0.533591 -2.5457 -0.943671
0.587668 1.14312 -1.32201
-1.38376 -1.04373 1.77236
2.63564 3.05568 -0.754213
1.26537 -2.00404 2.07473
-1.1509 -2.4859 -1.78804
0.0403474 1.60384 -1.99543
-2.16785 2.00234 -1.57141
-1.10741 -4.26594 -0.83188
-1.44433 0.89276 -0.509498
2.48156 -0.342326 0.182242
-0.39229 -0.638405 -1.44933
-2.00739 -2.13007 -3.6634
-1.45635 2.36795 -0.393401
-1.9786 0.563767 1.4075
1.14626 1.72044 1.34588
-1.60271 1.9121 -0.0574253
-0.106067 -1.09549 1.65541
-2.81941 -1.79409 1.33847
0.895535 -0.601106 3.05309
-0.32767 2.84317 -1.69885
-2.54098 0.638663 -0.0218847
-0.248621 1.29733 -0.625389
0.573386 0.284778 -1.5908
1.2236 2.74972 -0.485786
3.6023 -3.00249 -1.88287
4.15233 3.2374 1.10369
-1.02069 2.70174 1.55587
-0.372373 -4.26094 1.33885
-1.26082 1.79585 1.40219
-2.94577 1.77006 -2.0687
1.65855 -2.11278 0.561697
2.01389 1.94691 -1.66063
3.77873 -3.34798 1.15293
-0.446938 2.26643 -1.82796
-2.27065 0.699566 0.869095
0.738513 1.36368 2.71294
-1.24697 -0.69965 0.523206
-0.497359 0.412403 1.13767
-0.26635 0.855731 -0.577059
-2.85964 0.41174 0.266911
-2.09091 -1.44596 3.04288
-1.61269 -2.66598 -2.89887
-0.636296 0.680761 0.00286859
-1.7128 0.182369 1.47959
-0.341392 2.16673 -0.896003
3.19068 3.70497 -0.36014
-0.507519 3.56137 1.06203
-0.527462 -1.27031 1.73313
-0.0846353 2.99367 -3.4191
1.66298 1.84833 -2.75519
-1.63425 0.0251003 -0.718906
3.66104 0.547027 -3.04059
-1.94045 2.71934 0.185924
3.18301 -3.20216 -0.491164
-0.740245 0.743355 1.49518
2.47429 -1.49415 -2.02299
-0.188405 -2.87821 -0.108926
-0.663964 0.816104 1.79167
-2.13975 -1.77893 2.75416
2.14594 -0.66369 -0.219529
-2.40931 -2.18711 -0.391342
-0.42316 2.17847 -1.08797
0.327148 -2.24254 -2.4094
-1.36386 -0.458244 1.09306
-1.64668 -1.1701 0.510789
-2.62339 -2.49251 -0.420049
1.28771 -0.0744502 2.3472
-0.0918191 1.87554 -0.671573
2.24855 1.95024 3.52153
1.71984 -1.9308 -0.795868
-0.864275 4.10436 -1.46051
-4.41916 2.48066 -0.363201
-1.8236 -1.26105 -1.52116
-1.99963 -1.89345 0.527948
-3.95108 -0.212286 2.02652
4.25308 -0.39836 0.98197
-1.1036 -1.64 -2.28992
8.852 -2.66589 0.201605
1.13039 0.509339 2.55413
-2.1461 -1.63873 -0.40732
-0.17629 -1.35318 -0.431426
-1.61499 3.5384 2.03
0.588698 -1.67021 2.45163
-1.28211 -3.24214 -1.32211
-2.83591 0.625719 -0.585301
0.484868 -1.67048 0.890574
-2.55051 -0.525552 2.02035
3.23005 2.07029 -2.88369
-2.18944 0.89894 2.19451
-2.90835 -1.00815 -0.246367
-0.153698 1.15418 0.807477
1.97972 -1.59973 1.12176
0.725532 -1.39723 -1.82907
-1.78381 -0.571731 2.09571
-1.01777 -3.25494 -1.954
3.876 -2.50607 -0.39739
-1.77961 0.381898 1.11704
-3.77285 -0.567989 0.404037
0.549471 -1.89096 -2.0069
-0.802292 0.840252 -0.341584
-0.0362849 1.5943 -1.82808
-1.87548 2.28437 -0.962576
-3.86061 -2.01978 3.14352
-0.532179 -2.11487 2.08152
-1.55398 2.68545 -0.524322
0.340766 -2.91474 -0.788365
8.07794 1.25178 1.79693
0.88106 0.698436 2.34432
-2.27068 0.126985 -0.217392
0.649093 -0.997092 -2.86566
6.17638 -3.75124 -1.83284
-3.14125 4.18137 0.203679
-3.00167 2.94184 -1.45851
-2.32037 0.805196 1.12668
-0.860975 -1.49917 3.96111
-0.838212 2.74713 1.85225
-1.70769 -0.70865 -0.952506
-1.93387 -0.687587 0.840678
-1.25095 0.291245 -1.86111
0.770321 1.45603 0.2834
1.45283 0.991638 0.754552
0.0180265 -0.825111 -0.472409
-1.59887 3.78565 -0.988003
-1.27988 -0.289326 -2.35798
3.06879 -2.11061 -1.01963
-1.74363 -0.930055 -3.1406
-2.06399 3.17116 1.41204
0.860903 0.61649 -1.69452
-0.615556 2.09724 0.947609
-1.66658 -2.00863 0.739537
2.31726 -2.67043 0.777628
-0.235857 -0.540411 -0.4672
4.18338 -3.72094 -0.610787
-1.85967 2.1694 -0.934758
1.71578 -2.04859 1.581
1.25128 2.08013 0.247043
0.124257 -1.80767 3.47024
-0.183635 2.09444 -0.0841946
-2.94006 -1.19536 0.065025
9.12351 -2.72681 0.830491
7.26065 -2.33922 -0.0758076
8.59372 -2.9063 -2.4993
0.568683 2.72785 1.85966
8.38306 -3.44869 3.6261
3.52868 2.9125 2.78307
3.95165 2.34531 -3.47648
8.13485 1.57747 1.20555
6.58705 0.258111 -2.96955
5.40139 -1.06306 1.17653
8.6916 -1.91052 -0.849086
5.26487 1.19991 -0.999477
7.2452 -0.804561 1.89445
8.45941 3.43649 -1.38212
6.14285 -2.53476 2.18045
11.9619 -2.52607 -2.60688
4.82047 1.68281 -1.51648
3.48127 1.73287 -1.60153
7.14545 -3.89696 -0.57175
5.60129 1.0818 -0.208435
7.52686 -0.343407 0.618419
6.02639 -0.270998 -1.47624
-0.559141 -2.14142 -3.87252
6.54805 2.44077 0.179539
3.06671 1.01888 1.66757
8.90777 2.77312 1.56708
3.72621 2.21161 0.141155
5.75865 -0.278238 2.20447
0.459325 -1.29484 1.82167
6.33467 -0.560751 2.98036
5.36251 2.90814 -1.38881
0.679638 1.33607 -0.501251
4.53367 1.29639 -0.732597
4.51544 0.900208 -1.26437
6.58516 2.78645 0.120854
8.51953 -2.88205 -2.8485
9.00855 3.41867 0.275302
7.49181 3.48473 1.35102
9.01071 -4.12103 0.798344
5.34189 1.79614 1.78947
3.29074 1.86275 -2.2829
7.94818 -1.80638 0.264405
7.00134 2.0725 -1.19051
9.07696 -3.00106 1.34173
9.84737 3.02855 -1.99295
3.01316 1.02981 0.314245
7.86821 2.01567 2.23185
6.98148 -0.399382 0.878048
9.23715 0.189003 0.785261
4.16252 1.56676 -0.140009
3.06268 0.541962 0.602234
2.11846 -1.57485 2.94034
5.63879 -2.90798 -3.67281
6.38428 0.958955 -0.952984
1.76524 -0.315913 1.72437
5.37093 2.83777 -0.317386
8.98402 4.02944 -0.147443
5.58696 3.60977 0.936486
2.35286 -1.556 2.29744
6.82597 2.89449 -3.61488
8.05362 2.07592 -2.39519
5.76923 0.185159 -0.565026
7.67982 0.462609 -3.56128
6.96464 2.76366 0.347368
4.48555 -3.60329 -0.669251
3.02844 0.778409 1.64659
9.5799 -1.33802 -1.47578
10.5673 -2.86473 -0.667587
2.21719 0.935202 0.973684
8.75121 -2.035 2.16559
10.4152 -0.219999 -1.18404
5.70869 -2.32638 -1.30254
7.02106 2.59243 -1.20718
8.74008 -2.89906 -2.5805
0.608481 -0.782279 0.626716
1.01602 -1.46208 0.092233
2.32086 -2.28517 -0.740551
4.57509 -0.467915 1.82618
6.56849 2.29282 -0.354438
7.84422 1.89619 3.58269
9.47595 -1.81986 -0.759749
7.12611 4.09674 -1.53361
-2.78457 2.78354 -0.454631
7.04112 -1.14315 -1.84251
8.63155 -1.38377 0.97067
-0.592919 -0.064407 1.64661
11.8153 -0.0141569 0.475352
3.17762 -1.95194 -3.08761
8.04363 -2.92474 0.290443
7.11517 1.22826 2.35609
0.97845 -1.51163 -0.901623
5.19834 -0.762815 -0.0402248
2.08953 3.60503 2.52789
11.9753 -2.33158 2.70914
6.87256 -3.41887 -2.07488
2.42353 0.732245 -0.11368
7.98288 -2.07656 -0.1151
1.58423 -0.671036 2.36062
7.73652 1.81075 -3.16021
2.87092 1.38778 2.02705
-0.262097 -1.00367 -0.289415
8.72138 0.929882 1.32673
4.55248 -1.48708 0.351124
6.44817 -1.32165 -1.76787
9.28656 -0.619214 1.81215
7.73622 -3.06025 -1.98533
6.39167 -3.05146 -0.885308
6.59475 0.436763 1.89651
-3.53252 -0.516702 -0.203129
12.4158 -1.86823 -1.26788
5.3604 1.311 -0.406579
10.4444 1.89766 -1.7734
4.51514 2.63794 -0.896322
-2.32135 -1.8465 2.53577
9.57882 -2.23012 2.09618
1.9717 2.64684 -0.179282
7.09231 -3.46167 -1.7731
10.4982 1.82221 1.79289
8.23474 1.35263 2.61355
2.90647 0.442196 -0.647958
8.52045 -1.17111 -2.7064
8.34599 -3.5815 -2.18637
-1.81656 4.5381 0.353413
-0.550139 2.68801 -1.20897
4.52657 1.03701 1.30303
6.45345 -1.28917 3.39
7.80446 2.83197 1.38715
11.4953 -0.800949 -1.24445
1.34107 -0.586486 0.146665
6.95646 0.783632 -1.97593
5.89437 1.77843 0.381887
5.41978 1.39722 0.466991
5.40447 -0.401709 -0.42358
4.72585 3.52726 -0.84949
5.58189 0.0300021 -1.42375
14.0275 -1.66293 -0.626661
6.51476 -0.563033 -3.39442
1.48969 3.61113 2.2907
4.55749 0.665214 -1.17072
1.84681 2.52192 0.43599
1.24898 -2.30659 1.25617
10.5671 -2.257 0.0917465
2.01529 -1.27773 -0.838614
7.8926 -3.57803 -1.04911
6.68846 2.10545 -0.678451
6.4 -2.16642 0.738154
8.14141 2.17325 0.636452
6.91764 -2.26924 3.16184
5.13531 2.13739 0.0969222
2.66212 -1.36422 0.270777
12.0977 -2.55142 1.04866
17.2398 -2.09367 -0.79315
12.5381 -2.87951 -2.56694
3.1705 2.82257 2.37159
15.7488 -3.74802 3.28323
10.4688 3.89381 2.53337
13.3605 2.61037 -3.74579
13.4947 1.8596 0.502378
6.85245 -0.266064 -2.16859
12.5369 -1.32872 1.37004
9.52842 -2.26411 -0.971712
11.1981 1.1986 -1.55761
9.93263 -0.968311 2.76521
14.3013 3.70646 -0.437623
13.9779 -2.40433 1.98706
15.5207 -2.85846 -1.53331
12.7615 2.21821 -2.11987
7.28729 2.2367 -1.13456
14.1406 -3.98181 -0.932813
8.61223 1.21498 0.168631
16.0099 0.211094 0.418616
12.105 -0.237722 -0.853947
1.6578 -2.03542 -3.55868
10.3617 2.81542 -0.531215
10.2354 0.885449 1.69995
12.1923 2.27631 1.20394
10.3209 2.59826 0.0438705
12.8889 -0.717902 1.7763
5.82844 -1.82221 1.27092
11.4662 -0.451204 2.87263
14.2735 3.2089 -1.46796
8.48253 0.79627 0.184851
9.7396 1.51235 -0.789232
14.4899 0.836758 -2.04712
11.5629 3.36811 -0.084664
16.3233 -2.82616 -1.27899
15.3347 3.48771 1.37074
12.5303 2.84547 1.91122
13.6361 -4.04184 0.897451
9.16063 1.92995 1.42691
9.25782 2.37515 -1.96756
16.3692 -2.39322 0.454706
12.5218 2.06721 -2.09216
14.3359 -3.25602 0.951043
12.3624 2.91276 -1.52932
11.127 0.293298 0.837375
12.1717 1.52233 2.95483
14.847 -0.702538 0.846462
10.9771 0.43125 1.47743
10.7813 1.44686 -0.182604
7.37236 0.51264 -0.0141024
10.2775 -1.15113 2.95945
11.8761 -2.60611 -3.63693
9.42208 1.15872 0.0628799
11.124 0.451947 1.4164
9.80777 2.80466 -1.04128
16.2863 4.32715 -0.0941538
12.8671 4.38926 1.05701
11.9307 -1.15983 1.68444
10.1797 3.67046 -3.17967
13.6938 2.15141 -2.83128
8.95885 0.429961 -1.35503
15.8433 0.992407 -2.82408
6.78049 3.13598 0.296561
14.9909 -2.80075 -0.647974
8.88524 1.11038 1.54346
13.6123 -1.30229 -1.85026
16.632 -2.57359 -0.204692
11.3707 1.05687 2.49092
12.3517 -2.33719 3.18587
12.5694 -0.666851 -0.461456
9.08178 -2.0789 -1.17441
13.0955 2.73212 -1.68792
14.4913 -1.58323 -2.81922
8.34787 -0.334142 0.717998
11.3948 -0.80536 0.956223
10.2597 -2.54772 -1.06367
11.6307 0.503583 2.24176
12.4395 2.46136 -0.443615
14.3295 2.63333 3.2926
14.1713 -1.99179 -0.497397
10.2346 4.25191 -1.68474
2.36701 3.01344 -0.567776
12.096 -1.17238 -1.96935
12.1565 -2.05483 0.315322
1.98439 -0.117971 1.6286
16.2746 0.0804421 1.36286
10.1651 -1.27537 -1.90665
18.5055 -2.87812 -0.0737258
14.3192 0.789035 2.64348
7.39614 -1.42681 -0.389381
11.0596 -1.24517 -0.214165
8.70927 3.94708 2.08234
16.8749 -1.87974 2.54763
12.0437 -3.09732 -1.77181
7.17245 0.830203 -0.680673
11.0355 -2.01011 0.930099
9.10594 -0.246839 2.29106
12.1856 2.51577 -2.35652
6.00761 0.93596 3.0374
5.52509 -0.402759 -0.327506
11.9827 1.68828 1.28865
14.2335 -1.86171 1.34018
13.2089 -1.30757 -1.92342
14.5341 -0.189005 2.39176
10.2729 -3.2354 -2.00988
15.2066 -2.91287 -0.647246
5.28631 0.486492 1.50384
2.2777 -0.522263 0.176981
17.6591 -1.78642 -1.35845
9.37015 1.11204 0.0774041
13.5491 1.90782 -1.66346
7.41757 2.36781 -1.22736
0.727512 -2.229 3.33551
12.3959 -1.7396 1.94651
9.50159 2.53945 0.0196048
15.38 -2.64361 -1.70964
17.8653 1.65327 1.67863
12.2557 1.40621 2.04248
7.74937 0.577511 0.19547
11.5558 -1.21352 -3.27707
15.8985 -3.86912 -2.24604
5.80596 4.40992 -0.0161557
5.0651 3.30013 -1.31562
7.77756 1.10263 0.952547
9.13097 -1.59314 4.39039
12.2819 3.64725 1.9336
11.6982 -0.371712 -0.691936
7.72265 -0.858169 0.477913
11.4226 0.709047 -2.10535
14.8213 1.87153 0.255443
15.0523 1.26687 0.498855
12.4359 -0.889377 -0.114186
9.70635 3.92252 -1.0513
9.09912 0.169761 -2.03661
15.3715 -2.451 -0.843
13.3583 -0.145565 -3.16921
9.38083 3.44694 2.4132
13.7198 0.980998 -1.6404
6.9584 2.3546 0.721781
9.00188 -2.09374 1.39416
13.883 -3.00793 0.287583
11.782 -0.517635 -0.0474723
16.3823 -3.35597 -1.59566
13.8484 2.27578 -0.932514
15.7209 -2.47979 1.25649
13.732 2.4208 -0.403235
12.8562 -1.9552 3.89531
9.68912 2.47608 -0.322806
8.69972 -0.689543 0.348381
2.44107 -2.6449 0.977906
3.27478 -2.62845 -0.293889
2.10799 -3.22296 -2.75899
-2.69492 2.56936 2.49021
3.48618 -3.53911 3.29843
2.52697 3.10038 2.45031
-0.023708 2.26385 -3.7572
1.69653 0.883121 0.806736
-0.460872 -0.625533 -2.26801
4.03862 -1.33981 1.01486
5.65549 -2.44456 -0.955252
0.394364 0.719928 -1.68822
0.741181 -0.619774 1.80896
5.71254 2.85429 -1.24864
0.875226 -2.17011 1.87401
3.5465 -2.60884 -2.35892
0.828432 1.76892 -1.22044
-1.12794 1.62794 -1.52711
7.20567 -3.81501 -0.598425
2.04788 0.794179 -0.192037
4.57473 -0.23075 0.364188
3.74257 -0.579709 -1.783
-2.79572 -2.24521 -3.65971
-0.84467 1.94806 0.468886
1.7101 0.926474 2.26792
4.02661 2.26096 1.14307
-2.0159 1.94242 0.582343
2.773 -0.823661 2.67914
-0.576859 -1.67413 1.16486
3.32479 -0.782476 2.67613
0.369424 2.8425 -1.62698
-1.82798 1.25143 -1.13895
2.64819 0.791005 -0.0644059
4.82376 0.588934 -1.33172
0.748813 2.53265 0.158242
6.4324 -2.93049 -2.64343
3.45471 3.1422 0.52567
3.28396 2.6875 1.44807
0.848126 -3.93529 0.871681
1.63569 1.92837 1.9413
-0.046109 1.92793 -2.31108
4.94017 -2.38824 0.388347
3.32936 1.81142 -1.49526
1.96202 -2.94229 1.08116
2.93257 2.70975 -1.84053
0.121884 0.982837 0.89197
2.11215 1.80905 2.38207
6.23654 -0.283373 0.778931
3.0334 0.479993 0.911823
2.21489 0.956754 -0.959312
-1.90751 0.676798 1.10073
-1.92404 -1.32786 2.5703
3.33449 -2.55761 -2.27311
0.724484 1.15494 -0.757481
-0.822346 -0.351678 1.07143
0.944992 2.75847 -0.957467
7.2911 3.79419 0.00627633
0.161183 2.97935 0.789613
-1.28023 -1.52431 2.03386
0.025917 2.55276 -3.8081
4.55224 1.77508 -2.45227
-2.10645 -0.234448 -0.915387
3.37884 0.583053 -2.98588
1.10423 2.7944 0.677684
2.11553 -3.39768 -0.528703
3.87029 0.620451 1.53344
2.95037 -1.34014 -1.2451
3.29659 -2.42343 -0.280836
-2.02078 0.789889 0.648094
1.3695 -1.19367 2.59339
4.4634 -0.385227 -1.16424
-1.09953 -2.20492 -0.44146
1.22828 2.06572 -0.0577281
0.8801 -2.75798 -1.71622
-2.36766 -0.510352 0.861446
-0.880985 -1.05868 0.311406
-0.479586 -2.41767 -0.392032
0.521369 -0.412311 2.15157
1.48819 2.08038 -0.71877
1.1001 1.78285 3.28092
0.67206 -1.57244 -1.09392
4.02155 3.77641 -0.966723
-3.8873 2.59936 -0.758834
4.52637 -0.984583 -1.41829
2.1544 -1.60619 0.995534
-2.90823 -0.383865 2.20141
0.550567 -0.510245 0.0705931
-0.271643 -1.91348 -1.94473
4.41146 -2.99866 0.13394
0.335365 0.622124 2.0048
0.180088 -1.52272 -0.722222
2.12227 -1.081 -0.289973
-0.176965 3.4779 1.69285
7.49228 -1.68484 2.29442
5.7854 -3.28404 -1.75347
-2.65066 0.580158 0.137816
2.76193 -2.22199 0.245789
2.55554 -0.76842 2.49255
0.851207 1.75286 -3.15789
0.13807 1.11724 1.65464
-2.44829 -0.659891 -0.31759
0.178954 1.07471 1.42839
7.83168 -1.64011 0.208838
-0.555006 -1.55643 -1.99353
-1.3518 -0.714023 1.55349
-1.87659 -3.04445 -2.19999
2.65843 -2.72511 -0.446979
0.945824 0.225683 0.88093
-4.32889 -0.372245 -0.186809
5.75861 -1.92916 -1.45852
3.01122 0.986822 -0.384615
3.73103 1.91051 -1.95158
0.387965 2.4532 -0.662205
-3.18946 -2.0258 2.52447
4.96207 -2.31702 1.84405
0.668103 3.14578 -0.636933
4.46871 -3.08406 -0.315443
9.08274 1.39335 1.89391
3.51782 0.493344 3.29524
0.476896 0.273026 -1.09201
3.54301 -1.11076 -2.18817
5.30109 -3.39653 -1.78267
-1.16325 4.55487 0.241399
-1.91748 2.36113 -1.47827
-1.12388 0.736334 1.35296
0.743057 -1.56991 3.86264
2.47436 2.69538 1.76959
6.87282 -0.625307 -1.56682
-0.550398 -0.0091885 0.107289
3.37902 0.716779 -1.96346
0.0543204 1.40465 -0.291926
-0.363887 1.49198 0.257823
2.45815 -0.430139 -0.773114
-0.837642 3.58954 -0.532483
0.512466 -0.721676 -1.0967
8.22539 -1.9912 -0.880674
3.63405 -0.71083 -2.98146
-1.88451 3.31504 1.68828
-0.247411 0.706295 -0.734854
-0.286041 2.55517 0.501935
1.11041 -1.98262 0.774353
2.42311 -2.23162 0.22051
0.713542 -0.917854 -0.0551948
3.42631 -3.51862 -0.940474
0.162042 1.96134 -0.477579
0.392874 -2.01264 1.55068
1.3492 1.92132 0.298141
3.16141 -1.82512 3.6091
0.651534 1.97539 0.0694761
-2.00193 -1.22521 0.336523
7.22502 -3.03502 0.502673
13.807 -1.85048 -0.419339
5.89607 -3.08788 -2.30227
3.16161 2.49325 3.01626
13.9707 -3.50441 2.57159
10.1377 3.38906 2.24365
10.7822 2.77397 -3.84382
8.46116 1.12384 1.21377
6.72294 -0.162378 -2.36845
8.38766 -1.25824 1.52363
10.7806 -2.56173 -0.621254
8.95125 1.15934 -1.54679
7.65672 -0.924829 2.38175
9.85211 3.4632 -0.628979
8.71634 -1.80446 2.03424
11.1604 -2.51023 -0.829181
6.37692 1.63999 -1.91476
8.5141 2.35179 -1.53209
8.46925 -4.05521 -0.916967
6.27799 1.28555 -0.585756
7.98839 -0.12278 -0.0868048
7.47387 -0.642156 -0.75012
0.698396 -1.93735 -3.36709
6.2002 2.54903 -0.862752
4.51102 0.423556 1.4354
10.1675 2.52693 1.51873
5.47576 2.19924 -0.302036
7.04644 -1.03454 1.37357
3.65319 -1.59071 1.03876
9.79266 -0.664124 2.91012
8.16123 2.80327 -1.44943
4.79681 1.34694 0.597932
7.42514 1.61949 -0.306658
10.6724 0.441784 -1.25092
9.82954 3.30476 -0.0516972
15.9723 -2.67198 -0.813109
13.2161 3.52557 1.5905
8.13777 2.76689 1.72674
9.70594 -4.17919 1.55259
6.95682 1.96583 1.59297
2.4313 1.52344 -1.89677
13.3521 -1.86541 0.51693
10.1124 1.91465 -2.22214
14.713 -2.80814 1.5107
8.16888 2.51606 -2.13106
3.27959 0.654095 0.480774
12.0468 1.84911 3.12817
13.5494 -0.530561 0.972009
7.3707 0.655279 0.843943
4.73286 0.590295 -0.423434
0.0190592 0.331633 0.444439
4.9194 -1.06878 2.79659
8.67336 -2.18461 -2.91233
7.23906 0.794226 0.0847053
8.38288 0.223093 1.56168
7.50564 2.75399 -0.735978
8.69553 3.66817 0.0971306
6.90986 3.99569 0.841007
6.07552 -1.20447 1.92843
9.41282 3.34612 -3.11378
5.96848 1.94736 -2.50201
9.6438 0.364146 -0.941589
11.9826 0.273015 -2.52795
5.50693 3.05145 0.430196
10.99 -3.00676 -0.725234
6.0762 1.15106 1.54718
10.0099 -1.35827 -1.84229
9.11263 -2.59414 -0.0768002
5.60361 1.36014 2.49234
8.03076 -1.6372 3.08728
8.12707 -0.917001 0.380428
6.46586 -1.96924 -0.164812
9.65388 2.01774 -1.55507
11.2571 -1.72951 -2.42252
6.57214 -0.113574 1.46651
4.42186 -1.44448 0.681672
5.09039 -2.3904 0.105761
7.57135 0.247194 2.3261
8.27881 2.10795 -1.00292
9.65597 1.97921 3.85471
9.84516 -1.74162 -0.656249
6.72492 4.02963 -1.16914
-1.9947 2.83624 -0.447941
7.43514 -1.3282 -1.51697
7.987 -2.11598 0.69566
-0.715391 -0.307918 2.40828
9.21991 0.0966192 1.24606
7.75199 -1.65201 -1.63183
15.536 -2.56717 0.523158
8.15193 0.498125 3.16249
4.34946 -1.34353 -0.483991
10.9158 -1.07673 -0.0310063
5.03144 3.61616 1.80506
9.7535 -1.75981 2.58949
11.3261 -3.25258 -1.48593
2.93408 0.6388 -0.348504
8.40791 -1.71853 0.814538
4.43659 -0.31524 2.53903
11.8761 2.48947 -2.75111
2.80461 1.29447 2.51199
3.38452 -0.923505 -0.4474
7.35447 1.60343 1.0728
10.0724 -1.82467 1.21514
15.1749 -0.940326 -1.84896
7.17404 -0.286827 3.21118
8.9339 -3.29482 -1.85986
11.7061 -2.73062 -0.50426
4.46458 0.521511 2.19888
-1.24717 -0.608463 0.479516
10.7558 -1.79146 -1.72466
10.8442 1.0459 0.311019
9.93355 1.82222 -1.74077
8.13532 2.24917 -1.18062
-2.20459 -2.15824 2.86212
8.58111 -1.75093 2.01296
9.93164 3.23532 -1.20082
11.7092 -2.37753 -0.508547
15.9531 1.47618 1.88105
6.97468 0.372301 3.27685
8.13023 0.665219 0.163535
6.38222 -1.19536 -3.14545
13.1108 -3.99154 -1.89059
4.01191 4.57627 0.353358
2.50542 2.61536 -2.04044
4.60732 1.11781 1.06788
7.53983 -1.47344 4.08195
5.43426 3.4215 1.7105
7.85499 -0.31609 -0.739518
3.17361 -0.375389 0.958694
8.81447 0.544766 -1.86187
5.21895 1.39782 0.766413
11.1178 1.00991 0.831327
10.9353 -0.455316 -0.728388
5.31757 3.63888 -1.07406
6.8262 0.0322775 -2.4544
12.0678 -2.02568 -0.93068
6.46242 -0.739139 -3.07178
4.28584 3.07172 1.78385
9.07586 0.891747 -1.62707
5.35332 1.7726 1.29283
9.41427 -2.00927 1.01022
13.5167 -2.38706 0.406362
6.27371 -0.510629 -0.0476096
12.3405 -3.21807 -0.644819
7.40655 1.90332 -1.15337
12.4882 -2.31172 2.05702
9.07803 2.09313 0.0469043
10.0502 -1.91357 3.99189
10.7249 2.43782 -0.524048
2.52147 -0.903621 -0.07179
16.4398 -2.73326 0.838514
15.5095 -2.12524 -0.0633892
14.0812 -3.05868 -2.31415
6.36657 2.99431 1.81278
18.2127 -2.97841 3.66527
9.33893 3.01668 2.58989
12.8713 2.45818 -2.74325
12.8068 1.8204 1.25229
11.0603 0.483502 -3.242
11.8006 -0.957571 1.64643
16.3804 -1.70128 0.101203
10.1106 1.49604 -1.20333
14.588 -0.784084 1.87088
18.3663 3.60527 -1.14719
14.5223 -2.70226 1.80605
17.5049 -2.54225 -2.75777
13.6172 2.04845 -1.88447
11.5622 2.16176 -1.48183
15.0101 -4.09718 -0.161661
11.2472 1.44744 -0.13063
15.6528 -0.184817 0.792189
11.4567 -0.00444028 -1.49411
3.49406 -2.02769 -3.68376
14.5867 2.73562 -0.227584
9.8219 1.12748 0.968929
14.7278 2.4193 1.21273
7.06052 2.36532 0.405312
14.2896 0.112683 1.80321
7.15835 -1.20185 2.31983
13.2113 -0.347739 3.21208
11.9749 2.97835 -0.939459
6.26019 1.83632 -0.311692
9.52343 1.56984 -0.883365
11.0841 1.3161 -0.840734
17.7117 3.31115 -0.0310187
13.2216 -2.79855 -2.96677
14.9272 3.14904 0.441466
11.7821 3.13748 1.31194
14.9576 -4.46065 1.33813
13.7159 2.10009 1.65636
13.4522 2.08654 -2.07295
15.2142 -1.56602 0.480985
12.1456 2.29787 -1.6334
16.448 -2.76124 1.84812
16.4413 3.4473 -1.84987
10.0363 1.34092 0.223691
14.7795 2.02912 2.03772
16.0855 -0.634817 1.28144
15.176 0.523293 0.822145
11.2226 1.79824 0.45454
8.22287 0.428663 0.994923
8.74756 -1.54878 3.77037
15.1507 -2.55788 -4.12368
12.5 1.29838 -0.849512
6.79432 -0.348747 1.85075
11.8465 3.08433 -0.360009
14.0411 4.42632 -0.885592
10.7098 3.52126 0.320449
9.00705 -1.83957 2.52845
12.2673 3.29798 -3.04729
14.3119 2.24664 -2.6163
9.83407 0.338456 -1.0062
13.8719 0.732792 -2.9343
10.6856 2.85158 0.709668
14.445 -3.37027 -1.08402
10.832 0.881397 1.95231
18.2537 -1.02994 -1.71124
16.7548 -2.74625 -0.986938
9.56016 0.787544 0.907178
15.0143 -2.06848 2.13403
15.3171 0.0038667 -1.63461
15.5299 -1.93393 -1.44911
15.9875 2.86098 -0.706439
13.6178 -2.73629 -2.11115
3.56508 -0.611458 0.692801
10.3873 -1.668 0.436364
9.53113 -2.23664 -0.142401
11.2084 -0.103771 1.95398
13.3547 2.82191 -0.645219
12.3026 1.96351 3.69338
12.3762 -1.59076 -1.20826
10.2567 3.79668 -1.51974
2.24964 2.87513 -0.163262
15.8013 -0.94531 -1.42245
15.5689 -1.50879 1.39773
6.77227 -0.137572 1.68979
16.0803 0.234589 0.909422
12.217 -1.83521 -2.40571
15.5209 -2.49776 0.952883
11.1831 1.07389 2.71861
8.29994 -1.0909 -0.741759
10.5072 -0.755553 -0.359453
6.46754 3.24011 1.90063
16.5187 -2.25192 2.76922
11.4468 -3.08215 -1.84238
7.82456 0.999333 -0.256441
14.9726 -1.77616 -0.335601
11.5135 -0.335098 2.53398
14.6139 2.09162 -2.66746
8.60248 1.41864 1.97911


==> latex_data/vae/svhn/pos_jbda-pos.txt <==
-5.05494 -0.524654 -0.662467
-3.86744 -1.47988 -0.759919
-4.52851 -1.08473 -1.66766
-4.94757 -0.548729 -0.664203
-4.22702 -1.88871 -1.08409
-4.32409 -0.13626 -2.09047
-4.32872 0.810345 0.442794
-4.28466 -1.04135 0.0197472
-4.01086 -0.955123 -0.201272
-3.89763 0.100478 -0.30882
-4.19532 0.482954 -1.15874
-4.54938 0.833845 -1.88882
-4.78496 0.0148878 -0.228909
-5.06165 2.09078 0.250838
-4.2535 0.652833 0.476428
-4.6496 1.21052 0.910719
-4.18609 0.410547 -1.12524
-3.8351 -2.21007 -2.05665
-4.46869 0.371365 0.392216
-4.76618 -0.123653 1.52876
-5.86618 1.20797 0.299933
-4.4954 -0.764028 1.49833
-4.14637 -2.55833 0.696482
-4.43687 -0.573079 -1.99727
-4.83921 0.211068 -1.13535
-4.78027 -0.256434 0.206024
-4.21068 -1.6392 -2.19441
-4.48166 0.300928 0.131872
-5.52733 1.44136 -0.759452
-4.52305 -0.0266139 -0.743227
-4.62149 0.642664 1.37335
-4.82106 0.661738 0.487065
-4.36588 -0.214606 -2.92895
-4.23433 -1.0599 -0.208788
-4.65675 -0.568023 -1.40628
-4.8038 0.230429 -0.861376
-4.68573 -1.15009 0.6894
-5.07439 0.858161 -0.624125
-4.53684 -0.659563 -1.5541
-5.44565 -1.03824 -0.40798
-5.02902 0.738187 1.18278
-4.8148 0.260453 -0.691372
-4.45162 -1.22727 -1.03078
-4.19634 0.989805 -1.06511
-4.53124 1.25669 -1.01808
-5.04199 -0.572642 0.654041
-4.49034 -2.40147 -0.123538
-4.42207 0.783571 -0.507852
-4.66524 1.76729 1.22996
-4.53502 -1.69525 1.29731
-4.55244 1.51178 -1.37456
-3.66278 0.307611 1.21976
-4.80898 -0.443497 -0.74004
-4.43605 0.836531 -0.115003
-4.76796 1.37062 -0.488935
-4.45455 0.0270271 0.00611428
-4.47065 0.420665 -0.75904
-4.10281 1.20332 0.45427
-4.65576 -0.605179 -0.783386
-4.26819 0.228745 1.24368
-4.10687 0.0404468 1.07967
-5.12325 0.182487 0.333494
-4.91437 -1.45157 1.26765
-4.53512 -0.915904 -0.549423
-4.57143 0.812859 0.0997991
-5.15922 0.627031 0.176858
-4.00842 0.990904 -0.668772
-4.22243 1.18388 -0.903531
-4.96004 0.103013 0.377233
-4.6446 -0.932463 0.019498
-4.32149 -0.960171 -0.319238
-5.18528 -0.518172 1.00507
-4.75796 -0.505687 -0.091332
-4.14168 -0.378267 0.880569
-4.08385 0.970796 0.935557
-4.9988 -3.33825 1.25036
-5.05635 1.32242 1.8326
-4.9316 -1.08312 0.141509
-4.26806 -0.378574 0.228333
-4.34234 -1.50855 -1.69357
-4.3338 0.80893 2.35784
-4.6129 -0.777842 0.494748
-4.01401 -0.407422 -1.31334
-4.5208 0.50896 -1.89731
-4.40833 0.622462 -0.78041
-4.55636 -1.03789 1.46307
-4.42934 -2.0595 -1.37503
-4.6943 0.0806177 -1.20622
-4.72874 -0.164132 0.231598
-4.66347 -0.57259 0.339222
-4.50796 0.788857 -1.82687
-4.43163 0.426638 -1.70757
-4.47904 -0.299069 0.938448
-4.18639 -0.828341 -0.614088
-5.50491 -0.270814 0.241383
-4.54243 -1.07114 -1.31984
-4.43079 -0.608219 -1.14459
-4.83892 0.101705 -1.0725
-4.33776 -0.107773 -1.05713
-5.01566 1.02662 -0.0257786
-4.72405 0.174637 -1.39602
-4.22088 1.22053 -0.0690667
-4.01568 -1.50995 -2.92054
-4.85592 -2.24025 0.578328
-4.12515 0.338056 1.00561
-4.1906 -1.68104 -0.0715441
-5.0339 -1.33441 0.0260499
-5.00284 1.08894 1.66008
-4.65165 -0.9731 0.351109
-4.34809 -1.34919 -0.0570847
-4.42691 -0.416722 -0.181804
-4.50095 0.400508 -0.0047093
-4.80534 -0.714647 -0.940217
-4.51842 -1.16065 -0.341471
-4.99869 -0.77927 -0.257887
-4.89037 1.54152 0.760604
-4.60255 0.413016 -0.460129
-3.85928 -0.309614 1.33184
-5.02432 -0.633689 -0.703604
-3.99292 0.0898078 1.65769
-4.33011 -1.56172 -0.758572
-4.08371 -0.219442 0.0778405
-4.39305 0.0342665 -1.40305
-4.64133 -0.973074 -1.53908
-5.05517 0.770151 -0.038317
-4.66507 0.0777275 -0.144063
-4.06677 1.1094 0.671752
-4.95419 -1.06298 -0.602071
-4.72828 -0.147086 0.0675599
-4.70604 1.81691 0.283137
-4.83498 -0.978925 0.966651
-4.48174 -2.24093 0.278387
-4.51175 -0.487974 -0.584492
-4.68887 0.922282 1.19205
-4.59662 -2.33309 -0.29154
-3.88308 1.07941 0.165821
-4.54755 0.429189 1.3476
-4.40922 1.15557 0.738091
-5.2055 1.16154 0.957717
-4.55137 -0.140622 0.0449387
-4.11987 -1.60428 -0.651614
-4.86367 -0.734075 -0.0821014
-4.36695 0.861025 0.0568098
-4.7768 0.649345 1.85091
-4.82997 -0.627978 -0.505013
-4.86782 1.03701 0.0308066
-4.72937 0.284495 0.206845
-4.67866 0.157176 -0.302511
-4.15941 0.120319 0.110357
-4.83374 -0.0932752 0.946514
-4.43883 -0.980595 -0.605335
-4.73366 0.285944 0.538499
-4.21426 -1.55651 -0.715451
-4.65866 3.22493 -0.388762
-4.35956 0.72086 -0.25957
-5.34457 1.92625 0.0477139
-4.59161 -0.0985204 -0.110514
-4.15058 -0.00298737 -1.78374
-4.50264 -0.488355 -1.43908
-4.99824 1.70297 -0.8907
-4.72316 0.738799 -0.732735
-4.47533 0.766192 0.719685
-4.93894 0.186148 -1.1283
-4.14634 1.0336 0.420145
-5.08064 0.0426139 2.0878
-4.00817 -0.953215 -0.896978
-4.67927 0.362101 0.62365
-4.94214 -1.35436 1.23275
-4.32539 0.452923 -0.515834
-4.80719 -0.924637 0.656117
-4.17874 1.11646 0.948443
-5.24505 -0.230333 0.992678
-3.72817 -0.888512 1.32503
-4.38485 -0.584303 0.817072
-4.10965 0.231824 -0.996279
-4.64219 0.098798 0.934122
-3.95269 -1.39552 0.473071
-4.57227 -0.672164 1.31318
-4.29858 -0.70932 -1.93298
-4.62104 -0.551615 -0.950062
-4.59108 1.54267 0.8715
-4.21762 0.223678 0.955366
-4.21179 -1.28528 0.352656
-4.8228 -0.815125 2.91493
-4.52717 -0.565288 -0.614493
-4.98835 0.384407 -1.01352
-4.19722 -0.693158 -0.86282
-4.57987 2.04948 0.642424
-3.74473 -0.196073 -0.582269
-5.02987 -0.63397 1.06953
-4.7266 0.159316 -0.17901
-4.29533 -1.86252 -0.488227
-4.7018 1.61652 0.673697
-4.541 2.26537 -0.509143
-4.5707 -1.1952 0.0980972
-4.19108 -0.75058 0.226636
-4.2436 0.874507 -0.54361
-4.249 -0.635199 0.0510487
-4.52519 -0.432746 -1.44097
-4.46017 -1.93399 -0.612097
-4.85287 -0.200928 1.58532
-4.53085 -0.874458 -0.305452
-4.78572 -0.502857 1.39704
-4.96787 -1.51461 1.28561
-4.39919 -1.88382 1.70614
-4.26467 0.890723 -0.627697
-4.08027 1.6041 0.214577
-4.74284 -1.09748 -0.703329
-4.58743 0.58307 -1.15269
-4.46583 0.29789 0.35305
-5.45486 -0.24866 1.4326
-4.69045 -1.09358 1.36476
-5.00765 1.56594 0.190622
-4.78256 0.669139 0.105029
-4.6873 1.49408 -0.0937956
-4.75359 -0.186572 0.580602
-4.71833 -1.73522 -1.30519
-4.65637 0.345695 -0.693138
-4.56758 0.836856 0.284532
-4.12998 0.976771 -1.40234
-4.5568 -1.22249 -0.855642
-4.26558 3.39597 -2.06938
-3.35576 0.743448 -2.46126
-4.26881 0.30131 1.30812
-3.93096 -0.536653 1.32555
-5.14941 0.318204 1.68449
-4.75749 0.946865 0.267713
-5.19963 2.31276 -1.74041
-4.12932 0.496555 1.61454
-4.55144 0.173932 0.596147
-4.73573 0.401789 -0.0942507
-4.16345 0.430573 1.6639
-5.12145 0.150755 -0.773171
-4.54797 -0.975289 -1.28476
-4.32891 -1.14692 -1.42421
-4.64547 -0.181559 0.0123586
-3.76586 0.162005 -0.0935207
-4.79038 -0.186277 1.65773
-4.57029 -2.00118 -1.761
-4.63846 0.896738 1.62487
-5.0793 -1.91492 0.394069
-4.80378 -1.79701 1.66712
-3.78312 1.17006 -0.073883
-3.96544 -0.237634 0.949048
-4.64212 1.39615 -1.05743
-4.11414 0.587618 -1.91644
-5.05343 0.1781 -0.799421
-4.03149 0.219575 2.94385
-4.74712 -1.14117 0.918453
-5.06406 -0.338806 -0.996468
-4.51424 0.615747 1.13044
-4.62749 -0.773839 -0.869224
-4.80305 -0.00951238 2.44896
-4.10526 0.223102 0.867869
-4.03966 -0.895208 1.85462
-4.04981 0.174599 -0.0822748
-4.72972 1.15727 -0.822558
-4.5117 0.937114 0.0546283
-4.50556 -0.654592 0.33403
-4.55481 0.528123 -0.334683
-4.92194 -0.564363 -1.44668
-3.97843 -0.464694 -1.70934
-4.37282 0.00230165 -0.915696
-4.58045 0.44643 -2.04251
-4.4447 0.743858 0.383236
-4.56065 -0.413764 -1.74109
-4.47205 0.786384 0.366193
-5.15668 -0.39177 -0.788283
-4.71901 -0.901331 -0.425526
-4.3245 -1.10813 -0.985405
-5.00905 0.0898021 0.0235653
-4.89417 0.299793 -1.96854
-4.89281 -0.703098 -0.878943
-4.6968 0.630409 0.298217
-4.98999 -2.11047 0.292359
-4.71177 -0.725933 -1.01026
-4.11066 -1.15583 -0.961943
-4.51037 -1.3837 0.831596
-4.85059 -0.843299 -0.780393
-4.69113 0.707883 -0.156001
-4.99531 -0.911606 1.48144
-4.77341 -0.693808 -0.359722
-3.9803 -1.6267 1.12703
-4.36293 1.59696 -1.3371
-4.75849 1.58808 -0.158197
-4.57822 -2.07509 0.67148
-3.88943 -0.294986 0.478092
-4.36235 -1.10266 0.0284491
-4.46059 -0.383908 -0.990769
-3.79636 0.407834 -0.18695
-4.5119 -0.321352 -2.23757
-4.59972 0.120446 -0.925409
-4.13416 1.97576 -1.59849
-4.28617 0.41577 0.488852
-4.27524 0.187627 -0.0940107
-4.77995 -1.9093 -1.66319
-4.54938 -1.05858 1.74732
-4.62717 1.16213 -1.12681
-4.3669 -0.447936 -1.60228
-4.46511 1.44377 -1.72133
-4.39729 0.589838 1.56247
-4.45308 2.58661 -0.127147
-5.05232 1.10071 -1.56077
-4.30977 -0.653945 -0.290985
-4.24956 0.408932 0.19297
-4.53346 -0.664523 0.599291
-4.95735 2.62341 0.12026
-4.651 -0.837305 0.746655
-4.246 -2.75021 -0.549688
-4.46258 -0.204752 2.06109
-4.02732 0.951702 -0.717607
-4.35803 -0.379402 -0.21595
-3.96679 -2.24661 0.424625
-5.5675 -0.906072 -1.28485
-4.34392 0.181706 0.804591
-4.48029 -0.149327 -0.633164
-4.27453 -1.49979 -0.992309
-4.1399 -1.50781 -0.267957
-4.48299 0.976084 -0.395254
-4.55148 -0.00468285 -0.680897
-5.16283 0.786135 -2.27307
-5.54119 -0.366857 -0.73265
-4.34176 1.12746 0.248975
-4.15705 1.32324 -0.966857
-5.09728 -0.0657789 0.573933
-4.9986 -0.00801683 -1.68548
-4.50101 -1.95644 -1.22333
-4.67469 2.05798 0.568978
-3.94708 1.479 -1.08853
-4.8428 -1.12163 -0.223619
-5.43279 1.45836 -0.382724
-4.65414 -1.31668 -0.931324
-5.08316 0.00760093 -0.516564
-4.42004 0.0246582 -1.0123
-4.26765 0.0318908 0.816606
-4.98366 0.459441 0.941363
-5.02544 -0.569565 -0.807407
-5.15156 0.170505 0.942741
-4.14711 -0.206613 1.38829
-4.43214 2.01578 -0.36672
-3.70823 0.767668 -1.30905
-4.69892 -0.686649 -0.197783
-4.68715 -0.488758 -0.396825
-5.10583 0.805022 0.603523
-4.36801 1.29787 3.1563
-4.73996 1.06634 -1.70075
-4.06922 0.611721 -0.662545
-4.43693 0.208229 1.1649
-4.46483 -0.791994 -2.1685
-4.15602 1.6688 0.751808
-4.55761 -1.47796 0.665159
-4.00313 0.948513 -0.532618
-4.75684 -1.70945 1.6559
-4.61703 -2.00394 0.770121
-4.37353 -0.850416 0.531435
-4.48435 -1.01755 -0.575624
-4.6442 -1.08246 0.2352
-4.2306 -0.550505 1.00581
-3.83043 1.10788 0.217544
-4.16328 0.547882 -2.16932
-4.0937 1.30937 -0.0791518
-4.46407 -0.0266596 -0.767476
-4.33677 0.134186 -0.686714
-4.94957 -1.57615 -0.479962
-4.13549 0.301634 0.246763
-4.41115 1.25808 -1.04601
-4.09614 -0.115815 0.164701
-4.42256 0.831892 1.91751
-4.69417 0.110072 1.70909
-4.9946 1.21319 -0.226417
-4.32158 0.15003 1.02403
-4.71481 -0.939695 2.83113
-4.67295 -0.297598 1.41671
-4.5047 -0.555826 -0.447397
-4.7078 -1.10604 -2.21497
-5.26839 0.825736 0.618293
-4.73659 -0.1202 -0.155312
-4.77735 1.47491 -0.0297368
-4.64098 1.99938 0.246604
-4.48855 -0.00688927 1.24599
-4.69196 -0.414577 1.80594
-4.66623 0.586484 0.384733
-4.53018 -0.367348 0.18344
-4.87786 0.576572 -0.684133
-4.8274 -0.536834 0.199147
-4.77585 -0.285112 -1.89103
-4.91615 -1.03581 -0.0646198
-4.7922 0.850985 0.189788
-4.64549 -0.628171 1.62381
-4.54784 1.57685 -0.428179
-4.44944 -0.12346 -0.449608
-4.63986 0.82935 -0.463531
-4.3607 0.577184 0.372242
-4.61842 -1.9186 1.70663
-4.07357 -0.156483 -0.375498
-4.16342 0.107736 -1.17134
-4.85592 0.758032 -1.21523
-5.18404 1.34208 1.73997
-4.07519 0.87449 -0.95028
-4.04029 -1.9016 -0.519164
-3.95776 0.0544875 0.00149461
-4.72765 -0.0932777 -1.35032
-4.96208 -0.931897 -1.97239
-4.03608 0.79014 -1.80779
-5.19336 -0.147821 -0.502619
-4.53478 1.90556 -0.0700538
-4.48189 -0.341983 1.89248
-3.82137 -0.23661 0.371647
-4.67598 1.69617 0.980929
-4.35403 0.436663 -0.912061
-4.12121 -0.619981 0.799542
-4.87302 0.560839 0.890626
-5.32858 -0.190486 1.01137
-4.34755 -0.041095 3.23096
-4.73572 -0.580815 -1.66293
-5.48551 1.93463 -0.185065
-4.49823 0.201983 -0.088131
-3.95099 -1.8418 -0.417383
-4.43993 -0.896359 -0.604132
-4.69494 0.730164 -0.931563
-4.43796 -0.766311 -1.19971
-4.81995 -1.23863 0.776405
-4.61474 -0.498671 -0.630316
-4.97402 -0.455418 -0.97818
-5.26749 0.752762 0.622841
-4.70518 -1.35591 1.28653
-4.39255 0.0732708 -1.54478
-4.41229 -0.768826 0.772415
-5.09393 -1.37285 -0.806608
-4.51182 0.405996 -1.02352
-4.23155 -1.57428 -1.4262
-4.34496 -0.67665 -1.67547
-4.43079 -0.444542 -0.275771
-4.14558 0.0646717 2.06896
-4.31208 0.0408199 -0.831945
-3.98606 -0.318816 -0.906734
-4.83471 -1.47451 -0.636015
-4.52488 -2.95109 0.817069
-5.42118 -0.667013 1.41604
-4.23889 0.336707 -0.222763
-4.90655 1.93752 -2.0775
-4.70563 0.0873619 1.18229
-4.39123 -0.0549209 0.0133718
-4.31608 1.21105 -0.58828
-4.50931 0.460246 0.103386
-4.29516 0.244805 -0.796433
-4.31548 -0.35937 0.321097
-4.21919 1.02542 0.312183
-4.66016 -0.256029 1.08336
-4.24936 -0.396387 -1.46172
-4.30705 1.08579 -1.1482
-4.749 -0.0710524 -0.794618
-4.36939 -0.516211 -0.649252
-4.38516 0.115239 -1.29417
-4.56095 -1.57224 1.01895
-5.14593 0.723409 0.922351
-4.81272 -0.297414 1.66728
-4.66103 -1.69811 0.248739
-4.65148 0.465361 -0.712102
-5.12843 -0.369348 0.316539
-4.12522 -1.35628 0.132028
-4.21631 -0.451053 -2.55524
-4.50976 -1.52142 -0.736751
-4.88476 -0.507171 0.640489
-5.26243 -1.52217 0.0527007
-4.39148 0.0406745 -0.509008
-4.2472 0.516281 -0.765197
-5.3514 -2.69944 -0.442994
-4.09073 -1.05492 0.232445
-3.88881 0.128961 -2.39283
-4.38495 1.29731 -0.445673
-4.18588 0.249416 -1.07753
-4.4173 0.496753 1.62774
-4.12456 -1.27322 0.744879
-4.60374 0.437693 1.86328
-4.77892 0.0852692 1.10815
-4.29366 0.311634 0.108615
-4.41269 1.05595 -1.14177
-4.64362 1.04538 1.85376
-3.66587 -2.25966 -1.74198
-4.71728 0.117539 -1.18756
-4.0701 -1.0936 0.424111
-2.26933 -0.161697 2.08417
-4.64202 0.420061 -0.875053
-4.97569 -0.240509 0.874695
-4.52118 1.56875 -1.21742
-4.61445 0.770294 -2.2278
-4.49787 1.65975 1.14778
-4.51617 -1.16358 -1.24632
-5.13776 0.640924 1.56845
-4.9877 1.26206 -0.301485
-3.93896 -1.00866 -1.32672
-4.86599 0.794085 1.39141
-5.04583 -0.427695 2.01347
-3.87056 0.340822 1.09637
-4.04069 -0.330393 0.258682
-4.77569 0.229972 -0.811894
-4.30658 -1.77094 0.444405
-4.74599 -0.963834 1.3076
-4.39 1.79778 -1.08614
-4.65054 -0.58127 0.322557
-4.63292 -1.36478 -0.726122
-4.72592 0.501751 -0.962552
-4.37634 0.999502 0.364975
-4.23 -1.44089 0.820495
-4.34702 -0.996456 1.35783
-4.30369 -0.860671 -0.829076
-4.73345 1.55264 1.79443
-5.26105 -0.345918 0.222351
-5.27208 -0.341617 0.731729
-4.23685 1.91987 1.64092
-4.37857 0.784874 -1.78079
-4.4522 -0.826944 -1.76858
-4.94441 -0.222997 0.393108
-4.845 -1.07037 2.38735
-4.65643 -0.768585 0.174423
-4.43511 -0.0462749 0.398058
-4.84056 0.323684 0.57285
-4.55482 -0.0843044 -1.16078
-4.37861 0.0989464 0.956852
-4.81484 1.23433 -0.85102
-4.35222 1.18088 1.72096
-4.30849 1.39239 -0.999516
-4.56756 0.84465 -0.093012
-4.96053 -0.49123 -1.37063
-3.62164 -0.801772 -0.216859
-5.26515 0.806983 0.213418
-4.72261 2.30063 -0.0677869
-4.67794 1.06543 -2.63801
-4.0423 0.222306 0.303161
-4.40918 -0.0608631 -0.547015
-4.63122 0.560171 0.423397
-4.35551 1.14372 -0.384708
-3.70699 1.44443 0.106362
-4.75229 -0.548821 -1.11203
-4.94487 1.31015 -0.309606
-4.99515 1.33111 1.04387
-4.44344 1.13041 0.00607311
-4.10704 -0.431895 -0.415037
-4.92496 0.637593 1.26993
-4.60118 -0.290068 -0.312858
-4.3352 0.622073 0.120547
-4.95077 -1.30062 -0.990623
-4.81969 -1.24659 -0.00220621
-4.34909 -0.614675 0.14818
-4.51156 1.33147 -0.351752
-4.43234 -0.786232 -1.28101
-5.03986 0.766553 -0.41305
-3.93763 0.232476 0.473335
-5.25363 1.67849 0.781057
-4.8071 -0.25444 0.108175
-4.16903 -0.346211 -0.828667
-5.20627 1.09307 0.158784
-4.9091 0.478286 1.41868
-4.63102 -0.97286 -1.36235
-4.34403 0.228624 0.00755793
-3.40725 -0.753107 2.67337
-4.48605 0.554793 2.29834
-5.08262 0.0877848 -0.515129
-4.46957 1.18618 -0.218418
-4.12532 0.207286 0.716351
-3.8352 -2.60295 -0.422917
-4.4102 0.216609 -0.0186988
-4.1649 0.0950639 -0.545144
-4.30094 -0.403497 0.450219
-4.2259 -0.803754 1.62652
-4.09829 0.0368573 -0.592722
-4.42943 -0.50487 -1.53109
-4.15431 -0.464932 -0.399075
-4.66619 -0.769273 0.699921
-4.75347 1.97867 -0.782915
-4.3375 -1.9091 0.963844
-4.43038 -0.194414 2.16808
-4.49973 -0.133008 -2.14703
-4.18067 -0.47984 -1.15569
-4.35244 0.0319599 -1.01072
-4.25074 2.13994 -1.28842
-4.26797 -0.743149 0.830291
-4.56633 0.779576 -0.809964
-5.0588 -0.566972 -0.414094
-4.77301 -1.17695 -0.416324
-5.15796 -0.538001 0.319306
-4.52554 -0.984902 -2.34026
-4.50993 1.02743 -0.591854
-4.8902 -2.09547 -2.201
-4.51341 -0.730895 -2.76656
-5.19475 -0.660311 1.82889
-4.07409 0.378476 0.275724
-5.00677 1.04536 -0.82058
-4.27097 1.53055 0.0784249
-5.03951 0.423317 -1.26329
-5.02316 1.1711 -2.17057
-4.62672 -0.537848 1.98258
-4.51735 0.63195 0.161625
-4.80978 0.0846436 0.788443
-4.58691 -0.663484 -0.859566
-5.71613 -0.633185 -0.195956
-4.37112 0.624142 0.368668
-4.04105 -0.739652 1.02261
-4.34278 -0.157131 -1.65773
-4.32484 0.593276 1.53134
-5.04665 -0.130852 0.925713
-4.21973 -0.246048 0.545618
-4.69781 0.213561 0.5304
-4.83771 -2.06303 -1.39308
-5.34218 1.05649 0.720237
-4.7773 -1.83522 -0.0838202
-4.21184 1.73168 -0.445089
-4.06426 0.325259 -0.376891
-4.93129 -1.58117 1.59261
-4.55061 -0.156649 1.24593
-4.26019 -0.151372 0.190432
-4.70957 0.424881 0.979349
-4.70125 2.0417 0.0943197
-4.80347 0.54494 2.62222
-4.6976 0.0633924 -0.0614314
-4.43958 0.533431 -0.251592
-3.87555 0.159631 -0.398199
-4.27136 0.153035 -1.10708
-4.78973 0.635497 0.172978
-4.41369 -0.262433 0.340522
-4.93145 1.24995 -0.823052
-4.45282 0.539662 -0.371616
-4.31803 -0.901479 1.60472
-4.5167 -1.04446 -0.36231
-4.5455 -1.11426 0.806118
-4.07864 -0.875803 -0.10304
-4.6966 1.91335 -0.985267
-4.7113 1.16309 1.32339
-4.89837 0.815839 -0.422899
-5.69547 -0.0574594 -0.905895
-4.2955 -0.859286 -0.113178
-3.43798 -0.384764 -0.858543
-4.93038 1.09757 2.30008
-5.1212 -0.184654 0.514686
-4.26366 0.942311 -2.88943
-5.54712 -0.661975 -1.2081
-4.37061 -0.370812 -2.16658
-4.17708 0.0123127 0.401294
-4.65595 -0.555785 -0.575563
-4.73716 1.82983 0.487563
-4.84764 -1.04321 1.93579
-5.01974 -0.737964 -0.96048
-4.61005 -1.4162 -0.836113
-4.83724 2.07942 -1.1834
-4.76593 1.49461 -0.122713
-4.42697 -0.135515 2.60098
-5.02089 1.59345 1.22914
-4.28606 -1.41841 -1.18111
-4.39109 0.251921 -0.749421
-4.92117 0.206145 0.546157
-4.71196 -0.990225 -0.510564
-4.19507 -1.15526 0.638962
-4.97479 -1.56455 -1.20155
-4.5634 -0.408271 -1.43582
-4.22799 -0.198034 1.10175
-4.38942 -0.976817 1.51376
-4.0806 -1.90635 0.699156
-5.90279 -0.953755 0.0173208
-4.15142 -1.14471 0.438657
-4.12038 -0.387546 -1.05772
-4.51916 0.492154 -1.38369
-4.56858 0.831111 -1.22943
-4.38947 1.03464 0.0658479
-4.54057 0.0314344 0.333801
-4.44071 2.39665 -1.7693
-4.80849 -0.493816 0.983928
-4.95303 0.223039 0.658028
-4.01413 -1.06209 -1.1296
-4.66457 -0.4514 -1.26285
-4.3089 -0.596046 0.870258
-3.59098 0.778306 2.03602
-4.62401 -1.06844 -1.04439
-4.73077 0.555901 0.503893
-4.60053 1.1592 -2.10415
-3.9797 -2.12331 -0.56356
-4.16778 -0.706456 -0.21176
-4.53953 -0.175901 1.635
-5.3636 -0.370936 -0.308437
-4.30212 -1.59003 -0.520799
-4.72729 -1.08523 -0.588338
-4.80935 -0.219509 -1.84135
-4.34246 -1.1764 1.47711
-4.58609 -1.03738 -0.235288
-4.82579 1.49284 -0.982115
-5.10534 2.91198 -0.695728
-4.06609 1.15799 0.913954
-4.87107 0.554249 0.283681
-4.55017 -0.502295 -0.740172
-4.50173 0.265075 -0.608161
-4.62306 -0.285506 1.2559
-4.42779 -0.535242 -0.238909
-4.79279 0.323582 1.33846
-5.79035 1.72616 -1.3052
-4.64909 -0.77464 -0.303163
-4.46356 -1.91084 0.731096
-3.98865 -1.75667 -0.309756
-4.66878 -1.01643 -2.15332
-4.68958 0.0493868 -0.588427
-4.75367 -0.218603 -0.70784
-4.59764 -1.14904 -0.166772
-4.37643 -0.714941 0.866447
-4.4527 0.960972 1.55338
-4.67309 0.529989 0.284804
-3.91771 -0.360258 -1.77663
-4.47703 0.860179 0.368052
-3.26622 0.297988 -0.216195
-4.08806 0.477846 0.122797
-4.81941 -2.94796 3.16895
-4.14715 1.11145 -0.646796
-4.37626 0.853765 -2.00063
-4.89635 -2.52828 1.27826
-3.92554 0.742971 -0.854389
-4.69911 -2.55121 1.12101
-4.58115 -0.623966 -1.16111
-4.91208 1.91576 0.214682
-4.44384 0.409095 -0.103974
-4.52361 0.689256 -0.683201
-4.85513 0.760902 1.88049
-4.7747 -0.411345 0.299191
-4.57375 -0.0454905 0.309071
-4.7982 -0.833612 0.959067
-5.32695 -0.0666805 0.351496
-4.48388 -0.54223 -0.4923
-4.51686 -0.777243 1.11914
-5.04516 0.732197 1.07174
-4.28467 0.151237 1.4542
-5.15134 2.2477 0.900633
-4.9696 -1.90362 0.707767
-4.45656 -0.948578 0.659548
-4.21045 -0.174114 -1.33274
-5.10257 -1.51213 0.608698
-4.50826 1.47443 -0.087249
-6.00115 -0.541215 0.913232
-3.61837 1.16939 1.12694
-3.18358 -1.74435 0.0491137
-4.13732 -0.601542 -0.322744
-4.93391 0.134881 -1.29307
-4.49494 0.203417 -1.01352
-4.22827 -0.753997 0.863644
-4.26367 0.115381 -1.513
-4.5056 0.128847 0.898871
-4.68401 0.403093 -0.726093
-4.17138 2.13058 -1.88069
-4.37323 2.50669 0.905384
-4.67955 0.567816 -1.38386
-5.05098 1.39078 -0.861368
-5.71323 1.01337 -0.571604
-4.80287 0.744003 0.376678
-4.01565 -0.29986 -0.811151
-4.63206 -0.244944 -2.07896
-5.17806 -0.491069 1.71284
-5.05929 0.750278 0.989357
-4.54198 -2.2402 1.10011
-4.09035 -0.742965 -1.56917
-4.25149 -1.09997 0.0332371
-4.50965 0.0520261 3.12368
-5.20169 0.688133 0.80613
-4.4545 -1.30462 0.731798
-4.91304 -0.256086 2.64523
-4.82479 -0.461196 1.48147
-5.20366 0.381302 1.64033
-4.3776 1.62868 -0.707616
-4.11932 -1.88689 -0.569047
-4.84018 -1.51596 -1.35014
-4.57635 0.84357 3.00211
-4.97667 0.318552 0.499908
-4.32851 0.671364 1.09798
-4.4772 0.336361 0.298185
-4.04098 -1.95182 1.74777
-4.53976 0.952329 -0.369797
-4.91624 -0.111321 0.527791
-4.53741 -0.2105 -1.27376
1.33381 1.67962 0.710676
-3.73235 -1.69647 0.70706
-4.61107 0.390025 0.951037
-4.4235 0.306839 0.569766
-4.52743 -0.554671 1.19573
-4.4172 -0.819152 0.852935
-4.64158 -0.490576 -0.516594
-4.26007 0.489122 -1.64176
-3.99988 -0.68738 -0.994264
-4.86878 1.57174 0.721974
-4.40824 -0.745216 -0.507206
-4.25601 0.854248 0.17782
-5.0832 -0.80788 -1.27497
-4.86766 -0.400728 2.41961
-4.959 1.05979 1.11042
-5.62516 0.285338 -0.2134
-4.54447 -0.413954 -1.18881
-4.50092 -0.291018 0.73711
-4.7879 -0.783394 0.474282
-4.56828 -0.202482 0.141868
-4.49859 0.500987 -0.443343
-4.69187 -1.06438 1.20091
-4.85951 0.0147859 -0.294554
-4.51361 -0.355 -1.02048
-5.07155 -0.42896 -0.288031
-4.99461 1.9598 0.434216
-4.1368 0.0487608 -1.74583
-4.29686 -2.62319 1.5523
-4.11233 -1.28263 -1.1256
-4.33628 -0.696979 1.48845
-4.42456 -1.28852 1.10227
-4.19775 -0.739057 -0.630437
-3.88767 1.99387 0.462037
-4.67862 0.338405 0.745954
-4.71833 1.04945 -0.75852
-4.90965 -0.767671 1.53754
-5.20135 0.159155 1.02346
-4.23394 -2.15904 1.20183
-4.09604 -2.50218 0.908582
-4.34396 0.306399 -0.501274
-3.74142 1.17696 1.12591
-4.54734 -1.20159 -0.243363
-4.05664 -0.690112 0.221898
-4.88899 0.38007 0.280537
-4.96836 -2.57875 -0.56783
-4.72877 -1.88873 0.0125288
-4.56706 -0.77851 0.0806599
-4.71282 -0.905227 -1.5837
-4.66295 -0.683334 -1.18417
-4.22549 -0.38928 -0.0137317
-4.61339 -1.27142 -0.461909
-4.91954 0.9046 -1.24775
-4.65941 0.931021 1.06178
-4.58094 0.654416 1.04472
-5.02885 -1.31214 0.0738596
-4.23076 -1.25636 -1.85953
-5.19436 -0.920038 0.590721
-4.51107 0.682181 -0.914887
-4.22871 1.42464 -0.304239
-4.38228 -0.229906 -0.560253
-4.54703 -0.113676 2.14637
-4.45281 -0.383108 0.304131
-4.30016 -0.92133 -0.417285
-4.40359 0.0767355 0.326176
-4.56384 -2.05999 -0.769963
-4.93005 1.92844 -0.150722
-4.1329 0.599816 0.846816
-4.82741 -0.183649 1.55401
-4.8067 -1.48241 0.65834
-4.42733 1.27516 -0.186585
-4.90229 0.59761 1.86252
-3.89301 -0.527267 0.634444
-5.27344 -0.836041 -0.0393757
-4.8833 -1.20991 0.338237
-4.97894 1.24069 1.20812
-4.70017 0.174639 -0.0485601
-4.76892 1.82254 -0.794872
-4.80281 -0.14779 -0.537995
-4.36875 0.0823553 0.196867
-5.16633 -1.31397 -0.582118
-4.18916 0.916686 -0.321954
-4.10908 0.208183 -0.650101
-4.65175 0.0613852 0.385068
-4.34706 -0.22434 0.801975
-4.40239 -1.3655 1.7518
-5.00016 1.38536 0.606762
-4.43074 1.58259 0.312192
-4.0524 -1.21815 -1.62464
-4.59587 -0.086389 -0.500097
-4.74807 1.9633 -1.42648
-5.02242 -1.26531 -2.39204
-4.34617 -0.81326 -2.42228
-4.81719 -0.383657 0.0950811
-4.49984 -0.303909 -0.478446
-4.21684 1.22793 -0.50067
-3.50223 -1.71066 -0.472167
-4.88686 0.216379 0.0208135
-4.33571 1.46167 -0.321544
-3.91928 -1.80169 -0.688106
-4.22307 -1.38974 2.22679
-4.81865 -1.32789 2.22448
-4.52637 0.962837 1.68677
-4.20757 0.532626 -1.05104
-4.58166 -1.59729 -0.420566
-4.4909 0.264824 1.41847
-4.13274 -1.98239 -0.819212
-4.40961 1.37039 -0.946965
-4.59088 -0.94442 -1.67837
-3.41686 0.260587 0.609561
-4.90376 0.239386 -0.570706
-4.75961 -1.67087 0.312027
-4.5043 1.04957 -0.412441
-4.19374 -0.59532 0.641957
-5.00985 2.11372 0.401477
-4.2683 0.14687 -0.181838
-4.43765 0.00173096 -0.478575
-4.54756 -0.0497754 -0.846348
-3.43699 -0.657309 -0.602352
-4.88476 -0.724624 0.546011
-4.43691 0.0965096 -0.111427
-4.47793 -0.205732 -0.175252
-4.08703 0.952447 0.141088
-4.25392 0.800563 -0.153808
-4.55329 0.177846 -1.27571
-4.26558 2.32434 0.789621
-3.8839 -0.0519677 -1.93269
-4.8597 -0.751713 -1.0657
-4.13082 -0.518142 -0.147376
-5.05164 -0.25755 -1.40214
-4.53853 -1.09818 -1.39699
-4.93048 -0.402808 -0.961723
-5.055 1.09674 0.790462
-4.92395 -1.1886 0.0341891
-4.05167 -1.6511 -1.22579
-4.27521 -1.28065 -0.0346114
-4.71941 1.03422 -0.520599
-4.40806 0.799652 0.463711
-4.37722 0.865314 1.00752
-4.59973 1.96721 0.721404
-4.58442 -0.640613 0.759451
-3.99853 0.391784 -1.25765
-4.6815 -1.01536 -0.923514
-4.22271 0.962572 0.430127
-5.10525 -0.0738688 1.12951
-4.64709 0.14344 -0.823354
-4.74307 -0.464322 -1.26294
-4.82201 1.80798 -0.35235
-4.75244 0.092009 0.323619
-4.0416 0.253945 0.575524
-4.88569 1.33599 1.48336
-4.84758 -0.696768 2.20516
-4.29551 0.342768 -1.14984
-4.54362 -0.23237 -0.00427453
-4.03235 0.999664 0.376446
-4.99137 -1.60834 1.3769
-4.97598 0.585232 1.42794
-2.05507 1.2018 0.804599
-4.69754 -1.8381 0.184698
-4.43581 0.319675 -0.582965
-4.27095 -1.03237 -0.519663
-4.5695 -2.38429 -0.272644
-4.56133 -0.144975 1.56321
-4.59634 -0.456089 -0.801098
-4.99166 0.5827 0.318782
-4.4508 -0.276588 -0.131375
-3.79522 -1.51897 0.930366
-4.85349 -1.04048 0.139624
-4.97525 -0.854117 -1.51438
-3.90498 -0.0990696 -1.00934
-3.76275 0.314061 0.162792
-4.864 -0.0785508 -1.23164
-4.47185 -0.51805 0.791317
-4.72255 -1.24707 0.131079
-5.38611 0.195189 0.470462
-4.39415 -1.32925 -0.0740766
-4.19912 0.201088 -1.67721
-4.37877 0.220258 -0.91821
-4.86631 0.163413 -0.678536
-4.84564 0.84515 0.374579
-4.02654 0.259433 -2.07999
-4.31083 -0.557603 -0.741176
-3.70972 1.54758 0.544997
-3.32459 -0.972872 -0.757678
-4.78594 -0.26044 -0.393589
-4.90444 0.401153 -1.00191
-4.64492 0.00600344 -0.755408
-4.0015 -1.02976 0.762617
-4.47633 0.0519735 0.0440896
-4.47747 -0.575867 0.356618
-0.628456 0.738849 1.23551
-4.62156 -0.791732 0.565643
-4.78774 1.42293 -0.667027
-4.59557 1.01044 -1.4659
-4.68758 1.54801 -0.4672
-4.66362 -0.661717 1.5091
-5.29274 1.81071 0.73056
-3.98684 -0.229911 -1.66698
-4.592 0.406066 0.209168
-4.99485 1.15188 2.73668
-4.95493 0.789978 1.8884
-5.13849 -0.024756 -0.78789
-4.97847 -0.28259 0.932297
-4.74708 0.283866 -0.320898
-4.29883 0.694234 -0.275472
-4.30119 0.519842 -1.16543
-4.43029 0.284778 0.734216
-5.39428 -0.0146252 -2.18699
-3.74318 -1.78154 0.464734
-4.57255 0.267241 0.679324
-4.84648 0.0953366 0.00721247
-4.60675 0.331739 0.291956
-4.44721 -1.26537 1.19503
-4.51224 -1.40602 0.110232
-4.63878 -1.10021 -0.763218
-3.865 -0.104725 1.20244
-5.23231 0.176451 1.44075
-4.52008 2.02664 0.288392
-5.09586 -0.498801 0.0297733
-4.40802 2.25754 -0.0607811
-4.69069 -0.243488 0.153371
-4.2544 -1.59704 0.154343
-5.10589 -0.799095 0.35944
-4.96292 -1.84797 -0.332615
-4.46264 -0.417486 1.91316
-4.55815 0.188145 -1.23455
-4.77068 -0.606103 1.23629
-3.74109 -0.817665 -0.609168


==> latex_data/vae/svhn/pos_jbda-seed.txt <==
-4.38777 -2.31201 0.430784
-4.19366 -2.47481 -0.383486
-4.08907 -2.89422 -2.18069
-4.90613 2.20647 2.20141
-4.65821 -3.13713 2.79684
-5.0894 2.35622 2.46622
-5.0506 1.73851 -3.13398
-4.80931 0.964939 0.481073
-4.34869 -0.354041 -2.35464
-4.39352 -1.68602 1.51575
-4.48158 -2.15249 -1.00152
-4.61666 0.614624 -1.45329
-4.55699 -0.821993 1.78875
-4.34316 2.56228 -0.91589
-4.72891 -1.78628 1.77368
-4.40891 -2.2749 -2.26269
-4.3426 1.29692 -1.39713
-4.5197 1.57675 -1.13827
-4.41121 -4.10711 -0.79241
-4.17766 0.815421 -0.250317
-3.43861 -0.176207 0.320704
-4.26565 -0.492102 -1.32499
-3.93251 -2.20111 -3.39063
-4.46877 1.97582 0.109455
-4.72631 0.801504 1.36611
-4.70654 2.24735 1.42769
-5.13869 1.65345 0.116676
-3.98549 -0.77748 1.87593
-4.76069 -1.66913 1.58767
-4.59924 -0.76662 2.8088
-4.5237 2.63946 -1.70535
-5.63524 0.728137 -0.771624
-4.41422 1.0544 -0.655308
-4.6865 0.374299 -1.21193
-4.4536 2.24563 -0.0195378
-4.19584 -2.70518 -2.09253
-4.70201 2.61302 0.297353
-5.185 2.67695 1.08076
-5.13379 -3.99809 0.925221
-4.59343 1.65183 1.42775
-4.97893 1.61032 -1.70119
-4.15431 -2.38697 0.252428
-4.57471 1.68228 -1.6008
-3.96828 -2.41553 1.65501
-4.48617 2.18899 -1.85547
-5.06312 0.773431 0.877452
-4.61978 1.21768 2.03347
-4.34949 -0.413522 0.659135
-3.93552 0.257419 0.837588
-4.06879 1.10089 -0.621641
-4.96404 0.550609 0.560252
-4.67543 -1.53504 2.76181
-4.51199 -2.60172 -2.22998
-4.43239 0.759824 -0.84761
-4.26125 -0.427093 1.09231
-4.37232 2.6981 -0.659715
-4.67835 3.24541 -0.261566
-4.61304 2.84928 0.930594
-4.56651 -1.56436 1.6733
-5.3029 2.64567 -2.94592
-4.3515 1.56751 -2.17217
-4.7501 -0.176248 -0.540964
-4.32939 0.564854 -2.88063
-4.70335 2.35291 0.486044
-4.23581 -3.10679 -0.207149
-4.24832 0.435918 1.43034
-4.65947 -1.59714 -1.43094
-4.30696 -2.74019 -0.335082
-4.96408 0.513825 0.529326
-4.66273 -1.44229 2.16009
-3.79978 -0.637339 -1.04484
-4.3494 -2.25263 -0.452338
-4.31104 1.77105 -0.418192
-4.92772 -2.76355 -1.93948
-4.74586 -0.606073 0.674542
-4.5435 -1.21787 0.448681
-4.47256 -2.17051 -0.157556
-4.08548 -0.609666 1.81738
-4.08055 1.92956 -0.589688
-3.79607 1.50625 2.7943
-4.31851 -1.67899 -0.634031
-4.77199 3.68123 -1.35902
-6.74033 2.73352 -0.576256
-4.15682 -0.94153 -1.30111
-4.71605 -1.43843 0.971991
-5.43196 -0.24571 1.94908
-3.95019 -0.582893 0.317561
-4.78052 -1.83455 -2.28393
-3.99812 -2.85225 0.176977
-4.20753 0.441513 1.94925
-4.89377 -1.71115 -0.704548
-4.29584 -1.13351 -0.341393
-5.26616 3.14784 2.22748
-4.75132 -1.85246 1.9863
-4.69985 -3.11368 -1.45785
-4.72806 0.442309 0.000655124
-3.80984 -1.96336 0.446211
-5.22345 -0.725259 2.07511
-4.89159 1.52335 -2.01764
-4.73522 1.02619 1.93691
-6.27148 -0.939833 -0.0480602
-4.04024 0.672983 1.19743
-4.31472 -2.01418 0.21162
-4.27066 -1.59544 -1.61182
-4.38897 -0.854009 1.47302
-4.08274 -3.04746 -1.80107
-3.95615 -2.46784 -0.428419
-4.35168 0.202676 1.84527
-6.37587 -0.602246 0.0957782
-4.60018 -2.09278 -1.79536
-4.67462 0.782185 -0.691049
-4.6054 1.47306 -1.56108
-4.50232 2.16815 -0.785388
-5.33718 -1.9765 2.74767
-3.73762 -2.49712 1.62186
-4.86691 2.48079 -0.331268
-4.23803 -3.13609 -0.541117
-3.81549 1.18977 1.91681
-4.4599 0.584609 2.51158
-4.6944 0.218926 -0.306941
-4.21649 -1.0799 -2.24421
-4.44666 -3.28087 -1.63441
-4.97286 4.11367 0.296935
-5.44631 2.52586 -1.28473
-4.47256 0.773449 1.49935
-4.26525 -1.78062 3.00115
-4.53817 2.25848 1.06665
-3.78699 -0.83729 -1.28058
-5.13735 -0.670657 0.322809
-4.84846 0.709548 -1.81817
-4.45986 1.32526 0.0656011
-4.33934 1.20021 0.623671
-4.20807 -0.649633 -0.242788
-5.60629 3.164 -0.823088
-4.43995 -0.477855 -1.4245
-3.74605 -2.12992 -0.867976
-4.42673 -0.446119 -2.93757
-4.73068 3.28479 1.44808
-4.72641 0.355627 -0.923702
-5.49732 1.89231 0.97248
-5.26914 -2.02449 0.781834
-4.20603 -2.54996 0.427088
-4.43256 -0.927596 -0.705433
-4.74616 -3.37522 -0.852154
-5.14999 1.35491 -0.61235
-4.41105 -1.77818 0.823413
-4.15016 1.78125 0.443982
-5.03669 -1.84051 2.65741
-4.54818 1.88688 -0.499294
-5.20781 -1.27542 0.309073


==> latex_data/vae/svhn/pos_neg-neg.txt <==
13.4047 1.24795 -0.792809
14.2208 0.604285 -1.50608
14.2187 -1.90743 0.553187
14.3975 -0.356207 -2.52068
13.9129 -1.47941 1.18029
14.139 1.08671 0.225075
13.7201 -0.633009 -0.153828
14.4432 -1.14504 -0.380793
14.8566 -0.977228 -0.0777944
14.0298 1.38762 -0.44243
14.0551 -1.44671 0.833035
14.75 0.859303 -0.63922
13.9878 -0.673203 -1.00351
13.9934 -0.979366 -0.0966863
12.9513 0.870118 0.841635
13.8248 -0.830213 -0.68569
14.3978 -1.22168 1.7917
14.317 0.749437 1.02617
13.9283 1.35366 -1.3128
13.9658 0.364314 -0.140966
13.0012 0.424429 0.449977
13.8486 2.25086 -0.449038
14.21 1.01094 0.56945
14.1682 -0.829392 -0.416651
13.9821 -0.338149 -1.49422
13.9355 0.291977 1.45405
14.7158 -0.118143 -0.296916
13.8885 -0.151051 -0.396445
13.6824 -0.477205 -0.58581
14.9939 -1.4419 -0.178464
13.4529 -0.335665 0.602118
14.3432 1.64803 1.0481
14.3285 -1.80617 -0.959366
14.4142 0.633165 0.0289534
14.467 -1.52368 -0.296066
13.3596 0.210168 -2.17811
13.4598 0.880031 0.161807
13.9366 1.01668 -0.360159
14.035 -2.15861 0.617345
14.0866 0.071297 0.963723
13.6612 1.33477 -1.02347
13.8551 -1.97887 -0.271137
14.0779 -1.49118 1.49629
13.7429 -1.26884 -0.532142
13.7263 -0.122317 0.10545
14.4908 -0.490945 -0.00768933
14.4119 0.254838 0.761451
13.6736 -0.85839 -0.878124
13.6602 -0.307266 -0.995041
14.56 0.707952 0.266318
14.3015 0.159639 0.142959
14.652 0.511118 0.113492
14.2215 0.36842 0.995213
14.0927 1.59468 -0.266449
13.5713 1.30877 0.00269182
12.7326 1.80874 -1.16415
13.2161 -0.279538 -1.32802
14.0748 0.873419 1.57818
13.9193 -2.14237 -0.567844
14.3528 -0.676161 0.729535
14.2667 -1.47137 0.739245
13.8411 1.03656 2.38531
13.0704 -0.362463 0.587096
14.0997 -0.503737 -0.256883
13.7557 -1.48582 0.842893
13.1266 0.2872 -0.137169
14.945 -0.871612 -0.234
14.7948 -0.0503941 0.610065
13.1199 -0.271004 -1.48034
14.3879 -0.123095 0.585137
13.8214 0.942808 -0.258538
13.6918 1.35 1.44571
13.8541 -0.776068 0.429132
14.1215 1.14902 1.11526
14.4085 0.815049 -1.67374
13.1012 0.27208 3.98675
13.8433 0.35561 0.348644
13.4706 1.85081 0.908905
14.1957 -0.0823742 -1.01852
14.3308 -1.44427 0.184472
13.8336 2.13151 -0.443758
14.5439 -1.19491 0.967044
13.7968 0.292843 0.693673
14.5612 -1.50841 0.763332
14.0724 -0.539348 -0.856766
14.089 -0.269642 1.75903
14.0027 -0.0935441 0.570773
13.8152 -0.917886 -1.49167
14.1758 1.04114 1.76688
14.2711 2.82536 -0.0737678
14.1048 -0.0629307 -1.17903
14.165 -0.737047 -0.904781
14.5815 0.582127 2.06847
13.7995 -1.06196 0.77058
13.5435 -1.49221 0.489471
14.3499 -0.235055 -0.571522
14.3817 -2.00647 -0.0536546
13.1807 -0.887201 -1.77703
13.9689 -0.696215 -1.27332
13.4186 0.614378 -0.236601
14.2783 1.52009 -1.04864
14.8363 0.116068 -1.04784
14.2026 -0.80843 -0.963531
14.4866 0.829256 0.442599
14.1258 -1.19601 2.49611
14.0877 -0.675011 0.50497
13.706 -0.217582 1.59705
14.2232 1.90628 -0.463454
13.9445 0.0929593 1.58069
13.8141 0.09136 -0.506871
14.4198 -0.475367 1.97598
14.0822 -0.808635 1.33383
14.2949 1.44555 2.10282
14.0577 0.584874 0.436113
14.3938 0.218005 -1.2202
13.9895 -1.55416 -0.678417
14.2809 1.41147 -1.71034
14.7359 1.40327 0.266049
13.6471 -0.0675636 -0.282485
13.9006 0.275931 0.978944
14.8692 -0.299132 0.789989
15.5574 1.18643 0.646657
13.8342 -0.902717 0.841028
14.066 -0.65369 -2.01235
14.3526 2.03654 0.30531
14.1613 -1.17106 0.666174
14.5912 -0.465778 -0.400888
14.1265 -0.146846 0.0188889
14.4 -1.83967 1.46999
13.7463 -1.26035 -0.0426836
14.1076 1.70962 0.34826
13.3015 1.00065 1.54304
13.9107 -1.05911 0.453423
13.9753 1.68898 -1.28326
14.0319 0.308484 1.66918
15.268 -0.509753 -0.109285
13.3647 -0.41544 -1.22187
14.1279 1.29015 -1.6792
14.1283 0.463222 -0.522823
14.2049 0.701997 1.46442
14.2474 -1.85088 -0.210548
14.3805 -1.60217 0.743023
14.1796 1.42568 -0.351379
13.8707 1.06175 0.405056
13.7643 1.21427 -1.5068
14.0176 0.516453 1.26148
13.8519 0.691749 1.30994
13.5488 0.763581 -1.22194
14.1919 0.955797 -1.32492
13.8406 1.48552 0.903793
14.658 -1.56846 1.09341
14.8919 1.02971 -0.2022
13.2374 0.162737 -1.15276
13.2153 -0.317418 -2.04488
14.1905 0.135773 -1.46789
12.9714 -0.736852 -2.17842
14.0799 -1.76996 2.0974
13.5714 -0.21863 0.95199
14.4233 -1.09031 -0.967598
14.2156 -1.1742 1.16976
14.0356 -1.54421 0.286756
14.0721 -1.60988 -1.28126
13.9168 -1.85583 -0.960633
13.8633 1.05579 -1.7847
13.8832 1.73154 1.18515
13.1586 0.293877 -2.12508
13.9352 2.06618 -0.147524
13.7024 0.166848 1.14548
14.162 -0.482181 0.164927
13.0797 2.85436 0.504614
13.9464 0.865981 -0.667313
14.0808 0.548075 0.799823
14.0635 1.09837 1.31549
14.2097 0.92921 1.87518
14.0856 0.849743 -0.69745
13.751 1.41972 -1.54767
14.0871 0.0392046 0.0824788
13.3962 1.0099 -0.527106
13.9828 -1.25763 -0.0373912
13.436 1.66221 -0.807704
14.1999 -1.38329 -0.417976
14.4503 2.64302 1.19781
13.4057 1.21127 -0.227362
14.0526 1.7744 0.510658
14.2545 -1.03753 -0.701751
13.2895 -0.187429 1.57383
14.8026 -0.799758 -2.46381
14.0343 0.330933 -0.16953
14.4455 1.33812 -0.646248
14.2226 -0.977952 0.932631
14.0338 0.339843 -1.07063
13.5438 1.37607 0.144086
14.0292 1.33836 -0.461533
14.1558 -0.576895 -1.06078
14.3068 -1.59671 0.624931
14.2844 1.02146 1.19715
14.0365 -0.389438 -1.05943
14.8134 -0.246159 -1.21386
14.1557 2.25766 -0.0710829
14.3662 -1.78167 0.113508
13.0485 -0.974327 3.10994
14.1873 0.549027 -0.0231675
14.4891 -1.67642 1.31437
13.9922 -1.1069 2.36225
14.1451 0.9082 1.67603
14.204 -1.10539 -0.728937
13.8215 -1.6319 -0.349269
13.7069 -0.0694817 -0.741679
13.7633 -1.43887 0.0542236
14.1344 1.70093 -1.02483
13.8275 0.345112 0.619188
13.311 2.03588 -0.508678
13.7892 0.883531 -0.0246574
13.9302 -0.639987 -0.144986
13.9317 -0.918279 0.311158
14.1565 2.18786 -1.31368
13.4991 0.083886 1.0484
13.4335 0.333554 -0.36003
13.9541 1.96905 0.801725
14.3892 0.451089 -0.934234
14.7077 0.246829 0.721981
13.9426 -0.62509 -2.89153
14.4189 -0.285492 -0.863845
14.1225 0.766198 1.39318
14.9295 0.295258 1.40514
13.7004 2.64053 0.359031
14.0789 0.678527 -0.269376
12.8407 -1.43061 -1.034
14.1951 0.882721 1.40912
14.4424 -0.231512 0.596129
13.7406 0.668203 0.816575
14.3237 1.92042 -0.526439
12.9077 -0.777798 -1.65964
14.4585 -0.945414 1.75878
14.0027 -1.5677 0.706268
14.2676 -2.40215 -0.656115
14.4002 1.08785 -1.1567
13.9294 0.858976 1.07796
13.6905 0.318593 0.125959
13.3999 1.41811 0.927326
13.4646 -0.16293 1.93715
14.0582 0.213472 -0.259662
14.4023 0.965261 -1.42194
14.2978 0.981505 0.400648
13.4985 -1.15303 -0.0139242
14.5102 -1.80918 -0.759593
13.3205 -0.480039 -0.594297
14.0616 0.0752304 1.15326
13.6168 0.598017 3.08181
13.7008 1.34684 0.615981
14.5875 0.74879 -0.220392
14.432 -0.706338 0.708137
13.9118 1.93265 -0.469138
14.4247 -0.0220277 -2.71322
13.9514 0.995278 2.12804
14.5132 -1.05836 -1.53295
14.2743 1.15238 -0.751565
13.8149 -1.03063 -0.518567
14.1699 0.509439 2.0792
13.6546 1.40812 1.33843
13.9055 0.706458 -0.941052
14.5021 -2.35149 0.221713
14.4725 -0.897243 -0.776391
14.0554 0.161054 0.280076
14.3093 0.627632 -0.347815
14.0646 -1.95511 1.10285
13.4183 -1.28086 0.550141
13.5838 -0.173964 -1.82282
13.4901 0.649393 1.7258
14.0856 0.370706 -1.34789
13.2256 -0.981976 -1.19713
13.8813 -2.52783 0.837456
13.9742 -0.440641 0.940752
14.1221 -0.154877 -1.21423
14.3955 0.567805 0.212189
14.1466 -1.14893 0.706084
13.8111 0.35632 0.0745126
14.3596 -0.977612 -0.00707776
13.9273 -2.35526 1.53348
13.644 0.310251 0.271409
14.0124 1.64522 0.275602
14.287 -0.0906585 -0.500944
13.8946 0.552415 1.09901
14.5244 -1.39488 0.511452
13.5006 0.880544 -0.100233
14.3569 -0.29808 1.42274
13.6111 1.00822 0.0343116
14.0786 0.338515 -0.631835
14.467 -0.00054535 2.3278
14.0994 -0.834288 0.552586
13.9481 -1.42572 0.2794
13.2984 -0.639156 -2.10177
14.1705 -0.294873 -0.991171
13.9981 1.57994 0.0214863
14.0118 0.1376 1.03271
13.5988 -0.32644 2.27548
13.9622 0.344278 1.13042
14.1711 -0.183877 -1.22557
14.5681 0.388027 0.227
13.5183 -2.53538 -2.20237
13.687 1.17097 -0.307033
13.8049 -0.203066 0.0438282
14.215 -1.94143 0.111151
14.3137 1.31125 1.34953
13.9785 0.0896048 -0.347849
14.224 1.74583 0.111428
14.33 -0.752667 -1.98702
13.6519 -1.62919 0.487602
13.8919 -1.36557 -0.623555
14.6487 2.18172 0.75358
14.0523 0.699913 -1.91321
13.9516 -1.58964 -0.240661
14.3327 0.43912 -0.0493339
13.2492 -2.33728 -0.872729
14.2071 0.520787 -1.76689
14.1093 -1.55501 1.05396
14.0231 -2.08117 -0.235904
14.5788 -0.0425202 -0.232899
14.3558 -1.47537 -1.71111
13.8718 0.602366 0.0546245
14.3773 -0.664967 -0.289022
13.7901 1.02189 0.226137
14.3104 -0.373632 -1.99183
13.9524 1.36465 -0.285449
13.2864 -1.78987 0.957199
13.8953 1.80419 -0.528258
13.7908 -0.607835 -0.502342
12.6925 0.129823 1.88769
14.2554 -0.919045 -1.08518
14.4824 -0.567614 0.141526
13.7609 -0.252514 0.48217
13.8611 -0.32737 -1.38616
13.4987 0.560878 -0.845711
14.4963 -1.93294 -0.191909
13.7198 -0.367837 1.14153
13.9818 0.870814 -0.44187
14.0619 -1.36339 2.02288
13.0448 -0.173714 1.24325
14.2771 0.812469 -0.409809
12.8583 0.660855 0.0985258
13.6728 -0.762605 2.15282
13.706 0.0445128 1.29483
14.0066 0.414404 0.0117092
14.3059 -0.292838 -0.110511
14.3084 0.0440494 -0.888907
13.5692 -2.10162 0.0355144
14.1764 -1.05156 1.26881
13.7239 2.20353 -0.946618
13.7916 -0.708451 -0.327351
13.8142 0.664993 -0.882136
13.8794 -0.624297 0.276394
14.3363 0.118165 -1.30106
14.0184 2.24499 0.90477
13.9461 0.183698 0.363769
14.1602 -0.514815 1.12681
13.7046 -1.21425 0.928731
14.4315 -0.0538277 1.58932
14.2888 1.31041 1.12605
14.7321 0.689894 -0.132242
14.1107 -0.209065 -2.00841
13.9847 1.38218 0.622115
14.1688 1.08541 -1.17324
14.2329 -1.46321 -0.460705
13.6337 -0.436836 0.849805
14.3336 0.033747 -1.65572
13.5905 0.868648 0.706442
14.0055 -2.47075 0.239505
14.1346 -0.540035 0.63234
14.0493 1.88828 -0.526641
13.793 -1.15964 -0.883858
14.3372 0.698124 0.0366638
14.5168 0.624152 0.490024
13.5618 3.17385 -0.206329
13.0674 -0.41677 0.752053
14.0504 0.208021 -1.47856
14.249 1.30488 0.348366
14.2044 0.314675 1.77721
13.4131 2.26541 -1.42854
14.0373 -0.819434 -0.0804381
13.5305 0.27069 0.489123
13.8421 -0.73417 0.293794
13.6486 1.25194 -1.86142
13.8775 0.0587924 -0.499053
13.2682 -1.92894 -0.172116
13.9969 -0.0750163 1.18032
14.0819 -0.434214 -1.54976
13.6007 -0.669539 -0.287447
13.6243 -0.053487 1.9706
13.8839 -0.105138 0.649431
13.309 -0.265642 -1.26809
13.6388 -0.784264 -1.44724
13.7121 -1.84297 1.27848
14.219 1.72144 0.293347
14.6217 0.754141 1.3721
13.1584 1.02316 0.415458
13.5774 0.942018 0.376012
14.2284 1.55504 -1.51964
13.3937 2.0852 0.442321
13.9855 -0.203387 -1.72026
14.4669 -0.608593 -0.843774
14.194 1.40388 1.25429
14.6783 -1.87493 0.172073
14.2261 -1.04261 -0.486505
14.3389 -2.24451 0.94071
13.8885 -0.550279 -1.61518
13.7935 0.715658 -0.794988
13.2965 0.609302 1.01453
13.9976 0.913125 -1.29032
13.4559 0.117867 1.91411
14.0841 -1.08865 -0.296593
13.7846 -0.193283 -1.79377
14.1443 1.04723 -2.57094
13.4363 -1.37917 1.31371
13.2992 2.22284 -0.241904
14.0333 -1.45031 0.47489
14.1048 0.550695 0.151483
14.3353 0.0430184 -0.635525
13.9593 1.46425 0.610935
13.5278 0.201053 -1.28412
14.1738 -0.414556 0.588439
13.7983 -1.71981 -1.52226
14.0413 1.11202 0.810292
13.6812 0.039036 -0.083916
14.2486 -1.31841 -1.8846
13.8987 -1.69109 1.85895
14.5839 0.721473 -0.437595
14.2455 0.139125 -1.54534
13.928 0.791013 1.75146
14.1527 -1.62919 0.73351
14.0191 0.404929 0.0584962
14.5081 -0.00188466 -0.295971
14.3806 -1.14908 -2.11456
14.3037 0.145555 -1.0498
14.1629 2.00961 -0.240151
14.143 1.30187 0.547182
14.6103 -1.31788 -1.76804
14.1689 0.872181 1.58685
14.8294 1.01767 0.799668
13.719 -1.3644 0.876156
14.5285 -0.495064 1.2712
14.389 -1.08659 -1.80307
14.0777 1.95808 -0.509267
13.6579 1.21059 -1.75534
14.225 0.795501 0.330131
14.183 -0.369249 -2.28221
13.863 -0.202139 -0.923274
13.9544 1.11101 0.245366
14.1216 -0.0299598 -1.32768
13.455 0.505631 0.422125
14.1183 -0.345397 -1.01469
14.6115 0.535606 0.529105
14.3733 -1.64593 0.929467
13.9498 1.07821 1.17833
15.0481 -0.623356 0.38043
13.9388 0.78914 0.620427
14.2183 -0.832262 0.593995
14.2568 0.187343 2.03168
13.8023 0.35584 -0.45472
14.132 -1.96054 0.499798
13.3434 -1.88333 1.21266
14.6853 1.15437 -0.962285
14.5472 -1.91901 0.445552
13.9965 -1.33162 -0.0664868
14.3781 -0.0656468 1.22412
14.1616 1.88955 1.11069
12.955 0.0763016 -2.05938
14.2327 -0.715205 -2.08899
14.1223 -0.096275 1.06588
14.4473 -0.880023 0.56572
13.8596 -0.948615 -0.312113
14.4119 -0.366226 -1.16348
14.1274 -0.70726 -0.854948
14.4663 -0.446603 -0.210247
14.1173 0.586143 1.6258
13.4115 -0.23047 -0.182044
13.6516 -0.805632 1.49244
14.7258 0.920036 -0.751429
13.5179 1.5428 -1.38214
14.229 1.77645 1.53001
10.5741 0.189901 2.04504
14.1702 1.40878 -1.0729
14.2196 1.09277 0.933044
14.6112 1.05976 0.614039
13.8643 0.356225 0.868626
13.9324 -0.0677104 -1.81054
14.001 -1.90753 0.705592
13.6335 -0.540059 0.319788
14.6053 -1.26741 0.466814
14.4567 -0.089028 -0.174424
13.3251 -0.754587 1.05846
13.5858 0.49049 -1.40752
14.2535 0.829806 -0.179621
13.8241 1.67747 -1.00805
13.6999 0.651493 0.0919414
14.0023 0.861385 -1.19111
14.0804 -1.55862 2.27279
13.9994 -0.429084 0.261893
14.4797 1.56433 1.52566
13.7128 0.57413 0.60643
14.2715 -0.0437428 -1.02498
13.3888 -0.552788 -1.59578
14.2594 -0.376295 0.217703
13.5859 0.390115 -0.630532
14.5644 0.440624 -0.0112591
14.3542 1.08397 1.79753
13.9104 0.0691327 1.92663
14.4052 -0.471998 -2.56936
14.0376 1.86516 0.16738
13.8462 -1.24267 -2.16522
13.9197 0.658454 0.455432
14.1322 1.28493 0.426049
14.4829 1.35412 -1.25987
13.5734 0.403819 0.201876
13.4779 1.07653 1.72087
14.0883 2.68636 0.0713158
14.3847 0.230261 1.52048
14.4372 0.447809 -0.939385
14.0965 2.68724 0.329536
14.0412 0.342108 0.656576
13.7271 0.0755245 2.82705
14.1164 1.17027 -1.79053
13.9128 0.806215 -0.407809
14.0304 -0.745386 0.674931
13.9271 1.48061 -2.16283
14.2658 -2.20162 -1.25823
14.5916 -1.42683 0.350696
13.652 -1.04072 -1.24372
14.0139 -0.994427 -1.18092
13.851 -0.347813 -1.31534
14.2605 -0.527367 1.99546
13.6765 -0.0956166 -0.924431
14.3106 0.339687 -0.992451
13.8219 -0.339339 -0.771434
14.0855 -0.87753 0.605986
14.6658 -1.33299 -0.90309
13.4729 0.456942 -0.932806
13.968 -1.05151 -1.32424
14.181 -0.0850999 -0.516477
13.9928 -0.562103 1.74847
14.0906 -0.338018 0.695881
13.9788 -0.203473 0.0953877
13.3455 -0.858113 -0.722933
14.2657 -2.02058 1.20573
13.8356 -0.837835 0.601043
13.6656 2.54815 -0.342874
12.6288 -0.45908 0.137477
13.955 -0.497032 -1.71077
14.3611 2.4365 -0.791396
13.9605 0.331146 -0.496803
13.8038 0.1431 0.494029
14.7451 1.90776 -0.595873
14.5059 -0.430745 0.808459
13.2291 -1.56424 0.0570997
14.2511 1.35594 -1.11048
14.2099 -1.48361 -0.193757
15.0414 -1.43264 -1.37672
14.2474 0.070961 -1.00274
14.2322 1.26411 0.93826
13.9004 -1.49448 -0.655598
14.2591 -1.6103 -1.03644
14.098 -0.0873844 -0.692072
13.3182 1.06665 0.339425
14.2262 1.65845 -1.18875
14.0734 0.959158 -1.41406
13.6427 0.985287 -0.155499
14.3548 1.13326 2.51582
14.1598 0.943341 -1.58865
14.2574 -0.129838 0.00945095
14.467 -0.285908 -1.11865
14.64 -0.0393663 0.615557
14.367 -0.24451 -1.72446
14.4609 0.871095 1.46156
14.5216 -0.146383 1.09819
13.8804 -0.188766 -0.611387
14.3137 -1.11265 1.32105
14.6688 -1.91607 0.527195
14.2598 -0.0424227 -1.65755
14.4582 -0.849297 1.85898
13.8124 0.558472 -2.01406
14.4038 0.624265 0.0216992
14.5464 0.510103 -0.436874
13.5332 0.768741 -0.416296
14.5503 -1.31325 -0.760797
13.6921 0.753079 -0.93906
14.4517 0.150162 -0.615404
13.0779 -3.07098 -0.524271
13.4075 -1.14454 -1.09194
14.4161 -1.12041 -0.392051
14.4354 0.0262875 0.00243078
14.1703 0.720335 -0.656041
13.1969 -1.46982 1.46895
14.318 -0.763454 -1.03268
14.5646 0.979812 1.35046
13.3857 -0.781166 -2.97206
13.2996 2.38192 0.404227
14.1238 -0.824732 1.03556
13.4583 -0.668708 -0.434355
14.6638 -0.995466 0.856662
14.2697 1.21356 -0.262869
14.1543 -1.91511 -0.5594
13.8563 1.03005 2.14698
13.8936 1.12198 -1.74054
14.3475 -0.560478 0.404827
14.0507 1.35932 0.392478
14.0089 0.310598 0.411728
14.1579 0.675574 -0.238462
13.5943 2.06682 0.933218
13.5818 -0.706173 -1.23978
14.42 0.392328 -1.06797
13.4379 1.21502 0.901159
14.7331 0.741251 0.984144
14.3508 0.587819 -0.0239009
13.5104 0.311551 0.123152
13.9618 1.09479 1.14099
14.1769 0.814094 -0.0424267
14.307 0.187055 0.289549
14.1673 0.338848 -0.677836
14.2734 0.910743 -0.606636
13.9454 -0.274633 -1.56965
14.2315 1.44224 0.537411
13.8093 -0.828334 2.19898
13.5508 -0.914734 -0.190553
14.4511 0.943474 -0.396527
14.5886 1.08634 -1.25532
14.404 0.502256 -0.844816
13.6448 0.0626492 0.410709
14.3615 0.848697 0.116108
15.0392 -0.488789 0.0007271
14.0705 -0.773862 -1.36598
13.9552 -0.7774 -0.97433
12.86 -1.47957 0.951358
14.0893 0.391299 0.193584
13.6266 1.86615 0.769408
14.0143 2.87649 -0.731111
14.1257 -1.45594 1.9039
13.5041 0.241207 -1.92525
13.142 -1.3832 1.4967
14.3121 -2.19965 -0.50841
14.0773 0.366436 -0.842649
13.9295 -2.25622 0.816218
13.8299 -0.745811 -0.275738
13.4474 -0.199301 1.24462
13.5859 -1.42554 2.3699
14.1359 0.251896 -1.55421
14.3884 0.345402 -1.6721
13.9051 -1.96619 0.116469
14.231 1.89886 1.73253
14.1099 1.69824 -0.878449
13.8989 -1.55372 0.230104
13.6723 -1.09384 -0.0654026
13.8584 0.440351 -2.49474
14.456 0.481357 -0.078395
14.3941 0.201432 0.395453
13.7066 -0.169605 0.0237767
13.7983 -0.543676 0.315657
13.9427 -0.701901 1.03022
13.9635 -0.410932 0.783786
14.2686 0.694707 0.401807
14.0849 0.454694 0.200965
14.4326 -0.680985 0.297317
13.6301 -1.22998 -1.7155
13.6035 -2.8223 -0.771201
13.901 -0.753951 -1.36991
14.1425 1.11783 0.467279
14.6448 -0.580531 0.917153
13.5668 -1.02245 -2.77746
14.7767 0.805873 -1.26893
14.0484 0.85391 0.472322
13.3026 0.848975 -1.53714
14.4297 -1.14722 -0.74981
14.4565 0.177034 1.66341
13.9069 1.84802 0.688434
13.9642 -1.65169 1.67086
14.5349 -1.1561 -0.526883
13.9484 -1.7508 0.368872
14.1655 -1.91022 0.25285
14.8896 -0.87848 0.909357
14.0468 1.22227 2.43832
13.394 0.339791 -2.49815
13.2433 -0.121229 -0.880298
13.9123 -1.79948 1.00431
13.9776 -2.18892 0.268693
14.4111 -0.181035 -0.0726214
14.3853 -1.32035 0.0338464
14.7989 -2.14086 -0.436677
14.1988 0.266491 -0.791446
14.2704 1.13697 -1.76185
13.7623 -1.62042 1.65729
13.6281 -0.726926 -0.710191
13.1514 0.954279 -1.46192
14.0464 0.431263 1.85769
14.3617 0.794488 -1.62536
14.1007 -0.544316 0.424285
14.0008 -0.324367 -1.32399
14.0937 -0.569041 0.717141
14.0145 0.978094 1.7154
14.8306 -0.789241 0.976721
13.4707 -1.92035 0.106583
14.7851 -0.747872 0.516442
13.7988 -1.15682 1.22676
14.1155 -0.0343691 0.177445
14.5231 -0.904745 1.08895
13.6304 1.48286 -1.54968
14.163 1.21734 -1.55136
14.6719 -0.440346 -1.17818
14.784 -0.129206 -0.293772
13.8708 -0.562638 -0.0606129
14.8019 -0.507696 1.32593
13.8474 2.15528 2.4825
14.2621 0.592901 0.26362
13.9099 -0.0211786 -1.43513
13.5851 0.00766484 0.861301
13.9025 0.677269 -1.35624
13.7833 0.437934 0.105178
14.1814 -2.05885 -0.62014
14.292 -0.84634 -1.09353
14.0178 0.821608 -0.0511695
14.2913 0.180222 -1.20619
13.7899 3.08665 0.00697227
13.9867 -0.657326 1.09507
13.7535 1.16613 0.538889
13.7284 -0.490825 0.483382
13.3491 0.854192 -1.0838
14.2628 1.46411 -1.65836
13.4066 0.00622368 -1.89277
14.1923 2.41 0.440512
13.5395 -1.06693 0.185505
14.3637 -0.430799 0.659413
13.5948 0.253849 2.03848
14.5802 -0.890308 1.60893
14.3675 -1.37374 -0.798484
13.7717 0.208379 0.17732
14.0446 -0.159192 -0.28266
13.5342 1.84803 -1.21203
14.5032 2.03942 1.2082
14.9948 -0.538428 0.15167
13.4137 0.866197 -0.092982
13.7447 -1.56506 0.745251
14.4963 -1.02787 -0.358087
14.4421 -0.715449 1.29888
13.7732 -1.38427 0.862967
13.9833 -1.14197 1.22592
13.9196 -0.819755 0.266746
13.4597 -2.00439 -1.51661
14.0462 0.318628 -0.499546
13.5827 0.335507 -0.961553
13.8651 -0.848179 -0.876318
13.8061 -1.08288 -1.09559
13.423 -0.424178 -0.442514
14.506 0.151157 0.249923
13.9876 -3.45337 -0.0423941
14.2012 2.05147 -0.0692853
13.467 1.20391 -1.2211
14.7279 0.258306 2.55254
13.6415 -0.00794627 -1.3754
14.3885 -1.53847 0.961048
13.0985 -0.370455 1.03478
14.1829 -0.241071 -0.78746
13.9998 0.221018 1.82451
14.0552 -0.426218 0.202405
14.1574 1.71379 -1.97005
13.5924 1.23862 -1.27311
14.2071 -1.23235 -0.450929
14.5574 1.24855 0.58036
14.128 -0.745368 -0.91752
14.4059 0.378807 -0.125199
13.814 0.748262 -1.54322
14.6183 -0.266809 -0.558769
14.1317 0.968805 -2.01652
14.0785 1.47385 2.41308
14.5133 1.72051 -0.0503163
11.8682 0.354753 0.58507
13.8257 0.784634 -1.0398
14.0733 0.0547463 0.445181
14.5324 -0.0464366 2.40089
14.207 0.526484 -1.76723
14.0404 0.878938 -0.130776
14.2754 -0.396439 1.68822
14.0351 0.759999 0.586996
15.051 -0.67104 -0.294976
13.8415 -0.125168 1.1564
14.2448 0.80463 -0.0782522
13.9668 1.39525 -0.264255
14.732 -0.00603256 1.82457
14.0964 -0.259655 -1.71919
13.7542 -0.0130329 0.693686
14.0278 1.67568 -0.311323
13.7727 2.13684 0.526938
14.7435 0.389564 -2.31878
14.3245 1.18263 -2.18847
14.2032 -0.603012 1.32572
14.427 -1.94812 1.37668
14.6176 -1.94115 0.241705
14.4957 -0.883836 0.813658
13.3676 -0.514689 -0.995525
14.0703 -1.44001 -0.54918
14.2278 -1.54697 0.231469
14.136 -0.776573 -0.00848811
13.612 1.90444 0.0558346
13.5057 -1.45065 -1.5262
13.9371 0.537368 0.419496
13.5259 -1.67531 -0.418224
14.1498 2.48303 -0.592551
14.2733 0.291417 0.559531
13.7199 0.182909 -1.32194
14.297 0.697586 -0.478184
13.5759 1.76156 2.10926
14.2498 0.449651 -0.26152
14.3186 0.0519264 1.27192
14.1145 -0.713582 2.16911
14.2693 0.942836 0.138655
14.3288 0.806503 0.99122
14.4285 0.909212 0.118662
13.799 0.317605 1.65843
14.2146 -0.102933 -0.0266536
13.9637 1.48209 0.685266
14.108 -0.584476 -0.906127
14.0688 -0.977021 1.09518
14.4711 -2.17855 0.260359
13.8567 0.723105 -0.658085
14.2592 -1.17392 0.282408
14.827 -1.11033 1.52993
13.733 -0.380975 1.75734
13.3005 0.401585 -0.424317
14.1926 -2.16015 -0.00565974
13.956 1.18073 -0.0406719
14.3329 -0.11102 0.234638
13.7587 -1.53436 0.244368
14.2117 -0.807902 -0.276455
14.0408 1.51491 0.043822
14.2087 1.26058 -0.981862
14.4532 -0.2659 -1.71686
14.2226 -2.09052 0.824356
13.6619 3.4934 0.342362
14.7659 -0.681895 -1.53111
14.1789 -2.00232 -0.20576
13.5185 1.4074 0.773347
13.9904 -0.977226 0.958889
14.1771 0.92078 0.356589
14.3613 -1.62529 0.057406
14.2511 1.52272 0.266274
14.2194 -0.0798669 -0.358126
14.409 -1.81314 -1.62693
14.1219 0.335634 0.502047
14.3526 -1.75735 0.36206
12.9815 -0.338079 -1.14912
13.6288 -0.559724 1.68411
13.9037 1.634 0.493711
14.1887 0.791992 0.364903
13.9933 0.979016 -1.21908
14.5052 -1.86763 0.514233
14.0219 1.21718 -0.704937
13.9444 0.655227 0.857131
13.9872 0.745176 -1.67041
13.9754 1.56206 0.0859929
14.1601 -1.27435 0.419982
14.2256 1.68907 0.885348
13.8695 0.659551 2.99395
13.5479 0.534162 -2.15727
13.9119 -0.81801 0.440412
14.3826 -0.602397 0.626985
14.2943 -2.16181 -0.284922
14.1947 -1.69241 0.319573
13.8138 -2.52516 -0.953974
14.4297 -1.97285 -0.0749333
13.5023 1.02629 0.980622
12.4294 -0.947069 -0.707781
14.4357 0.301376 -1.0584
14.4593 0.23976 1.41187
13.6431 2.22267 -1.23319
13.6336 -0.655862 -2.49165
14.3413 -0.86885 -0.579396
14.069 0.640131 0.351966
13.4538 1.05592 0.345163
14.0911 1.26847 1.15802
13.5263 0.751928 -2.5951
14.2964 -0.0115122 -0.0381192
14.0415 1.56074 1.21565
14.469 -1.75213 0.201656
14.0195 -1.25973 0.0471432
14.0504 -0.14571 0.182675
14.0599 1.13327 -0.672596
13.174 0.481196 1.0328
14.2559 0.523865 2.29488
13.6236 -0.478197 -0.91315
13.79 -1.79926 2.11135
13.0301 -0.377955 -1.24205
14.3328 0.965535 -0.573532
14.7581 -1.34637 0.686034
14.3067 -2.0713 0.532525
14.2412 0.182768 -1.40066
13.5533 1.08458 2.11242
14.9014 -0.772457 -0.577123
13.7875 -0.713837 -0.290965
14.0266 1.08221 -0.566479
14.5873 0.434294 1.08162
14.1173 -2.97291 -0.776875
14.3881 -0.309149 -0.906164
13.8227 -1.74543 0.887009
14.0533 -0.153957 -2.29946
14.4715 0.645841 -0.381143
14.3716 -0.643108 -0.526919
14.3864 -0.687859 -0.526976
13.7484 -0.51182 -0.41526
13.7551 -0.691013 -1.62856
14.4958 -0.443273 1.86135
14.2158 -0.411107 -0.725145
14.2492 0.017261 -0.089346
13.2672 -1.40346 -0.497038
14.2005 0.0613702 -0.489688
14.4442 0.638424 -0.112271
14.0675 1.53049 -0.414298
13.7838 0.71031 0.37676
13.4683 0.90762 -1.95283
14.149 -1.06215 -0.934192
14.7244 0.0337352 -1.13659
14.1772 1.79617 0.223819
14.126 -1.13811 -0.295919
14.0827 -0.920434 0.51361
13.2003 -0.552268 -1.12467
13.2558 1.14433 -2.79617
14.835 -0.0990874 -0.530418
14.3445 0.64725 0.264205
14.5625 0.843267 0.467576
13.7184 -0.875348 0.644703
14.1865 0.22737 0.852716
14.4394 0.940417 -0.727023
15.0234 0.0762979 0.873206
13.7374 0.26619 0.0512103
14.4555 0.377101 1.00849
13.5114 3.4264 1.23766
13.7866 -0.0759355 -1.0623
14.0487 -0.13658 1.03613
14.2467 -0.672507 1.28022
14.2766 1.85047 0.594268
14.3151 -1.9398 1.01366
14.1848 0.29724 1.17056
14.0518 0.511728 2.22728
14.2085 0.958814 3.21044
13.2346 -0.275889 1.24334
13.1987 -1.85681 0.786451
14.0796 0.935829 -0.959751
14.5358 0.710175 -0.544037
14.3801 -1.85896 -2.13411
14.282 0.0835516 2.35121
13.8081 -0.696395 1.23021
12.5407 1.24421 -0.0442956
14.9362 0.835565 0.762251
14.5514 -0.424284 0.348657
13.9286 -1.30841 1.38068
14.1997 0.564653 0.783992
13.8951 1.30882 -0.629917
14.123 -2.22216 -0.820158
14.8293 -1.13293 -1.51497
13.6532 -0.0124763 0.849183
14.359 -0.979038 -1.08719
14.4009 -0.37398 -1.74792
14.0545 0.0404701 -0.647132
13.7755 -1.8419 0.238201
14.2618 0.224181 1.63673
14.4256 -0.554574 1.85565
14.2507 1.82449 -0.419966
14.1491 0.935481 1.23511
13.758 1.33651 -1.2202
14.2225 -0.30018 0.143259
14.5283 -1.40247 -0.29465
13.6442 -0.0411229 -0.509693
14.2693 -0.03902 -0.0676645
14.1733 1.08556 -1.90631
13.5442 -0.29857 -0.228969
13.959 1.00628 -0.410361
13.5719 2.25355 -0.514954
14.0875 1.96354 -0.0945711
13.3893 0.19266 0.0176602
13.5345 1.38546 -1.14609
14.4454 -0.157801 -1.19524
13.9436 -0.818986 0.0574902
14.0689 -0.222567 -1.62486
14.8695 -0.290662 -0.236098
13.7601 -2.00668 0.299406
14.1714 0.916341 0.419007
13.7939 -0.659914 1.86115
13.7475 1.16004 -0.643722
14.1755 0.249321 1.12175
14.0851 0.578126 2.94864
14.4733 -1.09857 -1.13019
13.6478 -0.457698 2.19509
14.5922 1.96294 -0.451299
14.0993 0.205555 -0.420495
14.0204 0.280296 0.266234
13.1509 -1.27401 -0.155433
14.1971 0.151894 -2.15961
13.8427 0.636352 0.613034
14.2914 -0.389482 0.250756
13.8145 2.08909 1.48306
14.1034 -1.25791 0.0660326
14.3773 3.0285 1.56584
13.8925 -1.46125 -1.05224
13.724 -0.118841 -0.021157
14.3595 -1.66905 -0.159329


==> latex_data/vae/svhn/pos_neg-pos.txt <==
-14.5658 1.21806 -0.546142
-13.4471 0.518377 -1.72103
-14.0551 -1.89192 0.824953
-14.4893 -0.282881 -2.66828
-13.8385 -1.7047 1.48291
-13.8896 1.21112 0.201284
-13.7638 -0.630958 -0.0682552
-13.8053 -1.068 -0.776811
-13.5214 -0.884179 -0.213837
-13.3444 1.4974 -0.340081
-13.6933 -1.47374 0.814328
-13.9849 0.96723 -0.707954
-14.1759 -0.768099 -0.992043
-14.4779 -0.956534 -0.456575
-13.6802 0.892626 0.921887
-14.1067 -0.901767 -0.842442
-13.7035 -1.30259 1.80734
-13.2982 0.804774 1.17336
-13.9834 1.58522 -1.32276
-14.3354 0.24856 -0.285417
-15.2868 0.386685 0.122017
-14.0543 2.43672 -0.363384
-13.6862 1.22225 0.78968
-13.9393 -0.930577 -0.699659
-14.265 -0.366147 -1.66778
-14.2088 0.225929 1.80894
-13.7148 -0.119006 -0.203539
-13.8647 -0.228434 -0.228203
-15.0678 -0.557341 -0.575474
-14.0307 -1.52252 -0.450469
-14.2026 -0.456164 0.945096
-14.2899 1.71945 0.744148
-13.8375 -1.97253 -1.08118
-13.695 0.638176 0.014921
-14.1674 -1.37485 -0.300098
-14.2909 0.178935 -1.89076
-14.1586 1.06272 -0.108874
-14.4964 1.18303 -0.681826
-14.0996 -2.39144 0.990424
-14.8897 -0.0768772 1.40311
-14.5401 1.41592 -0.772011
-14.2973 -2.04516 -0.521432
-13.9144 -1.69998 2.06082
-13.6679 -1.50642 -0.475661
-13.9824 -0.0303499 0.48188
-14.5672 -0.661478 -0.350561
-13.9758 0.34803 0.937763
-13.9488 -0.722185 -0.701859
-14.072 -0.296322 -1.14216
-14.0196 0.870021 -0.081416
-14.037 0.17997 -0.290414
-13.1339 0.419912 0.0966588
-14.3158 0.322799 0.847997
-13.9227 1.93417 -0.570026
-14.2514 1.27715 0.0244903
-13.9495 1.61042 -0.913223
-13.9358 -0.313961 -1.30718
-13.547 0.96436 1.56605
-14.1551 -2.3755 -1.00364
-13.7601 -0.658981 0.963004
-13.5771 -1.76897 1.05984
-14.5682 1.08026 2.54278
-14.4417 -0.400419 0.770745
-14.0471 -0.410443 -0.377363
-14.0191 -1.47119 0.781799
-14.5944 0.231736 -0.107361
-13.4548 -0.760135 -0.42906
-13.6351 -0.0464881 0.402465
-14.4309 -0.353018 -1.42356
-14.1743 0.115218 0.632542
-13.8262 0.929385 -0.0766429
-14.6204 1.4297 1.32396
-14.254 -0.905749 0.658121
-13.5676 1.20499 1.02252
-13.594 0.944407 -1.69621
-14.4942 0.168161 4.13803
-14.4883 0.635222 0.431188
-14.4673 1.79099 0.973325
-13.8181 0.110187 -1.15384
-13.8382 -1.50993 0.189223
-13.7604 2.22639 -0.41212
-14.1209 -1.1049 1.0332
-13.4979 0.29305 0.800871
-14.0103 -1.75519 0.390165
-13.8754 -0.598268 -1.03788
-14.0145 -0.295122 1.65445
-13.9799 0.0227747 0.681073
-14.1315 -1.02215 -1.60655
-14.1666 1.25057 1.66132
-14.1394 3.27728 -0.120317
-13.9552 0.0744115 -1.299
-13.9074 -0.925122 -0.966529
-13.9066 0.699089 2.16382
-13.645 -1.0755 0.842173
-14.9859 -1.426 0.534593
-14.0951 -0.221358 -0.368694
-13.968 -2.06682 -0.0312678
-14.2941 -0.765114 -1.61834
-13.8079 -0.754367 -1.07035
-14.5041 0.507507 -0.180739
-14.1716 1.65586 -1.34545
-13.6795 0.120093 -0.759527
-13.5523 -0.985309 -0.866151
-14.4199 1.06142 0.296736
-13.5973 -1.17012 2.51634
-13.71 -0.757561 0.595211
-14.5047 -0.182034 1.67351
-14.4554 2.24788 -0.879171
-14.0906 0.291014 1.30392
-13.8447 -0.0440686 -0.398538
-13.8408 -0.51089 2.1337
-13.984 -0.809613 1.2929
-14.3073 1.50804 2.08722
-14.0161 0.533466 0.907593
-14.5499 0.0374423 -1.4943
-14.2996 -1.63284 -0.808798
-14.1002 1.33446 -1.64271
-13.4058 1.66583 -0.160517
-14.4894 -0.021026 -0.461824
-13.4591 0.297505 0.900211
-13.8251 -0.476085 1.28067
-13.6361 1.26597 0.778874
-13.8948 -1.02913 1.16797
-14.1178 -0.811275 -1.97886
-14.5777 2.18206 0.416988
-14.1238 -1.1443 0.706687
-13.4953 -0.514824 -0.332396
-14.4361 -0.058689 -0.363147
-14.1962 -1.98894 1.59696
-14.2136 -1.42347 0.266556
-14.3539 1.85562 0.492864
-14.0294 0.811683 1.57832
-14.0312 -1.17421 0.58644
-14.1354 1.67329 -1.26183
-14.1368 0.288137 1.75204
-13.3339 -0.766163 -0.0703765
-14.0962 -0.418428 -1.31249
-13.9075 1.35069 -1.94881
-14.5722 0.369535 -0.424865
-14.0426 0.728333 1.26882
-13.63 -1.84672 -0.122333
-14.3848 -1.8497 0.757354
-13.8964 1.65079 -0.15269
-14.215 1.01251 0.422322
-14.3082 1.114 -1.32688
-14.3534 0.560345 1.21086
-14.2107 0.632129 1.3678
-14.1779 0.745798 -1.53364
-13.5935 0.932941 -1.3516
-14.3533 1.40474 0.749172
-13.9094 -1.76126 1.12857
-14.2245 0.979389 -0.0169758
-13.7065 0.197909 -0.912467
-14.057 -0.186049 -2.45302
-13.8943 0.189819 -1.6575
-14.7933 -0.684276 -2.00321
-14.0422 -1.84058 2.35163
-13.6414 -0.318667 1.17335
-13.9659 -1.21185 -1.1345
-14.4204 -1.26406 0.944808
-14.1976 -1.80694 -0.0269559
-13.9237 -1.72196 -1.37761
-14.447 -2.01846 -1.07249
-13.6233 0.91587 -1.95403
-14.5754 1.81783 1.24027
-13.5416 0.355901 -2.01015
-14.1828 2.2156 -0.126206
-14.4686 0.257693 1.11788
-13.8396 -0.511804 0.0785311
-14.2828 2.85223 0.658157
-13.6169 0.905922 -0.577362
-14.6862 0.741719 0.858323
-13.2482 1.24806 1.53483
-13.8297 1.11149 1.84636
-13.6118 0.713634 -0.641148
-14.109 1.42895 -1.63267
-13.4861 0.25596 0.0922913
-14.0635 0.997383 -0.244091
-13.8306 -1.33855 -0.309097
-14.1302 1.62301 -0.89721
-14.1252 -1.50157 -0.571767
-13.6719 2.90274 1.35773
-13.6784 1.10738 -0.471027
-14.3497 1.86527 0.428423
-14.068 -1.08293 -0.968849
-14.4572 -0.345809 1.78919
-13.7406 -1.35075 -2.54055
-13.9968 0.323623 -0.360152
-13.2373 1.48047 -0.845258
-14.561 -0.99029 0.874491
-14.2171 0.243161 -1.03867
-13.8451 1.39528 0.256701
-14.1969 1.38362 -0.398266
-13.943 -0.68693 -1.10908
-14.0591 -1.62363 0.721742
-13.7077 1.30294 1.59597
-13.755 -0.434103 -1.33702
-13.7964 -0.0247449 -1.35399
-14.0119 2.21583 -0.32195
-13.9729 -1.84718 0.0652912
-14.312 -0.909107 3.22511
-13.9991 0.316294 -0.0425263
-14.2311 -1.8845 1.05489
-14.4618 -1.33103 2.19784
-13.9373 0.878334 2.0153
-13.7568 -1.20404 -0.9184
-13.5279 -1.65652 -0.428323
-14.2823 -0.0481997 -1.01684
-14.0904 -1.41083 0.0910169
-13.9747 1.89437 -1.37003
-14.9452 0.228401 0.643596
-14.1827 2.07361 -0.45135
-14.4119 0.925243 -0.21345
-14.1921 -0.719807 -0.361137
-14.1673 -0.754091 0.242554
-14.2585 2.55443 -1.94957
-14.1875 -0.0366974 1.50886
-14.1451 0.286287 -0.208876
-13.9902 2.06652 0.909552
-13.6275 0.689897 -1.07633
-14.0325 0.295152 0.783103
-13.7139 -0.817798 -2.85761
-12.8657 -0.205873 -0.758335
-13.7268 0.672683 1.68835
-13.4858 0.298468 1.34223
-14.6889 2.68599 0.287945
-14.1734 0.616492 -0.128101
-14.6766 -1.4663 -1.33991
-13.5935 0.919433 1.88164
-14.0542 -0.384478 1.08127
-14.2614 0.61653 1.18135
-13.6565 2.16609 -0.643233
-14.5442 -0.693252 -1.57339
-14.0676 -0.873745 2.14898
-13.9238 -1.56847 0.470766
-14.1116 -2.37961 -0.859967
-13.2551 0.998155 -0.933767
-14.2289 0.77818 1.42364
-14.1132 0.362569 0.230471
-14.1135 1.57619 1.29839
-14.5764 -0.306258 1.89524
-14.3582 0.409683 -0.42099
-13.2689 1.06245 -1.73823
-13.4206 1.22754 0.335251
-14.1231 -1.17093 -0.0891187
-13.5679 -2.02541 -0.844827
-14.5437 -0.493632 -0.819768
-13.4477 0.147719 1.32132
-14.2201 0.61665 3.11414
-14.5833 1.25983 0.197373
-14.0388 0.810238 -0.127081
-14.1334 -0.693247 0.790197
-14.2726 2.05303 -0.643273
-13.6237 -0.149675 -3.01537
-13.5553 1.16153 2.18134
-13.5784 -1.04651 -1.58288
-14.1667 1.06303 -0.978887
-13.9254 -0.927401 -0.560657
-13.9943 0.558662 2.10935
-14.0145 1.45263 1.31625
-14.437 0.756828 -1.12857
-13.4862 -2.55092 0.151205
-13.8494 -0.908594 -1.04904
-14.1414 0.135893 0.0489748
-13.9161 0.583675 -0.142127
-14.0155 -2.17335 1.04948
-13.8941 -1.5076 0.710424
-14.731 -0.204132 -1.94858
-14.1983 0.570347 1.93802
-13.7955 0.299474 -1.11579
-14.4957 -1.06744 -0.941356
-14.4143 -2.72723 0.775046
-14.3811 -0.409153 1.04871
-14.1447 -0.296489 -0.797821
-14.4975 0.669362 0.802574
-14.2096 -1.09869 0.791353
-13.6349 0.268564 -0.0573357
-13.9978 -1.10127 0.176234
-14.3579 -2.25163 1.50624
-14.1772 0.404513 0.235216
-14.471 1.75783 0.0996654
-14.2839 -0.0546326 -0.601099
-13.5222 0.549947 1.01496
-13.8569 -1.27217 0.50455
-14.1686 1.05377 -0.145992
-14.0209 -0.243861 1.69012
-13.4485 1.02403 -0.00249641
-13.8701 0.425368 -0.825735
-13.9061 0.0555762 2.33776
-13.3007 -0.940594 0.759245
-14.0265 -1.32596 0.41196
-14.1436 -0.818641 -2.13766
-13.6363 -0.259182 -0.882336
-13.8081 1.54723 0.0704782
-13.7571 0.0461831 1.1809
-14.296 -0.346353 2.22096
-13.9793 0.46353 1.44448
-14.1166 -0.234277 -0.925694
-13.8614 0.290688 0.19179
-13.9581 -2.67267 -2.56118
-13.8411 1.25175 -0.404528
-13.8817 -0.199343 0.177595
-14.4886 -2.24058 0.207545
-13.869 1.37063 0.85257
-13.7445 0.140208 -0.481992
-13.9994 2.11537 -0.173673
-14.3975 -0.805914 -1.98792
-14.1252 -1.74039 0.475764
-13.7858 -1.28523 -0.614614
-13.947 2.42649 0.953205
-13.4795 0.702954 -1.6603
-13.7917 -1.62859 -0.43405
-13.5379 0.342513 0.0752331
-15.087 -2.33561 -1.08624
-13.8098 0.397202 -1.81072
-13.9238 -1.5712 1.39847
-13.8014 -2.49252 -0.423646
-13.6806 -0.117609 -0.249465
-13.9259 -1.8066 -1.96286
-14.0419 0.634397 -0.112002
-14.7064 -0.659032 -0.306025
-15.0959 1.31681 0.029101
-13.8069 -0.497329 -2.01324
-13.6423 1.22038 -0.870678
-14.639 -1.6388 1.10429
-14.4959 1.90663 -0.821933
-13.9897 -0.741861 -0.496525
-14.122 0.0235607 2.07381
-13.4068 -0.967461 -1.23995
-14.3859 -0.699493 -0.143267
-14.9263 -0.43504 0.39778
-14.1578 -0.342095 -1.43974
-14.6078 0.650915 -0.841752
-13.9242 -2.24712 -0.468025
-13.727 -0.461024 1.28818
-14.4307 0.832801 -0.700121
-14.5499 -1.56199 2.44985
-14.6087 -0.335525 1.36798
-13.6304 1.0307 -0.724622
-13.935 0.722914 0.320758
-13.1401 -0.655043 2.54239
-14.1981 0.0813022 1.49452
-14.1045 0.40976 0.219214
-14.5489 -0.434255 -0.020182
-13.8743 0.0906701 -0.909038
-14.2222 -2.09251 -0.00376074
-13.5439 -1.16944 1.42442
-13.9529 2.24807 -1.08042
-13.968 -0.818614 -0.113118
-13.5723 0.863509 -0.981828
-14.0951 -0.653857 0.332962
-13.4884 0.00743461 -1.05161
-14.2634 2.46258 0.983074
-14.112 0.195382 0.543719
-13.94 -0.693376 1.25999
-14.0099 -1.26294 1.1906
-14.2252 -0.0170954 1.68547
-13.7371 1.47653 0.869
-13.2993 0.653095 -0.128219
-13.6598 -0.216866 -2.28768
-13.5938 1.43989 0.834641
-13.93 1.30395 -1.07842
-13.8523 -1.66157 -0.384992
-14.5279 -0.406166 1.03252
-13.623 -0.031385 -1.76009
-13.8317 0.773177 0.915465
-13.5722 -2.95328 0.573561
-13.8794 -0.367899 0.603479
-14.1753 2.05482 -0.517594
-14.4208 -1.13299 -0.678083
-13.7266 0.536278 -0.236002
-14.1691 0.674888 0.241908
-14.1602 3.31196 0.046225
-13.926 -0.265699 0.776701
-14.1576 0.285214 -2.17377
-14.7002 1.46942 0.0382659
-14.2176 0.412161 1.92112
-14.2145 2.36551 -1.6884
-14.088 -0.822687 -0.116764
-14.0013 0.289033 0.826884
-14.1145 -0.613887 0.44644
-14.17 1.23918 -1.49706
-14.1249 0.0987699 -0.430883
-14.3167 -1.9112 0.0122338
-14.3059 -0.210348 1.29767
-14.2927 -0.457013 -1.50661
-14.4384 -0.587801 -0.0828154
-14.2837 0.0319191 2.12145
-14.144 -0.110263 0.261888
-14.0182 -0.206715 -1.10446
-13.953 -0.842728 -1.3356
-14.1447 -1.80951 1.11822
-13.7562 2.06273 0.520641
-14.1279 0.625533 0.959096
-13.6183 1.35954 0.389983
-13.6234 1.04626 0.168319
-14.3418 1.43651 -1.60354
-14.6307 2.10871 0.474043
-13.5626 -0.417476 -1.9905
-13.5625 -0.575488 -0.864882
-13.4424 1.43967 1.26727
-14.2289 -1.92284 -0.107893
-14.4631 -1.12052 -0.540909
-13.5208 -2.33244 0.792923
-14.6739 -0.502764 -1.69466
-14.0217 0.795022 -0.834409
-13.9394 0.565831 1.31892
-13.3543 1.07241 -1.51057
-14.1041 0.205342 2.24645
-13.8384 -0.930003 -0.629459
-13.6292 -0.243823 -1.69027
-14.3465 1.1587 -2.86951
-14.7983 -1.43761 1.16659
-13.8207 2.18604 -0.132838
-14.2574 -1.35344 0.174782
-14.8932 0.698101 -0.237849
-13.9825 -0.0654331 -0.607863
-13.5006 1.64861 0.511452
-13.963 0.193957 -1.16887
-14.2067 -0.459199 0.767232
-13.9573 -1.85387 -1.44316
-14.3389 1.12151 1.30511
-14.1697 0.215022 -0.0738369
-14.488 -1.40598 -2.32318
-14.7663 -1.6847 1.9442
-14.2493 1.14843 -0.929968
-13.9105 0.0968569 -1.7703
-13.9082 0.900348 1.93568
-14.6072 -1.67172 0.972449
-14.0381 0.535083 -0.503615
-13.7263 -0.0338364 0.0341965
-13.8688 -1.16949 -2.51257
-13.916 -0.19443 -0.937423
-13.6452 2.25727 -0.442721
-13.8174 1.48034 0.457155
-13.4852 -1.37813 -1.84083
-14.3515 0.888827 1.27573
-14.0555 1.12557 1.01082
-14.9245 -1.48899 1.09512
-13.6741 -0.423881 1.15378
-14.4232 -1.3466 -1.89277
-14.2126 1.9935 -0.534859
-13.8689 1.38335 -1.81146
-13.8292 1.03566 -0.114375
-13.9904 -0.467705 -2.3459
-13.789 -0.314422 -0.882064
-13.8468 1.07782 0.374591
-13.7456 0.114212 -1.71145
-14.1362 0.363042 0.631597
-13.7935 -0.28553 -1.13902
-13.8362 0.885621 0.0796372
-14.2205 -1.96562 1.41507
-13.8864 1.12801 0.901009
-13.8147 -0.608823 0.258823
-14.0402 0.602218 0.866119
-14.5895 -0.885452 0.454212
-14.2934 0.203559 2.14118
-14.2448 0.270926 -1.06237
-14.1632 -1.99203 0.333137
-14.6322 -1.8548 1.24081
-13.7105 0.953455 -0.774463
-13.7079 -1.92891 0.503867
-13.9966 -1.45043 -0.0886911
-14.3531 -0.196383 1.47951
-14.7647 2.09679 1.00974
-13.9047 -0.0412693 -2.24557
-13.7554 -0.905966 -2.28499
-14.8471 -0.011586 1.05242
-13.5779 -0.873893 0.278242
-13.4025 -0.808006 -0.487825
-13.8241 -0.412807 -0.931074
-13.6818 -0.800203 -1.12364
-13.9243 -0.510792 -0.0172944
-13.6323 0.703522 1.41779
-14.0797 -0.260825 -0.176035
-14.321 -0.914234 1.61505
-13.8161 0.747694 -0.584114
-13.8171 1.40246 -1.46049
-14.1258 1.85928 2.00202
-13.1878 0.239603 2.16826
-14.2246 1.63206 -0.962883
-13.6057 1.22657 1.09701
-11.7752 1.06456 0.938294
-14.1326 0.562672 0.405685
-14.4526 -0.18678 -1.9154
-13.9209 -2.35096 0.650214
-14.0812 -0.685457 0.785147
-13.96 -1.31625 0.569963
-14.1432 0.105976 -0.124037
-14.5466 -0.784714 1.11504
-14.4772 0.442868 -1.56223
-13.4976 0.912892 -0.173785
-14.3683 1.85982 -0.942963
-14.5428 0.762896 0.070806
-13.3343 1.09442 -1.48799
-13.5641 -1.40864 2.4114
-14.2063 -0.390167 0.077572
-13.901 1.91243 1.85502
-14.2222 0.650368 0.767089
-13.8382 -0.0836398 -0.8474
-14.1012 -0.606584 -1.81678
-14.1346 -0.524695 0.182189
-14.2352 0.48851 -0.42136
-13.7902 0.590883 -0.225611
-13.7485 1.18038 1.79136
-13.8776 -0.0639387 2.56169
-13.7846 -0.466895 -3.23356
-14.2556 1.82929 0.262229
-14.8235 -1.28662 -2.44606
-14.7981 0.684845 0.600622
-13.6756 1.50012 0.589491
-13.8973 1.23355 -1.27941
-13.9493 0.423349 0.12791
-14.375 1.21675 2.11264
-14.3158 2.95925 -0.0310218
-14.1089 0.157843 1.44594
-13.9807 0.377863 -1.07165
-14.297 2.58685 0.524786
-14.003 0.376093 0.523604
-13.8735 0.151241 3.48328
-14.2746 1.37646 -2.41494
-13.8232 0.746315 -0.671966
-13.7911 -0.81858 0.735878
-14.0216 1.38834 -2.14995
-14.4617 -2.2606 -1.29049
-13.1442 -1.46325 0.45202
-14.7489 -1.2262 -1.00583
-14.1549 -1.05897 -1.21306
-14.1492 -0.548449 -1.71417
-13.5165 -0.546138 2.17171
-14.0075 0.0222435 -1.15572
-14.1255 0.467226 -1.31838
-13.8863 -0.285309 -0.89808
-13.1835 -1.01337 0.595105
-14.2518 -1.48511 -0.944867
-14.4574 0.421107 -0.58304
-14.4976 -1.0254 -1.14475
-13.9529 0.000756097 -0.547969
-13.5562 -0.54099 2.33382
-14.3819 -0.457724 0.993211
-14.1193 -0.179705 0.0937389
-13.8708 -0.806984 -0.520371
-14.4994 -2.20889 1.05467
-14.3407 -0.821708 0.500962
-13.877 2.66182 -0.583822
-13.9562 -0.607072 0.278782
-13.9529 -0.678483 -1.8471
-14.4909 2.48385 -0.786321
-13.456 0.236246 -0.48152
-14.7114 0.0335798 0.211897
-14.2835 1.93168 -0.715075
-13.6337 -0.332302 0.674639
-14.6441 -1.60688 -0.00226185
-14.3251 1.4986 -0.752997
-14.0935 -1.56591 -0.0245661
-13.7859 -1.31487 -1.44739
-12.893 0.0985093 -1.02662
-13.9714 1.31825 1.29286
-14.6142 -1.56897 -0.752938
-13.9077 -1.79798 -0.92212
-13.574 -0.000559727 -0.904794
-13.4478 1.01395 0.464084
-13.9186 1.72115 -1.50835
-13.6629 0.883711 -1.72804
-13.7876 0.945554 0.0276287
-13.6613 1.2844 2.49991
-13.6029 0.882423 -1.62919
-13.9399 -0.173948 -0.0241583
-13.6708 -0.362748 -1.29305
-14.1424 0.115307 0.399491
-14.1863 -0.353459 -2.02234
-13.8874 1.05564 1.2945
-13.9313 -0.120411 1.07749
-14.0445 -0.0332439 -0.863407
-13.6909 -1.17616 1.4005
-13.8436 -1.89429 0.348222
-13.7146 -0.246892 -1.46302
-13.8185 -0.983512 1.98712
-14.0228 0.371176 -2.04223
-14.5421 0.647845 0.15394
-14.3519 0.458938 -0.528903
-14.6397 0.862022 -0.422546
-14.0386 -1.36088 -0.971375
-14.0061 0.844504 -0.983455
-14.4254 0.174629 -0.521852
-13.9866 -3.23756 -0.345581
-14.6705 -1.19774 -1.05849
-13.5271 -0.954409 -0.480791
-14.4939 -0.0345453 -0.417664
-13.7448 0.644084 -0.578775
-14.5183 -1.66002 1.78742
-14.4837 -0.809996 -1.25167
-14.0523 1.12479 1.88716
-13.954 -0.803314 -2.90786
-14.3098 2.25928 0.695413
-14.0748 -0.75877 1.1663
-15.2188 -0.578438 -0.252664
-13.8395 -1.22852 0.628546
-13.5771 1.33609 -0.440723
-13.8666 -2.22201 -0.550806
-13.7853 1.11523 2.29176
-14.5442 1.2299 -1.97368
-13.6765 -0.479927 0.154101
-14.1835 1.49378 0.382828
-14.384 0.254333 0.616779
-14.7523 0.872469 -0.350884
-14.2755 2.03181 1.11164
-13.7141 -0.777657 -0.863494
-13.5749 0.442323 -1.69957
-14.4615 1.28395 0.932054
-14.0603 1.1428 0.814593
-13.7671 0.574369 -0.220169
-14.2218 0.404606 0.030869
-14.1277 1.28246 1.33229
-14.2559 0.669919 0.158638
-14.1965 0.214317 0.201994
-13.9428 0.516891 -0.459577
-13.3457 1.251 -0.615872
-13.7696 -0.370358 -1.59252
-14.3073 1.44164 0.574224
-13.8612 -0.781661 2.20313
-14.4169 -1.21891 -0.151059
-13.9562 1.01505 -0.775067
-13.8406 1.18867 -1.19105
-14.0064 0.483428 -0.838825
-14.122 -0.0690134 0.537296
-13.5711 0.844715 0.370057
-14.1451 -0.32273 -0.367622
-14.1415 -0.917334 -1.05181
-14.3615 -0.724797 -1.35694
-15.1847 -1.49201 0.995161
-13.7653 0.282315 -0.0709891
-12.9171 1.97959 0.62153
-14.3546 3.35026 -0.894054
-14.6229 -1.27526 1.6415
-13.7446 0.348093 -2.1354
-15.0854 -1.31407 1.6435
-13.8762 -2.42865 -0.563451
-13.7547 0.239398 -0.86823
-14.1309 -2.3377 0.589314
-14.2361 -0.740693 -0.306105
-14.316 -0.067777 1.376
-14.5265 -1.42648 2.42892
-14.184 0.136049 -1.55342
-14.2483 0.38579 -2.43904
-14.2508 -2.11374 0.237716
-13.9472 1.67436 1.90845
-14.4572 1.67203 -0.877738
-13.8182 -1.66897 0.169808
-13.9339 -1.1084 0.187285
-14.3838 0.426387 -2.40331
-14.3301 0.775749 -0.346913
-13.714 0.299346 0.423466
-14.4734 -0.228325 0.127397
-14.0347 -0.572721 0.203392
-13.6966 -0.596342 1.40002
-13.8935 -0.376172 1.11182
-13.5558 0.817322 0.671762
-15.4075 0.488917 0.341562
-13.6923 -0.505672 0.0501287
-13.6046 -1.35308 -1.66612
-13.9795 -2.97052 -0.742544
-13.9886 -0.79712 -1.26186
-13.887 1.19965 0.328211
-13.9733 -0.699209 0.813416
-13.8966 -1.10157 -3.11645
-14.3124 0.838438 -1.02546
-14.4022 0.79904 0.407975
-13.5687 0.921596 -1.38308
-14.1418 -1.09588 -0.834312
-13.8018 0.104611 2.10153
-13.1095 1.87184 0.550823
-14.1144 -1.69799 1.54734
-14.2208 -1.071 -0.803178
-14.0945 -1.83142 0.212437
-13.5205 -2.06743 0.294114
-13.6475 -1.03052 1.0884
-14.0446 1.27154 2.9887
-14.8489 0.220855 -2.35168
-13.8048 -0.139478 -0.718473
-14.2472 -1.71712 1.28549
-14.3168 -2.51962 0.522954
-13.7858 -0.22048 0.378116
-14.0458 -1.43649 -0.391132
-14.2848 -2.56122 -1.08146
-14.517 0.265458 -0.896201
-13.4887 1.26465 -1.77629
-14.3512 -1.86203 1.68819
-14.0213 -0.949221 -0.578676
-13.9644 0.91106 -1.3838
-14.1288 0.576072 2.10355
-13.9559 1.02522 -1.21867
-14.2537 -0.786316 0.727928
-15.2452 -0.407046 -1.10913
-14.1312 -0.727718 0.841539
-14.028 0.919169 1.97774
-13.5613 -0.767523 0.855235
-14.1395 -1.92308 0.272632
-14.1053 -0.864524 0.520797
-14.263 -1.06692 1.65228
-14.0542 -0.00989547 0.145122
-13.8403 -1.02461 0.850307
-13.8896 1.48567 -1.37717
-14.1935 1.58476 -2.14841
-13.4405 -0.370229 -1.27895
-13.9022 -0.133403 -0.458559
-12.7491 -0.770319 0.10213
-13.5811 -0.563296 1.3631
-14.3384 2.3451 2.69228
-13.6194 0.603007 0.625165
-13.839 0.0390623 -1.61246
-14.3927 0.151686 0.825813
-13.3954 0.798204 -1.15525
-14.1845 0.528496 -0.0600247
-14.0474 -2.21258 -0.754565
-14.382 -0.813705 -0.86039
-13.9037 0.907959 0.193084
-14.0489 0.316527 -1.61513
-14.308 3.17086 -0.106014
-14.2664 -0.364265 1.36425
-14.0041 1.14257 0.66565
-14.3027 -0.302472 0.934058
-14.7615 1.14708 -0.951802
-13.9576 1.50999 -1.7681
-14.0263 -0.14351 -1.88446
-14.5319 2.66535 0.797361
-13.7592 -0.991372 0.46409
-14.5405 -0.73826 1.04236
-14.4468 0.283982 1.97912
-13.9584 -0.929825 1.91969
-13.7045 -1.47149 -0.984329
-14.5899 0.0187934 0.184004
-13.9661 0.0296749 -0.320882
-15.5279 2.09499 -1.36281
-13.0782 2.32208 1.01348
-12.749 -0.52071 -0.544959
-13.69 0.837941 -0.134008
-14.4658 -1.65634 0.93296
-13.9934 -1.11634 -0.613346
-13.7733 -0.612488 1.78852
-13.7111 -1.19886 0.734289
-13.9679 -1.14612 1.30843
-14.1914 -0.819832 0.346944
-13.6104 -2.1982 -1.62276
-13.7578 0.447053 -0.838077
-14.1619 0.458225 -1.15191
-14.5141 -0.880702 -1.26717
-15.1926 -1.21557 -1.36788
-14.3188 -0.321509 -0.638796
-13.5718 0.266223 0.0978961
-14.1101 -3.53457 -0.314391
-14.6253 2.32276 -0.428991
-14.5218 1.20974 -1.30821
-14.0897 0.381913 2.72296
-13.591 -0.113334 -1.15757
-13.8164 -1.43446 0.664556
-13.9547 -0.293907 0.804411
-14.6457 -0.217764 -0.720725
-13.9783 0.297083 2.2477
-14.3715 -0.267827 -0.030165
-14.2982 1.89412 -2.67143
-14.6388 1.2731 -1.12345
-13.8191 -1.46475 -0.585116
-13.6482 1.46317 0.4823
-14.3473 -0.947852 -0.731365
-14.0336 0.347283 -0.12713
-14.4547 0.822407 -1.50129
-13.8067 -0.175539 -0.902335
-13.9638 0.99723 -1.85078
-13.5149 1.58316 2.6088
-14.0388 1.83526 -0.332385
-14.3387 0.422329 0.459782
-14.1217 0.678026 -1.10194
-8.14685 0.0243901 0.425972
-13.2413 -0.151532 2.16553
-14.1088 0.519368 -1.80159
-13.8616 0.997479 0.194363
-14.0546 -0.344719 1.75968
-13.9438 0.703606 0.32676
-14.0855 -0.647522 0.0689348
-13.7482 -0.16247 1.23089
-13.5032 0.752216 -0.321115
-14.3492 1.27728 -0.262454
-13.9489 0.095442 2.0017
-13.7266 -0.111852 -1.74207
-14.5792 -0.195982 0.503052
-14.3778 1.95428 -0.496323
-14.4237 2.17711 0.305877
-15.1921 0.418498 -2.3159
-14.0326 1.26542 -2.4695
-13.9568 -0.301518 1.54966
-14.2479 -2.17616 1.51149
-14.0467 -1.94548 -0.0840618
-13.9543 -0.860774 1.39049
-14.179 -0.517846 -0.659352
-14.3688 -1.65914 -0.907021
-14.0448 -1.62146 0.43134
-14.625 -0.883552 0.159374
-14.458 1.91677 0.390665
-13.661 -1.6025 -1.45748
-13.8415 0.595964 0.41167
-13.6499 -2.15427 -0.281741
-13.887 2.73556 0.0904448
-13.9782 0.324759 0.341784
-13.6811 0.193066 -1.34921
-13.3205 0.82013 -0.893259
-14.1661 1.93966 2.29272
-14.1505 0.511151 -0.281238
-14.4586 0.123645 1.50349
-14.6631 -0.963486 2.15308
-13.7828 1.14542 0.468771
-13.6264 0.849029 1.45289
-13.827 1.06688 0.219374
-13.1695 0.279519 1.78958
-14.0456 -0.119924 0.00566146
-13.5843 1.42575 0.941076
-14.3706 -0.646699 -0.836926
-14.5117 -1.11239 1.42198
-14.266 -2.11951 0.0224679
-14.0384 0.758694 -0.701118
-14.213 -1.28998 0.749519
-14.1689 -1.17934 1.28816
-13.6832 -0.449269 1.71832
-14.1079 0.407873 -0.344417
-14.4207 -2.43372 0.057458
-14.1292 1.23742 -0.20164
-14.0395 -0.208362 0.258526
-14.5693 -1.59585 0.282911
-13.6848 -0.948655 -0.0968679
-14.7188 1.45276 0.00314952
-14.0076 1.41257 -1.04461
-13.6879 -0.261003 -2.15079
-13.8759 -2.64384 0.953732
-14.063 3.69199 0.275119
-14.0357 -0.675441 -1.45603
-13.7936 -2.42009 -0.0219976
-13.9339 1.50384 0.796803
-14.0889 -0.826701 1.00249
-14.4091 0.898157 0.442941
-13.6448 -1.76118 -0.150736
-14.2915 1.56955 0.500952
-14.3538 -0.0179655 -0.213549
-13.9006 -1.85917 -1.5465
-14.3418 0.3049 0.43532
-13.4584 -2.23318 0.0456776
-14.7109 -0.358626 -0.838011
-14.4437 -0.686323 1.56548
-14.4619 1.68277 0.543315
-14.2581 0.804252 0.638661
-14.2051 1.02204 -1.19493
-14.2824 -2.19287 0.748237
-13.9047 1.28584 -1.19122
-14.6696 0.646691 0.610826
-13.717 0.701889 -1.54801
-13.6207 1.63472 0.232254
-14.1395 -1.28663 0.277371
-13.8352 1.90812 0.719655
-13.8969 0.644362 3.0701
-14.4589 0.691805 -1.99975
-13.9018 -1.03476 0.890205
-13.5342 -0.578708 0.707735
-14.0913 -2.58359 0.102337
-14.2174 -2.01939 0.757647
-14.5749 -2.50461 -1.01304
-13.8636 -2.12755 -0.201061
-14.3815 1.01934 0.815717
-13.9586 -1.11865 -0.648043
-13.7061 0.582356 -1.02056
-13.0108 0.473913 1.37172
-14.3823 2.33914 -1.57063
-13.8049 -0.722631 -2.80367
-13.4204 -0.80207 -0.842625
-13.6827 0.652551 0.354521
-14.2965 1.04105 0.285545
-14.0179 1.19965 1.15377
-13.7329 0.796188 -2.5044
-14.1191 -0.308853 0.387109
-13.9843 1.81203 1.44278
-13.6913 -1.88073 -0.0536447
-13.8462 -1.40541 0.136514
-14.1344 -0.293401 0.31815
-12.9652 0.891108 -0.275547
-14.421 0.357749 1.37785
-14.2368 0.663983 3.01624
-14.0457 -0.473837 -0.351474
-13.6915 -1.59809 2.27656
-14.4917 -0.579475 -1.42567
-13.7491 1.06156 -0.725885
-13.9044 -1.36598 0.142033
-14.0595 -2.10065 0.49462
-12.9204 0.218433 -1.54711
-14.3661 1.35771 2.22257
-13.9213 -1.16391 -0.410754
-13.9741 -0.665724 -0.272051
-13.635 0.923507 -0.919201
-13.7146 0.610046 1.14684
-13.9694 -3.11205 -1.22618
-13.6925 -0.300801 -1.11081
-13.3579 -1.67814 0.882966
-14.4031 -0.1238 -2.7468
-13.6389 0.784123 -0.572164
-14.5732 -0.557848 -0.754444
-14.078 -0.737876 -0.54683
-14.4778 -0.591353 -0.610856
-14.5235 -0.753698 -1.7848
-14.3837 -0.501098 2.09284
-13.619 -0.348268 -0.855516
-13.8381 -0.0230178 0.0363256
-14.2085 -1.39016 -0.355049
-13.8397 0.0312256 -0.307182
-13.9022 0.685522 0.132294
-14.0293 1.38349 -0.379312
-14.0442 0.762876 0.443883
-13.5019 0.881668 -1.8589
-14.1783 -1.24087 -0.946716
-13.6644 0.0544677 -0.796263
-14.5862 1.82824 0.100064
-14.1202 -1.29846 -0.103156
-14.1948 -0.963125 0.553777
-14.2895 -0.624653 -1.07273
-14.2657 0.979853 -2.80128
-13.5182 -0.0459877 -0.798069
-14.3509 0.766869 0.144872
-14.3042 0.892096 0.238057
-13.7716 -0.993152 0.752082
-14.0378 0.216088 1.17599
-13.555 0.832346 -0.648051
-14.4523 0.147762 1.09203
-14.4501 0.356663 0.341492
-11.5937 0.555418 0.822019
-14.1799 3.50555 1.11013
-13.9255 -0.125116 -1.04331
-13.7879 -0.0492305 0.959718
-14.0757 -0.549005 1.11029
-14.0734 1.99201 0.983078
-14.0884 -2.18518 1.17934
-14.4524 0.308287 1.60127
-13.9612 0.532698 2.40988
-13.3392 1.07421 3.20981
-14.3327 -0.235973 1.17251
-14.5172 -1.82594 0.719639
-13.3514 1.04997 -1.1254
-13.2517 0.785859 -0.747623
-14.3231 -1.96419 -2.62778
-13.9904 0.0228636 2.54784
-14.1788 -0.868154 0.774248
-14.8811 1.10106 0.0888377
-13.8839 0.791442 1.10267
-13.6944 -0.51752 0.1666
-13.8199 -1.29403 1.22319
-14.3802 0.677323 0.451419
-14.3353 1.46077 -0.232961
-13.4823 -2.58182 -0.588474
-13.7976 -1.14147 -1.43672
-13.1919 -0.0895694 0.931092
-12.8484 -1.16339 -1.0403
-14.2367 -0.347872 -1.60128
-14.4737 0.134986 -0.820159
-14.0963 -2.16313 0.57422
-13.4683 0.175318 1.57502
-13.975 -0.444314 1.84051
-14.0492 1.86004 -0.751337
-10.1438 1.10923 1.62243
-14.1231 1.57915 -0.909989
-14.2215 -0.318351 0.0362877
-14.0913 -1.57578 -0.262096
-14.0911 -0.222312 -0.588714
-14.1214 -0.17896 -0.0224991
-14.7472 1.24365 -2.34818
-13.4428 -0.368707 -0.108978
-14.0695 0.956886 -0.843759
-14.4694 2.24318 -0.845145
-14.4577 2.41813 -0.360904
-14.6743 0.427996 0.241014
-14.4685 1.34902 -1.03627
-14.2282 -0.310363 -1.86076
-13.7676 -0.767792 -0.209046
-13.7684 -0.324091 -1.78394
-13.8902 -0.37821 0.131766
-14.9004 -1.95051 0.139255
-13.2812 1.25371 0.682075
-14.053 -0.553709 2.08848
-14.3149 1.21385 -0.793041
-14.0204 0.270169 0.859527
-13.9312 0.650195 3.23541
-14.0589 -1.31284 -0.886827
-14.1251 -0.59599 2.58601
-13.3372 2.07036 -0.488049
-14.7612 0.167636 -0.674595
-13.9673 0.308038 0.210905
-14.5958 -1.21078 0.0236517
-13.8934 0.261843 -2.78768
-14.1774 0.622195 0.794884
-13.7359 -0.389321 0.825404
-14.5898 2.12115 1.41211
-14.486 -1.68703 0.516856
-13.987 3.44145 2.20793
-14.0723 -1.58131 -1.00846
-14.2232 -0.121932 -0.186948
-13.2851 -1.60219 -0.224692


==> latex_data/vae/svhn/pos_uniform-pos.txt <==
13.4464 -1.04479 -0.550086
12.4166 0.161129 -1.36145
12.9974 0.770474 2.18508
13.4573 1.43951 -2.15687
12.8613 1.02117 2.66206
12.8124 -1.58995 -0.231772
12.7082 0.53534 0.136621
12.6676 0.784717 -0.392344
12.434 0.405835 -0.0415761
12.282 -1.19301 -0.978806
12.6646 0.54358 1.90866
12.8886 -0.932212 -0.36887
13.0789 1.6155 -0.839605
13.3716 0.831992 0.189231
12.6259 -1.16858 0.0894301
12.9962 1.48902 0.0766469
12.6776 -0.115535 2.56913
12.2446 -1.70746 0.903385
12.8823 -1.20918 -2.14339
13.2692 -0.0585626 0.0350324
14.2465 -0.0873284 -0.631244
12.9901 -1.41979 -1.97154
12.5854 -0.751522 -0.452591
12.8887 1.31398 -0.701732
13.241 0.718567 -0.918169
13.1694 -1.05276 1.27271
12.6457 0.146525 0.21013
12.7918 0.137437 -0.470084
14.0795 0.449815 0.873008
12.9765 1.11102 0.746386
13.1461 -0.2054 1.52556
13.1746 -2.18905 -0.436998
12.7631 2.30827 0.141694
12.6296 -0.287537 -0.813274
13.1385 1.35237 0.575364
13.2074 0.451334 -2.35081
13.0971 -0.726497 -0.99444
13.4309 -0.724081 -0.340133
13.0268 1.50388 2.67969
13.8618 -0.753822 1.45608
13.423 -0.996125 -1.02104
13.294 2.20345 0.479857
12.8914 0.0415475 2.50578
12.5225 1.87861 1.23201
12.8954 -0.366291 0.896209
13.4867 0.353683 0.350454
12.9345 -0.240487 0.291868
12.8968 1.11907 -0.55045
13.0468 1.45745 -0.465181
12.9132 -0.400237 -1.16274
12.9707 0.184745 -0.201212
12.0765 -0.640067 0.106449
13.2274 -0.494984 0.630345
12.7598 -1.60887 -0.96458
13.2304 -1.36436 0.141633
12.8404 -0.868304 -1.54074
12.8651 0.833994 -1.00254
12.4505 -1.80233 1.06939
13.0734 2.27348 0.0915905
12.7544 0.259099 0.86318
12.4742 0.642407 1.8047
13.4745 -1.67121 1.14012
13.3531 0.0106537 0.765081
12.9902 0.663621 0.251146
12.935 1.20438 1.04671
13.5768 -0.0849019 -0.685641
12.4472 0.308174 0.122751
12.5338 -0.530377 0.468933
13.3786 0.716935 -1.41303
13.0998 -0.636912 1.09418
12.7359 -0.506968 -0.629532
13.5213 -1.59919 0.12332
13.2261 0.655556 1.20175
12.5027 -1.37844 -0.124124
12.4663 -0.321448 -2.1265
13.4419 -2.28698 3.27737
13.4124 -0.265791 -0.260797
13.3828 -2.41952 -0.0846867
12.7413 0.36478 -0.900767
12.8144 0.830837 1.21859
12.6173 -1.50622 -1.80836
13.0451 0.431735 1.13247
12.4055 -0.73122 0.740393
12.9362 0.701347 1.55343
12.8101 1.29264 -0.268307
12.946 0.0968476 1.85637
12.9577 -0.645839 0.919712
13.0132 1.46596 -0.98207
13.1113 -1.60354 0.734076
13.1011 -2.82018 -1.71172
12.8945 0.31219 -0.76947
12.8252 1.10765 -0.0106327
12.8456 -1.69265 1.27353
12.6262 0.0740717 1.48486
13.899 0.798563 1.22232
12.9921 0.310307 -0.0341988
12.9033 1.62609 0.852513
13.1869 1.14393 -1.3337
12.7436 0.766298 -0.651007
13.437 0.0917395 -0.253258
13.079 -1.11677 -1.60689
12.5976 -0.329226 -0.364166
12.4979 0.917022 -0.326979
13.3341 -1.10462 -0.715401
12.5565 0.0291723 2.26755
12.6232 0.289752 0.984986
13.4553 -0.506957 0.89346
13.3373 -1.55779 -1.2133
12.9889 -0.687894 0.729614
12.7562 0.824835 -0.846046
12.7774 -0.748298 2.29255
12.9059 0.129271 1.52865
13.2243 -2.33826 1.88085
12.9921 -0.688917 0.265123
13.4734 0.782474 -1.76569
13.2595 2.09499 0.282391
12.9851 -0.258119 -1.95484
12.2665 -1.81998 -1.50369
13.4114 0.550443 -0.239914
12.4018 0.0467905 0.675209
12.8118 -0.100054 1.61268
12.5728 -1.40239 -0.0229388
12.7975 0.100181 2.60896
13.1279 2.27167 -2.01198
13.5178 -2.19393 -0.509422
13.051 0.427428 0.878312
12.391 0.507396 0.226731
13.3529 0.328184 -0.16872
13.1308 0.360616 2.7502
13.1363 1.00022 0.862279
13.3058 -2.03431 -0.614259
12.9163 -1.75306 0.998441
12.9781 0.865418 -0.0258598
13.1017 -0.488719 -2.15502
13.0699 -0.997235 0.481348
12.2565 0.707009 0.284673
12.9665 0.921247 -0.797858
12.8134 -0.410442 -2.14539
13.4386 0.109689 -0.7367
12.9783 -0.894964 0.844844
12.596 1.68008 0.291508
13.3525 1.53847 1.87029
12.8457 -1.58074 -0.251223
13.1597 -1.27837 -0.564493
13.19 -0.351895 -1.5073
13.2847 -0.952717 1.28592
13.1723 -1.05297 0.538872
13.0741 0.479851 -1.71104
12.5107 -0.533648 -1.25286
13.2526 -1.5503 0.434481
12.8695 0.956303 1.53717
13.1854 -0.965135 -0.606778
12.5549 0.322618 -1.36113
12.9679 1.39351 -1.4498
12.8334 0.398941 -1.17937
13.6943 1.58937 -1.57118
12.988 0.172119 2.92882
12.5754 -0.736251 1.55474
12.8753 1.73959 -0.828089
13.3792 0.680669 1.33773
13.1696 1.38199 1.02548
12.7991 2.75365 -0.688757
13.3586 2.51238 0.0350483
12.5262 0.610763 -2.55851
13.6194 -2.40513 0.55178
12.4628 0.509189 -1.6662
13.1178 -1.6502 -0.950735
13.3728 -0.469732 0.4435
12.7902 0.00247691 0.547811
13.1893 -2.80654 -1.15456
12.5799 -0.929676 -0.81955
13.6486 -0.977339 0.103777
12.1826 -2.11498 0.554253
12.7328 -1.55399 0.997648
12.527 -0.440998 -0.507664
13.0027 -0.298598 -2.72731
12.4083 -0.0296088 -0.345501
12.9917 -0.877031 0.0621267
12.7682 0.988541 -0.110584
13.0756 -1.45497 -0.919485
13.1363 1.78593 0.122791
12.6177 -3.409 -0.545878
12.6042 -0.30117 -1.44995
13.2517 -1.93369 -0.580952
13.0058 1.07256 -0.555615
13.3899 -0.464134 1.5805
12.7054 2.11831 -2.04134
12.9159 0.108629 -0.877273
12.1776 -0.858956 -1.21575
13.4969 0.848017 0.694046
13.1703 0.298295 -0.709713
12.7458 -1.62147 -0.394433
13.1002 -0.864853 -0.727008
12.9005 0.997192 0.0914172
13.008 0.645763 1.10416
12.5697 -2.30332 1.18811
12.6649 0.953772 -0.914803
12.7433 0.368682 -1.25234
12.9623 -2.26319 -0.578148
12.9671 1.32022 0.767106
13.2693 -1.18581 4.00038
12.9292 0.118413 -0.311771
13.1786 1.34428 1.18666
13.3935 -0.145599 2.07523
12.8702 -1.36006 1.13164
12.6323 1.24075 -0.179635
12.4854 1.6315 0.388
13.1845 0.518278 -0.817179
13.0368 0.769262 0.988248
12.885 -1.33391 -2.26337
13.8212 -0.0772956 -0.127141
13.0864 -1.04377 -1.80476
13.3152 -0.670802 -0.847065
13.1227 0.831278 0.440647
13.0868 -0.0500046 0.785574
13.1793 -1.46343 -3.17923
13.1518 -0.742607 1.38537
13.0613 -0.0758282 0.0120392
12.9062 -2.03942 -0.0375038
12.5498 -0.575126 -0.747474
12.9668 -0.360361 0.763052
12.6275 2.11331 -1.35829
11.8356 0.110331 -0.173276
12.6472 -1.79021 0.978046
12.4472 -0.872149 0.981126
13.6566 -2.78172 -0.779088
13.1114 -0.746437 -0.234213
13.6908 1.77253 -0.203095
12.5679 -2.44551 1.17639
13.0321 0.196004 0.731034
13.1685 -1.23601 0.550816
12.5329 -1.40863 -1.88081
13.4175 1.71435 -1.59176
12.9621 -0.468519 2.48093
12.8528 1.19483 1.56899
13.0368 2.10941 0.285956
12.1524 -0.397965 -0.710343
13.1627 -1.66002 0.440858
13.0553 -1.03881 0.22263
13.0345 -1.85636 0.0144272
13.4933 -0.373061 1.20184
13.2815 -0.0671135 -1.02883
12.2485 -0.0438142 -1.9925
12.3986 -1.7061 -0.386066
13.0588 0.506497 0.497275
12.4766 2.4489 0.674871
13.4534 0.813902 0.0142858
12.4089 -0.869497 0.67828
13.1385 -1.93954 1.77555
13.5679 -1.39163 0.153801
12.9116 -0.588048 -0.93059
13.0342 -0.272427 1.6045
13.2123 -1.35487 -1.53757
12.5248 1.77528 -2.23628
12.5114 -2.21746 1.19167
12.4945 1.49864 -0.47697
13.1139 -0.734488 -0.710029
12.8002 1.57513 -0.54449
12.9231 -1.1957 1.47583
12.9533 -1.70941 0.675254
13.363 -0.251074 -0.683447
12.4199 1.87697 1.86702
12.7987 1.23328 -0.716799
13.0791 -0.162137 0.996425
12.8338 0.169162 -0.536668
12.9312 1.18742 1.96995
12.8479 1.3059 1.01243
13.6334 1.36728 -1.44061
13.141 -1.29729 0.947543
12.6671 0.621203 -1.35184
13.4367 1.62538 -0.75937
13.2963 1.82851 2.49839
13.3025 -0.146732 0.299927
13.074 0.93219 -0.35051
13.3802 -1.21149 0.472415
13.144 0.604234 1.05111
12.6097 0.106744 0.0363809
12.9305 1.11957 -0.621319
13.2754 1.01947 2.94424
13.1293 -0.189121 0.212473
13.3311 -1.51373 -1.73839
13.2642 0.293633 -0.605694
12.4888 -0.978188 0.0681097
12.7914 0.192015 1.89325
13.0477 -0.478536 -0.371627
12.9611 -0.637917 1.09335
12.4232 -0.924568 0.0676701
12.8193 0.388628 -1.2388
12.8444 -0.969679 2.32732
12.2099 0.267584 1.41255
12.9759 0.65818 1.6781
13.0609 1.85639 -1.98962
12.5409 0.689274 -0.54335
12.6563 -1.23495 -1.13266
12.7054 -0.27661 0.905798
13.2308 -0.842901 1.7413
12.8858 -1.04517 0.550729
13.0097 0.462076 -0.223345
12.7914 -0.629603 0.585981
12.9095 4.37783 -0.861526
12.7881 -0.861313 -0.917889
12.8184 0.487888 -0.141614
13.4663 1.85089 1.13133
12.8854 -1.74715 0.924372
12.691 -0.338122 -0.297205
12.9058 -1.57523 -0.894749
13.3297 1.49842 -0.329228
13.0565 1.74651 0.646666
12.7263 1.2142 -0.320083
12.8992 -2.44615 -1.04602
12.3969 -0.238482 -0.883653
12.7417 1.55289 -0.032623
12.466 -0.333604 0.222475
14.0495 2.90594 0.0121767
12.7004 0.638288 -1.88332
12.8736 0.509918 2.25306
12.6877 2.33473 0.694409
12.5703 -0.190981 0.572028
12.8965 3.19954 -0.830186
12.9824 -1.15496 -0.319179
13.7227 0.427132 0.220971
14.071 -1.77662 -0.639714
12.6897 1.04517 -1.33657
12.6564 -0.457362 -1.28304
13.6005 1.32913 1.84136
13.4682 -1.02735 -1.26021
12.9289 1.04748 -0.145118
13.043 -0.842185 1.75159
12.3437 1.54273 -0.48959
13.3447 0.385036 -0.240582
13.9016 -0.168091 1.54967
13.1072 0.680304 -1.04435
13.5185 -0.279981 -0.949423
12.883 1.91021 0.732248
12.674 -0.699646 1.58061
13.3819 -0.583967 -0.901392
13.5223 0.464114 2.6937
13.578 -0.487786 1.32738
12.6014 -0.661234 -1.51016
12.8251 -1.05869 -0.217501
12.1095 -0.890238 2.4519
13.1464 -0.894571 1.37003
13.0117 -0.104587 -0.256264
13.4647 0.387469 -0.102124
12.7754 0.473634 -0.701695
13.1974 1.50996 1.52557
12.4642 0.487715 1.71027
12.8419 -0.99391 -2.37317
12.9317 1.09057 0.033983
12.5149 -0.346893 -1.18086
12.9989 0.893855 0.246645
12.4175 0.373603 -0.944076
13.1911 -2.28483 -0.644963
13.0722 -0.396371 0.239656
12.8212 -0.0939938 1.75242
12.9441 0.463325 1.90416
13.1449 -0.476998 1.89731
12.6602 -1.67789 -0.317464
12.2178 -0.369597 0.100629
12.4738 1.26497 -1.62319
12.5603 -1.78213 1.12056
12.9203 -0.841767 -1.56289
12.8231 1.78031 0.656338
13.4701 -0.561125 1.32784
12.5738 1.30545 -1.8789
12.7278 -0.938432 0.679176
12.5297 2.05191 1.827
12.7813 0.129544 0.200775
13.053 -1.0645 -1.96756
13.319 1.08669 0.158035
12.5977 -0.219183 -0.29161
13.0923 -0.813837 -0.270715
13.0439 -2.48877 -1.82147
12.8746 -0.491055 0.900987
13.0422 0.91613 -2.18296
13.601 -0.821253 -0.547365
13.1573 -1.58626 1.57662
13.085 -0.99221 -2.67141
13.0237 0.24754 0.677609
12.9736 -0.593859 0.466895
13.0306 0.616314 0.257274
13.0746 -0.27174 -1.51494
13.0138 0.409722 -0.522064
13.2455 1.45754 1.08284
13.2856 -0.605819 0.785048
13.2747 0.99954 -0.627509
13.3849 0.60173 0.347713
13.2506 -1.0344 1.97634
13.1273 0.0375419 -0.0786854
12.9802 0.506652 -0.0609069
12.8605 1.21338 -1.05916
13.0978 0.98704 2.18979
12.669 -2.16896 -0.379722
13.0654 -0.951349 0.273329
12.6056 -1.52319 0.456884
12.6039 -1.42226 -0.414907
13.3097 -0.0865763 -2.43521
13.5724 -2.23924 -1.05142
12.4669 1.51792 -1.42351
12.479 0.954353 -0.200742
12.412 -1.54576 0.148059
13.1783 1.72655 1.87764
13.429 0.79618 0.20644
12.484 1.06246 2.34795
13.5391 1.61714 -1.15781
12.9842 -0.28667 -0.939393
12.8282 -0.88466 0.734895
12.2681 -0.643174 -1.68549
13.0662 -1.12411 2.05415
12.8108 1.28434 0.0858735
12.5474 1.05854 -1.31715
13.2735 0.376154 -2.9841
13.751 1.05935 1.27784
12.709 -1.76575 -1.41487
13.232 0.961476 0.541414
13.8155 -0.823411 -0.419047
12.9675 0.419979 -0.500382
12.4422 -1.60517 -0.769129
12.8375 0.643026 -1.56784
13.2129 -0.214381 0.479689
12.8277 2.63453 -0.621262
13.2119 -1.63138 0.801125
13.109 -0.299889 0.367087
13.375 2.29198 -1.55603
13.7234 0.518547 2.4102
13.1625 0.116577 -1.95084
12.7846 0.411334 -1.43176
12.819 -1.3998 0.508948
13.5748 0.886944 1.59893
12.9653 -0.425216 -0.740802
12.6714 0.093042 0.0885915
12.8386 1.92849 -1.72084
12.8662 0.569417 -1.16107
12.5642 -1.69365 -1.67088
12.7069 -1.84527 -0.00388988
12.4192 2.07855 -1.14699
13.3207 -1.3807 0.496151
13.0563 -0.961596 -0.0109436
13.7887 1.03439 1.04344
12.6118 -0.375229 1.51229
13.3764 2.25109 -0.77105
13.1212 -1.1293 -1.20041
12.7638 -0.240834 -2.90157
12.7587 -0.735243 -0.823614
12.9043 1.47778 -1.69663
12.707 1.38721 -0.455236
12.7307 -1.2441 -0.574083
12.7188 0.769698 -1.55282
13.0813 -0.0883928 0.259715
12.721 0.753612 -1.15356
12.8168 -1.35022 0.25327
13.2146 1.16923 2.29363
12.7969 -1.33869 0.66788
12.7212 0.534438 0.461383
13.0055 -0.686872 0.154547
13.5227 0.613175 0.789122
13.2547 -1.14527 1.39949
13.1804 0.0649675 -1.29655
13.0909 2.00588 0.739482
13.6107 1.27004 1.41873
12.6849 -0.744437 -1.14026
12.6499 1.07857 1.61886
12.9205 1.07694 0.451432
13.3065 -0.537613 1.85943
13.7811 -2.55868 -0.333176
12.7847 1.38936 -2.12167
12.6961 1.87871 -1.91941
13.8059 -0.419121 0.55025
12.4814 1.02017 0.907264
12.3136 0.961151 0.396557
12.7302 0.557645 -0.137734
12.6076 0.822414 -0.687413
12.8558 0.04825 0.743655
12.5686 -1.05684 0.765298
13.0147 0.201067 -0.394538
13.2779 0.304484 1.3067
12.8158 -0.422287 -1.06985
12.7045 -0.22172 -1.58186
13.0917 -2.76377 1.00644
12.0642 -0.893264 1.23691
13.1413 -1.07448 -1.64693
12.4869 -1.90723 0.786819
10.7108 -1.45908 0.455846
13.0178 -0.433936 -0.187403
13.4425 0.995032 -1.41384
12.8547 1.65216 1.48503
13.0028 0.211976 1.40934
12.9042 1.19454 1.17413
13.1034 -0.35558 0.1842
13.4405 0.193647 1.16127
13.4139 0.496673 -1.75816
12.401 -1.08914 -0.171556
13.2654 -0.751623 -2.00391
13.4852 -0.579844 -0.34607
12.2162 -0.312048 -1.94206
12.5639 0.0979984 2.39102
13.1463 0.352632 -0.395138
12.7817 -2.85926 0.893879
13.1589 -0.674852 -0.0862342
12.773 0.00631515 0.379536
13.0072 2.19357 -1.67534
13.039 0.0018304 0.0163605
13.1443 -0.66441 -0.0599175
12.7404 0.0475285 -0.404361
12.6702 -1.92135 0.925691
12.8115 -0.652108 1.74806
12.7018 1.82462 -2.48721
13.2161 -1.49845 -0.231311
13.8147 2.06555 -1.17094
13.7428 -0.262793 0.0307079
12.6187 -1.74034 0.0602493
12.8392 -0.119219 -1.22983
12.8757 -0.616718 -0.0540398
13.3232 -2.33612 0.996306
13.1803 -2.23165 -1.89301
13.0183 -0.647387 0.411591
12.9405 -0.138659 -1.06625
13.2249 -2.34078 -1.33561
12.9372 -0.933022 0.617445
12.8225 -1.80862 3.15993
13.2312 -0.151819 -2.02844
12.8097 -0.167242 -0.672607
12.756 -0.05665 1.71961
12.9686 -0.110361 -2.09989
13.3831 2.36498 -0.491839
12.1044 0.673339 1.53497
13.6804 1.51984 -0.00205973
13.0991 1.52237 -0.29927
13.0986 1.57925 -0.410776
12.4665 -0.440437 2.00985
12.8663 0.919174 -0.645168
13.0535 -0.188777 -0.75168
12.8211 0.631855 -0.596703
12.0298 0.473129 1.1352
13.1659 1.76647 0.143792
13.4002 -0.580398 0.257784
13.4145 0.977253 -0.385062
12.861 -0.0986014 -0.845169
12.5051 -0.927829 2.42794
13.3159 -0.189082 1.08256
13.0761 0.334892 0.215447
12.8216 0.81445 -0.0427321
13.4616 1.0387 2.20766
13.2842 0.507572 0.765145
12.8352 -2.20808 -1.67395
12.8856 0.769299 0.522046
12.8458 1.5155 -1.11123
13.4036 -2.20999 -1.8819
12.3759 -0.0577128 -0.770815
13.634 0.253407 -0.301659
13.2509 -1.07385 -1.68415
12.5526 -0.187331 0.504243
13.5502 1.29043 1.09389
13.2429 -0.810936 -1.54063
13.0226 1.04356 0.836618
12.714 1.88243 -0.776397
11.8335 0.695105 -1.34869
12.8811 -1.65025 0.483153
13.598 1.62238 0.686095
12.8079 2.38493 0.0300035
12.4278 0.411341 -0.836484
12.3702 -1.31433 -0.0972498
12.8608 -0.853747 -2.04383
12.5873 0.246808 -2.1582
12.7135 -0.765188 -0.708519
12.6141 -2.36798 1.12457
12.5382 0.13178 -1.65398
12.8191 0.421596 -0.106336
12.5848 0.792605 -1.626
13.0324 -0.289526 0.454115
13.1054 1.08684 -0.799707
12.7846 -1.42341 0.836984
12.8967 -0.557075 0.351318
12.9717 0.368921 -0.360098
12.6564 0.292128 2.22316
12.7981 1.02136 1.5964
12.6233 0.629501 -0.97093
12.7247 0.0870989 2.08688
12.9598 0.611994 -1.44176
13.4283 0.124688 -1.16449
13.273 0.291101 -0.849238
13.5112 -0.204245 -1.28313
13.0052 2.01142 -0.0886671
12.9751 -0.291873 -1.06578
13.3435 0.540887 -1.06433
12.9634 3.05548 1.02044
13.552 2.17359 -0.8319
12.4279 1.15548 -0.295651
13.458 0.464969 -0.664218
12.5672 -0.343168 -0.526306
13.4351 -0.112948 2.96872
13.4347 1.01924 -0.253587
12.9611 -1.66684 0.451201
12.8429 2.13608 -2.12155
13.199 -1.98414 -0.493103
13.0012 -0.155575 0.592324
14.1552 0.558168 -0.391349
12.7597 0.358269 1.20371
12.5562 -1.17248 -0.937862
12.7916 2.13328 1.23567
12.7215 -1.63995 1.05054
13.4478 0.279367 -2.73846
12.6366 0.522686 -0.2237
13.1882 -1.67774 0.445011
13.3266 -0.665826 0.513135
13.7129 -0.398683 -1.16678
13.172 -2.25274 -0.601318
12.6163 0.930478 -0.0943879
12.5136 0.272954 -1.5696
13.3749 -1.36397 -0.651327
13.0074 -0.636816 0.259543
12.6466 -0.204422 -0.551803
13.1804 -0.343991 0.0637778
13.0236 -1.76255 0.277183
13.1654 -0.194941 -0.649123
13.1411 0.147408 -0.0696889
12.8747 -0.223077 -0.0234276
12.3171 -1.00059 -1.05242
12.6791 1.00648 -1.36024
13.1993 -1.9156 0.545046
12.8419 -0.323856 2.10984
13.2889 1.1845 0.557053
12.8386 -0.725123 -1.52863
12.8152 -0.415122 -1.29119
12.9476 -0.11731 -1.10396
13.0901 -0.0394153 0.473408
12.4965 -0.501843 -0.411236
13.094 0.433179 -0.0173615
13.0194 1.77799 -0.428913
13.2954 1.0618 -1.28186
14.1122 1.04088 0.775229
12.6864 0.232649 -0.444105
11.8648 -2.19062 -0.224024
13.2518 -2.05761 -2.69807
13.596 0.448469 1.06325
12.6429 0.649371 -2.04857
14.0248 0.164141 2.17349
12.8092 1.86637 1.54168
12.7052 0.178589 -0.900646
13.0597 1.55768 1.89246
13.177 0.613048 0.406463
13.2618 -0.398012 0.785951
13.4715 -0.487324 3.28867
13.0997 0.141322 -1.01211
13.1709 0.706921 -1.56036
13.1331 1.68348 0.952179
12.8814 -2.61033 1.04291
13.3703 -0.877505 -1.84492
12.7679 1.50273 1.08426
12.8815 1.14661 0.503632
13.2673 0.710549 -2.37654
13.3194 -0.265073 -0.638974
12.6656 -0.482487 0.162201
13.3858 0.0498816 0.1502
13.0193 0.326136 0.629601
12.602 -0.139811 1.73617
12.8817 -0.195245 0.571036
12.4462 -0.918644 -0.265775
14.405 -0.545368 0.427825
12.6723 0.649964 -0.0363928
12.5401 2.45247 -0.848803
12.949 3.23413 0.549586
12.8944 1.62629 -0.722026
12.7731 -1.19093 -0.13713
12.8828 0.366339 0.993631
12.762 2.21511 -1.62353
13.22 -0.641307 -1.33438
13.2866 -1.14809 0.238309
12.464 0.0491915 -2.06755
13.0261 1.24904 -0.321193
12.7303 -0.955628 2.1676
11.9837 -2.11223 0.111268
13.0139 0.722982 2.11282
13.1205 1.63891 -0.85195
13.0879 1.162 1.71683
12.5072 1.50539 0.763989
12.577 -0.0917451 1.69688
12.9625 -2.68189 2.20471
13.7847 0.882023 -2.04361
12.6652 1.12206 -1.2201
13.1896 0.34264 1.56391
13.2489 1.66081 1.78
12.743 0.343184 0.279999
12.9731 1.80736 -0.349329
13.1883 2.56832 0.678918
13.3778 0.0104763 -0.627528
12.3569 -0.0857677 -2.53046
13.3191 0.90123 2.20428
12.9086 1.30919 -0.0802822
12.8963 -0.372869 -1.46574
12.9955 -1.61384 1.96239
12.8759 -0.343678 -1.33648
13.2176 0.635501 0.583991
14.2519 0.538855 -0.0813001
13.0377 0.371993 1.12052
12.9734 -1.20859 0.606305
12.5279 0.0760642 0.790815
13.113 1.25551 1.00841
13.0773 0.854935 1.26202
13.2517 -0.467826 2.25193
12.9923 -0.211811 0.0253249
12.7968 0.656769 1.09034
12.7619 -0.305369 -2.3029
13.0817 -0.115129 -3.03877
12.3724 0.957135 -0.223108
12.7664 0.415094 -0.717469
11.6855 0.334627 1.0911
12.4784 0.318244 1.14321
13.2552 -3.1934 0.623005
12.5768 -0.502027 1.06123
12.7253 0.592257 -0.995347
13.2908 -0.0940977 0.185641
12.3315 -0.526394 -0.654802
13.1546 -0.183383 -0.913776
12.9932 2.0725 0.327501
13.302 0.859971 -0.202857
12.8284 -0.802765 -0.690794
13.0266 0.623226 -1.20165
13.1818 -2.75703 -1.9734
13.1979 -0.551354 1.39467
12.9399 -1.49784 0.540204
13.2155 -0.163093 0.273081
13.6617 -0.535773 -1.58277
12.887 -0.554121 -1.8351
12.939 0.826621 -1.36118
13.4688 -2.72076 -0.930052
12.6647 0.509081 0.765746
13.4617 0.225537 1.52386
13.3679 -1.06228 0.921311
12.8869 0.0184624 1.86559
12.6346 1.3293 0.412779
13.5106 0.0101722 0.180846
12.8995 -0.37285 0.337675
14.5254 -1.3357 -2.1785
11.956 -2.39053 -0.616082
11.708 0.776549 -0.55047
12.6308 -0.955682 -0.208465
13.4524 1.13867 1.43652
12.988 1.39159 0.0683937
12.7171 0.234441 1.41476
12.71 0.753177 1.08335
12.8689 -0.0154715 1.54859
13.1463 0.113013 1.15258
12.5175 2.81185 -0.832043
12.743 0.0691185 -0.902207
13.0824 0.197805 -1.47704
13.3744 0.943515 -0.815985
14.1046 1.82173 0.0755767
13.2656 0.457273 -0.123191
12.5319 -0.98022 0.542349
13.0659 3.0353 1.30964
13.5881 -2.12369 -1.13881
13.4788 0.0445078 -2.00779
13.0486 -1.70635 1.90587
12.5028 0.403163 -1.1484
12.7337 1.01564 1.06249
12.8763 0.251999 -0.117907
13.5603 0.448154 -1.00122
12.9165 -1.39989 1.96618
13.3354 0.533457 -0.670212
13.1693 0.0355328 -3.59777
13.5076 -0.316682 -1.65714
12.7535 1.70815 0.384431
12.6154 -1.68841 0.0329524
13.2467 1.10716 -0.682379
12.8975 -0.138281 0.00201754
13.3565 0.243717 -1.39915
12.7755 0.847136 -0.94729
12.8207 0.582334 -1.70843
12.4915 -2.37623 1.19514
12.9777 -1.57741 -0.568531
13.2619 -0.545938 -0.392348
13.1393 0.160845 -1.1742
7.08768 -0.436776 1.04286
12.1992 -1.15594 1.70713
12.9801 0.923576 -1.71904
12.7429 -0.857405 -0.555203
12.9943 -0.910877 2.18582
12.8737 -0.473253 -0.402821
13.0334 0.144323 0.51274
12.6948 -0.399697 1.09533
12.3847 -0.62402 0.0672368
13.2817 -1.04225 -0.538411
12.8859 -1.23947 2.2358
12.6436 0.512529 -1.16874
13.5211 0.00357166 0.779805
13.2615 -1.11721 -1.39821
13.3569 -1.6828 -0.862879
14.2034 0.766341 -2.09965
12.9309 -0.306521 -2.46361
12.9148 -0.333088 1.30617
13.2229 1.08671 2.36779
12.9178 1.87457 0.148589
12.9337 -0.526975 1.88041
13.1057 1.12803 -0.826913
13.2572 2.05605 -0.353585
13.0073 1.22999 1.76199
13.5003 0.503257 1.53589
13.3794 -1.65472 -0.394037
12.565 2.13723 -0.523057
12.7232 -0.0518901 -0.350817
12.5394 2.12872 1.03406
12.8022 -2.75774 -1.26876
12.8811 -0.4802 -0.174585
12.6365 0.829008 -1.5115
12.2417 -0.354883 -1.10479
13.1276 -2.67675 0.824435
13.128 -0.686705 -0.255733
13.473 -1.19205 1.73766
13.5847 -0.255559 2.34097
12.7103 -1.03358 -0.505702
12.5211 -0.754194 0.290211
12.772 -1.18127 -0.929944
12.0991 -1.25103 1.85258
13.0313 0.331019 -0.384764
12.5344 -2.05996 -0.467299
13.2956 1.31609 -0.30026
13.405 0.580183 1.69727
13.158 2.01588 0.0665303
12.9297 0.217655 -0.957967
13.1366 0.57332 1.2849
13.132 0.585608 2.03421
12.6036 -0.558177 1.90745
13.0619 0.0757447 -0.840883
13.3609 2.02384 1.3072
13.0579 -0.529838 -1.07737
12.9431 -0.227806 1.07465
13.5157 1.61199 0.845942
12.6016 0.927801 0.263934
13.6136 -1.54532 -0.492799
13.0108 -0.94146 -1.02723
12.6116 1.13838 -1.29985
12.7962 1.42349 2.37623
12.9492 -3.17049 -2.02273
13.0426 0.765963 -0.613956
12.7472 2.30412 0.371419
12.8726 -1.89829 -0.0947932
13.0272 -0.399025 2.00342
13.3497 -0.704177 -0.141673
12.5425 1.66473 0.300127
13.1732 -1.84733 -0.76525
13.2515 0.606503 -0.559514
12.7887 2.61624 0.232533
13.2728 -0.69071 0.509548
12.3724 2.08367 0.672485
13.6474 0.731161 -0.061311
13.4032 0.338751 1.38299
13.3486 -1.82688 -0.626301
13.2166 -1.05782 0.0605689
13.124 -0.430314 -0.978612
13.183 1.48419 1.34192
12.8636 -0.695009 -1.35483
13.6023 -0.729379 -0.470815
12.639 0.176907 -1.47235
12.596 -1.27505 -0.605883
13.0658 1.50168 0.134159
12.6907 -1.72109 -0.117598
12.7626 -1.98207 1.88913
13.3385 0.252789 -1.24671
12.7957 0.500276 1.64693
12.4803 -0.334807 0.84457
13.0192 2.01131 1.56269
13.1629 1.3646 1.52582
13.4866 2.74295 0.438076
12.7645 2.06799 0.533496
13.3021 -1.55651 0.512347
12.8994 1.74729 0.0619279
12.6763 -0.221363 -0.304082
11.9676 -1.38886 1.61688
13.2834 -1.57658 -2.33367
12.7198 1.98051 -1.81021
12.3911 1.21744 -0.00811173
12.5923 -0.331255 -0.331151
13.2171 -0.802534 -0.621705
12.9838 -1.80678 0.985768
12.6284 0.402757 -1.90664
13.0294 0.459087 0.353448
12.8983 -2.63508 0.0644835
12.6498 1.64837 0.587923
12.7719 1.07242 0.601286
13.0428 0.385318 0.34311
12.0148 -0.634649 -0.593362
13.3478 -1.21134 1.20534
13.1584 -1.77423 2.02066
12.9463 0.47714 0.151347
12.6431 0.164561 2.42674
13.4199 0.923437 -0.335874
12.6447 -1.10113 -0.852722
12.9011 1.43634 0.71443
13.0231 1.26333 1.58862
11.8354 0.390031 -1.36951
13.266 -1.99729 1.15243
12.8912 1.63484 0.518499
12.8687 0.955639 0.0261505
12.5307 -0.356446 -1.03157
12.6508 -0.574667 0.813852
12.9494 3.37671 0.419451
12.6483 0.631049 -0.890171
12.2754 0.557113 1.6212
13.3042 1.31263 -2.58579
12.5546 -0.108875 -1.40237
13.5439 0.424991 -0.2779
12.9924 0.625738 0.381937
13.4196 0.732685 -0.301895
13.3637 1.5017 -1.15563
13.3484 -0.3258 1.7285
12.5555 0.715661 -0.914276
12.7555 0.280699 -0.573133
13.1155 1.16437 0.661343
12.8211 0.0856138 -0.264754
12.8078 -1.15049 0.0144285
12.8736 -0.644621 -1.01319
12.9872 -0.426363 -0.778054
12.4359 0.062437 -2.00885
13.0831 1.28562 -0.224081
12.5611 0.420288 -0.943497
13.4704 -1.46659 -1.10379
13.0053 1.0656 0.54707
13.1662 0.892994 0.760348
13.2423 1.28583 -0.757392
13.1189 0.28672 -3.35666
12.4364 0.467854 -0.875309
13.3164 -0.60493 -0.580338
13.2236 -0.877608 -0.496396
12.709 0.271538 0.996964
12.9332 -1.05438 1.33059
12.5259 -0.643507 -0.936297
13.3889 -0.521348 0.622165
13.3843 -0.906822 0.278253
10.5884 -1.03377 0.583394
13.0891 -3.68288 -0.70706
12.8005 0.674785 -0.627813
12.713 -0.688429 0.546001
12.9811 0.322822 1.15309
13.0003 -1.78095 -0.330928
13.0685 1.47489 2.15696
13.4196 -0.830365 1.81244
12.8732 -1.53558 1.73322
12.3018 -2.0962 1.93398
13.2474 -0.236011 0.781544
13.4774 1.33414 1.23469
12.3231 -0.460568 -1.56097
12.1591 -0.751899 -0.998906
13.2375 2.9396 -1.08288
12.9087 -1.01997 1.99045
13.1486 0.591923 1.0913
13.7984 -0.919846 -0.457964
12.7796 -0.983902 0.554298
12.696 0.242527 0.618959
12.7475 0.754816 2.016
13.2934 -0.781174 -0.149097
13.2493 -0.826647 -0.960225
12.4139 2.45502 0.941421
12.7219 1.4817 -0.71132
12.1295 -0.123569 1.33773
11.7508 1.52999 -0.375414
13.1566 0.65984 -1.30379
13.4011 0.102117 -0.388049
13.0427 1.556 1.17731
12.3891 -1.02858 0.85616
12.9438 -0.696191 1.45923
12.9726 -1.25659 -1.59866
9.09315 -1.66077 1.22959
13.0274 -0.884978 -1.8094
13.1227 0.26558 0.807825
13.0204 1.77595 0.466763
13.0254 0.690683 -0.388724
13.015 0.573981 -1.116
13.6351 0.0875928 -2.64024
12.2944 0.170686 0.0692757
13.0884 -0.465376 -0.984289
13.2816 -1.14085 -1.8832
13.3979 -1.43726 -1.55668
13.5839 -0.886399 0.049375
13.3258 -0.687777 -2.14461
13.1312 1.31615 -1.70289
12.7019 1.38859 0.419539
12.6268 0.635359 -1.58058
12.8518 0.174034 0.26366
13.8524 1.34641 1.14615
12.2001 -1.45012 -0.191756
12.9607 -0.469209 1.54439
13.2262 -0.686809 -1.02216
12.9901 -0.538053 0.865559
12.8791 -2.02955 2.16075
12.9036 2.28899 -1.01696
13.0435 -1.02385 2.1919
12.2295 -1.28174 -1.34407
13.675 0.261679 -0.989996
12.906 -0.62668 0.839306
13.5375 0.63217 0.638872
12.7728 1.13034 -2.33614
13.0967 -0.532136 0.109237
12.6063 -0.448037 0.982655
13.5644 -2.70537 0.57437
13.4171 1.37221 1.22454
12.8878 -3.96701 0.307216
13.0051 1.59314 0.312625
13.0833 0.763868 -0.591873
12.2726 1.59266 0.170226


==> latex_data/vae/svhn/pos_uniform-uniform.txt <==
-13.6985 -0.00290923 0.0551201
-12.5987 -0.191336 -0.192809
-13.3948 -0.483664 -0.0692626
-12.6755 0.0276781 0.0712288
-13.0457 -0.037439 -0.116453
-13.6274 0.0614542 0.0260894
-13.3388 -0.0256762 0.116157
-13.2266 0.0511795 0.0312407
-14.059 0.0459557 0.18333
-12.1992 0.131782 -0.115891
-12.8696 0.188312 -0.267545
-12.6755 0.05306 -0.178067
-13.5095 -0.0597587 -0.0706301
-13.5177 0.30773 -0.0179988
-13.4524 0.213639 0.0583313
-12.4579 0.105917 -0.341398
-12.362 -0.302589 -0.000454703
-13.2402 0.415897 0.0191334
-13.3906 0.259446 -0.197341
-12.9062 -0.177612 -0.00121975
-12.8303 -0.292167 0.264326
-12.6277 0.130756 0.116168
-13.2059 0.0712923 -0.204937
-13.3161 -0.285882 0.126805
-13.6231 0.171378 -0.010059
-12.7366 0.00317546 0.0894875
-13.0584 -0.233284 0.180248
-13.0951 -0.0256144 0.0343702
-12.7266 -0.20219 0.203093
-13.3476 -0.448215 0.119192
-13.04 0.13661 -0.103005
-13.5672 -0.072589 0.0375917
-13.3314 -0.00812014 0.0702886
-13.183 -0.248209 0.0612812
-12.7216 0.0778839 -0.0101073
-13.5179 -0.155413 -0.0333462
-13.0416 0.0131302 0.228625
-12.5559 -0.15267 0.0965431
-12.7301 0.0766052 0.134381
-13.2667 -0.149474 -0.020559
-13.5671 0.00497783 -0.108077
-13.1626 0.0452542 0.164177
-12.6091 0.0131131 0.0191773
-13.2073 0.0416539 0.0570819
-13.326 0.161256 -0.144922
-13.2154 0.147862 0.0489947
-13.057 -0.199852 0.188854
-13.1863 -0.251493 0.23392
-12.8219 -0.0421218 -0.156458
-13.1641 0.263617 -0.0602428
-13.0905 0.112989 -0.167236
-13.3303 0.134057 -0.410798
-13.6279 -0.154086 -0.098603
-12.5873 -0.00850021 0.0372986
-12.8912 0.0846685 -0.0171963
-12.5433 0.128888 -0.00291885
-12.6794 -0.0080217 -0.0724813
-13.0523 0.365277 -0.145526
-12.9817 0.0918566 -0.105409
-13.2637 0.304975 -0.26785
-13.0705 0.0451838 -0.159331
-12.5205 -0.0641866 0.0135073
-12.9653 0.3742 0.254057
-12.8894 0.226259 -0.102495
-13.3358 -0.27016 -0.0319471
-13.0842 0.195236 0.277482
-12.4661 0.0385695 -0.0141474
-12.2287 -0.0509894 -0.125288
-12.2964 -0.00115352 0.0272777
-12.9054 -0.333325 -0.376201
-13.5638 -0.300008 0.30704
-12.4592 -0.13919 0.0627747
-13.0354 -0.215102 -0.218621
-13.2767 -0.135044 -0.00415798
-12.7234 -0.0648192 0.0969802
-13.6637 0.157161 -0.2259
-12.557 0.0839856 0.12757
-13.9566 -0.190915 -0.0591102
-13.3694 -0.1651 0.0919274
-13.2292 0.16613 0.0660733
-12.8185 0.210667 0.124922
-12.5363 0.0450844 0.0144282
-12.3123 0.285355 -0.00881761
-12.9126 -0.23038 0.183864
-12.4457 -0.171129 -0.1385
-13.6792 -0.0190447 0.139438
-13.4369 0.413978 0.155803
-12.5541 0.0593228 -0.147898
-12.1888 0.0218953 -0.0607449
-12.6284 0.161454 -0.122191
-13.3666 0.01409 -0.13285
-12.83 0.0564648 -0.217136
-12.482 0.240243 -0.105537
-12.1784 -0.00620208 -0.354138
-12.0829 -0.0842207 0.0539434
-12.4573 -0.060777 -0.115561
-12.8596 -0.192263 -0.0954607
-13.328 0.0249464 -0.197196
-12.8408 -0.0116604 -0.0587472
-12.0557 -0.279501 -0.0671025
-12.0679 0.213851 -0.177136
-12.8476 -0.142275 -0.235038
-13.0474 -0.328892 -0.148941
-12.9922 -0.00449539 0.17584
-13.0206 0.10157 -0.0115088
-12.7318 -0.178429 -0.0718064
-12.8655 -0.0314664 0.037888
-12.6361 -0.148401 0.223527
-13.2542 0.033958 -0.00340019
-12.6746 -0.173988 -0.129146
-13.2698 -0.138856 -0.13811
-13.208 0.347349 0.174772
-13.8179 0.0815081 0.0847537
-13.1795 -0.254355 -0.00148248
-12.407 -0.127639 0.0757142
-14.012 0.239903 -0.0535719
-12.3678 0.0369216 -0.0585423
-12.8385 0.125749 0.0336857
-13.2735 0.183851 0.103705
-13.6478 0.094423 -0.116867
-13.2636 0.0625553 -0.098511
-13.6714 -0.169018 -0.156722
-13.724 -0.259228 0.0117938
-13.0133 0.174485 -0.0143276
-12.9878 -0.107021 -0.169438
-12.5353 0.148928 0.160133
-13.0643 0.00234515 -0.0313053
-11.9529 -0.0225254 0.109127
-12.9185 0.0243766 -0.107978
-12.1076 0.146169 0.0571673
-13.0148 -0.0615564 -0.159176
-12.6664 -0.153729 -0.335324
-12.7983 0.315619 -0.17135
-12.8394 -0.0150686 -0.197888
-13.4459 0.117731 0.0604409
-13.5431 0.100883 -0.00899543
-13.3185 -0.12971 0.0581891
-13.435 0.011888 -0.108292
-12.8121 0.111541 0.103664
-13.213 -0.181309 0.245799
-13.8159 0.218249 -0.229911
-13.1056 0.13032 0.0692639
-13.0676 0.0486895 -0.186812
-13.0999 -0.247845 0.134764
-12.1303 -0.0437907 0.0326084
-13.0341 -0.138591 -0.0369139
-13.0666 -0.0761091 -0.296429
-13.498 0.105727 -0.00610792
-13.7011 0.105556 0.0227993
-12.6639 -0.00711456 -0.183829
-13.7214 -0.0683004 0.20626
-12.3891 -0.14696 -0.207713
-11.7977 -0.168811 -0.0329826
-12.7818 0.0288586 -0.254597
-12.3752 0.398169 -0.0423806
-13.1235 -0.312246 0.247656
-13.0313 0.231793 -0.00660065
-13.2853 0.225208 0.0435596
-12.8312 -0.00237424 -0.0908608
-13.217 0.116724 -0.0714433
-13.0453 0.440155 0.03883
-13.1995 0.0310992 0.243685
-13.413 0.132736 0.111516
-12.4535 0.064805 -0.160423
-12.6559 0.0189694 0.0763304
-12.9657 -0.0876445 0.0584883
-13.1265 -0.0467044 0.232241
-13.1353 0.0704584 0.0454032
-12.1298 0.126904 -0.108144
-13.6671 -0.206948 0.0839008
-12.9632 -0.111962 0.00807537
-13.3097 -0.279549 0.0428031
-12.8739 -0.144581 -0.00708593
-12.7961 0.0373967 0.213412
-13.2 -0.266738 0.324899
-13.011 -0.139468 0.247333
-11.8475 0.211332 -0.00612683
-12.8973 -0.282744 0.358126
-13.3072 0.0315745 0.188279
-12.7465 0.137427 -0.00894041
-12.9464 -0.235208 -0.16208
-12.7466 0.165899 -0.171338
-13.1713 0.314199 -0.176294
-13.1688 0.0822146 -0.281708
-13.4747 0.254595 0.130902
-12.5465 0.14051 -0.030502
-13.3791 -0.0957667 -0.0847818
-12.4833 0.225116 -0.127994
-12.8587 0.114138 -0.0485187
-13.4814 0.110882 -0.0610669
-12.4158 -0.127557 0.257941
-13.066 -0.107384 0.120492
-12.9389 0.245791 -0.0408984
-12.2551 -0.0207643 -0.171751
-12.8819 0.319925 0.226749
-13.0936 0.285311 0.156646
-12.8807 0.11266 -0.238393
-12.3739 0.130815 0.0564144
-12.4857 0.259015 0.232715
-13.0039 -0.197845 -0.0821345
-12.7419 -0.394394 0.161773
-12.3868 -0.371854 0.132417
-13.6433 -0.252378 -0.00130874
-12.9141 0.257959 0.254093
-12.6207 0.00587299 0.124062
-13.3915 -0.204016 -0.0364338
-13.5682 0.0277781 0.153288
-12.5526 0.18886 -0.122125
-13.8563 -0.0790897 0.295123
-12.7081 -0.124685 -0.00430664
-12.324 0.349973 -0.0601705
-12.4009 0.0759426 0.293447
-12.4488 0.285145 -0.23942
-13.4663 -0.083019 -0.0579976
-13.3369 -0.0350834 -0.224017
-12.6481 -0.116866 0.108275
-12.1973 -0.273912 0.0471441
-12.2797 -0.0320874 -0.157339
-13.1619 0.0200427 -0.0911548
-13.0163 -0.194308 -0.139855
-12.7567 -0.0218902 -0.112044
-13.0372 -0.127402 -0.0599807
-13.062 -0.229402 0.0113985
-12.6522 -0.300946 0.0418371
-13.748 -0.0294853 0.157278
-13.1104 -0.190188 -0.047505
-13.4714 -0.161483 -0.0920949
-12.5873 -0.0628951 0.109267
-12.6257 -0.0312429 -0.103842
-12.4828 0.156727 -0.159063
-12.6825 0.00307962 -0.000757398
-13.5973 -0.1683 0.0952972
-12.9684 0.185413 0.0311687
-13.4976 -0.11748 -0.0613765
-13.3441 -0.130322 0.109435
-13.2184 -0.0679753 0.0719156
-12.6744 -0.242576 -0.0630817
-12.15 -0.0781275 -0.0692634
-13.3443 0.00826536 0.112304
-12.2771 0.0495499 0.00457075
-13.2321 0.187984 0.0447508
-13.2546 0.0333534 -0.334658
-13.3631 0.0982717 -0.253724
-12.5937 0.0487536 0.063481
-14.0724 0.100796 -0.104419
-13.101 -0.113569 -0.13695
-12.638 -0.000863524 0.386964
-12.803 0.0107457 -0.115799
-13.2684 -0.124494 -0.178153
-13.0901 -0.121106 0.0815759
-13.2888 0.154389 -0.285899
-13.0675 -0.0125151 -0.0608988
-13.5829 0.0534328 0.0985064
-12.4721 -0.0558569 -0.00258576
-13.4256 -0.0974368 -0.0724599
-12.9217 0.0399908 0.155444
-12.8194 -0.0570615 -0.0805663
-12.7569 0.0976703 0.083344
-13.4106 0.0927552 -0.0631743
-12.345 0.231458 -0.307783
-13.1836 -0.142471 -0.023287
-12.9107 -0.00938863 -0.0643531
-12.4142 0.241114 -0.34677
-12.6583 -0.00768541 -0.051649
-12.6084 -0.278743 0.0865604
-13.1202 0.325068 -0.0996421
-12.9895 0.131106 0.0908585
-13.0746 0.0139271 0.128558
-13.0472 -0.130973 -0.193305
-12.5185 -0.0587475 0.038529
-13.5385 0.00634434 0.201082
-12.4304 0.197542 0.0882492
-13.0744 0.00540153 0.113606
-13.0084 -0.0960482 0.134098
-12.8569 0.147787 -0.21454
-12.9155 0.10937 0.00842971
-12.968 0.0310944 0.193531
-13.1166 0.309184 -0.181117
-12.6082 -0.123846 0.165972
-13.268 -0.151928 -0.168409
-12.5457 0.0866539 -0.141004
-13.34 0.127973 0.044043
-13.3926 -0.199243 0.180477
-12.7498 -0.270931 0.196941
-12.3047 -0.212246 0.205709
-12.5057 -0.00950408 -0.0383871
-13.24 0.0809074 -0.00949033
-12.7708 -0.292248 0.227024
-12.806 -0.03064 -0.198499
-12.7717 0.175841 -0.207486
-13.415 -0.219886 -0.180743
-12.7793 -0.147562 0.091087
-12.6977 0.398528 0.0194248
-12.8106 -0.233986 0.0108906
-13.1373 0.166877 -0.256641
-12.704 0.0027274 -0.0400787
-12.494 -0.0650389 0.0429939
-12.7728 0.159243 -0.0853919
-13.3054 0.292446 -0.170687
-13.3774 0.156804 0.0430972
-12.1543 -0.234444 0.144115
-12.4788 0.0817365 -0.058488
-12.8714 -0.0236102 -0.153807
-13.0113 0.277503 -0.0122224
-12.8799 -0.119859 -0.175099
-12.6423 0.4253 0.1814
-13.1058 -0.121174 -0.133652
-13.3036 -0.211648 -0.162618
-13.7295 -0.0995433 0.106812
-12.0784 -0.109101 0.330896
-13.0424 -0.138354 0.102619
-12.7774 0.0113185 0.140233
-12.8855 -0.0328615 -0.152828
-13.3971 0.1007 -0.0557586
-13.0464 -0.0365498 0.0502864
-12.4964 -0.0786819 -0.228508
-13.7255 0.00842198 0.0483493
-13.2472 0.00490987 -0.128123
-12.3555 -0.106653 0.011205
-12.5778 -0.218589 0.301398
-13.128 0.0881119 -0.174825
-13.3024 0.335237 -0.115609
-13.3214 -0.0383588 0.343594
-13.1449 -0.0950061 0.0521462
-12.3547 -0.120125 0.0360112
-12.7873 -0.228853 0.180588
-13.2922 -0.263076 -0.00845006
-12.8622 0.363068 -0.100934
-13.5139 -0.215765 0.058378
-12.7313 -0.190925 -0.0366013
-12.5853 -0.16292 -0.00281747
-12.5594 -0.00460101 0.11002
-13.485 -0.167776 -0.0258882
-13.0758 -0.145984 0.0792261
-12.7027 0.0211156 0.0557947
-13.4389 0.00835311 0.198365
-12.9038 -0.123214 -0.0292546
-12.2626 0.366616 0.106418
-12.8724 -0.098661 -0.0595375
-13.1297 0.029618 -0.13023
-12.8136 -0.339768 0.252552
-13.3332 -0.303119 0.135409
-13.2819 0.0319476 0.118226
-12.564 -0.198728 0.149326
-12.6141 -0.0738136 0.288329
-13.4554 -0.110866 -0.0414772
-12.8536 -0.0479618 0.126627
-13.4933 0.140765 -0.0668398
-12.8691 0.27903 -0.0533929
-13.0886 0.213102 0.0051028
-13.9152 0.118267 -0.139079
-12.871 0.278189 0.0435046
-13.111 0.0956789 -0.212223
-13.1507 -0.0490858 0.0641261
-12.8028 0.0828726 0.0546714
-13.0497 -0.072228 -0.0546126
-13.2512 -0.208186 -0.0610609
-12.6876 0.0730379 0.159645
-13.311 -0.0813723 0.00456447
-12.7149 -0.103315 -0.0320907
-12.8208 -0.0946928 0.133512
-12.6089 -0.369681 -0.119716
-12.9158 0.230838 -0.185259
-12.7622 0.249583 -0.0232717
-13.27 0.124489 -0.148462
-13.0793 0.114938 0.0703372
-13.3012 -0.0234045 -0.225089
-12.9578 -0.152937 -0.0514727
-12.127 -0.0816749 0.127962
-13.0487 -0.295102 0.109308
-13.2437 -0.0401948 -0.042983
-13.3218 -0.00715937 -0.16504
-12.5399 -0.313572 0.0758319
-13.0276 -0.159383 0.111313
-13.2869 -0.232969 -0.0460292
-12.8555 0.0972616 0.0423939
-13.3894 0.0899229 -0.179479
-12.8237 -0.0493344 0.000938658
-12.636 0.0683738 -0.366702
-13.119 -0.0867987 -0.118566
-13.9746 -0.26401 0.33901
-12.7604 -0.22594 0.0947277
-12.7632 0.0424249 -0.101846
-12.6197 0.234603 -0.172535
-12.9222 -0.0895735 0.211991
-12.8282 0.0449004 -0.223155
-12.6197 -0.247357 -0.117494
-12.9043 0.14484 -0.0176868
-12.4121 0.0655372 0.319724
-12.8751 -0.228327 0.0223108
-12.6813 -0.409504 0.186743
-12.9621 0.0578776 -0.0406066
-13.1175 0.0545854 -0.142802
-13.3802 0.131385 -0.251089
-13.0085 -0.0889769 -0.215234
-13.1592 0.0812123 -0.127059
-11.8097 -0.230868 0.139143
-13.3419 -0.00520248 0.00193356
-12.7847 -0.0504807 -0.161784
-12.9922 -0.385181 0.036832
-13.6536 -0.181046 -0.0224653
-12.8068 0.0580976 -0.0189631
-12.4427 -0.0574388 -0.210508
-13.6731 -0.091952 0.113068
-13.2359 -0.320156 0.157247
-12.6812 0.346889 0.0186059
-12.873 0.277588 -0.0615391
-12.2642 0.272808 -0.153224
-13.1478 0.0511537 0.113652
-12.8466 -0.091015 -0.0135522
-12.8498 -0.0819425 0.200533
-13.0453 0.257422 -0.0537772
-13.4418 -0.0116825 0.106656
-13.2409 0.0276057 0.00460872
-13.6051 0.140554 -0.257315
-12.547 -0.0741759 0.0411696
-12.6337 0.11665 -0.273537
-13.4742 0.257646 -0.0336868
-12.3219 -0.135996 0.128291
-12.5938 0.37483 0.226926
-12.894 0.00914772 0.180086
-12.7358 0.0236693 0.186494
-12.8584 0.245204 -0.393136
-13.6291 -0.0586486 -0.257041
-13.5196 -0.126016 0.0513391
-13.3361 0.156071 -0.0341222
-13.0014 0.200278 -0.16731
-12.6163 -0.112653 0.0805208
-13.3601 -0.233217 -0.0267568
-12.2386 -0.197266 0.0715118
-13.1724 0.180932 0.0725264
-13.3313 0.124238 0.0722049
-12.6648 -0.425794 -0.0712765
-12.8338 -0.135301 -0.024732
-12.1613 -0.11335 0.0460945
-13.3019 0.116769 0.0605305
-12.8965 0.00920384 -0.175892
-12.8352 0.145041 -0.156848
-12.9786 0.121342 0.0905048
-13.3197 -0.248972 0.246074
-13.384 -0.122683 0.0374249
-13.0868 -0.0339094 -0.0703085
-13.4092 0.0151779 0.14579
-12.5926 0.273317 -0.158974
-12.4655 0.461287 -0.28899
-12.5867 -0.370204 0.167229
-12.7805 0.0819765 0.0106714
-13.058 -0.0310923 0.399114
-13.5039 0.334103 -0.101595
-12.8389 -0.354656 0.255445
-12.8125 0.263302 -0.0746069
-13.1302 0.139623 0.0693647
-13.6479 -0.0486917 0.108457
-12.921 0.226389 0.00748817
-12.8262 0.0248515 -0.1859
-13.3538 -0.281023 -0.00791373
-13.5504 -0.109463 0.113743
-13.3613 -0.262032 -0.0686525
-12.7228 0.157898 0.318782
-13.1322 -0.322438 -0.166814
-13.546 0.173705 0.178304
-12.6015 -0.547579 -0.0619208
-12.6377 -0.0903044 -0.222167
-13.0218 -0.0745867 0.166256
-12.7479 -0.0696022 -0.0544524
-12.2794 0.175052 0.12714
-12.981 -0.0449397 -0.162786
-12.9974 0.0525317 0.0758759
-13.4707 0.268983 -0.206928
-12.939 0.195003 -0.12991
-12.9279 -0.00582448 0.0895938
-12.7234 -0.192474 -0.157529
-12.661 0.151288 0.337055
-12.4281 -0.32825 -0.265066
-13.0741 0.0768499 0.0918936
-13.4053 0.0598897 0.223207
-13.0293 -0.0550206 0.236118
-12.6263 -0.0651334 -0.25133
-13.0313 0.101351 0.203518
-12.4497 -0.144258 0.0989296
-13.2323 -0.476207 -0.0315586
-12.9564 -0.0905876 -0.0108961
-12.953 -0.00540461 -0.0658029
-12.3159 -0.141826 -0.174356
-13.5643 0.135116 0.210111
-13.4874 -0.0826726 0.00945276
-12.5874 0.0441851 -0.263482
-13.257 0.0332398 0.0566918
-13.2061 0.0473077 0.138527
-12.6337 0.141462 0.134335
-12.8958 0.188066 -0.0737864
-12.9927 0.142219 0.0217269
-13.0812 -0.0245145 -0.0984212
-13.4538 -0.211474 -0.0222655
-13.1093 0.0931917 0.169715
-13.4294 0.212084 -0.208307
-13.506 -0.159247 0.0721337
-13.2384 0.12203 0.17241
-12.2454 -0.0245335 0.0413925
-12.9838 -0.0131778 0.0105137
-13.2277 0.063619 -0.123526
-12.9131 0.0881776 0.150997
-12.1247 -0.389021 0.323597
-12.7533 -0.00265647 0.0413684
-13.0931 -0.265459 -0.111452
-13.1271 0.262672 -0.0887691
-12.5206 -0.061896 0.212755
-13.0295 -0.0767734 -0.0307357
-12.965 0.0684725 -0.279376
-12.7565 -0.0511054 0.0829712
-11.9038 0.0683938 -0.0376897
-13.3874 -0.215015 -0.121814
-13.1445 0.0394753 -0.0559394
-12.8992 0.116863 0.0733964
-13.1069 0.0462893 0.116787
-12.2857 0.36099 -0.150063
-13.0265 0.0251482 -0.149535
-12.8465 0.0296618 -0.303658
-13.6441 -0.188061 -0.00776008
-13.2852 0.0653659 0.0676025
-13.4527 -0.418819 -0.195759
-13.0222 -0.132142 0.144422
-13.6621 0.0886404 0.0533644
-13.0052 -0.159454 0.466488
-13.3284 -0.0154356 0.405712
-12.9144 0.046821 0.058535
-13.521 -0.0590446 -0.223519
-12.8158 -0.0721587 0.281787
-13.278 0.307997 -0.19789
-13.1119 0.136976 -0.055252
-13.2818 0.355898 0.0722594
-12.6981 -0.0875579 -0.283918
-13.1269 0.20524 0.135278
-13.3035 0.259554 -0.0711119
-13.6775 0.109416 0.114784
-13.3348 0.089844 0.15959
-12.9302 0.248469 0.0994705
-13.9205 -0.102407 0.0318289
-12.8114 -0.0249519 0.0235892
-12.6453 -0.112151 -0.0557802
-13.1247 0.0627528 -0.169749
-12.7546 -0.200339 -0.137889
-12.6047 0.109417 0.217857
-12.9919 0.17767 0.0847874
-13.5212 -0.216025 -0.0497291
-12.8606 -0.070461 0.0713382
-12.7435 -0.0202896 0.0323131
-12.2475 -0.386659 -0.0219063
-11.9978 -0.0283549 -0.21674
-12.9881 0.0992955 -0.22968
-13.1565 0.162203 -0.345455
-12.8074 0.109916 0.0146505
-12.92 -0.12345 0.118446
-13.2131 0.0327795 0.047776
-12.5068 0.11671 -0.224714
-12.6273 -0.464376 -0.169953
-13.4135 0.0751981 0.0236708
-12.7752 -0.190797 0.0739061
-12.6982 0.230139 -0.151264
-12.8109 -0.00507229 -0.0682443
-13.0297 -0.169672 0.311668
-13.389 0.0995814 -0.155363
-13.2492 -0.187121 -0.0605761
-12.8018 -0.288441 0.196929
-12.5497 -0.208256 -0.355668
-13.0006 -0.0971267 0.0174576
-12.506 0.0405694 -0.127518
-13.3368 0.364466 -0.0829899
-13.0216 -0.0551836 0.243866
-13.2739 0.056269 -0.192235
-12.8791 -0.0347718 -0.161831
-12.6703 0.294446 0.12674
-12.5134 0.111546 0.173783
-12.4606 0.141602 0.0586275
-12.8404 -0.170386 0.207585
-13.0235 0.074531 -0.115454
-12.7393 0.237455 0.209158
-13.4464 0.0634492 -0.0273643
-12.8659 0.342253 -0.310007
-13.1972 -0.124215 0.0810352
-12.6928 0.261116 -0.0848875
-13.0969 0.243953 0.0113269
-12.7637 0.25383 -0.0133398
-13.3034 0.0707122 -0.00487372
-13.3395 0.0269018 -0.132081
-13.3531 0.177377 0.0271728
-12.4511 -0.178029 0.255461
-12.7981 -0.291494 -0.0186689
-13.022 0.115077 -0.0205127
-13.1343 0.360052 -0.2104
-13.1803 -0.219907 0.0247179
-12.3234 0.0567112 0.159599
-12.2806 0.446503 -0.276208
-12.7573 0.100284 0.0978222
-13.2034 -0.369409 -0.11764
-13.7164 -0.190846 0.0698241
-12.9066 0.027607 0.0799347
-13.1116 0.227557 0.247493
-13.2219 0.127668 0.139529
-13.0351 0.225658 -0.101193
-13.1659 0.226027 -0.0418915
-12.5871 0.413053 0.0524756
-12.5846 0.033966 0.0637349
-12.5367 -0.116893 0.0747659
-12.4659 -0.0862612 0.163642
-13.1771 0.0862906 0.0148483
-12.3114 0.136051 -0.182171
-13.9664 -0.205435 0.172143
-12.9731 0.107144 0.0520631
-12.9442 0.0230665 -0.136635
-12.5521 0.22408 0.261048
-12.5499 -0.318092 0.293335
-12.9839 -0.066217 0.0167016
-13.0212 0.0331563 0.128024
-13.7667 -0.0387982 0.163
-12.71 0.195185 -0.170558
-12.7594 -0.194776 0.0949212
-13.0888 -0.123709 -0.165394
-12.5412 -0.350905 -0.0126756
-13.2516 0.206123 0.199155
-13.3492 -0.263213 -0.0402489
-12.9942 0.228716 -0.187902
-12.3117 0.293021 0.242274
-13.705 -0.233189 0.220729
-12.3924 0.128573 -0.0913608
-12.82 -0.017757 0.0579985
-12.3907 -0.032595 0.323969
-13.0784 -0.191362 0.0796458
-12.6726 -0.0950419 0.0559213
-13.1972 0.303775 -0.0478194
-12.7373 0.101994 -0.0646622
-13.0044 -0.193542 -0.183133
-12.8549 0.157482 -0.187422
-12.588 -0.232064 0.0495489
-12.9854 -0.0748224 -0.126827
-13.022 -0.426945 0.255883
-13.298 -0.140182 0.116462
-12.2577 -0.0965022 -0.00896982
-12.099 0.529881 0.0339223
-13.329 -0.283665 0.193029
-12.927 0.13015 -0.247736
-12.9072 0.0276685 0.366008
-13.2468 0.147505 0.0777412
-12.9485 0.379151 -0.13362
-12.9673 0.0274601 -0.134178
-13.4892 0.000680579 0.0499681
-12.921 0.359695 -0.104809
-12.7115 -0.068295 0.107963
-12.7813 -0.0879998 0.177111
-13.4566 0.140582 0.110767
-12.626 -0.11477 -0.126837
-12.8711 0.206026 -0.151403
-12.6664 -0.11571 0.148429
-12.1004 -0.199929 0.00855988
-12.8464 -0.158026 0.183636
-13.278 0.304529 0.115571
-13.0355 0.00677759 -0.0735454
-12.2043 -0.220096 -0.0156796
-12.8387 -0.133286 -0.0054532
-13.5803 -0.20782 -0.153361
-12.5161 -0.0680609 -0.172739
-12.5154 0.184548 0.238864
-13.2551 0.00941191 0.00274485
-12.5576 0.105938 -0.0367107
-12.9934 -0.239378 0.0675616
-12.878 0.0910541 0.00867549
-12.9254 0.175359 -0.125417
-13.0741 0.149201 -0.0268977
-13.2372 0.136485 0.176994
-13.1167 -0.0983006 -0.261841
-12.6498 -0.130176 0.491148
-12.7276 -0.275269 -0.0915048
-13.3108 -0.314085 -0.275538
-12.6166 0.0850877 -0.124576
-12.2276 -0.0067335 -0.13255
-13.5354 -0.0698691 0.296045
-13.027 -0.398743 0.1511
-13.4597 -0.321006 -0.0786717
-12.7089 0.138748 -0.0495038
-12.7275 0.123756 0.0877086
-12.6104 0.104763 -0.0844874
-13.582 0.180254 -0.321484
-12.9352 -0.0356368 -0.249427
-12.8273 -0.144877 0.210579
-12.6088 0.378837 0.049795
-12.838 0.185465 0.0266792
-13.1451 -0.292088 0.147396
-13.4145 0.136446 -0.0616035
-12.8458 0.275793 -0.316294
-12.8683 0.120786 0.177389
-13.1911 0.0772421 -0.0892978
-13.8761 -0.259509 0.140893
-12.4336 -0.00969771 0.0783701
-13.2268 0.00351591 0.0419987
-13.1569 -0.0481933 0.0526004
-13.7376 0.250427 -0.0124236
-12.9464 0.164034 0.0724774
-13.3033 0.46577 -0.10463
-13.1145 0.00741018 0.397314
-12.0042 0.108833 0.287437
-12.7986 -0.0135258 0.198772
-13.3252 -0.0228318 0.0971259
-13.666 0.0701182 -0.0730685
-13.0234 0.140854 -0.0175596
-13.2443 -0.0971662 0.376855
-12.9244 0.196374 -0.0450947
-13.3253 0.0147516 0.181533
-12.7134 -0.118648 -0.162819
-12.744 0.367643 0.0437301
-13.0666 -0.0706398 0.0480882
-12.5201 -0.192079 -0.0651419
-11.7161 0.356166 -0.204365
-13.0355 -0.322933 0.0830166
-13.1986 0.253174 0.00463052
-13.3709 -0.0700039 -0.0268525
-14.0686 0.177983 -0.0466295
-13.575 0.0418251 0.293269
-12.976 -0.333334 0.382036
-12.273 0.175653 -0.330236
-12.6348 0.13437 0.244485
-13.3586 0.253783 -0.261328
-13.0628 -0.145914 -0.050868
-13.3968 0.161795 -0.0751271
-12.9911 0.0347585 -0.0626796
-12.898 0.175252 0.144204
-13.1402 -0.0888685 -0.134815
-13.3155 -0.0585134 -0.168865
-12.43 -0.00728913 0.23478
-12.988 0.0979553 -0.341312
-13.2817 0.0543675 -0.0104405
-12.4515 -0.172654 0.156964
-13.1905 0.197532 0.0909276
-12.9904 -0.266131 0.282249
-12.7922 0.368497 -0.05867
-13.3621 0.263041 -0.170403
-12.3224 -0.0414055 -0.227146
-12.8773 -0.160842 0.0887023
-13.6748 -0.0641261 0.121086
-13.6643 0.0972789 0.0488303
-12.6984 0.119972 -0.250883
-12.4046 -0.0549274 0.089765
-12.773 0.0917139 0.0833939
-13.1267 0.27846 -0.082254
-13.4468 -0.042292 0.0903044
-12.4324 0.0176049 0.212975
-13.4026 -0.0848228 -0.0267089
-13.6335 -0.103144 -0.0242106
-13.3685 0.112726 -0.0274775
-12.8197 0.251097 0.0458139
-12.2727 0.0808692 0.0263236
-13.2048 -0.110164 -0.0804334
-13.1701 -0.0992313 -0.190575
-13.4808 0.0893111 0.3589
-13.0708 0.0268853 0.012055
-12.8652 -0.0520337 -0.0353375
-12.5924 0.199472 -0.00205629
-12.98 0.22152 0.126756
-13.4478 -0.0627362 0.362194
-12.9428 -0.155353 -0.0873512
-12.0756 0.250305 -0.216666
-13.3794 0.00527577 0.179351
-12.6472 0.0653635 -0.0884116
-13.4427 0.282157 -0.0556957
-12.6563 0.0739905 0.0147317
-12.9124 0.0981354 0.236513
-12.935 0.152531 -0.238892
-13.1691 -0.366228 -0.101326
-12.6218 0.071125 -0.0419687
-13.2513 0.292487 0.0275709
-13.0734 0.278104 0.170179
-11.4692 0.216161 0.232405
-12.9151 -0.208075 0.0887419
-12.8388 -0.0638486 -0.0357779
-12.9941 -0.122596 0.04409
-13.1606 -0.103808 -0.0730441
-12.0991 -0.103027 -0.2156
-13.2759 0.180689 -0.161808
-13.3192 0.0130558 0.170591
-13.055 0.257047 -0.177143
-13.354 0.129456 0.126227
-13.2744 0.0732343 -0.09087
-12.6123 0.0105911 0.0283298
-13.1163 0.166062 -0.0074189
-12.7437 0.10601 -0.0256483
-11.73 -0.176504 0.120365
-12.0779 -0.166874 -0.120573
-13.2689 0.256735 -0.114133
-13.1332 0.160179 -0.00420899
-13.564 -0.0712756 0.0569351
-12.8765 -0.112435 -0.016547
-12.7028 -0.0350414 -0.177532
-12.5323 -0.0414255 -0.139473
-13.5208 0.0621624 0.215268
-13.6116 -0.365434 -0.155788
-12.6813 -0.24128 0.0331909
-12.9569 0.0166139 0.080652
-12.9821 0.0208545 0.0861372
-13.414 0.0591625 0.114072
-12.3225 -0.126376 -0.295036
-12.6084 -0.0817233 -0.239855
-13.5281 -0.368372 -0.205411
-13.2247 0.20206 -0.0623145
-12.3775 -6.77724e-05 -0.152603
-12.9171 0.0539209 -0.0330781
-12.5684 -0.00359874 0.260715
-12.4007 -0.278583 0.13126
-12.6492 0.0243519 0.090632
-12.1576 0.0779788 -0.0270703
-13.228 0.0335856 0.173249
-12.7498 -0.186121 -0.145268
-13.497 -0.301598 -0.0664239
-12.8122 -0.220917 0.0995836
-13.6342 0.0795129 -0.130656
-13.4134 -0.474813 0.0794354
-12.1654 -0.103458 0.0570094
-12.5999 0.368686 -0.00143607
-12.832 -0.101778 0.112327
-13.2448 -0.0445222 -0.0892287
-12.9826 0.100495 -0.0173557
-13.143 0.336361 -0.133572
-13.2823 -0.162582 -0.195963
-12.8288 -0.0607345 0.0952125
-12.7102 0.0995292 0.239059
-12.6272 -0.0117673 0.0745861
-13.3372 -0.382495 -0.147288
-13.3821 0.0479218 0.0684726
-12.4893 0.222899 -0.0864801
-13.3228 -0.0573311 0.199568
-13.3014 0.110181 -0.0717172
-12.5057 -0.063287 -0.0192305
-12.8638 -0.0115108 0.120949
-12.3014 0.19584 0.197081
-13.0887 0.00833434 -0.0965823
-13.5678 -0.029744 -0.124029
-13.2311 -0.251586 -0.0422934
-12.1085 -0.0483025 -0.0102145
-12.1111 -0.485009 0.0590366
-11.8456 0.118637 -0.0300678
-12.8695 0.0633608 0.1537
-13.7291 -0.189793 -0.0782684
-13.3776 0.164454 0.0447628
-13.3702 -0.0984676 0.137199
-13.5761 0.0133208 0.110255
-13.1406 0.0453008 -0.302099
-12.6461 0.129371 -0.0904981
-12.3329 0.202377 0.0273807
-13.0346 -0.0646414 0.0235761
-12.9018 -0.177619 0.236503
-12.2241 0.22489 -0.262903
-12.9465 -0.300863 0.146756
-12.7309 -0.164721 0.0164876
-13.7003 0.119963 0.241215
-13.2193 0.0742725 -0.215355
-13.1625 -0.190698 0.200686
-12.7501 0.29462 -0.399652
-12.6412 0.0343144 -0.0344091
-12.6193 0.179421 -0.110182
-12.5269 0.186922 -0.127409
-13.6704 -0.394221 0.372942
-12.5978 -0.0356803 -0.17292
-12.8931 -0.328504 0.12492
-13.3635 0.144612 -0.356554
-11.7208 -0.168308 0.17107
-12.805 -0.349409 0.00412208
-12.5558 0.258639 -0.112038
-13.0457 0.191989 -0.0239897
-13.0284 -0.0123019 0.243382
-13.4229 -0.0555961 -0.104593
-12.4978 0.0531107 -0.130628
-12.3615 0.107892 -0.0839751
-12.9894 0.0586292 0.149513
-13.9253 -0.141973 0.199944
-12.8478 0.0265074 0.170417
-12.7145 0.309466 0.168393
-13.128 -0.169619 0.105035
-12.7716 -0.039966 0.189843
-13.1014 -0.181904 -0.103095
-14.0321 0.131906 0.186323
-12.6447 -0.149854 -0.0127081
-13.1739 0.170568 0.179229
-12.2961 -0.200226 0.10193
-12.7464 -0.131726 0.0242983
-13.6781 0.0776981 0.253749
-12.4019 0.0462745 -0.0181901
-13.2444 0.396133 0.024545
-13.2237 0.181685 -0.185544
-12.6052 0.428064 0.18667
-12.2456 0.10656 -0.159485
-11.8728 0.107732 0.122074
-12.408 -0.136669 -0.0964606
-12.7642 -0.251952 -0.0651922
-12.8373 0.109033 -0.116513
-12.6856 0.0198734 -0.17
-12.9615 -0.249251 0.0288663
-13.136 0.0338277 -0.181943
-12.8787 0.0186941 0.115553
-12.3025 -0.338792 -0.0815089
-13.456 -0.209321 0.0982158
-12.6701 -0.296244 0.0263301
-12.4523 0.0896591 -0.0826572
-13.3919 -0.134307 -0.243169
-13.0048 -0.0582271 0.299019
-12.4253 -0.0310174 -0.0792283
-12.8182 -0.0283621 -0.0632561
-13.0193 -0.0240032 0.162318
-12.9918 -0.182509 -0.337744
-13.3333 -0.0584532 0.0611613
-12.9159 0.046815 0.157518
-12.9783 -0.228115 -0.0559693
-12.373 -0.0860148 -0.0142494
-13.0096 0.0593711 -0.136718
-12.7367 0.268019 -0.445039
-12.361 0.0860181 0.0659583
-13.5013 -0.0434333 -0.293125
-13.3022 0.237798 -0.211419
-13.21 0.0590434 0.0383389
-13.2127 0.0738141 0.26302
-12.7914 0.0655452 0.171899
-12.7248 0.160902 -0.358726
-12.5347 -0.227333 0.0288604
-13.0474 0.320514 -0.135927
-12.8451 0.0248293 0.00916562
-13.3204 -0.178779 -0.178031
-13.0693 -0.0926129 0.096076
-12.5559 -0.18524 -0.151826
-13.0361 0.00124458 -0.168447
-13.402 0.104185 0.0187082
-12.5473 0.177346 -0.140187
-12.3641 -0.167098 0.136217
-13.2389 0.246438 -0.265202
-13.0182 0.310186 -0.119536
-12.9501 0.0234918 -0.165197
-12.8873 0.154902 -0.396289
-12.8168 -0.151681 0.324172
-12.8161 0.320731 -0.0175025
-12.769 0.00245908 -0.0221733
-12.8273 0.0197809 0.0127729
-13.4047 -0.170852 -0.232299
-13.7108 0.297187 0.163058
-12.8937 -0.292394 0.111236
-13.2099 -0.0217905 -0.0378748
-13.1508 -0.249553 0.0416457
-12.5692 0.291736 -0.0593086
-12.7933 -0.110343 -0.0716559
-12.7365 0.292414 -0.0601612
-12.3794 -0.199446 -0.139427
-13.2705 0.216503 0.248103
-13.1274 -0.0308356 0.0280822
-12.5597 -0.311257 0.0758677
-13.5613 -0.0927592 0.175604
-13.0045 0.15548 0.192888
-14.069 -0.145413 -0.101557
-13.2059 0.238632 -0.145764
-13.1106 -0.0544127 -0.0542461
-13.1619 0.313798 -0.0599268
-12.4336 0.101935 -0.0163865
-12.6041 -0.0719143 0.0489508
-12.8355 0.0180119 -0.224333
-13.1317 -0.164228 0.0961204
-12.8032 -0.359074 0.1829
-13.1555 0.026984 -0.161475
-12.6222 0.000874096 0.137138
-12.8198 0.333364 -0.170342
-12.5808 -0.0708575 0.00103312
-13.2696 -0.206097 -0.0371842
-13.3087 -0.304288 -0.22816
-12.9819 0.208346 -0.106179
-12.7871 0.18358 0.0745626
-13.0419 -0.229638 0.157552
-13.5191 -0.239469 0.0350025
-12.5349 0.286953 0.0261163
-12.831 -0.0232373 0.0958552
-13.5137 -0.26175 0.0826569
-13.6538 -0.174337 0.0665985
-12.8679 -0.113031 -0.168308
-13.1854 -0.155885 0.366391
-13.4008 -0.00162565 0.186832
-13.1708 0.488192 -0.00403411
-13.0027 0.0978649 0.191244
-12.4601 0.181007 0.211316
-12.9551 -0.063269 -0.0454332
-12.6748 0.0723616 -0.159865
-12.8153 -0.166161 0.146035
-13.0664 -0.0730444 -0.31266
-13.5735 -0.161916 -0.0409265
-12.6058 -0.144132 -0.258057
-12.9765 -0.0807293 -0.0941154
-13.2532 -0.133989 0.0414678
-13.4772 0.223099 -0.281433
-12.5069 -0.0456268 -0.00866727
-12.8656 0.230407 0.00295686
-12.5105 -0.268888 0.00658203
-12.6847 0.0175972 0.223474
-12.8628 -0.0364535 0.184109
-12.4226 -0.327937 0.00240317
-13.1536 -0.0866324 0.0991475
-13.2375 0.056774 0.213752
-12.2413 -0.285454 -0.200276
-13.492 0.286327 0.0655047
-13.7889 -0.202034 0.155489


==> mnistdata.dat <==
%% LaTeX2e file `mnistdata.dat'
%% generated by the `filecontents' environment
%% from source `appendix2' on 2021/09/15.
%%
Iterations Uncertainty K-center Adversarial Adv-K-center
0 0.6324 0.7019 0.6689 0.6445
1 0.8869 0.8427 0.8202 0.8113
2 0.9138 0.9141 0.8885 0.8918
3 0.9401 0.9372 0.946 0.9353
4 0.9142 0.9464 0.9261 0.9575
5 0.9662 0.9403 0.9436 0.9589
6 0.958 0.9627 0.9534 0.9716
7 0.9668 0.9697 0.9538 0.9682
8 0.9689 0.9776 0.9497 0.9665
9 0.9619 0.9712 0.9699 0.9711
10 0.9677 0.9647 0.9684 0.9765

